Riccati-feedback Control of a Two-dimensional Two-phase Stefan Problem

We discuss the feedback control problem for a two-dimensional two-phase Stefan problem. In our approach, we use a sharp interface representation in combination with mesh-movement to track the interface position. To attain a feedback control, we apply the linear-quadratic regulator approach to a suitable linearization of the problem. We address details regarding the discretization and the interface representation therein. Further, we document the matrix assembly to generate a non-autonomous generalized differential Riccati equation. To numerically solve the Riccati equation, we use low-rank factored and matrix-valued versions of the non-autonomous backward differentiation formulas, which incorporate implicit index reduction techniques. For the numerical simulation of the feedback controlled Stefan problem, we use a time-adaptive fractional-step-theta scheme. We provide the implementations for the developed methods and test these in several numerical experiments. With these experiments we show that our feedback control approach is applicable to the Stefan control problem and makes this large-scale problem computable. Also, we discuss the influence of several controller design parameters, such as the choice of inputs and outputs.

==> arxiv copy/tikz/curvature_test2/time_401/diff_KK_1.00e-09_1.0e+00_BDF_4_B_6_C_2_t_401.mat_tol_u_1.000000e-05_feedback_tol_1.000000e-03_fractional_Theta_adaptive_dt_u_diff_not_on_ref.dat <==
0	-0.00021427	-2.72874e-05	-0.000174623	6.01403e-06
0.005	-0.000214763	-2.7993e-05	-0.000174773	5.78399e-06
0.01	-0.000215256	-2.86985e-05	-0.000174924	5.55395e-06
0.015	-0.000215748	-2.94041e-05	-0.000175074	5.32391e-06
0.02	-0.000216787	-3.09209e-05	-0.000175357	4.85963e-06
0.025	-0.000218099	-3.28432e-05	-0.000175705	4.27828e-06
0.03	-0.000219411	-3.47655e-05	-0.000176053	3.69694e-06
0.035	-0.000220918	-3.7e-05	-0.000176434	3.03577e-06
0.04	-0.000222814	-3.98592e-05	-0.000176878	2.21484e-06
0.045	-0.000224711	-4.27184e-05	-0.000177323	1.39391e-06
0.05	-0.000226608	-4.55776e-05	-0.000177767	5.72973e-07
0.055	-0.00022907	-4.9355e-05	-0.000178296	-4.77741e-07
0.06	-0.000231532	-5.31324e-05	-0.000178825	-1.52846e-06
0.065	-0.000233994	-5.69098e-05	-0.000179354	-2.57918e-06
0.07	-0.000236556	-6.09599e-05	-0.000179813	-3.63895e-06
0.075	-0.000239168	-6.51463e-05	-0.000180238	-4.70325e-06
0.08	-0.00024178	-6.93327e-05	-0.000180662	-5.76755e-06
0.085	-0.000244462	-7.36842e-05	-0.000181046	-6.83548e-06
0.09	-0.000247282	-7.8366e-05	-0.000181349	-7.91069e-06
0.095	-0.000250103	-8.30479e-05	-0.000181653	-8.9859e-06
0.1	-0.000252923	-8.77297e-05	-0.000181956	-1.00611e-05
0.105	-0.000255549	-9.23881e-05	-0.000182009	-1.09779e-05
0.11	-0.000258174	-9.70465e-05	-0.000182061	-1.18947e-05
0.115	-0.000260799	-0.000101705	-0.000182113	-1.28115e-05
0.12	-0.000263217	-0.000106299	-0.000181971	-1.36141e-05
0.125	-0.000265531	-0.000110861	-0.000181731	-1.43596e-05
0.13	-0.000267845	-0.000115423	-0.000181492	-1.51052e-05
0.135	-0.000269949	-0.00011979	-0.000181143	-1.57568e-05
0.14	-0.000271632	-0.000123768	-0.000180577	-1.62207e-05
0.145	-0.000273315	-0.000127746	-0.00018001	-1.66845e-05
0.15	-0.000274998	-0.000131724	-0.000179444	-1.71484e-05
0.155	-0.000276147	-0.000135303	-0.000178514	-1.73371e-05
0.16	-0.000277295	-0.000138883	-0.000177585	-1.75258e-05
0.165	-0.000278444	-0.000142463	-0.000176656	-1.77146e-05
0.17	-0.00027936	-0.000145919	-0.000175521	-1.77616e-05
0.175	-0.000280161	-0.000149315	-0.000174283	-1.77378e-05
0.18	-0.000280961	-0.00015271	-0.000173045	-1.7714e-05
0.185	-0.000281524	-0.000155894	-0.000171671	-1.75749e-05
0.19	-0.00028161	-0.000158654	-0.000170024	-1.7205e-05
0.195	-0.000281696	-0.000161414	-0.000168378	-1.6835e-05
0.2	-0.000281782	-0.000164173	-0.000166731	-1.64651e-05
0.205	-0.000281218	-0.000166364	-0.000164721	-1.57926e-05
0.21	-0.000280655	-0.000168554	-0.00016271	-1.51201e-05
0.215	-0.000280091	-0.000170744	-0.0001607	-1.44476e-05
0.22	-0.000279161	-0.00017265	-0.000158449	-1.35901e-05
0.225	-0.000278046	-0.000174415	-0.000156077	-1.26401e-05
0.23	-0.000276932	-0.00017618	-0.000153705	-1.16901e-05
0.235	-0.000275569	-0.000177719	-0.000151211	-1.06345e-05
0.24	-0.00027371	-0.000178805	-0.00014847	-9.3677e-06
0.245	-0.00027185	-0.000179892	-0.00014573	-8.10087e-06
0.25	-0.000269991	-0.000180978	-0.000142989	-6.83405e-06
0.255	-0.00026754	-0.000181555	-0.00013994	-5.31325e-06
0.26	-0.000265089	-0.000182131	-0.00013689	-3.79242e-06
0.265	-0.000262638	-0.000182708	-0.00013384	-2.2716e-06
0.27	-0.000259769	-0.000182882	-0.000130598	-5.67076e-07
0.275	-0.00025669	-0.000182856	-0.00012726	1.22927e-06
0.28	-0.000253612	-0.000182831	-0.000123922	3.02562e-06
0.285	-0.000250353	-0.000182638	-0.000120496	4.90324e-06
0.29	-0.000246734	-0.000182111	-0.000116893	6.94355e-06
0.295	-0.000243115	-0.000181585	-0.000113291	8.98386e-06
0.3	-0.000239496	-0.000181058	-0.000109688	1.10242e-05
0.305	-0.000235249	-0.000179972	-0.000105796	1.33174e-05
0.31	-0.000231002	-0.000178886	-0.000101903	1.56107e-05
0.315	-0.000226755	-0.0001778	-9.80107e-05	1.7904e-05
0.32	-0.000222181	-0.000176413	-9.39892e-05	2.03188e-05
0.325	-0.000217445	-0.000174874	-8.99032e-05	2.27943e-05
0.33	-0.000212709	-0.000173335	-8.58171e-05	2.52698e-05
0.335	-0.000207804	-0.000171644	-8.16646e-05	2.78072e-05
0.34	-0.00020256	-0.000169646	-7.73789e-05	3.04685e-05
0.345	-0.000197317	-0.000167648	-7.30933e-05	3.31297e-05
0.35	-0.000192073	-0.00016565	-6.88076e-05	3.57909e-05
0.355	-0.000186349	-0.00016322	-6.43582e-05	3.86054e-05
0.36	-0.000180624	-0.000160789	-5.99089e-05	4.142e-05
0.365	-0.0001749	-0.000158359	-5.54595e-05	4.42345e-05
0.37	-0.0001689	-0.000155689	-5.09106e-05	4.71391e-05
0.375	-0.000162763	-0.000152899	-4.63118e-05	5.00888e-05
0.38	-0.000156626	-0.000150109	-4.1713e-05	5.30384e-05
0.385	-0.000150349	-0.000147193	-3.70828e-05	5.60223e-05
0.39	-0.000143794	-0.000144027	-3.23894e-05	5.90748e-05
0.395	-0.000137239	-0.00014086	-2.7696e-05	6.21272e-05
0.4	-0.000130684	-0.000137693	-2.30026e-05	6.51797e-05
0.405	-0.000123814	-0.000134241	-1.82385e-05	6.8316e-05
0.41	-0.000116943	-0.00013079	-1.34745e-05	7.14523e-05
0.415	-0.000110072	-0.000127339	-8.71042e-06	7.45886e-05
0.42	-0.000103076	-0.000123759	-3.97856e-06	7.77264e-05
0.425	-9.6017e-05	-0.000120115	7.37218e-07	8.0865e-05
0.43	-8.89583e-05	-0.000116471	5.45299e-06	8.40036e-05
0.435	-8.18031e-05	-0.000112743	1.01771e-05	8.71577e-05
0.44	-7.44549e-05	-0.000108847	1.49178e-05	9.03428e-05
0.445	-6.71068e-05	-0.000104952	1.96585e-05	9.3528e-05
0.45	-5.97587e-05	-0.000101056	2.43992e-05	9.67131e-05
0.455	-5.22346e-05	-9.70021e-05	2.90714e-05	9.98703e-05
0.46	-4.47105e-05	-9.29482e-05	3.37437e-05	0.000103027
0.465	-3.71865e-05	-8.88943e-05	3.8416e-05	0.000106185
0.47	-2.9497e-05	-8.47053e-05	4.30742e-05	0.000109344
0.475	-2.17247e-05	-8.04489e-05	4.77256e-05	0.000112503
0.48	-1.39525e-05	-7.61925e-05	5.23769e-05	0.000115663
0.485	-6.14698e-06	-7.19071e-05	5.69914e-05	0.000118804
0.49	1.72519e-06	-6.75638e-05	6.15325e-05	0.000121906
0.495	9.59736e-06	-6.32205e-05	6.60735e-05	0.000125008
0.5	1.74695e-05	-5.88772e-05	7.06146e-05	0.00012811
0.505	2.52442e-05	-5.45994e-05	7.49036e-05	0.000131052
0.51	3.30188e-05	-5.03216e-05	7.91926e-05	0.000133995
0.515	4.07935e-05	-4.60438e-05	8.34816e-05	0.000136937
0.52	4.86308e-05	-4.17233e-05	8.76759e-05	0.000139822
0.525	5.64995e-05	-3.73815e-05	9.18231e-05	0.000142679
0.53	6.43682e-05	-3.30397e-05	9.59702e-05	0.000145536
0.535	7.21994e-05	-2.87306e-05	0.000100022	0.000148326
0.54	7.99556e-05	-2.44869e-05	0.000103882	0.000150982
0.545	8.77118e-05	-2.02432e-05	0.000107743	0.000153639
0.55	9.54681e-05	-1.59995e-05	0.000111603	0.000156296
0.555	0.000103269	-1.17476e-05	0.000115275	0.000158823
0.56	0.00011107	-7.49563e-06	0.000118947	0.000161351
0.565	0.000118871	-3.24369e-06	0.000122619	0.000163879
0.57	0.00012655	8.94663e-07	0.000126052	0.000166236
0.575	0.000134168	4.97626e-06	0.000129367	0.000168506
0.58	0.000141786	9.05785e-06	0.000132682	0.000170777
0.585	0.000149352	1.30886e-05	0.000135892	0.000172972
0.59	0.000156814	1.70176e-05	0.000138893	0.000175015
0.595	0.000164277	2.09467e-05	0.000141894	0.000177059
0.6	0.000171739	2.48757e-05	0.000144895	0.000179102
0.605	0.000178981	2.85915e-05	0.000147507	0.000180867
0.61	0.000186223	3.23074e-05	0.000150119	0.000182633
0.615	0.000193464	3.60232e-05	0.00015273	0.000184398
0.62	0.000200505	3.95543e-05	0.000155051	0.000185953
0.625	0.000207446	4.29931e-05	0.000157225	0.000187403
0.63	0.000214386	4.64319e-05	0.0001594	0.000188853
0.635	0.000221253	4.97909e-05	0.000161431	0.000190195
0.64	0.000227971	5.299e-05	0.000163173	0.000191323
0.645	0.00023469	5.61891e-05	0.000164914	0.00019245
0.65	0.000241408	5.93882e-05	0.000166656	0.000193578
0.655	0.000247793	6.22834e-05	0.00016797	0.000194392
0.66	0.000254178	6.51785e-05	0.000169284	0.000195205
0.665	0.000260562	6.80737e-05	0.000170597	0.000196018
0.67	0.000266651	7.07035e-05	0.000171555	0.000196578
0.675	0.000272592	7.32006e-05	0.000172335	0.000197011
0.68	0.000278533	7.56978e-05	0.000173115	0.000197444
0.685	0.000284328	7.80587e-05	0.00017371	0.00019774
0.69	0.000289827	8.0147e-05	0.000173934	0.000197762
0.695	0.000295327	8.22352e-05	0.000174158	0.000197783
0.7	0.000300827	8.43234e-05	0.000174382	0.000197805
0.705	0.00030593	8.60272e-05	0.000174076	0.000197417
0.71	0.000311032	8.7731e-05	0.00017377	0.00019703
0.715	0.000316135	8.94347e-05	0.000173463	0.000196642
0.72	0.000320947	9.08426e-05	0.000172739	0.000195939
0.725	0.000325614	9.21028e-05	0.000171806	0.000195079
0.73	0.000330281	9.33629e-05	0.000170874	0.000194219
0.735	0.000334787	9.44735e-05	0.000169752	0.00019322
0.74	0.000338969	9.52849e-05	0.00016825	0.00019194
0.745	0.000343151	9.60963e-05	0.000166749	0.00019066
0.75	0.000347333	9.69077e-05	0.000165248	0.000189381
0.755	0.000350905	9.72009e-05	0.000163152	0.000187638
0.76	0.000354476	9.7494e-05	0.000161057	0.000185895
0.765	0.000358048	9.77871e-05	0.000158962	0.000184151
0.77	0.000361268	9.77822e-05	0.000156525	0.000182142
0.775	0.000364313	9.76284e-05	0.000153919	0.000179999
0.78	0.000367357	9.74746e-05	0.000151313	0.000177857
0.785	0.000370215	9.71552e-05	0.00014851	0.000175566
0.79	0.0003727	9.65044e-05	0.000145314	0.000172977
0.795	0.000375185	9.58536e-05	0.000142118	0.000170389
0.8	0.000377669	9.52028e-05	0.000138922	0.0001678
0.805	0.000379564	9.40492e-05	0.000135154	0.000164781
0.81	0.00038146	9.28955e-05	0.000131386	0.000161763
0.815	0.000383355	9.17419e-05	0.000127618	0.000158744
0.82	0.000384903	9.0279e-05	0.000123486	0.000155446
0.825	0.000386277	8.86615e-05	0.000119172	0.000152009
0.83	0.000387652	8.7044e-05	0.000114858	0.000148571
0.835	0.000388856	8.52959e-05	0.000110412	0.000145031
0.84	0.000389718	8.32868e-05	0.000105701	0.000141284
0.845	0.000390581	8.12776e-05	0.000100991	0.000137537
0.85	0.000391443	7.92684e-05	9.62807e-05	0.00013379
0.855	0.0003918	7.68799e-05	9.11944e-05	0.00012975
0.86	0.000392157	7.44913e-05	8.61081e-05	0.00012571
0.865	0.000392514	7.21028e-05	8.10218e-05	0.00012167
0.87	0.000392565	6.95178e-05	7.57764e-05	0.000117508
0.875	0.000392464	6.68345e-05	7.04515e-05	0.000113286
0.88	0.000392363	6.41513e-05	6.51266e-05	0.000109063
0.885	0.000392123	6.1387e-05	5.97453e-05	0.000104797
0.89	0.000391608	5.84608e-05	5.42514e-05	0.000100441
0.895	0.000391092	5.55346e-05	4.87575e-05	9.60854e-05
0.9	0.000390577	5.26084e-05	4.32636e-05	9.17299e-05
0.905	0.000389814	4.96673e-05	3.7935e-05	8.75036e-05
0.91	0.000389052	4.67261e-05	3.26065e-05	8.32772e-05
0.915	0.00038829	4.3785e-05	2.7278e-05	7.90509e-05
0.92	0.000387403	4.08925e-05	2.21457e-05	7.49824e-05
0.925	0.000386455	3.80244e-05	1.71116e-05	7.09927e-05
0.93	0.000385507	3.51563e-05	1.20774e-05	6.7003e-05
0.935	0.000384539	3.23848e-05	7.25383e-06	6.31807e-05
0.94	0.000383531	2.98063e-05	2.85115e-06	5.9693e-05
0.945	0.000382523	2.72277e-05	-1.55154e-06	5.62054e-05
0.95	0.000381515	2.46492e-05	-5.95418e-06	5.27178e-05
0.955	0.000380604	2.25039e-05	-9.56295e-06	4.98481e-05
0.96	0.000379692	2.03586e-05	-1.31717e-05	4.69783e-05
0.965	0.000378781	1.82133e-05	-1.67805e-05	4.41086e-05
0.97	0.00037811	1.66467e-05	-1.94103e-05	4.2015e-05
0.975	0.000377558	1.53693e-05	-2.15509e-05	4.03095e-05
0.98	0.000377007	1.4092e-05	-2.36914e-05	3.8604e-05
0.985	0.000376577	1.31021e-05	-2.53479e-05	3.72855e-05
0.99	0.00037639	1.26869e-05	-2.60365e-05	3.67408e-05
0.995	0.000376203	1.22717e-05	-2.67251e-05	3.61961e-05
1	0.000376016	1.18565e-05	-2.74136e-05	3.56514e-05


==> arxiv copy/tikz/curvature_test2/time_401/diff_K_2.000000e-09_1.000000e+00_B_6_C_2_1.mat.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.06256e-05	-6.98988e-05	-0.000136145	-0.000208736	-0.000282473	-0.000350504	-0.000412875	-0.000470708	-0.000522398	-0.000571595	-0.000597718	-0.000592012	-0.000568204	-0.000532868	-0.000494571	-0.000461116	-0.000430106	-0.000405557	-0.000386671	-0.000369597	-0.000357119	-0.000345558	-0.000333638	-0.000323585	-0.000311748	-0.000299598	-0.000288234	-0.000275053	-0.000262807	-0.000251085	-0.000238522	-0.000227746	-0.000217168	-0.000206574	-0.000197764	-0.0001887	-0.000180083	-0.000172751	-0.000164865	-0.00015769	-0.000151234	-0.000144215	-0.000138066	-0.000132195	-0.000125966	-0.000120648	-0.000115315	-0.000109892	-0.000105298	-0.000100512	-9.58727e-05	-9.18874e-05	-8.76332e-05	-8.36923e-05	-8.01966e-05	-7.64375e-05	-7.30854e-05	-6.99834e-05	-6.66818e-05	-6.38173e-05	-6.10465e-05	-5.81691e-05	-5.57077e-05	-5.32302e-05	-5.07426e-05	-4.86137e-05	-4.64041e-05	-4.4267e-05	-4.24117e-05	-4.04495e-05	-3.86202e-05	-3.69907e-05	-3.52575e-05	-3.3693e-05	-3.22525e-05	-3.0731e-05	-2.93909e-05	-2.8112e-05	-2.67848e-05	-2.56329e-05	-2.44953e-05	-2.33445e-05	-2.23494e-05	-2.1338e-05	-2.0345e-05	-1.94802e-05	-1.85831e-05	-1.77292e-05	-1.6973e-05	-1.61802e-05	-1.54473e-05	-1.47823e-05	-1.40848e-05	-1.34559e-05	-1.28685e-05	-1.22581e-05	-1.17174e-05	-1.11972e-05	-1.06657e-05	-1.01994e-05	-9.7382e-06	-9.27742e-06	-8.87355e-06	-8.46496e-06	-8.06702e-06	-7.71551e-06	-7.35424e-06	-7.01147e-06	-6.70402e-06	-6.3856e-06	-6.09073e-06	-5.82063e-06	-5.54107e-06	-5.28739e-06	-5.04929e-06	-4.80487e-06	-4.58631e-06	-4.37596e-06	-4.16317e-06	-3.97435e-06	-3.78838e-06	-3.60382e-06	-3.44013e-06	-3.2758e-06	-3.11624e-06	-2.97374e-06	-2.82879e-06	-2.69115e-06	-2.56661e-06	-2.43909e-06	-2.32049e-06	-2.21125e-06	-2.09944e-06	-3.03179e-05	-9.86693e-05	-0.000191303	-0.000293234	-0.000396471	-0.000490447	-0.000574819	-0.000650049	-0.000713716	-0.000772371	-0.000796856	-0.000777273	-0.00073231	-0.000670473	-0.000608191	-0.000553823	-0.000506059	-0.000471919	-0.000446335	-0.000426789	-0.000415162	-0.000403874	-0.000394084	-0.000385467	-0.000373202	-0.000361435	-0.000348305	-0.000332586	-0.000318531	-0.000303135	-0.00028768	-0.000274523	-0.000260441	-0.000247897	-0.000237056	-0.000225465	-0.00021582	-0.000206765	-0.000197156	-0.000189304	-0.000181168	-0.00017289	-0.000166009	-0.000158456	-0.000151261	-0.000145067	-0.000138175	-0.000132026	-0.000126467	-0.000120369	-0.000115189	-0.000110219	-0.000104937	-0.00010056	-9.61034e-05	-9.15711e-05	-8.78144e-05	-8.38075e-05	-7.99359e-05	-7.6655e-05	-7.30659e-05	-6.97701e-05	-6.68689e-05	-6.36835e-05	-6.08835e-05	-5.82987e-05	-5.55025e-05	-5.31201e-05	-5.08076e-05	-4.8377e-05	-4.63382e-05	-4.42664e-05	-4.21705e-05	-4.04105e-05	-3.85574e-05	-3.67607e-05	-3.52267e-05	-3.35764e-05	-3.20421e-05	-3.06932e-05	-2.92327e-05	-2.79243e-05	-2.67299e-05	-2.54466e-05	-2.43295e-05	-2.32667e-05	-2.21472e-05	-2.11899e-05	-2.02422e-05	-1.9272e-05	-1.84469e-05	-1.7602e-05	-1.6766e-05	-1.605e-05	-1.52986e-05	-1.45812e-05	-1.39553e-05	-1.32898e-05	-1.26756e-05	-1.21251e-05	-1.15387e-05	-1.10131e-05	-1.05262e-05	-1.00125e-05	-9.56197e-06	-9.13001e-06	-8.68258e-06	-8.29507e-06	-7.91128e-06	-7.52363e-06	-7.18875e-06	-6.84793e-06	-6.51357e-06	-6.22256e-06	-5.92056e-06	-5.63311e-06	-5.37876e-06	-5.1121e-06	-4.86542e-06	-4.64196e-06	-4.40754e-06	-4.19589e-06	-3.99876e-06	-3.79366e-06	-3.61182e-06	-3.43745e-06	-3.2589e-06	-3.10223e-06	-2.94781e-06	-2.79307e-06	-2.65756e-06	-2.52088e-06	-2.38729e-06	6.09846e-05	0.0002212	0.000428647	0.000617996	0.000760158	0.000832464	0.000835282	0.000803644	0.000759732	0.00071508	0.000630392	0.000496637	0.000350128	0.000225242	0.000132044	7.78645e-05	5.84475e-05	5.66814e-05	6.69451e-05	8.29904e-05	9.42425e-05	0.000102942	0.000109065	0.000108252	0.000105976	0.000103133	9.66588e-05	9.15682e-05	8.75776e-05	8.17009e-05	7.80535e-05	7.54118e-05	7.1175e-05	6.89527e-05	6.71158e-05	6.37175e-05	6.20561e-05	6.03385e-05	5.72575e-05	5.57825e-05	5.40221e-05	5.11927e-05	4.98837e-05	4.81488e-05	4.56259e-05	4.45112e-05	4.286e-05	4.06573e-05	3.97206e-05	3.81639e-05	3.62552e-05	3.54581e-05	3.39903e-05	3.23418e-05	3.16504e-05	3.0269e-05	2.88521e-05	2.82424e-05	2.69488e-05	2.57391e-05	2.51935e-05	2.39897e-05	2.29639e-05	2.24685e-05	2.13554e-05	2.04912e-05	2.00346e-05	1.90117e-05	1.82878e-05	1.78615e-05	1.69273e-05	1.63241e-05	1.59217e-05	1.50741e-05	1.45738e-05	1.4191e-05	1.34269e-05	1.30134e-05	1.26474e-05	1.19633e-05	1.16221e-05	1.12714e-05	1.0663e-05	1.03815e-05	1.00452e-05	9.50791e-06	9.27512e-06	8.95306e-06	8.48182e-06	8.28824e-06	7.98071e-06	7.57031e-06	7.40787e-06	7.11537e-06
0.005	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.06209e-05	-6.98834e-05	-0.000136115	-0.000208689	-0.000282407	-0.000350419	-0.000412771	-0.000470585	-0.000522257	-0.000571436	-0.000597546	-0.000591834	-0.000568025	-0.000532691	-0.000494398	-0.000460948	-0.000429943	-0.0004054	-0.000386519	-0.000369452	-0.000356981	-0.000345426	-0.000333511	-0.000323465	-0.000311633	-0.000299489	-0.00028813	-0.000274954	-0.000262713	-0.000250995	-0.000238436	-0.000227664	-0.00021709	-0.0002065	-0.000197694	-0.000188633	-0.000180019	-0.00017269	-0.000164807	-0.000157635	-0.000151182	-0.000144166	-0.000138019	-0.000132151	-0.000125924	-0.000120608	-0.000115277	-0.000109856	-0.000105264	-0.00010048	-9.58422e-05	-9.18586e-05	-8.76061e-05	-8.36666e-05	-8.01724e-05	-7.64147e-05	-7.3064e-05	-6.99632e-05	-6.66629e-05	-6.37996e-05	-6.10299e-05	-5.81536e-05	-5.56932e-05	-5.32166e-05	-5.073e-05	-4.8602e-05	-4.63932e-05	-4.42569e-05	-4.24024e-05	-4.04409e-05	-3.86123e-05	-3.69835e-05	-3.5251e-05	-3.3687e-05	-3.22471e-05	-3.07262e-05	-2.93866e-05	-2.81082e-05	-2.67815e-05	-2.56301e-05	-2.4493e-05	-2.33426e-05	-2.23478e-05	-2.13369e-05	-2.03442e-05	-1.94797e-05	-1.8583e-05	-1.77294e-05	-1.69734e-05	-1.61809e-05	-1.54484e-05	-1.47836e-05	-1.40864e-05	-1.34577e-05	-1.28705e-05	-1.22604e-05	-1.17199e-05	-1.11999e-05	-1.06685e-05	-1.02024e-05	-9.74137e-06	-9.28074e-06	-8.87703e-06	-8.46858e-06	-8.07077e-06	-7.71939e-06	-7.35824e-06	-7.01558e-06	-6.70824e-06	-6.38993e-06	-6.09516e-06	-5.82515e-06	-5.54568e-06	-5.29208e-06	-5.05406e-06	-4.80972e-06	-4.59122e-06	-4.38094e-06	-4.16821e-06	-3.97945e-06	-3.79354e-06	-3.60904e-06	-3.44539e-06	-3.2811e-06	-3.12159e-06	-2.97913e-06	-2.83422e-06	-2.69661e-06	-2.5721e-06	-2.44461e-06	-2.32604e-06	-2.21682e-06	-2.10504e-06	-3.03185e-05	-9.86582e-05	-0.000191276	-0.000293188	-0.000396405	-0.00049036	-0.000574711	-0.00064992	-0.000713566	-0.0007722	-0.000796669	-0.000777078	-0.000732112	-0.000670275	-0.000607995	-0.000553631	-0.000505871	-0.000471737	-0.000446159	-0.00042662	-0.000415001	-0.000403721	-0.000393938	-0.000385328	-0.000373071	-0.00036131	-0.000348186	-0.000332474	-0.000318423	-0.000303033	-0.000287583	-0.00027443	-0.000260353	-0.000247813	-0.000236977	-0.000225389	-0.000215748	-0.000206697	-0.000197092	-0.000189243	-0.000181111	-0.000172835	-0.000165958	-0.000158408	-0.000151215	-0.000145023	-0.000138134	-0.000131987	-0.000126431	-0.000120335	-0.000115157	-0.000110189	-0.000104909	-0.000100534	-9.6079e-05	-9.15483e-05	-8.77932e-05	-8.37878e-05	-7.99177e-05	-7.66382e-05	-7.30504e-05	-6.97558e-05	-6.68558e-05	-6.36716e-05	-6.08728e-05	-5.8289e-05	-5.54938e-05	-5.31123e-05	-5.08007e-05	-4.83711e-05	-4.63331e-05	-4.42621e-05	-4.21669e-05	-4.04076e-05	-3.85552e-05	-3.67592e-05	-3.52258e-05	-3.35761e-05	-3.20423e-05	-3.06941e-05	-2.92341e-05	-2.79262e-05	-2.67322e-05	-2.54493e-05	-2.43326e-05	-2.32703e-05	-2.21512e-05	-2.11942e-05	-2.02468e-05	-1.92771e-05	-1.84522e-05	-1.76077e-05	-1.6772e-05	-1.60562e-05	-1.5305e-05	-1.45879e-05	-1.39622e-05	-1.3297e-05	-1.2683e-05	-1.21326e-05	-1.15464e-05	-1.1021e-05	-1.05343e-05	-1.00208e-05	-9.57036e-06	-9.13854e-06	-8.69124e-06	-8.30386e-06	-7.92019e-06	-7.53265e-06	-7.19788e-06	-6.85716e-06	-6.5229e-06	-6.23197e-06	-5.93006e-06	-5.64268e-06	-5.3884e-06	-5.12181e-06	-4.87519e-06	-4.65179e-06	-4.41742e-06	-4.20583e-06	-4.00874e-06	-3.80369e-06	-3.62189e-06	-3.44755e-06	-3.26904e-06	-3.1124e-06	-2.95801e-06	-2.80329e-06	-2.66781e-06	-2.53115e-06	-2.39758e-06	6.09754e-05	0.000221193	0.000428645	0.000618001	0.00076017	0.00083248	0.000835297	0.000803653	0.00075973	0.000715063	0.00063036	0.000496587	0.00035006	0.000225157	0.000131946	7.77574e-05	5.83356e-05	5.65681e-05	6.68329e-05	8.28807e-05	9.41364e-05	0.00010284	0.000108966	0.000108157	0.000105885	0.000103045	9.65739e-05	9.14861e-05	8.7498e-05	8.1624e-05	7.79789e-05	7.53394e-05	7.1105e-05	6.88849e-05	6.705e-05	6.36539e-05	6.19944e-05	6.02787e-05	5.71996e-05	5.57263e-05	5.39677e-05	5.11399e-05	4.98325e-05	4.80991e-05	4.55777e-05	4.44644e-05	4.28146e-05	4.06132e-05	3.96778e-05	3.81222e-05	3.62147e-05	3.54188e-05	3.3952e-05	3.23046e-05	3.16142e-05	3.02337e-05	2.88178e-05	2.8209e-05	2.69163e-05	2.57074e-05	2.51626e-05	2.39596e-05	2.29346e-05	2.24398e-05	2.13274e-05	2.04639e-05	2.0008e-05	1.89856e-05	1.82624e-05	1.78366e-05	1.6903e-05	1.63004e-05	1.58985e-05	1.50513e-05	1.45515e-05	1.41692e-05	1.34056e-05	1.29925e-05	1.26269e-05	1.19432e-05	1.16024e-05	1.1252e-05	1.0644e-05	1.03629e-05	1.00269e-05	9.48994e-06	9.25745e-06	8.93569e-06	8.46476e-06	8.27144e-06	7.96419e-06	7.55406e-06	7.39186e-06	7.09961e-06
0.01	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.06163e-05	-6.98681e-05	-0.000136085	-0.000208641	-0.000282341	-0.000350334	-0.000412668	-0.000470463	-0.000522116	-0.000571277	-0.000597374	-0.000591657	-0.000567846	-0.000532514	-0.000494225	-0.000460779	-0.00042978	-0.000405243	-0.000386368	-0.000369307	-0.000356842	-0.000345293	-0.000333385	-0.000323345	-0.000311519	-0.00029938	-0.000288026	-0.000274855	-0.000262619	-0.000250905	-0.000238351	-0.000227582	-0.000217013	-0.000206426	-0.000197623	-0.000188566	-0.000179955	-0.00017263	-0.00016475	-0.00015758	-0.00015113	-0.000144116	-0.000137972	-0.000132106	-0.000125881	-0.000120568	-0.000115239	-0.00010982	-0.00010523	-0.000100447	-9.58118e-05	-9.18298e-05	-8.75789e-05	-8.3641e-05	-8.01482e-05	-7.63919e-05	-7.30425e-05	-6.99431e-05	-6.66439e-05	-6.37818e-05	-6.10132e-05	-5.8138e-05	-5.56786e-05	-5.32031e-05	-5.07173e-05	-4.85902e-05	-4.63823e-05	-4.42468e-05	-4.23931e-05	-4.04323e-05	-3.86044e-05	-3.69762e-05	-3.52444e-05	-3.36811e-05	-3.22417e-05	-3.07214e-05	-2.93823e-05	-2.81044e-05	-2.67783e-05	-2.56272e-05	-2.44906e-05	-2.33406e-05	-2.23463e-05	-2.13357e-05	-2.03434e-05	-1.94793e-05	-1.85829e-05	-1.77296e-05	-1.69739e-05	-1.61817e-05	-1.54494e-05	-1.47849e-05	-1.4088e-05	-1.34595e-05	-1.28726e-05	-1.22626e-05	-1.17223e-05	-1.12025e-05	-1.06713e-05	-1.02054e-05	-9.74453e-06	-9.28407e-06	-8.8805e-06	-8.47219e-06	-8.07452e-06	-7.72327e-06	-7.36224e-06	-7.0197e-06	-6.71247e-06	-6.39426e-06	-6.09959e-06	-5.82968e-06	-5.55029e-06	-5.29678e-06	-5.05883e-06	-4.81456e-06	-4.59614e-06	-4.38593e-06	-4.17326e-06	-3.98456e-06	-3.7987e-06	-3.61425e-06	-3.45065e-06	-3.28641e-06	-3.12694e-06	-2.98452e-06	-2.83964e-06	-2.70207e-06	-2.5776e-06	-2.45014e-06	-2.33159e-06	-2.2224e-06	-2.11064e-06	-3.0319e-05	-9.86472e-05	-0.000191249	-0.000293142	-0.000396339	-0.000490274	-0.000574604	-0.000649792	-0.000713417	-0.000772029	-0.000796483	-0.000776883	-0.000731914	-0.000670077	-0.0006078	-0.000553439	-0.000505684	-0.000471555	-0.000445983	-0.000426451	-0.000414839	-0.000403567	-0.000393791	-0.000385189	-0.000372939	-0.000361185	-0.000348067	-0.000332361	-0.000318316	-0.000302931	-0.000287486	-0.000274338	-0.000260265	-0.00024773	-0.000236897	-0.000225314	-0.000215677	-0.000206629	-0.000197027	-0.000189182	-0.000181053	-0.000172781	-0.000165906	-0.000158359	-0.000151169	-0.00014498	-0.000138093	-0.000131949	-0.000126395	-0.000120301	-0.000115125	-0.000110159	-0.000104881	-0.000100508	-9.60545e-05	-9.15255e-05	-8.7772e-05	-8.37681e-05	-7.98994e-05	-7.66213e-05	-7.30349e-05	-6.97416e-05	-6.68428e-05	-6.36598e-05	-6.0862e-05	-5.82793e-05	-5.54851e-05	-5.31046e-05	-5.07939e-05	-4.83651e-05	-4.63279e-05	-4.42578e-05	-4.21634e-05	-4.04047e-05	-3.85531e-05	-3.67577e-05	-3.52249e-05	-3.35758e-05	-3.20426e-05	-3.06949e-05	-2.92354e-05	-2.7928e-05	-2.67345e-05	-2.54521e-05	-2.43358e-05	-2.32739e-05	-2.21552e-05	-2.11985e-05	-2.02515e-05	-1.92821e-05	-1.84576e-05	-1.76133e-05	-1.67779e-05	-1.60623e-05	-1.53115e-05	-1.45946e-05	-1.39692e-05	-1.33041e-05	-1.26903e-05	-1.21401e-05	-1.15541e-05	-1.10289e-05	-1.05424e-05	-1.0029e-05	-9.57874e-06	-9.14707e-06	-8.69991e-06	-8.31265e-06	-7.9291e-06	-7.54168e-06	-7.20701e-06	-6.86639e-06	-6.53222e-06	-6.24138e-06	-5.93955e-06	-5.65225e-06	-5.39805e-06	-5.13152e-06	-4.88497e-06	-4.66163e-06	-4.42731e-06	-4.21577e-06	-4.01873e-06	-3.81373e-06	-3.63196e-06	-3.45766e-06	-3.27918e-06	-3.12257e-06	-2.96821e-06	-2.81352e-06	-2.67805e-06	-2.54142e-06	-2.40786e-06	6.09661e-05	0.000221186	0.000428643	0.000618007	0.000760182	0.000832496	0.000835313	0.000803662	0.000759728	0.000715047	0.000630327	0.000496536	0.000349991	0.000225072	0.000131848	7.76504e-05	5.82236e-05	5.64549e-05	6.67207e-05	8.2771e-05	9.40304e-05	0.000102738	0.000108868	0.000108063	0.000105794	0.000102957	9.64891e-05	9.1404e-05	8.74185e-05	8.1547e-05	7.79043e-05	7.52671e-05	7.1035e-05	6.8817e-05	6.69843e-05	6.35902e-05	6.19327e-05	6.02189e-05	5.71417e-05	5.56702e-05	5.39132e-05	5.10871e-05	4.97813e-05	4.80494e-05	4.55295e-05	4.44176e-05	4.27691e-05	4.05691e-05	3.96349e-05	3.80806e-05	3.61743e-05	3.53794e-05	3.39138e-05	3.22674e-05	3.1578e-05	3.01985e-05	2.87835e-05	2.81756e-05	2.68837e-05	2.56757e-05	2.51317e-05	2.39295e-05	2.29052e-05	2.24112e-05	2.12995e-05	2.04366e-05	1.99813e-05	1.89596e-05	1.8237e-05	1.78118e-05	1.68787e-05	1.62766e-05	1.58752e-05	1.50286e-05	1.45293e-05	1.41474e-05	1.33843e-05	1.29715e-05	1.26064e-05	1.19231e-05	1.15827e-05	1.12327e-05	1.06251e-05	1.03443e-05	1.00086e-05	9.47197e-06	9.23978e-06	8.91833e-06	8.44769e-06	8.25465e-06	7.94766e-06	7.53781e-06	7.37585e-06	7.08384e-06
0.015	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.06116e-05	-6.98528e-05	-0.000136054	-0.000208594	-0.000282275	-0.000350249	-0.000412564	-0.00047034	-0.000521975	-0.000571118	-0.000597203	-0.000591479	-0.000567668	-0.000532337	-0.000494052	-0.000460611	-0.000429617	-0.000405085	-0.000386217	-0.000369162	-0.000356703	-0.000345161	-0.000333259	-0.000323224	-0.000311405	-0.000299271	-0.000287922	-0.000274757	-0.000262525	-0.000250815	-0.000238265	-0.000227501	-0.000216935	-0.000206352	-0.000197552	-0.000188499	-0.000179891	-0.000172569	-0.000164692	-0.000157525	-0.000151078	-0.000144067	-0.000137925	-0.000132062	-0.000125839	-0.000120528	-0.000115201	-0.000109784	-0.000105196	-0.000100415	-9.57813e-05	-9.1801e-05	-8.75517e-05	-8.36154e-05	-8.0124e-05	-7.63692e-05	-7.30211e-05	-6.99229e-05	-6.6625e-05	-6.37641e-05	-6.09966e-05	-5.81224e-05	-5.56641e-05	-5.31895e-05	-5.07047e-05	-4.85785e-05	-4.63714e-05	-4.42367e-05	-4.23837e-05	-4.04237e-05	-3.85965e-05	-3.6969e-05	-3.52378e-05	-3.36751e-05	-3.22364e-05	-3.07166e-05	-2.93781e-05	-2.81007e-05	-2.6775e-05	-2.56244e-05	-2.44882e-05	-2.33387e-05	-2.23447e-05	-2.13346e-05	-2.03426e-05	-1.94788e-05	-1.85827e-05	-1.77298e-05	-1.69744e-05	-1.61825e-05	-1.54505e-05	-1.47862e-05	-1.40896e-05	-1.34613e-05	-1.28746e-05	-1.22648e-05	-1.17248e-05	-1.12051e-05	-1.06741e-05	-1.02084e-05	-9.7477e-06	-9.28739e-06	-8.88397e-06	-8.47581e-06	-8.07827e-06	-7.72714e-06	-7.36624e-06	-7.02382e-06	-6.71669e-06	-6.39859e-06	-6.10402e-06	-5.8342e-06	-5.5549e-06	-5.30147e-06	-5.0636e-06	-4.81941e-06	-4.60106e-06	-4.39091e-06	-4.1783e-06	-3.98966e-06	-3.80386e-06	-3.61946e-06	-3.45591e-06	-3.29171e-06	-3.13228e-06	-2.98991e-06	-2.84507e-06	-2.70753e-06	-2.58309e-06	-2.45566e-06	-2.33715e-06	-2.22798e-06	-2.11624e-06	-3.03196e-05	-9.86362e-05	-0.000191221	-0.000293096	-0.000396273	-0.000490187	-0.000574497	-0.000649663	-0.000713267	-0.000771858	-0.000796297	-0.000776688	-0.000731715	-0.000669879	-0.000607604	-0.000553247	-0.000505496	-0.000471373	-0.000445808	-0.000426283	-0.000414678	-0.000403413	-0.000393645	-0.00038505	-0.000372807	-0.00036106	-0.000347948	-0.000332248	-0.000318209	-0.000302829	-0.000287388	-0.000274245	-0.000260177	-0.000247646	-0.000236818	-0.000225238	-0.000215605	-0.000206561	-0.000196963	-0.000189121	-0.000180995	-0.000172726	-0.000165854	-0.00015831	-0.000151123	-0.000144937	-0.000138052	-0.000131911	-0.000126359	-0.000120267	-0.000115093	-0.000110129	-0.000104853	-0.000100481	-9.60301e-05	-9.15028e-05	-8.77508e-05	-8.37485e-05	-7.98812e-05	-7.66045e-05	-7.30194e-05	-6.97274e-05	-6.68298e-05	-6.36479e-05	-6.08512e-05	-5.82696e-05	-5.54763e-05	-5.30968e-05	-5.0787e-05	-4.83591e-05	-4.63228e-05	-4.42534e-05	-4.21598e-05	-4.04019e-05	-3.85509e-05	-3.67561e-05	-3.5224e-05	-3.35755e-05	-3.20429e-05	-3.06957e-05	-2.92368e-05	-2.79298e-05	-2.67368e-05	-2.54548e-05	-2.4339e-05	-2.32775e-05	-2.21591e-05	-2.12029e-05	-2.02562e-05	-1.92871e-05	-1.84629e-05	-1.76189e-05	-1.67838e-05	-1.60685e-05	-1.53179e-05	-1.46012e-05	-1.39761e-05	-1.33112e-05	-1.26977e-05	-1.21477e-05	-1.15619e-05	-1.10368e-05	-1.05504e-05	-1.00372e-05	-9.58713e-06	-9.1556e-06	-8.70857e-06	-8.32145e-06	-7.93801e-06	-7.5507e-06	-7.21614e-06	-6.87562e-06	-6.54154e-06	-6.25079e-06	-5.94904e-06	-5.66182e-06	-5.40769e-06	-5.14124e-06	-4.89474e-06	-4.67146e-06	-4.4372e-06	-4.22571e-06	-4.02871e-06	-3.82376e-06	-3.64203e-06	-3.46777e-06	-3.28932e-06	-3.13274e-06	-2.97841e-06	-2.82374e-06	-2.6883e-06	-2.55168e-06	-2.41815e-06	6.09568e-05	0.000221179	0.000428641	0.000618012	0.000760195	0.000832511	0.000835328	0.000803671	0.000759726	0.000715031	0.000630295	0.000496486	0.000349923	0.000224986	0.00013175	7.75434e-05	5.81117e-05	5.63416e-05	6.66085e-05	8.26613e-05	9.39243e-05	0.000102636	0.00010877	0.000107968	0.000105703	0.000102869	9.64042e-05	9.13219e-05	8.7339e-05	8.147e-05	7.78297e-05	7.51948e-05	7.0965e-05	6.87492e-05	6.69185e-05	6.35266e-05	6.1871e-05	6.01591e-05	5.70839e-05	5.5614e-05	5.38588e-05	5.10344e-05	4.973e-05	4.79997e-05	4.54813e-05	4.43708e-05	4.27237e-05	4.0525e-05	3.9592e-05	3.80389e-05	3.61338e-05	3.534e-05	3.38755e-05	3.22302e-05	3.15418e-05	3.01632e-05	2.87492e-05	2.81422e-05	2.68512e-05	2.5644e-05	2.51008e-05	2.38994e-05	2.28759e-05	2.23825e-05	2.12715e-05	2.04094e-05	1.99547e-05	1.89336e-05	1.82116e-05	1.77869e-05	1.68544e-05	1.62529e-05	1.5852e-05	1.50059e-05	1.4507e-05	1.41256e-05	1.33629e-05	1.29506e-05	1.25859e-05	1.1903e-05	1.1563e-05	1.12134e-05	1.06061e-05	1.03256e-05	9.9903e-06	9.454e-06	9.22212e-06	8.90096e-06	8.43063e-06	8.23786e-06	7.93114e-06	7.52155e-06	7.35984e-06	7.06808e-06
0.02	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.06006e-05	-6.98164e-05	-0.000135983	-0.000208481	-0.000282118	-0.000350048	-0.000412317	-0.000470049	-0.00052164	-0.000570741	-0.000596795	-0.000591057	-0.000567243	-0.000531917	-0.000493641	-0.000460211	-0.00042923	-0.000404712	-0.000385858	-0.000368818	-0.000356374	-0.000344847	-0.00033296	-0.000322939	-0.000311133	-0.000299013	-0.000287676	-0.000274523	-0.000262302	-0.000250603	-0.000238063	-0.000227308	-0.000216751	-0.000206177	-0.000197386	-0.00018834	-0.000179741	-0.000172425	-0.000164555	-0.000157396	-0.000150955	-0.00014395	-0.000137814	-0.000131957	-0.00012574	-0.000120434	-0.000115112	-0.0001097	-0.000105116	-0.00010034	-9.57101e-05	-9.17337e-05	-8.74882e-05	-8.35555e-05	-8.00677e-05	-7.63162e-05	-7.29713e-05	-6.98761e-05	-6.65812e-05	-6.3723e-05	-6.09582e-05	-5.80866e-05	-5.56306e-05	-5.31584e-05	-5.06758e-05	-4.85517e-05	-4.63466e-05	-4.42139e-05	-4.23627e-05	-4.04045e-05	-3.8579e-05	-3.69531e-05	-3.52234e-05	-3.36621e-05	-3.22248e-05	-3.07064e-05	-2.93691e-05	-2.80929e-05	-2.67684e-05	-2.56189e-05	-2.44837e-05	-2.33352e-05	-2.23422e-05	-2.13329e-05	-2.03419e-05	-1.94789e-05	-1.85836e-05	-1.77315e-05	-1.69768e-05	-1.61855e-05	-1.54542e-05	-1.47905e-05	-1.40944e-05	-1.34667e-05	-1.28806e-05	-1.22713e-05	-1.17317e-05	-1.12126e-05	-1.0682e-05	-1.02166e-05	-9.75637e-06	-9.29644e-06	-8.89337e-06	-8.48555e-06	-8.08834e-06	-7.73751e-06	-7.3769e-06	-7.03475e-06	-6.72788e-06	-6.41002e-06	-6.11569e-06	-5.84608e-06	-5.56699e-06	-5.31376e-06	-5.07608e-06	-4.83207e-06	-4.61388e-06	-4.40389e-06	-4.19143e-06	-4.00292e-06	-3.81725e-06	-3.63298e-06	-3.46954e-06	-3.30545e-06	-3.14612e-06	-3.00384e-06	-2.85909e-06	-2.72164e-06	-2.59727e-06	-2.46992e-06	-2.35147e-06	-2.24236e-06	-2.13068e-06	-3.03221e-05	-9.86111e-05	-0.000191158	-0.000292989	-0.000396118	-0.000489983	-0.000574243	-0.000649359	-0.000712913	-0.000771454	-0.000795855	-0.000776227	-0.000731246	-0.000669411	-0.00060714	-0.000552792	-0.000505053	-0.000470942	-0.000445392	-0.000425884	-0.000414296	-0.000403049	-0.000393299	-0.000384722	-0.000372496	-0.000360765	-0.000347668	-0.000331982	-0.000317956	-0.000302589	-0.00028716	-0.000274028	-0.00025997	-0.00024745	-0.000236631	-0.000225061	-0.000215437	-0.000206402	-0.000196812	-0.000188978	-0.00018086	-0.000172599	-0.000165734	-0.000158197	-0.000151016	-0.000144836	-0.000137957	-0.000131822	-0.000126275	-0.000120188	-0.00011502	-0.000110061	-0.000104788	-0.000100422	-9.59743e-05	-9.1451e-05	-8.77028e-05	-8.37041e-05	-7.98404e-05	-7.65669e-05	-7.29849e-05	-6.96959e-05	-6.68012e-05	-6.36221e-05	-6.0828e-05	-5.82489e-05	-5.54581e-05	-5.30808e-05	-5.07732e-05	-4.83474e-05	-4.6313e-05	-4.42455e-05	-4.21537e-05	-4.03975e-05	-3.85481e-05	-3.6755e-05	-3.52243e-05	-3.35773e-05	-3.2046e-05	-3.07001e-05	-2.92424e-05	-2.79366e-05	-2.67447e-05	-2.54638e-05	-2.4349e-05	-2.32884e-05	-2.2171e-05	-2.12156e-05	-2.02697e-05	-1.93014e-05	-1.8478e-05	-1.76347e-05	-1.68003e-05	-1.60856e-05	-1.53356e-05	-1.46195e-05	-1.39949e-05	-1.33306e-05	-1.27175e-05	-1.2168e-05	-1.15826e-05	-1.1058e-05	-1.0572e-05	-1.00592e-05	-9.60945e-06	-9.17825e-06	-8.73154e-06	-8.34472e-06	-7.96156e-06	-7.57452e-06	-7.24021e-06	-6.89992e-06	-6.56607e-06	-6.27552e-06	-5.97397e-06	-5.68693e-06	-5.43297e-06	-5.16668e-06	-4.92033e-06	-4.69718e-06	-4.46305e-06	-4.25168e-06	-4.05479e-06	-3.84994e-06	-3.66831e-06	-3.49413e-06	-3.31575e-06	-3.15925e-06	-3.00498e-06	-2.85037e-06	-2.71498e-06	-2.57841e-06	-2.44491e-06	6.09325e-05	0.000221161	0.000428634	0.000618023	0.000760221	0.000832547	0.000835362	0.00080369	0.000759718	0.000714991	0.000630216	0.000496365	0.000349759	0.000224782	0.000131515	7.72873e-05	5.7844e-05	5.60707e-05	6.63402e-05	8.23991e-05	9.36706e-05	0.000102391	0.000108534	0.000107742	0.000105485	0.000102659	9.62011e-05	9.11254e-05	8.71485e-05	8.12857e-05	7.76511e-05	7.50216e-05	7.07973e-05	6.85866e-05	6.67609e-05	6.3374e-05	6.17231e-05	6.00157e-05	5.6945e-05	5.54793e-05	5.37281e-05	5.09077e-05	4.96071e-05	4.78804e-05	4.53656e-05	4.42583e-05	4.26145e-05	4.0419e-05	3.94889e-05	3.79388e-05	3.60365e-05	3.52453e-05	3.37834e-05	3.21406e-05	3.14545e-05	3.00784e-05	2.86666e-05	2.80616e-05	2.67728e-05	2.55676e-05	2.50262e-05	2.38267e-05	2.2805e-05	2.23133e-05	2.1204e-05	2.03435e-05	1.98903e-05	1.88707e-05	1.81501e-05	1.77268e-05	1.67957e-05	1.61954e-05	1.57957e-05	1.49508e-05	1.44531e-05	1.40728e-05	1.33112e-05	1.28999e-05	1.25362e-05	1.18543e-05	1.15151e-05	1.11664e-05	1.056e-05	1.02803e-05	9.94581e-06	9.4103e-06	9.17914e-06	8.85871e-06	8.38908e-06	8.19696e-06	7.8909e-06	7.48195e-06	7.32083e-06	7.02965e-06
0.025	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.05864e-05	-6.97695e-05	-0.00013589	-0.000208335	-0.000281916	-0.000349788	-0.000412	-0.000469674	-0.000521209	-0.000570255	-0.00059627	-0.000590513	-0.000566696	-0.000531376	-0.000493111	-0.000459696	-0.000428731	-0.000404231	-0.000385395	-0.000368375	-0.00035595	-0.000344442	-0.000332574	-0.000322572	-0.000310784	-0.00029868	-0.00028736	-0.000274221	-0.000262014	-0.000250329	-0.000237802	-0.00022706	-0.000216514	-0.000205952	-0.000197171	-0.000188136	-0.000179546	-0.000172241	-0.00016438	-0.000157229	-0.000150797	-0.0001438	-0.000137672	-0.000131822	-0.000125612	-0.000120312	-0.000114997	-0.000109591	-0.000105013	-0.000100243	-9.56184e-05	-9.16472e-05	-8.74066e-05	-8.34786e-05	-7.99953e-05	-7.62481e-05	-7.29073e-05	-6.9816e-05	-6.65249e-05	-6.36703e-05	-6.09089e-05	-5.80406e-05	-5.55877e-05	-5.31185e-05	-5.06388e-05	-4.85173e-05	-4.63149e-05	-4.41847e-05	-4.23359e-05	-4.03799e-05	-3.85565e-05	-3.69327e-05	-3.5205e-05	-3.36456e-05	-3.22101e-05	-3.06934e-05	-2.93577e-05	-2.80831e-05	-2.67601e-05	-2.5612e-05	-2.44782e-05	-2.3331e-05	-2.23392e-05	-2.13311e-05	-2.03412e-05	-1.94792e-05	-1.8585e-05	-1.77338e-05	-1.698e-05	-1.61897e-05	-1.54591e-05	-1.47963e-05	-1.4101e-05	-1.3474e-05	-1.28885e-05	-1.22799e-05	-1.17409e-05	-1.12224e-05	-1.06924e-05	-1.02276e-05	-9.76779e-06	-9.30835e-06	-8.90574e-06	-8.49835e-06	-8.10155e-06	-7.75112e-06	-7.39088e-06	-7.04908e-06	-6.74255e-06	-6.42501e-06	-6.13097e-06	-5.86165e-06	-5.58283e-06	-5.32986e-06	-5.09241e-06	-4.84863e-06	-4.63065e-06	-4.42086e-06	-4.20859e-06	-4.02027e-06	-3.83476e-06	-3.65064e-06	-3.48735e-06	-3.32341e-06	-3.16421e-06	-3.02205e-06	-2.87741e-06	-2.74006e-06	-2.61579e-06	-2.48853e-06	-2.37016e-06	-2.26114e-06	-2.14953e-06	-3.03255e-05	-9.85791e-05	-0.000191077	-0.00029285	-0.000395918	-0.00048972	-0.000573916	-0.000648967	-0.000712457	-0.000770934	-0.000795287	-0.000775632	-0.000730641	-0.000668807	-0.000606543	-0.000552205	-0.000504481	-0.000470387	-0.000444857	-0.00042537	-0.000413805	-0.000402581	-0.000392854	-0.000384299	-0.000372095	-0.000360384	-0.000347307	-0.000331639	-0.00031763	-0.000302279	-0.000286866	-0.000273748	-0.000259704	-0.000247197	-0.000236391	-0.000224833	-0.000215221	-0.000206197	-0.000196618	-0.000188794	-0.000180687	-0.000172435	-0.00016558	-0.000158051	-0.000150879	-0.000144706	-0.000137836	-0.000131707	-0.000126168	-0.000120088	-0.000114926	-0.000109973	-0.000104706	-0.000100345	-9.5903e-05	-9.13848e-05	-8.76415e-05	-8.36475e-05	-7.97882e-05	-7.65189e-05	-7.2941e-05	-6.96559e-05	-6.67649e-05	-6.35893e-05	-6.07987e-05	-5.82227e-05	-5.5435e-05	-5.30606e-05	-5.07558e-05	-4.83327e-05	-4.63009e-05	-4.42358e-05	-4.21463e-05	-4.03923e-05	-3.85451e-05	-3.6754e-05	-3.52252e-05	-3.358e-05	-3.20505e-05	-3.07062e-05	-2.92501e-05	-2.79458e-05	-2.67554e-05	-2.54758e-05	-2.43623e-05	-2.3303e-05	-2.21867e-05	-2.12325e-05	-2.02877e-05	-1.93204e-05	-1.84979e-05	-1.76556e-05	-1.6822e-05	-1.61082e-05	-1.5359e-05	-1.46436e-05	-1.40197e-05	-1.33561e-05	-1.27436e-05	-1.21947e-05	-1.16099e-05	-1.10858e-05	-1.06004e-05	-1.0088e-05	-9.63873e-06	-9.20796e-06	-8.76167e-06	-8.37522e-06	-7.99243e-06	-7.60573e-06	-7.27174e-06	-6.93176e-06	-6.59819e-06	-6.30791e-06	-6.00661e-06	-5.71981e-06	-5.46606e-06	-5.19997e-06	-4.95382e-06	-4.73085e-06	-4.49688e-06	-4.28566e-06	-4.08891e-06	-3.88419e-06	-3.70268e-06	-3.5286e-06	-3.35033e-06	-3.19391e-06	-3.03973e-06	-2.88519e-06	-2.74987e-06	-2.61335e-06	-2.47991e-06	6.09006e-05	0.000221136	0.000428625	0.000618036	0.000760254	0.000832592	0.000835406	0.000803713	0.000759708	0.000714938	0.000630114	0.000496208	0.000349546	0.000224519	0.000131211	7.69568e-05	5.74984e-05	5.57212e-05	6.59939e-05	8.20606e-05	9.33432e-05	0.000102076	0.00010823	0.00010745	0.000105204	0.000102387	9.59389e-05	9.08716e-05	8.69027e-05	8.10478e-05	7.74204e-05	7.47979e-05	7.05808e-05	6.83767e-05	6.65574e-05	6.3177e-05	6.1532e-05	5.98305e-05	5.67656e-05	5.53053e-05	5.35593e-05	5.07442e-05	4.94483e-05	4.77262e-05	4.52161e-05	4.4113e-05	4.24734e-05	4.02821e-05	3.93557e-05	3.78093e-05	3.59107e-05	3.51229e-05	3.36644e-05	3.20249e-05	3.13418e-05	2.99687e-05	2.85598e-05	2.79576e-05	2.66714e-05	2.54688e-05	2.49298e-05	2.37328e-05	2.27134e-05	2.22239e-05	2.11168e-05	2.02583e-05	1.9807e-05	1.87894e-05	1.80706e-05	1.7649e-05	1.67197e-05	1.6121e-05	1.57229e-05	1.48796e-05	1.43833e-05	1.40044e-05	1.32442e-05	1.28343e-05	1.24718e-05	1.17912e-05	1.14532e-05	1.11056e-05	1.05003e-05	1.02217e-05	9.88823e-06	9.35374e-06	9.12352e-06	8.80401e-06	8.3353e-06	8.14402e-06	7.8388e-06	7.43068e-06	7.27031e-06	6.97989e-06
0.03	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.05721e-05	-6.97226e-05	-0.000135797	-0.00020819	-0.000281713	-0.000349528	-0.000411682	-0.000469299	-0.000520777	-0.000569768	-0.000595744	-0.000589969	-0.000566149	-0.000530835	-0.000492582	-0.000459181	-0.000428232	-0.000403749	-0.000384932	-0.000367931	-0.000355526	-0.000344037	-0.000332189	-0.000322205	-0.000310434	-0.000298347	-0.000287043	-0.00027392	-0.000261727	-0.000250055	-0.000237542	-0.000226811	-0.000216278	-0.000205726	-0.000196956	-0.000187931	-0.000179352	-0.000172056	-0.000164205	-0.000157063	-0.000150638	-0.00014365	-0.000137529	-0.000131687	-0.000125484	-0.000120191	-0.000114882	-0.000109483	-0.00010491	-0.000100145	-9.55267e-05	-9.15606e-05	-8.7325e-05	-8.34018e-05	-7.99228e-05	-7.618e-05	-7.28433e-05	-6.9756e-05	-6.64686e-05	-6.36176e-05	-6.08596e-05	-5.79946e-05	-5.55449e-05	-5.30786e-05	-5.06018e-05	-4.8483e-05	-4.62832e-05	-4.41555e-05	-4.2309e-05	-4.03553e-05	-3.85341e-05	-3.69123e-05	-3.51867e-05	-3.36292e-05	-3.21954e-05	-3.06804e-05	-2.93464e-05	-2.80733e-05	-2.67518e-05	-2.56051e-05	-2.44727e-05	-2.33267e-05	-2.23362e-05	-2.13293e-05	-2.03405e-05	-1.94796e-05	-1.85864e-05	-1.77362e-05	-1.69833e-05	-1.61938e-05	-1.54641e-05	-1.4802e-05	-1.41075e-05	-1.34813e-05	-1.28965e-05	-1.22885e-05	-1.17502e-05	-1.12322e-05	-1.07028e-05	-1.02385e-05	-9.77922e-06	-9.32026e-06	-8.9181e-06	-8.51115e-06	-8.11477e-06	-7.76473e-06	-7.40486e-06	-7.06342e-06	-6.75722e-06	-6.43999e-06	-6.14626e-06	-5.87722e-06	-5.59867e-06	-5.34595e-06	-5.10875e-06	-4.86519e-06	-4.64742e-06	-4.43783e-06	-4.22576e-06	-4.03761e-06	-3.85227e-06	-3.66831e-06	-3.50516e-06	-3.34136e-06	-3.18229e-06	-3.04025e-06	-2.89573e-06	-2.75849e-06	-2.63431e-06	-2.50714e-06	-2.38886e-06	-2.27991e-06	-2.16838e-06	-3.0329e-05	-9.8547e-05	-0.000190995	-0.000292711	-0.000395717	-0.000489457	-0.000573589	-0.000648576	-0.000712001	-0.000770413	-0.000794718	-0.000775038	-0.000730036	-0.000668202	-0.000605946	-0.000551619	-0.000503909	-0.000469833	-0.000444322	-0.000424857	-0.000413313	-0.000402113	-0.000392409	-0.000383876	-0.000371694	-0.000360004	-0.000346946	-0.000331296	-0.000317304	-0.00030197	-0.000286571	-0.000273468	-0.000259438	-0.000246944	-0.00023615	-0.000224605	-0.000215005	-0.000205992	-0.000196425	-0.000188611	-0.000180513	-0.000172271	-0.000165425	-0.000157905	-0.000150742	-0.000144577	-0.000137714	-0.000131593	-0.00012606	-0.000119987	-0.000114831	-0.000109884	-0.000104624	-0.000100268	-9.58316e-05	-9.13186e-05	-8.75801e-05	-8.35908e-05	-7.9736e-05	-7.64709e-05	-7.28972e-05	-6.96159e-05	-6.67285e-05	-6.35566e-05	-6.07693e-05	-5.81965e-05	-5.54119e-05	-5.30405e-05	-5.07385e-05	-4.83181e-05	-4.62887e-05	-4.42261e-05	-4.2139e-05	-4.03872e-05	-3.85421e-05	-3.6753e-05	-3.52261e-05	-3.35828e-05	-3.2055e-05	-3.07123e-05	-2.92578e-05	-2.79551e-05	-2.6766e-05	-2.54879e-05	-2.43757e-05	-2.33176e-05	-2.22025e-05	-2.12493e-05	-2.03057e-05	-1.93394e-05	-1.85178e-05	-1.76764e-05	-1.68437e-05	-1.61307e-05	-1.53823e-05	-1.46677e-05	-1.40445e-05	-1.33815e-05	-1.27698e-05	-1.22214e-05	-1.16372e-05	-1.11136e-05	-1.06287e-05	-1.01168e-05	-9.66801e-06	-9.23767e-06	-8.79179e-06	-8.40573e-06	-8.0233e-06	-7.63695e-06	-7.30327e-06	-6.9636e-06	-6.63031e-06	-6.34029e-06	-6.03925e-06	-5.75268e-06	-5.49915e-06	-5.23327e-06	-4.9873e-06	-4.76451e-06	-4.53071e-06	-4.31964e-06	-4.12303e-06	-3.91844e-06	-3.73705e-06	-3.56308e-06	-3.38491e-06	-3.22858e-06	-3.07448e-06	-2.92002e-06	-2.78475e-06	-2.6483e-06	-2.51491e-06	6.08687e-05	0.000221111	0.000428616	0.000618049	0.000760288	0.000832638	0.000835449	0.000803737	0.000759697	0.000714885	0.000630011	0.000496052	0.000349334	0.000224255	0.000130908	7.66262e-05	5.71528e-05	5.53716e-05	6.56477e-05	8.17221e-05	9.30158e-05	0.00010176	0.000107927	0.000107158	0.000104922	0.000102116	9.56767e-05	9.06179e-05	8.66569e-05	8.08099e-05	7.71897e-05	7.45742e-05	7.03642e-05	6.81667e-05	6.63539e-05	6.298e-05	6.1341e-05	5.96453e-05	5.65863e-05	5.51312e-05	5.33905e-05	5.05806e-05	4.92894e-05	4.75721e-05	4.50666e-05	4.39677e-05	4.23323e-05	4.01451e-05	3.92225e-05	3.76799e-05	3.5785e-05	3.50005e-05	3.35454e-05	3.19092e-05	3.12291e-05	2.9859e-05	2.84531e-05	2.78535e-05	2.657e-05	2.53701e-05	2.48335e-05	2.36389e-05	2.26218e-05	2.21344e-05	2.10295e-05	2.0173e-05	1.97237e-05	1.87081e-05	1.79912e-05	1.75713e-05	1.66437e-05	1.60467e-05	1.56501e-05	1.48084e-05	1.43136e-05	1.39361e-05	1.31773e-05	1.27686e-05	1.24074e-05	1.17281e-05	1.13913e-05	1.10448e-05	1.04407e-05	1.01631e-05	9.83065e-06	9.29718e-06	9.0679e-06	8.74931e-06	8.28153e-06	8.09109e-06	7.7867e-06	7.3794e-06	7.21979e-06	6.93013e-06
0.035	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.05547e-05	-6.96653e-05	-0.000135684	-0.000208012	-0.000281466	-0.00034921	-0.000411293	-0.00046884	-0.00052025	-0.000569173	-0.000595101	-0.000589304	-0.000565479	-0.000530174	-0.000491934	-0.00045855	-0.000427622	-0.000403161	-0.000384366	-0.000367389	-0.000355007	-0.000343542	-0.000331717	-0.000321756	-0.000310007	-0.000297941	-0.000286655	-0.000273551	-0.000261376	-0.000249721	-0.000237223	-0.000226507	-0.000215988	-0.00020545	-0.000196694	-0.000187681	-0.000179114	-0.00017183	-0.00016399	-0.000156859	-0.000150445	-0.000143466	-0.000137355	-0.000131521	-0.000125327	-0.000120043	-0.000114741	-0.00010935	-0.000104785	-0.000100027	-9.54145e-05	-9.14546e-05	-8.72251e-05	-8.33075e-05	-7.98341e-05	-7.60966e-05	-7.27649e-05	-6.96823e-05	-6.63996e-05	-6.35529e-05	-6.07991e-05	-5.79382e-05	-5.54922e-05	-5.30296e-05	-5.05563e-05	-4.84409e-05	-4.62442e-05	-4.41196e-05	-4.2276e-05	-4.03251e-05	-3.85066e-05	-3.68873e-05	-3.5164e-05	-3.36088e-05	-3.21772e-05	-3.06644e-05	-2.93323e-05	-2.80611e-05	-2.67415e-05	-2.55965e-05	-2.44658e-05	-2.33214e-05	-2.23323e-05	-2.13269e-05	-2.03395e-05	-1.94799e-05	-1.85879e-05	-1.77389e-05	-1.69871e-05	-1.61987e-05	-1.54701e-05	-1.48089e-05	-1.41154e-05	-1.349e-05	-1.2906e-05	-1.22989e-05	-1.17613e-05	-1.1244e-05	-1.07153e-05	-1.02517e-05	-9.79302e-06	-9.33466e-06	-8.93307e-06	-8.52665e-06	-8.13078e-06	-7.78121e-06	-7.4218e-06	-7.08079e-06	-6.775e-06	-6.45816e-06	-6.1648e-06	-5.8961e-06	-5.61789e-06	-5.36547e-06	-5.12856e-06	-4.88528e-06	-4.66778e-06	-4.45843e-06	-4.24659e-06	-4.05866e-06	-3.87353e-06	-3.68977e-06	-3.5268e-06	-3.36316e-06	-3.20426e-06	-3.06236e-06	-2.91798e-06	-2.78087e-06	-2.65682e-06	-2.52976e-06	-2.41158e-06	-2.30273e-06	-2.19128e-06	-3.0333e-05	-9.85076e-05	-0.000190895	-0.000292542	-0.000395473	-0.000489135	-0.000573189	-0.000648096	-0.000711443	-0.000769776	-0.000794023	-0.00077431	-0.000729296	-0.000667463	-0.000605215	-0.000550901	-0.00050321	-0.000469154	-0.000443667	-0.000424228	-0.000412712	-0.00040154	-0.000391864	-0.000383359	-0.000371203	-0.000359538	-0.000346504	-0.000330877	-0.000316906	-0.000301591	-0.000286211	-0.000273125	-0.000259112	-0.000246634	-0.000235856	-0.000224326	-0.00021474	-0.000205741	-0.000196187	-0.000188386	-0.000180301	-0.000172071	-0.000165236	-0.000157727	-0.000150573	-0.000144419	-0.000137565	-0.000131453	-0.000125929	-0.000119864	-0.000114716	-0.000109776	-0.000104523	-0.000100174	-9.57441e-05	-9.12374e-05	-8.75047e-05	-8.35212e-05	-7.96718e-05	-7.64119e-05	-7.28432e-05	-6.95667e-05	-6.66838e-05	-6.35162e-05	-6.0733e-05	-5.81642e-05	-5.53834e-05	-5.30156e-05	-5.07169e-05	-4.82999e-05	-4.62736e-05	-4.4214e-05	-4.21297e-05	-4.03806e-05	-3.85381e-05	-3.67515e-05	-3.52269e-05	-3.35858e-05	-3.20602e-05	-3.07196e-05	-2.9267e-05	-2.79661e-05	-2.67788e-05	-2.55024e-05	-2.43917e-05	-2.33351e-05	-2.22215e-05	-2.12697e-05	-2.03273e-05	-1.93623e-05	-1.8542e-05	-1.77017e-05	-1.687e-05	-1.61581e-05	-1.54106e-05	-1.46969e-05	-1.40746e-05	-1.34124e-05	-1.28014e-05	-1.22538e-05	-1.16703e-05	-1.11474e-05	-1.06631e-05	-1.01518e-05	-9.70355e-06	-9.27374e-06	-8.82836e-06	-8.44277e-06	-8.06079e-06	-7.67486e-06	-7.34157e-06	-7.00227e-06	-6.66934e-06	-6.37964e-06	-6.0789e-06	-5.79262e-06	-5.53936e-06	-5.27373e-06	-5.028e-06	-4.80542e-06	-4.57183e-06	-4.36094e-06	-4.16451e-06	-3.96008e-06	-3.77883e-06	-3.605e-06	-3.42695e-06	-3.27073e-06	-3.11673e-06	-2.96236e-06	-2.82718e-06	-2.6908e-06	-2.55746e-06	6.083e-05	0.000221081	0.000428604	0.000618065	0.000760329	0.000832693	0.000835503	0.000803767	0.000759685	0.000714821	0.000629886	0.00049586	0.000349074	0.000223933	0.000130537	7.62224e-05	5.67307e-05	5.49445e-05	6.52246e-05	8.13086e-05	9.26159e-05	0.000101375	0.000107556	0.000106801	0.000104579	0.000101784	9.53564e-05	9.0308e-05	8.63566e-05	8.05193e-05	7.6908e-05	7.43011e-05	7.00998e-05	6.79104e-05	6.61053e-05	6.27394e-05	6.11077e-05	5.94191e-05	5.63673e-05	5.49188e-05	5.31845e-05	5.03809e-05	4.90956e-05	4.73839e-05	4.48841e-05	4.37904e-05	4.21601e-05	3.9978e-05	3.906e-05	3.7522e-05	3.56315e-05	3.48512e-05	3.34002e-05	3.1768e-05	3.10916e-05	2.97252e-05	2.83228e-05	2.77265e-05	2.64464e-05	2.52496e-05	2.4716e-05	2.35243e-05	2.25101e-05	2.20253e-05	2.09231e-05	2.00692e-05	1.96222e-05	1.8609e-05	1.78943e-05	1.74765e-05	1.65511e-05	1.59561e-05	1.55614e-05	1.47216e-05	1.42286e-05	1.38528e-05	1.30958e-05	1.26887e-05	1.2329e-05	1.16512e-05	1.13158e-05	1.09707e-05	1.0368e-05	1.00917e-05	9.76052e-06	9.2283e-06	9.00017e-06	8.68271e-06	8.21605e-06	8.02664e-06	7.72327e-06	7.31698e-06	7.1583e-06	6.86957e-06
0.04	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.0531e-05	-6.9587e-05	-0.00013553	-0.000207768	-0.000281128	-0.000348776	-0.000410763	-0.000468213	-0.000519529	-0.000568361	-0.000594224	-0.000588396	-0.000564565	-0.00052927	-0.00049105	-0.00045769	-0.000426789	-0.000402357	-0.000383593	-0.000366649	-0.000354299	-0.000342866	-0.000331073	-0.000321142	-0.000309423	-0.000297385	-0.000286126	-0.000273047	-0.000260896	-0.000249263	-0.000236787	-0.000226092	-0.000215592	-0.000205074	-0.000196335	-0.00018734	-0.00017879	-0.000171521	-0.000163696	-0.00015658	-0.00015018	-0.000143215	-0.000137117	-0.000131295	-0.000125113	-0.00011984	-0.000114549	-0.000109168	-0.000104613	-9.98641e-05	-9.5261e-05	-9.13096e-05	-8.70884e-05	-8.31787e-05	-7.97127e-05	-7.59824e-05	-7.26576e-05	-6.95816e-05	-6.63052e-05	-6.34644e-05	-6.07163e-05	-5.78609e-05	-5.54202e-05	-5.29625e-05	-5.0494e-05	-4.83831e-05	-4.61908e-05	-4.40703e-05	-4.22306e-05	-4.02836e-05	-3.84686e-05	-3.68528e-05	-3.51329e-05	-3.35808e-05	-3.21521e-05	-3.06422e-05	-2.93129e-05	-2.80443e-05	-2.67271e-05	-2.55846e-05	-2.4456e-05	-2.33138e-05	-2.23268e-05	-2.13233e-05	-2.03378e-05	-1.94799e-05	-1.85897e-05	-1.77423e-05	-1.69921e-05	-1.62052e-05	-1.54779e-05	-1.48181e-05	-1.41258e-05	-1.35016e-05	-1.29188e-05	-1.23128e-05	-1.17762e-05	-1.12599e-05	-1.07322e-05	-1.02694e-05	-9.81161e-06	-9.35406e-06	-8.95322e-06	-8.54754e-06	-8.15236e-06	-7.80344e-06	-7.44466e-06	-7.10424e-06	-6.799e-06	-6.48271e-06	-6.18984e-06	-5.92162e-06	-5.64385e-06	-5.39186e-06	-5.15535e-06	-4.91246e-06	-4.69531e-06	-4.4863e-06	-4.27478e-06	-4.08714e-06	-3.90229e-06	-3.7188e-06	-3.55608e-06	-3.39268e-06	-3.23399e-06	-3.0923e-06	-2.94811e-06	-2.81117e-06	-2.68728e-06	-2.56038e-06	-2.44235e-06	-2.33362e-06	-2.2223e-06	-3.03383e-05	-9.84537e-05	-0.000190759	-0.00029231	-0.000395138	-0.000488695	-0.000572642	-0.000647442	-0.000710681	-0.000768906	-0.000793073	-0.000773317	-0.000728286	-0.000666454	-0.000604217	-0.000549922	-0.000502255	-0.000468227	-0.000442773	-0.00042337	-0.00041189	-0.000400757	-0.00039112	-0.000382652	-0.000370533	-0.000358902	-0.0003459	-0.000330304	-0.000316361	-0.000301073	-0.000285719	-0.000272657	-0.000258667	-0.000246211	-0.000235454	-0.000223945	-0.000214378	-0.000205398	-0.000195863	-0.000188079	-0.000180011	-0.000171797	-0.000164977	-0.000157483	-0.000150343	-0.000144202	-0.000137361	-0.000131261	-0.000125749	-0.000119695	-0.000114558	-0.000109628	-0.000104385	-0.000100045	-9.56241e-05	-9.1126e-05	-8.74014e-05	-8.34257e-05	-7.95838e-05	-7.6331e-05	-7.27691e-05	-6.94991e-05	-6.66223e-05	-6.34607e-05	-6.06831e-05	-5.81196e-05	-5.53441e-05	-5.2981e-05	-5.06871e-05	-4.82746e-05	-4.62525e-05	-4.4197e-05	-4.21166e-05	-4.03711e-05	-3.85322e-05	-3.67489e-05	-3.52276e-05	-3.35896e-05	-3.20668e-05	-3.0729e-05	-2.92791e-05	-2.79807e-05	-2.67958e-05	-2.55216e-05	-2.44131e-05	-2.33586e-05	-2.2247e-05	-2.12971e-05	-2.03565e-05	-1.93932e-05	-1.85744e-05	-1.77356e-05	-1.69055e-05	-1.61949e-05	-1.54487e-05	-1.47363e-05	-1.41151e-05	-1.34541e-05	-1.28442e-05	-1.22976e-05	-1.17151e-05	-1.1193e-05	-1.07096e-05	-1.01991e-05	-9.75162e-06	-9.32253e-06	-8.87784e-06	-8.49289e-06	-8.11152e-06	-7.72617e-06	-7.39341e-06	-7.05462e-06	-6.72217e-06	-6.43292e-06	-6.1326e-06	-5.84672e-06	-5.59382e-06	-5.32854e-06	-5.08313e-06	-4.86084e-06	-4.62753e-06	-4.4169e-06	-4.2207e-06	-4.01649e-06	-3.83545e-06	-3.6618e-06	-3.48393e-06	-3.32786e-06	-3.17399e-06	-3.01975e-06	-2.88468e-06	-2.7484e-06	-2.61515e-06	6.07775e-05	0.000221041	0.00042859	0.000618088	0.000760385	0.000832769	0.000835576	0.000803807	0.000759668	0.000714734	0.000629717	0.0004956	0.000348721	0.000223494	0.000130032	7.5672e-05	5.61552e-05	5.43624e-05	6.46479e-05	8.07449e-05	9.20707e-05	0.00010085	0.00010705	0.000106315	0.00010411	0.000101332	9.49199e-05	8.98857e-05	8.59474e-05	8.01233e-05	7.65242e-05	7.39289e-05	6.97395e-05	6.75611e-05	6.57668e-05	6.24117e-05	6.079e-05	5.91111e-05	5.6069e-05	5.46294e-05	5.29038e-05	5.0109e-05	4.88315e-05	4.71277e-05	4.46356e-05	4.3549e-05	4.19257e-05	3.97504e-05	3.88387e-05	3.7307e-05	3.54227e-05	3.4648e-05	3.32026e-05	3.15758e-05	3.09044e-05	2.95431e-05	2.81456e-05	2.75538e-05	2.62782e-05	2.50857e-05	2.45561e-05	2.33685e-05	2.23581e-05	2.1877e-05	2.07784e-05	1.99279e-05	1.94841e-05	1.84742e-05	1.77626e-05	1.73477e-05	1.64252e-05	1.58329e-05	1.54409e-05	1.46037e-05	1.41131e-05	1.37396e-05	1.2985e-05	1.258e-05	1.22225e-05	1.15468e-05	1.12134e-05	1.08702e-05	1.02694e-05	9.99481e-06	9.66529e-06	9.13478e-06	8.9082e-06	8.59229e-06	8.12716e-06	7.93914e-06	7.63718e-06	7.23226e-06	7.07483e-06	6.78737e-06
0.045	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.05072e-05	-6.95086e-05	-0.000135375	-0.000207525	-0.000280791	-0.000348342	-0.000410232	-0.000467587	-0.000518809	-0.000567549	-0.000593347	-0.000587489	-0.000563652	-0.000528367	-0.000490166	-0.000456829	-0.000425956	-0.000401554	-0.000382821	-0.000365908	-0.000353591	-0.000342191	-0.000330429	-0.000320529	-0.000308839	-0.00029683	-0.000285597	-0.000272544	-0.000260416	-0.000248806	-0.000236352	-0.000225677	-0.000215197	-0.000204697	-0.000195976	-0.000186999	-0.000178465	-0.000171212	-0.000163403	-0.000156301	-0.000149915	-0.000142964	-0.000136879	-0.000131069	-0.000124899	-0.000119637	-0.000114357	-0.000108986	-0.000104441	-9.97015e-05	-9.51075e-05	-9.11646e-05	-8.69516e-05	-8.30499e-05	-7.95913e-05	-7.58683e-05	-7.25503e-05	-6.94808e-05	-6.62107e-05	-6.3376e-05	-6.06336e-05	-5.77836e-05	-5.53481e-05	-5.28954e-05	-5.04317e-05	-4.83253e-05	-4.61374e-05	-4.40211e-05	-4.21853e-05	-4.0242e-05	-3.84307e-05	-3.68183e-05	-3.51017e-05	-3.35527e-05	-3.21271e-05	-3.062e-05	-2.92934e-05	-2.80274e-05	-2.67128e-05	-2.55726e-05	-2.44463e-05	-2.33063e-05	-2.23213e-05	-2.13198e-05	-2.03361e-05	-1.948e-05	-1.85915e-05	-1.77457e-05	-1.6997e-05	-1.62116e-05	-1.54857e-05	-1.48272e-05	-1.41362e-05	-1.35132e-05	-1.29316e-05	-1.23267e-05	-1.17911e-05	-1.12758e-05	-1.0749e-05	-1.02871e-05	-9.83019e-06	-9.37346e-06	-8.97338e-06	-8.56843e-06	-8.17394e-06	-7.82567e-06	-7.46752e-06	-7.1277e-06	-6.82301e-06	-6.50725e-06	-6.21488e-06	-5.94713e-06	-5.66982e-06	-5.41825e-06	-5.18214e-06	-4.93963e-06	-4.72284e-06	-4.51417e-06	-4.30297e-06	-4.11563e-06	-3.93106e-06	-3.74783e-06	-3.58536e-06	-3.42219e-06	-3.26372e-06	-3.12223e-06	-2.97823e-06	-2.84148e-06	-2.71775e-06	-2.591e-06	-2.47311e-06	-2.36452e-06	-2.25332e-06	-3.03436e-05	-9.83997e-05	-0.000190622	-0.000292078	-0.000394803	-0.000488256	-0.000572096	-0.000646788	-0.000709919	-0.000768036	-0.000792123	-0.000772324	-0.000727276	-0.000665445	-0.00060322	-0.000548942	-0.0005013	-0.000467301	-0.000441879	-0.000422512	-0.000411069	-0.000399975	-0.000390376	-0.000381945	-0.000369863	-0.000358266	-0.000345297	-0.000329732	-0.000315816	-0.000300556	-0.000285227	-0.000272189	-0.000258222	-0.000245788	-0.000235052	-0.000223564	-0.000214016	-0.000205055	-0.000195538	-0.000187772	-0.000179721	-0.000171523	-0.000164718	-0.000157239	-0.000150113	-0.000143985	-0.000137158	-0.00013107	-0.000125568	-0.000119526	-0.000114399	-0.00010948	-0.000104247	-9.99163e-05	-9.55041e-05	-9.10147e-05	-8.72981e-05	-8.33302e-05	-7.94958e-05	-7.625e-05	-7.26949e-05	-6.94314e-05	-6.65608e-05	-6.34052e-05	-6.06332e-05	-5.8075e-05	-5.53047e-05	-5.29465e-05	-5.06573e-05	-4.82492e-05	-4.62314e-05	-4.418e-05	-4.21035e-05	-4.03617e-05	-3.85263e-05	-3.67464e-05	-3.52282e-05	-3.35933e-05	-3.20735e-05	-3.07384e-05	-2.92912e-05	-2.79953e-05	-2.68127e-05	-2.55409e-05	-2.44346e-05	-2.33821e-05	-2.22725e-05	-2.13244e-05	-2.03856e-05	-1.9424e-05	-1.86068e-05	-1.77696e-05	-1.69409e-05	-1.62317e-05	-1.54869e-05	-1.47757e-05	-1.41557e-05	-1.34958e-05	-1.28869e-05	-1.23413e-05	-1.17598e-05	-1.12387e-05	-1.0756e-05	-1.02464e-05	-9.79968e-06	-9.37132e-06	-8.92733e-06	-8.54301e-06	-8.16224e-06	-7.77748e-06	-7.44526e-06	-7.10697e-06	-6.77501e-06	-6.48619e-06	-6.1863e-06	-5.90081e-06	-5.64828e-06	-5.38334e-06	-5.13825e-06	-4.91626e-06	-4.68323e-06	-4.47286e-06	-4.2769e-06	-4.07291e-06	-3.89206e-06	-3.7186e-06	-3.5409e-06	-3.38498e-06	-3.23125e-06	-3.07714e-06	-2.94217e-06	-2.80599e-06	-2.67284e-06	6.0725e-05	0.000221	0.000428575	0.00061811	0.000760442	0.000832846	0.000835649	0.000803848	0.000759652	0.000714647	0.000629547	0.000495339	0.000348367	0.000223055	0.000129526	7.51216e-05	5.55797e-05	5.37802e-05	6.40713e-05	8.01812e-05	9.15255e-05	0.000100324	0.000106544	0.000105829	0.000103642	0.000100879	9.44835e-05	8.94633e-05	8.55382e-05	7.97273e-05	7.61403e-05	7.35567e-05	6.93792e-05	6.72118e-05	6.54282e-05	6.20839e-05	6.04722e-05	5.88031e-05	5.57707e-05	5.43401e-05	5.26232e-05	4.9837e-05	4.85675e-05	4.68715e-05	4.43871e-05	4.33075e-05	4.16912e-05	3.95228e-05	3.86174e-05	3.7092e-05	3.52138e-05	3.44447e-05	3.30049e-05	3.13837e-05	3.07173e-05	2.9361e-05	2.79684e-05	2.7381e-05	2.611e-05	2.49218e-05	2.43962e-05	2.32127e-05	2.22062e-05	2.17286e-05	2.06337e-05	1.97866e-05	1.93461e-05	1.83394e-05	1.76308e-05	1.72189e-05	1.62993e-05	1.57097e-05	1.53203e-05	1.44858e-05	1.39976e-05	1.36265e-05	1.28741e-05	1.24714e-05	1.2116e-05	1.14424e-05	1.11109e-05	1.07696e-05	1.01707e-05	9.89787e-06	9.57006e-06	9.04126e-06	8.81623e-06	8.50187e-06	8.03827e-06	7.85165e-06	7.55108e-06	7.14754e-06	6.99137e-06	6.70517e-06
0.05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.04835e-05	-6.94303e-05	-0.00013522	-0.000207282	-0.000280453	-0.000347908	-0.000409701	-0.00046696	-0.000518089	-0.000566736	-0.00059247	-0.000586581	-0.000562738	-0.000527463	-0.000489282	-0.000455969	-0.000425123	-0.00040075	-0.000382048	-0.000365168	-0.000352883	-0.000341515	-0.000329785	-0.000319915	-0.000308256	-0.000296274	-0.000285068	-0.00027204	-0.000259936	-0.000248349	-0.000235916	-0.000225261	-0.000214801	-0.000204321	-0.000195617	-0.000186657	-0.00017814	-0.000170903	-0.00016311	-0.000156023	-0.000149651	-0.000142713	-0.00013664	-0.000130844	-0.000124685	-0.000119434	-0.000114165	-0.000108805	-0.000104269	-9.9539e-05	-9.4954e-05	-9.10196e-05	-8.68149e-05	-8.2921e-05	-7.94699e-05	-7.57541e-05	-7.2443e-05	-6.938e-05	-6.61163e-05	-6.32875e-05	-6.05508e-05	-5.77064e-05	-5.5276e-05	-5.28283e-05	-5.03694e-05	-4.82675e-05	-4.60839e-05	-4.39718e-05	-4.214e-05	-4.02005e-05	-3.83928e-05	-3.67838e-05	-3.50705e-05	-3.35247e-05	-3.2102e-05	-3.05979e-05	-2.9274e-05	-2.80106e-05	-2.66984e-05	-2.55606e-05	-2.44365e-05	-2.32987e-05	-2.23158e-05	-2.13162e-05	-2.03344e-05	-1.94801e-05	-1.85933e-05	-1.77491e-05	-1.7002e-05	-1.6218e-05	-1.54935e-05	-1.48364e-05	-1.41466e-05	-1.35249e-05	-1.29443e-05	-1.23405e-05	-1.1806e-05	-1.12917e-05	-1.07658e-05	-1.03049e-05	-9.84877e-06	-9.39285e-06	-8.99354e-06	-8.58931e-06	-8.19553e-06	-7.84791e-06	-7.49038e-06	-7.15115e-06	-6.84701e-06	-6.53179e-06	-6.23992e-06	-5.97265e-06	-5.69579e-06	-5.44465e-06	-5.20894e-06	-4.9668e-06	-4.75037e-06	-4.54203e-06	-4.33115e-06	-4.14411e-06	-3.95983e-06	-3.77686e-06	-3.61464e-06	-3.4517e-06	-3.29345e-06	-3.15217e-06	-3.00836e-06	-2.87178e-06	-2.74822e-06	-2.62163e-06	-2.50388e-06	-2.39542e-06	-2.28434e-06	-3.03489e-05	-9.83457e-05	-0.000190486	-0.000291846	-0.000394469	-0.000487816	-0.000571549	-0.000646133	-0.000709157	-0.000767166	-0.000791173	-0.000771331	-0.000726265	-0.000664436	-0.000602222	-0.000547963	-0.000500345	-0.000466374	-0.000440985	-0.000421653	-0.000410248	-0.000399192	-0.000389632	-0.000381239	-0.000369193	-0.000357631	-0.000344693	-0.000329159	-0.000315272	-0.000300038	-0.000284735	-0.00027172	-0.000257777	-0.000245366	-0.00023465	-0.000223182	-0.000213655	-0.000204712	-0.000195214	-0.000187465	-0.00017943	-0.000171249	-0.000164459	-0.000156995	-0.000149883	-0.000143768	-0.000136954	-0.000130878	-0.000125388	-0.000119358	-0.000114241	-0.000109332	-0.000104109	-9.97874e-05	-9.53842e-05	-9.09033e-05	-8.71948e-05	-8.32347e-05	-7.94078e-05	-7.6169e-05	-7.26208e-05	-6.93638e-05	-6.64993e-05	-6.33496e-05	-6.05833e-05	-5.80305e-05	-5.52653e-05	-5.2912e-05	-5.06274e-05	-4.82239e-05	-4.62103e-05	-4.41629e-05	-4.20904e-05	-4.03522e-05	-3.85204e-05	-3.67439e-05	-3.52288e-05	-3.3597e-05	-3.20801e-05	-3.07477e-05	-2.93032e-05	-2.80098e-05	-2.68297e-05	-2.55602e-05	-2.4456e-05	-2.34056e-05	-2.2298e-05	-2.13518e-05	-2.04147e-05	-1.94549e-05	-1.86393e-05	-1.78036e-05	-1.69764e-05	-1.62685e-05	-1.5525e-05	-1.48151e-05	-1.41963e-05	-1.35375e-05	-1.29297e-05	-1.23851e-05	-1.18045e-05	-1.12843e-05	-1.08025e-05	-1.02937e-05	-9.84775e-06	-9.42011e-06	-8.97681e-06	-8.59313e-06	-8.21297e-06	-7.82878e-06	-7.4971e-06	-7.15933e-06	-6.82784e-06	-6.53947e-06	-6.24e-06	-5.95491e-06	-5.70274e-06	-5.43815e-06	-5.19338e-06	-4.97169e-06	-4.73894e-06	-4.52882e-06	-4.33309e-06	-4.12933e-06	-3.94868e-06	-3.7754e-06	-3.59787e-06	-3.4421e-06	-3.28852e-06	-3.13453e-06	-2.99967e-06	-2.86359e-06	-2.73052e-06	6.06726e-05	0.00022096	0.00042856	0.000618133	0.000760498	0.000832922	0.000835723	0.000803889	0.000759635	0.00071456	0.000629377	0.000495079	0.000348013	0.000222616	0.000129021	7.45711e-05	5.50042e-05	5.3198e-05	6.34946e-05	7.96175e-05	9.09803e-05	9.9799e-05	0.000106038	0.000105343	0.000103174	0.000100427	9.4047e-05	8.9041e-05	8.5129e-05	7.93313e-05	7.57565e-05	7.31845e-05	6.90189e-05	6.68625e-05	6.50896e-05	6.17562e-05	6.01545e-05	5.8495e-05	5.54724e-05	5.40507e-05	5.23426e-05	4.95651e-05	4.83035e-05	4.66153e-05	4.41386e-05	4.30661e-05	4.14568e-05	3.92953e-05	3.83962e-05	3.6877e-05	3.5005e-05	3.42414e-05	3.28073e-05	3.11915e-05	3.05301e-05	2.91789e-05	2.77912e-05	2.72083e-05	2.59418e-05	2.4758e-05	2.42363e-05	2.30569e-05	2.20543e-05	2.15802e-05	2.0489e-05	1.96454e-05	1.9208e-05	1.82047e-05	1.74991e-05	1.709e-05	1.61734e-05	1.55866e-05	1.51997e-05	1.43678e-05	1.38821e-05	1.35133e-05	1.27633e-05	1.23628e-05	1.20094e-05	1.1338e-05	1.10084e-05	1.0669e-05	1.0072e-05	9.80093e-06	9.47483e-06	8.94773e-06	8.72427e-06	8.41145e-06	7.94938e-06	7.76416e-06	7.46499e-06	7.06282e-06	6.90791e-06	6.62297e-06
0.055	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.045e-05	-6.932e-05	-0.000135002	-0.00020694	-0.000279977	-0.000347296	-0.000408954	-0.000466078	-0.000517074	-0.000565592	-0.000591234	-0.000585301	-0.000561451	-0.000526191	-0.000488036	-0.000454756	-0.00042395	-0.000399618	-0.000380959	-0.000364124	-0.000351884	-0.000340562	-0.000328878	-0.000319051	-0.000307433	-0.000295491	-0.000284322	-0.00027133	-0.00025926	-0.000247704	-0.000235302	-0.000224676	-0.000214243	-0.000203789	-0.000195111	-0.000186176	-0.000177682	-0.000170467	-0.000162696	-0.00015563	-0.000149277	-0.000142359	-0.000136304	-0.000130525	-0.000124383	-0.000119148	-0.000113894	-0.000108548	-0.000104026	-9.93092e-05	-9.47369e-05	-9.08145e-05	-8.66215e-05	-8.27387e-05	-7.9298e-05	-7.55925e-05	-7.2291e-05	-6.92372e-05	-6.59823e-05	-6.31619e-05	-6.04333e-05	-5.75966e-05	-5.51735e-05	-5.27329e-05	-5.02808e-05	-4.81852e-05	-4.60078e-05	-4.39015e-05	-4.20752e-05	-4.01411e-05	-3.83385e-05	-3.67343e-05	-3.50257e-05	-3.34843e-05	-3.20658e-05	-3.05657e-05	-2.92457e-05	-2.79859e-05	-2.66773e-05	-2.55428e-05	-2.44219e-05	-2.32872e-05	-2.23071e-05	-2.13103e-05	-2.03312e-05	-1.94793e-05	-1.85949e-05	-1.7753e-05	-1.7008e-05	-1.62262e-05	-1.55036e-05	-1.48484e-05	-1.41604e-05	-1.35403e-05	-1.29614e-05	-1.23592e-05	-1.18261e-05	-1.13132e-05	-1.07887e-05	-1.0329e-05	-9.87407e-06	-9.4193e-06	-9.02106e-06	-8.61787e-06	-8.22506e-06	-7.87836e-06	-7.52172e-06	-7.18332e-06	-6.87997e-06	-6.56549e-06	-6.27434e-06	-6.00773e-06	-5.73151e-06	-5.48097e-06	-5.24582e-06	-5.00423e-06	-4.7883e-06	-4.58044e-06	-4.37002e-06	-4.1834e-06	-3.99951e-06	-3.81692e-06	-3.65504e-06	-3.49244e-06	-3.3345e-06	-3.1935e-06	-3.04997e-06	-2.91364e-06	-2.79032e-06	-2.66394e-06	-2.5464e-06	-2.43812e-06	-2.32722e-06	-3.03555e-05	-9.82688e-05	-0.000190293	-0.000291518	-0.000393997	-0.000487196	-0.000570778	-0.00064521	-0.000708082	-0.00076594	-0.000789834	-0.00076993	-0.000724841	-0.000663014	-0.000600816	-0.000546582	-0.000498999	-0.000465068	-0.000439724	-0.000420443	-0.00040909	-0.000398089	-0.000388583	-0.000380242	-0.000368248	-0.000356734	-0.000343842	-0.000328351	-0.000314503	-0.000299307	-0.000284041	-0.000271059	-0.000257149	-0.000244768	-0.000234083	-0.000222644	-0.000213144	-0.000204228	-0.000194756	-0.000187031	-0.00017902	-0.000170861	-0.000164093	-0.000156649	-0.000149558	-0.000143461	-0.000136665	-0.000130606	-0.000125133	-0.000119118	-0.000114017	-0.000109122	-0.000103912	-9.96041e-05	-9.52135e-05	-9.07447e-05	-8.70475e-05	-8.30985e-05	-7.92821e-05	-7.60532e-05	-7.25146e-05	-6.92668e-05	-6.64109e-05	-6.32696e-05	-6.05112e-05	-5.79659e-05	-5.52081e-05	-5.28617e-05	-5.05837e-05	-4.81865e-05	-4.61788e-05	-4.41372e-05	-4.20702e-05	-4.03372e-05	-3.85103e-05	-3.67386e-05	-3.5228e-05	-3.36005e-05	-3.20877e-05	-3.07592e-05	-2.93185e-05	-2.80287e-05	-2.68519e-05	-2.55856e-05	-2.44845e-05	-2.3437e-05	-2.23322e-05	-2.13886e-05	-2.04541e-05	-1.94966e-05	-1.86833e-05	-1.78498e-05	-1.70246e-05	-1.63187e-05	-1.55771e-05	-1.48689e-05	-1.42517e-05	-1.35946e-05	-1.29883e-05	-1.24451e-05	-1.18659e-05	-1.13469e-05	-1.08664e-05	-1.03587e-05	-9.91381e-06	-9.48719e-06	-9.04486e-06	-8.66209e-06	-8.2828e-06	-7.89943e-06	-7.5685e-06	-7.23145e-06	-6.90064e-06	-6.6129e-06	-6.31403e-06	-6.0295e-06	-5.77784e-06	-5.51375e-06	-5.26943e-06	-5.04816e-06	-4.81581e-06	-4.60605e-06	-4.41066e-06	-4.20721e-06	-4.02685e-06	-3.85384e-06	-3.67655e-06	-3.521e-06	-3.36761e-06	-3.21381e-06	-3.07911e-06	-2.94317e-06	-2.81023e-06	6.06002e-05	0.000220905	0.000428541	0.000618166	0.00076058	0.000833031	0.000835828	0.000803947	0.000759613	0.000714439	0.000629139	0.000494713	0.000347517	0.000222	0.000128311	7.37972e-05	5.4195e-05	5.23794e-05	6.26836e-05	7.88248e-05	9.02136e-05	9.90602e-05	0.000105327	0.000104659	0.000102515	9.97915e-05	9.34334e-05	8.84473e-05	8.45538e-05	7.87747e-05	7.52169e-05	7.26614e-05	6.85125e-05	6.63716e-05	6.46137e-05	6.12956e-05	5.97079e-05	5.80622e-05	5.50533e-05	5.36441e-05	5.19483e-05	4.9183e-05	4.79326e-05	4.62554e-05	4.37896e-05	4.2727e-05	4.11275e-05	3.89757e-05	3.80854e-05	3.6575e-05	3.47117e-05	3.3956e-05	3.25299e-05	3.09217e-05	3.02674e-05	2.89233e-05	2.75424e-05	2.69658e-05	2.57057e-05	2.4528e-05	2.4012e-05	2.28383e-05	2.1841e-05	2.13721e-05	2.0286e-05	1.94472e-05	1.90143e-05	1.80156e-05	1.73144e-05	1.69093e-05	1.59968e-05	1.54139e-05	1.50306e-05	1.42024e-05	1.37201e-05	1.33546e-05	1.2608e-05	1.22105e-05	1.18601e-05	1.11916e-05	1.08648e-05	1.0528e-05	9.93372e-06	9.6651e-06	9.3414e-06	8.8167e-06	8.59542e-06	8.28477e-06	7.82486e-06	7.64161e-06	7.3444e-06	6.94416e-06	6.79102e-06	6.50786e-06
0.06	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.04165e-05	-6.92096e-05	-0.000134785	-0.000206597	-0.000279501	-0.000346685	-0.000408206	-0.000465195	-0.000516059	-0.000564448	-0.000589997	-0.000584022	-0.000560163	-0.000524918	-0.00048679	-0.000453544	-0.000422776	-0.000398486	-0.00037987	-0.000363081	-0.000350886	-0.00033961	-0.00032797	-0.000318186	-0.00030661	-0.000294708	-0.000283576	-0.00027062	-0.000258583	-0.000247059	-0.000234688	-0.00022409	-0.000213685	-0.000203258	-0.000194605	-0.000185694	-0.000177224	-0.000170032	-0.000162282	-0.000155236	-0.000148903	-0.000142005	-0.000135968	-0.000130206	-0.000124081	-0.000118861	-0.000113623	-0.000108291	-0.000103782	-9.90794e-05	-9.45198e-05	-9.06094e-05	-8.64281e-05	-8.25563e-05	-7.91262e-05	-7.54308e-05	-7.21389e-05	-6.90943e-05	-6.58484e-05	-6.30364e-05	-6.03158e-05	-5.74869e-05	-5.50711e-05	-5.26375e-05	-5.01921e-05	-4.81029e-05	-4.59316e-05	-4.38312e-05	-4.20104e-05	-4.00817e-05	-3.82842e-05	-3.66848e-05	-3.49809e-05	-3.34439e-05	-3.20296e-05	-3.05336e-05	-2.92174e-05	-2.79613e-05	-2.66562e-05	-2.5525e-05	-2.44073e-05	-2.32756e-05	-2.22984e-05	-2.13044e-05	-2.03279e-05	-1.94786e-05	-1.85965e-05	-1.77569e-05	-1.70141e-05	-1.62343e-05	-1.55138e-05	-1.48604e-05	-1.41742e-05	-1.35558e-05	-1.29785e-05	-1.23778e-05	-1.18463e-05	-1.13347e-05	-1.08115e-05	-1.03531e-05	-9.89937e-06	-9.44575e-06	-9.04858e-06	-8.64642e-06	-8.25459e-06	-7.90881e-06	-7.55305e-06	-7.21549e-06	-6.91292e-06	-6.5992e-06	-6.30876e-06	-6.04281e-06	-5.76724e-06	-5.51729e-06	-5.28271e-06	-5.04166e-06	-4.82623e-06	-4.61885e-06	-4.40888e-06	-4.22268e-06	-4.03919e-06	-3.85698e-06	-3.69545e-06	-3.53318e-06	-3.37555e-06	-3.23484e-06	-3.09158e-06	-2.95551e-06	-2.83241e-06	-2.70626e-06	-2.58891e-06	-2.48082e-06	-2.3701e-06	-3.03621e-05	-9.81919e-05	-0.0001901	-0.00029119	-0.000393524	-0.000486575	-0.000570007	-0.000644287	-0.000707008	-0.000764713	-0.000788495	-0.00076853	-0.000723417	-0.000661591	-0.000599409	-0.000545201	-0.000497653	-0.000463761	-0.000438463	-0.000419233	-0.000407932	-0.000396985	-0.000387534	-0.000379245	-0.000367303	-0.000355837	-0.00034299	-0.000327542	-0.000313735	-0.000298577	-0.000283346	-0.000270398	-0.000256521	-0.000244171	-0.000233515	-0.000222105	-0.000212633	-0.000203743	-0.000194297	-0.000186597	-0.000178609	-0.000170473	-0.000163726	-0.000156304	-0.000149232	-0.000143154	-0.000136376	-0.000130335	-0.000124878	-0.000118879	-0.000113792	-0.000108912	-0.000103716	-9.94208e-05	-9.50427e-05	-9.05861e-05	-8.69003e-05	-8.29622e-05	-7.91564e-05	-7.59374e-05	-7.24085e-05	-6.91697e-05	-6.63225e-05	-6.31896e-05	-6.04391e-05	-5.79014e-05	-5.51509e-05	-5.28113e-05	-5.05399e-05	-4.81491e-05	-4.61474e-05	-4.41115e-05	-4.205e-05	-4.03221e-05	-3.85002e-05	-3.67333e-05	-3.52272e-05	-3.3604e-05	-3.20954e-05	-3.07708e-05	-2.93338e-05	-2.80475e-05	-2.6874e-05	-2.5611e-05	-2.4513e-05	-2.34684e-05	-2.23664e-05	-2.14254e-05	-2.04934e-05	-1.95384e-05	-1.87273e-05	-1.78959e-05	-1.70729e-05	-1.63689e-05	-1.56291e-05	-1.49227e-05	-1.43072e-05	-1.36516e-05	-1.30468e-05	-1.25051e-05	-1.19272e-05	-1.14095e-05	-1.09302e-05	-1.04237e-05	-9.97987e-06	-9.55427e-06	-9.11292e-06	-8.73105e-06	-8.35262e-06	-7.97007e-06	-7.6399e-06	-7.30357e-06	-6.97344e-06	-6.68633e-06	-6.38806e-06	-6.10409e-06	-5.85294e-06	-5.58934e-06	-5.34549e-06	-5.12463e-06	-4.89268e-06	-4.68329e-06	-4.48823e-06	-4.2851e-06	-4.10502e-06	-3.93227e-06	-3.75523e-06	-3.5999e-06	-3.44671e-06	-3.29309e-06	-3.15855e-06	-3.02276e-06	-2.88994e-06	6.05278e-05	0.000220849	0.000428521	0.000618199	0.000760661	0.00083314	0.000835932	0.000804006	0.000759592	0.000714317	0.000628902	0.000494347	0.00034702	0.000221383	0.0001276	7.30233e-05	5.33857e-05	5.15607e-05	6.18727e-05	7.80322e-05	8.9447e-05	9.83215e-05	0.000104616	0.000103975	0.000101856	9.91557e-05	9.28198e-05	8.78536e-05	8.39786e-05	7.82181e-05	7.46774e-05	7.21383e-05	6.80061e-05	6.58807e-05	6.41379e-05	6.08351e-05	5.92614e-05	5.76293e-05	5.46342e-05	5.32376e-05	5.1554e-05	4.8801e-05	4.75617e-05	4.58955e-05	4.34406e-05	4.23878e-05	4.07982e-05	3.86561e-05	3.77746e-05	3.62731e-05	3.44184e-05	3.36706e-05	3.22524e-05	3.0652e-05	3.00046e-05	2.86677e-05	2.72936e-05	2.67233e-05	2.54696e-05	2.4298e-05	2.37876e-05	2.26197e-05	2.16278e-05	2.11639e-05	2.00829e-05	1.9249e-05	1.88207e-05	1.78265e-05	1.71296e-05	1.67287e-05	1.58203e-05	1.52411e-05	1.48616e-05	1.40371e-05	1.35582e-05	1.3196e-05	1.24527e-05	1.20582e-05	1.17108e-05	1.10453e-05	1.07212e-05	1.03871e-05	9.79544e-06	9.52926e-06	9.20796e-06	8.68566e-06	8.46658e-06	8.1581e-06	7.70034e-06	7.51905e-06	7.2238e-06	6.82551e-06	6.67413e-06	6.39275e-06
0.065	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.03831e-05	-6.90992e-05	-0.000134567	-0.000206255	-0.000279025	-0.000346073	-0.000407459	-0.000464312	-0.000515044	-0.000563304	-0.000588761	-0.000582743	-0.000558876	-0.000523645	-0.000485545	-0.000452332	-0.000421602	-0.000397354	-0.000378781	-0.000362038	-0.000349888	-0.000338657	-0.000327063	-0.000317321	-0.000305787	-0.000293925	-0.00028283	-0.00026991	-0.000257907	-0.000246414	-0.000234073	-0.000223505	-0.000213127	-0.000202727	-0.000194099	-0.000185213	-0.000176766	-0.000169596	-0.000161868	-0.000154843	-0.00014853	-0.00014165	-0.000135632	-0.000129887	-0.000123779	-0.000118575	-0.000113351	-0.000108034	-0.000103539	-9.88496e-05	-9.43028e-05	-9.04043e-05	-8.62346e-05	-8.23739e-05	-7.89543e-05	-7.52691e-05	-7.19869e-05	-6.89515e-05	-6.57145e-05	-6.29108e-05	-6.01983e-05	-5.73772e-05	-5.49686e-05	-5.25421e-05	-5.01035e-05	-4.80206e-05	-4.58555e-05	-4.37609e-05	-4.19457e-05	-4.00223e-05	-3.82299e-05	-3.66353e-05	-3.49361e-05	-3.34035e-05	-3.19934e-05	-3.05015e-05	-2.91891e-05	-2.79366e-05	-2.66351e-05	-2.55072e-05	-2.43927e-05	-2.32641e-05	-2.22897e-05	-2.12985e-05	-2.03246e-05	-1.94778e-05	-1.85981e-05	-1.77609e-05	-1.70202e-05	-1.62425e-05	-1.55239e-05	-1.48724e-05	-1.4188e-05	-1.35713e-05	-1.29956e-05	-1.23965e-05	-1.18664e-05	-1.13563e-05	-1.08344e-05	-1.03772e-05	-9.92467e-06	-9.47219e-06	-9.0761e-06	-8.67497e-06	-8.28413e-06	-7.93926e-06	-7.58439e-06	-7.24766e-06	-6.94588e-06	-6.63291e-06	-6.34318e-06	-6.0779e-06	-5.80296e-06	-5.55361e-06	-5.3196e-06	-5.07909e-06	-4.86416e-06	-4.65726e-06	-4.44774e-06	-4.26196e-06	-4.07887e-06	-3.89704e-06	-3.73586e-06	-3.57392e-06	-3.4166e-06	-3.27618e-06	-3.13319e-06	-2.99737e-06	-2.87451e-06	-2.74857e-06	-2.63143e-06	-2.52353e-06	-2.41298e-06	-3.03687e-05	-9.81149e-05	-0.000189906	-0.000290863	-0.000393052	-0.000485955	-0.000569237	-0.000643364	-0.000705933	-0.000763487	-0.000787156	-0.00076713	-0.000721992	-0.000660169	-0.000598003	-0.00054382	-0.000496306	-0.000462454	-0.000437203	-0.000418023	-0.000406774	-0.000395882	-0.000386485	-0.000378249	-0.000366357	-0.000354939	-0.000342139	-0.000326734	-0.000312966	-0.000297846	-0.000282651	-0.000269737	-0.000255892	-0.000243574	-0.000232947	-0.000221566	-0.000212121	-0.000203259	-0.000193838	-0.000186162	-0.000178199	-0.000170086	-0.00016336	-0.000155958	-0.000148906	-0.000142847	-0.000136087	-0.000130063	-0.000124622	-0.000118639	-0.000113568	-0.000108702	-0.00010352	-9.92375e-05	-9.4872e-05	-9.04275e-05	-8.6753e-05	-8.2826e-05	-7.90307e-05	-7.58216e-05	-7.23023e-05	-6.90727e-05	-6.62341e-05	-6.31097e-05	-6.03671e-05	-5.78369e-05	-5.50937e-05	-5.2761e-05	-5.04961e-05	-4.81117e-05	-4.61159e-05	-4.40857e-05	-4.20297e-05	-4.0307e-05	-3.84902e-05	-3.6728e-05	-3.52264e-05	-3.36075e-05	-3.2103e-05	-3.07823e-05	-2.9349e-05	-2.80663e-05	-2.68962e-05	-2.56365e-05	-2.45415e-05	-2.34998e-05	-2.24006e-05	-2.14623e-05	-2.05328e-05	-1.95801e-05	-1.87713e-05	-1.79421e-05	-1.71211e-05	-1.6419e-05	-1.56811e-05	-1.49765e-05	-1.43626e-05	-1.37087e-05	-1.31054e-05	-1.25651e-05	-1.19885e-05	-1.14721e-05	-1.0994e-05	-1.04887e-05	-1.00459e-05	-9.62134e-06	-9.18098e-06	-8.80001e-06	-8.42244e-06	-8.04071e-06	-7.7113e-06	-7.37569e-06	-7.04624e-06	-6.75976e-06	-6.46209e-06	-6.17867e-06	-5.92805e-06	-5.66494e-06	-5.42154e-06	-5.2011e-06	-4.96955e-06	-4.76052e-06	-4.5658e-06	-4.36299e-06	-4.1832e-06	-4.01071e-06	-3.83391e-06	-3.6788e-06	-3.52581e-06	-3.37237e-06	-3.23799e-06	-3.10234e-06	-2.96965e-06	6.04554e-05	0.000220794	0.000428502	0.000618232	0.000760742	0.000833248	0.000836037	0.000804065	0.00075957	0.000714196	0.000628664	0.000493982	0.000346524	0.000220766	0.00012689	7.22493e-05	5.25765e-05	5.0742e-05	6.10617e-05	7.72395e-05	8.86803e-05	9.75828e-05	0.000103905	0.000103292	0.000101198	9.852e-05	9.22062e-05	8.72599e-05	8.34034e-05	7.76614e-05	7.41378e-05	7.16151e-05	6.74997e-05	6.53898e-05	6.36621e-05	6.03745e-05	5.88148e-05	5.71965e-05	5.42151e-05	5.2831e-05	5.11597e-05	4.84189e-05	4.71907e-05	4.55355e-05	4.30915e-05	4.20487e-05	4.04689e-05	3.83365e-05	3.74639e-05	3.59712e-05	3.41251e-05	3.33852e-05	3.19749e-05	3.03822e-05	2.97419e-05	2.8412e-05	2.70448e-05	2.64808e-05	2.52335e-05	2.4068e-05	2.35633e-05	2.2401e-05	2.14146e-05	2.09558e-05	1.98799e-05	1.90508e-05	1.8627e-05	1.76375e-05	1.69449e-05	1.6548e-05	1.56437e-05	1.50684e-05	1.46925e-05	1.38717e-05	1.33962e-05	1.30373e-05	1.22973e-05	1.19059e-05	1.15614e-05	1.08989e-05	1.05776e-05	1.02461e-05	9.65716e-06	9.39343e-06	9.07453e-06	8.55463e-06	8.33774e-06	8.03143e-06	7.57582e-06	7.3965e-06	7.10321e-06	6.70685e-06	6.55724e-06	6.27763e-06
0.07	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.03434e-05	-6.89687e-05	-0.000134309	-0.00020585	-0.000278463	-0.00034535	-0.000406575	-0.000463268	-0.000513843	-0.00056195	-0.000587299	-0.00058123	-0.000557353	-0.000522139	-0.000484071	-0.000450897	-0.000420214	-0.000396014	-0.000377493	-0.000360803	-0.000348707	-0.00033753	-0.000325989	-0.000316298	-0.000304813	-0.000292998	-0.000281947	-0.000269069	-0.000257106	-0.000245651	-0.000233346	-0.000222811	-0.000212466	-0.000202097	-0.000193499	-0.000184642	-0.000176223	-0.000169079	-0.000161377	-0.000154377	-0.000148087	-0.00014123	-0.000135232	-0.000129508	-0.00012342	-0.000118234	-0.000113029	-0.000107729	-0.000103251	-9.85765e-05	-9.40447e-05	-9.01604e-05	-8.60045e-05	-8.21569e-05	-7.87496e-05	-7.50765e-05	-7.18057e-05	-6.87811e-05	-6.55547e-05	-6.27609e-05	-6.00579e-05	-5.72459e-05	-5.4846e-05	-5.24278e-05	-4.99971e-05	-4.79218e-05	-4.57639e-05	-4.36763e-05	-4.18676e-05	-3.99506e-05	-3.81642e-05	-3.65753e-05	-3.48816e-05	-3.33543e-05	-3.19492e-05	-3.0462e-05	-2.91541e-05	-2.7906e-05	-2.66086e-05	-2.54846e-05	-2.4374e-05	-2.32489e-05	-2.2278e-05	-2.129e-05	-2.03193e-05	-1.94754e-05	-1.85986e-05	-1.7764e-05	-1.70259e-05	-1.62507e-05	-1.55344e-05	-1.48851e-05	-1.42029e-05	-1.35882e-05	-1.30144e-05	-1.24171e-05	-1.18887e-05	-1.13802e-05	-1.086e-05	-1.04042e-05	-9.95315e-06	-9.50203e-06	-9.10721e-06	-8.7073e-06	-8.31762e-06	-7.97385e-06	-7.62002e-06	-7.28428e-06	-6.98343e-06	-6.67135e-06	-6.38246e-06	-6.11797e-06	-5.8438e-06	-5.59516e-06	-5.36182e-06	-5.12195e-06	-4.90762e-06	-4.70128e-06	-4.4923e-06	-4.30703e-06	-4.12441e-06	-3.94303e-06	-3.78226e-06	-3.62072e-06	-3.46377e-06	-3.32369e-06	-3.18102e-06	-3.04551e-06	-2.92292e-06	-2.79726e-06	-2.68036e-06	-2.57268e-06	-2.46234e-06	-3.03752e-05	-9.80226e-05	-0.000189677	-0.000290474	-0.000392492	-0.00048522	-0.000568323	-0.000642271	-0.000704661	-0.000762035	-0.000785571	-0.000765472	-0.000720306	-0.000658484	-0.000596338	-0.000542185	-0.000494712	-0.000460907	-0.00043571	-0.000416589	-0.000405402	-0.000394575	-0.000385242	-0.000377068	-0.000365237	-0.000353876	-0.000341129	-0.000325776	-0.000312055	-0.00029698	-0.000281828	-0.000268953	-0.000255147	-0.000242865	-0.000232273	-0.000220927	-0.000211514	-0.000202683	-0.000193293	-0.000185646	-0.000177711	-0.000169625	-0.000162924	-0.000155547	-0.000148519	-0.000142481	-0.000135743	-0.000129739	-0.000124318	-0.000118354	-0.000113299	-0.00010845	-0.000103285	-9.9018e-05	-9.46674e-05	-9.02371e-05	-8.65761e-05	-8.26621e-05	-7.88793e-05	-7.56818e-05	-7.2174e-05	-6.89552e-05	-6.61267e-05	-6.30123e-05	-6.02791e-05	-5.77578e-05	-5.50232e-05	-5.26987e-05	-5.04416e-05	-4.80647e-05	-4.60759e-05	-4.40525e-05	-4.20031e-05	-4.02865e-05	-3.84755e-05	-3.67189e-05	-3.52226e-05	-3.36089e-05	-3.21093e-05	-3.07931e-05	-2.93643e-05	-2.80858e-05	-2.69197e-05	-2.56638e-05	-2.45724e-05	-2.35342e-05	-2.24383e-05	-2.15031e-05	-2.05766e-05	-1.96268e-05	-1.88206e-05	-1.7994e-05	-1.71755e-05	-1.64757e-05	-1.574e-05	-1.50375e-05	-1.44256e-05	-1.37735e-05	-1.3172e-05	-1.26333e-05	-1.20584e-05	-1.15435e-05	-1.10668e-05	-1.05629e-05	-1.01214e-05	-9.69803e-06	-9.25883e-06	-8.87894e-06	-8.5024e-06	-8.12164e-06	-7.79312e-06	-7.45837e-06	-7.12974e-06	-6.844e-06	-6.54705e-06	-6.2643e-06	-6.01429e-06	-5.75177e-06	-5.50891e-06	-5.28898e-06	-5.0579e-06	-4.84931e-06	-4.655e-06	-4.45256e-06	-4.27312e-06	-4.10094e-06	-3.92444e-06	-3.76959e-06	-3.61684e-06	-3.46363e-06	-3.32944e-06	-3.19396e-06	-3.06144e-06	6.03723e-05	0.000220731	0.000428481	0.000618274	0.00076084	0.000833379	0.000836164	0.000804137	0.000759546	0.000714055	0.000628385	0.000493552	0.000345939	0.00022004	0.000126053	7.13371e-05	5.16225e-05	4.97769e-05	6.01057e-05	7.6305e-05	8.77767e-05	9.67121e-05	0.000103066	0.000102486	0.000100422	9.77709e-05	9.14833e-05	8.65605e-05	8.27259e-05	7.70058e-05	7.35024e-05	7.09991e-05	6.69035e-05	6.48118e-05	6.31019e-05	5.98323e-05	5.82893e-05	5.66871e-05	5.37219e-05	5.23526e-05	5.06958e-05	4.79695e-05	4.67545e-05	4.51123e-05	4.26811e-05	4.165e-05	4.00818e-05	3.79608e-05	3.70986e-05	3.56164e-05	3.37805e-05	3.305e-05	3.1649e-05	3.00654e-05	2.94334e-05	2.8112e-05	2.67528e-05	2.61963e-05	2.49565e-05	2.37982e-05	2.33001e-05	2.21446e-05	2.11646e-05	2.07117e-05	1.96419e-05	1.88185e-05	1.84001e-05	1.7416e-05	1.67284e-05	1.63363e-05	1.5437e-05	1.48662e-05	1.44946e-05	1.36782e-05	1.32067e-05	1.28517e-05	1.21156e-05	1.17278e-05	1.13868e-05	1.07278e-05	1.04097e-05	1.00814e-05	9.49557e-06	9.23472e-06	8.91866e-06	8.40159e-06	8.18728e-06	7.88353e-06	7.43046e-06	7.25346e-06	6.96249e-06	6.5684e-06	6.42088e-06	6.14337e-06
0.075	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.03008e-05	-6.8828e-05	-0.000134031	-0.000205413	-0.000277856	-0.000344571	-0.000405622	-0.000462143	-0.00051255	-0.000560492	-0.000585724	-0.0005796	-0.000555713	-0.000520517	-0.000482483	-0.000449352	-0.000418718	-0.000394571	-0.000376105	-0.000359473	-0.000347435	-0.000336315	-0.000324831	-0.000315195	-0.000303764	-0.000291999	-0.000280996	-0.000268163	-0.000256243	-0.000244828	-0.000232562	-0.000222063	-0.000211754	-0.000201419	-0.000192853	-0.000184026	-0.000175638	-0.000168522	-0.000160848	-0.000153874	-0.000147609	-0.000140776	-0.000134802	-0.0001291	-0.000123033	-0.000117867	-0.000112681	-0.0001074	-0.000102939	-9.82817e-05	-9.3766e-05	-8.9897e-05	-8.57559e-05	-8.19224e-05	-7.85285e-05	-7.48685e-05	-7.16099e-05	-6.8597e-05	-6.53819e-05	-6.25988e-05	-5.9906e-05	-5.7104e-05	-5.47134e-05	-5.23041e-05	-4.9882e-05	-4.78147e-05	-4.56647e-05	-4.35846e-05	-4.17829e-05	-3.98727e-05	-3.80928e-05	-3.65101e-05	-3.48223e-05	-3.33006e-05	-3.19008e-05	-3.04188e-05	-2.91158e-05	-2.78724e-05	-2.65795e-05	-2.54598e-05	-2.43531e-05	-2.3232e-05	-2.22647e-05	-2.12803e-05	-2.03129e-05	-1.94722e-05	-1.85985e-05	-1.77668e-05	-1.70314e-05	-1.62588e-05	-1.55451e-05	-1.48982e-05	-1.42182e-05	-1.36057e-05	-1.3034e-05	-1.24387e-05	-1.19122e-05	-1.14055e-05	-1.08869e-05	-1.04327e-05	-9.98322e-06	-9.53356e-06	-9.14011e-06	-8.74152e-06	-8.35309e-06	-8.01049e-06	-7.65779e-06	-7.32312e-06	-7.02327e-06	-6.71216e-06	-6.42418e-06	-6.16055e-06	-5.88719e-06	-5.63932e-06	-5.4067e-06	-5.16752e-06	-4.95384e-06	-4.74811e-06	-4.53972e-06	-4.35498e-06	-4.17288e-06	-3.99198e-06	-3.83167e-06	-3.67055e-06	-3.514e-06	-3.37429e-06	-3.23197e-06	-3.09678e-06	-2.9745e-06	-2.84912e-06	-2.73248e-06	-2.62505e-06	-2.51493e-06	-3.03815e-05	-9.79225e-05	-0.000189428	-0.000290054	-0.000391888	-0.000484427	-0.000567339	-0.000641093	-0.000703289	-0.00076047	-0.000783863	-0.000763686	-0.000718489	-0.00065667	-0.000594544	-0.000540423	-0.000492994	-0.00045924	-0.000434101	-0.000415045	-0.000403924	-0.000393166	-0.000383902	-0.000375795	-0.00036403	-0.00035273	-0.000340041	-0.000324743	-0.000311073	-0.000296046	-0.000280939	-0.000268107	-0.000254342	-0.0002421	-0.000231546	-0.000220237	-0.000210859	-0.000202062	-0.000192705	-0.000185089	-0.000177184	-0.000169127	-0.000162454	-0.000155103	-0.0001481	-0.000142086	-0.000135371	-0.000129389	-0.000123988	-0.000118044	-0.000113009	-0.000108179	-0.000103031	-9.87804e-05	-9.44458e-05	-9.0031e-05	-8.63843e-05	-8.24844e-05	-7.8715e-05	-7.55301e-05	-7.20346e-05	-6.88274e-05	-6.601e-05	-6.29062e-05	-6.01831e-05	-5.76714e-05	-5.49462e-05	-5.26304e-05	-5.03816e-05	-4.80128e-05	-4.60317e-05	-4.40156e-05	-4.19731e-05	-4.02631e-05	-3.84585e-05	-3.6708e-05	-3.52174e-05	-3.36093e-05	-3.21148e-05	-3.08036e-05	-2.93797e-05	-2.81056e-05	-2.69438e-05	-2.56921e-05	-2.46046e-05	-2.35701e-05	-2.24778e-05	-2.15459e-05	-2.06226e-05	-1.96759e-05	-1.88726e-05	-1.80488e-05	-1.72329e-05	-1.65355e-05	-1.58022e-05	-1.5102e-05	-1.44922e-05	-1.38422e-05	-1.32426e-05	-1.27057e-05	-1.21326e-05	-1.16193e-05	-1.11441e-05	-1.06417e-05	-1.02016e-05	-9.77953e-06	-9.34157e-06	-8.96285e-06	-8.58741e-06	-8.2077e-06	-7.88016e-06	-7.54634e-06	-7.21858e-06	-6.93365e-06	-6.63747e-06	-6.35544e-06	-6.1061e-06	-5.84422e-06	-5.60195e-06	-5.38256e-06	-5.152e-06	-4.94388e-06	-4.75e-06	-4.54798e-06	-4.3689e-06	-4.19707e-06	-4.0209e-06	-3.86633e-06	-3.71385e-06	-3.56087e-06	-3.42689e-06	-3.29161e-06	-3.15926e-06	6.02837e-05	0.000220664	0.00042846	0.00061832	0.000760947	0.000833522	0.000836301	0.000804215	0.000759522	0.000713905	0.000628087	0.000493091	0.000345311	0.000219259	0.000125153	7.03559e-05	5.05963e-05	4.87386e-05	5.90772e-05	7.52998e-05	8.68045e-05	9.57755e-05	0.000102165	0.00010162	9.95874e-05	9.69652e-05	9.07058e-05	8.58083e-05	8.19972e-05	7.63008e-05	7.28191e-05	7.03366e-05	6.62623e-05	6.41903e-05	6.24996e-05	5.92494e-05	5.77242e-05	5.61394e-05	5.31917e-05	5.18384e-05	5.01972e-05	4.74865e-05	4.62856e-05	4.46574e-05	4.224e-05	4.12215e-05	3.96659e-05	3.75572e-05	3.67062e-05	3.52352e-05	3.34103e-05	3.26898e-05	3.12989e-05	2.9725e-05	2.91021e-05	2.77896e-05	2.64392e-05	2.58907e-05	2.4659e-05	2.35084e-05	2.30175e-05	2.18693e-05	2.08962e-05	2.04497e-05	1.93865e-05	1.85692e-05	1.81565e-05	1.71783e-05	1.64962e-05	1.61092e-05	1.52151e-05	1.46492e-05	1.42822e-05	1.34705e-05	1.30035e-05	1.26526e-05	1.19207e-05	1.15368e-05	1.11996e-05	1.05444e-05	1.02297e-05	9.90477e-06	9.32234e-06	9.0646e-06	8.75158e-06	8.23756e-06	8.02603e-06	7.72503e-06	7.27469e-06	7.10019e-06	6.81171e-06	6.42007e-06	6.2748e-06	5.99953e-06
0.08	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.02581e-05	-6.86873e-05	-0.000133753	-0.000204977	-0.00027725	-0.000343791	-0.000404669	-0.000461018	-0.000511257	-0.000559033	-0.000584149	-0.00057797	-0.000554072	-0.000518895	-0.000480896	-0.000447807	-0.000417222	-0.000393128	-0.000374717	-0.000358143	-0.000346162	-0.0003351	-0.000323674	-0.000314092	-0.000302714	-0.000291	-0.000280044	-0.000267257	-0.000255379	-0.000244005	-0.000231778	-0.000221316	-0.000211041	-0.00020074	-0.000192206	-0.000183411	-0.000175053	-0.000167965	-0.000160319	-0.000153371	-0.000147131	-0.000140323	-0.000134372	-0.000128691	-0.000122646	-0.0001175	-0.000112333	-0.000107071	-0.000102627	-9.79869e-05	-9.34874e-05	-8.96337e-05	-8.55074e-05	-8.1688e-05	-7.83074e-05	-7.46604e-05	-7.14141e-05	-6.84129e-05	-6.52091e-05	-6.24367e-05	-5.97541e-05	-5.6962e-05	-5.45807e-05	-5.21803e-05	-4.97669e-05	-4.77077e-05	-4.55655e-05	-4.34928e-05	-4.16982e-05	-3.97948e-05	-3.80214e-05	-3.64448e-05	-3.4763e-05	-3.32469e-05	-3.18525e-05	-3.03757e-05	-2.90776e-05	-2.78388e-05	-2.65504e-05	-2.54349e-05	-2.43323e-05	-2.32151e-05	-2.22514e-05	-2.12705e-05	-2.03066e-05	-1.9469e-05	-1.85983e-05	-1.77696e-05	-1.70369e-05	-1.6267e-05	-1.55558e-05	-1.49112e-05	-1.42336e-05	-1.36233e-05	-1.30536e-05	-1.24603e-05	-1.19356e-05	-1.14307e-05	-1.09138e-05	-1.04613e-05	-1.00133e-05	-9.56509e-06	-9.17301e-06	-8.77574e-06	-8.38856e-06	-8.04714e-06	-7.69556e-06	-7.36196e-06	-7.06312e-06	-6.75297e-06	-6.46589e-06	-6.20312e-06	-5.93058e-06	-5.68348e-06	-5.45158e-06	-5.2131e-06	-5.00006e-06	-4.79495e-06	-4.58713e-06	-4.40294e-06	-4.22134e-06	-4.04093e-06	-3.88107e-06	-3.72038e-06	-3.56423e-06	-3.42489e-06	-3.28292e-06	-3.14806e-06	-3.02608e-06	-2.90098e-06	-2.78461e-06	-2.67742e-06	-2.56753e-06	-3.03879e-05	-9.78223e-05	-0.00018918	-0.000289634	-0.000391284	-0.000483635	-0.000566355	-0.000639915	-0.000701918	-0.000758905	-0.000782154	-0.0007619	-0.000716672	-0.000654855	-0.000592749	-0.000538661	-0.000491276	-0.000457573	-0.000432492	-0.0004135	-0.000402446	-0.000391757	-0.000382562	-0.000374522	-0.000362823	-0.000351584	-0.000338953	-0.00032371	-0.00031009	-0.000295112	-0.000280051	-0.000267261	-0.000253538	-0.000241335	-0.000230819	-0.000219547	-0.000210204	-0.000201441	-0.000192117	-0.000184532	-0.000176657	-0.000168629	-0.000161983	-0.000154659	-0.000147681	-0.000141691	-0.000134999	-0.000129039	-0.000123659	-0.000117735	-0.000112719	-0.000107907	-0.000102777	-9.85428e-05	-9.42241e-05	-8.98248e-05	-8.61926e-05	-8.23067e-05	-7.85507e-05	-7.53784e-05	-7.18952e-05	-6.86996e-05	-6.58932e-05	-6.28002e-05	-6.00871e-05	-5.7585e-05	-5.48691e-05	-5.2562e-05	-5.03217e-05	-4.7961e-05	-4.59874e-05	-4.39787e-05	-4.19432e-05	-4.02398e-05	-3.84416e-05	-3.66971e-05	-3.52122e-05	-3.36096e-05	-3.21204e-05	-3.08141e-05	-2.9395e-05	-2.81255e-05	-2.69679e-05	-2.57204e-05	-2.46367e-05	-2.36059e-05	-2.25173e-05	-2.15887e-05	-2.06686e-05	-1.9725e-05	-1.89246e-05	-1.81035e-05	-1.72903e-05	-1.65954e-05	-1.58645e-05	-1.51665e-05	-1.45588e-05	-1.39108e-05	-1.33132e-05	-1.27781e-05	-1.22067e-05	-1.16951e-05	-1.12215e-05	-1.07205e-05	-1.02818e-05	-9.86102e-06	-9.42432e-06	-9.04676e-06	-8.67242e-06	-8.29377e-06	-7.9672e-06	-7.6343e-06	-7.30742e-06	-7.0233e-06	-6.72789e-06	-6.44659e-06	-6.19791e-06	-5.93667e-06	-5.69498e-06	-5.47614e-06	-5.24609e-06	-5.03845e-06	-4.84501e-06	-4.6434e-06	-4.46469e-06	-4.29321e-06	-4.11735e-06	-3.96307e-06	-3.81085e-06	-3.65811e-06	-3.52435e-06	-3.38926e-06	-3.25707e-06	6.01952e-05	0.000220597	0.000428439	0.000618366	0.000761053	0.000833664	0.000836438	0.000804294	0.000759498	0.000713754	0.000627788	0.000492629	0.000344683	0.000218478	0.000124252	6.93746e-05	4.957e-05	4.77003e-05	5.80487e-05	7.42945e-05	8.58323e-05	9.48389e-05	0.000101263	0.000100753	9.87528e-05	9.61596e-05	8.99283e-05	8.50561e-05	8.12686e-05	7.55958e-05	7.21358e-05	6.96742e-05	6.56212e-05	6.35689e-05	6.18973e-05	5.86665e-05	5.71592e-05	5.55918e-05	5.26616e-05	5.13242e-05	4.96986e-05	4.70034e-05	4.58167e-05	4.42024e-05	4.17989e-05	4.0793e-05	3.92499e-05	3.71536e-05	3.63138e-05	3.48541e-05	3.30401e-05	3.23296e-05	3.09488e-05	2.93847e-05	2.87707e-05	2.74673e-05	2.61256e-05	2.55851e-05	2.43615e-05	2.32187e-05	2.27349e-05	2.1594e-05	2.06278e-05	2.01877e-05	1.9131e-05	1.83199e-05	1.79129e-05	1.69405e-05	1.62639e-05	1.58821e-05	1.49933e-05	1.44323e-05	1.40699e-05	1.32629e-05	1.28002e-05	1.24534e-05	1.17258e-05	1.13458e-05	1.10123e-05	1.03609e-05	1.00497e-05	9.72815e-06	9.14911e-06	8.89447e-06	8.58451e-06	8.07352e-06	7.86478e-06	7.56653e-06	7.11892e-06	6.94692e-06	6.66092e-06	6.27174e-06	6.12871e-06	5.85569e-06
0.085	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.0212e-05	-6.85356e-05	-0.000133454	-0.000204506	-0.000276596	-0.000342951	-0.000403642	-0.000459805	-0.000509862	-0.000557461	-0.00058245	-0.000576212	-0.000552303	-0.000517146	-0.000479184	-0.00044614	-0.000415609	-0.000391571	-0.00037322	-0.000356708	-0.00034479	-0.000333791	-0.000322426	-0.000312903	-0.000301582	-0.000289922	-0.000279018	-0.00026628	-0.000254448	-0.000243117	-0.000230932	-0.00022051	-0.000210273	-0.000200008	-0.000191509	-0.000182748	-0.000174421	-0.000167365	-0.000159748	-0.000152829	-0.000146616	-0.000139834	-0.000133908	-0.000128251	-0.000122228	-0.000117104	-0.000111958	-0.000106716	-0.000102291	-9.76689e-05	-9.31868e-05	-8.93495e-05	-8.52393e-05	-8.1435e-05	-7.80689e-05	-7.44358e-05	-7.12027e-05	-6.82142e-05	-6.50227e-05	-6.22618e-05	-5.95902e-05	-5.68087e-05	-5.44374e-05	-5.20467e-05	-4.96426e-05	-4.75921e-05	-4.54583e-05	-4.33937e-05	-4.16067e-05	-3.97107e-05	-3.79443e-05	-3.63743e-05	-3.46989e-05	-3.31888e-05	-3.18002e-05	-3.0329e-05	-2.90361e-05	-2.78024e-05	-2.65188e-05	-2.54078e-05	-2.43096e-05	-2.31966e-05	-2.22369e-05	-2.12598e-05	-2.02995e-05	-1.94654e-05	-1.8598e-05	-1.77724e-05	-1.70427e-05	-1.62757e-05	-1.55672e-05	-1.49251e-05	-1.425e-05	-1.3642e-05	-1.30746e-05	-1.24834e-05	-1.19607e-05	-1.14577e-05	-1.09427e-05	-1.04919e-05	-1.00455e-05	-9.59889e-06	-9.20829e-06	-8.81244e-06	-8.42661e-06	-8.08646e-06	-7.7361e-06	-7.40365e-06	-7.10589e-06	-6.79678e-06	-6.51068e-06	-6.24882e-06	-5.97717e-06	-5.7309e-06	-5.49978e-06	-5.26205e-06	-5.04971e-06	-4.84525e-06	-4.63806e-06	-4.45445e-06	-4.27341e-06	-4.09352e-06	-3.93414e-06	-3.77391e-06	-3.6182e-06	-3.47925e-06	-3.33767e-06	-3.20316e-06	-3.0815e-06	-2.95671e-06	-2.84062e-06	-2.73369e-06	-2.62405e-06	-3.03945e-05	-9.77142e-05	-0.000188912	-0.000289182	-0.000390633	-0.00048278	-0.000565293	-0.000638644	-0.000700439	-0.000757217	-0.000780312	-0.000759974	-0.000714713	-0.000652898	-0.000590814	-0.000536761	-0.000489424	-0.000455775	-0.000430757	-0.000411834	-0.000400851	-0.000390238	-0.000381117	-0.000373149	-0.00036152	-0.000350348	-0.000337779	-0.000322595	-0.000309031	-0.000294104	-0.000279092	-0.000266349	-0.000252671	-0.00024051	-0.000230035	-0.000218803	-0.000209498	-0.000200771	-0.000191483	-0.000183931	-0.000176089	-0.000168092	-0.000161475	-0.00015418	-0.000147229	-0.000141265	-0.000134598	-0.000128661	-0.000123304	-0.000117402	-0.000112406	-0.000107613	-0.000102502	-9.82861e-05	-9.39848e-05	-8.96021e-05	-8.59854e-05	-8.21147e-05	-7.83732e-05	-7.52145e-05	-7.17445e-05	-6.85615e-05	-6.57669e-05	-6.26854e-05	-5.99832e-05	-5.74915e-05	-5.47857e-05	-5.2488e-05	-5.02567e-05	-4.79047e-05	-4.59393e-05	-4.39384e-05	-4.19106e-05	-4.02142e-05	-3.84228e-05	-3.6685e-05	-3.52062e-05	-3.36096e-05	-3.2126e-05	-3.08251e-05	-2.94111e-05	-2.81465e-05	-2.69935e-05	-2.57505e-05	-2.4671e-05	-2.36442e-05	-2.25594e-05	-2.16345e-05	-2.07178e-05	-1.97775e-05	-1.89802e-05	-1.81622e-05	-1.73517e-05	-1.66596e-05	-1.59312e-05	-1.52356e-05	-1.46302e-05	-1.39845e-05	-1.33889e-05	-1.28558e-05	-1.22863e-05	-1.17764e-05	-1.13044e-05	-1.0805e-05	-1.03678e-05	-9.94848e-06	-9.51313e-06	-9.13682e-06	-8.76368e-06	-8.38616e-06	-8.06064e-06	-7.72874e-06	-7.4028e-06	-7.11955e-06	-6.82498e-06	-6.54445e-06	-6.2965e-06	-6.03594e-06	-5.79489e-06	-5.57663e-06	-5.34714e-06	-5.14001e-06	-4.94704e-06	-4.74587e-06	-4.56757e-06	-4.39645e-06	-4.22094e-06	-4.06697e-06	-3.91503e-06	-3.76256e-06	-3.62902e-06	-3.49414e-06	-3.36214e-06	6.01002e-05	0.000220525	0.000428417	0.000618416	0.000761169	0.000833818	0.000836586	0.000804379	0.000759473	0.000713592	0.000627466	0.000492132	0.000344006	0.000217636	0.000123282	6.8317e-05	4.84639e-05	4.65812e-05	5.69402e-05	7.3211e-05	8.47845e-05	9.38293e-05	0.000100291	9.98193e-05	9.78532e-05	9.52912e-05	8.90903e-05	8.42455e-05	8.04833e-05	7.48359e-05	7.13993e-05	6.89603e-05	6.49302e-05	6.28991e-05	6.12482e-05	5.80384e-05	5.65503e-05	5.50017e-05	5.20903e-05	5.07701e-05	4.91614e-05	4.64829e-05	4.53115e-05	4.37123e-05	4.13237e-05	4.03314e-05	3.88018e-05	3.67187e-05	3.58911e-05	3.44434e-05	3.26413e-05	3.19416e-05	3.05717e-05	2.90182e-05	2.84138e-05	2.71202e-05	2.57878e-05	2.52559e-05	2.40411e-05	2.29066e-05	2.24306e-05	2.12975e-05	2.03388e-05	1.99056e-05	1.88559e-05	1.80514e-05	1.76506e-05	1.66846e-05	1.60139e-05	1.56376e-05	1.47544e-05	1.41987e-05	1.38413e-05	1.30394e-05	1.25813e-05	1.22391e-05	1.1516e-05	1.11402e-05	1.08107e-05	1.01634e-05	9.85592e-06	9.53805e-06	8.96267e-06	8.71137e-06	8.4047e-06	7.89699e-06	7.69124e-06	7.39597e-06	6.9513e-06	6.78199e-06	6.49868e-06	6.11214e-06	5.97153e-06	5.70094e-06
0.09	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.01593e-05	-6.83618e-05	-0.000133111	-0.000203967	-0.000275847	-0.000341989	-0.000402466	-0.000458416	-0.000508265	-0.00055566	-0.000580505	-0.000574199	-0.000550277	-0.000515142	-0.000477223	-0.000444232	-0.000413762	-0.000389789	-0.000371505	-0.000355065	-0.000343218	-0.00033229	-0.000320996	-0.000311541	-0.000300286	-0.000288688	-0.000277842	-0.000265161	-0.000253382	-0.0002421	-0.000229964	-0.000219586	-0.000209393	-0.00019917	-0.00019071	-0.000181987	-0.000173698	-0.000166676	-0.000159094	-0.000152207	-0.000146025	-0.000139274	-0.000133376	-0.000127746	-0.00012175	-0.000116651	-0.000111528	-0.000106309	-0.000101905	-9.73043e-05	-9.28423e-05	-8.90238e-05	-8.49318e-05	-8.1145e-05	-7.77954e-05	-7.41783e-05	-7.09604e-05	-6.79863e-05	-6.48088e-05	-6.2061e-05	-5.94021e-05	-5.66329e-05	-5.4273e-05	-5.18934e-05	-4.94998e-05	-4.74593e-05	-4.53352e-05	-4.32799e-05	-4.15015e-05	-3.9614e-05	-3.78555e-05	-3.62931e-05	-3.46251e-05	-3.3122e-05	-3.17399e-05	-3.02751e-05	-2.89883e-05	-2.77603e-05	-2.64823e-05	-2.53765e-05	-2.42833e-05	-2.31751e-05	-2.222e-05	-2.12472e-05	-2.02911e-05	-1.94609e-05	-1.85973e-05	-1.77752e-05	-1.7049e-05	-1.62852e-05	-1.55798e-05	-1.49407e-05	-1.42684e-05	-1.36631e-05	-1.30982e-05	-1.25094e-05	-1.19891e-05	-1.14883e-05	-1.09753e-05	-1.05265e-05	-1.0082e-05	-9.63724e-06	-9.24834e-06	-8.85411e-06	-8.46983e-06	-8.13113e-06	-7.78217e-06	-7.45103e-06	-7.15451e-06	-6.8466e-06	-6.56161e-06	-6.30081e-06	-6.03017e-06	-5.78484e-06	-5.55462e-06	-5.31774e-06	-5.1062e-06	-4.9025e-06	-4.69603e-06	-4.51308e-06	-4.33268e-06	-4.15339e-06	-3.99456e-06	-3.83486e-06	-3.67964e-06	-3.54115e-06	-3.4e-06	-3.2659e-06	-3.14461e-06	-3.02017e-06	-2.90441e-06	-2.79777e-06	-2.68842e-06	-3.04018e-05	-9.759e-05	-0.000188605	-0.000288663	-0.000389886	-0.0004818	-0.000564077	-0.000637189	-0.000698745	-0.000755284	-0.000778202	-0.000757767	-0.000712468	-0.000650656	-0.000588598	-0.000534585	-0.000487302	-0.000453715	-0.000428769	-0.000409926	-0.000399025	-0.000388497	-0.000379461	-0.000371576	-0.000360028	-0.000348932	-0.000336434	-0.000321319	-0.000307816	-0.000292949	-0.000277994	-0.000265303	-0.000251677	-0.000239565	-0.000229136	-0.00021795	-0.000208688	-0.000200003	-0.000190756	-0.000183242	-0.000175437	-0.000167476	-0.000160893	-0.00015363	-0.00014671	-0.000140776	-0.000134137	-0.000128227	-0.000122896	-0.000117019	-0.000112047	-0.000107276	-0.000102187	-9.79915e-05	-9.371e-05	-8.93463e-05	-8.57475e-05	-8.18941e-05	-7.81691e-05	-7.5026e-05	-7.15711e-05	-6.84025e-05	-6.56215e-05	-6.25532e-05	-5.98635e-05	-5.73836e-05	-5.46893e-05	-5.24024e-05	-5.01815e-05	-4.78395e-05	-4.58835e-05	-4.38916e-05	-4.18724e-05	-4.01841e-05	-3.84007e-05	-3.66703e-05	-3.51985e-05	-3.36087e-05	-3.21317e-05	-3.08368e-05	-2.94288e-05	-2.81697e-05	-2.70221e-05	-2.57842e-05	-2.47095e-05	-2.36873e-05	-2.26069e-05	-2.16861e-05	-2.07734e-05	-1.9837e-05	-1.90432e-05	-1.82285e-05	-1.74214e-05	-1.67322e-05	-1.60069e-05	-1.53141e-05	-1.47113e-05	-1.4068e-05	-1.34748e-05	-1.29439e-05	-1.23766e-05	-1.18687e-05	-1.13987e-05	-1.09011e-05	-1.04656e-05	-1.00479e-05	-9.61408e-06	-9.2392e-06	-8.86743e-06	-8.4912e-06	-8.16688e-06	-7.83614e-06	-7.51128e-06	-7.22903e-06	-6.93541e-06	-6.65577e-06	-6.40864e-06	-6.14887e-06	-5.90855e-06	-5.69096e-06	-5.46211e-06	-5.25556e-06	-5.06313e-06	-4.86247e-06	-4.68463e-06	-4.51394e-06	-4.33882e-06	-4.1852e-06	-4.03359e-06	-3.88141e-06	-3.74813e-06	-3.61349e-06	-3.48171e-06	5.99921e-05	0.000220443	0.000428392	0.000618473	0.000761302	0.000833994	0.000836756	0.000804477	0.000759444	0.000713408	0.000627098	0.000491564	0.000343232	0.000216673	0.000122171	6.71065e-05	4.71979e-05	4.53003e-05	5.56713e-05	7.19708e-05	8.35852e-05	9.26739e-05	9.9179e-05	9.87504e-05	9.68238e-05	9.42975e-05	8.81314e-05	8.33178e-05	7.95846e-05	7.39665e-05	7.05567e-05	6.81434e-05	6.41396e-05	6.21329e-05	6.05055e-05	5.73197e-05	5.58537e-05	5.43265e-05	5.14367e-05	5.01362e-05	4.85468e-05	4.58875e-05	4.47336e-05	4.31516e-05	4.07801e-05	3.98034e-05	3.82892e-05	3.62214e-05	3.54076e-05	3.39738e-05	3.21853e-05	3.14979e-05	3.01405e-05	2.8599e-05	2.80057e-05	2.67232e-05	2.54017e-05	2.48796e-05	2.36748e-05	2.25499e-05	2.20827e-05	2.09586e-05	2.00084e-05	1.95831e-05	1.85415e-05	1.77446e-05	1.73509e-05	1.63921e-05	1.57281e-05	1.53583e-05	1.44816e-05	1.39318e-05	1.35802e-05	1.27841e-05	1.23314e-05	1.19943e-05	1.12764e-05	1.09054e-05	1.05805e-05	9.93787e-06	9.63468e-06	9.32098e-06	8.74979e-06	8.50232e-06	8.19941e-06	7.69547e-06	7.49315e-06	7.20128e-06	6.75998e-06	6.59375e-06	6.31351e-06	5.93e-06	5.79215e-06	5.52435e-06
0.095	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.01066e-05	-6.81881e-05	-0.000132768	-0.000203428	-0.000275098	-0.000341026	-0.000401289	-0.000457027	-0.000506668	-0.000553859	-0.00057856	-0.000572185	-0.000548251	-0.000513139	-0.000475262	-0.000442323	-0.000411914	-0.000388006	-0.000369791	-0.000353423	-0.000341646	-0.00033079	-0.000319567	-0.000310179	-0.000298989	-0.000287454	-0.000276667	-0.000264042	-0.000252315	-0.000241084	-0.000228995	-0.000218662	-0.000208512	-0.000198332	-0.000189911	-0.000181227	-0.000172975	-0.000165988	-0.00015844	-0.000151586	-0.000145435	-0.000138713	-0.000132844	-0.000127241	-0.000121271	-0.000116197	-0.000111098	-0.000105902	-0.00010152	-9.69398e-05	-9.24977e-05	-8.8698e-05	-8.46244e-05	-8.0855e-05	-7.75218e-05	-7.39208e-05	-7.07181e-05	-6.77583e-05	-6.45949e-05	-6.18603e-05	-5.9214e-05	-5.6457e-05	-5.41086e-05	-5.174e-05	-4.93571e-05	-4.73266e-05	-4.52121e-05	-4.3166e-05	-4.13964e-05	-3.95172e-05	-3.77668e-05	-3.6212e-05	-3.45513e-05	-3.30551e-05	-3.16797e-05	-3.02213e-05	-2.89404e-05	-2.77182e-05	-2.64458e-05	-2.53452e-05	-2.4257e-05	-2.31536e-05	-2.2203e-05	-2.12346e-05	-2.02826e-05	-1.94563e-05	-1.85965e-05	-1.77781e-05	-1.70552e-05	-1.62947e-05	-1.55924e-05	-1.49563e-05	-1.42868e-05	-1.36842e-05	-1.31218e-05	-1.25355e-05	-1.20174e-05	-1.15188e-05	-1.1008e-05	-1.05612e-05	-1.01186e-05	-9.67559e-06	-9.28839e-06	-8.89579e-06	-8.51305e-06	-8.1758e-06	-7.82823e-06	-7.49842e-06	-7.20313e-06	-6.89641e-06	-6.61255e-06	-6.3528e-06	-6.08317e-06	-5.83879e-06	-5.60946e-06	-5.37344e-06	-5.16269e-06	-4.95975e-06	-4.754e-06	-4.57172e-06	-4.39194e-06	-4.21326e-06	-4.05498e-06	-3.89581e-06	-3.74108e-06	-3.60305e-06	-3.46233e-06	-3.32863e-06	-3.20772e-06	-3.08364e-06	-2.9682e-06	-2.86186e-06	-2.75278e-06	-3.0409e-05	-9.74657e-05	-0.000188298	-0.000288144	-0.00038914	-0.000480821	-0.000562861	-0.000635733	-0.000697051	-0.000753351	-0.000776091	-0.00075556	-0.000710224	-0.000648414	-0.000586381	-0.000532408	-0.000485179	-0.000451656	-0.000426781	-0.000408017	-0.000397198	-0.000386756	-0.000377806	-0.000370003	-0.000358536	-0.000347515	-0.00033509	-0.000320042	-0.000306602	-0.000291795	-0.000276896	-0.000264258	-0.000250683	-0.00023862	-0.000228237	-0.000217096	-0.000207878	-0.000199235	-0.000190028	-0.000182553	-0.000174785	-0.00016686	-0.000160311	-0.000153081	-0.000146192	-0.000140287	-0.000133677	-0.000127794	-0.000122488	-0.000116636	-0.000111687	-0.000106939	-0.000101872	-9.76969e-05	-9.34351e-05	-8.90905e-05	-8.55095e-05	-8.16735e-05	-7.7965e-05	-7.48375e-05	-7.13978e-05	-6.82435e-05	-6.54761e-05	-6.24211e-05	-5.97438e-05	-5.72757e-05	-5.4593e-05	-5.23169e-05	-5.01063e-05	-4.77743e-05	-4.58276e-05	-4.38448e-05	-4.18342e-05	-4.01541e-05	-3.83785e-05	-3.66556e-05	-3.51909e-05	-3.36079e-05	-3.21373e-05	-3.08486e-05	-2.94465e-05	-2.8193e-05	-2.70507e-05	-2.58179e-05	-2.4748e-05	-2.37304e-05	-2.26544e-05	-2.17378e-05	-2.0829e-05	-1.98964e-05	-1.91062e-05	-1.82949e-05	-1.7491e-05	-1.68049e-05	-1.60825e-05	-1.53925e-05	-1.47923e-05	-1.41516e-05	-1.35608e-05	-1.30321e-05	-1.24669e-05	-1.19611e-05	-1.14929e-05	-1.09972e-05	-1.05634e-05	-1.01473e-05	-9.71503e-06	-9.34159e-06	-8.97117e-06	-8.59625e-06	-8.27313e-06	-7.94353e-06	-7.61975e-06	-7.3385e-06	-7.04583e-06	-6.76709e-06	-6.52078e-06	-6.26179e-06	-6.0222e-06	-5.80528e-06	-5.57707e-06	-5.37111e-06	-5.17921e-06	-4.97907e-06	-4.80169e-06	-4.63142e-06	-4.4567e-06	-4.30344e-06	-4.15215e-06	-4.00027e-06	-3.86725e-06	-3.73285e-06	-3.60127e-06	5.9884e-05	0.000220362	0.000428367	0.000618531	0.000761435	0.000834171	0.000836927	0.000804575	0.000759416	0.000713223	0.000626731	0.000490995	0.000342457	0.000215709	0.000121061	6.5896e-05	4.59318e-05	4.40194e-05	5.44025e-05	7.07307e-05	8.23859e-05	9.15185e-05	9.80667e-05	9.76816e-05	9.57943e-05	9.33038e-05	8.71725e-05	8.23901e-05	7.8686e-05	7.3097e-05	6.9714e-05	6.73265e-05	6.3349e-05	6.13666e-05	5.97629e-05	5.66011e-05	5.51571e-05	5.36514e-05	5.07831e-05	4.95023e-05	4.79322e-05	4.52921e-05	4.41557e-05	4.2591e-05	4.02366e-05	3.92753e-05	3.77767e-05	3.5724e-05	3.49241e-05	3.35042e-05	3.17292e-05	3.10543e-05	2.97093e-05	2.81798e-05	2.75976e-05	2.63263e-05	2.50155e-05	2.45033e-05	2.33085e-05	2.21932e-05	2.17348e-05	2.06197e-05	1.9678e-05	1.92607e-05	1.82271e-05	1.74378e-05	1.70512e-05	1.60996e-05	1.54424e-05	1.50789e-05	1.42087e-05	1.36649e-05	1.3319e-05	1.25287e-05	1.20814e-05	1.17494e-05	1.10368e-05	1.06705e-05	1.03503e-05	9.71234e-06	9.41343e-06	9.1039e-06	8.53691e-06	8.29327e-06	7.99412e-06	7.49394e-06	7.29505e-06	7.00658e-06	6.56866e-06	6.4055e-06	6.12834e-06	5.74785e-06	5.61278e-06	5.34776e-06
0.1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.00539e-05	-6.80143e-05	-0.000132425	-0.000202888	-0.000274349	-0.000340064	-0.000400113	-0.000455638	-0.00050507	-0.000552058	-0.000576614	-0.000570172	-0.000546224	-0.000511136	-0.000473301	-0.000440415	-0.000410067	-0.000386224	-0.000368076	-0.00035178	-0.000340075	-0.00032929	-0.000318137	-0.000308817	-0.000297693	-0.00028622	-0.000275491	-0.000262923	-0.000251249	-0.000240067	-0.000228026	-0.000217739	-0.000207632	-0.000197494	-0.000189112	-0.000180467	-0.000172251	-0.0001653	-0.000157786	-0.000150964	-0.000144844	-0.000138153	-0.000132312	-0.000126736	-0.000120793	-0.000115743	-0.000110669	-0.000105495	-0.000101135	-9.65752e-05	-9.21531e-05	-8.83723e-05	-8.4317e-05	-8.0565e-05	-7.72483e-05	-7.36633e-05	-7.04757e-05	-6.75304e-05	-6.4381e-05	-6.16596e-05	-5.9026e-05	-5.62811e-05	-5.39442e-05	-5.15867e-05	-4.92144e-05	-4.71938e-05	-4.5089e-05	-4.30521e-05	-4.12912e-05	-3.94205e-05	-3.76781e-05	-3.61308e-05	-3.44775e-05	-3.29883e-05	-3.16195e-05	-3.01674e-05	-2.88926e-05	-2.76761e-05	-2.64092e-05	-2.53139e-05	-2.42307e-05	-2.31322e-05	-2.21861e-05	-2.1222e-05	-2.02742e-05	-1.94518e-05	-1.85958e-05	-1.7781e-05	-1.70615e-05	-1.63043e-05	-1.56051e-05	-1.49719e-05	-1.43052e-05	-1.37053e-05	-1.31454e-05	-1.25616e-05	-1.20458e-05	-1.15494e-05	-1.10407e-05	-1.05958e-05	-1.01551e-05	-9.71395e-06	-9.32843e-06	-8.93746e-06	-8.55627e-06	-8.22047e-06	-7.87429e-06	-7.5458e-06	-7.25175e-06	-6.94622e-06	-6.66348e-06	-6.40478e-06	-6.13617e-06	-5.89274e-06	-5.6643e-06	-5.42913e-06	-5.21919e-06	-5.01699e-06	-4.81196e-06	-4.63035e-06	-4.45121e-06	-4.27312e-06	-4.11541e-06	-3.95675e-06	-3.80253e-06	-3.66495e-06	-3.52467e-06	-3.39137e-06	-3.27083e-06	-3.1471e-06	-3.03199e-06	-2.92595e-06	-2.81715e-06	-3.04163e-05	-9.73415e-05	-0.000187991	-0.000287625	-0.000388393	-0.000479842	-0.000561644	-0.000634278	-0.000695356	-0.000751418	-0.000773981	-0.000753354	-0.000707979	-0.000646172	-0.000584164	-0.000530232	-0.000483057	-0.000449596	-0.000424793	-0.000406109	-0.000395372	-0.000385016	-0.00037615	-0.00036843	-0.000357044	-0.000346099	-0.000333745	-0.000318765	-0.000305388	-0.00029064	-0.000275798	-0.000263212	-0.000249689	-0.000237674	-0.000227338	-0.000216243	-0.000207068	-0.000198466	-0.000189301	-0.000181864	-0.000174133	-0.000166244	-0.000159728	-0.000152531	-0.000145674	-0.000139797	-0.000133216	-0.00012736	-0.00012208	-0.000116253	-0.000111328	-0.000106602	-0.000101557	-9.74023e-05	-9.31603e-05	-8.88347e-05	-8.52715e-05	-8.14529e-05	-7.7761e-05	-7.46489e-05	-7.12244e-05	-6.80845e-05	-6.53307e-05	-6.22889e-05	-5.9624e-05	-5.71679e-05	-5.44966e-05	-5.22313e-05	-5.0031e-05	-4.77091e-05	-4.57718e-05	-4.37979e-05	-4.17961e-05	-4.0124e-05	-3.83563e-05	-3.66409e-05	-3.51832e-05	-3.36071e-05	-3.2143e-05	-3.08604e-05	-2.94642e-05	-2.82163e-05	-2.70792e-05	-2.58516e-05	-2.47865e-05	-2.37735e-05	-2.27019e-05	-2.17894e-05	-2.08847e-05	-1.99558e-05	-1.91691e-05	-1.83613e-05	-1.75607e-05	-1.68776e-05	-1.61581e-05	-1.54709e-05	-1.48734e-05	-1.42352e-05	-1.36467e-05	-1.31203e-05	-1.25572e-05	-1.20534e-05	-1.15872e-05	-1.10933e-05	-1.06612e-05	-1.02467e-05	-9.81598e-06	-9.44397e-06	-9.07492e-06	-8.7013e-06	-8.37938e-06	-8.05093e-06	-7.72823e-06	-7.44798e-06	-7.15626e-06	-6.87841e-06	-6.63293e-06	-6.37472e-06	-6.13586e-06	-5.91961e-06	-5.69204e-06	-5.48666e-06	-5.2953e-06	-5.09567e-06	-4.91875e-06	-4.7489e-06	-4.57458e-06	-4.42167e-06	-4.27071e-06	-4.11912e-06	-3.98637e-06	-3.8522e-06	-3.72084e-06	5.97759e-05	0.00022028	0.000428342	0.000618589	0.000761568	0.000834348	0.000837097	0.000804673	0.000759387	0.000713038	0.000626363	0.000490426	0.000341683	0.000214746	0.00011995	6.46855e-05	4.46658e-05	4.27385e-05	5.31337e-05	6.94905e-05	8.11866e-05	9.03631e-05	9.69545e-05	9.66127e-05	9.47648e-05	9.23101e-05	8.62135e-05	8.14624e-05	7.77873e-05	7.22275e-05	6.88714e-05	6.65096e-05	6.25584e-05	6.06003e-05	5.90203e-05	5.58824e-05	5.44604e-05	5.29763e-05	5.01295e-05	4.88684e-05	4.73176e-05	4.46967e-05	4.35778e-05	4.20303e-05	3.9693e-05	3.87473e-05	3.72641e-05	3.52267e-05	3.44406e-05	3.30346e-05	3.12731e-05	3.06106e-05	2.9278e-05	2.77607e-05	2.71895e-05	2.59294e-05	2.46293e-05	2.4127e-05	2.29423e-05	2.18365e-05	2.13869e-05	2.02809e-05	1.93476e-05	1.89382e-05	1.79127e-05	1.71309e-05	1.67515e-05	1.58071e-05	1.51566e-05	1.47995e-05	1.39358e-05	1.3398e-05	1.30578e-05	1.22734e-05	1.18314e-05	1.15046e-05	1.07972e-05	1.04357e-05	1.01201e-05	9.48682e-06	9.19219e-06	8.88683e-06	8.32402e-06	8.08422e-06	7.78884e-06	7.29241e-06	7.09696e-06	6.81188e-06	6.37733e-06	6.21726e-06	5.94317e-06	5.56571e-06	5.4334e-06	5.17116e-06
0.105	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.99928e-05	-6.78129e-05	-0.000132028	-0.000202264	-0.000273481	-0.000338949	-0.000398749	-0.000454028	-0.000503219	-0.000549971	-0.00057436	-0.000567839	-0.000543877	-0.000508814	-0.000471029	-0.000438203	-0.000407926	-0.000384158	-0.00036609	-0.000349876	-0.000338253	-0.000327551	-0.000316481	-0.000307238	-0.00029619	-0.00028479	-0.000274129	-0.000261625	-0.000250012	-0.000238888	-0.000226904	-0.000216668	-0.000206612	-0.000196522	-0.000188186	-0.000179585	-0.000171413	-0.000164502	-0.000157027	-0.000150243	-0.000144159	-0.000137503	-0.000131695	-0.000126151	-0.000120238	-0.000115217	-0.00011017	-0.000105023	-0.000100687	-9.6152e-05	-9.17531e-05	-8.7994e-05	-8.396e-05	-8.02281e-05	-7.69305e-05	-7.33642e-05	-7.01941e-05	-6.72655e-05	-6.41323e-05	-6.14262e-05	-5.88072e-05	-5.60765e-05	-5.37528e-05	-5.14081e-05	-4.90481e-05	-4.70391e-05	-4.49456e-05	-4.29193e-05	-4.11685e-05	-3.93075e-05	-3.75744e-05	-3.60359e-05	-3.43911e-05	-3.291e-05	-3.15488e-05	-3.01041e-05	-2.88363e-05	-2.76265e-05	-2.6366e-05	-2.52768e-05	-2.41994e-05	-2.31064e-05	-2.21655e-05	-2.12065e-05	-2.02635e-05	-1.94457e-05	-1.85941e-05	-1.77834e-05	-1.70678e-05	-1.63144e-05	-1.56188e-05	-1.4989e-05	-1.43257e-05	-1.37288e-05	-1.31719e-05	-1.25909e-05	-1.20778e-05	-1.1584e-05	-1.10777e-05	-1.06351e-05	-1.01966e-05	-9.75753e-06	-9.37399e-06	-8.9849e-06	-8.60551e-06	-8.27138e-06	-7.92683e-06	-7.59986e-06	-7.30725e-06	-7.0031e-06	-6.72166e-06	-6.46419e-06	-6.19675e-06	-5.95442e-06	-5.72702e-06	-5.49285e-06	-5.28383e-06	-5.08251e-06	-4.87832e-06	-4.69748e-06	-4.51908e-06	-4.34168e-06	-4.18461e-06	-4.02657e-06	-3.87292e-06	-3.73588e-06	-3.5961e-06	-3.46327e-06	-3.34317e-06	-3.21985e-06	-3.10511e-06	-2.99942e-06	-2.89095e-06	-3.04239e-05	-9.71967e-05	-0.000187634	-0.000287023	-0.000387528	-0.000478706	-0.000560234	-0.00063259	-0.000693392	-0.000749177	-0.000771535	-0.000750796	-0.000705378	-0.000643574	-0.000581595	-0.000527709	-0.000480597	-0.000447209	-0.000422489	-0.000403897	-0.000393255	-0.000382998	-0.000374231	-0.000366606	-0.000355315	-0.000344457	-0.000332185	-0.000317285	-0.000303979	-0.000289301	-0.000274524	-0.000262	-0.000248535	-0.000236578	-0.000226295	-0.000215254	-0.000206129	-0.000197575	-0.000188457	-0.000181065	-0.000173377	-0.000165529	-0.000159052	-0.000151893	-0.000145072	-0.000139229	-0.000132681	-0.000126857	-0.000121606	-0.000115808	-0.00011091	-0.000106211	-0.000101191	-9.70595e-05	-9.28404e-05	-8.85369e-05	-8.49944e-05	-8.11958e-05	-7.75231e-05	-7.44291e-05	-7.10222e-05	-6.78989e-05	-6.51607e-05	-6.21343e-05	-5.94839e-05	-5.70414e-05	-5.43835e-05	-5.21307e-05	-4.99424e-05	-4.76321e-05	-4.57056e-05	-4.37422e-05	-4.17504e-05	-4.00878e-05	-3.83292e-05	-3.66225e-05	-3.5173e-05	-3.36048e-05	-3.21481e-05	-3.08726e-05	-2.94833e-05	-2.82418e-05	-2.71109e-05	-2.58892e-05	-2.48297e-05	-2.3822e-05	-2.27556e-05	-2.18478e-05	-2.09477e-05	-2.00232e-05	-1.92407e-05	-1.84368e-05	-1.764e-05	-1.69605e-05	-1.62444e-05	-1.55604e-05	-1.49659e-05	-1.43306e-05	-1.37449e-05	-1.32211e-05	-1.26605e-05	-1.21591e-05	-1.1695e-05	-1.12033e-05	-1.07731e-05	-1.03605e-05	-9.93161e-06	-9.56127e-06	-9.19381e-06	-8.82169e-06	-8.50117e-06	-8.17405e-06	-7.85261e-06	-7.57352e-06	-7.28291e-06	-7.0061e-06	-6.76157e-06	-6.50428e-06	-6.26627e-06	-6.0508e-06	-5.82398e-06	-5.61927e-06	-5.42855e-06	-5.22951e-06	-5.05312e-06	-4.88378e-06	-4.70992e-06	-4.55742e-06	-4.40684e-06	-4.25561e-06	-4.12316e-06	-3.98927e-06	-3.85816e-06	5.96519e-05	0.000220187	0.000428315	0.000618657	0.000761723	0.000834554	0.000837296	0.000804788	0.000759356	0.000712826	0.000625939	0.00048977	0.000340788	0.000213633	0.000118667	6.3286e-05	4.3202e-05	4.12575e-05	5.16667e-05	6.80567e-05	7.98002e-05	8.90274e-05	9.56688e-05	9.53772e-05	9.3575e-05	9.11616e-05	8.51053e-05	8.03904e-05	7.6749e-05	7.12229e-05	6.78978e-05	6.55659e-05	6.16451e-05	5.97152e-05	5.81626e-05	5.50525e-05	5.3656e-05	5.21967e-05	4.9375e-05	4.81367e-05	4.66081e-05	4.40095e-05	4.29109e-05	4.13834e-05	3.90658e-05	3.81381e-05	3.66728e-05	3.4653e-05	3.3883e-05	3.2493e-05	3.07473e-05	3.0099e-05	2.87809e-05	2.72775e-05	2.67191e-05	2.54719e-05	2.41843e-05	2.36934e-05	2.25203e-05	2.14256e-05	2.09863e-05	1.98906e-05	1.89673e-05	1.8567e-05	1.75508e-05	1.67778e-05	1.64066e-05	1.54706e-05	1.48279e-05	1.44782e-05	1.36219e-05	1.30912e-05	1.27576e-05	1.19798e-05	1.15441e-05	1.12232e-05	1.05218e-05	1.01659e-05	9.8557e-06	9.22779e-06	8.93812e-06	8.63759e-06	8.07963e-06	7.84425e-06	7.55323e-06	7.06115e-06	6.86967e-06	6.58853e-06	6.15787e-06	6.00136e-06	5.73083e-06	5.35687e-06	5.22777e-06	4.96874e-06
0.11	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.99317e-05	-6.76116e-05	-0.00013163	-0.000201639	-0.000272613	-0.000337833	-0.000397386	-0.000452418	-0.000501368	-0.000547884	-0.000572106	-0.000565506	-0.000541529	-0.000506493	-0.000468757	-0.000435992	-0.000405785	-0.000382093	-0.000364103	-0.000347972	-0.000336432	-0.000325812	-0.000314824	-0.00030566	-0.000294688	-0.00028336	-0.000272766	-0.000260328	-0.000248776	-0.00023771	-0.000225781	-0.000215597	-0.000205591	-0.00019555	-0.00018726	-0.000178704	-0.000170574	-0.000163704	-0.000156269	-0.000149523	-0.000143474	-0.000136853	-0.000131077	-0.000125565	-0.000119683	-0.00011469	-0.000109671	-0.00010455	-0.00010024	-9.57288e-05	-9.1353e-05	-8.76158e-05	-8.36029e-05	-7.98912e-05	-7.66127e-05	-7.3065e-05	-6.99124e-05	-6.70006e-05	-6.38836e-05	-6.11928e-05	-5.85884e-05	-5.58719e-05	-5.35615e-05	-5.12296e-05	-4.88819e-05	-4.68845e-05	-4.48021e-05	-4.27865e-05	-4.10457e-05	-3.91946e-05	-3.74707e-05	-3.5941e-05	-3.43047e-05	-3.28316e-05	-3.14781e-05	-3.00409e-05	-2.878e-05	-2.75769e-05	-2.63228e-05	-2.52396e-05	-2.41681e-05	-2.30806e-05	-2.2145e-05	-2.1191e-05	-2.02529e-05	-1.94396e-05	-1.85923e-05	-1.77859e-05	-1.70742e-05	-1.63246e-05	-1.56326e-05	-1.50062e-05	-1.43462e-05	-1.37524e-05	-1.31985e-05	-1.26203e-05	-1.21099e-05	-1.16185e-05	-1.11147e-05	-1.06744e-05	-1.02381e-05	-9.80112e-06	-9.41954e-06	-9.03234e-06	-8.65474e-06	-8.3223e-06	-7.97936e-06	-7.65393e-06	-7.36275e-06	-7.05998e-06	-6.77984e-06	-6.5236e-06	-6.25733e-06	-6.0161e-06	-5.78974e-06	-5.55656e-06	-5.34847e-06	-5.14803e-06	-4.94467e-06	-4.76461e-06	-4.58694e-06	-4.41024e-06	-4.25382e-06	-4.09639e-06	-3.94331e-06	-3.8068e-06	-3.66753e-06	-3.53517e-06	-3.4155e-06	-3.29259e-06	-3.17824e-06	-3.0729e-06	-2.96476e-06	-3.04315e-05	-9.70519e-05	-0.000187277	-0.00028642	-0.000386662	-0.00047757	-0.000558824	-0.000630903	-0.000691428	-0.000746936	-0.000769089	-0.000748238	-0.000702776	-0.000640975	-0.000579026	-0.000525186	-0.000478138	-0.000444821	-0.000420185	-0.000401685	-0.000391137	-0.00038098	-0.000372312	-0.000364782	-0.000353585	-0.000342815	-0.000330626	-0.000315804	-0.000302571	-0.000287962	-0.000273251	-0.000260787	-0.000247382	-0.000235481	-0.000225253	-0.000214264	-0.000205189	-0.000196684	-0.000187613	-0.000180265	-0.00017262	-0.000164814	-0.000158376	-0.000151255	-0.00014447	-0.000138661	-0.000132146	-0.000126353	-0.000121132	-0.000115363	-0.000110492	-0.000105819	-0.000100824	-9.67168e-05	-9.25205e-05	-8.82391e-05	-8.47173e-05	-8.09388e-05	-7.72852e-05	-7.42092e-05	-7.08199e-05	-6.77132e-05	-6.49908e-05	-6.19797e-05	-5.93437e-05	-5.6915e-05	-5.42704e-05	-5.20301e-05	-4.98539e-05	-4.75551e-05	-4.56394e-05	-4.36865e-05	-4.17048e-05	-4.00515e-05	-3.8302e-05	-3.6604e-05	-3.51627e-05	-3.36024e-05	-3.21533e-05	-3.08848e-05	-2.95023e-05	-2.82674e-05	-2.71426e-05	-2.59268e-05	-2.48729e-05	-2.38705e-05	-2.28092e-05	-2.19063e-05	-2.10107e-05	-2.00907e-05	-1.93123e-05	-1.85124e-05	-1.77193e-05	-1.70433e-05	-1.63307e-05	-1.56499e-05	-1.50584e-05	-1.44261e-05	-1.38431e-05	-1.33219e-05	-1.27639e-05	-1.22647e-05	-1.18029e-05	-1.13133e-05	-1.08851e-05	-1.04744e-05	-1.00472e-05	-9.67857e-06	-9.31269e-06	-8.94209e-06	-8.62296e-06	-8.29717e-06	-7.97699e-06	-7.69906e-06	-7.40956e-06	-7.13379e-06	-6.89022e-06	-6.63385e-06	-6.39667e-06	-6.18199e-06	-5.95591e-06	-5.75189e-06	-5.56179e-06	-5.36335e-06	-5.1875e-06	-5.01865e-06	-4.84526e-06	-4.69317e-06	-4.54297e-06	-4.39209e-06	-4.25994e-06	-4.12634e-06	-3.99548e-06	5.95279e-05	0.000220094	0.000428287	0.000618725	0.000761879	0.00083476	0.000837494	0.000804903	0.000759324	0.000712614	0.000625514	0.000489113	0.000339893	0.000212519	0.000117383	6.18865e-05	4.17382e-05	3.97765e-05	5.01997e-05	6.66229e-05	7.84137e-05	8.76918e-05	9.43832e-05	9.41418e-05	9.23851e-05	9.00131e-05	8.39972e-05	7.93184e-05	7.57106e-05	7.02183e-05	6.69243e-05	6.46222e-05	6.07319e-05	5.88301e-05	5.73049e-05	5.42225e-05	5.28516e-05	5.14172e-05	4.86204e-05	4.74049e-05	4.58987e-05	4.33223e-05	4.22439e-05	4.07364e-05	3.84386e-05	3.7529e-05	3.60815e-05	3.40793e-05	3.33254e-05	3.19515e-05	3.02214e-05	2.95875e-05	2.82838e-05	2.67944e-05	2.62488e-05	2.50145e-05	2.37393e-05	2.32599e-05	2.20984e-05	2.10147e-05	2.05857e-05	1.95004e-05	1.85869e-05	1.81958e-05	1.71889e-05	1.64247e-05	1.60617e-05	1.5134e-05	1.44992e-05	1.41568e-05	1.33081e-05	1.27843e-05	1.24573e-05	1.16863e-05	1.12568e-05	1.09419e-05	1.02465e-05	9.89613e-06	9.59127e-06	8.96877e-06	8.68405e-06	8.38835e-06	7.83523e-06	7.60429e-06	7.31762e-06	6.82989e-06	6.64238e-06	6.36517e-06	5.93842e-06	5.78547e-06	5.51849e-06	5.14803e-06	5.02213e-06	4.76632e-06
0.115	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.98706e-05	-6.74102e-05	-0.000131233	-0.000201014	-0.000271745	-0.000336718	-0.000396022	-0.000450808	-0.000499517	-0.000545797	-0.000569852	-0.000563174	-0.000539181	-0.000504171	-0.000466485	-0.00043378	-0.000403644	-0.000380027	-0.000362116	-0.000346068	-0.00033461	-0.000324074	-0.000313167	-0.000304081	-0.000293185	-0.000281929	-0.000271404	-0.000259031	-0.00024754	-0.000236531	-0.000224658	-0.000214526	-0.000204571	-0.000194578	-0.000186334	-0.000177822	-0.000169735	-0.000162905	-0.00015551	-0.000148802	-0.00014279	-0.000136203	-0.00013046	-0.000124979	-0.000119128	-0.000114164	-0.000109172	-0.000104078	-9.97924e-05	-9.53056e-05	-9.09529e-05	-8.72375e-05	-8.32459e-05	-7.95544e-05	-7.6295e-05	-7.27658e-05	-6.96308e-05	-6.67357e-05	-6.36349e-05	-6.09594e-05	-5.83696e-05	-5.56672e-05	-5.33701e-05	-5.10511e-05	-4.87156e-05	-4.67298e-05	-4.46586e-05	-4.26537e-05	-4.0923e-05	-3.90816e-05	-3.73671e-05	-3.58461e-05	-3.42183e-05	-3.27533e-05	-3.14074e-05	-2.99776e-05	-2.87237e-05	-2.75272e-05	-2.62796e-05	-2.52025e-05	-2.41367e-05	-2.30548e-05	-2.21245e-05	-2.11756e-05	-2.02422e-05	-1.94335e-05	-1.85906e-05	-1.77883e-05	-1.70806e-05	-1.63348e-05	-1.56464e-05	-1.50234e-05	-1.43666e-05	-1.3776e-05	-1.3225e-05	-1.26496e-05	-1.21419e-05	-1.16531e-05	-1.11517e-05	-1.07137e-05	-1.02796e-05	-9.84471e-06	-9.46509e-06	-9.07978e-06	-8.70397e-06	-8.37321e-06	-8.03189e-06	-7.70799e-06	-7.41826e-06	-7.11687e-06	-6.83803e-06	-6.583e-06	-6.31791e-06	-6.07778e-06	-5.85246e-06	-5.62028e-06	-5.41311e-06	-5.21355e-06	-5.01102e-06	-4.83174e-06	-4.6548e-06	-4.4788e-06	-4.32302e-06	-4.16621e-06	-4.01371e-06	-3.87773e-06	-3.73896e-06	-3.60707e-06	-3.48784e-06	-3.36534e-06	-3.25136e-06	-3.14637e-06	-3.03856e-06	-3.04391e-05	-9.69072e-05	-0.00018692	-0.000285818	-0.000385796	-0.000476434	-0.000557414	-0.000629215	-0.000689464	-0.000744695	-0.000766642	-0.000745681	-0.000700175	-0.000638377	-0.000576457	-0.000522663	-0.000475678	-0.000442434	-0.000417881	-0.000399473	-0.00038902	-0.000378962	-0.000370393	-0.000362959	-0.000351855	-0.000341173	-0.000329067	-0.000314324	-0.000301163	-0.000286623	-0.000271977	-0.000259575	-0.000246229	-0.000234385	-0.00022421	-0.000213274	-0.000204249	-0.000195793	-0.000186769	-0.000179466	-0.000171864	-0.000164099	-0.0001577	-0.000150617	-0.000143868	-0.000138093	-0.000131612	-0.00012585	-0.000120658	-0.000114918	-0.000110074	-0.000105427	-0.000100458	-9.6374e-05	-9.22007e-05	-8.79413e-05	-8.44401e-05	-8.06817e-05	-7.70473e-05	-7.39894e-05	-7.06176e-05	-6.75276e-05	-6.48209e-05	-6.18252e-05	-5.92036e-05	-5.67886e-05	-5.41574e-05	-5.19296e-05	-4.97653e-05	-4.74781e-05	-4.55733e-05	-4.36308e-05	-4.16591e-05	-4.00153e-05	-3.82749e-05	-3.65856e-05	-3.51524e-05	-3.36e-05	-3.21584e-05	-3.0897e-05	-2.95214e-05	-2.82929e-05	-2.71743e-05	-2.59644e-05	-2.49161e-05	-2.3919e-05	-2.28629e-05	-2.19647e-05	-2.10737e-05	-2.01581e-05	-1.93838e-05	-1.85879e-05	-1.77986e-05	-1.71262e-05	-1.64169e-05	-1.57394e-05	-1.51509e-05	-1.45215e-05	-1.39413e-05	-1.34227e-05	-1.28672e-05	-1.23704e-05	-1.19107e-05	-1.14232e-05	-1.0997e-05	-1.05882e-05	-1.01629e-05	-9.79587e-06	-9.43158e-06	-9.06248e-06	-8.74475e-06	-8.42029e-06	-8.10137e-06	-7.8246e-06	-7.53621e-06	-7.26148e-06	-7.01886e-06	-6.76341e-06	-6.52708e-06	-6.31318e-06	-6.08784e-06	-5.8845e-06	-5.69504e-06	-5.49719e-06	-5.32188e-06	-5.15353e-06	-4.9806e-06	-4.82892e-06	-4.6791e-06	-4.52857e-06	-4.39673e-06	-4.26341e-06	-4.1328e-06	5.94039e-05	0.000220001	0.00042826	0.000618793	0.000762034	0.000834965	0.000837693	0.000805017	0.000759293	0.000712401	0.00062509	0.000488457	0.000338998	0.000211406	0.000116099	6.0487e-05	4.02744e-05	3.82955e-05	4.87327e-05	6.51892e-05	7.70272e-05	8.63561e-05	9.30975e-05	9.29063e-05	9.11953e-05	8.88647e-05	8.2889e-05	7.82464e-05	7.46723e-05	6.92138e-05	6.59508e-05	6.36786e-05	5.98186e-05	5.7945e-05	5.64472e-05	5.33926e-05	5.20472e-05	5.06376e-05	4.78658e-05	4.66731e-05	4.51892e-05	4.26351e-05	4.1577e-05	4.00894e-05	3.78114e-05	3.69198e-05	3.54902e-05	3.35056e-05	3.27678e-05	3.14099e-05	2.96955e-05	2.9076e-05	2.77866e-05	2.63112e-05	2.57784e-05	2.45571e-05	2.32944e-05	2.28264e-05	2.16764e-05	2.06039e-05	2.0185e-05	1.91102e-05	1.82065e-05	1.78246e-05	1.68271e-05	1.60716e-05	1.57168e-05	1.47975e-05	1.41705e-05	1.38355e-05	1.29943e-05	1.24774e-05	1.21571e-05	1.13928e-05	1.09695e-05	1.06605e-05	9.97118e-06	9.62634e-06	9.32684e-06	8.70974e-06	8.42998e-06	8.1391e-06	7.59084e-06	7.36433e-06	7.08201e-06	6.59863e-06	6.41509e-06	6.14181e-06	5.71896e-06	5.56958e-06	5.30615e-06	4.93919e-06	4.81649e-06	4.5639e-06
0.12	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.98024e-05	-6.71855e-05	-0.000130789	-0.000200317	-0.000270777	-0.000335474	-0.000394502	-0.000449012	-0.000497452	-0.000543468	-0.000567337	-0.000560571	-0.000536562	-0.000501581	-0.00046395	-0.000431313	-0.000401255	-0.000377722	-0.000359899	-0.000343944	-0.000332578	-0.000322134	-0.000311318	-0.000302319	-0.000291508	-0.000280333	-0.000269883	-0.000257583	-0.00024616	-0.000235215	-0.000223404	-0.000213331	-0.000203431	-0.000193492	-0.000185299	-0.000176837	-0.000168799	-0.000162014	-0.000154663	-0.000147997	-0.000142024	-0.000135477	-0.000129771	-0.000124325	-0.000118507	-0.000113575	-0.000108614	-0.00010355	-9.92919e-05	-9.48321e-05	-9.05052e-05	-8.68141e-05	-8.28462e-05	-7.91771e-05	-7.5939e-05	-7.24306e-05	-6.93152e-05	-6.64387e-05	-6.3356e-05	-6.06975e-05	-5.81241e-05	-5.54374e-05	-5.31552e-05	-5.08504e-05	-4.85287e-05	-4.65557e-05	-4.4497e-05	-4.25041e-05	-4.07846e-05	-3.89541e-05	-3.72499e-05	-3.57387e-05	-3.41204e-05	-3.26644e-05	-3.1327e-05	-2.99055e-05	-2.86594e-05	-2.74703e-05	-2.62299e-05	-2.51595e-05	-2.41002e-05	-2.30246e-05	-2.21e-05	-2.11568e-05	-2.02288e-05	-1.94251e-05	-1.85871e-05	-1.77895e-05	-1.70862e-05	-1.63446e-05	-1.56602e-05	-1.50411e-05	-1.4388e-05	-1.38007e-05	-1.3253e-05	-1.26809e-05	-1.21761e-05	-1.16902e-05	-1.11915e-05	-1.0756e-05	-1.03244e-05	-9.89184e-06	-9.51442e-06	-9.13121e-06	-8.75742e-06	-8.42854e-06	-8.08903e-06	-7.76683e-06	-7.4787e-06	-7.17886e-06	-6.90147e-06	-6.64782e-06	-6.38404e-06	-6.14514e-06	-5.92099e-06	-5.68991e-06	-5.48378e-06	-5.2852e-06	-5.08361e-06	-4.9052e-06	-4.72909e-06	-4.55387e-06	-4.39881e-06	-4.24269e-06	-4.09083e-06	-3.95545e-06	-3.81725e-06	-3.68589e-06	-3.56715e-06	-3.44511e-06	-3.33156e-06	-3.22696e-06	-3.11952e-06	-3.04462e-05	-9.67443e-05	-0.000186521	-0.000285145	-0.000384829	-0.000475166	-0.000555839	-0.000627331	-0.000687272	-0.000742193	-0.000763912	-0.000742826	-0.000697271	-0.000635477	-0.000573589	-0.000519848	-0.000472932	-0.000439769	-0.000415309	-0.000397003	-0.000386657	-0.000376709	-0.00036825	-0.000360923	-0.000349924	-0.000339339	-0.000327325	-0.00031267	-0.00029959	-0.000285127	-0.000270554	-0.00025822	-0.000244941	-0.000233159	-0.000223044	-0.000212168	-0.000203199	-0.000194796	-0.000185825	-0.000178571	-0.000171017	-0.000163299	-0.000156944	-0.000149902	-0.000143193	-0.000137457	-0.000131012	-0.000125285	-0.000120127	-0.000114419	-0.000109606	-0.000104987	-0.000100046	-9.59889e-05	-9.18411e-05	-8.76063e-05	-8.41282e-05	-8.03922e-05	-7.67792e-05	-7.37414e-05	-7.03892e-05	-6.73178e-05	-6.46286e-05	-6.165e-05	-5.90445e-05	-5.66448e-05	-5.40285e-05	-5.18146e-05	-4.96637e-05	-4.73894e-05	-4.54967e-05	-4.3566e-05	-4.16055e-05	-3.99721e-05	-3.82419e-05	-3.65623e-05	-3.51381e-05	-3.35946e-05	-3.21614e-05	-3.09079e-05	-2.954e-05	-2.83187e-05	-2.72069e-05	-2.60037e-05	-2.49616e-05	-2.39704e-05	-2.292e-05	-2.20272e-05	-2.11414e-05	-2.02307e-05	-1.9461e-05	-1.86695e-05	-1.78844e-05	-1.72159e-05	-1.65105e-05	-1.58366e-05	-1.52515e-05	-1.46254e-05	-1.40483e-05	-1.35325e-05	-1.29798e-05	-1.24856e-05	-1.20284e-05	-1.15433e-05	-1.11194e-05	-1.07126e-05	-1.02893e-05	-9.92415e-06	-9.56164e-06	-9.19423e-06	-8.87806e-06	-8.5551e-06	-8.23759e-06	-7.96212e-06	-7.67498e-06	-7.40141e-06	-7.15987e-06	-6.90544e-06	-6.67007e-06	-6.45704e-06	-6.23255e-06	-6.02997e-06	-5.84122e-06	-5.64404e-06	-5.46933e-06	-5.30154e-06	-5.12914e-06	-4.97794e-06	-4.82855e-06	-4.67841e-06	-4.54692e-06	-4.41392e-06	-4.2836e-06	5.92679e-05	0.000219899	0.000428231	0.000618871	0.000762209	0.000835197	0.000837917	0.000805148	0.00075926	0.000712167	0.00062462	0.000487727	0.000338003	0.000210167	0.000114671	5.89297e-05	3.86454e-05	3.66472e-05	4.71e-05	6.35935e-05	7.54843e-05	8.48697e-05	9.16669e-05	9.15317e-05	8.98715e-05	8.7587e-05	8.16562e-05	7.7054e-05	7.35173e-05	6.80965e-05	6.48681e-05	6.26291e-05	5.88031e-05	5.69609e-05	5.54935e-05	5.24699e-05	5.11529e-05	4.97711e-05	4.70271e-05	4.58598e-05	4.44008e-05	4.18715e-05	4.08359e-05	3.93706e-05	3.71146e-05	3.62431e-05	3.48335e-05	3.28685e-05	3.21486e-05	3.08086e-05	2.91117e-05	2.85081e-05	2.72348e-05	2.5775e-05	2.52564e-05	2.40495e-05	2.28006e-05	2.23454e-05	2.12084e-05	2.01482e-05	1.97407e-05	1.86775e-05	1.77848e-05	1.7413e-05	1.64259e-05	1.56803e-05	1.53346e-05	1.44246e-05	1.38063e-05	1.34795e-05	1.26466e-05	1.21376e-05	1.18246e-05	1.10678e-05	1.06514e-05	1.03491e-05	9.66644e-06	9.32778e-06	9.03424e-06	8.42316e-06	8.14891e-06	7.86341e-06	7.32055e-06	7.09897e-06	6.8215e-06	6.34295e-06	6.16383e-06	5.89493e-06	5.47642e-06	5.331e-06	5.07153e-06	4.70847e-06	4.58933e-06	4.34032e-06
0.125	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.97307e-05	-6.69493e-05	-0.000130323	-0.000199584	-0.000269758	-0.000334165	-0.000392902	-0.000447123	-0.000495281	-0.000541019	-0.000564692	-0.000557834	-0.000533807	-0.000498857	-0.000461284	-0.000428718	-0.000398743	-0.000375298	-0.000357568	-0.000341709	-0.00033044	-0.000320093	-0.000309373	-0.000300466	-0.000289744	-0.000278654	-0.000268283	-0.000256059	-0.000244708	-0.000233831	-0.000222085	-0.000212073	-0.000202232	-0.00019235	-0.000184211	-0.000175801	-0.000167813	-0.000161076	-0.000153771	-0.000147149	-0.000141219	-0.000134712	-0.000129045	-0.000123636	-0.000117854	-0.000112955	-0.000108026	-0.000102993	-9.87649e-05	-9.43335e-05	-9.00337e-05	-8.63682e-05	-8.24251e-05	-7.87797e-05	-7.5564e-05	-7.20773e-05	-6.89825e-05	-6.61257e-05	-6.3062e-05	-6.04214e-05	-5.78651e-05	-5.51951e-05	-5.29284e-05	-5.06386e-05	-4.83313e-05	-4.6372e-05	-4.43264e-05	-4.2346e-05	-4.06383e-05	-3.88193e-05	-3.71259e-05	-3.56251e-05	-3.40168e-05	-3.25702e-05	-3.12418e-05	-2.98289e-05	-2.8591e-05	-2.74098e-05	-2.61769e-05	-2.51136e-05	-2.40611e-05	-2.2992e-05	-2.20736e-05	-2.11363e-05	-2.0214e-05	-1.94156e-05	-1.85828e-05	-1.77901e-05	-1.70914e-05	-1.63543e-05	-1.56741e-05	-1.50589e-05	-1.44097e-05	-1.38261e-05	-1.32819e-05	-1.27131e-05	-1.22114e-05	-1.17285e-05	-1.12327e-05	-1.07999e-05	-1.03708e-05	-9.94075e-06	-9.56564e-06	-9.18465e-06	-8.81296e-06	-8.48606e-06	-8.14846e-06	-7.82806e-06	-7.54163e-06	-7.24341e-06	-6.96755e-06	-6.71534e-06	-6.45295e-06	-6.21534e-06	-5.99241e-06	-5.76251e-06	-5.55747e-06	-5.35993e-06	-5.15932e-06	-4.98182e-06	-4.80659e-06	-4.63219e-06	-4.4779e-06	-4.32249e-06	-4.17132e-06	-4.03657e-06	-3.89897e-06	-3.76817e-06	-3.64994e-06	-3.52839e-06	-3.41529e-06	-3.3111e-06	-3.20406e-06	-3.0453e-05	-9.65724e-05	-0.0001861	-0.000284437	-0.000383811	-0.000473831	-0.000554182	-0.000625349	-0.000684965	-0.000739562	-0.00076104	-0.000739823	-0.000694216	-0.000632426	-0.000570573	-0.000516886	-0.000470044	-0.000436966	-0.000412604	-0.000394405	-0.00038417	-0.000374339	-0.000365996	-0.00035878	-0.000347891	-0.000337409	-0.000325493	-0.00031093	-0.000297935	-0.000283553	-0.000269057	-0.000256794	-0.000243584	-0.000231869	-0.000221817	-0.000211003	-0.000202093	-0.000193747	-0.000184831	-0.000177629	-0.000170126	-0.000162457	-0.000156147	-0.00014915	-0.000142483	-0.000136787	-0.000130381	-0.00012469	-0.000119567	-0.000113893	-0.000109111	-0.000104524	-9.96122e-05	-9.55827e-05	-9.14618e-05	-8.72529e-05	-8.3799e-05	-8.00865e-05	-7.64961e-05	-7.34793e-05	-7.01478e-05	-6.70958e-05	-6.44251e-05	-6.14645e-05	-5.88759e-05	-5.64923e-05	-5.38917e-05	-5.16925e-05	-4.95556e-05	-4.7295e-05	-4.5415e-05	-4.34965e-05	-4.15478e-05	-3.99255e-05	-3.82059e-05	-3.65365e-05	-3.5122e-05	-3.35878e-05	-3.21633e-05	-3.09181e-05	-2.95583e-05	-2.83446e-05	-2.724e-05	-2.60438e-05	-2.50082e-05	-2.40233e-05	-2.29789e-05	-2.20917e-05	-2.12113e-05	-2.03058e-05	-1.95409e-05	-1.87541e-05	-1.79735e-05	-1.73092e-05	-1.66077e-05	-1.59376e-05	-1.53561e-05	-1.47334e-05	-1.41596e-05	-1.36469e-05	-1.30971e-05	-1.26056e-05	-1.21511e-05	-1.16685e-05	-1.12468e-05	-1.08423e-05	-1.04211e-05	-1.00579e-05	-9.69728e-06	-9.33165e-06	-9.01713e-06	-8.69574e-06	-8.37972e-06	-8.10562e-06	-7.81979e-06	-7.54745e-06	-7.30705e-06	-7.0537e-06	-6.81933e-06	-6.60724e-06	-6.38363e-06	-6.18186e-06	-5.99386e-06	-5.79738e-06	-5.62332e-06	-5.45613e-06	-5.28428e-06	-5.13357e-06	-4.98464e-06	-4.83493e-06	-4.70381e-06	-4.57114e-06	-4.44113e-06	5.9126e-05	0.000219793	0.000428202	0.000618955	0.000762394	0.000835442	0.000838153	0.000805286	0.000759227	0.000711922	0.000624127	0.000486961	0.000336958	0.000208866	0.00011317	5.72934e-05	3.69337e-05	3.49154e-05	4.53845e-05	6.19169e-05	7.38631e-05	8.33081e-05	9.01638e-05	9.00875e-05	8.84807e-05	8.62448e-05	8.03612e-05	7.58014e-05	7.23041e-05	6.69228e-05	6.37308e-05	6.15268e-05	5.77365e-05	5.59272e-05	5.4492e-05	5.15009e-05	5.02138e-05	4.88612e-05	4.61464e-05	4.50058e-05	4.3573e-05	4.10697e-05	4.00579e-05	3.8616e-05	3.63832e-05	3.55327e-05	3.41441e-05	3.21997e-05	3.14986e-05	3.01774e-05	2.84989e-05	2.79121e-05	2.66557e-05	2.52122e-05	2.47087e-05	2.35169e-05	2.22826e-05	2.18407e-05	2.07173e-05	1.96701e-05	1.92746e-05	1.82235e-05	1.73424e-05	1.69814e-05	1.60052e-05	1.52698e-05	1.49337e-05	1.40336e-05	1.34244e-05	1.31062e-05	1.22821e-05	1.17812e-05	1.1476e-05	1.07271e-05	1.03179e-05	1.00226e-05	9.34701e-06	9.01483e-06	8.72757e-06	8.12281e-06	7.85436e-06	7.57451e-06	7.03731e-06	6.82092e-06	6.54854e-06	6.07508e-06	5.9006e-06	5.6363e-06	5.22235e-06	5.0811e-06	4.82578e-06	4.46681e-06	4.35142e-06	4.10616e-06
0.13	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.9659e-05	-6.6713e-05	-0.000129856	-0.000198851	-0.00026874	-0.000332856	-0.000391302	-0.000445234	-0.000493109	-0.00053857	-0.000562047	-0.000555096	-0.000531052	-0.000496133	-0.000458617	-0.000426123	-0.000396231	-0.000372874	-0.000355236	-0.000339474	-0.000328302	-0.000318052	-0.000307429	-0.000298613	-0.00028798	-0.000276974	-0.000266683	-0.000254536	-0.000243256	-0.000232447	-0.000220766	-0.000210815	-0.000201033	-0.000191208	-0.000183123	-0.000174765	-0.000166827	-0.000160137	-0.00015288	-0.000146301	-0.000140413	-0.000133947	-0.000128319	-0.000122947	-0.0001172	-0.000112336	-0.000107439	-0.000102437	-9.82378e-05	-9.38348e-05	-8.95622e-05	-8.59223e-05	-8.20041e-05	-7.83823e-05	-7.5189e-05	-7.17241e-05	-6.86498e-05	-6.58126e-05	-6.2768e-05	-6.01453e-05	-5.76062e-05	-5.49527e-05	-5.27016e-05	-5.04269e-05	-4.8134e-05	-4.61882e-05	-4.41557e-05	-4.21879e-05	-4.0492e-05	-3.86844e-05	-3.7002e-05	-3.55115e-05	-3.39131e-05	-3.24759e-05	-3.11565e-05	-2.97524e-05	-2.85226e-05	-2.73492e-05	-2.61239e-05	-2.50677e-05	-2.4022e-05	-2.29595e-05	-2.20473e-05	-2.11158e-05	-2.01992e-05	-1.94062e-05	-1.85785e-05	-1.77906e-05	-1.70966e-05	-1.63639e-05	-1.5688e-05	-1.50768e-05	-1.44315e-05	-1.38515e-05	-1.33107e-05	-1.27452e-05	-1.22467e-05	-1.17668e-05	-1.12738e-05	-1.08438e-05	-1.04173e-05	-9.98966e-06	-9.61686e-06	-9.23809e-06	-8.86851e-06	-8.54359e-06	-8.20789e-06	-7.88929e-06	-7.60455e-06	-7.30796e-06	-7.03363e-06	-6.78286e-06	-6.52185e-06	-6.28554e-06	-6.06384e-06	-5.83511e-06	-5.63116e-06	-5.43465e-06	-5.23503e-06	-5.05845e-06	-4.88408e-06	-4.71051e-06	-4.55698e-06	-4.4023e-06	-4.25181e-06	-4.11769e-06	-3.98069e-06	-3.85044e-06	-3.73273e-06	-3.61166e-06	-3.49901e-06	-3.39525e-06	-3.28859e-06	-3.04599e-05	-9.64004e-05	-0.000185679	-0.000283728	-0.000382793	-0.000472496	-0.000552526	-0.000623367	-0.000682659	-0.00073693	-0.000758168	-0.00073682	-0.000691162	-0.000629375	-0.000567556	-0.000513923	-0.000467156	-0.000434162	-0.000409898	-0.000391807	-0.000381683	-0.000371969	-0.000363741	-0.000356638	-0.000345859	-0.000335479	-0.00032366	-0.00030919	-0.000296279	-0.000281978	-0.000267559	-0.000255367	-0.000242228	-0.000230579	-0.00022059	-0.000209838	-0.000200987	-0.000192697	-0.000183837	-0.000176687	-0.000169235	-0.000161614	-0.00015535	-0.000148397	-0.000141773	-0.000136116	-0.000129749	-0.000124095	-0.000119007	-0.000113367	-0.000108617	-0.00010406	-9.91782e-05	-9.51765e-05	-9.10824e-05	-8.68994e-05	-8.34697e-05	-7.97808e-05	-7.62129e-05	-7.32173e-05	-6.99063e-05	-6.68739e-05	-6.42217e-05	-6.1279e-05	-5.87073e-05	-5.63399e-05	-5.37549e-05	-5.15703e-05	-4.94475e-05	-4.72005e-05	-4.53332e-05	-4.3427e-05	-4.14901e-05	-3.98788e-05	-3.81699e-05	-3.65107e-05	-3.51058e-05	-3.35809e-05	-3.21653e-05	-3.09283e-05	-2.95766e-05	-2.83705e-05	-2.72731e-05	-2.60839e-05	-2.50549e-05	-2.40761e-05	-2.30378e-05	-2.21562e-05	-2.12812e-05	-2.03809e-05	-1.96209e-05	-1.88387e-05	-1.80626e-05	-1.74024e-05	-1.67049e-05	-1.60387e-05	-1.54607e-05	-1.48415e-05	-1.42708e-05	-1.37612e-05	-1.32143e-05	-1.27257e-05	-1.22737e-05	-1.17936e-05	-1.13743e-05	-1.0972e-05	-1.05529e-05	-1.01917e-05	-9.83292e-06	-9.46908e-06	-9.1562e-06	-8.83639e-06	-8.52185e-06	-8.24912e-06	-7.96461e-06	-7.6935e-06	-7.45423e-06	-7.20197e-06	-6.9686e-06	-6.75744e-06	-6.53471e-06	-6.33375e-06	-6.1465e-06	-5.95073e-06	-5.77731e-06	-5.61071e-06	-5.43942e-06	-5.28921e-06	-5.14073e-06	-4.99144e-06	-4.86069e-06	-4.72837e-06	-4.59866e-06	5.89841e-05	0.000219688	0.000428174	0.000619038	0.00076258	0.000835686	0.000838389	0.000805424	0.000759193	0.000711677	0.000623633	0.000486196	0.000335914	0.000207565	0.000111669	5.56571e-05	3.52221e-05	3.31835e-05	4.36691e-05	6.02403e-05	7.2242e-05	8.17465e-05	8.86608e-05	8.86433e-05	8.709e-05	8.49025e-05	7.90661e-05	7.45487e-05	7.10909e-05	6.57492e-05	6.25935e-05	6.04245e-05	5.66698e-05	5.48936e-05	5.34905e-05	5.05318e-05	4.92747e-05	4.79512e-05	4.52657e-05	4.41518e-05	4.27452e-05	4.02679e-05	3.92798e-05	3.78613e-05	3.56517e-05	3.48223e-05	3.34546e-05	3.15309e-05	3.08486e-05	2.95462e-05	2.78861e-05	2.73161e-05	2.60766e-05	2.46495e-05	2.41609e-05	2.29843e-05	2.17645e-05	2.13361e-05	2.02263e-05	1.9192e-05	1.88085e-05	1.77696e-05	1.69e-05	1.65497e-05	1.55845e-05	1.48593e-05	1.45329e-05	1.36425e-05	1.30425e-05	1.2733e-05	1.19176e-05	1.14249e-05	1.11274e-05	1.03863e-05	9.98449e-06	9.69608e-06	9.02758e-06	8.70189e-06	8.42089e-06	7.82247e-06	7.5598e-06	7.2856e-06	6.75408e-06	6.54287e-06	6.27559e-06	5.80721e-06	5.63737e-06	5.37767e-06	4.96828e-06	4.83119e-06	4.58003e-06	4.22515e-06	4.11351e-06	3.87201e-06
0.135	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.95852e-05	-6.64698e-05	-0.000129376	-0.000198097	-0.000267692	-0.00033151	-0.000389656	-0.000443291	-0.000490874	-0.000536051	-0.000559325	-0.00055228	-0.000528217	-0.00049333	-0.000455874	-0.000423452	-0.000393645	-0.00037038	-0.000352836	-0.000337175	-0.000326102	-0.000315951	-0.000305427	-0.000296705	-0.000286164	-0.000275246	-0.000265036	-0.000252968	-0.000241761	-0.000231021	-0.000219408	-0.00020952	-0.000199798	-0.000190032	-0.000182001	-0.000173698	-0.000165811	-0.000159171	-0.000151961	-0.000145428	-0.000139583	-0.000133159	-0.00012757	-0.000122236	-0.000116526	-0.000111696	-0.000106833	-0.000101863	-9.76938e-05	-9.33199e-05	-8.90752e-05	-8.54616e-05	-8.1569e-05	-7.79715e-05	-7.48012e-05	-7.13587e-05	-6.83056e-05	-6.54886e-05	-6.24635e-05	-5.98592e-05	-5.73378e-05	-5.47014e-05	-5.24663e-05	-5.0207e-05	-4.7929e-05	-4.59971e-05	-4.39781e-05	-4.20232e-05	-4.03395e-05	-3.85437e-05	-3.68724e-05	-3.53925e-05	-3.38044e-05	-3.23769e-05	-3.10668e-05	-2.96716e-05	-2.84502e-05	-2.72849e-05	-2.60674e-05	-2.50184e-05	-2.39798e-05	-2.29239e-05	-2.2018e-05	-2.10927e-05	-2.01819e-05	-1.93944e-05	-1.8572e-05	-1.77892e-05	-1.70999e-05	-1.63718e-05	-1.57002e-05	-1.50932e-05	-1.44518e-05	-1.38756e-05	-1.33384e-05	-1.27763e-05	-1.2281e-05	-1.18041e-05	-1.13142e-05	-1.08869e-05	-1.0463e-05	-1.0038e-05	-9.66754e-06	-9.29106e-06	-8.92365e-06	-8.60077e-06	-8.26703e-06	-7.9503e-06	-7.66729e-06	-7.37238e-06	-7.09964e-06	-6.85035e-06	-6.59077e-06	-6.3558e-06	-6.13536e-06	-5.90784e-06	-5.70502e-06	-5.50958e-06	-5.31099e-06	-5.13535e-06	-4.96188e-06	-4.78916e-06	-4.63642e-06	-4.48249e-06	-4.33271e-06	-4.19924e-06	-4.06286e-06	-3.93319e-06	-3.81601e-06	-3.69546e-06	-3.58328e-06	-3.47994e-06	-3.37369e-06	-3.04651e-05	-9.62217e-05	-0.000185245	-0.000282997	-0.000381744	-0.000471121	-0.000550819	-0.000621326	-0.000680284	-0.000734221	-0.000755211	-0.000733728	-0.000688017	-0.000626234	-0.000564451	-0.000510874	-0.000464182	-0.000431276	-0.000407112	-0.000389132	-0.000379123	-0.000369528	-0.000361419	-0.000354431	-0.000343765	-0.000333491	-0.000321772	-0.000307397	-0.000294574	-0.000280356	-0.000266015	-0.000253897	-0.00024083	-0.000229249	-0.000219325	-0.000208636	-0.000199845	-0.000191614	-0.000182811	-0.000175715	-0.000168314	-0.000160744	-0.000154526	-0.00014762	-0.000141039	-0.000135423	-0.000129096	-0.00012348	-0.000118427	-0.000112822	-0.000108105	-0.000103579	-9.87281e-05	-9.47549e-05	-9.06885e-05	-8.65321e-05	-8.31273e-05	-7.94627e-05	-7.59178e-05	-7.2944e-05	-6.96542e-05	-6.66419e-05	-6.40086e-05	-6.10844e-05	-5.85302e-05	-5.61793e-05	-5.36104e-05	-5.14409e-05	-4.93326e-05	-4.70996e-05	-4.52454e-05	-4.33518e-05	-4.1427e-05	-3.98271e-05	-3.81292e-05	-3.64805e-05	-3.50854e-05	-3.35701e-05	-3.21635e-05	-3.09351e-05	-2.95917e-05	-2.83934e-05	-2.73035e-05	-2.61214e-05	-2.50991e-05	-2.41269e-05	-2.30947e-05	-2.22189e-05	-2.13495e-05	-2.04545e-05	-1.96995e-05	-1.89221e-05	-1.81506e-05	-1.74946e-05	-1.68014e-05	-1.6139e-05	-1.55647e-05	-1.4949e-05	-1.43817e-05	-1.38752e-05	-1.33314e-05	-1.28456e-05	-1.23963e-05	-1.19188e-05	-1.15019e-05	-1.11019e-05	-1.0685e-05	-1.03258e-05	-9.96897e-06	-9.60697e-06	-9.2958e-06	-8.97761e-06	-8.66461e-06	-8.39331e-06	-8.11015e-06	-7.84031e-06	-7.60222e-06	-7.35109e-06	-7.11876e-06	-6.90856e-06	-6.68675e-06	-6.48664e-06	-6.30017e-06	-6.10514e-06	-5.93239e-06	-5.76641e-06	-5.5957e-06	-5.44601e-06	-5.29801e-06	-5.14917e-06	-5.01881e-06	-4.88684e-06	-4.75745e-06	5.88414e-05	0.000219582	0.000428147	0.000619127	0.000762773	0.000835941	0.000838635	0.000805569	0.000759162	0.000711429	0.00062313	0.000485412	0.000334843	0.000206232	0.00011013	5.39788e-05	3.34663e-05	3.14069e-05	4.19093e-05	5.85205e-05	7.05791e-05	8.01448e-05	8.71193e-05	8.71623e-05	8.56639e-05	8.35263e-05	7.77384e-05	7.32646e-05	6.98472e-05	6.45462e-05	6.14279e-05	5.92949e-05	5.55768e-05	5.38345e-05	5.24643e-05	4.95391e-05	4.83127e-05	4.70191e-05	4.43637e-05	4.32773e-05	4.18975e-05	3.9447e-05	3.84833e-05	3.70888e-05	3.4903e-05	3.40953e-05	3.27492e-05	3.08467e-05	3.01837e-05	2.89006e-05	2.72594e-05	2.67066e-05	2.54845e-05	2.40742e-05	2.3601e-05	2.244e-05	2.12352e-05	2.08205e-05	1.97246e-05	1.87036e-05	1.83325e-05	1.73061e-05	1.64483e-05	1.61091e-05	1.5155e-05	1.44405e-05	1.41239e-05	1.32436e-05	1.2653e-05	1.23523e-05	1.1546e-05	1.10616e-05	1.07721e-05	1.00391e-05	9.64469e-06	9.36343e-06	8.70218e-06	8.38314e-06	8.10858e-06	7.51665e-06	7.25993e-06	6.99153e-06	6.46582e-06	6.25993e-06	5.99788e-06	5.53472e-06	5.36965e-06	5.11467e-06	4.70995e-06	4.57714e-06	4.33024e-06	3.97956e-06	3.87175e-06	3.63411e-06
0.14	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.95073e-05	-6.62131e-05	-0.00012887	-0.0001973	-0.000266586	-0.000330088	-0.000387918	-0.000441238	-0.000488514	-0.00053339	-0.000556451	-0.000549305	-0.000525223	-0.00049037	-0.000452976	-0.000420632	-0.000390915	-0.000367744	-0.000350301	-0.000334745	-0.000323777	-0.000313732	-0.000303311	-0.000294689	-0.000284245	-0.000273418	-0.000263294	-0.000251309	-0.00024018	-0.000229514	-0.000217971	-0.000208149	-0.000198492	-0.000188787	-0.000180815	-0.000172568	-0.000164736	-0.000158147	-0.000150987	-0.000144502	-0.000138703	-0.000132323	-0.000126776	-0.000121482	-0.000115811	-0.000111017	-0.000106189	-0.000101253	-9.71156e-05	-9.27726e-05	-8.85573e-05	-8.49714e-05	-8.11058e-05	-7.75339e-05	-7.43879e-05	-7.09691e-05	-6.79383e-05	-6.51425e-05	-6.21381e-05	-5.95533e-05	-5.70505e-05	-5.44321e-05	-5.22139e-05	-4.99708e-05	-4.77085e-05	-4.57913e-05	-4.37866e-05	-4.18453e-05	-4.01744e-05	-3.8391e-05	-3.67316e-05	-3.52628e-05	-3.36856e-05	-3.22684e-05	-3.0968e-05	-2.95822e-05	-2.83698e-05	-2.72129e-05	-2.60036e-05	-2.49623e-05	-2.39311e-05	-2.28824e-05	-2.19832e-05	-2.10643e-05	-2.01596e-05	-1.93779e-05	-1.85611e-05	-1.77836e-05	-1.70993e-05	-1.63761e-05	-1.57092e-05	-1.51064e-05	-1.44693e-05	-1.3897e-05	-1.33636e-05	-1.28052e-05	-1.23133e-05	-1.18396e-05	-1.13528e-05	-1.09285e-05	-1.05074e-05	-1.0085e-05	-9.71715e-06	-9.34308e-06	-8.97799e-06	-8.65727e-06	-8.32561e-06	-8.01084e-06	-7.72969e-06	-7.43656e-06	-7.16549e-06	-6.91779e-06	-6.65973e-06	-6.42618e-06	-6.20708e-06	-5.98085e-06	-5.77923e-06	-5.58493e-06	-5.38742e-06	-5.21279e-06	-5.04028e-06	-4.86847e-06	-4.71658e-06	-4.56345e-06	-4.41442e-06	-4.28166e-06	-4.14594e-06	-4.0169e-06	-3.90029e-06	-3.78028e-06	-3.66861e-06	-3.56574e-06	-3.45993e-06	-3.04669e-05	-9.60292e-05	-0.000184782	-0.000282221	-0.000380632	-0.000469665	-0.000549014	-0.000619166	-0.000677772	-0.000731357	-0.000752085	-0.00073046	-0.000684693	-0.000622914	-0.000561168	-0.00050765	-0.000461038	-0.000428224	-0.000404166	-0.000386303	-0.000376414	-0.000366946	-0.000358963	-0.000352096	-0.000341549	-0.000331387	-0.000319772	-0.000305497	-0.000292766	-0.000278636	-0.000264379	-0.000252339	-0.000239347	-0.000227838	-0.000217982	-0.000207361	-0.000198634	-0.000190464	-0.000181721	-0.000174682	-0.000167336	-0.000159818	-0.00015365	-0.000146792	-0.000140257	-0.000134684	-0.000128399	-0.000122823	-0.000117808	-0.00011224	-0.000107557	-0.000103065	-9.82456e-05	-9.43026e-05	-9.02653e-05	-8.6137e-05	-8.27585e-05	-7.91195e-05	-7.55991e-05	-7.26482e-05	-6.93808e-05	-6.63896e-05	-6.37764e-05	-6.08717e-05	-5.83359e-05	-5.60025e-05	-5.34506e-05	-5.12971e-05	-4.9204e-05	-4.69858e-05	-4.51454e-05	-4.32651e-05	-4.13532e-05	-3.97652e-05	-3.8079e-05	-3.64414e-05	-3.50567e-05	-3.35514e-05	-3.21545e-05	-3.09351e-05	-2.96005e-05	-2.84105e-05	-2.73283e-05	-2.61539e-05	-2.51387e-05	-2.41733e-05	-2.31477e-05	-2.2278e-05	-2.14145e-05	-2.05251e-05	-1.97754e-05	-1.90031e-05	-1.82364e-05	-1.7585e-05	-1.68961e-05	-1.6238e-05	-1.56675e-05	-1.50556e-05	-1.44919e-05	-1.39887e-05	-1.34481e-05	-1.29653e-05	-1.25189e-05	-1.20441e-05	-1.16298e-05	-1.12322e-05	-1.08176e-05	-1.04606e-05	-1.01058e-05	-9.7458e-06	-9.43645e-06	-9.12e-06	-8.80864e-06	-8.53885e-06	-8.25716e-06	-7.98868e-06	-7.75185e-06	-7.50192e-06	-7.27071e-06	-7.06155e-06	-6.84073e-06	-6.64153e-06	-6.45589e-06	-6.26167e-06	-6.08964e-06	-5.92434e-06	-5.75426e-06	-5.60513e-06	-5.45767e-06	-5.30931e-06	-5.17938e-06	-5.04781e-06	-4.91878e-06	5.8697e-05	0.000219477	0.000428125	0.000619226	0.000762984	0.000836216	0.000838901	0.000805729	0.000759136	0.000711174	0.000622606	0.000484593	0.000333721	0.000204832	0.000108515	5.22164e-05	3.16222e-05	2.95408e-05	4.00608e-05	5.67141e-05	6.88328e-05	7.84629e-05	8.55009e-05	8.56076e-05	8.41671e-05	8.2082e-05	7.63452e-05	7.19173e-05	6.85427e-05	6.32845e-05	6.02056e-05	5.81104e-05	5.4431e-05	5.27244e-05	5.1389e-05	4.8499e-05	4.73049e-05	4.60429e-05	4.34191e-05	4.23617e-05	4.10102e-05	3.85879e-05	3.76499e-05	3.62808e-05	3.412e-05	3.33352e-05	3.20117e-05	3.01315e-05	2.94889e-05	2.82262e-05	2.66048e-05	2.60702e-05	2.48663e-05	2.34737e-05	2.30168e-05	2.18721e-05	2.06831e-05	2.02829e-05	1.92017e-05	1.81948e-05	1.78366e-05	1.68234e-05	1.59781e-05	1.56504e-05	1.47082e-05	1.40047e-05	1.36985e-05	1.28288e-05	1.22481e-05	1.19567e-05	1.11599e-05	1.06844e-05	1.04032e-05	9.67873e-06	9.29219e-06	9.01845e-06	8.36482e-06	8.05279e-06	7.78499e-06	7.19989e-06	6.94943e-06	6.68712e-06	6.16753e-06	5.96723e-06	5.71067e-06	5.25299e-06	5.09293e-06	4.8429e-06	4.4431e-06	4.31478e-06	4.07235e-06	3.72608e-06	3.62231e-06	3.38871e-06
0.145	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.94293e-05	-6.59563e-05	-0.000128363	-0.000196503	-0.000265479	-0.000328666	-0.00038618	-0.000439186	-0.000486154	-0.000530729	-0.000553577	-0.000546331	-0.00052223	-0.00048741	-0.000450079	-0.000417811	-0.000388184	-0.000365109	-0.000347767	-0.000332316	-0.000321452	-0.000311512	-0.000301196	-0.000292673	-0.000282325	-0.00027159	-0.000261553	-0.00024965	-0.000238599	-0.000228006	-0.000216534	-0.000206779	-0.000197185	-0.000187542	-0.000179628	-0.000171438	-0.00016366	-0.000157122	-0.000150013	-0.000143576	-0.000137823	-0.000131488	-0.000125982	-0.000120728	-0.000115096	-0.000110339	-0.000105546	-0.000100643	-9.65375e-05	-9.22252e-05	-8.80394e-05	-8.44812e-05	-8.06426e-05	-7.70964e-05	-7.39747e-05	-7.05794e-05	-6.7571e-05	-6.47965e-05	-6.18127e-05	-5.92473e-05	-5.67631e-05	-5.41627e-05	-5.19614e-05	-4.97347e-05	-4.7488e-05	-4.55855e-05	-4.35951e-05	-4.16673e-05	-4.00093e-05	-3.82384e-05	-3.65907e-05	-3.51332e-05	-3.35668e-05	-3.21598e-05	-3.08691e-05	-2.94928e-05	-2.82893e-05	-2.71409e-05	-2.59398e-05	-2.49062e-05	-2.38824e-05	-2.28408e-05	-2.19483e-05	-2.10358e-05	-2.01374e-05	-1.93614e-05	-1.85502e-05	-1.77781e-05	-1.70988e-05	-1.63805e-05	-1.57181e-05	-1.51197e-05	-1.44867e-05	-1.39185e-05	-1.33888e-05	-1.2834e-05	-1.23455e-05	-1.18752e-05	-1.13915e-05	-1.097e-05	-1.05518e-05	-1.01321e-05	-9.76675e-06	-9.39511e-06	-9.03232e-06	-8.71377e-06	-8.38418e-06	-8.07139e-06	-7.79209e-06	-7.50074e-06	-7.23135e-06	-6.98523e-06	-6.72868e-06	-6.49656e-06	-6.2788e-06	-6.05386e-06	-5.85344e-06	-5.66028e-06	-5.46385e-06	-5.29024e-06	-5.11869e-06	-4.94779e-06	-4.79673e-06	-4.64441e-06	-4.49614e-06	-4.36407e-06	-4.22902e-06	-4.1006e-06	-3.98457e-06	-3.86511e-06	-3.75394e-06	-3.65154e-06	-3.54617e-06	-3.04687e-05	-9.58368e-05	-0.000184319	-0.000281446	-0.00037952	-0.000468209	-0.000547208	-0.000617007	-0.000675261	-0.000728492	-0.000748959	-0.000727192	-0.000681369	-0.000619593	-0.000557885	-0.000504426	-0.000457894	-0.000425172	-0.00040122	-0.000383474	-0.000373706	-0.000364364	-0.000356506	-0.00034976	-0.000339333	-0.000329282	-0.000317773	-0.000303598	-0.000290959	-0.000276917	-0.000262743	-0.00025078	-0.000237864	-0.000226427	-0.00021664	-0.000206086	-0.000197422	-0.000189314	-0.000180632	-0.000173648	-0.000166357	-0.000158892	-0.000152774	-0.000145964	-0.000139475	-0.000133945	-0.000127702	-0.000122166	-0.000117188	-0.000111657	-0.00010701	-0.00010255	-9.77632e-05	-9.38503e-05	-8.98422e-05	-8.5742e-05	-8.23898e-05	-7.87763e-05	-7.52803e-05	-7.23523e-05	-6.91073e-05	-6.61374e-05	-6.35442e-05	-6.06591e-05	-5.81415e-05	-5.58256e-05	-5.32908e-05	-5.11532e-05	-4.90754e-05	-4.68719e-05	-4.50454e-05	-4.31785e-05	-4.12793e-05	-3.97034e-05	-3.80288e-05	-3.64022e-05	-3.50279e-05	-3.35328e-05	-3.21454e-05	-3.09351e-05	-2.96092e-05	-2.84275e-05	-2.73532e-05	-2.61864e-05	-2.51784e-05	-2.42197e-05	-2.32006e-05	-2.23372e-05	-2.14795e-05	-2.05958e-05	-1.98513e-05	-1.90841e-05	-1.83223e-05	-1.76754e-05	-1.69909e-05	-1.63369e-05	-1.57704e-05	-1.51622e-05	-1.4602e-05	-1.41022e-05	-1.35649e-05	-1.30851e-05	-1.26415e-05	-1.21695e-05	-1.17577e-05	-1.13625e-05	-1.09503e-05	-1.05954e-05	-1.02427e-05	-9.88464e-06	-9.5771e-06	-9.26238e-06	-8.95267e-06	-8.6844e-06	-8.40416e-06	-8.13704e-06	-7.90147e-06	-7.65275e-06	-7.42267e-06	-7.21454e-06	-6.99471e-06	-6.79641e-06	-6.61162e-06	-6.4182e-06	-6.2469e-06	-6.08226e-06	-5.91281e-06	-5.76426e-06	-5.61732e-06	-5.46945e-06	-5.33995e-06	-5.20878e-06	-5.08011e-06	5.85526e-05	0.000219372	0.000428104	0.000619326	0.000763194	0.000836491	0.000839166	0.000805888	0.00075911	0.000710918	0.000622082	0.000483774	0.0003326	0.000203433	0.0001069	5.0454e-05	2.9778e-05	2.76747e-05	3.82124e-05	5.49078e-05	6.70864e-05	7.6781e-05	8.38824e-05	8.40528e-05	8.26702e-05	8.06377e-05	7.4952e-05	7.057e-05	6.72381e-05	6.20227e-05	5.89833e-05	5.6926e-05	5.32851e-05	5.16143e-05	5.03136e-05	4.74588e-05	4.62971e-05	4.50667e-05	4.24746e-05	4.14461e-05	4.01229e-05	3.77288e-05	3.68165e-05	3.54727e-05	3.3337e-05	3.2575e-05	3.12743e-05	2.94164e-05	2.87941e-05	2.75518e-05	2.59503e-05	2.54338e-05	2.42482e-05	2.28733e-05	2.24326e-05	2.13043e-05	2.01311e-05	1.97454e-05	1.86789e-05	1.7686e-05	1.73407e-05	1.63407e-05	1.55079e-05	1.51918e-05	1.42614e-05	1.3569e-05	1.32732e-05	1.24141e-05	1.18433e-05	1.15612e-05	1.07739e-05	1.03071e-05	1.00343e-05	9.31838e-06	8.93969e-06	8.67347e-06	8.02746e-06	7.72243e-06	7.4614e-06	6.88312e-06	6.63892e-06	6.3827e-06	5.86923e-06	5.67452e-06	5.42346e-06	4.97126e-06	4.81621e-06	4.57113e-06	4.17625e-06	4.05242e-06	3.81447e-06	3.4726e-06	3.37286e-06	3.14331e-06
0.15	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.93514e-05	-6.56995e-05	-0.000127856	-0.000195707	-0.000264373	-0.000327244	-0.000384441	-0.000437133	-0.000483795	-0.000528068	-0.000550703	-0.000543356	-0.000519236	-0.00048445	-0.000447181	-0.000414991	-0.000385453	-0.000362474	-0.000345232	-0.000329886	-0.000319127	-0.000309293	-0.000299081	-0.000290656	-0.000280406	-0.000269763	-0.000259811	-0.000247992	-0.000237018	-0.000226498	-0.000215097	-0.000205408	-0.000195878	-0.000186297	-0.000178441	-0.000170307	-0.000162584	-0.000156098	-0.00014904	-0.000142651	-0.000136942	-0.000130652	-0.000125188	-0.000119974	-0.000114381	-0.00010966	-0.000104902	-0.000100033	-9.59594e-05	-9.16778e-05	-8.75214e-05	-8.3991e-05	-8.01793e-05	-7.66588e-05	-7.35614e-05	-7.01898e-05	-6.72037e-05	-6.44505e-05	-6.14873e-05	-5.89413e-05	-5.64758e-05	-5.38933e-05	-5.1709e-05	-4.94985e-05	-4.72675e-05	-4.53798e-05	-4.34035e-05	-4.14894e-05	-3.98442e-05	-3.80857e-05	-3.64499e-05	-3.50035e-05	-3.3448e-05	-3.20513e-05	-3.07703e-05	-2.94034e-05	-2.82088e-05	-2.70689e-05	-2.5876e-05	-2.48502e-05	-2.38337e-05	-2.27993e-05	-2.19134e-05	-2.10074e-05	-2.01151e-05	-1.93449e-05	-1.85394e-05	-1.77725e-05	-1.70982e-05	-1.63848e-05	-1.5727e-05	-1.5133e-05	-1.45042e-05	-1.39399e-05	-1.3414e-05	-1.28628e-05	-1.23778e-05	-1.19107e-05	-1.14301e-05	-1.10116e-05	-1.05962e-05	-1.01792e-05	-9.81636e-06	-9.44714e-06	-9.08665e-06	-8.77026e-06	-8.44276e-06	-8.13194e-06	-7.85449e-06	-7.56492e-06	-7.2972e-06	-7.05266e-06	-6.79763e-06	-6.56693e-06	-6.35052e-06	-6.12687e-06	-5.92765e-06	-5.73563e-06	-5.54029e-06	-5.36768e-06	-5.19709e-06	-5.0271e-06	-4.87689e-06	-4.72537e-06	-4.57786e-06	-4.44649e-06	-4.3121e-06	-4.18431e-06	-4.06885e-06	-3.94994e-06	-3.83927e-06	-3.73734e-06	-3.63241e-06	-3.04706e-05	-9.56444e-05	-0.000183856	-0.00028067	-0.000378409	-0.000466754	-0.000545402	-0.000614848	-0.000672749	-0.000725627	-0.000745832	-0.000723924	-0.000678045	-0.000616273	-0.000554601	-0.000501202	-0.00045475	-0.00042212	-0.000398274	-0.000380645	-0.000370997	-0.000361781	-0.000354049	-0.000347425	-0.000337117	-0.000327177	-0.000315774	-0.000301699	-0.000289152	-0.000275198	-0.000261107	-0.000249222	-0.000236381	-0.000225016	-0.000215297	-0.000204811	-0.000196211	-0.000188164	-0.000179542	-0.000172615	-0.000165379	-0.000157966	-0.000151897	-0.000145136	-0.000138692	-0.000133206	-0.000127006	-0.000121509	-0.000116569	-0.000111075	-0.000106462	-0.000102036	-9.72808e-05	-9.3398e-05	-8.94191e-05	-8.53469e-05	-8.2021e-05	-7.84331e-05	-7.49615e-05	-7.20565e-05	-6.88339e-05	-6.58851e-05	-6.3312e-05	-6.04464e-05	-5.79472e-05	-5.56488e-05	-5.31309e-05	-5.10093e-05	-4.89468e-05	-4.67581e-05	-4.49454e-05	-4.30918e-05	-4.12055e-05	-3.96415e-05	-3.79785e-05	-3.63631e-05	-3.49992e-05	-3.35142e-05	-3.21364e-05	-3.09351e-05	-2.9618e-05	-2.84446e-05	-2.73781e-05	-2.62188e-05	-2.5218e-05	-2.42661e-05	-2.32536e-05	-2.23963e-05	-2.15444e-05	-2.06664e-05	-1.99272e-05	-1.91651e-05	-1.84081e-05	-1.77658e-05	-1.70857e-05	-1.64358e-05	-1.58732e-05	-1.52688e-05	-1.47122e-05	-1.42157e-05	-1.36816e-05	-1.32048e-05	-1.27641e-05	-1.22948e-05	-1.18856e-05	-1.14928e-05	-1.10829e-05	-1.07302e-05	-1.03796e-05	-1.00235e-05	-9.71775e-06	-9.40477e-06	-9.09669e-06	-8.82995e-06	-8.55116e-06	-8.28541e-06	-8.0511e-06	-7.80358e-06	-7.57462e-06	-7.36753e-06	-7.14868e-06	-6.9513e-06	-6.76735e-06	-6.57472e-06	-6.40415e-06	-6.24019e-06	-6.07137e-06	-5.92339e-06	-5.77697e-06	-5.62959e-06	-5.50052e-06	-5.36975e-06	-5.24144e-06	5.84082e-05	0.000219267	0.000428082	0.000619426	0.000763404	0.000836765	0.000839432	0.000806048	0.000759084	0.000710663	0.000621558	0.000482955	0.000331478	0.000202034	0.000105284	4.86915e-05	2.79339e-05	2.58086e-05	3.6364e-05	5.31014e-05	6.53401e-05	7.50991e-05	8.2264e-05	8.24981e-05	8.11734e-05	7.91934e-05	7.35588e-05	6.92228e-05	6.59335e-05	6.0761e-05	5.7761e-05	5.57416e-05	5.21393e-05	5.05042e-05	4.92382e-05	4.64186e-05	4.52894e-05	4.40905e-05	4.153e-05	4.05304e-05	3.92356e-05	3.68697e-05	3.59831e-05	3.46646e-05	3.2554e-05	3.18148e-05	3.05368e-05	2.87012e-05	2.80993e-05	2.68773e-05	2.52957e-05	2.47974e-05	2.36301e-05	2.22729e-05	2.18484e-05	2.07365e-05	1.9579e-05	1.92078e-05	1.8156e-05	1.71771e-05	1.68448e-05	1.58579e-05	1.50377e-05	1.47332e-05	1.38146e-05	1.31333e-05	1.28479e-05	1.19994e-05	1.14385e-05	1.11657e-05	1.03879e-05	9.92991e-06	9.66549e-06	8.95802e-06	8.58718e-06	8.32849e-06	7.6901e-06	7.39207e-06	7.13781e-06	6.56636e-06	6.32841e-06	6.07829e-06	5.57093e-06	5.38182e-06	5.13625e-06	4.68953e-06	4.53948e-06	4.29937e-06	3.9094e-06	3.79005e-06	3.55658e-06	3.21912e-06	3.12341e-06	2.8979e-06
0.155	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.92642e-05	-6.54125e-05	-0.000127289	-0.000194816	-0.000263136	-0.000325655	-0.000382499	-0.000434839	-0.000481157	-0.000525095	-0.000547491	-0.000540032	-0.00051589	-0.000481141	-0.000443943	-0.000411838	-0.000382401	-0.000359529	-0.000342398	-0.00032717	-0.000316528	-0.000306811	-0.000296715	-0.000288402	-0.000278259	-0.000267718	-0.000257863	-0.000246136	-0.000235249	-0.000224811	-0.000213489	-0.000203874	-0.000194415	-0.000184903	-0.000177111	-0.000169041	-0.000161379	-0.000154951	-0.000147948	-0.000141613	-0.000135955	-0.000129714	-0.000124297	-0.000119128	-0.000113578	-0.000108898	-0.000104179	-9.93481e-05	-9.53094e-05	-9.10622e-05	-8.69387e-05	-8.34392e-05	-7.96577e-05	-7.61658e-05	-7.30955e-05	-6.97503e-05	-6.67891e-05	-6.40596e-05	-6.11195e-05	-5.85952e-05	-5.61504e-05	-5.35881e-05	-5.14226e-05	-4.92304e-05	-4.70168e-05	-4.51455e-05	-4.31852e-05	-4.12863e-05	-3.96554e-05	-3.79108e-05	-3.62882e-05	-3.48543e-05	-3.33109e-05	-3.19256e-05	-3.06555e-05	-2.92992e-05	-2.81145e-05	-2.69841e-05	-2.58003e-05	-2.47831e-05	-2.3775e-05	-2.27484e-05	-2.18701e-05	-2.09713e-05	-2.00858e-05	-1.93221e-05	-1.85228e-05	-1.77619e-05	-1.70933e-05	-1.63853e-05	-1.57326e-05	-1.51435e-05	-1.45194e-05	-1.39595e-05	-1.34378e-05	-1.28907e-05	-1.24095e-05	-1.1946e-05	-1.1469e-05	-1.10538e-05	-1.06415e-05	-1.02275e-05	-9.86751e-06	-9.501e-06	-9.1431e-06	-8.82914e-06	-8.50397e-06	-8.19535e-06	-7.91998e-06	-7.63241e-06	-7.36658e-06	-7.12381e-06	-6.87049e-06	-6.64138e-06	-6.42649e-06	-6.20428e-06	-6.00642e-06	-5.81567e-06	-5.62156e-06	-5.45009e-06	-5.28058e-06	-5.11162e-06	-4.96236e-06	-4.81175e-06	-4.66508e-06	-4.53451e-06	-4.40088e-06	-4.27379e-06	-4.15898e-06	-4.04069e-06	-3.9306e-06	-3.8292e-06	-3.72478e-06	-3.04686e-05	-9.54252e-05	-0.000183335	-0.000279799	-0.000377162	-0.000465122	-0.00054338	-0.000612431	-0.000669938	-0.000722422	-0.000742335	-0.000720267	-0.000674326	-0.000612559	-0.000550929	-0.000497595	-0.000451233	-0.000418706	-0.000394978	-0.000377479	-0.000367966	-0.000358891	-0.000351298	-0.00034481	-0.000334635	-0.00032482	-0.000313534	-0.000299571	-0.000287127	-0.00027327	-0.000259272	-0.000247473	-0.000234718	-0.000223432	-0.00021379	-0.000203379	-0.00019485	-0.000186872	-0.000178317	-0.000171453	-0.000164278	-0.000156925	-0.000150911	-0.000144203	-0.000137811	-0.000132373	-0.000126219	-0.000120767	-0.00011587	-0.000110417	-0.000105842	-0.000101453	-9.67339e-05	-9.28848e-05	-8.89384e-05	-8.48976e-05	-8.16011e-05	-7.80417e-05	-7.45974e-05	-7.1718e-05	-6.85204e-05	-6.55953e-05	-6.30445e-05	-6.02007e-05	-5.77221e-05	-5.54432e-05	-5.29443e-05	-5.08405e-05	-4.87951e-05	-4.66229e-05	-4.48256e-05	-4.29869e-05	-4.11149e-05	-3.95644e-05	-3.79144e-05	-3.63113e-05	-3.49591e-05	-3.34854e-05	-3.21183e-05	-3.09271e-05	-2.96198e-05	-2.84556e-05	-2.73979e-05	-2.62472e-05	-2.52543e-05	-2.431e-05	-2.33049e-05	-2.24544e-05	-2.16092e-05	-2.07375e-05	-2.00042e-05	-1.92478e-05	-1.84962e-05	-1.7859e-05	-1.71838e-05	-1.65386e-05	-1.59803e-05	-1.53802e-05	-1.48275e-05	-1.43348e-05	-1.38043e-05	-1.33309e-05	-1.28934e-05	-1.24272e-05	-1.20208e-05	-1.16308e-05	-1.12235e-05	-1.08733e-05	-1.05249e-05	-1.0171e-05	-9.86736e-06	-9.55634e-06	-9.25011e-06	-8.98508e-06	-8.70794e-06	-8.44372e-06	-8.21084e-06	-7.96469e-06	-7.737e-06	-7.53109e-06	-7.31337e-06	-7.11701e-06	-6.93403e-06	-6.74231e-06	-6.57257e-06	-6.40938e-06	-6.24129e-06	-6.09395e-06	-5.94815e-06	-5.80132e-06	-5.67276e-06	-5.54245e-06	-5.41456e-06	5.8254e-05	0.000219156	0.000428065	0.000619544	0.000763646	0.000837078	0.000839735	0.000806233	0.000759063	0.000710386	0.00062098	0.000482048	0.000330235	0.000200481	0.00010349	4.67329e-05	2.58841e-05	2.37342e-05	3.43092e-05	5.10936e-05	6.33991e-05	7.323e-05	8.04657e-05	8.07709e-05	7.95108e-05	7.75893e-05	7.20118e-05	6.7727e-05	6.44853e-05	5.93606e-05	5.64045e-05	5.44273e-05	5.08681e-05	4.92728e-05	4.80456e-05	4.52653e-05	4.41721e-05	4.30085e-05	4.04833e-05	3.9516e-05	3.82527e-05	3.59182e-05	3.50602e-05	3.377e-05	3.16873e-05	3.09737e-05	2.97209e-05	2.79102e-05	2.7331e-05	2.61317e-05	2.45723e-05	2.40943e-05	2.29473e-05	2.16098e-05	2.12034e-05	2.01098e-05	1.89698e-05	1.86148e-05	1.75793e-05	1.66161e-05	1.62982e-05	1.5326e-05	1.45196e-05	1.42281e-05	1.33226e-05	1.26538e-05	1.23799e-05	1.15432e-05	1.09933e-05	1.07309e-05	9.96365e-06	9.51549e-06	9.26039e-06	8.56239e-06	8.20029e-06	7.94997e-06	7.32006e-06	7.02984e-06	6.78311e-06	6.21925e-06	5.98826e-06	5.74492e-06	5.24438e-06	5.06148e-06	4.82202e-06	4.38141e-06	4.23692e-06	4.00232e-06	3.61782e-06	3.50346e-06	3.27497e-06	2.94241e-06	2.85118e-06	2.63017e-06
0.16	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.91771e-05	-6.51254e-05	-0.000126723	-0.000193926	-0.000261899	-0.000324065	-0.000380556	-0.000432546	-0.00047852	-0.000522121	-0.000544279	-0.000536708	-0.000512545	-0.000477833	-0.000440705	-0.000408686	-0.000379349	-0.000356583	-0.000339564	-0.000324454	-0.000313929	-0.000304329	-0.000294349	-0.000286147	-0.000276112	-0.000265674	-0.000255914	-0.00024428	-0.00023348	-0.000223124	-0.000211881	-0.000202339	-0.000192952	-0.000183508	-0.000175782	-0.000167775	-0.000160174	-0.000153803	-0.000146857	-0.000140575	-0.000134968	-0.000128777	-0.000123407	-0.000118282	-0.000112775	-0.000108136	-0.000103456	-9.86627e-05	-9.46595e-05	-9.04466e-05	-8.63559e-05	-8.28874e-05	-7.9136e-05	-7.56727e-05	-7.26296e-05	-6.93107e-05	-6.63745e-05	-6.36687e-05	-6.07517e-05	-5.82491e-05	-5.58251e-05	-5.32829e-05	-5.11362e-05	-4.89622e-05	-4.67661e-05	-4.49113e-05	-4.29669e-05	-4.10831e-05	-3.94665e-05	-3.77359e-05	-3.61264e-05	-3.4705e-05	-3.31737e-05	-3.17999e-05	-3.05408e-05	-2.9195e-05	-2.80202e-05	-2.68993e-05	-2.57247e-05	-2.47161e-05	-2.37162e-05	-2.26976e-05	-2.18267e-05	-2.09351e-05	-2.00566e-05	-1.92993e-05	-1.85063e-05	-1.77513e-05	-1.70883e-05	-1.63857e-05	-1.57382e-05	-1.51539e-05	-1.45346e-05	-1.39791e-05	-1.34617e-05	-1.29186e-05	-1.24412e-05	-1.19814e-05	-1.15079e-05	-1.10959e-05	-1.06868e-05	-1.02759e-05	-9.91866e-06	-9.55487e-06	-9.19955e-06	-8.88801e-06	-8.56517e-06	-8.25877e-06	-7.98547e-06	-7.6999e-06	-7.43595e-06	-7.19496e-06	-6.94334e-06	-6.71584e-06	-6.50245e-06	-6.28169e-06	-6.08518e-06	-5.89572e-06	-5.70283e-06	-5.5325e-06	-5.36407e-06	-5.19613e-06	-5.04783e-06	-4.89812e-06	-4.75231e-06	-4.62253e-06	-4.48966e-06	-4.36327e-06	-4.24912e-06	-4.13144e-06	-4.02193e-06	-3.92106e-06	-3.81714e-06	-3.04665e-05	-9.52061e-05	-0.000182814	-0.000278928	-0.000375915	-0.000463491	-0.000541358	-0.000610014	-0.000667128	-0.000719217	-0.000738838	-0.000716611	-0.000670607	-0.000608844	-0.000547256	-0.000493988	-0.000447715	-0.000415291	-0.000391681	-0.000374313	-0.000364934	-0.000356	-0.000348548	-0.000342195	-0.000332153	-0.000322462	-0.000311294	-0.000297443	-0.000285101	-0.000271343	-0.000257438	-0.000245725	-0.000233054	-0.000221849	-0.000212283	-0.000201947	-0.000193489	-0.00018558	-0.000177092	-0.000170291	-0.000163177	-0.000155883	-0.000149924	-0.00014327	-0.00013693	-0.00013154	-0.000125433	-0.000120025	-0.00011517	-0.000109758	-0.000105222	-0.00010087	-9.61871e-05	-9.23716e-05	-8.84577e-05	-8.44483e-05	-8.11811e-05	-7.76503e-05	-7.42333e-05	-7.13795e-05	-6.82069e-05	-6.53055e-05	-6.2777e-05	-5.9955e-05	-5.7497e-05	-5.52376e-05	-5.27577e-05	-5.06717e-05	-4.86434e-05	-4.64877e-05	-4.47058e-05	-4.28821e-05	-4.10244e-05	-3.94872e-05	-3.78502e-05	-3.62596e-05	-3.4919e-05	-3.34566e-05	-3.21002e-05	-3.09191e-05	-2.96216e-05	-2.84667e-05	-2.74178e-05	-2.62755e-05	-2.52906e-05	-2.43539e-05	-2.33561e-05	-2.25125e-05	-2.16739e-05	-2.08085e-05	-2.00812e-05	-1.93305e-05	-1.85843e-05	-1.79522e-05	-1.72819e-05	-1.66414e-05	-1.60875e-05	-1.54915e-05	-1.49429e-05	-1.44539e-05	-1.39269e-05	-1.3457e-05	-1.30226e-05	-1.25595e-05	-1.21561e-05	-1.17688e-05	-1.13641e-05	-1.10163e-05	-1.06703e-05	-1.03186e-05	-1.0017e-05	-9.7079e-06	-9.40353e-06	-9.14022e-06	-8.86471e-06	-8.60204e-06	-8.37059e-06	-8.1258e-06	-7.89938e-06	-7.69464e-06	-7.47805e-06	-7.28273e-06	-7.1007e-06	-6.90989e-06	-6.74098e-06	-6.57856e-06	-6.4112e-06	-6.26452e-06	-6.11932e-06	-5.97306e-06	-5.84499e-06	-5.71515e-06	-5.58769e-06	5.80997e-05	0.000219046	0.000428047	0.000619662	0.000763887	0.000837392	0.000840039	0.000806418	0.000759041	0.000710108	0.000620403	0.000481142	0.000328991	0.000198928	0.000101695	4.47743e-05	2.38342e-05	2.16598e-05	3.22545e-05	4.90858e-05	6.14582e-05	7.1361e-05	7.86674e-05	7.90437e-05	7.78481e-05	7.59853e-05	7.04647e-05	6.62312e-05	6.30371e-05	5.79602e-05	5.5048e-05	5.3113e-05	4.95969e-05	4.80415e-05	4.6853e-05	4.41119e-05	4.30549e-05	4.19264e-05	3.94365e-05	3.85015e-05	3.72698e-05	3.49667e-05	3.41374e-05	3.28754e-05	3.08207e-05	3.01325e-05	2.8905e-05	2.71192e-05	2.65627e-05	2.53861e-05	2.38488e-05	2.33911e-05	2.22644e-05	2.09467e-05	2.05584e-05	1.9483e-05	1.83606e-05	1.80217e-05	1.70027e-05	1.6055e-05	1.57516e-05	1.47941e-05	1.40016e-05	1.3723e-05	1.28307e-05	1.21742e-05	1.19119e-05	1.1087e-05	1.05481e-05	1.02961e-05	9.53942e-06	9.10107e-06	8.85529e-06	8.16676e-06	7.8134e-06	7.57146e-06	6.95002e-06	6.6676e-06	6.4284e-06	5.87214e-06	5.64811e-06	5.41156e-06	4.91782e-06	4.74114e-06	4.50779e-06	4.07328e-06	3.93436e-06	3.70527e-06	3.32624e-06	3.21687e-06	2.99335e-06	2.66569e-06	2.57895e-06	2.36243e-06
0.165	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.90899e-05	-6.48383e-05	-0.000126156	-0.000193036	-0.000260662	-0.000322476	-0.000378613	-0.000430252	-0.000475883	-0.000519147	-0.000541067	-0.000533384	-0.000509199	-0.000474525	-0.000437466	-0.000405534	-0.000376296	-0.000353638	-0.000336731	-0.000321738	-0.00031133	-0.000301847	-0.000291984	-0.000283892	-0.000273965	-0.00026363	-0.000253966	-0.000242425	-0.00023171	-0.000221436	-0.000210272	-0.000200805	-0.000191489	-0.000182114	-0.000174453	-0.000166509	-0.000158969	-0.000152655	-0.000145766	-0.000139537	-0.000133981	-0.00012784	-0.000122516	-0.000117436	-0.000111973	-0.000107373	-0.000102733	-9.79774e-05	-9.40096e-05	-8.9831e-05	-8.57732e-05	-8.23356e-05	-7.86144e-05	-7.51797e-05	-7.21636e-05	-6.88712e-05	-6.59598e-05	-6.32779e-05	-6.03839e-05	-5.79029e-05	-5.54998e-05	-5.29776e-05	-5.08499e-05	-4.8694e-05	-4.65155e-05	-4.4677e-05	-4.27485e-05	-4.088e-05	-3.92777e-05	-3.75609e-05	-3.59647e-05	-3.45558e-05	-3.30366e-05	-3.16742e-05	-3.0426e-05	-2.90907e-05	-2.79259e-05	-2.68145e-05	-2.5649e-05	-2.4649e-05	-2.36574e-05	-2.26468e-05	-2.17833e-05	-2.08989e-05	-2.00273e-05	-1.92765e-05	-1.84898e-05	-1.77408e-05	-1.70834e-05	-1.63862e-05	-1.57438e-05	-1.51644e-05	-1.45498e-05	-1.39988e-05	-1.34855e-05	-1.29465e-05	-1.24729e-05	-1.20168e-05	-1.15467e-05	-1.11381e-05	-1.07321e-05	-1.03242e-05	-9.96981e-06	-9.60873e-06	-9.256e-06	-8.94688e-06	-8.62638e-06	-8.32218e-06	-8.05097e-06	-7.76739e-06	-7.50532e-06	-7.26611e-06	-7.01619e-06	-6.79029e-06	-6.57841e-06	-6.3591e-06	-6.16394e-06	-5.97577e-06	-5.78409e-06	-5.6149e-06	-5.44756e-06	-5.28065e-06	-5.1333e-06	-4.9845e-06	-4.83954e-06	-4.71056e-06	-4.57843e-06	-4.45275e-06	-4.33925e-06	-4.2222e-06	-4.11325e-06	-4.01292e-06	-3.9095e-06	-3.04645e-05	-9.49869e-05	-0.000182293	-0.000278057	-0.000374669	-0.00046186	-0.000539336	-0.000607597	-0.000664317	-0.000716011	-0.00073534	-0.000712955	-0.000666889	-0.00060513	-0.000543583	-0.000490381	-0.000444197	-0.000411876	-0.000388385	-0.000371146	-0.000361903	-0.00035311	-0.000345797	-0.00033958	-0.000329671	-0.000320105	-0.000309054	-0.000295315	-0.000283075	-0.000269415	-0.000255603	-0.000243977	-0.00023139	-0.000220265	-0.000210776	-0.000200515	-0.000192129	-0.000184288	-0.000175867	-0.000169129	-0.000162077	-0.000154841	-0.000148938	-0.000142338	-0.000136048	-0.000130706	-0.000124647	-0.000119284	-0.00011447	-0.0001091	-0.000104602	-0.000100287	-9.56402e-05	-9.18584e-05	-8.79771e-05	-8.3999e-05	-8.07612e-05	-7.72589e-05	-7.38692e-05	-7.1041e-05	-6.78934e-05	-6.50156e-05	-6.25095e-05	-5.97094e-05	-5.72718e-05	-5.5032e-05	-5.25711e-05	-5.05029e-05	-4.84916e-05	-4.63525e-05	-4.45861e-05	-4.27772e-05	-4.09338e-05	-3.94101e-05	-3.77861e-05	-3.62078e-05	-3.48788e-05	-3.34278e-05	-3.20821e-05	-3.09111e-05	-2.96235e-05	-2.84778e-05	-2.74376e-05	-2.63039e-05	-2.53269e-05	-2.43978e-05	-2.34074e-05	-2.25707e-05	-2.17386e-05	-2.08796e-05	-2.01581e-05	-1.94131e-05	-1.86724e-05	-1.80454e-05	-1.738e-05	-1.67441e-05	-1.61946e-05	-1.56029e-05	-1.50582e-05	-1.45729e-05	-1.40496e-05	-1.3583e-05	-1.31519e-05	-1.26919e-05	-1.22913e-05	-1.19068e-05	-1.15047e-05	-1.11593e-05	-1.08156e-05	-1.04661e-05	-1.01666e-05	-9.85947e-06	-9.55695e-06	-9.29535e-06	-9.02149e-06	-8.76036e-06	-8.53033e-06	-8.28691e-06	-8.06176e-06	-7.8582e-06	-7.64273e-06	-7.44844e-06	-7.26738e-06	-7.07748e-06	-6.9094e-06	-6.74775e-06	-6.58111e-06	-6.43508e-06	-6.29049e-06	-6.14479e-06	-6.01723e-06	-5.88785e-06	-5.76081e-06	5.79455e-05	0.000218935	0.00042803	0.00061978	0.000764129	0.000837705	0.000840342	0.000806603	0.000759019	0.000709831	0.000619826	0.000480235	0.000327747	0.000197375	9.99003e-05	4.28157e-05	2.17844e-05	1.95854e-05	3.01998e-05	4.7078e-05	5.95173e-05	6.9492e-05	7.68692e-05	7.73165e-05	7.61855e-05	7.43812e-05	6.89177e-05	6.47353e-05	6.15889e-05	5.65597e-05	5.36916e-05	5.17988e-05	4.83257e-05	4.68101e-05	4.56604e-05	4.29586e-05	4.19376e-05	4.08444e-05	3.83898e-05	3.7487e-05	3.62869e-05	3.40153e-05	3.32146e-05	3.19808e-05	2.9954e-05	2.92913e-05	2.80891e-05	2.63282e-05	2.57944e-05	2.46405e-05	2.31254e-05	2.26879e-05	2.15816e-05	2.02836e-05	1.99134e-05	1.88563e-05	1.77515e-05	1.74287e-05	1.6426e-05	1.5494e-05	1.5205e-05	1.42622e-05	1.34836e-05	1.32179e-05	1.23388e-05	1.16946e-05	1.1444e-05	1.06308e-05	1.01029e-05	9.86131e-06	9.11519e-06	8.68665e-06	8.45019e-06	7.77112e-06	7.42651e-06	7.19294e-06	6.57999e-06	6.30536e-06	6.07369e-06	5.52504e-06	5.30797e-06	5.07819e-06	4.59126e-06	4.4208e-06	4.19357e-06	3.76515e-06	3.6318e-06	3.40822e-06	3.03465e-06	2.93028e-06	2.71174e-06	2.38898e-06	2.30671e-06	2.0947e-06
0.17	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.89967e-05	-6.45314e-05	-0.000125551	-0.000192084	-0.00025934	-0.000320777	-0.000376536	-0.000427799	-0.000473063	-0.000515968	-0.000537633	-0.00052983	-0.000505622	-0.000470987	-0.000434003	-0.000402163	-0.000373033	-0.000350488	-0.000333701	-0.000318833	-0.00030855	-0.000299193	-0.000289454	-0.00028148	-0.000271669	-0.000261443	-0.000251882	-0.00024044	-0.000229818	-0.000219631	-0.000208552	-0.000199163	-0.000189923	-0.000180622	-0.000173031	-0.000165155	-0.000157679	-0.000151427	-0.000144598	-0.000138426	-0.000132925	-0.000126836	-0.000121562	-0.00011653	-0.000111113	-0.000106557	-0.000101959	-9.72435e-05	-9.33135e-05	-8.91717e-05	-8.51489e-05	-8.17445e-05	-7.80554e-05	-7.46513e-05	-7.16643e-05	-6.84e-05	-6.55153e-05	-6.28587e-05	-5.99894e-05	-5.75316e-05	-5.51507e-05	-5.265e-05	-5.05424e-05	-4.8406e-05	-4.62462e-05	-4.44253e-05	-4.25138e-05	-4.06615e-05	-3.90745e-05	-3.73726e-05	-3.57905e-05	-3.43949e-05	-3.28887e-05	-3.15386e-05	-3.03019e-05	-2.8978e-05	-2.78237e-05	-2.67225e-05	-2.55668e-05	-2.45761e-05	-2.35933e-05	-2.25912e-05	-2.17357e-05	-2.0859e-05	-1.99947e-05	-1.92509e-05	-1.84708e-05	-1.77282e-05	-1.70768e-05	-1.63854e-05	-1.57485e-05	-1.51743e-05	-1.45647e-05	-1.40184e-05	-1.35097e-05	-1.29751e-05	-1.25056e-05	-1.20533e-05	-1.1587e-05	-1.11819e-05	-1.07793e-05	-1.03746e-05	-1.00232e-05	-9.66504e-06	-9.31507e-06	-9.00855e-06	-8.69055e-06	-8.38871e-06	-8.11972e-06	-7.83828e-06	-7.57823e-06	-7.34091e-06	-7.09283e-06	-6.86863e-06	-6.65837e-06	-6.44061e-06	-6.2469e-06	-6.0601e-06	-5.86974e-06	-5.70177e-06	-5.53558e-06	-5.36977e-06	-5.22344e-06	-5.07561e-06	-4.93157e-06	-4.80343e-06	-4.67212e-06	-4.54719e-06	-4.43439e-06	-4.318e-06	-4.20968e-06	-4.10991e-06	-4.00704e-06	-3.04611e-05	-9.47513e-05	-0.000181734	-0.000277125	-0.000373335	-0.000460115	-0.000537173	-0.000605011	-0.00066131	-0.000712583	-0.000731599	-0.000709045	-0.000662911	-0.000601157	-0.000539655	-0.000486523	-0.000440435	-0.000408223	-0.000384858	-0.00036776	-0.00035866	-0.000350017	-0.000342855	-0.000336782	-0.000327016	-0.000317582	-0.000306657	-0.000293037	-0.000280908	-0.000267353	-0.00025364	-0.000242106	-0.00022961	-0.00021857	-0.000209162	-0.000198982	-0.000190672	-0.000182905	-0.000174555	-0.000167884	-0.000160897	-0.000153725	-0.000147881	-0.000141338	-0.000135103	-0.000129813	-0.000123804	-0.000118488	-0.00011372	-0.000108393	-0.000103937	-9.96616e-05	-9.50531e-05	-9.13072e-05	-8.74607e-05	-8.35161e-05	-8.03097e-05	-7.6838e-05	-7.34774e-05	-7.06767e-05	-6.75557e-05	-6.47033e-05	-6.22211e-05	-5.94443e-05	-5.70286e-05	-5.48097e-05	-5.23692e-05	-5.032e-05	-4.83269e-05	-4.62054e-05	-4.44555e-05	-4.26626e-05	-4.08345e-05	-3.93251e-05	-3.7715e-05	-3.615e-05	-3.48335e-05	-3.33945e-05	-3.20603e-05	-3.09001e-05	-2.96229e-05	-2.84871e-05	-2.74563e-05	-2.63317e-05	-2.53633e-05	-2.44423e-05	-2.34597e-05	-2.26304e-05	-2.18054e-05	-2.09531e-05	-2.0238e-05	-1.9499e-05	-1.87642e-05	-1.81426e-05	-1.74825e-05	-1.68515e-05	-1.63067e-05	-1.57195e-05	-1.51791e-05	-1.46978e-05	-1.41784e-05	-1.37154e-05	-1.32878e-05	-1.2831e-05	-1.24335e-05	-1.20519e-05	-1.16527e-05	-1.13099e-05	-1.09686e-05	-1.06215e-05	-1.03242e-05	-1.00191e-05	-9.71861e-06	-9.45885e-06	-9.18675e-06	-8.92727e-06	-8.69878e-06	-8.45682e-06	-8.23303e-06	-8.03073e-06	-7.81647e-06	-7.62329e-06	-7.44326e-06	-7.25434e-06	-7.08715e-06	-6.92633e-06	-6.76047e-06	-6.61514e-06	-6.47121e-06	-6.32612e-06	-6.19909e-06	-6.07021e-06	-5.94362e-06	5.77828e-05	0.00021882	0.000428013	0.000619908	0.000764389	0.000838042	0.000840668	0.000806803	0.000758998	0.000709536	0.000619211	0.000479269	0.00032642	0.000195717	9.79846e-05	4.07246e-05	1.95958e-05	1.73706e-05	2.8006e-05	4.49343e-05	5.74451e-05	6.74966e-05	7.49494e-05	7.54727e-05	7.44107e-05	7.2669e-05	6.72664e-05	6.31388e-05	6.00433e-05	5.50651e-05	5.22439e-05	5.03963e-05	4.69692e-05	4.54962e-05	4.43879e-05	4.1728e-05	4.07457e-05	3.969e-05	3.72732e-05	3.64048e-05	3.52384e-05	3.30005e-05	3.22304e-05	3.10268e-05	2.90299e-05	2.83944e-05	2.72192e-05	2.54849e-05	2.49753e-05	2.38457e-05	2.23543e-05	2.19384e-05	2.08539e-05	1.9577e-05	1.9226e-05	1.81884e-05	1.71024e-05	1.67969e-05	1.58117e-05	1.48964e-05	1.46229e-05	1.36957e-05	1.2932e-05	1.26801e-05	1.1815e-05	1.11841e-05	1.09458e-05	1.01452e-05	9.62911e-06	9.3986e-06	8.66376e-06	8.24571e-06	8.0192e-06	7.35025e-06	7.01498e-06	6.79035e-06	6.18646e-06	5.92016e-06	5.69654e-06	5.156e-06	4.94637e-06	4.72383e-06	4.24417e-06	4.08036e-06	3.85965e-06	3.43775e-06	3.31035e-06	3.09266e-06	2.72493e-06	2.62588e-06	2.41266e-06	2.09513e-06	2.01765e-06	1.81044e-06
0.175	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.89005e-05	-6.42145e-05	-0.000124925	-0.000191101	-0.000257974	-0.000319023	-0.000374392	-0.000425267	-0.000470151	-0.000512685	-0.000534087	-0.000526161	-0.000501929	-0.000467335	-0.000430429	-0.000398683	-0.000369663	-0.000347237	-0.000330572	-0.000315834	-0.00030568	-0.000296453	-0.000286842	-0.000278991	-0.000269298	-0.000259185	-0.000249731	-0.00023839	-0.000227864	-0.000217768	-0.000206775	-0.000197468	-0.000188307	-0.000179082	-0.000171562	-0.000163756	-0.000156347	-0.000150159	-0.000143392	-0.000137279	-0.000131834	-0.0001258	-0.000120578	-0.000115595	-0.000110225	-0.000105714	-0.000101159	-9.64853e-05	-9.25944e-05	-8.84904e-05	-8.45039e-05	-8.11337e-05	-7.74778e-05	-7.41053e-05	-7.11482e-05	-6.79131e-05	-6.50558e-05	-6.24255e-05	-5.95816e-05	-5.71477e-05	-5.47897e-05	-5.23112e-05	-5.02245e-05	-4.81081e-05	-4.59676e-05	-4.41648e-05	-4.22709e-05	-4.04354e-05	-3.88642e-05	-3.71776e-05	-3.56101e-05	-3.42282e-05	-3.27354e-05	-3.13979e-05	-3.01733e-05	-2.8861e-05	-2.77177e-05	-2.66269e-05	-2.54814e-05	-2.45001e-05	-2.35265e-05	-2.25331e-05	-2.16859e-05	-2.08171e-05	-1.99604e-05	-1.92238e-05	-1.84506e-05	-1.77145e-05	-1.70693e-05	-1.6384e-05	-1.57528e-05	-1.51839e-05	-1.45795e-05	-1.40382e-05	-1.3534e-05	-1.30039e-05	-1.25386e-05	-1.20904e-05	-1.1628e-05	-1.12265e-05	-1.08274e-05	-1.0426e-05	-1.00778e-05	-9.72258e-06	-9.37546e-06	-9.07162e-06	-8.7562e-06	-8.4568e-06	-8.1901e-06	-7.91088e-06	-7.6529e-06	-7.41755e-06	-7.17135e-06	-6.94892e-06	-6.74033e-06	-6.52417e-06	-6.33196e-06	-6.14657e-06	-5.95756e-06	-5.79085e-06	-5.62586e-06	-5.46119e-06	-5.31591e-06	-5.16909e-06	-5.026e-06	-4.89874e-06	-4.76826e-06	-4.64411e-06	-4.53204e-06	-4.41634e-06	-4.30865e-06	-4.20948e-06	-4.10716e-06	-3.04571e-05	-9.45075e-05	-0.000181157	-0.000276162	-0.000371957	-0.000458312	-0.000534939	-0.000602341	-0.000658205	-0.000709043	-0.000727737	-0.000705007	-0.000658805	-0.000597055	-0.000535599	-0.00048254	-0.00043655	-0.000404452	-0.000381217	-0.000364262	-0.000355311	-0.000346824	-0.000339816	-0.000333893	-0.000324273	-0.000314977	-0.000304181	-0.000290685	-0.000278669	-0.000265222	-0.000251612	-0.000240174	-0.00022777	-0.000216819	-0.000207496	-0.000197399	-0.000189167	-0.000181475	-0.0001732	-0.000166598	-0.000159679	-0.000152572	-0.000146789	-0.000140305	-0.000134127	-0.00012889	-0.000122933	-0.000117666	-0.000112944	-0.000107663	-0.000103249	-9.90147e-05	-9.44459e-05	-9.07372e-05	-8.69265e-05	-8.30165e-05	-7.98425e-05	-7.64023e-05	-7.30718e-05	-7.02994e-05	-6.7206e-05	-6.43796e-05	-6.19222e-05	-5.91694e-05	-5.67764e-05	-5.45791e-05	-5.21595e-05	-5.01299e-05	-4.81558e-05	-4.60525e-05	-4.43196e-05	-4.25431e-05	-4.07309e-05	-3.92363e-05	-3.76405e-05	-3.60892e-05	-3.47855e-05	-3.3359e-05	-3.20366e-05	-3.08876e-05	-2.96212e-05	-2.84956e-05	-2.74745e-05	-2.63593e-05	-2.53996e-05	-2.44871e-05	-2.35126e-05	-2.26908e-05	-2.18731e-05	-2.10278e-05	-2.03192e-05	-1.95866e-05	-1.88578e-05	-1.82418e-05	-1.75871e-05	-1.69613e-05	-1.64213e-05	-1.58388e-05	-1.53027e-05	-1.48256e-05	-1.43102e-05	-1.3851e-05	-1.34268e-05	-1.29735e-05	-1.25792e-05	-1.22006e-05	-1.18043e-05	-1.14641e-05	-1.11255e-05	-1.07808e-05	-1.04857e-05	-1.01829e-05	-9.8844e-06	-9.62654e-06	-9.35625e-06	-9.09848e-06	-8.87157e-06	-8.63113e-06	-8.40874e-06	-8.20775e-06	-7.99473e-06	-7.8027e-06	-7.62373e-06	-7.43583e-06	-7.26956e-06	-7.1096e-06	-6.94455e-06	-6.79995e-06	-6.65669e-06	-6.51223e-06	-6.38576e-06	-6.2574e-06	-6.13128e-06	5.7616e-05	0.000218701	0.000427997	0.000620041	0.000764659	0.000838391	0.000841006	0.000807011	0.000758977	0.000709234	0.000618578	0.000478273	0.000325052	0.000194007	9.60084e-05	3.85674e-05	1.7338e-05	1.50856e-05	2.57427e-05	4.27227e-05	5.53073e-05	6.54381e-05	7.29689e-05	7.35706e-05	7.25798e-05	7.09028e-05	6.5563e-05	6.1492e-05	5.84489e-05	5.35235e-05	5.07508e-05	4.89497e-05	4.55701e-05	4.41411e-05	4.30755e-05	4.04589e-05	3.95164e-05	3.84995e-05	3.61216e-05	3.52889e-05	3.41573e-05	3.1954e-05	3.12155e-05	3.00431e-05	2.8077e-05	2.74696e-05	2.63223e-05	2.46155e-05	2.41309e-05	2.30263e-05	2.15593e-05	2.11658e-05	2.01037e-05	1.88486e-05	1.85176e-05	1.75001e-05	1.64335e-05	1.61458e-05	1.51786e-05	1.42806e-05	1.40229e-05	1.31119e-05	1.23636e-05	1.21259e-05	1.12753e-05	1.06581e-05	1.04325e-05	9.64498e-06	9.14101e-06	8.92194e-06	8.19876e-06	7.79151e-06	7.57528e-06	6.91677e-06	6.59114e-06	6.37574e-06	5.7812e-06	5.5235e-06	5.30818e-06	4.77601e-06	4.57405e-06	4.35899e-06	3.88683e-06	3.72988e-06	3.51591e-06	3.10073e-06	2.97946e-06	2.76785e-06	2.40614e-06	2.31259e-06	2.10485e-06	1.79273e-06	1.72018e-06	1.51792e-06
0.18	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.88043e-05	-6.38976e-05	-0.0001243	-0.000190118	-0.000256609	-0.000317268	-0.000372247	-0.000422735	-0.00046724	-0.000509403	-0.000530542	-0.000522491	-0.000498236	-0.000463683	-0.000426854	-0.000395203	-0.000366294	-0.000343985	-0.000327444	-0.000312836	-0.000302811	-0.000293713	-0.00028423	-0.000276501	-0.000266928	-0.000256928	-0.000247579	-0.000236341	-0.00022591	-0.000215904	-0.000204999	-0.000195773	-0.000186691	-0.000177542	-0.000170093	-0.000162357	-0.000155015	-0.000148891	-0.000142185	-0.000136132	-0.000130743	-0.000124763	-0.000119593	-0.000114659	-0.000109337	-0.000104871	-0.000100359	-9.57271e-05	-9.18752e-05	-8.78092e-05	-8.38589e-05	-8.05228e-05	-7.69002e-05	-7.35593e-05	-7.06321e-05	-6.74261e-05	-6.45964e-05	-6.19922e-05	-5.91737e-05	-5.67638e-05	-5.44288e-05	-5.19724e-05	-4.99065e-05	-4.78103e-05	-4.5689e-05	-4.39044e-05	-4.2028e-05	-4.02092e-05	-3.86539e-05	-3.69826e-05	-3.54296e-05	-3.40616e-05	-3.25821e-05	-3.12572e-05	-3.00446e-05	-2.8744e-05	-2.76116e-05	-2.65313e-05	-2.53959e-05	-2.44242e-05	-2.34596e-05	-2.24751e-05	-2.16361e-05	-2.07753e-05	-1.99262e-05	-1.91967e-05	-1.84304e-05	-1.77009e-05	-1.70619e-05	-1.63825e-05	-1.5757e-05	-1.51936e-05	-1.45943e-05	-1.40579e-05	-1.35584e-05	-1.30328e-05	-1.25717e-05	-1.21275e-05	-1.1669e-05	-1.12711e-05	-1.08755e-05	-1.04774e-05	-1.01323e-05	-9.78012e-06	-9.43586e-06	-9.13469e-06	-8.82184e-06	-8.52489e-06	-8.26049e-06	-7.98347e-06	-7.72758e-06	-7.49418e-06	-7.24987e-06	-7.02921e-06	-6.82229e-06	-6.60773e-06	-6.41702e-06	-6.23305e-06	-6.04539e-06	-5.87994e-06	-5.71615e-06	-5.55261e-06	-5.40839e-06	-5.26257e-06	-5.12043e-06	-4.99404e-06	-4.8644e-06	-4.74103e-06	-4.62969e-06	-4.51467e-06	-4.40762e-06	-4.30904e-06	-4.20728e-06	-3.0453e-05	-9.42638e-05	-0.000180579	-0.000275199	-0.000370579	-0.00045651	-0.000532705	-0.000599671	-0.000655101	-0.000705503	-0.000723875	-0.000700969	-0.000654698	-0.000592954	-0.000531543	-0.000478557	-0.000432666	-0.000400681	-0.000377577	-0.000360765	-0.000351963	-0.000343631	-0.000336777	-0.000331004	-0.000321531	-0.000312372	-0.000301706	-0.000288333	-0.00027643	-0.000263091	-0.000249583	-0.000238241	-0.000225931	-0.000215068	-0.000205829	-0.000195815	-0.000187661	-0.000180046	-0.000171844	-0.000165313	-0.000158461	-0.000151419	-0.000145696	-0.000139272	-0.000133151	-0.000127967	-0.000122062	-0.000116844	-0.000112169	-0.000106933	-0.000102562	-9.83678e-05	-9.38387e-05	-9.01671e-05	-8.63924e-05	-8.2517e-05	-7.93754e-05	-7.59667e-05	-7.26662e-05	-6.99221e-05	-6.68563e-05	-6.4056e-05	-6.16233e-05	-5.88946e-05	-5.65242e-05	-5.43485e-05	-5.19498e-05	-4.99399e-05	-4.79846e-05	-4.58995e-05	-4.41837e-05	-4.24237e-05	-4.06272e-05	-3.91474e-05	-3.7566e-05	-3.60283e-05	-3.47375e-05	-3.33235e-05	-3.20129e-05	-3.0875e-05	-2.96195e-05	-2.85041e-05	-2.74927e-05	-2.63869e-05	-2.5436e-05	-2.45319e-05	-2.35655e-05	-2.27513e-05	-2.19409e-05	-2.11026e-05	-2.04005e-05	-1.96742e-05	-1.89513e-05	-1.8341e-05	-1.76917e-05	-1.70711e-05	-1.65359e-05	-1.5958e-05	-1.54264e-05	-1.49534e-05	-1.4442e-05	-1.39865e-05	-1.35659e-05	-1.3116e-05	-1.27249e-05	-1.23493e-05	-1.19558e-05	-1.16184e-05	-1.12824e-05	-1.09401e-05	-1.06473e-05	-1.03466e-05	-1.00502e-05	-9.79422e-06	-9.52576e-06	-9.26969e-06	-9.04436e-06	-8.80543e-06	-8.58445e-06	-8.38477e-06	-8.17299e-06	-7.98211e-06	-7.80421e-06	-7.61732e-06	-7.45197e-06	-7.29287e-06	-7.12862e-06	-6.98475e-06	-6.84217e-06	-6.69833e-06	-6.57243e-06	-6.44459e-06	-6.31894e-06	5.74492e-05	0.000218583	0.000427981	0.000620175	0.000764929	0.00083874	0.000841344	0.000807219	0.000758957	0.000708931	0.000617944	0.000477276	0.000323683	0.000192297	9.40321e-05	3.64102e-05	1.50801e-05	1.28006e-05	2.34793e-05	4.05112e-05	5.31695e-05	6.33795e-05	7.09885e-05	7.16686e-05	7.0749e-05	6.91366e-05	6.38597e-05	5.98451e-05	5.68546e-05	5.19819e-05	4.92576e-05	4.75032e-05	4.4171e-05	4.27859e-05	4.17631e-05	3.91898e-05	3.82871e-05	3.73091e-05	3.49701e-05	3.41729e-05	3.30762e-05	3.09076e-05	3.02007e-05	2.90594e-05	2.71241e-05	2.65448e-05	2.54255e-05	2.3746e-05	2.32865e-05	2.22069e-05	2.07644e-05	2.03932e-05	1.93535e-05	1.81202e-05	1.78091e-05	1.68118e-05	1.57645e-05	1.54946e-05	1.45455e-05	1.36647e-05	1.3423e-05	1.25282e-05	1.17952e-05	1.15717e-05	1.07357e-05	1.01321e-05	9.91929e-06	9.14473e-06	8.65291e-06	8.44529e-06	7.73375e-06	7.33732e-06	7.13137e-06	6.48329e-06	6.16729e-06	5.96113e-06	5.37594e-06	5.12683e-06	4.91982e-06	4.39603e-06	4.20174e-06	3.99415e-06	3.5295e-06	3.3794e-06	3.17216e-06	2.76371e-06	2.64858e-06	2.44304e-06	2.08735e-06	1.9993e-06	1.79705e-06	1.49032e-06	1.42271e-06	1.22541e-06
0.185	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.87054e-05	-6.35718e-05	-0.000123657	-0.000189107	-0.000255205	-0.000315464	-0.000370042	-0.000420131	-0.000464247	-0.000506027	-0.000526896	-0.000518718	-0.000494438	-0.000459928	-0.000423178	-0.000391624	-0.000362828	-0.000340641	-0.000324227	-0.000309752	-0.000299859	-0.000290894	-0.000281543	-0.00027394	-0.000264489	-0.000254605	-0.000245365	-0.000234232	-0.000223899	-0.000213986	-0.000203171	-0.000194029	-0.000185027	-0.000175956	-0.000168581	-0.000160917	-0.000153644	-0.000147585	-0.000140943	-0.000134951	-0.000129619	-0.000123696	-0.000118578	-0.000113695	-0.000108422	-0.000104002	-9.95345e-05	-9.49453e-05	-9.11337e-05	-8.71066e-05	-8.31936e-05	-7.98926e-05	-7.63041e-05	-7.29957e-05	-7.00992e-05	-6.69231e-05	-6.41216e-05	-6.15444e-05	-5.87521e-05	-5.63668e-05	-5.40553e-05	-5.16218e-05	-4.95772e-05	-4.75016e-05	-4.54001e-05	-4.36342e-05	-4.17759e-05	-3.99743e-05	-3.84352e-05	-3.67797e-05	-3.52417e-05	-3.38878e-05	-3.24221e-05	-3.11102e-05	-2.991e-05	-2.86212e-05	-2.75002e-05	-2.64307e-05	-2.53057e-05	-2.43437e-05	-2.33885e-05	-2.2413e-05	-2.15825e-05	-2.07299e-05	-1.98886e-05	-1.91664e-05	-1.84072e-05	-1.76845e-05	-1.70519e-05	-1.63787e-05	-1.5759e-05	-1.52011e-05	-1.46072e-05	-1.40758e-05	-1.35811e-05	-1.30601e-05	-1.26034e-05	-1.21633e-05	-1.17087e-05	-1.13146e-05	-1.09226e-05	-1.05279e-05	-1.0186e-05	-9.83694e-06	-9.49562e-06	-9.19721e-06	-8.88702e-06	-8.59258e-06	-8.33054e-06	-8.0558e-06	-7.80205e-06	-7.57068e-06	-7.3283e-06	-7.10947e-06	-6.90428e-06	-6.69137e-06	-6.5022e-06	-6.31969e-06	-6.13343e-06	-5.96928e-06	-5.80672e-06	-5.64435e-06	-5.50123e-06	-5.35645e-06	-5.21528e-06	-5.08981e-06	-4.96103e-06	-4.83847e-06	-4.72787e-06	-4.61357e-06	-4.50718e-06	-4.40921e-06	-4.30803e-06	-3.04466e-05	-9.40109e-05	-0.000179984	-0.000274206	-0.00036916	-0.000454655	-0.000530406	-0.000596924	-0.000651906	-0.000701861	-0.000719901	-0.000696816	-0.000650473	-0.000588734	-0.00052737	-0.000474459	-0.000428669	-0.0003968	-0.00037383	-0.000357167	-0.000348517	-0.000340345	-0.00033365	-0.000328031	-0.000318709	-0.00030969	-0.000299157	-0.000285911	-0.000274125	-0.000260897	-0.000247495	-0.00023625	-0.000224036	-0.000213264	-0.000204112	-0.000194183	-0.00018611	-0.000178572	-0.000170447	-0.000163987	-0.000157204	-0.000150229	-0.000144569	-0.000138206	-0.000132143	-0.000127013	-0.000121162	-0.000115994	-0.000111367	-0.000106177	-0.00010185	-9.76984e-05	-9.321e-05	-8.95766e-05	-8.58388e-05	-8.1999e-05	-7.88907e-05	-7.55144e-05	-7.22449e-05	-6.95298e-05	-6.64923e-05	-6.37189e-05	-6.13116e-05	-5.86076e-05	-5.62606e-05	-5.4107e-05	-5.17299e-05	-4.97402e-05	-4.78042e-05	-4.57379e-05	-4.40396e-05	-4.22965e-05	-4.05162e-05	-3.90516e-05	-3.7485e-05	-3.59614e-05	-3.46838e-05	-3.32826e-05	-3.19842e-05	-3.08578e-05	-2.96134e-05	-2.85085e-05	-2.75071e-05	-2.64109e-05	-2.54691e-05	-2.45736e-05	-2.36156e-05	-2.28092e-05	-2.20062e-05	-2.11751e-05	-2.04798e-05	-1.97599e-05	-1.90433e-05	-1.84387e-05	-1.7795e-05	-1.71797e-05	-1.66495e-05	-1.60764e-05	-1.55493e-05	-1.50806e-05	-1.45733e-05	-1.41217e-05	-1.37047e-05	-1.32583e-05	-1.28705e-05	-1.2498e-05	-1.21075e-05	-1.17729e-05	-1.14395e-05	-1.10998e-05	-1.08093e-05	-1.05108e-05	-1.02165e-05	-9.96253e-06	-9.69594e-06	-9.44164e-06	-9.21794e-06	-8.98058e-06	-8.76106e-06	-8.56273e-06	-8.35225e-06	-8.16256e-06	-7.98576e-06	-7.79992e-06	-7.63553e-06	-7.47732e-06	-7.31391e-06	-7.1708e-06	-7.02892e-06	-6.88574e-06	-6.76042e-06	-6.63312e-06	-6.50797e-06	5.72816e-05	0.000218465	0.000427969	0.000620316	0.00076521	0.000839103	0.000841695	0.000807436	0.00075894	0.000708625	0.000617298	0.000476257	0.000322281	0.000190544	9.2006e-05	3.41982e-05	1.27647e-05	1.04572e-05	2.11582e-05	3.82431e-05	5.09773e-05	6.12688e-05	6.89579e-05	6.97185e-05	6.88721e-05	6.73261e-05	6.21138e-05	5.81573e-05	5.52207e-05	5.04021e-05	4.77276e-05	4.6021e-05	4.27376e-05	4.13977e-05	4.04187e-05	3.789e-05	3.70282e-05	3.609e-05	3.3791e-05	3.30304e-05	3.19694e-05	2.98364e-05	2.9162e-05	2.80527e-05	2.61491e-05	2.55986e-05	2.45079e-05	2.28567e-05	2.24229e-05	2.1369e-05	1.99515e-05	1.96033e-05	1.85867e-05	1.73757e-05	1.70851e-05	1.61085e-05	1.50811e-05	1.48295e-05	1.38989e-05	1.30358e-05	1.28104e-05	1.19323e-05	1.1215e-05	1.10062e-05	1.0185e-05	9.59541e-06	9.39573e-06	8.63453e-06	8.15517e-06	7.9593e-06	7.25973e-06	6.8744e-06	6.67899e-06	6.04163e-06	5.73553e-06	5.53884e-06	4.96325e-06	4.72296e-06	4.52446e-06	4.00927e-06	3.82285e-06	3.62294e-06	3.16598e-06	3.02292e-06	2.82259e-06	2.42103e-06	2.3122e-06	2.11289e-06	1.76338e-06	1.68098e-06	1.48435e-06	1.18316e-06	1.12061e-06	9.2839e-07
0.19	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.8601e-05	-6.3228e-05	-0.000122978	-0.000188041	-0.000253724	-0.000313561	-0.000367716	-0.000417385	-0.000461089	-0.000502466	-0.00052305	-0.000514737	-0.000490431	-0.000455966	-0.000419299	-0.000387848	-0.000359172	-0.000337112	-0.000320831	-0.000306497	-0.000296744	-0.000287919	-0.000278707	-0.000271236	-0.000261914	-0.000252153	-0.000243028	-0.000232005	-0.000221776	-0.00021196	-0.000201239	-0.000192186	-0.000183269	-0.000174281	-0.000166983	-0.000159394	-0.000152194	-0.000146204	-0.000139629	-0.000133701	-0.00012843	-0.000122566	-0.000117504	-0.000112674	-0.000107453	-0.000103082	-9.86606e-05	-9.41165e-05	-9.03472e-05	-8.63611e-05	-8.24874e-05	-7.92234e-05	-7.5671e-05	-7.23967e-05	-6.95326e-05	-6.63881e-05	-6.36164e-05	-6.10676e-05	-5.83028e-05	-5.59434e-05	-5.36568e-05	-5.12473e-05	-4.92253e-05	-4.71715e-05	-4.50909e-05	-4.33446e-05	-4.15053e-05	-3.97219e-05	-3.81999e-05	-3.65611e-05	-3.50388e-05	-3.36999e-05	-3.22486e-05	-3.09505e-05	-2.97633e-05	-2.84871e-05	-2.7378e-05	-2.63198e-05	-2.52058e-05	-2.42541e-05	-2.33089e-05	-2.23428e-05	-2.15213e-05	-2.06773e-05	-1.98442e-05	-1.91298e-05	-1.83781e-05	-1.76626e-05	-1.70367e-05	-1.637e-05	-1.57565e-05	-1.52044e-05	-1.46161e-05	-1.409e-05	-1.36004e-05	-1.30843e-05	-1.26321e-05	-1.21965e-05	-1.17461e-05	-1.13559e-05	-1.09677e-05	-1.05766e-05	-1.02381e-05	-9.89232e-06	-9.55411e-06	-9.25863e-06	-8.95124e-06	-8.65947e-06	-8.39993e-06	-8.1276e-06	-7.87612e-06	-7.64689e-06	-7.40658e-06	-7.18967e-06	-6.98631e-06	-6.77515e-06	-6.58761e-06	-6.40666e-06	-6.22188e-06	-6.05912e-06	-5.89787e-06	-5.73675e-06	-5.59479e-06	-5.45111e-06	-5.31099e-06	-5.18648e-06	-5.05862e-06	-4.93693e-06	-4.82713e-06	-4.71359e-06	-4.60791e-06	-4.5106e-06	-4.41004e-06	-3.04356e-05	-9.374e-05	-0.000179351	-0.000273154	-0.000367659	-0.000452693	-0.000527976	-0.000594021	-0.000648532	-0.000698015	-0.000715705	-0.000692429	-0.000646012	-0.000584277	-0.000522963	-0.000470131	-0.000424447	-0.000392702	-0.000369873	-0.000353365	-0.000344876	-0.000336873	-0.000330345	-0.000324888	-0.000315725	-0.000306855	-0.000296462	-0.00028335	-0.000271686	-0.000258576	-0.000245284	-0.000234143	-0.00022203	-0.000211354	-0.000202293	-0.000192454	-0.000184466	-0.00017701	-0.000168965	-0.00016258	-0.000155871	-0.000148966	-0.000143372	-0.000137074	-0.000131071	-0.000126	-0.000120204	-0.000115089	-0.000110513	-0.000105373	-0.000101091	-9.6984e-05	-9.25386e-05	-8.89454e-05	-8.52465e-05	-8.14442e-05	-7.8371e-05	-7.50288e-05	-7.17919e-05	-6.91075e-05	-6.60999e-05	-6.33549e-05	-6.09742e-05	-5.82964e-05	-5.59739e-05	-5.38437e-05	-5.14893e-05	-4.95209e-05	-4.76054e-05	-4.55588e-05	-4.3879e-05	-4.21537e-05	-4.03907e-05	-3.89421e-05	-3.7391e-05	-3.58823e-05	-3.46186e-05	-3.32309e-05	-3.19454e-05	-3.08311e-05	-2.95985e-05	-2.85047e-05	-2.75137e-05	-2.64277e-05	-2.54955e-05	-2.46091e-05	-2.366e-05	-2.28618e-05	-2.20668e-05	-2.12433e-05	-2.0555e-05	-1.9842e-05	-1.91319e-05	-1.85334e-05	-1.78956e-05	-1.72859e-05	-1.6761e-05	-1.6193e-05	-1.56707e-05	-1.52065e-05	-1.47036e-05	-1.4256e-05	-1.3843e-05	-1.34003e-05	-1.30159e-05	-1.26467e-05	-1.22595e-05	-1.19278e-05	-1.15971e-05	-1.12601e-05	-1.09721e-05	-1.0676e-05	-1.0384e-05	-1.01321e-05	-9.8675e-06	-9.61507e-06	-9.39312e-06	-9.15743e-06	-8.93947e-06	-8.74258e-06	-8.53348e-06	-8.34506e-06	-8.16945e-06	-7.98474e-06	-7.82138e-06	-7.66413e-06	-7.50163e-06	-7.35934e-06	-7.21822e-06	-7.07575e-06	-6.95107e-06	-6.82436e-06	-6.69975e-06	5.71125e-05	0.000218348	0.000427964	0.000620472	0.000765513	0.000839492	0.000842073	0.000807673	0.00075893	0.00070831	0.000616625	0.000475191	0.000320813	0.000188707	8.98801e-05	3.18764e-05	1.03339e-05	7.997e-06	1.87214e-05	3.58622e-05	4.86762e-05	5.90534e-05	6.6827e-05	6.76723e-05	6.6903e-05	6.54269e-05	6.02826e-05	5.63873e-05	5.35075e-05	4.87459e-05	4.61239e-05	4.44677e-05	4.12356e-05	3.99432e-05	3.90105e-05	3.65286e-05	3.57099e-05	3.48137e-05	3.25568e-05	3.18347e-05	3.08114e-05	2.87158e-05	2.80756e-05	2.7e-05	2.51297e-05	2.46096e-05	2.35491e-05	2.19275e-05	2.15208e-05	2.04939e-05	1.91029e-05	1.87788e-05	1.77865e-05	1.65991e-05	1.633e-05	1.53751e-05	1.43687e-05	1.41363e-05	1.32253e-05	1.23808e-05	1.21726e-05	1.13119e-05	1.06112e-05	1.04178e-05	9.61232e-06	9.03745e-06	8.85157e-06	8.1044e-06	7.63817e-06	7.45465e-06	6.76766e-06	6.39401e-06	6.2097e-06	5.5836e-06	5.2879e-06	5.10118e-06	4.53567e-06	4.30466e-06	4.11512e-06	3.60897e-06	3.43083e-06	3.23897e-06	2.79011e-06	2.65444e-06	2.46138e-06	2.06706e-06	1.96484e-06	1.77208e-06	1.42906e-06	1.35258e-06	1.16186e-06	8.66484e-07	8.09256e-07	6.22368e-07
0.195	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.84967e-05	-6.28843e-05	-0.0001223	-0.000186975	-0.000252243	-0.000311658	-0.00036539	-0.000414638	-0.00045793	-0.000498906	-0.000519204	-0.000510757	-0.000486425	-0.000452003	-0.00041542	-0.000384072	-0.000355515	-0.000333583	-0.000317436	-0.000303242	-0.000293628	-0.000284944	-0.000275871	-0.000268532	-0.000259339	-0.0002497	-0.00024069	-0.000229778	-0.000219652	-0.000209934	-0.000199307	-0.000190343	-0.000181511	-0.000172605	-0.000165385	-0.000157872	-0.000150744	-0.000144823	-0.000138315	-0.000132451	-0.000127241	-0.000121436	-0.00011643	-0.000111653	-0.000106484	-0.000102161	-9.77868e-05	-9.32878e-05	-8.95607e-05	-8.56157e-05	-8.17812e-05	-7.85542e-05	-7.50378e-05	-7.17977e-05	-6.89661e-05	-6.58531e-05	-6.31112e-05	-6.05907e-05	-5.78535e-05	-5.552e-05	-5.32583e-05	-5.08728e-05	-4.88734e-05	-4.68413e-05	-4.47816e-05	-4.3055e-05	-4.12347e-05	-3.94695e-05	-3.79647e-05	-3.63424e-05	-3.48359e-05	-3.35119e-05	-3.20752e-05	-3.07907e-05	-2.96165e-05	-2.8353e-05	-2.72558e-05	-2.6209e-05	-2.51059e-05	-2.41645e-05	-2.32292e-05	-2.22727e-05	-2.14601e-05	-2.06247e-05	-1.97999e-05	-1.90932e-05	-1.83491e-05	-1.76406e-05	-1.70214e-05	-1.63613e-05	-1.57539e-05	-1.52077e-05	-1.46251e-05	-1.41043e-05	-1.36197e-05	-1.31085e-05	-1.26609e-05	-1.22296e-05	-1.17835e-05	-1.13973e-05	-1.10128e-05	-1.06254e-05	-1.02903e-05	-9.94771e-06	-9.61261e-06	-9.32005e-06	-9.01547e-06	-8.72635e-06	-8.46932e-06	-8.1994e-06	-7.95019e-06	-7.7231e-06	-7.48485e-06	-7.26987e-06	-7.06834e-06	-6.85893e-06	-6.67303e-06	-6.49363e-06	-6.31034e-06	-6.14895e-06	-5.98903e-06	-5.82915e-06	-5.68834e-06	-5.54578e-06	-5.40669e-06	-5.28315e-06	-5.15622e-06	-5.03539e-06	-4.92639e-06	-4.81362e-06	-4.70864e-06	-4.61199e-06	-4.51206e-06	-3.04246e-05	-9.3469e-05	-0.000178718	-0.000272103	-0.000366158	-0.000450731	-0.000525546	-0.000591118	-0.000645158	-0.000694168	-0.000711509	-0.000688043	-0.00064155	-0.000579821	-0.000518557	-0.000465803	-0.000420226	-0.000388604	-0.000365916	-0.000349564	-0.000341236	-0.000333401	-0.00032704	-0.000321745	-0.000312741	-0.00030402	-0.000293767	-0.000280789	-0.000269248	-0.000256254	-0.000243074	-0.000232036	-0.000220024	-0.000209444	-0.000200474	-0.000190725	-0.000182821	-0.000175448	-0.000167483	-0.000161173	-0.000154537	-0.000147703	-0.000142175	-0.000135941	-0.00013	-0.000124986	-0.000119247	-0.000114185	-0.000109659	-0.000104568	-0.000100333	-9.62695e-05	-9.18671e-05	-8.83141e-05	-8.46542e-05	-8.08893e-05	-7.78513e-05	-7.45433e-05	-7.1339e-05	-6.86852e-05	-6.57075e-05	-6.29908e-05	-6.06369e-05	-5.79851e-05	-5.56872e-05	-5.35804e-05	-5.12487e-05	-4.93016e-05	-4.74065e-05	-4.53797e-05	-4.37184e-05	-4.2011e-05	-4.02651e-05	-3.88326e-05	-3.7297e-05	-3.58031e-05	-3.45534e-05	-3.31793e-05	-3.19066e-05	-3.08044e-05	-2.95836e-05	-2.85009e-05	-2.75204e-05	-2.64446e-05	-2.5522e-05	-2.46447e-05	-2.37044e-05	-2.29144e-05	-2.21273e-05	-2.13114e-05	-2.06303e-05	-1.99241e-05	-1.92205e-05	-1.86282e-05	-1.79963e-05	-1.73922e-05	-1.68725e-05	-1.63096e-05	-1.57921e-05	-1.53324e-05	-1.48338e-05	-1.43904e-05	-1.39812e-05	-1.35423e-05	-1.31613e-05	-1.27955e-05	-1.24114e-05	-1.20826e-05	-1.17548e-05	-1.14205e-05	-1.11349e-05	-1.08413e-05	-1.05514e-05	-1.03016e-05	-1.0039e-05	-9.78851e-06	-9.5683e-06	-9.33428e-06	-9.11787e-06	-8.92243e-06	-8.71471e-06	-8.52757e-06	-8.35315e-06	-8.16956e-06	-8.00723e-06	-7.85094e-06	-7.68934e-06	-7.54787e-06	-7.40752e-06	-7.26576e-06	-7.14171e-06	-7.0156e-06	-6.89153e-06	5.69433e-05	0.000218232	0.000427958	0.000620628	0.000765817	0.000839882	0.000842451	0.00080791	0.00075892	0.000707995	0.000615953	0.000474126	0.000319345	0.000186869	8.77542e-05	2.95546e-05	7.90313e-06	5.53678e-06	1.62845e-05	3.34813e-05	4.6375e-05	5.6838e-05	6.4696e-05	6.56262e-05	6.49339e-05	6.35278e-05	5.84515e-05	5.46173e-05	5.17943e-05	4.70898e-05	4.45202e-05	4.29143e-05	3.97336e-05	3.84888e-05	3.76023e-05	3.51672e-05	3.43915e-05	3.35374e-05	3.13226e-05	3.0639e-05	2.96533e-05	2.75953e-05	2.69892e-05	2.59472e-05	2.41103e-05	2.36206e-05	2.25902e-05	2.09984e-05	2.06187e-05	1.96189e-05	1.82543e-05	1.79544e-05	1.69863e-05	1.58224e-05	1.55749e-05	1.46418e-05	1.36563e-05	1.34432e-05	1.25516e-05	1.17257e-05	1.15348e-05	1.06916e-05	1.00074e-05	9.82945e-06	9.03962e-06	8.4795e-06	8.3074e-06	7.57428e-06	7.12116e-06	6.95001e-06	6.27559e-06	5.91362e-06	5.7404e-06	5.12557e-06	4.84027e-06	4.66351e-06	4.1081e-06	3.88636e-06	3.70578e-06	3.20866e-06	3.0388e-06	2.85501e-06	2.41423e-06	2.28596e-06	2.10016e-06	1.71309e-06	1.61748e-06	1.43127e-06	1.09474e-06	1.02419e-06	8.39369e-07	5.49811e-07	4.979e-07	3.16346e-07
0.2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.83923e-05	-6.25406e-05	-0.000121622	-0.000185909	-0.000250762	-0.000309755	-0.000363063	-0.000411891	-0.000454772	-0.000495345	-0.000515357	-0.000506776	-0.000482418	-0.000448041	-0.000411541	-0.000380295	-0.000351859	-0.000330054	-0.00031404	-0.000299987	-0.000290513	-0.000281969	-0.000273035	-0.000265828	-0.000256764	-0.000247248	-0.000238352	-0.000227551	-0.000217528	-0.000207908	-0.000197376	-0.000188499	-0.000179753	-0.000170929	-0.000163787	-0.000156349	-0.000149294	-0.000143442	-0.000137002	-0.000131201	-0.000126051	-0.000120306	-0.000115355	-0.000110632	-0.000105515	-0.000101241	-9.69129e-05	-9.2459e-05	-8.87743e-05	-8.48703e-05	-8.1075e-05	-7.7885e-05	-7.44046e-05	-7.11988e-05	-6.83995e-05	-6.5318e-05	-6.26059e-05	-6.01139e-05	-5.74042e-05	-5.50967e-05	-5.28598e-05	-5.04983e-05	-4.85215e-05	-4.65111e-05	-4.44724e-05	-4.27654e-05	-4.09641e-05	-3.92171e-05	-3.77294e-05	-3.61238e-05	-3.46331e-05	-3.3324e-05	-3.19018e-05	-3.0631e-05	-2.94698e-05	-2.82189e-05	-2.71336e-05	-2.60981e-05	-2.5006e-05	-2.4075e-05	-2.31495e-05	-2.22025e-05	-2.13989e-05	-2.05721e-05	-1.97555e-05	-1.90567e-05	-1.832e-05	-1.76187e-05	-1.70062e-05	-1.63526e-05	-1.57514e-05	-1.5211e-05	-1.4634e-05	-1.41185e-05	-1.3639e-05	-1.31327e-05	-1.26897e-05	-1.22628e-05	-1.18208e-05	-1.14386e-05	-1.10579e-05	-1.06741e-05	-1.03424e-05	-1.00031e-05	-9.67111e-06	-9.38146e-06	-9.07969e-06	-8.79324e-06	-8.53871e-06	-8.2712e-06	-8.02426e-06	-7.79932e-06	-7.56312e-06	-7.35008e-06	-7.15037e-06	-6.94271e-06	-6.75845e-06	-6.58061e-06	-6.39879e-06	-6.23879e-06	-6.08018e-06	-5.92155e-06	-5.7819e-06	-5.64044e-06	-5.5024e-06	-5.37983e-06	-5.25381e-06	-5.13385e-06	-5.02566e-06	-4.91364e-06	-4.80938e-06	-4.71338e-06	-4.61407e-06	-3.04136e-05	-9.3198e-05	-0.000178085	-0.000271052	-0.000364657	-0.000448769	-0.000523116	-0.000588215	-0.000641784	-0.000690322	-0.000707312	-0.000683656	-0.000637089	-0.000575365	-0.00051415	-0.000461475	-0.000416005	-0.000384505	-0.000361959	-0.000345763	-0.000337595	-0.000329928	-0.000323735	-0.000318602	-0.000309757	-0.000301184	-0.000291072	-0.000278227	-0.000266809	-0.000253933	-0.000240863	-0.000229929	-0.000218018	-0.000207533	-0.000198655	-0.000188995	-0.000181177	-0.000173886	-0.000166001	-0.000159767	-0.000153204	-0.00014644	-0.000140978	-0.000134808	-0.000128928	-0.000123972	-0.000118289	-0.000113281	-0.000108805	-0.000103763	-9.9574e-05	-9.55551e-05	-9.11957e-05	-8.76829e-05	-8.40619e-05	-8.03345e-05	-7.73316e-05	-7.40577e-05	-7.0886e-05	-6.82629e-05	-6.53151e-05	-6.26267e-05	-6.02996e-05	-5.76739e-05	-5.54005e-05	-5.33171e-05	-5.10082e-05	-4.90824e-05	-4.72077e-05	-4.52006e-05	-4.35578e-05	-4.18682e-05	-4.01395e-05	-3.8723e-05	-3.7203e-05	-3.5724e-05	-3.44882e-05	-3.31276e-05	-3.18678e-05	-3.07777e-05	-2.95687e-05	-2.8497e-05	-2.75271e-05	-2.64615e-05	-2.55484e-05	-2.46803e-05	-2.37487e-05	-2.29671e-05	-2.21878e-05	-2.13795e-05	-2.07055e-05	-2.00062e-05	-1.93091e-05	-1.87229e-05	-1.80969e-05	-1.74985e-05	-1.6984e-05	-1.64262e-05	-1.59135e-05	-1.54583e-05	-1.49641e-05	-1.45248e-05	-1.41194e-05	-1.36842e-05	-1.33068e-05	-1.29442e-05	-1.25633e-05	-1.22375e-05	-1.19125e-05	-1.15808e-05	-1.12978e-05	-1.10065e-05	-1.07189e-05	-1.04712e-05	-1.02106e-05	-9.96194e-06	-9.74348e-06	-9.51113e-06	-9.29627e-06	-9.10228e-06	-8.89594e-06	-8.71008e-06	-8.53684e-06	-8.35438e-06	-8.19308e-06	-8.03775e-06	-7.87706e-06	-7.7364e-06	-7.59682e-06	-7.45577e-06	-7.33236e-06	-7.20684e-06	-7.08331e-06	5.67742e-05	0.000218115	0.000427953	0.000620784	0.00076612	0.000840271	0.000842828	0.000808146	0.00075891	0.00070768	0.00061528	0.00047306	0.000317877	0.000185031	8.56283e-05	2.72328e-05	5.47236e-06	3.07655e-06	1.38477e-05	3.11004e-05	4.40739e-05	5.46226e-05	6.25651e-05	6.358e-05	6.29648e-05	6.16286e-05	5.66203e-05	5.28472e-05	5.00811e-05	4.54336e-05	4.29164e-05	4.1361e-05	3.82316e-05	3.70344e-05	3.61941e-05	3.38058e-05	3.30732e-05	3.2261e-05	3.00884e-05	2.94432e-05	2.84952e-05	2.64747e-05	2.59028e-05	2.48945e-05	2.3091e-05	2.26316e-05	2.16314e-05	2.00692e-05	1.97166e-05	1.87439e-05	1.74057e-05	1.71299e-05	1.61861e-05	1.50457e-05	1.48198e-05	1.39084e-05	1.29438e-05	1.275e-05	1.1878e-05	1.10707e-05	1.0897e-05	1.00713e-05	9.40368e-06	9.24108e-06	8.46692e-06	7.92154e-06	7.76323e-06	7.04415e-06	6.60415e-06	6.44536e-06	5.78352e-06	5.43323e-06	5.2711e-06	4.66754e-06	4.39264e-06	4.22585e-06	3.68053e-06	3.46806e-06	3.29644e-06	2.80836e-06	2.64677e-06	2.47104e-06	2.03836e-06	1.91748e-06	1.73894e-06	1.35911e-06	1.27012e-06	1.09045e-06	7.60419e-07	6.95792e-07	5.16879e-07	2.33137e-07	1.86543e-07	1.03227e-08
0.205	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.82802e-05	-6.21715e-05	-0.000120893	-0.000184764	-0.000249172	-0.000307712	-0.000360566	-0.000408943	-0.000451382	-0.000491522	-0.000511229	-0.000502503	-0.000478117	-0.000443787	-0.000407377	-0.000376241	-0.000347933	-0.000326265	-0.000310394	-0.000296491	-0.000287167	-0.000278774	-0.000269988	-0.000262923	-0.000253997	-0.000244612	-0.000235839	-0.000225157	-0.000215245	-0.000205729	-0.000195298	-0.000186517	-0.000177862	-0.000169126	-0.000162066	-0.00015471	-0.000147733	-0.000141954	-0.000135586	-0.000129854	-0.00012477	-0.000119087	-0.000114197	-0.000109531	-0.000104469	-0.000100247	-9.59692e-05	-9.15635e-05	-8.79242e-05	-8.40641e-05	-8.0311e-05	-7.71607e-05	-7.37188e-05	-7.05497e-05	-6.77852e-05	-6.47375e-05	-6.20573e-05	-5.95957e-05	-5.69156e-05	-5.46358e-05	-5.24256e-05	-5.00899e-05	-4.81373e-05	-4.61502e-05	-4.41339e-05	-4.2448e-05	-4.06671e-05	-3.89396e-05	-3.74703e-05	-3.58824e-05	-3.44087e-05	-3.31156e-05	-3.17089e-05	-3.04528e-05	-2.93057e-05	-2.80683e-05	-2.69957e-05	-2.59724e-05	-2.48921e-05	-2.39721e-05	-2.30573e-05	-2.21205e-05	-2.13265e-05	-2.05089e-05	-1.97012e-05	-1.90107e-05	-1.82821e-05	-1.75884e-05	-1.69832e-05	-1.63365e-05	-1.5742e-05	-1.52078e-05	-1.46369e-05	-1.41272e-05	-1.36531e-05	-1.3152e-05	-1.2714e-05	-1.22917e-05	-1.18543e-05	-1.14763e-05	-1.10997e-05	-1.07198e-05	-1.03918e-05	-1.0056e-05	-9.72735e-06	-9.44085e-06	-9.14211e-06	-8.85852e-06	-8.60669e-06	-8.34177e-06	-8.09729e-06	-7.87466e-06	-7.64068e-06	-7.42973e-06	-7.23199e-06	-7.02623e-06	-6.84374e-06	-6.66758e-06	-6.48737e-06	-6.32886e-06	-6.17167e-06	-6.0144e-06	-5.87601e-06	-5.73575e-06	-5.59884e-06	-5.47732e-06	-5.35231e-06	-5.23329e-06	-5.12597e-06	-5.01479e-06	-4.9113e-06	-4.81602e-06	-4.71739e-06	-3.03956e-05	-9.2901e-05	-0.0001774	-0.000269917	-0.000363039	-0.000446657	-0.000520502	-0.000585093	-0.000638155	-0.000686187	-0.000702802	-0.000678942	-0.000632294	-0.000570575	-0.000509414	-0.000456823	-0.000411468	-0.000380099	-0.000357704	-0.000341675	-0.00033368	-0.000326194	-0.00032018	-0.00031522	-0.000306545	-0.000298132	-0.000288171	-0.000275469	-0.000264182	-0.000251432	-0.000238481	-0.000227657	-0.000215854	-0.000205473	-0.000196692	-0.000187129	-0.000179402	-0.000172198	-0.000164399	-0.000158246	-0.000151761	-0.000145073	-0.000139682	-0.000133581	-0.000127767	-0.000122872	-0.00011725	-0.000112298	-0.000107876	-0.000102887	-9.87479e-05	-9.47764e-05	-9.0463e-05	-8.69934e-05	-8.34141e-05	-7.9727e-05	-7.67617e-05	-7.35245e-05	-7.03878e-05	-6.77975e-05	-6.48817e-05	-6.22237e-05	-5.99253e-05	-5.73276e-05	-5.50806e-05	-5.30222e-05	-5.07377e-05	-4.88348e-05	-4.6982e-05	-4.49962e-05	-4.33732e-05	-4.17027e-05	-3.99924e-05	-3.85932e-05	-3.70899e-05	-3.56268e-05	-3.44059e-05	-3.30599e-05	-3.18138e-05	-3.07368e-05	-2.95404e-05	-2.84807e-05	-2.7522e-05	-2.64674e-05	-2.55646e-05	-2.47063e-05	-2.37842e-05	-2.30114e-05	-2.22407e-05	-2.14406e-05	-2.07742e-05	-2.00822e-05	-1.93922e-05	-1.88126e-05	-1.8193e-05	-1.76005e-05	-1.70917e-05	-1.65394e-05	-1.60318e-05	-1.55815e-05	-1.5092e-05	-1.46571e-05	-1.42559e-05	-1.38248e-05	-1.34511e-05	-1.30921e-05	-1.27146e-05	-1.23919e-05	-1.207e-05	-1.17412e-05	-1.14609e-05	-1.11722e-05	-1.0887e-05	-1.06416e-05	-1.03832e-05	-1.01366e-05	-9.92e-06	-9.68947e-06	-9.47632e-06	-9.2839e-06	-9.07907e-06	-8.8946e-06	-8.72266e-06	-8.54143e-06	-8.38127e-06	-8.227e-06	-8.06731e-06	-7.92756e-06	-7.78882e-06	-7.64856e-06	-7.52586e-06	-7.401e-06	-7.27809e-06	5.66037e-05	0.000218001	0.000427957	0.000620962	0.000766456	0.000840699	0.000843244	0.000808411	0.000758911	0.000707354	0.000614571	0.000471931	0.000316316	0.000183075	8.33632e-05	2.47579e-05	2.88063e-06	4.53184e-07	1.12493e-05	2.85619e-05	4.16208e-05	5.22613e-05	6.02942e-05	6.14e-05	6.08672e-05	5.96059e-05	5.46705e-05	5.09629e-05	4.82576e-05	4.36711e-05	4.12101e-05	3.97086e-05	3.66342e-05	3.54879e-05	3.46971e-05	3.23589e-05	3.16725e-05	3.09053e-05	2.87777e-05	2.81738e-05	2.72661e-05	2.52857e-05	2.47504e-05	2.37782e-05	2.20103e-05	2.15835e-05	2.06155e-05	1.90851e-05	1.87614e-05	1.78177e-05	1.65078e-05	1.62578e-05	1.534e-05	1.42248e-05	1.4022e-05	1.31339e-05	1.21917e-05	1.20184e-05	1.11673e-05	1.03799e-05	1.02246e-05	9.41762e-06	8.76774e-06	8.62161e-06	7.86422e-06	7.33459e-06	7.19103e-06	6.48697e-06	6.06099e-06	5.91541e-06	5.26702e-06	4.92922e-06	4.77895e-06	4.18743e-06	3.92365e-06	3.7675e-06	3.23296e-06	3.03041e-06	2.86836e-06	2.38993e-06	2.23718e-06	2.07006e-06	1.64602e-06	1.53304e-06	1.36225e-06	9.9016e-07	9.0823e-07	7.35547e-07	4.12437e-07	3.54133e-07	1.81521e-07	-9.60172e-08	-1.36941e-07	-3.07473e-07
0.21	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.81682e-05	-6.18025e-05	-0.000120165	-0.000183619	-0.000247583	-0.000305669	-0.000358069	-0.000405994	-0.000447992	-0.0004877	-0.0005071	-0.000498229	-0.000473816	-0.000439534	-0.000403213	-0.000372187	-0.000344007	-0.000322475	-0.000306748	-0.000292995	-0.000283821	-0.000275578	-0.000266941	-0.000260018	-0.00025123	-0.000241976	-0.000233327	-0.000222763	-0.000212961	-0.000203551	-0.000193221	-0.000184534	-0.00017597	-0.000167323	-0.000160346	-0.000153071	-0.000146172	-0.000140467	-0.000134171	-0.000128507	-0.000123488	-0.000117869	-0.000113038	-0.00010843	-0.000103423	-9.92527e-05	-9.50254e-05	-9.0668e-05	-8.70741e-05	-8.3258e-05	-7.9547e-05	-7.64363e-05	-7.30331e-05	-6.99006e-05	-6.71708e-05	-6.4157e-05	-6.15087e-05	-5.90776e-05	-5.6427e-05	-5.4175e-05	-5.19915e-05	-4.96815e-05	-4.7753e-05	-4.57893e-05	-4.37954e-05	-4.21306e-05	-4.03701e-05	-3.86621e-05	-3.72111e-05	-3.56411e-05	-3.41843e-05	-3.29073e-05	-3.15161e-05	-3.02747e-05	-2.91415e-05	-2.79177e-05	-2.68578e-05	-2.58468e-05	-2.47782e-05	-2.38693e-05	-2.29651e-05	-2.20385e-05	-2.12541e-05	-2.04458e-05	-1.9647e-05	-1.89647e-05	-1.82442e-05	-1.75582e-05	-1.69602e-05	-1.63205e-05	-1.57326e-05	-1.52047e-05	-1.46399e-05	-1.41358e-05	-1.36672e-05	-1.31713e-05	-1.27382e-05	-1.23207e-05	-1.18878e-05	-1.15141e-05	-1.11415e-05	-1.07655e-05	-1.04411e-05	-1.01089e-05	-9.78359e-06	-9.50024e-06	-9.20452e-06	-8.9238e-06	-8.67467e-06	-8.41235e-06	-8.17032e-06	-7.95e-06	-7.71824e-06	-7.50938e-06	-7.31362e-06	-7.10975e-06	-6.92903e-06	-6.75454e-06	-6.57594e-06	-6.41893e-06	-6.26317e-06	-6.10724e-06	-5.97012e-06	-5.83105e-06	-5.69528e-06	-5.57482e-06	-5.45081e-06	-5.33273e-06	-5.22628e-06	-5.11593e-06	-5.01322e-06	-4.91866e-06	-4.82071e-06	-3.03776e-05	-9.26039e-05	-0.000176714	-0.000268782	-0.000361421	-0.000444545	-0.000517887	-0.000581971	-0.000634527	-0.000682052	-0.000698292	-0.000674228	-0.000627499	-0.000565786	-0.000504678	-0.000452171	-0.00040693	-0.000375694	-0.00035345	-0.000337588	-0.000329765	-0.000322459	-0.000316624	-0.000311838	-0.000303334	-0.00029508	-0.000285269	-0.000272711	-0.000261555	-0.00024893	-0.000236098	-0.000225386	-0.000213691	-0.000203412	-0.000194729	-0.000185262	-0.000177627	-0.000170511	-0.000162798	-0.000156725	-0.000150319	-0.000143706	-0.000138386	-0.000132354	-0.000126606	-0.000121773	-0.000116211	-0.000111316	-0.000106948	-0.000102012	-9.79217e-05	-9.39977e-05	-8.97304e-05	-8.6304e-05	-8.27664e-05	-7.91194e-05	-7.61918e-05	-7.29912e-05	-6.98895e-05	-6.73321e-05	-6.44484e-05	-6.18207e-05	-5.9551e-05	-5.69813e-05	-5.47606e-05	-5.27273e-05	-5.04672e-05	-4.85871e-05	-4.67563e-05	-4.47917e-05	-4.31885e-05	-4.15372e-05	-3.98453e-05	-3.84633e-05	-3.69767e-05	-3.55296e-05	-3.43237e-05	-3.29922e-05	-3.17599e-05	-3.06959e-05	-2.95121e-05	-2.84643e-05	-2.7517e-05	-2.64733e-05	-2.55808e-05	-2.47322e-05	-2.38197e-05	-2.30557e-05	-2.22935e-05	-2.15016e-05	-2.08428e-05	-2.01582e-05	-1.94753e-05	-1.89022e-05	-1.8289e-05	-1.77025e-05	-1.71994e-05	-1.66526e-05	-1.61502e-05	-1.57048e-05	-1.522e-05	-1.47895e-05	-1.43924e-05	-1.39653e-05	-1.35954e-05	-1.32399e-05	-1.28658e-05	-1.25464e-05	-1.22275e-05	-1.19016e-05	-1.1624e-05	-1.13379e-05	-1.10552e-05	-1.0812e-05	-1.05558e-05	-1.03112e-05	-1.00965e-05	-9.86782e-06	-9.65636e-06	-9.46552e-06	-9.2622e-06	-9.07912e-06	-8.90848e-06	-8.72849e-06	-8.56946e-06	-8.41625e-06	-8.25755e-06	-8.11871e-06	-7.98082e-06	-7.84135e-06	-7.71936e-06	-7.59517e-06	-7.47286e-06	5.64332e-05	0.000217887	0.000427962	0.00062114	0.000766792	0.000841127	0.000843659	0.000808676	0.000758911	0.000707029	0.000613862	0.000470801	0.000314755	0.000181119	8.10982e-05	2.22829e-05	2.88906e-07	-2.17018e-06	8.65091e-06	2.60234e-05	3.91676e-05	4.99e-05	5.80233e-05	5.92199e-05	5.87697e-05	5.75833e-05	5.27206e-05	4.90785e-05	4.64341e-05	4.19086e-05	3.95038e-05	3.80563e-05	3.50368e-05	3.39414e-05	3.32001e-05	3.09121e-05	3.02718e-05	2.95495e-05	2.7467e-05	2.69043e-05	2.60369e-05	2.40967e-05	2.3598e-05	2.26618e-05	2.09296e-05	2.05353e-05	1.95996e-05	1.8101e-05	1.78063e-05	1.68915e-05	1.56099e-05	1.53858e-05	1.44939e-05	1.34039e-05	1.32241e-05	1.23593e-05	1.14395e-05	1.12869e-05	1.04566e-05	9.68918e-06	9.55227e-06	8.76396e-06	8.13181e-06	8.00215e-06	7.26151e-06	6.74765e-06	6.61883e-06	5.92978e-06	5.51783e-06	5.38547e-06	4.75053e-06	4.42521e-06	4.28679e-06	3.70732e-06	3.45466e-06	3.30916e-06	2.7854e-06	2.59276e-06	2.44027e-06	1.97149e-06	1.82759e-06	1.66908e-06	1.25368e-06	1.1486e-06	9.85557e-07	6.21205e-07	5.46336e-07	3.80639e-07	6.44559e-08	1.24736e-08	-1.53836e-07	-4.25171e-07	-4.60424e-07	-6.25268e-07
0.215	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.80561e-05	-6.14335e-05	-0.000119437	-0.000182475	-0.000245993	-0.000303626	-0.000355572	-0.000403045	-0.000444602	-0.000483877	-0.000502971	-0.000493956	-0.000469515	-0.00043528	-0.000399049	-0.000368133	-0.000340081	-0.000318686	-0.000303102	-0.0002895	-0.000280475	-0.000272382	-0.000263894	-0.000257113	-0.000248463	-0.000239341	-0.000230814	-0.000220369	-0.000210678	-0.000201372	-0.000191144	-0.000182551	-0.000174079	-0.000165519	-0.000158626	-0.000151432	-0.000144611	-0.000138979	-0.000132755	-0.00012716	-0.000122206	-0.000116651	-0.00011188	-0.000107328	-0.000102377	-9.82588e-05	-9.40817e-05	-8.97726e-05	-8.6224e-05	-8.24519e-05	-7.8783e-05	-7.5712e-05	-7.23473e-05	-6.92515e-05	-6.65565e-05	-6.35764e-05	-6.09601e-05	-5.85594e-05	-5.59384e-05	-5.37142e-05	-5.15573e-05	-4.92731e-05	-4.73688e-05	-4.54284e-05	-4.34569e-05	-4.18132e-05	-4.00731e-05	-3.83846e-05	-3.6952e-05	-3.53998e-05	-3.39599e-05	-3.26989e-05	-3.13233e-05	-3.00966e-05	-2.89774e-05	-2.77671e-05	-2.672e-05	-2.57211e-05	-2.46643e-05	-2.37664e-05	-2.28729e-05	-2.19565e-05	-2.11817e-05	-2.03827e-05	-1.95927e-05	-1.89188e-05	-1.82063e-05	-1.75279e-05	-1.69372e-05	-1.63045e-05	-1.57232e-05	-1.52016e-05	-1.46428e-05	-1.41445e-05	-1.36813e-05	-1.31907e-05	-1.27625e-05	-1.23497e-05	-1.19213e-05	-1.15518e-05	-1.11834e-05	-1.08113e-05	-1.04905e-05	-1.01618e-05	-9.83983e-06	-9.55962e-06	-9.26693e-06	-8.98908e-06	-8.74265e-06	-8.48293e-06	-8.24335e-06	-8.02534e-06	-7.79581e-06	-7.58902e-06	-7.39524e-06	-7.19327e-06	-7.01432e-06	-6.84151e-06	-6.66452e-06	-6.509e-06	-6.35466e-06	-6.20009e-06	-6.06422e-06	-5.92636e-06	-5.79172e-06	-5.67231e-06	-5.54931e-06	-5.43216e-06	-5.3266e-06	-5.21708e-06	-5.11514e-06	-5.0213e-06	-4.92403e-06	-3.03596e-05	-9.23068e-05	-0.000176029	-0.000267647	-0.000359804	-0.000442433	-0.000515273	-0.000578849	-0.000630899	-0.000677917	-0.000693781	-0.000669513	-0.000622705	-0.000560997	-0.000499941	-0.00044752	-0.000402393	-0.000371288	-0.000349196	-0.0003335	-0.00032585	-0.000318725	-0.000313069	-0.000308457	-0.000300123	-0.000292028	-0.000282367	-0.000269952	-0.000258928	-0.000246429	-0.000233716	-0.000223114	-0.000211528	-0.000201351	-0.000192766	-0.000183396	-0.000175851	-0.000168824	-0.000161196	-0.000155204	-0.000148876	-0.000142339	-0.00013709	-0.000131127	-0.000125444	-0.000120673	-0.000115171	-0.000110333	-0.00010602	-0.000101136	-9.70955e-05	-9.3219e-05	-8.89978e-05	-8.56145e-05	-8.21187e-05	-7.85119e-05	-7.56219e-05	-7.24579e-05	-6.93912e-05	-6.68667e-05	-6.4015e-05	-6.14177e-05	-5.91767e-05	-5.6635e-05	-5.44407e-05	-5.24325e-05	-5.01967e-05	-4.83395e-05	-4.65306e-05	-4.45872e-05	-4.30039e-05	-4.13718e-05	-3.96982e-05	-3.83334e-05	-3.68636e-05	-3.54324e-05	-3.42414e-05	-3.29245e-05	-3.1706e-05	-3.0655e-05	-2.94839e-05	-2.84479e-05	-2.75119e-05	-2.64792e-05	-2.55969e-05	-2.47582e-05	-2.38551e-05	-2.31001e-05	-2.23464e-05	-2.15626e-05	-2.09115e-05	-2.02343e-05	-1.95583e-05	-1.89919e-05	-1.8385e-05	-1.78046e-05	-1.73071e-05	-1.67658e-05	-1.62686e-05	-1.5828e-05	-1.53479e-05	-1.49218e-05	-1.4529e-05	-1.41058e-05	-1.37397e-05	-1.33878e-05	-1.30171e-05	-1.27009e-05	-1.2385e-05	-1.20621e-05	-1.17871e-05	-1.15035e-05	-1.12233e-05	-1.09824e-05	-1.07283e-05	-1.04858e-05	-1.02731e-05	-1.00462e-05	-9.8364e-06	-9.64714e-06	-9.44533e-06	-9.26364e-06	-9.0943e-06	-8.91555e-06	-8.75765e-06	-8.6055e-06	-8.4478e-06	-8.30987e-06	-8.17282e-06	-8.03414e-06	-7.91286e-06	-7.78933e-06	-7.66763e-06	5.62627e-05	0.000217772	0.000427967	0.000621318	0.000767128	0.000841555	0.000844075	0.000808941	0.000758912	0.000706703	0.000613153	0.000469672	0.000313195	0.000179162	7.88331e-05	1.9808e-05	-2.30282e-06	-4.79354e-06	6.05253e-06	2.34848e-05	3.67145e-05	4.75387e-05	5.57525e-05	5.70398e-05	5.66721e-05	5.55606e-05	5.07708e-05	4.71941e-05	4.46106e-05	4.01461e-05	3.77974e-05	3.64039e-05	3.34394e-05	3.23949e-05	3.17032e-05	2.94653e-05	2.88711e-05	2.81938e-05	2.61564e-05	2.56348e-05	2.48078e-05	2.29077e-05	2.24455e-05	2.15454e-05	1.98489e-05	1.94871e-05	1.85838e-05	1.71168e-05	1.68511e-05	1.59653e-05	1.4712e-05	1.45137e-05	1.36478e-05	1.2583e-05	1.24263e-05	1.15847e-05	1.06874e-05	1.05553e-05	9.7459e-06	8.99841e-06	8.87991e-06	8.1103e-06	7.49587e-06	7.38268e-06	6.6588e-06	6.1607e-06	6.04663e-06	5.3726e-06	4.97467e-06	4.85553e-06	4.23403e-06	3.9212e-06	3.79464e-06	3.22721e-06	2.98567e-06	2.85081e-06	2.33784e-06	2.1551e-06	2.01219e-06	1.55306e-06	1.418e-06	1.2681e-06	8.6134e-07	7.64153e-07	6.08866e-07	2.5225e-07	1.84441e-07	2.57308e-08	-2.83526e-07	-3.29185e-07	-4.89194e-07	-7.54325e-07	-7.83908e-07	-9.43064e-07
0.22	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.79381e-05	-6.10449e-05	-0.00011867	-0.00018127	-0.000244319	-0.000301476	-0.000352943	-0.000399941	-0.000441033	-0.000479853	-0.000498624	-0.000489458	-0.000464987	-0.000430802	-0.000394665	-0.000363865	-0.000335948	-0.000314697	-0.000299264	-0.000285819	-0.000276952	-0.000269017	-0.000260686	-0.000254054	-0.00024555	-0.000236565	-0.000228168	-0.000217847	-0.000208273	-0.000199078	-0.000188955	-0.000180463	-0.000172086	-0.00016362	-0.000156814	-0.000149705	-0.000142966	-0.000137412	-0.000131264	-0.00012574	-0.000120855	-0.000115366	-0.000110658	-0.000106167	-0.000101274	-9.72108e-05	-9.30864e-05	-8.88281e-05	-8.53272e-05	-8.16015e-05	-7.79768e-05	-7.49475e-05	-7.16235e-05	-6.85662e-05	-6.59078e-05	-6.29633e-05	-6.03806e-05	-5.80119e-05	-5.5422e-05	-5.3227e-05	-5.10982e-05	-4.88411e-05	-4.69623e-05	-4.50465e-05	-4.30985e-05	-4.1477e-05	-3.97584e-05	-3.80903e-05	-3.66771e-05	-3.51436e-05	-3.37215e-05	-3.24774e-05	-3.11182e-05	-2.99069e-05	-2.88024e-05	-2.76064e-05	-2.65727e-05	-2.55867e-05	-2.45423e-05	-2.3656e-05	-2.27737e-05	-2.18681e-05	-2.11033e-05	-2.03141e-05	-1.95334e-05	-1.88683e-05	-1.81642e-05	-1.7494e-05	-1.69108e-05	-1.62855e-05	-1.57112e-05	-1.51962e-05	-1.46438e-05	-1.41515e-05	-1.3694e-05	-1.32089e-05	-1.27859e-05	-1.23781e-05	-1.19545e-05	-1.15895e-05	-1.12253e-05	-1.08573e-05	-1.05404e-05	-1.02154e-05	-9.89696e-06	-9.62007e-06	-9.33057e-06	-9.05574e-06	-8.81216e-06	-8.55517e-06	-8.31817e-06	-8.1026e-06	-7.87541e-06	-7.67083e-06	-7.47913e-06	-7.27915e-06	-7.10207e-06	-6.93104e-06	-6.75574e-06	-6.6018e-06	-6.44897e-06	-6.29583e-06	-6.16129e-06	-6.02469e-06	-5.89125e-06	-5.77295e-06	-5.65101e-06	-5.53486e-06	-5.43022e-06	-5.32158e-06	-5.22046e-06	-5.12738e-06	-5.03085e-06	-3.03387e-05	-9.1992e-05	-0.000175305	-0.00026645	-0.000358099	-0.000440208	-0.000512518	-0.00057556	-0.000627078	-0.000673562	-0.000689031	-0.000664548	-0.000617655	-0.000555953	-0.000494954	-0.000442621	-0.000397614	-0.000366648	-0.000344715	-0.000329195	-0.000321726	-0.000314791	-0.000309324	-0.000304894	-0.000296739	-0.000288812	-0.00027931	-0.000267045	-0.00025616	-0.000243793	-0.000231205	-0.00022072	-0.000209247	-0.000199179	-0.000190697	-0.000181428	-0.000173979	-0.000167044	-0.000159507	-0.0001536	-0.000147355	-0.000140897	-0.000135722	-0.000129832	-0.000124218	-0.000119512	-0.000114074	-0.000109295	-0.000105039	-0.000100211	-9.62221e-05	-9.23956e-05	-8.82229e-05	-8.48849e-05	-8.1433e-05	-7.78686e-05	-7.50182e-05	-7.18928e-05	-6.88628e-05	-6.63729e-05	-6.3555e-05	-6.09896e-05	-5.87789e-05	-5.62666e-05	-5.41e-05	-5.21182e-05	-4.99082e-05	-4.8075e-05	-4.62892e-05	-4.43681e-05	-4.28057e-05	-4.11937e-05	-3.95395e-05	-3.81929e-05	-3.67406e-05	-3.53262e-05	-3.4151e-05	-3.28494e-05	-3.16454e-05	-3.06081e-05	-2.94503e-05	-2.84269e-05	-2.75028e-05	-2.64816e-05	-2.56102e-05	-2.47818e-05	-2.38887e-05	-2.31429e-05	-2.23982e-05	-2.1623e-05	-2.098e-05	-2.03105e-05	-1.9642e-05	-1.90825e-05	-1.84823e-05	-1.79083e-05	-1.74168e-05	-1.68812e-05	-1.63894e-05	-1.5954e-05	-1.54789e-05	-1.50574e-05	-1.4669e-05	-1.42501e-05	-1.38879e-05	-1.35398e-05	-1.31727e-05	-1.28598e-05	-1.25472e-05	-1.22273e-05	-1.19552e-05	-1.16743e-05	-1.13967e-05	-1.11582e-05	-1.09064e-05	-1.0666e-05	-1.04553e-05	-1.02303e-05	-1.00223e-05	-9.83475e-06	-9.63454e-06	-9.45433e-06	-9.28637e-06	-9.10892e-06	-8.95223e-06	-8.8012e-06	-8.64456e-06	-8.50758e-06	-8.37144e-06	-8.2336e-06	-8.11308e-06	-7.99025e-06	-7.8692e-06	5.60866e-05	0.000217656	0.000427976	0.000621509	0.000767485	0.000842009	0.000844515	0.000809223	0.000758916	0.000706364	0.000612412	0.000468487	0.000311557	0.000177108	7.64544e-05	1.72086e-05	-5.02511e-06	-7.54913e-06	3.32321e-06	2.08185e-05	3.41379e-05	4.50587e-05	5.33676e-05	5.47505e-05	5.44696e-05	5.34369e-05	4.87237e-05	4.52159e-05	4.26964e-05	3.82961e-05	3.60065e-05	3.46697e-05	3.17631e-05	3.07722e-05	3.01325e-05	2.79473e-05	2.74017e-05	2.67716e-05	2.47816e-05	2.43034e-05	2.35188e-05	2.16609e-05	2.12373e-05	2.03751e-05	1.87161e-05	1.83885e-05	1.75191e-05	1.60856e-05	1.58504e-05	1.49949e-05	1.37714e-05	1.36003e-05	1.27618e-05	1.17234e-05	1.15909e-05	1.07739e-05	9.90007e-06	9.78969e-06	9.00222e-06	8.27569e-06	8.17655e-06	7.42661e-06	6.83082e-06	6.73494e-06	6.02868e-06	5.54716e-06	5.4486e-06	4.79035e-06	4.40717e-06	4.30192e-06	3.69457e-06	3.39486e-06	3.28076e-06	2.72599e-06	2.49614e-06	2.37248e-06	1.87084e-06	1.69852e-06	1.56567e-06	1.11669e-06	9.90921e-07	8.50068e-07	4.5239e-07	3.63501e-07	2.16361e-07	-1.32125e-07	-1.92514e-07	-3.43883e-07	-6.45862e-07	-6.84878e-07	-8.38266e-07	-1.09688e-06	-1.12051e-06	-1.27369e-06
0.225	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.78171e-05	-6.06466e-05	-0.000117884	-0.000180035	-0.000242603	-0.000299271	-0.000350248	-0.000396759	-0.000437375	-0.000475728	-0.000494169	-0.000484846	-0.000460345	-0.000426212	-0.000390171	-0.00035949	-0.000331711	-0.000310607	-0.000295329	-0.000282047	-0.000273341	-0.000265568	-0.000257397	-0.000250918	-0.000242562	-0.000233719	-0.000225455	-0.000215262	-0.000205808	-0.000196725	-0.000186712	-0.000178321	-0.000170043	-0.000161672	-0.000154956	-0.000147934	-0.000141279	-0.000135804	-0.000129734	-0.000124284	-0.000119469	-0.000114049	-0.000109405	-0.000104976	-0.000100143	-9.61356e-05	-9.20653e-05	-8.78591e-05	-8.44071e-05	-8.07288e-05	-7.71495e-05	-7.41631e-05	-7.08806e-05	-6.78629e-05	-6.5242e-05	-6.23339e-05	-5.97857e-05	-5.74498e-05	-5.48917e-05	-5.27268e-05	-5.06267e-05	-4.83973e-05	-4.65446e-05	-4.4654e-05	-4.27302e-05	-4.11314e-05	-3.94348e-05	-3.77878e-05	-3.63943e-05	-3.48801e-05	-3.34763e-05	-3.22494e-05	-3.09069e-05	-2.97116e-05	-2.86221e-05	-2.74407e-05	-2.64208e-05	-2.54479e-05	-2.44162e-05	-2.35419e-05	-2.2671e-05	-2.17764e-05	-2.1022e-05	-2.02428e-05	-1.94716e-05	-1.88155e-05	-1.81202e-05	-1.74582e-05	-1.68828e-05	-1.62651e-05	-1.56979e-05	-1.51896e-05	-1.46438e-05	-1.41577e-05	-1.37061e-05	-1.32266e-05	-1.2809e-05	-1.24062e-05	-1.19875e-05	-1.16271e-05	-1.12673e-05	-1.09035e-05	-1.05906e-05	-1.02693e-05	-9.95454e-06	-9.68105e-06	-9.39482e-06	-9.12309e-06	-8.88242e-06	-8.62825e-06	-8.3939e-06	-8.18082e-06	-7.95604e-06	-7.75372e-06	-7.56415e-06	-7.36622e-06	-7.19106e-06	-7.02185e-06	-6.84828e-06	-6.69597e-06	-6.54468e-06	-6.393e-06	-6.25983e-06	-6.12454e-06	-5.99232e-06	-5.87517e-06	-5.75432e-06	-5.63919e-06	-5.5355e-06	-5.42777e-06	-5.32749e-06	-5.2352e-06	-5.1394e-06	-3.03163e-05	-9.16684e-05	-0.000174562	-0.000265222	-0.00035635	-0.000437925	-0.000509694	-0.000572188	-0.00062316	-0.000669097	-0.000684161	-0.000659458	-0.000612479	-0.000550782	-0.00048984	-0.000437598	-0.000392715	-0.000361891	-0.000340121	-0.000324781	-0.000317498	-0.000310757	-0.000305484	-0.000301241	-0.00029327	-0.000285515	-0.000276175	-0.000264065	-0.000253321	-0.000241089	-0.00022863	-0.000218264	-0.000206908	-0.000196951	-0.000188574	-0.000179409	-0.000172058	-0.000165218	-0.000157774	-0.000151954	-0.000145793	-0.000139417	-0.000134318	-0.000128503	-0.000122959	-0.00011832	-0.000112947	-0.00010823	-0.000104031	-9.92602e-05	-9.53252e-05	-9.15498e-05	-8.74268e-05	-8.41354e-05	-8.07285e-05	-7.72074e-05	-7.43976e-05	-7.13117e-05	-6.83195e-05	-6.5865e-05	-6.30817e-05	-6.05491e-05	-5.83693e-05	-5.58872e-05	-5.37491e-05	-5.17943e-05	-4.96106e-05	-4.78021e-05	-4.60399e-05	-4.41417e-05	-4.26007e-05	-4.10094e-05	-3.9375e-05	-3.8047e-05	-3.66127e-05	-3.52155e-05	-3.40565e-05	-3.27706e-05	-3.15815e-05	-3.05582e-05	-2.9414e-05	-2.84035e-05	-2.74916e-05	-2.64822e-05	-2.56219e-05	-2.48041e-05	-2.39212e-05	-2.31851e-05	-2.24495e-05	-2.16832e-05	-2.10484e-05	-2.03869e-05	-1.9726e-05	-1.91735e-05	-1.85802e-05	-1.80127e-05	-1.75274e-05	-1.69977e-05	-1.65115e-05	-1.60814e-05	-1.56113e-05	-1.51946e-05	-1.48107e-05	-1.43962e-05	-1.4038e-05	-1.36938e-05	-1.33304e-05	-1.3021e-05	-1.27116e-05	-1.23949e-05	-1.21257e-05	-1.18477e-05	-1.15727e-05	-1.13366e-05	-1.10872e-05	-1.0849e-05	-1.06403e-05	-1.04174e-05	-1.02112e-05	-1.00254e-05	-9.82678e-06	-9.64809e-06	-9.48155e-06	-9.30545e-06	-9.14999e-06	-9.00011e-06	-8.84456e-06	-8.70858e-06	-8.57336e-06	-8.43639e-06	-8.31665e-06	-8.19455e-06	-8.07417e-06	5.59078e-05	0.000217538	0.000427986	0.000621706	0.000767852	0.000842475	0.000844968	0.000809514	0.000758923	0.000706019	0.000611653	0.000467276	0.000309881	0.000175006	7.4019e-05	1.45469e-05	-7.81262e-06	-1.03708e-05	5.28487e-07	1.80882e-05	3.14998e-05	4.25195e-05	5.09259e-05	5.24066e-05	5.22147e-05	5.12627e-05	4.6628e-05	4.31908e-05	4.07368e-05	3.64024e-05	3.41733e-05	3.28947e-05	3.00473e-05	2.91113e-05	2.85249e-05	2.63938e-05	2.58979e-05	2.53163e-05	2.33749e-05	2.29411e-05	2.22e-05	2.03853e-05	2.00011e-05	1.91777e-05	1.75572e-05	1.72647e-05	1.64301e-05	1.50308e-05	1.48268e-05	1.40026e-05	1.28095e-05	1.26663e-05	1.18557e-05	1.08445e-05	1.07369e-05	9.94492e-06	9.09524e-06	9.00705e-06	8.24208e-06	7.53701e-06	7.4577e-06	6.72792e-06	6.15122e-06	6.07308e-06	5.38488e-06	4.92034e-06	4.83766e-06	4.19558e-06	3.82751e-06	3.7365e-06	3.14363e-06	2.85737e-06	2.75604e-06	2.21424e-06	1.99636e-06	1.88417e-06	1.39413e-06	1.23249e-06	1.10994e-06	6.71353e-07	5.55104e-07	4.23519e-07	3.51427e-08	-4.5246e-08	-1.84042e-07	-5.24202e-07	-5.76992e-07	-7.20843e-07	-1.01537e-06	-1.04758e-06	-1.19419e-06	-1.44613e-06	-1.46365e-06	-1.61071e-06
0.23	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.76962e-05	-6.02483e-05	-0.000117098	-0.000178799	-0.000240888	-0.000297066	-0.000347553	-0.000393578	-0.000433716	-0.000471603	-0.000489714	-0.000480235	-0.000455704	-0.000421622	-0.000385677	-0.000355115	-0.000327474	-0.000306518	-0.000291394	-0.000278274	-0.000269729	-0.000262119	-0.000254108	-0.000247782	-0.000239575	-0.000230874	-0.000222742	-0.000212677	-0.000203342	-0.000194373	-0.000184468	-0.00017618	-0.000168	-0.000159724	-0.000153097	-0.000146163	-0.000139592	-0.000134197	-0.000128204	-0.000122828	-0.000118084	-0.000112732	-0.000108153	-0.000103785	-9.90118e-05	-9.50604e-05	-9.10442e-05	-8.68901e-05	-8.34871e-05	-7.98562e-05	-7.63222e-05	-7.33786e-05	-7.01377e-05	-6.71596e-05	-6.45761e-05	-6.17045e-05	-5.91907e-05	-5.68877e-05	-5.43614e-05	-5.22265e-05	-5.01551e-05	-4.79535e-05	-4.61269e-05	-4.42614e-05	-4.23619e-05	-4.07858e-05	-3.91112e-05	-3.74852e-05	-3.61115e-05	-3.46166e-05	-3.3231e-05	-3.20214e-05	-3.06957e-05	-2.95162e-05	-2.84418e-05	-2.7275e-05	-2.62688e-05	-2.53091e-05	-2.42901e-05	-2.34278e-05	-2.25683e-05	-2.16848e-05	-2.09407e-05	-2.01715e-05	-1.94099e-05	-1.87628e-05	-1.80761e-05	-1.74224e-05	-1.68548e-05	-1.62446e-05	-1.56846e-05	-1.51831e-05	-1.46438e-05	-1.41639e-05	-1.37181e-05	-1.32443e-05	-1.2832e-05	-1.24343e-05	-1.20205e-05	-1.16647e-05	-1.13093e-05	-1.09497e-05	-1.06408e-05	-1.03233e-05	-1.00121e-05	-9.74202e-06	-9.45906e-06	-9.19044e-06	-8.95269e-06	-8.70132e-06	-8.46962e-06	-8.25905e-06	-8.03667e-06	-7.8366e-06	-7.64917e-06	-7.45329e-06	-7.28005e-06	-7.11266e-06	-6.94083e-06	-6.79014e-06	-6.64039e-06	-6.49018e-06	-6.35837e-06	-6.22438e-06	-6.09339e-06	-5.97738e-06	-5.85762e-06	-5.74352e-06	-5.64078e-06	-5.53395e-06	-5.43452e-06	-5.34301e-06	-5.24795e-06	-3.02939e-05	-9.13448e-05	-0.00017382	-0.000263995	-0.000354601	-0.000435643	-0.00050687	-0.000568816	-0.000619242	-0.000664632	-0.000679292	-0.000654368	-0.000607302	-0.000545611	-0.000484727	-0.000432576	-0.000387816	-0.000357134	-0.000335527	-0.000320367	-0.00031327	-0.000306724	-0.000301644	-0.000297588	-0.000289801	-0.000282217	-0.00027304	-0.000261084	-0.000250482	-0.000238386	-0.000226054	-0.000215808	-0.000204569	-0.000194722	-0.000186451	-0.00017739	-0.000170137	-0.000163392	-0.000156041	-0.000150308	-0.000144232	-0.000137937	-0.000132915	-0.000127173	-0.000121701	-0.000117128	-0.00011182	-0.000107164	-0.000103024	-9.83098e-05	-9.44282e-05	-9.0704e-05	-8.66307e-05	-8.33858e-05	-8.00239e-05	-7.65462e-05	-7.37771e-05	-7.07306e-05	-6.77761e-05	-6.53571e-05	-6.26084e-05	-6.01085e-05	-5.79597e-05	-5.55078e-05	-5.33981e-05	-5.14704e-05	-4.9313e-05	-4.75291e-05	-4.57906e-05	-4.39153e-05	-4.23957e-05	-4.0825e-05	-3.92105e-05	-3.79011e-05	-3.64849e-05	-3.51049e-05	-3.3962e-05	-3.26918e-05	-3.15176e-05	-3.05083e-05	-2.93778e-05	-2.83801e-05	-2.74804e-05	-2.64828e-05	-2.56336e-05	-2.48264e-05	-2.39538e-05	-2.32272e-05	-2.25008e-05	-2.17434e-05	-2.11168e-05	-2.04633e-05	-1.98099e-05	-1.92646e-05	-1.86782e-05	-1.81172e-05	-1.7638e-05	-1.71142e-05	-1.66336e-05	-1.62087e-05	-1.57438e-05	-1.53319e-05	-1.49524e-05	-1.45423e-05	-1.41882e-05	-1.38478e-05	-1.34882e-05	-1.31822e-05	-1.28761e-05	-1.25625e-05	-1.22962e-05	-1.2021e-05	-1.17486e-05	-1.1515e-05	-1.1268e-05	-1.10321e-05	-1.08254e-05	-1.06044e-05	-1.04001e-05	-1.0216e-05	-1.0019e-05	-9.84186e-06	-9.67673e-06	-9.50198e-06	-9.34775e-06	-9.19903e-06	-9.04457e-06	-8.90957e-06	-8.77528e-06	-8.63918e-06	-8.52021e-06	-8.39884e-06	-8.27913e-06	5.5729e-05	0.00021742	0.000427996	0.000621903	0.000768219	0.000842941	0.000845421	0.000809804	0.000758929	0.000705673	0.000610895	0.000466064	0.000308204	0.000172903	7.15835e-05	1.18853e-05	-1.06001e-05	-1.31924e-05	-2.26623e-06	1.5358e-05	2.88616e-05	3.99803e-05	4.84842e-05	5.00627e-05	4.99598e-05	4.90885e-05	4.45323e-05	4.11657e-05	3.87773e-05	3.45087e-05	3.23401e-05	3.11197e-05	2.83316e-05	2.74504e-05	2.69174e-05	2.48403e-05	2.43941e-05	2.3861e-05	2.19681e-05	2.15788e-05	2.08811e-05	1.91097e-05	1.87649e-05	1.79804e-05	1.63984e-05	1.61409e-05	1.53411e-05	1.3976e-05	1.38032e-05	1.30102e-05	1.18477e-05	1.17322e-05	1.09497e-05	9.96557e-06	9.8828e-06	9.11596e-06	8.29041e-06	8.22442e-06	7.48193e-06	6.79833e-06	6.73886e-06	6.02922e-06	5.47161e-06	5.41122e-06	4.74107e-06	4.29352e-06	4.22672e-06	3.60081e-06	3.24785e-06	3.17108e-06	2.59269e-06	2.31987e-06	2.23132e-06	1.70248e-06	1.49658e-06	1.39585e-06	9.1743e-07	7.66457e-07	6.54214e-07	2.26017e-07	1.19286e-07	-3.02973e-09	-3.82105e-07	-4.53994e-07	-5.84445e-07	-9.16279e-07	-9.6147e-07	-1.0978e-06	-1.38487e-06	-1.41028e-06	-1.55011e-06	-1.79537e-06	-1.8068e-06	-1.94774e-06
0.235	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.75727e-05	-5.98416e-05	-0.000116295	-0.000177538	-0.000239136	-0.000294815	-0.000344802	-0.000390329	-0.000429981	-0.000467391	-0.000485164	-0.000475527	-0.000450964	-0.000416935	-0.000381088	-0.000350647	-0.000323148	-0.000302342	-0.000287375	-0.000274421	-0.000266041	-0.000258596	-0.000250749	-0.000244578	-0.000236524	-0.000227967	-0.000219971	-0.000210036	-0.000200823	-0.000191969	-0.000182176	-0.000173992	-0.000165912	-0.000157733	-0.000151198	-0.000144353	-0.000137867	-0.000132553	-0.00012664	-0.00012134	-0.000116667	-0.000111385	-0.000106871	-0.000102567	-9.78542e-05	-9.39601e-05	-8.9999e-05	-8.5898e-05	-8.2545e-05	-7.89625e-05	-7.54748e-05	-7.25749e-05	-6.93765e-05	-6.64387e-05	-6.38935e-05	-6.10591e-05	-5.85804e-05	-5.63109e-05	-5.38171e-05	-5.17128e-05	-4.96708e-05	-4.74975e-05	-4.56976e-05	-4.38578e-05	-4.19829e-05	-4.043e-05	-3.87778e-05	-3.71733e-05	-3.58199e-05	-3.43445e-05	-3.29776e-05	-3.17857e-05	-3.04771e-05	-2.93137e-05	-2.82548e-05	-2.71029e-05	-2.61107e-05	-2.51644e-05	-2.41584e-05	-2.33082e-05	-2.24605e-05	-2.15882e-05	-2.08548e-05	-2.00957e-05	-1.93439e-05	-1.87059e-05	-1.80281e-05	-1.73828e-05	-1.68233e-05	-1.62208e-05	-1.5668e-05	-1.51735e-05	-1.46409e-05	-1.41672e-05	-1.37275e-05	-1.32595e-05	-1.28526e-05	-1.24601e-05	-1.20513e-05	-1.17002e-05	-1.13493e-05	-1.0994e-05	-1.06891e-05	-1.03755e-05	-1.0068e-05	-9.80141e-06	-9.5218e-06	-9.25634e-06	-9.02158e-06	-8.77309e-06	-8.5441e-06	-8.33609e-06	-8.11617e-06	-7.91841e-06	-7.73317e-06	-7.53939e-06	-7.36811e-06	-7.20258e-06	-7.03254e-06	-6.88351e-06	-6.73534e-06	-6.58664e-06	-6.45623e-06	-6.32357e-06	-6.19385e-06	-6.07901e-06	-5.96037e-06	-5.84732e-06	-5.74556e-06	-5.63966e-06	-5.54109e-06	-5.45039e-06	-5.3561e-06	-3.02683e-05	-9.10117e-05	-0.000173059	-0.000262738	-0.000352813	-0.00043331	-0.000503983	-0.00056537	-0.000615238	-0.00066007	-0.000674316	-0.000649168	-0.000602014	-0.000540329	-0.000479503	-0.000427445	-0.000382811	-0.000352273	-0.000330833	-0.000315857	-0.00030895	-0.000302602	-0.000297719	-0.000293855	-0.000286255	-0.000278847	-0.000269834	-0.000258036	-0.000247579	-0.000235621	-0.000223421	-0.000213297	-0.000202176	-0.000192443	-0.000184279	-0.000175324	-0.000168172	-0.000161523	-0.000154266	-0.000148622	-0.000142632	-0.000136421	-0.000131477	-0.000125811	-0.000120411	-0.000115906	-0.000110664	-0.000106071	-0.000101991	-9.73343e-05	-9.35072e-05	-8.98352e-05	-8.58126e-05	-8.26153e-05	-7.92993e-05	-7.58658e-05	-7.31382e-05	-7.01321e-05	-6.72161e-05	-6.48333e-05	-6.21198e-05	-5.96534e-05	-5.75362e-05	-5.51151e-05	-5.30344e-05	-5.11344e-05	-4.90038e-05	-4.72451e-05	-4.55308e-05	-4.36788e-05	-4.21811e-05	-4.06315e-05	-3.90373e-05	-3.77468e-05	-3.6349e-05	-3.49866e-05	-3.38602e-05	-3.2606e-05	-3.1447e-05	-3.04521e-05	-2.93355e-05	-2.83509e-05	-2.74637e-05	-2.64782e-05	-2.56404e-05	-2.4844e-05	-2.39818e-05	-2.3265e-05	-2.2548e-05	-2.17995e-05	-2.11815e-05	-2.0536e-05	-1.98905e-05	-1.93524e-05	-1.8773e-05	-1.82187e-05	-1.77457e-05	-1.72281e-05	-1.67532e-05	-1.63337e-05	-1.58739e-05	-1.54669e-05	-1.50921e-05	-1.46864e-05	-1.43364e-05	-1.4e-05	-1.36442e-05	-1.33417e-05	-1.3039e-05	-1.27286e-05	-1.24654e-05	-1.2193e-05	-1.19234e-05	-1.16923e-05	-1.14477e-05	-1.1214e-05	-1.10095e-05	-1.07905e-05	-1.05881e-05	-1.04057e-05	-1.02105e-05	-1.00348e-05	-9.87117e-06	-9.69781e-06	-9.54486e-06	-9.39733e-06	-9.244e-06	-9.11003e-06	-8.97669e-06	-8.84149e-06	-8.72333e-06	-8.60272e-06	-8.4837e-06	5.55512e-05	0.000217304	0.000428011	0.000622108	0.000768598	0.000843422	0.000845887	0.000810106	0.00075894	0.000705326	0.000610127	0.000464833	0.0003065	0.000170763	6.91043e-05	9.17538e-06	-1.34385e-05	-1.60656e-05	-5.11205e-06	1.2578e-05	2.61754e-05	3.7395e-05	4.59984e-05	4.76767e-05	4.76645e-05	4.68756e-05	4.23995e-05	3.91049e-05	3.67834e-05	3.25819e-05	3.04751e-05	2.9314e-05	2.65863e-05	2.57611e-05	2.52825e-05	2.32605e-05	2.28651e-05	2.23814e-05	2.05381e-05	2.0194e-05	1.95407e-05	1.78134e-05	1.75088e-05	1.6764e-05	1.52211e-05	1.49994e-05	1.42351e-05	1.29049e-05	1.2764e-05	1.20028e-05	1.08713e-05	1.07843e-05	1.00302e-05	9.07382e-06	9.01641e-06	8.27514e-06	7.47421e-06	7.43085e-06	6.71129e-06	6.04958e-06	6.01034e-06	5.32124e-06	4.7831e-06	4.7408e-06	4.08905e-06	3.65881e-06	3.60821e-06	2.99879e-06	2.66123e-06	2.59896e-06	2.03534e-06	1.77623e-06	1.70069e-06	1.18507e-06	9.91376e-07	9.02331e-07	4.3574e-07	2.95643e-07	1.93899e-07	-2.23709e-07	-3.2074e-07	-4.33612e-07	-8.0321e-07	-8.6644e-07	-9.8839e-07	-1.31174e-06	-1.34919e-06	-1.47787e-06	-1.75735e-06	-1.77583e-06	-1.90875e-06	-2.14722e-06	-2.15243e-06	-2.28714e-06
0.24	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.7444e-05	-5.94181e-05	-0.00011546	-0.000176224	-0.000237311	-0.000292471	-0.000341936	-0.000386945	-0.000426091	-0.000463005	-0.000480427	-0.000470623	-0.000446029	-0.000412054	-0.00037631	-0.000345994	-0.000318642	-0.000297992	-0.000283189	-0.000270407	-0.000262199	-0.000254925	-0.000247248	-0.00024124	-0.000233344	-0.000224937	-0.000217082	-0.000207283	-0.000198196	-0.000189462	-0.000179785	-0.000171709	-0.000163734	-0.000155656	-0.000149216	-0.000142464	-0.000136067	-0.000130838	-0.000125007	-0.000119785	-0.000115186	-0.000109977	-0.000105532	-0.000101293	-9.66439e-05	-9.28094e-05	-8.89057e-05	-8.486e-05	-8.15588e-05	-7.80267e-05	-7.45872e-05	-7.17327e-05	-6.85785e-05	-6.56827e-05	-6.31772e-05	-6.03815e-05	-5.79394e-05	-5.57048e-05	-5.32449e-05	-5.11723e-05	-4.91608e-05	-4.70171e-05	-4.52449e-05	-4.34318e-05	-4.15825e-05	-4.00538e-05	-3.8425e-05	-3.68428e-05	-3.55105e-05	-3.40555e-05	-3.2708e-05	-3.15344e-05	-3.02437e-05	-2.90972e-05	-2.80542e-05	-2.69179e-05	-2.59403e-05	-2.5008e-05	-2.40155e-05	-2.3178e-05	-2.23425e-05	-2.14819e-05	-2.07594e-05	-2.0011e-05	-1.92693e-05	-1.8641e-05	-1.79724e-05	-1.73359e-05	-1.67847e-05	-1.61902e-05	-1.5645e-05	-1.51577e-05	-1.46321e-05	-1.4165e-05	-1.37315e-05	-1.32696e-05	-1.28684e-05	-1.24813e-05	-1.20777e-05	-1.17314e-05	-1.13852e-05	-1.10345e-05	-1.07338e-05	-1.04242e-05	-1.01206e-05	-9.85763e-06	-9.58151e-06	-9.31937e-06	-9.08773e-06	-8.84224e-06	-8.61609e-06	-8.41075e-06	-8.19341e-06	-7.99807e-06	-7.81512e-06	-7.62354e-06	-7.45432e-06	-7.29075e-06	-7.12257e-06	-6.97528e-06	-6.82878e-06	-6.68165e-06	-6.55272e-06	-6.42147e-06	-6.29307e-06	-6.17947e-06	-6.06201e-06	-5.95007e-06	-5.84934e-06	-5.74443e-06	-5.64678e-06	-5.55693e-06	-5.46345e-06	-3.02364e-05	-9.06595e-05	-0.000172261	-0.000261425	-0.000350945	-0.000430875	-0.000500972	-0.000561777	-0.000611064	-0.000655315	-0.000669131	-0.000643749	-0.000596502	-0.000534823	-0.000474058	-0.000422097	-0.000377594	-0.000347207	-0.00032594	-0.000311155	-0.000304445	-0.000298304	-0.000293626	-0.00028996	-0.000282556	-0.00027533	-0.000266489	-0.000254855	-0.000244549	-0.000232734	-0.00022067	-0.000210673	-0.000199676	-0.00019006	-0.000182009	-0.000173164	-0.000166116	-0.000159568	-0.00015241	-0.000146858	-0.000140958	-0.000134833	-0.000129969	-0.000124383	-0.000119058	-0.000114624	-0.000109451	-0.000104923	-0.000100905	-9.63086e-05	-9.25381e-05	-8.89205e-05	-8.49507e-05	-8.18028e-05	-7.85346e-05	-7.51472e-05	-7.24627e-05	-6.94985e-05	-6.66226e-05	-6.42775e-05	-6.16007e-05	-5.91691e-05	-5.70848e-05	-5.46958e-05	-5.26453e-05	-5.07741e-05	-4.86714e-05	-4.6939e-05	-4.52497e-05	-4.34221e-05	-4.19471e-05	-4.04195e-05	-3.88464e-05	-3.75758e-05	-3.61971e-05	-3.4853e-05	-3.37438e-05	-3.25063e-05	-3.13631e-05	-3.03831e-05	-2.92811e-05	-2.83102e-05	-2.74359e-05	-2.64631e-05	-2.5637e-05	-2.48519e-05	-2.40007e-05	-2.32941e-05	-2.25869e-05	-2.18478e-05	-2.12385e-05	-2.06016e-05	-1.99641e-05	-1.94337e-05	-1.88616e-05	-1.83143e-05	-1.78478e-05	-1.73365e-05	-1.68676e-05	-1.64537e-05	-1.59994e-05	-1.55975e-05	-1.52275e-05	-1.48265e-05	-1.44809e-05	-1.41486e-05	-1.37967e-05	-1.3498e-05	-1.31988e-05	-1.28918e-05	-1.26317e-05	-1.23623e-05	-1.20955e-05	-1.18671e-05	-1.1625e-05	-1.13938e-05	-1.11915e-05	-1.09746e-05	-1.07742e-05	-1.05937e-05	-1.04003e-05	-1.02263e-05	-1.00642e-05	-9.89227e-06	-9.74067e-06	-9.59441e-06	-9.44227e-06	-9.3094e-06	-9.17709e-06	-9.04284e-06	-8.92555e-06	-8.80575e-06	-8.68749e-06	5.53752e-05	0.000217192	0.000428036	0.000622331	0.000769001	0.00084393	0.000846382	0.000810428	0.000758962	0.000704975	0.000609338	0.000463564	0.000304738	0.000168549	6.65376e-05	6.36874e-06	-1.63787e-05	-1.90421e-05	-8.06007e-06	9.69831e-06	2.33932e-05	3.47178e-05	4.34244e-05	4.52065e-05	4.52887e-05	4.45854e-05	4.01924e-05	3.69727e-05	3.47208e-05	3.05889e-05	2.85463e-05	2.74469e-05	2.4782e-05	2.40151e-05	2.3593e-05	2.16283e-05	2.12856e-05	2.08532e-05	1.90614e-05	1.87644e-05	1.81571e-05	1.64757e-05	1.62129e-05	1.55092e-05	1.40071e-05	1.38225e-05	1.30951e-05	1.18012e-05	1.16933e-05	1.09652e-05	9.866e-06	9.80851e-06	9.0841e-06	8.15641e-06	8.12533e-06	7.41064e-06	6.63527e-06	6.61542e-06	5.91967e-06	5.28069e-06	5.26245e-06	4.59469e-06	4.07676e-06	4.05324e-06	3.4206e-06	3.00834e-06	2.97455e-06	2.38224e-06	2.06067e-06	2.01347e-06	1.46516e-06	1.22028e-06	1.15825e-06	6.56346e-07	4.75316e-07	3.98395e-07	-5.59216e-08	-1.84736e-07	-2.75588e-07	-6.82212e-07	-7.69183e-07	-8.72262e-07	-1.23203e-06	-1.28628e-06	-1.39942e-06	-1.71398e-06	-1.74341e-06	-1.86414e-06	-2.13575e-06	-2.14706e-06	-2.27283e-06	-2.50425e-06	-2.50303e-06	-2.63129e-06
0.245	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.73153e-05	-5.89945e-05	-0.000114624	-0.000174911	-0.000235487	-0.000290127	-0.000339071	-0.000383562	-0.000422201	-0.000458619	-0.000475689	-0.00046572	-0.000441094	-0.000407173	-0.000371531	-0.000341342	-0.000314136	-0.000293643	-0.000279003	-0.000266393	-0.000258356	-0.000251255	-0.000243748	-0.000237902	-0.000230164	-0.000221908	-0.000214193	-0.000204529	-0.00019557	-0.000186955	-0.000177394	-0.000169427	-0.000161556	-0.000153579	-0.000147234	-0.000140575	-0.000134267	-0.000129122	-0.000123374	-0.00011823	-0.000113706	-0.000108569	-0.000104193	-0.000100019	-9.54336e-05	-9.16586e-05	-8.78123e-05	-8.38219e-05	-8.05727e-05	-7.70909e-05	-7.36996e-05	-7.08905e-05	-6.77804e-05	-6.49266e-05	-6.2461e-05	-5.9704e-05	-5.72985e-05	-5.50987e-05	-5.26726e-05	-5.06319e-05	-4.86509e-05	-4.65366e-05	-4.47921e-05	-4.30057e-05	-4.11822e-05	-3.96776e-05	-3.80722e-05	-3.65123e-05	-3.5201e-05	-3.37665e-05	-3.24384e-05	-3.12832e-05	-3.00102e-05	-2.88806e-05	-2.78537e-05	-2.67328e-05	-2.57699e-05	-2.48516e-05	-2.38725e-05	-2.30478e-05	-2.22244e-05	-2.13755e-05	-2.06641e-05	-1.99263e-05	-1.91948e-05	-1.8576e-05	-1.79167e-05	-1.7289e-05	-1.67461e-05	-1.61596e-05	-1.56221e-05	-1.51419e-05	-1.46233e-05	-1.41628e-05	-1.37356e-05	-1.32796e-05	-1.28841e-05	-1.25025e-05	-1.21041e-05	-1.17627e-05	-1.14212e-05	-1.10749e-05	-1.07784e-05	-1.0473e-05	-1.01732e-05	-9.91385e-06	-9.64122e-06	-9.38239e-06	-9.15387e-06	-8.91139e-06	-8.68807e-06	-8.48542e-06	-8.27065e-06	-8.07773e-06	-7.89708e-06	-7.70769e-06	-7.54052e-06	-7.37891e-06	-7.2126e-06	-7.06706e-06	-6.92221e-06	-6.77667e-06	-6.64921e-06	-6.51936e-06	-6.39229e-06	-6.27993e-06	-6.16365e-06	-6.05282e-06	-5.95312e-06	-5.84919e-06	-5.75246e-06	-5.66346e-06	-5.5708e-06	-3.02045e-05	-9.03074e-05	-0.000171463	-0.000260111	-0.000349078	-0.000428441	-0.000497961	-0.000558183	-0.00060689	-0.00065056	-0.000663945	-0.000638329	-0.00059099	-0.000529317	-0.000468613	-0.000416749	-0.000372377	-0.000342141	-0.000321047	-0.000306453	-0.000299941	-0.000294006	-0.000289533	-0.000286066	-0.000278856	-0.000271812	-0.000263144	-0.000251674	-0.000241518	-0.000229847	-0.000217919	-0.000208049	-0.000197176	-0.000187678	-0.000179738	-0.000171004	-0.00016406	-0.000157613	-0.000150553	-0.000145094	-0.000139283	-0.000133244	-0.000128462	-0.000122955	-0.000117705	-0.000113342	-0.000108238	-0.000103775	-9.98185e-05	-9.52829e-05	-9.1569e-05	-8.80058e-05	-8.40888e-05	-8.09903e-05	-7.77699e-05	-7.44285e-05	-7.17872e-05	-6.8865e-05	-6.60291e-05	-6.37217e-05	-6.10817e-05	-5.86848e-05	-5.66335e-05	-5.42766e-05	-5.22562e-05	-5.04137e-05	-4.8339e-05	-4.66328e-05	-4.49687e-05	-4.31654e-05	-4.17132e-05	-4.02076e-05	-3.86556e-05	-3.74047e-05	-3.60452e-05	-3.47194e-05	-3.36274e-05	-3.24066e-05	-3.12792e-05	-3.03142e-05	-2.92266e-05	-2.82695e-05	-2.74082e-05	-2.64479e-05	-2.56337e-05	-2.48599e-05	-2.40195e-05	-2.33231e-05	-2.26257e-05	-2.18961e-05	-2.12956e-05	-2.06672e-05	-2.00378e-05	-1.9515e-05	-1.89502e-05	-1.84099e-05	-1.795e-05	-1.7445e-05	-1.6982e-05	-1.65737e-05	-1.61249e-05	-1.57281e-05	-1.53629e-05	-1.49665e-05	-1.46253e-05	-1.42972e-05	-1.39493e-05	-1.36543e-05	-1.33586e-05	-1.3055e-05	-1.2798e-05	-1.25317e-05	-1.22677e-05	-1.20419e-05	-1.18024e-05	-1.15736e-05	-1.13735e-05	-1.11588e-05	-1.09604e-05	-1.07817e-05	-1.059e-05	-1.04177e-05	-1.02572e-05	-1.00867e-05	-9.93648e-06	-9.79148e-06	-9.64055e-06	-9.50876e-06	-9.37748e-06	-9.24419e-06	-9.12777e-06	-9.00878e-06	-8.89127e-06	5.51992e-05	0.000217081	0.000428061	0.000622553	0.000769404	0.000844438	0.000846876	0.000810751	0.000758983	0.000704623	0.000608549	0.000462295	0.000302976	0.000166335	6.39708e-05	3.56211e-06	-1.93189e-05	-2.20186e-05	-1.10081e-05	6.81862e-06	2.06111e-05	3.20405e-05	4.08505e-05	4.27363e-05	4.29128e-05	4.22951e-05	3.79854e-05	3.48405e-05	3.26581e-05	2.8596e-05	2.66176e-05	2.55798e-05	2.29778e-05	2.2269e-05	2.19035e-05	1.9996e-05	1.9706e-05	1.9325e-05	1.75847e-05	1.73348e-05	1.67735e-05	1.51379e-05	1.4917e-05	1.42544e-05	1.27931e-05	1.26457e-05	1.19551e-05	1.06975e-05	1.06227e-05	9.92759e-06	8.8607e-06	8.83272e-06	8.13795e-06	7.23901e-06	7.23426e-06	6.54613e-06	5.79633e-06	5.79999e-06	5.12805e-06	4.5118e-06	4.51457e-06	3.86813e-06	3.37042e-06	3.36568e-06	2.75215e-06	2.35786e-06	2.34089e-06	1.76569e-06	1.46011e-06	1.42797e-06	8.94988e-07	6.64334e-07	6.15809e-07	1.2762e-07	-4.0744e-08	-1.05542e-07	-5.47583e-07	-6.65115e-07	-7.45075e-07	-1.14072e-06	-1.21763e-06	-1.31091e-06	-1.66086e-06	-1.70613e-06	-1.81045e-06	-2.11622e-06	-2.13762e-06	-2.25042e-06	-2.51416e-06	-2.51828e-06	-2.6369e-06	-2.86128e-06	-2.85363e-06	-2.97544e-06
0.25	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.71867e-05	-5.8571e-05	-0.000113788	-0.000173597	-0.000233662	-0.000287782	-0.000336205	-0.000380179	-0.000418311	-0.000454233	-0.000470952	-0.000460817	-0.000436158	-0.000402292	-0.000366752	-0.000336689	-0.000309629	-0.000289293	-0.000274817	-0.00026238	-0.000254514	-0.000247585	-0.000240248	-0.000234564	-0.000226985	-0.000218878	-0.000211304	-0.000201776	-0.000192943	-0.000184449	-0.000175003	-0.000167144	-0.000159378	-0.000151502	-0.000145252	-0.000138686	-0.000132467	-0.000127406	-0.00012174	-0.000116675	-0.000112226	-0.000107162	-0.000102854	-9.87453e-05	-9.42233e-05	-9.05079e-05	-8.6719e-05	-8.27838e-05	-7.95865e-05	-7.61551e-05	-7.2812e-05	-7.00483e-05	-6.69824e-05	-6.41706e-05	-6.17447e-05	-5.90264e-05	-5.66575e-05	-5.44925e-05	-5.21003e-05	-5.00914e-05	-4.8141e-05	-4.60562e-05	-4.43394e-05	-4.25797e-05	-4.07819e-05	-3.93014e-05	-3.77194e-05	-3.61818e-05	-3.48916e-05	-3.34775e-05	-3.21687e-05	-3.10319e-05	-2.97768e-05	-2.8664e-05	-2.76531e-05	-2.65478e-05	-2.55995e-05	-2.46951e-05	-2.37296e-05	-2.29175e-05	-2.21063e-05	-2.12692e-05	-2.05688e-05	-1.98416e-05	-1.91203e-05	-1.8511e-05	-1.7861e-05	-1.72421e-05	-1.67074e-05	-1.6129e-05	-1.55991e-05	-1.51262e-05	-1.46145e-05	-1.41606e-05	-1.37396e-05	-1.32897e-05	-1.28998e-05	-1.25236e-05	-1.21304e-05	-1.1794e-05	-1.14572e-05	-1.11154e-05	-1.08231e-05	-1.05217e-05	-1.02258e-05	-9.97006e-06	-9.70093e-06	-9.44542e-06	-9.22002e-06	-8.98054e-06	-8.76006e-06	-8.56008e-06	-8.34789e-06	-8.15739e-06	-7.97903e-06	-7.79184e-06	-7.62673e-06	-7.46707e-06	-7.30263e-06	-7.15884e-06	-7.01565e-06	-6.87169e-06	-6.7457e-06	-6.61726e-06	-6.49151e-06	-6.38039e-06	-6.26529e-06	-6.15556e-06	-6.0569e-06	-5.95396e-06	-5.85814e-06	-5.77e-06	-5.67815e-06	-3.01726e-05	-8.99552e-05	-0.000170665	-0.000258798	-0.00034721	-0.000426006	-0.000494949	-0.00055459	-0.000602717	-0.000645805	-0.000658759	-0.00063291	-0.000585478	-0.000523812	-0.000463169	-0.000411401	-0.000367159	-0.000337074	-0.000316154	-0.000301751	-0.000295436	-0.000289707	-0.000285439	-0.000282171	-0.000275157	-0.000268295	-0.000259799	-0.000248493	-0.000238487	-0.00022696	-0.000215168	-0.000205425	-0.000194676	-0.000185295	-0.000177468	-0.000168844	-0.000162004	-0.000155658	-0.000148696	-0.000143329	-0.000137609	-0.000131656	-0.000126955	-0.000121527	-0.000116352	-0.000112059	-0.000107025	-0.000102627	-9.87324e-05	-9.42571e-05	-9.06e-05	-8.70911e-05	-8.32269e-05	-8.01778e-05	-7.70052e-05	-7.37099e-05	-7.11117e-05	-6.82314e-05	-6.54356e-05	-6.31659e-05	-6.05626e-05	-5.82006e-05	-5.61821e-05	-5.38573e-05	-5.18671e-05	-5.00534e-05	-4.80067e-05	-4.63267e-05	-4.46877e-05	-4.29087e-05	-4.14793e-05	-3.99956e-05	-3.84647e-05	-3.72336e-05	-3.58933e-05	-3.45857e-05	-3.3511e-05	-3.23069e-05	-3.11954e-05	-3.02452e-05	-2.91722e-05	-2.82288e-05	-2.73804e-05	-2.64328e-05	-2.56304e-05	-2.48679e-05	-2.40384e-05	-2.33522e-05	-2.26646e-05	-2.19444e-05	-2.13527e-05	-2.07327e-05	-2.01115e-05	-1.95962e-05	-1.90388e-05	-1.85054e-05	-1.80521e-05	-1.75534e-05	-1.70964e-05	-1.66938e-05	-1.62504e-05	-1.58586e-05	-1.54984e-05	-1.51066e-05	-1.47698e-05	-1.44458e-05	-1.41019e-05	-1.38106e-05	-1.35185e-05	-1.32182e-05	-1.29643e-05	-1.2701e-05	-1.24399e-05	-1.22168e-05	-1.19798e-05	-1.17533e-05	-1.15555e-05	-1.13429e-05	-1.11465e-05	-1.09697e-05	-1.07798e-05	-1.06092e-05	-1.04501e-05	-1.02812e-05	-1.01323e-05	-9.98856e-06	-9.83882e-06	-9.70813e-06	-9.57787e-06	-9.44554e-06	-9.32999e-06	-9.21182e-06	-9.09506e-06	5.50233e-05	0.00021697	0.000428086	0.000622776	0.000769807	0.000844947	0.00084737	0.000811074	0.000759004	0.000704272	0.00060776	0.000461025	0.000301214	0.000164121	6.14041e-05	7.55459e-07	-2.22591e-05	-2.49951e-05	-1.39561e-05	3.93892e-06	1.78289e-05	2.93632e-05	3.82766e-05	4.02661e-05	4.05369e-05	4.00048e-05	3.57783e-05	3.27083e-05	3.05954e-05	2.66031e-05	2.46889e-05	2.37127e-05	2.11735e-05	2.05229e-05	2.02139e-05	1.83637e-05	1.81264e-05	1.77968e-05	1.61079e-05	1.59051e-05	1.53899e-05	1.38002e-05	1.3621e-05	1.29997e-05	1.15791e-05	1.14688e-05	1.08151e-05	9.59372e-06	9.55205e-06	8.89e-06	7.8554e-06	7.85693e-06	7.1918e-06	6.3216e-06	6.34318e-06	5.68162e-06	4.95739e-06	4.98456e-06	4.33642e-06	3.74291e-06	3.76668e-06	3.14158e-06	2.66408e-06	2.67812e-06	2.0837e-06	1.70739e-06	1.70722e-06	1.14914e-06	8.59548e-07	8.42473e-07	3.24811e-07	1.08383e-07	7.3366e-08	-4.01107e-07	-5.56806e-07	-6.0948e-07	-1.03925e-06	-1.1455e-06	-1.21456e-06	-1.59922e-06	-1.66607e-06	-1.74956e-06	-2.08968e-06	-2.12597e-06	-2.22148e-06	-2.51846e-06	-2.53184e-06	-2.6367e-06	-2.89257e-06	-2.88951e-06	-3.00098e-06	-3.21832e-06	-3.20423e-06	-3.31958e-06
0.255	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.70508e-05	-5.81237e-05	-0.000112905	-0.00017221	-0.000231736	-0.000285307	-0.000333179	-0.000376606	-0.000414203	-0.000449602	-0.000465949	-0.000455639	-0.000430946	-0.000397137	-0.000361705	-0.000331775	-0.00030487	-0.000284698	-0.000270396	-0.000258139	-0.000250454	-0.000243706	-0.000236549	-0.000231036	-0.000223623	-0.000215675	-0.000208249	-0.000198864	-0.000190165	-0.000181797	-0.000172474	-0.000164729	-0.000157073	-0.000149303	-0.000143154	-0.000136685	-0.00013056	-0.000125588	-0.000120009	-0.000115027	-0.000110656	-0.000105669	-0.000101433	-9.73934e-05	-9.29382e-05	-8.92857e-05	-8.55573e-05	-8.16804e-05	-7.85379e-05	-7.51596e-05	-7.18673e-05	-6.91514e-05	-6.61322e-05	-6.33646e-05	-6.09807e-05	-5.83032e-05	-5.59729e-05	-5.38447e-05	-5.14881e-05	-4.95128e-05	-4.75946e-05	-4.55409e-05	-4.38534e-05	-4.21219e-05	-4.03511e-05	-3.88961e-05	-3.73388e-05	-3.58248e-05	-3.45567e-05	-3.31642e-05	-3.18759e-05	-3.07585e-05	-2.95222e-05	-2.84271e-05	-2.74332e-05	-2.63442e-05	-2.54114e-05	-2.45218e-05	-2.35705e-05	-2.27718e-05	-2.19735e-05	-2.11488e-05	-2.046e-05	-1.9744e-05	-1.90334e-05	-1.84343e-05	-1.7794e-05	-1.71844e-05	-1.66585e-05	-1.60886e-05	-1.55667e-05	-1.51014e-05	-1.45971e-05	-1.41502e-05	-1.37358e-05	-1.32923e-05	-1.29084e-05	-1.2538e-05	-1.21503e-05	-1.1819e-05	-1.14872e-05	-1.11501e-05	-1.08623e-05	-1.05652e-05	-1.02734e-05	-1.00216e-05	-9.75614e-06	-9.50415e-06	-9.28206e-06	-9.04578e-06	-8.82831e-06	-8.63118e-06	-8.42172e-06	-8.2338e-06	-8.05787e-06	-7.87303e-06	-7.71011e-06	-7.55254e-06	-7.39009e-06	-7.24816e-06	-7.10675e-06	-6.96447e-06	-6.84007e-06	-6.71313e-06	-6.58881e-06	-6.47901e-06	-6.36518e-06	-6.25664e-06	-6.15909e-06	-6.05721e-06	-5.96238e-06	-5.87517e-06	-5.78419e-06	-3.01315e-05	-8.9576e-05	-0.000169815	-0.000257403	-0.000345231	-0.000423428	-0.000491763	-0.000550788	-0.000598302	-0.000640777	-0.000653277	-0.00062718	-0.000579651	-0.000517991	-0.000457412	-0.000405746	-0.000361643	-0.000331716	-0.000310979	-0.000296777	-0.00029067	-0.000285159	-0.000281108	-0.000278049	-0.00027124	-0.000264571	-0.000256256	-0.000245123	-0.000235276	-0.000223901	-0.000212252	-0.000202643	-0.000192025	-0.000182767	-0.000175058	-0.00016655	-0.000159821	-0.00015358	-0.000146722	-0.000141453	-0.000135827	-0.000129966	-0.00012535	-0.000120005	-0.00011491	-0.000110692	-0.00010573	-0.000101401	-9.75715e-05	-9.31599e-05	-8.95625e-05	-8.6111e-05	-8.23025e-05	-7.93055e-05	-7.61834e-05	-7.29366e-05	-7.03839e-05	-6.7548e-05	-6.47945e-05	-6.25645e-05	-5.99999e-05	-5.76746e-05	-5.56909e-05	-5.33999e-05	-5.14417e-05	-4.96583e-05	-4.76411e-05	-4.59888e-05	-4.43764e-05	-4.2623e-05	-4.12176e-05	-3.97572e-05	-3.82486e-05	-3.70384e-05	-3.57183e-05	-3.44301e-05	-3.33735e-05	-3.21871e-05	-3.10922e-05	-3.01579e-05	-2.91003e-05	-2.81713e-05	-2.73367e-05	-2.64024e-05	-2.56125e-05	-2.48619e-05	-2.40439e-05	-2.33686e-05	-2.26913e-05	-2.19811e-05	-2.13987e-05	-2.07877e-05	-2.01751e-05	-1.96679e-05	-1.91183e-05	-1.85923e-05	-1.81458e-05	-1.76539e-05	-1.72032e-05	-1.68066e-05	-1.63689e-05	-1.59827e-05	-1.56275e-05	-1.52407e-05	-1.49085e-05	-1.45889e-05	-1.42493e-05	-1.39619e-05	-1.36736e-05	-1.33769e-05	-1.31264e-05	-1.28663e-05	-1.26082e-05	-1.2388e-05	-1.21537e-05	-1.19298e-05	-1.17344e-05	-1.15241e-05	-1.13298e-05	-1.11551e-05	-1.09671e-05	-1.07982e-05	-1.06408e-05	-1.04735e-05	-1.03261e-05	-1.01837e-05	-1.00353e-05	-9.90577e-06	-9.77663e-06	-9.64535e-06	-9.53076e-06	-9.41348e-06	-9.29756e-06	5.48501e-05	0.000216865	0.000428124	0.000623023	0.000770245	0.000845495	0.000847904	0.000811426	0.00075904	0.000703915	0.000606943	0.000459701	0.000299371	0.000161802	5.87129e-05	-2.18858e-06	-2.53439e-05	-2.81183e-05	-1.70495e-05	9.17515e-07	1.49101e-05	2.6555e-05	3.55772e-05	3.7676e-05	3.80461e-05	3.76042e-05	3.34654e-05	3.04742e-05	2.84345e-05	2.45156e-05	2.2669e-05	2.17578e-05	1.92847e-05	1.86954e-05	1.8446e-05	1.66561e-05	1.64744e-05	1.61987e-05	1.45641e-05	1.44109e-05	1.39442e-05	1.24027e-05	1.22676e-05	1.16896e-05	1.03119e-05	1.02407e-05	9.62578e-06	8.44262e-06	8.43579e-06	7.80853e-06	6.80792e-06	6.84051e-06	6.20658e-06	5.36662e-06	5.41592e-06	4.78232e-06	4.08499e-06	4.1369e-06	3.51381e-06	2.94422e-06	2.99009e-06	2.38743e-06	1.93119e-06	1.96499e-06	1.39067e-06	1.03326e-06	1.05078e-06	5.10688e-07	2.37909e-07	2.36672e-07	-2.64883e-07	-4.66354e-07	-4.87173e-07	-9.47232e-07	-1.08962e-06	-1.12955e-06	-1.54642e-06	-1.64082e-06	-1.69844e-06	-2.07156e-06	-2.12785e-06	-2.20106e-06	-2.53085e-06	-2.55772e-06	-2.64398e-06	-2.93172e-06	-2.93668e-06	-3.03321e-06	-3.28083e-06	-3.27024e-06	-3.3742e-06	-3.58416e-06	-3.56332e-06	-3.67191e-06
0.26	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.69149e-05	-5.76764e-05	-0.000112023	-0.000170823	-0.000229809	-0.000282832	-0.000330153	-0.000373033	-0.000410096	-0.00044497	-0.000460947	-0.000450462	-0.000425735	-0.000391982	-0.000356658	-0.00032686	-0.00030011	-0.000280104	-0.000265974	-0.000253899	-0.000246394	-0.000239827	-0.00023285	-0.000227508	-0.000220262	-0.000212472	-0.000205195	-0.000195953	-0.000187387	-0.000179146	-0.000169944	-0.000162314	-0.000154768	-0.000147104	-0.000141055	-0.000134684	-0.000128654	-0.000123771	-0.000118279	-0.000113379	-0.000109086	-0.000104176	-0.000100012	-9.60415e-05	-9.16532e-05	-8.80635e-05	-8.43956e-05	-8.0577e-05	-7.74893e-05	-7.4164e-05	-7.09225e-05	-6.82546e-05	-6.52819e-05	-6.25587e-05	-6.02167e-05	-5.758e-05	-5.52883e-05	-5.31968e-05	-5.08759e-05	-4.89342e-05	-4.70482e-05	-4.50256e-05	-4.33673e-05	-4.1664e-05	-3.99203e-05	-3.84908e-05	-3.69581e-05	-3.54677e-05	-3.42219e-05	-3.28509e-05	-3.15831e-05	-3.0485e-05	-2.92675e-05	-2.81903e-05	-2.72132e-05	-2.61407e-05	-2.52233e-05	-2.43484e-05	-2.34114e-05	-2.26261e-05	-2.18407e-05	-2.10283e-05	-2.03512e-05	-1.96464e-05	-1.89466e-05	-1.83575e-05	-1.7727e-05	-1.71267e-05	-1.66096e-05	-1.60482e-05	-1.55344e-05	-1.50767e-05	-1.45797e-05	-1.41397e-05	-1.3732e-05	-1.32949e-05	-1.2917e-05	-1.25523e-05	-1.21702e-05	-1.18441e-05	-1.15172e-05	-1.11849e-05	-1.09016e-05	-1.06088e-05	-1.03211e-05	-1.00731e-05	-9.81135e-06	-9.56287e-06	-9.3441e-06	-9.11101e-06	-8.89655e-06	-8.70227e-06	-8.49555e-06	-8.31021e-06	-8.13672e-06	-7.95422e-06	-7.7935e-06	-7.63801e-06	-7.47755e-06	-7.33748e-06	-7.19785e-06	-7.05726e-06	-6.93443e-06	-6.809e-06	-6.6861e-06	-6.57763e-06	-6.46507e-06	-6.35772e-06	-6.26128e-06	-6.16046e-06	-6.06662e-06	-5.98033e-06	-5.89024e-06	-3.00905e-05	-8.91968e-05	-0.000168965	-0.000256009	-0.000343252	-0.000420849	-0.000488576	-0.000546986	-0.000593887	-0.000635748	-0.000647794	-0.00062145	-0.000573824	-0.00051217	-0.000451655	-0.000400091	-0.000356126	-0.000326359	-0.000305804	-0.000291804	-0.000285905	-0.000280611	-0.000276776	-0.000273927	-0.000267323	-0.000260846	-0.000252713	-0.000241753	-0.000232065	-0.000220841	-0.000209336	-0.00019986	-0.000189373	-0.00018024	-0.000172648	-0.000164257	-0.000157637	-0.000151503	-0.000144749	-0.000139577	-0.000134045	-0.000128276	-0.000123745	-0.000118483	-0.000113467	-0.000109324	-0.000104435	-0.000100175	-9.64106e-05	-9.20627e-05	-8.85251e-05	-8.51309e-05	-8.13781e-05	-7.84332e-05	-7.53615e-05	-7.21634e-05	-6.96562e-05	-6.68645e-05	-6.41533e-05	-6.1963e-05	-5.94373e-05	-5.71487e-05	-5.51997e-05	-5.29426e-05	-5.10162e-05	-4.92632e-05	-4.72755e-05	-4.56509e-05	-4.4065e-05	-4.23373e-05	-4.0956e-05	-3.95187e-05	-3.80325e-05	-3.68432e-05	-3.55433e-05	-3.42744e-05	-3.3236e-05	-3.20672e-05	-3.09891e-05	-3.00706e-05	-2.90283e-05	-2.81138e-05	-2.72929e-05	-2.63719e-05	-2.55946e-05	-2.48559e-05	-2.40495e-05	-2.33849e-05	-2.2718e-05	-2.20178e-05	-2.14448e-05	-2.08428e-05	-2.02387e-05	-1.97395e-05	-1.91977e-05	-1.86791e-05	-1.82396e-05	-1.77544e-05	-1.73101e-05	-1.69194e-05	-1.64875e-05	-1.61067e-05	-1.57567e-05	-1.53748e-05	-1.50473e-05	-1.47321e-05	-1.43967e-05	-1.41132e-05	-1.38287e-05	-1.35356e-05	-1.32885e-05	-1.30316e-05	-1.27766e-05	-1.25591e-05	-1.23276e-05	-1.21063e-05	-1.19132e-05	-1.17053e-05	-1.15132e-05	-1.13404e-05	-1.11543e-05	-1.09872e-05	-1.08315e-05	-1.06658e-05	-1.05198e-05	-1.03788e-05	-1.02317e-05	-1.01034e-05	-9.97538e-06	-9.84516e-06	-9.73152e-06	-9.61515e-06	-9.50006e-06	5.4677e-05	0.00021676	0.000428163	0.00062327	0.000770682	0.000846043	0.000848437	0.000811779	0.000759076	0.000703559	0.000606125	0.000458377	0.000297528	0.000159483	5.60217e-05	-5.13262e-06	-2.84288e-05	-3.12415e-05	-2.01428e-05	-2.10389e-06	1.19914e-05	2.37467e-05	3.28778e-05	3.50859e-05	3.55553e-05	3.52036e-05	3.11524e-05	2.824e-05	2.62737e-05	2.24282e-05	2.06492e-05	1.98029e-05	1.7396e-05	1.68679e-05	1.66781e-05	1.49485e-05	1.48223e-05	1.46007e-05	1.30204e-05	1.29167e-05	1.24985e-05	1.10053e-05	1.09142e-05	1.03795e-05	9.0447e-06	9.01265e-06	8.43651e-06	7.29152e-06	7.31952e-06	6.72706e-06	5.76044e-06	5.8241e-06	5.22135e-06	4.41165e-06	4.48866e-06	3.88302e-06	3.21259e-06	3.28924e-06	2.6912e-06	2.14553e-06	2.21349e-06	1.63327e-06	1.1983e-06	1.25186e-06	6.97637e-07	3.59134e-07	3.94333e-07	-1.27764e-07	-3.8373e-07	-3.69129e-07	-8.54577e-07	-1.04109e-06	-1.04771e-06	-1.49336e-06	-1.62243e-06	-1.64963e-06	-2.0536e-06	-2.13614e-06	-2.18232e-06	-2.54391e-06	-2.58962e-06	-2.65255e-06	-2.97203e-06	-2.98946e-06	-3.06647e-06	-3.34499e-06	-3.34152e-06	-3.42973e-06	-3.66909e-06	-3.65097e-06	-3.74743e-06	-3.95e-06	-3.92242e-06	-4.02424e-06
0.265	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.6779e-05	-5.72291e-05	-0.00011114	-0.000169436	-0.000227883	-0.000280356	-0.000327128	-0.000369461	-0.000405988	-0.000440339	-0.000455944	-0.000445284	-0.000420523	-0.000386827	-0.000351611	-0.000321946	-0.000295351	-0.000275509	-0.000261552	-0.000249658	-0.000242334	-0.000235949	-0.000229151	-0.00022398	-0.0002169	-0.000209269	-0.00020214	-0.000193041	-0.000184609	-0.000176494	-0.000167414	-0.000159898	-0.000152462	-0.000144905	-0.000138956	-0.000132683	-0.000126747	-0.000121953	-0.000116548	-0.00011173	-0.000107517	-0.000102682	-9.85908e-05	-9.46896e-05	-9.03682e-05	-8.68413e-05	-8.32339e-05	-7.94737e-05	-7.64407e-05	-7.31685e-05	-6.99778e-05	-6.73578e-05	-6.44317e-05	-6.17527e-05	-5.94527e-05	-5.68569e-05	-5.46037e-05	-5.2549e-05	-5.02637e-05	-4.83556e-05	-4.65018e-05	-4.45104e-05	-4.28813e-05	-4.12062e-05	-3.94896e-05	-3.80856e-05	-3.65775e-05	-3.51106e-05	-3.3887e-05	-3.25376e-05	-3.12903e-05	-3.02116e-05	-2.90129e-05	-2.79534e-05	-2.69933e-05	-2.59371e-05	-2.50351e-05	-2.41751e-05	-2.32522e-05	-2.24804e-05	-2.17079e-05	-2.09079e-05	-2.02424e-05	-1.95488e-05	-1.88597e-05	-1.82808e-05	-1.766e-05	-1.70691e-05	-1.65608e-05	-1.60078e-05	-1.5502e-05	-1.5052e-05	-1.45624e-05	-1.41293e-05	-1.37282e-05	-1.32975e-05	-1.29257e-05	-1.25667e-05	-1.219e-05	-1.18691e-05	-1.15472e-05	-1.12197e-05	-1.09408e-05	-1.06523e-05	-1.03687e-05	-1.01246e-05	-9.86656e-06	-9.6216e-06	-9.40615e-06	-9.17624e-06	-8.9648e-06	-8.77336e-06	-8.56938e-06	-8.38661e-06	-8.21557e-06	-8.0354e-06	-7.87688e-06	-7.72347e-06	-7.56501e-06	-7.42681e-06	-7.28895e-06	-7.15005e-06	-7.02879e-06	-6.90487e-06	-6.78339e-06	-6.67625e-06	-6.56496e-06	-6.4588e-06	-6.36348e-06	-6.26371e-06	-6.17087e-06	-6.0855e-06	-5.99629e-06	-3.00495e-05	-8.88177e-05	-0.000168116	-0.000254614	-0.000341272	-0.000418271	-0.000485389	-0.000543184	-0.000589473	-0.00063072	-0.000642311	-0.00061572	-0.000567997	-0.000506349	-0.000445899	-0.000394437	-0.00035061	-0.000321001	-0.000300629	-0.00028683	-0.000281139	-0.000276063	-0.000272444	-0.000269804	-0.000263407	-0.000257122	-0.00024917	-0.000238383	-0.000228853	-0.000217781	-0.00020642	-0.000197078	-0.000186721	-0.000177712	-0.000170238	-0.000161963	-0.000155453	-0.000149425	-0.000142775	-0.0001377	-0.000132264	-0.000126585	-0.000122141	-0.000116962	-0.000112025	-0.000107956	-0.00010314	-9.8949e-05	-9.52497e-05	-9.09655e-05	-8.74877e-05	-8.41509e-05	-8.04536e-05	-7.7561e-05	-7.45397e-05	-7.13901e-05	-6.89285e-05	-6.6181e-05	-6.35121e-05	-6.13616e-05	-5.88746e-05	-5.66228e-05	-5.47085e-05	-5.24852e-05	-5.05908e-05	-4.88681e-05	-4.69099e-05	-4.5313e-05	-4.37537e-05	-4.20517e-05	-4.06944e-05	-3.92803e-05	-3.78163e-05	-3.66479e-05	-3.53684e-05	-3.41188e-05	-3.30985e-05	-3.19474e-05	-3.0886e-05	-2.99833e-05	-2.89563e-05	-2.80563e-05	-2.72492e-05	-2.63415e-05	-2.55766e-05	-2.48499e-05	-2.40551e-05	-2.34013e-05	-2.27448e-05	-2.20545e-05	-2.14908e-05	-2.08978e-05	-2.03023e-05	-1.98112e-05	-1.92772e-05	-1.87659e-05	-1.83334e-05	-1.78549e-05	-1.74169e-05	-1.70322e-05	-1.66061e-05	-1.62307e-05	-1.58858e-05	-1.55089e-05	-1.5186e-05	-1.48752e-05	-1.4544e-05	-1.42646e-05	-1.39838e-05	-1.36943e-05	-1.34506e-05	-1.31968e-05	-1.29449e-05	-1.27303e-05	-1.25015e-05	-1.22827e-05	-1.20921e-05	-1.18864e-05	-1.16965e-05	-1.15257e-05	-1.13416e-05	-1.11763e-05	-1.10222e-05	-1.08581e-05	-1.07136e-05	-1.0574e-05	-1.04281e-05	-1.0301e-05	-1.01741e-05	-1.0045e-05	-9.93229e-06	-9.81681e-06	-9.70256e-06	5.45038e-05	0.000216655	0.000428201	0.000623516	0.000771119	0.000846592	0.000848971	0.000812132	0.000759111	0.000703202	0.000605307	0.000457053	0.000295685	0.000157163	5.33305e-05	-8.07666e-06	-3.15137e-05	-3.43647e-05	-2.32361e-05	-5.1253e-06	9.07265e-06	2.09385e-05	3.01784e-05	3.24957e-05	3.30646e-05	3.2803e-05	2.88394e-05	2.60059e-05	2.41128e-05	2.03408e-05	1.86294e-05	1.78481e-05	1.55072e-05	1.50405e-05	1.49102e-05	1.32409e-05	1.31702e-05	1.30027e-05	1.14766e-05	1.14225e-05	1.10528e-05	9.60782e-06	9.56072e-06	9.0694e-06	7.7775e-06	7.78457e-06	7.24723e-06	6.14042e-06	6.20326e-06	5.64559e-06	4.71295e-06	4.80768e-06	4.23613e-06	3.45667e-06	3.5614e-06	2.98372e-06	2.34019e-06	2.44157e-06	1.86859e-06	1.34684e-06	1.4369e-06	8.7912e-07	4.65414e-07	5.38733e-07	4.60325e-09	-3.14994e-07	-2.62113e-07	-7.66215e-07	-1.00537e-06	-9.74931e-07	-1.44427e-06	-1.61583e-06	-1.60825e-06	-2.03948e-06	-2.15525e-06	-2.1697e-06	-2.56078e-06	-2.63146e-06	-2.6662e-06	-3.01625e-06	-3.0514e-06	-3.10404e-06	-3.4132e-06	-3.42121e-06	-3.48897e-06	-3.75825e-06	-3.74637e-06	-3.82624e-06	-4.05735e-06	-4.0317e-06	-4.12065e-06	-4.31584e-06	-4.28151e-06	-4.37657e-06
0.27	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.66396e-05	-5.67702e-05	-0.000110235	-0.000168013	-0.000225906	-0.000277816	-0.000324023	-0.000365795	-0.000401774	-0.000435587	-0.000450812	-0.000439971	-0.000415175	-0.000381538	-0.000346432	-0.000316903	-0.000290466	-0.000270793	-0.000257013	-0.000245305	-0.000238165	-0.000231966	-0.000225351	-0.000220356	-0.000213447	-0.000205977	-0.000199	-0.000190048	-0.000181753	-0.000173767	-0.000164813	-0.000157413	-0.00015009	-0.000142642	-0.000136796	-0.000130623	-0.000124783	-0.00012008	-0.000114764	-0.000110031	-0.000105898	-0.000101142	-9.71242e-05	-9.32937e-05	-8.90408e-05	-8.55782e-05	-8.20328e-05	-7.83322e-05	-7.53554e-05	-7.21376e-05	-6.89989e-05	-6.64279e-05	-6.35496e-05	-6.09159e-05	-5.86589e-05	-5.61049e-05	-5.38912e-05	-5.18742e-05	-4.96254e-05	-4.77517e-05	-4.59309e-05	-4.39713e-05	-4.23722e-05	-4.0726e-05	-3.90372e-05	-3.76592e-05	-3.61765e-05	-3.47337e-05	-3.35329e-05	-3.22055e-05	-3.09792e-05	-2.99204e-05	-2.8741e-05	-2.76997e-05	-2.6757e-05	-2.57176e-05	-2.48315e-05	-2.39865e-05	-2.30783e-05	-2.23202e-05	-2.15609e-05	-2.07736e-05	-2.01201e-05	-1.9438e-05	-1.87599e-05	-1.81914e-05	-1.75807e-05	-1.69992e-05	-1.64999e-05	-1.59557e-05	-1.54582e-05	-1.5016e-05	-1.4534e-05	-1.41081e-05	-1.37138e-05	-1.32896e-05	-1.29239e-05	-1.25708e-05	-1.21999e-05	-1.18843e-05	-1.15675e-05	-1.12449e-05	-1.09707e-05	-1.06866e-05	-1.04072e-05	-1.0167e-05	-9.91282e-06	-9.67149e-06	-9.45945e-06	-9.23285e-06	-9.02452e-06	-8.83602e-06	-8.63487e-06	-8.45476e-06	-8.28624e-06	-8.1085e-06	-7.95225e-06	-7.80101e-06	-7.64461e-06	-7.50835e-06	-7.37233e-06	-7.23519e-06	-7.11557e-06	-6.99321e-06	-6.87322e-06	-6.76747e-06	-6.6575e-06	-6.55259e-06	-6.45843e-06	-6.35978e-06	-6.26797e-06	-6.18358e-06	-6.09529e-06	-2.99976e-05	-8.84189e-05	-0.000167234	-0.000253174	-0.000339232	-0.000415616	-0.00048211	-0.000539275	-0.000584934	-0.000625552	-0.000636677	-0.000609832	-0.000562009	-0.000500368	-0.000439983	-0.000388625	-0.000344939	-0.000315493	-0.000295308	-0.000281716	-0.000276238	-0.000271385	-0.000267987	-0.000265562	-0.000259375	-0.000253286	-0.000245521	-0.00023491	-0.000225543	-0.000214626	-0.000203412	-0.000194207	-0.000183984	-0.000175102	-0.000167749	-0.000159593	-0.000153196	-0.000147277	-0.000140733	-0.000135758	-0.000130418	-0.000124833	-0.000120476	-0.000115383	-0.000110527	-0.000106534	-0.000101793	-9.76722e-05	-9.40398e-05	-8.98209e-05	-8.64043e-05	-8.31262e-05	-7.94861e-05	-7.66468e-05	-7.36772e-05	-7.05774e-05	-6.81624e-05	-6.54603e-05	-6.28348e-05	-6.0725e-05	-5.82777e-05	-5.60636e-05	-5.41849e-05	-5.19963e-05	-5.01346e-05	-4.8443e-05	-4.65151e-05	-4.49465e-05	-4.34145e-05	-4.17388e-05	-4.04062e-05	-3.90159e-05	-3.75748e-05	-3.64279e-05	-3.51691e-05	-3.39394e-05	-3.29377e-05	-3.18047e-05	-3.07606e-05	-2.98741e-05	-2.88628e-05	-2.79777e-05	-2.71847e-05	-2.62907e-05	-2.55387e-05	-2.48242e-05	-2.40412e-05	-2.33986e-05	-2.27527e-05	-2.20727e-05	-2.15186e-05	-2.09348e-05	-2.03482e-05	-1.98654e-05	-1.93394e-05	-1.88357e-05	-1.84104e-05	-1.79388e-05	-1.75073e-05	-1.71288e-05	-1.67087e-05	-1.63389e-05	-1.59993e-05	-1.56276e-05	-1.53094e-05	-1.50032e-05	-1.46764e-05	-1.4401e-05	-1.41242e-05	-1.38385e-05	-1.35982e-05	-1.33478e-05	-1.30991e-05	-1.28874e-05	-1.26614e-05	-1.24454e-05	-1.22572e-05	-1.20539e-05	-1.18662e-05	-1.16976e-05	-1.15154e-05	-1.1352e-05	-1.11997e-05	-1.10372e-05	-1.08943e-05	-1.07562e-05	-1.06117e-05	-1.04859e-05	-1.03602e-05	-1.02321e-05	-1.01205e-05	-1.0006e-05	-9.89262e-06	5.43438e-05	0.000216564	0.000428258	0.000623786	0.000771584	0.00084717	0.000849535	0.000812511	0.000759166	0.000702855	0.000604488	0.000455716	0.000293816	0.000154807	5.05939e-05	-1.10723e-05	-3.46536e-05	-3.75441e-05	-2.63851e-05	-8.20076e-06	6.10216e-06	1.8081e-05	2.74322e-05	2.98613e-05	3.05318e-05	3.03625e-05	2.64886e-05	2.37357e-05	2.19175e-05	1.82206e-05	1.65783e-05	1.58634e-05	1.35902e-05	1.31862e-05	1.31168e-05	1.15091e-05	1.14952e-05	1.1383e-05	9.9123e-06	9.90896e-06	9.58881e-06	8.19321e-06	8.19111e-06	7.74411e-06	6.49606e-06	6.54312e-06	6.04545e-06	4.97766e-06	5.07611e-06	4.554e-06	3.65611e-06	3.78258e-06	3.24291e-06	2.49436e-06	2.62741e-06	2.0783e-06	1.46227e-06	1.58893e-06	1.04154e-06	5.44218e-07	6.56857e-07	1.21997e-07	-2.69987e-07	-1.76489e-07	-6.90095e-07	-9.90384e-07	-9.19448e-07	-1.40518e-06	-1.62717e-06	-1.58056e-06	-2.03346e-06	-2.18975e-06	-2.16768e-06	-2.5842e-06	-2.68638e-06	-2.68784e-06	-3.06576e-06	-3.12435e-06	-3.14742e-06	-3.4857e-06	-3.51008e-06	-3.55223e-06	-3.85087e-06	-3.84927e-06	-3.9076e-06	-4.16748e-06	-4.14702e-06	-4.21841e-06	-4.44111e-06	-4.40779e-06	-4.4891e-06	-4.67677e-06	-4.63557e-06	-4.72375e-06
0.275	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.64984e-05	-5.63054e-05	-0.000109318	-0.000166572	-0.000223905	-0.000275245	-0.00032088	-0.000362084	-0.000397506	-0.000430775	-0.000445614	-0.000434592	-0.00040976	-0.000376182	-0.000341187	-0.000311796	-0.000285519	-0.000266017	-0.000252415	-0.000240895	-0.000233943	-0.000227931	-0.000221502	-0.000216684	-0.000209947	-0.000202642	-0.000195819	-0.000187014	-0.000178858	-0.000171003	-0.000162175	-0.000154894	-0.000147685	-0.000140347	-0.000134605	-0.000128533	-0.00012279	-0.000118179	-0.000112953	-0.000108306	-0.000104254	-9.95777e-05	-9.56347e-05	-9.18758e-05	-8.76922e-05	-8.42947e-05	-8.0812e-05	-7.71718e-05	-7.42517e-05	-7.10889e-05	-6.80029e-05	-6.54816e-05	-6.26515e-05	-6.00637e-05	-5.78502e-05	-5.53385e-05	-5.31647e-05	-5.11859e-05	-4.89741e-05	-4.71352e-05	-4.53478e-05	-4.34205e-05	-4.18517e-05	-4.02347e-05	-3.85739e-05	-3.72224e-05	-3.57652e-05	-3.43469e-05	-3.31692e-05	-3.18641e-05	-3.06591e-05	-2.96204e-05	-2.84604e-05	-2.74377e-05	-2.65125e-05	-2.54901e-05	-2.462e-05	-2.37904e-05	-2.2897e-05	-2.21528e-05	-2.14069e-05	-2.06324e-05	-1.9991e-05	-1.93206e-05	-1.86537e-05	-1.80956e-05	-1.74951e-05	-1.69233e-05	-1.64332e-05	-1.58978e-05	-1.54086e-05	-1.49744e-05	-1.45e-05	-1.40814e-05	-1.3694e-05	-1.32764e-05	-1.2917e-05	-1.25699e-05	-1.22047e-05	-1.18946e-05	-1.1583e-05	-1.12653e-05	-1.09957e-05	-1.07162e-05	-1.04411e-05	-1.02049e-05	-9.9546e-06	-9.71695e-06	-9.50839e-06	-9.28513e-06	-9.07997e-06	-8.89446e-06	-8.69619e-06	-8.51879e-06	-8.35284e-06	-8.17756e-06	-8.02362e-06	-7.87458e-06	-7.72029e-06	-7.58599e-06	-7.45186e-06	-7.31651e-06	-7.19856e-06	-7.0778e-06	-6.95932e-06	-6.85499e-06	-6.74637e-06	-6.64274e-06	-6.54977e-06	-6.45225e-06	-6.36151e-06	-6.27812e-06	-6.19078e-06	-2.99403e-05	-8.80103e-05	-0.000166337	-0.000251711	-0.000337161	-0.000412923	-0.000478784	-0.000535311	-0.000580333	-0.000620314	-0.000630967	-0.000603865	-0.000555941	-0.000494306	-0.000433987	-0.000382735	-0.000339192	-0.000309911	-0.000289915	-0.000276531	-0.000271269	-0.000266641	-0.000263468	-0.000261259	-0.000255285	-0.000249396	-0.000241818	-0.000231387	-0.000222184	-0.000211424	-0.000200358	-0.000191292	-0.000181204	-0.000172451	-0.000165221	-0.000157185	-0.000150902	-0.000145093	-0.000138656	-0.000133782	-0.000128541	-0.00012305	-0.000118781	-0.000113774	-0.000109001	-0.000105086	-0.00010042	-9.63702e-05	-9.28055e-05	-8.86526e-05	-8.52979e-05	-8.20793e-05	-7.84969e-05	-7.57117e-05	-7.27944e-05	-6.9745e-05	-6.73772e-05	-6.47211e-05	-6.21394e-05	-6.00709e-05	-5.76638e-05	-5.54877e-05	-5.36451e-05	-5.14917e-05	-4.9663e-05	-4.8003e-05	-4.61057e-05	-4.45659e-05	-4.30614e-05	-4.14124e-05	-4.01047e-05	-3.87386e-05	-3.73207e-05	-3.61954e-05	-3.49577e-05	-3.3748e-05	-3.27653e-05	-3.16506e-05	-3.06239e-05	-2.97538e-05	-2.87586e-05	-2.78885e-05	-2.71098e-05	-2.62297e-05	-2.54907e-05	-2.47887e-05	-2.40177e-05	-2.33863e-05	-2.27513e-05	-2.20816e-05	-2.15373e-05	-2.09629e-05	-2.03853e-05	-1.99109e-05	-1.9393e-05	-1.88971e-05	-1.8479e-05	-1.80144e-05	-1.75896e-05	-1.72173e-05	-1.68033e-05	-1.64392e-05	-1.6105e-05	-1.57385e-05	-1.54252e-05	-1.51237e-05	-1.48013e-05	-1.45301e-05	-1.42572e-05	-1.39753e-05	-1.37386e-05	-1.34916e-05	-1.32461e-05	-1.30375e-05	-1.28144e-05	-1.2601e-05	-1.24154e-05	-1.22146e-05	-1.20292e-05	-1.18627e-05	-1.16826e-05	-1.15211e-05	-1.13707e-05	-1.12099e-05	-1.10685e-05	-1.09319e-05	-1.07889e-05	-1.06643e-05	-1.05399e-05	-1.0413e-05	-1.03024e-05	-1.01889e-05	-1.00765e-05	5.41903e-05	0.000216482	0.000428324	0.000624068	0.000772063	0.000847764	0.000850113	0.000812903	0.00075923	0.000702512	0.000603669	0.000454373	0.000291936	0.000152433	4.78345e-05	-1.40937e-05	-3.7821e-05	-4.07516e-05	-2.95618e-05	-1.13032e-05	3.10582e-06	1.51989e-05	2.46627e-05	2.72048e-05	2.79781e-05	2.7902e-05	2.41188e-05	2.14474e-05	1.9705e-05	1.6084e-05	1.45117e-05	1.38639e-05	1.16591e-05	1.13184e-05	1.13106e-05	9.76533e-06	9.80879e-06	9.75253e-06	8.33784e-06	8.38575e-06	8.11574e-06	6.77001e-06	6.81342e-06	6.41121e-06	5.20751e-06	5.29498e-06	4.83742e-06	3.80908e-06	3.94353e-06	3.45735e-06	2.59458e-06	2.75315e-06	2.2457e-06	1.5284e-06	1.69007e-06	1.16984e-06	5.8158e-07	7.33787e-07	2.1226e-07	-2.60363e-07	-1.2491e-07	-6.36609e-07	-1.00664e-06	-8.92755e-07	-1.38562e-06	-1.6664e-06	-1.57723e-06	-2.0444e-06	-2.24904e-06	-2.1861e-06	-2.62239e-06	-2.76326e-06	-2.72656e-06	-3.12822e-06	-3.21668e-06	-3.20501e-06	-3.56964e-06	-3.61602e-06	-3.62731e-06	-3.95371e-06	-3.96721e-06	-3.99878e-06	-4.28679e-06	-4.27549e-06	-4.32431e-06	-4.57469e-06	-4.54557e-06	-4.6084e-06	-4.82262e-06	-4.78155e-06	-4.85516e-06	-5.03524e-06	-4.98712e-06	-5.06836e-06
0.28	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.63572e-05	-5.58407e-05	-0.000108401	-0.000165131	-0.000221903	-0.000272673	-0.000317736	-0.000358372	-0.000393239	-0.000425963	-0.000440417	-0.000429212	-0.000404344	-0.000370825	-0.000335942	-0.000306688	-0.000280571	-0.00026124	-0.000247817	-0.000236485	-0.00022972	-0.000223896	-0.000217653	-0.000213012	-0.000206448	-0.000199306	-0.000192637	-0.000183981	-0.000175963	-0.000168239	-0.000159537	-0.000152374	-0.000145279	-0.000138051	-0.000132413	-0.000126443	-0.000120797	-0.000116279	-0.000111143	-0.000106581	-0.000102611	-9.80136e-05	-9.41453e-05	-9.04579e-05	-8.63436e-05	-8.30111e-05	-7.95912e-05	-7.60114e-05	-7.3148e-05	-7.00403e-05	-6.70069e-05	-6.45352e-05	-6.17534e-05	-5.92115e-05	-5.70415e-05	-5.4572e-05	-5.24383e-05	-5.04975e-05	-4.83228e-05	-4.65187e-05	-4.47646e-05	-4.28696e-05	-4.13311e-05	-3.97434e-05	-3.81107e-05	-3.67856e-05	-3.5354e-05	-3.39601e-05	-3.28054e-05	-3.15227e-05	-3.03389e-05	-2.93204e-05	-2.81799e-05	-2.71756e-05	-2.6268e-05	-2.52626e-05	-2.44085e-05	-2.35942e-05	-2.27156e-05	-2.19854e-05	-2.12528e-05	-2.04912e-05	-1.98619e-05	-1.92032e-05	-1.85474e-05	-1.79999e-05	-1.74095e-05	-1.68474e-05	-1.63664e-05	-1.58398e-05	-1.53591e-05	-1.49327e-05	-1.4466e-05	-1.40547e-05	-1.36741e-05	-1.32632e-05	-1.29101e-05	-1.2569e-05	-1.22096e-05	-1.19048e-05	-1.15984e-05	-1.12857e-05	-1.10208e-05	-1.07457e-05	-1.04749e-05	-1.02428e-05	-9.99638e-06	-9.76242e-06	-9.55733e-06	-9.33742e-06	-9.13542e-06	-8.9529e-06	-8.7575e-06	-8.58281e-06	-8.41943e-06	-8.24662e-06	-8.095e-06	-7.94815e-06	-7.79597e-06	-7.66364e-06	-7.53139e-06	-7.39782e-06	-7.28155e-06	-7.16239e-06	-7.04543e-06	-6.94251e-06	-6.83524e-06	-6.73288e-06	-6.6411e-06	-6.54473e-06	-6.45505e-06	-6.37265e-06	-6.28627e-06	-2.9883e-05	-8.76017e-05	-0.000165439	-0.000250248	-0.00033509	-0.00041023	-0.000475459	-0.000531347	-0.000575733	-0.000615076	-0.000625256	-0.000597898	-0.000549872	-0.000488244	-0.000427992	-0.000376845	-0.000333445	-0.000304329	-0.000284522	-0.000271346	-0.000266299	-0.000261897	-0.000258948	-0.000256956	-0.000251195	-0.000245505	-0.000238116	-0.000227863	-0.000218825	-0.000208222	-0.000197305	-0.000188377	-0.000178425	-0.000169799	-0.000162692	-0.000154777	-0.000148607	-0.000142908	-0.000136579	-0.000131806	-0.000126663	-0.000121267	-0.000117087	-0.000112166	-0.000107474	-0.000103637	-9.90464e-05	-9.50681e-05	-9.15712e-05	-8.74842e-05	-8.41916e-05	-8.10324e-05	-7.75077e-05	-7.47766e-05	-7.19116e-05	-6.89126e-05	-6.65921e-05	-6.39818e-05	-6.14439e-05	-5.94167e-05	-5.70498e-05	-5.49119e-05	-5.31053e-05	-5.0987e-05	-4.91914e-05	-4.75629e-05	-4.56963e-05	-4.41852e-05	-4.27083e-05	-4.10859e-05	-3.98033e-05	-3.84612e-05	-3.70665e-05	-3.59629e-05	-3.47462e-05	-3.35567e-05	-3.25929e-05	-3.14966e-05	-3.04872e-05	-2.96336e-05	-2.86543e-05	-2.77993e-05	-2.70349e-05	-2.61687e-05	-2.54427e-05	-2.47531e-05	-2.39942e-05	-2.33741e-05	-2.27499e-05	-2.20906e-05	-2.1556e-05	-2.0991e-05	-2.04223e-05	-1.99563e-05	-1.94466e-05	-1.89584e-05	-1.85476e-05	-1.809e-05	-1.76719e-05	-1.73059e-05	-1.68979e-05	-1.65395e-05	-1.62107e-05	-1.58494e-05	-1.5541e-05	-1.52441e-05	-1.49262e-05	-1.46592e-05	-1.43903e-05	-1.41122e-05	-1.3879e-05	-1.36354e-05	-1.33931e-05	-1.31875e-05	-1.29673e-05	-1.27567e-05	-1.25737e-05	-1.23753e-05	-1.21922e-05	-1.20278e-05	-1.18498e-05	-1.16902e-05	-1.15416e-05	-1.13825e-05	-1.12428e-05	-1.11076e-05	-1.0966e-05	-1.08428e-05	-1.07196e-05	-1.05939e-05	-1.04843e-05	-1.03718e-05	-1.02603e-05	5.40369e-05	0.000216399	0.00042839	0.00062435	0.000772541	0.000848358	0.000850692	0.000813295	0.000759294	0.00070217	0.00060285	0.000453029	0.000290055	0.000150059	4.50752e-05	-1.71151e-05	-4.09885e-05	-4.3959e-05	-3.27386e-05	-1.44057e-05	1.09491e-07	1.23168e-05	2.18933e-05	2.45483e-05	2.54244e-05	2.54416e-05	2.1749e-05	1.91592e-05	1.74925e-05	1.39475e-05	1.2445e-05	1.18644e-05	9.72801e-06	9.4507e-06	9.50445e-06	8.02151e-06	8.12238e-06	8.12202e-06	6.76337e-06	6.86255e-06	6.64266e-06	5.34682e-06	5.43573e-06	5.07832e-06	3.91895e-06	4.04685e-06	3.62939e-06	2.6405e-06	2.81094e-06	2.36071e-06	1.53305e-06	1.72371e-06	1.24849e-06	5.62428e-07	7.5273e-07	2.61368e-07	-2.99105e-07	-1.21353e-07	-6.17016e-07	-1.06494e-06	-9.06677e-07	-1.39521e-06	-1.7433e-06	-1.60902e-06	-2.08115e-06	-2.34243e-06	-2.23501e-06	-2.68361e-06	-2.87092e-06	-2.79164e-06	-3.21132e-06	-3.33678e-06	-3.28543e-06	-3.67224e-06	-3.74698e-06	-3.72218e-06	-4.07353e-06	-4.10769e-06	-4.1072e-06	-4.42172e-06	-4.42434e-06	-4.44532e-06	-4.72272e-06	-4.70172e-06	-4.74101e-06	-4.98191e-06	-4.94412e-06	-4.9984e-06	-5.20412e-06	-5.15532e-06	-5.22122e-06	-5.39372e-06	-5.33867e-06	-5.41296e-06
0.285	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.62142e-05	-5.53701e-05	-0.000107472	-0.000163672	-0.000219877	-0.000270069	-0.000314553	-0.000354614	-0.000388918	-0.000421092	-0.000435154	-0.000423765	-0.000398861	-0.000365402	-0.000330632	-0.000301516	-0.000275561	-0.000256403	-0.000243161	-0.000232019	-0.000225443	-0.000219809	-0.000213754	-0.000209292	-0.000202903	-0.000195927	-0.000189413	-0.000180907	-0.000173029	-0.000165437	-0.000156863	-0.000149821	-0.000142841	-0.000135725	-0.000130192	-0.000124324	-0.000118776	-0.000114351	-0.000109306	-0.000104831	-0.000100944	-9.64263e-05	-9.26337e-05	-8.90187e-05	-8.49745e-05	-8.17079e-05	-7.83514e-05	-7.48327e-05	-7.20267e-05	-6.89746e-05	-6.59945e-05	-6.3573e-05	-6.08401e-05	-5.83447e-05	-5.62187e-05	-5.3792e-05	-5.16987e-05	-4.97965e-05	-4.76592e-05	-4.58903e-05	-4.417e-05	-4.23076e-05	-4.07999e-05	-3.92417e-05	-3.76374e-05	-3.63391e-05	-3.49334e-05	-3.35642e-05	-3.24328e-05	-3.11728e-05	-3.00105e-05	-2.90123e-05	-2.78916e-05	-2.6906e-05	-2.60161e-05	-2.50279e-05	-2.41901e-05	-2.33913e-05	-2.25277e-05	-2.18116e-05	-2.10925e-05	-2.0344e-05	-1.97269e-05	-1.908e-05	-1.84355e-05	-1.78986e-05	-1.73185e-05	-1.67662e-05	-1.62945e-05	-1.57769e-05	-1.53046e-05	-1.48863e-05	-1.44274e-05	-1.40233e-05	-1.36498e-05	-1.32456e-05	-1.28989e-05	-1.25638e-05	-1.22102e-05	-1.19109e-05	-1.16098e-05	-1.13022e-05	-1.1042e-05	-1.07715e-05	-1.0505e-05	-1.02769e-05	-1.00345e-05	-9.80425e-06	-9.60269e-06	-9.38618e-06	-9.18738e-06	-9.0079e-06	-8.81543e-06	-8.64349e-06	-8.48271e-06	-8.31241e-06	-8.16313e-06	-8.01853e-06	-7.86848e-06	-7.73816e-06	-7.60781e-06	-7.47607e-06	-7.36151e-06	-7.24397e-06	-7.12855e-06	-7.02707e-06	-6.92118e-06	-6.82013e-06	-6.72956e-06	-6.63435e-06	-6.54576e-06	-6.46438e-06	-6.37897e-06	-2.9821e-05	-8.7184e-05	-0.000164526	-0.000248762	-0.000332989	-0.000407499	-0.000472088	-0.000527329	-0.000571071	-0.000609768	-0.000619471	-0.000591853	-0.000543725	-0.000482103	-0.000421918	-0.000370878	-0.000327622	-0.000298672	-0.000279057	-0.000266092	-0.000261263	-0.000257089	-0.000254366	-0.000252595	-0.000247049	-0.00024156	-0.000234361	-0.00022429	-0.000215418	-0.000204973	-0.000194207	-0.00018542	-0.000175604	-0.000167109	-0.000160125	-0.000152331	-0.000146278	-0.00014069	-0.000134469	-0.000129799	-0.000124754	-0.000119454	-0.000115364	-0.00011053	-0.000105922	-0.000102163	-9.76484e-05	-9.37422e-05	-9.03137e-05	-8.62936e-05	-8.30637e-05	-7.99647e-05	-7.64984e-05	-7.3822e-05	-7.10099e-05	-6.80619e-05	-6.57892e-05	-6.32254e-05	-6.07319e-05	-5.87464e-05	-5.64202e-05	-5.43209e-05	-5.25508e-05	-5.0468e-05	-4.87059e-05	-4.71094e-05	-4.52737e-05	-4.37918e-05	-4.23427e-05	-4.07474e-05	-3.949e-05	-3.81724e-05	-3.68011e-05	-3.57195e-05	-3.45242e-05	-3.3355e-05	-3.24102e-05	-3.13325e-05	-3.03408e-05	-2.95038e-05	-2.85408e-05	-2.7701e-05	-2.69511e-05	-2.60989e-05	-2.53861e-05	-2.47092e-05	-2.39624e-05	-2.33537e-05	-2.27405e-05	-2.20918e-05	-2.1567e-05	-2.10115e-05	-2.0452e-05	-1.99945e-05	-1.9493e-05	-1.90127e-05	-1.86092e-05	-1.81588e-05	-1.77474e-05	-1.73877e-05	-1.69859e-05	-1.66333e-05	-1.631e-05	-1.5954e-05	-1.56505e-05	-1.53583e-05	-1.5045e-05	-1.47822e-05	-1.45173e-05	-1.42431e-05	-1.40135e-05	-1.37734e-05	-1.35344e-05	-1.33318e-05	-1.31146e-05	-1.29068e-05	-1.27264e-05	-1.25305e-05	-1.23497e-05	-1.21875e-05	-1.20117e-05	-1.1854e-05	-1.17072e-05	-1.15499e-05	-1.14118e-05	-1.12782e-05	-1.1138e-05	-1.10162e-05	-1.08942e-05	-1.07697e-05	-1.06612e-05	-1.05498e-05	-1.04393e-05	5.38887e-05	0.000216322	0.000428463	0.000624642	0.000773033	0.000848966	0.000851285	0.000813699	0.000759366	0.000701832	0.000602029	0.000451678	0.00028816	0.000147665	4.22914e-05	-2.01641e-05	-4.41853e-05	-4.71963e-05	-3.59449e-05	-1.75369e-05	-2.91442e-06	9.40846e-06	1.90988e-05	2.18681e-05	2.28481e-05	2.29597e-05	1.93587e-05	1.68514e-05	1.52613e-05	1.17931e-05	1.03613e-05	9.84865e-06	7.78137e-06	7.56814e-06	7.68416e-06	6.26426e-06	6.42317e-06	6.47934e-06	5.17737e-06	5.32838e-06	5.15918e-06	3.91379e-06	4.0487e-06	3.73659e-06	2.62205e-06	2.79083e-06	2.4139e-06	1.4649e-06	1.67174e-06	1.25785e-06	4.65691e-07	6.88803e-07	2.46153e-07	-4.08319e-07	-1.89076e-07	-6.51249e-07	-1.18364e-06	-9.80059e-07	-1.44958e-06	-1.87254e-06	-1.69121e-06	-2.15634e-06	-2.48224e-06	-2.32735e-06	-2.77852e-06	-3.02008e-06	-2.89422e-06	-3.32407e-06	-3.49385e-06	-3.39807e-06	-3.80097e-06	-3.91084e-06	-3.8447e-06	-4.2165e-06	-4.27738e-06	-4.23931e-06	-4.57723e-06	-4.59906e-06	-4.58667e-06	-4.88919e-06	-4.88081e-06	-4.89111e-06	-5.15778e-06	-5.12698e-06	-5.15666e-06	-5.38797e-06	-5.34144e-06	-5.38707e-06	-5.58423e-06	-5.52761e-06	-5.58573e-06	-5.75057e-06	-5.68853e-06	-5.75582e-06
0.29	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.60677e-05	-5.48879e-05	-0.000106521	-0.000162177	-0.0002178	-0.000267401	-0.000311292	-0.000350763	-0.00038449	-0.000416099	-0.000429762	-0.000418183	-0.000393242	-0.000359843	-0.000325189	-0.000296216	-0.000270426	-0.000251445	-0.000238388	-0.00022744	-0.000221058	-0.000215618	-0.000209755	-0.000205477	-0.000199266	-0.00019246	-0.000186105	-0.000177752	-0.000170018	-0.000162562	-0.000154118	-0.000147198	-0.000140337	-0.000133334	-0.000127909	-0.000122146	-0.000116699	-0.000112369	-0.000107418	-0.000103032	-9.92281e-05	-9.4793e-05	-9.10778e-05	-8.75368e-05	-8.35643e-05	-8.03651e-05	-7.70735e-05	-7.36173e-05	-7.08702e-05	-6.7875e-05	-6.49494e-05	-6.25794e-05	-5.98964e-05	-5.74485e-05	-5.53675e-05	-5.29847e-05	-5.09328e-05	-4.90701e-05	-4.6971e-05	-4.52383e-05	-4.35525e-05	-4.17235e-05	-4.02472e-05	-3.87193e-05	-3.71441e-05	-3.58732e-05	-3.44939e-05	-3.31501e-05	-3.20426e-05	-3.08058e-05	-2.96654e-05	-2.86881e-05	-2.75876e-05	-2.66212e-05	-2.57495e-05	-2.47789e-05	-2.39577e-05	-2.31749e-05	-2.23266e-05	-2.16249e-05	-2.09198e-05	-2.01845e-05	-1.958e-05	-1.89452e-05	-1.83123e-05	-1.77863e-05	-1.72168e-05	-1.66745e-05	-1.62122e-05	-1.57038e-05	-1.52402e-05	-1.48302e-05	-1.43792e-05	-1.39827e-05	-1.36164e-05	-1.32191e-05	-1.28789e-05	-1.255e-05	-1.22024e-05	-1.19088e-05	-1.16131e-05	-1.13106e-05	-1.10553e-05	-1.07895e-05	-1.05275e-05	-1.03036e-05	-1.00652e-05	-9.83881e-06	-9.64088e-06	-9.42786e-06	-9.23237e-06	-9.05602e-06	-8.86655e-06	-8.69745e-06	-8.53936e-06	-8.37164e-06	-8.22479e-06	-8.08249e-06	-7.93466e-06	-7.80641e-06	-7.67804e-06	-7.54818e-06	-7.43538e-06	-7.31952e-06	-7.2057e-06	-7.10572e-06	-7.00127e-06	-6.90156e-06	-6.81226e-06	-6.71825e-06	-6.6308e-06	-6.55048e-06	-6.46608e-06	-2.97496e-05	-8.67481e-05	-0.000163583	-0.000247232	-0.000330829	-0.000404693	-0.000468626	-0.000523205	-0.000566286	-0.000604322	-0.000613535	-0.000585651	-0.000537417	-0.000475802	-0.000415685	-0.000364755	-0.000321647	-0.000292867	-0.000273447	-0.000260699	-0.000256093	-0.000252152	-0.000249661	-0.000248114	-0.000242789	-0.000237506	-0.000230502	-0.000220616	-0.000211914	-0.000201632	-0.00019102	-0.000182376	-0.0001727	-0.000164338	-0.000157481	-0.000149812	-0.000143876	-0.000138403	-0.000132293	-0.000127727	-0.000122785	-0.000117582	-0.000113583	-0.000108839	-0.000104316	-0.000100637	-9.62009e-05	-9.23685e-05	-8.90101e-05	-8.50584e-05	-8.18926e-05	-7.88553e-05	-7.54488e-05	-7.28284e-05	-7.00705e-05	-6.71746e-05	-6.49508e-05	-6.24346e-05	-5.99866e-05	-5.80439e-05	-5.57594e-05	-5.36995e-05	-5.19668e-05	-4.99205e-05	-4.81927e-05	-4.66288e-05	-4.48249e-05	-4.33727e-05	-4.19523e-05	-4.03846e-05	-3.91532e-05	-3.78605e-05	-3.65133e-05	-3.54543e-05	-3.42807e-05	-3.31324e-05	-3.22073e-05	-3.11486e-05	-3.0175e-05	-2.93551e-05	-2.84086e-05	-2.75845e-05	-2.68494e-05	-2.60116e-05	-2.53124e-05	-2.46484e-05	-2.39142e-05	-2.33172e-05	-2.27152e-05	-2.20773e-05	-2.15627e-05	-2.1017e-05	-2.04668e-05	-2.00181e-05	-1.9525e-05	-1.90528e-05	-1.86568e-05	-1.82138e-05	-1.78093e-05	-1.74562e-05	-1.70607e-05	-1.6714e-05	-1.63964e-05	-1.60458e-05	-1.57475e-05	-1.54601e-05	-1.51515e-05	-1.4893e-05	-1.46323e-05	-1.43621e-05	-1.41363e-05	-1.38997e-05	-1.36642e-05	-1.34648e-05	-1.32506e-05	-1.30457e-05	-1.28679e-05	-1.26747e-05	-1.24963e-05	-1.23364e-05	-1.21628e-05	-1.20072e-05	-1.18623e-05	-1.17068e-05	-1.15704e-05	-1.14384e-05	-1.12998e-05	-1.11793e-05	-1.10587e-05	-1.09354e-05	-1.08281e-05	-1.07178e-05	-1.06083e-05	5.37511e-05	0.000216258	0.000428553	0.000624954	0.000773549	0.000849602	0.000851905	0.000814127	0.000759454	0.0007015	0.000601203	0.00045031	0.000286236	0.000145231	3.94586e-05	-2.32682e-05	-4.74407e-05	-5.04934e-05	-3.92103e-05	-2.07256e-05	-5.99349e-06	6.44751e-06	1.62542e-05	1.91404e-05	2.02267e-05	2.04347e-05	1.69275e-05	1.45044e-05	1.29927e-05	9.60296e-06	8.24351e-06	7.80025e-06	5.80364e-06	5.65593e-06	5.8356e-06	4.48014e-06	4.69839e-06	4.81235e-06	3.56829e-06	3.7723e-06	3.6549e-06	2.46106e-06	2.643e-06	2.37719e-06	1.30845e-06	1.51901e-06	1.18352e-06	2.75273e-07	5.19314e-07	1.42555e-07	-6.13327e-07	-3.57058e-07	-7.66425e-07	-1.38862e-06	-1.13981e-06	-1.57216e-06	-2.07586e-06	-1.8459e-06	-2.28871e-06	-2.68618e-06	-2.48129e-06	-2.92251e-06	-3.22575e-06	-3.04981e-06	-3.47958e-06	-3.701e-06	-3.55632e-06	-3.96701e-06	-4.1189e-06	-4.00627e-06	-4.39203e-06	-4.48599e-06	-4.40476e-06	-4.76123e-06	-4.80797e-06	-4.75637e-06	-5.08059e-06	-5.08983e-06	-5.06529e-06	-5.35557e-06	-5.33599e-06	-5.33537e-06	-5.5911e-06	-5.55031e-06	-5.5702e-06	-5.79173e-06	-5.73629e-06	-5.7731e-06	-5.96153e-06	-5.89695e-06	-5.94714e-06	-6.10418e-06	-6.03502e-06	-6.09517e-06
0.295	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.59211e-05	-5.44057e-05	-0.000105569	-0.000160681	-0.000215724	-0.000264732	-0.00030803	-0.000346912	-0.000380063	-0.000411107	-0.000424369	-0.000412602	-0.000387623	-0.000354285	-0.000319746	-0.000290915	-0.000265291	-0.000246486	-0.000233614	-0.000222861	-0.000216672	-0.000211427	-0.000205756	-0.000201662	-0.000195629	-0.000188993	-0.000182798	-0.000174598	-0.000167006	-0.000159686	-0.000151374	-0.000144576	-0.000137832	-0.000130944	-0.000125626	-0.000119968	-0.000114622	-0.000110388	-0.000105529	-0.000101232	-9.75126e-05	-9.31596e-05	-8.95218e-05	-8.60549e-05	-8.21542e-05	-7.90223e-05	-7.57957e-05	-7.2402e-05	-6.97136e-05	-6.67754e-05	-6.39043e-05	-6.15857e-05	-5.89527e-05	-5.65523e-05	-5.45164e-05	-5.21773e-05	-5.01669e-05	-4.83436e-05	-4.62829e-05	-4.45862e-05	-4.2935e-05	-4.11394e-05	-3.96945e-05	-3.81969e-05	-3.66508e-05	-3.54073e-05	-3.40545e-05	-3.2736e-05	-3.16524e-05	-3.04387e-05	-2.93204e-05	-2.83639e-05	-2.72837e-05	-2.63363e-05	-2.54829e-05	-2.453e-05	-2.37254e-05	-2.29584e-05	-2.21255e-05	-2.14382e-05	-2.0747e-05	-2.00251e-05	-1.94331e-05	-1.88104e-05	-1.81891e-05	-1.7674e-05	-1.7115e-05	-1.65828e-05	-1.613e-05	-1.56308e-05	-1.51759e-05	-1.47741e-05	-1.43311e-05	-1.39421e-05	-1.35829e-05	-1.31926e-05	-1.28589e-05	-1.25363e-05	-1.21947e-05	-1.19067e-05	-1.16163e-05	-1.13191e-05	-1.10686e-05	-1.08075e-05	-1.05499e-05	-1.03303e-05	-1.00959e-05	-9.87337e-06	-9.67907e-06	-9.46955e-06	-9.27736e-06	-9.10413e-06	-8.91768e-06	-8.75141e-06	-8.59601e-06	-8.43087e-06	-8.28645e-06	-8.14646e-06	-8.00084e-06	-7.87466e-06	-7.74826e-06	-7.62029e-06	-7.50925e-06	-7.39508e-06	-7.28286e-06	-7.18437e-06	-7.08135e-06	-6.98299e-06	-6.89495e-06	-6.80216e-06	-6.71584e-06	-6.63659e-06	-6.5532e-06	-2.96781e-05	-8.63121e-05	-0.00016264	-0.000245702	-0.000328668	-0.000401887	-0.000465164	-0.00051908	-0.000561501	-0.000598876	-0.000607599	-0.000579448	-0.00053111	-0.000469501	-0.000409453	-0.000358631	-0.000315672	-0.000287062	-0.000267838	-0.000255306	-0.000250923	-0.000247215	-0.000244956	-0.000243634	-0.000238528	-0.000233452	-0.000226642	-0.000216942	-0.00020841	-0.000198291	-0.000187833	-0.000179333	-0.000169797	-0.000161567	-0.000154837	-0.000147293	-0.000141475	-0.000136115	-0.000130117	-0.000125656	-0.000120815	-0.00011571	-0.000111803	-0.000107149	-0.00010271	-9.91112e-05	-9.47534e-05	-9.09948e-05	-8.77065e-05	-8.38231e-05	-8.07216e-05	-7.77458e-05	-7.43991e-05	-7.18348e-05	-6.9131e-05	-6.62874e-05	-6.41125e-05	-6.16439e-05	-5.92413e-05	-5.73413e-05	-5.50985e-05	-5.30781e-05	-5.13828e-05	-4.93729e-05	-4.76794e-05	-4.61482e-05	-4.43761e-05	-4.29537e-05	-4.15619e-05	-4.00219e-05	-3.88163e-05	-3.75487e-05	-3.62254e-05	-3.5189e-05	-3.40373e-05	-3.29098e-05	-3.20043e-05	-3.09647e-05	-3.00091e-05	-2.92063e-05	-2.82764e-05	-2.74679e-05	-2.67477e-05	-2.59244e-05	-2.52387e-05	-2.45877e-05	-2.38659e-05	-2.32806e-05	-2.26899e-05	-2.20628e-05	-2.15583e-05	-2.10224e-05	-2.04816e-05	-2.00416e-05	-1.9557e-05	-1.90928e-05	-1.87045e-05	-1.82688e-05	-1.78712e-05	-1.75247e-05	-1.71355e-05	-1.67948e-05	-1.64828e-05	-1.61377e-05	-1.58445e-05	-1.5562e-05	-1.5258e-05	-1.50039e-05	-1.47474e-05	-1.44812e-05	-1.4259e-05	-1.40261e-05	-1.37939e-05	-1.35977e-05	-1.33866e-05	-1.31846e-05	-1.30095e-05	-1.28189e-05	-1.2643e-05	-1.24853e-05	-1.23138e-05	-1.21603e-05	-1.20173e-05	-1.18637e-05	-1.1729e-05	-1.15986e-05	-1.14615e-05	-1.13425e-05	-1.12232e-05	-1.11011e-05	-1.0995e-05	-1.08857e-05	-1.07773e-05	5.36136e-05	0.000216194	0.000428642	0.000625267	0.000774066	0.000850237	0.000852526	0.000814554	0.000759542	0.000701168	0.000600378	0.000448942	0.000284312	0.000142797	3.66258e-05	-2.63723e-05	-5.06962e-05	-5.37904e-05	-4.24758e-05	-2.39143e-05	-9.07257e-06	3.48656e-06	1.34097e-05	1.64127e-05	1.76053e-05	1.79097e-05	1.44962e-05	1.21575e-05	1.07241e-05	7.41286e-06	6.12569e-06	5.75185e-06	3.82592e-06	3.74372e-06	3.98704e-06	2.69601e-06	2.97361e-06	3.14535e-06	1.95922e-06	2.21621e-06	2.15062e-06	1.00833e-06	1.2373e-06	1.01778e-06	-5.13761e-09	2.47193e-07	-4.6861e-08	-9.14352e-07	-6.33115e-07	-9.7274e-07	-1.69234e-06	-1.40292e-06	-1.779e-06	-2.36893e-06	-2.09055e-06	-2.49308e-06	-2.96808e-06	-2.71174e-06	-3.12785e-06	-3.49981e-06	-3.27137e-06	-3.68867e-06	-3.96926e-06	-3.77227e-06	-4.18064e-06	-4.38192e-06	-4.21841e-06	-4.60996e-06	-4.74394e-06	-4.61446e-06	-4.98309e-06	-5.06115e-06	-4.96482e-06	-5.30597e-06	-5.33856e-06	-5.27343e-06	-5.58395e-06	-5.5806e-06	-5.54392e-06	-5.82195e-06	-5.79116e-06	-5.77964e-06	-6.02443e-06	-5.97365e-06	-5.98373e-06	-6.19549e-06	-6.13114e-06	-6.15914e-06	-6.33884e-06	-6.26629e-06	-6.30856e-06	-6.45779e-06	-6.38151e-06	-6.43452e-06
0.3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.57745e-05	-5.39234e-05	-0.000104617	-0.000159186	-0.000213647	-0.000262064	-0.000304769	-0.000343061	-0.000375635	-0.000406114	-0.000418977	-0.00040702	-0.000382004	-0.000348727	-0.000314303	-0.000285614	-0.000260156	-0.000241528	-0.000228841	-0.000218282	-0.000212287	-0.000207236	-0.000201758	-0.000197846	-0.000191993	-0.000185526	-0.00017949	-0.000171443	-0.000163995	-0.00015681	-0.000148629	-0.000141954	-0.000135328	-0.000128554	-0.000123344	-0.00011779	-0.000112545	-0.000108406	-0.000103641	-9.9432e-05	-9.57972e-05	-9.15263e-05	-8.79659e-05	-8.4573e-05	-8.0744e-05	-7.76795e-05	-7.45178e-05	-7.11867e-05	-6.8557e-05	-6.56758e-05	-6.28592e-05	-6.0592e-05	-5.8009e-05	-5.56561e-05	-5.36652e-05	-5.137e-05	-4.9401e-05	-4.76172e-05	-4.55947e-05	-4.39341e-05	-4.23175e-05	-4.05553e-05	-3.91418e-05	-3.76745e-05	-3.61575e-05	-3.49414e-05	-3.36151e-05	-3.23219e-05	-3.12622e-05	-3.00717e-05	-2.89754e-05	-2.80397e-05	-2.69797e-05	-2.60515e-05	-2.52162e-05	-2.4281e-05	-2.3493e-05	-2.2742e-05	-2.19244e-05	-2.12516e-05	-2.05742e-05	-1.98656e-05	-1.92862e-05	-1.86756e-05	-1.80659e-05	-1.75617e-05	-1.70132e-05	-1.64911e-05	-1.60478e-05	-1.55577e-05	-1.51115e-05	-1.4718e-05	-1.4283e-05	-1.39015e-05	-1.35495e-05	-1.31661e-05	-1.28389e-05	-1.25225e-05	-1.21869e-05	-1.19045e-05	-1.16196e-05	-1.13275e-05	-1.10819e-05	-1.08254e-05	-1.05724e-05	-1.03569e-05	-1.01266e-05	-9.90794e-06	-9.71726e-06	-9.51123e-06	-9.32235e-06	-9.15225e-06	-8.9688e-06	-8.80537e-06	-8.65266e-06	-8.49011e-06	-8.34811e-06	-8.21043e-06	-8.06701e-06	-7.9429e-06	-7.81849e-06	-7.6924e-06	-7.58312e-06	-7.47064e-06	-7.36002e-06	-7.26303e-06	-7.16143e-06	-7.06442e-06	-6.97765e-06	-6.88607e-06	-6.80088e-06	-6.72269e-06	-6.64031e-06	-2.96067e-05	-8.58762e-05	-0.000161697	-0.000244171	-0.000326508	-0.000399081	-0.000461702	-0.000514955	-0.000556716	-0.000593429	-0.000601663	-0.000573246	-0.000524802	-0.0004632	-0.000403221	-0.000352508	-0.000309696	-0.000281257	-0.000262229	-0.000249912	-0.000245752	-0.000242278	-0.000240251	-0.000239153	-0.000234268	-0.000229398	-0.000222783	-0.000213268	-0.000204907	-0.00019495	-0.000184646	-0.000176289	-0.000166893	-0.000158797	-0.000152193	-0.000144774	-0.000139074	-0.000133828	-0.000127941	-0.000123585	-0.000118845	-0.000113838	-0.000110023	-0.000105458	-0.000101104	-9.75855e-05	-9.33059e-05	-8.96211e-05	-8.64029e-05	-8.25879e-05	-7.95505e-05	-7.66364e-05	-7.33495e-05	-7.08411e-05	-6.81915e-05	-6.54001e-05	-6.32742e-05	-6.08531e-05	-5.8496e-05	-5.66388e-05	-5.44376e-05	-5.24567e-05	-5.07988e-05	-4.88253e-05	-4.71661e-05	-4.56676e-05	-4.39272e-05	-4.25347e-05	-4.11714e-05	-3.96591e-05	-3.84794e-05	-3.72368e-05	-3.59376e-05	-3.49237e-05	-3.37938e-05	-3.26872e-05	-3.18013e-05	-3.07808e-05	-2.98433e-05	-2.90575e-05	-2.81442e-05	-2.73514e-05	-2.66461e-05	-2.58371e-05	-2.5165e-05	-2.45269e-05	-2.38176e-05	-2.32441e-05	-2.26646e-05	-2.20483e-05	-2.1554e-05	-2.10279e-05	-2.04963e-05	-2.00652e-05	-1.95891e-05	-1.91329e-05	-1.87522e-05	-1.83238e-05	-1.79332e-05	-1.75932e-05	-1.72103e-05	-1.68755e-05	-1.65692e-05	-1.62295e-05	-1.59414e-05	-1.56638e-05	-1.53645e-05	-1.51148e-05	-1.48625e-05	-1.46002e-05	-1.43818e-05	-1.41525e-05	-1.39237e-05	-1.37307e-05	-1.35226e-05	-1.33234e-05	-1.31511e-05	-1.2963e-05	-1.27896e-05	-1.26342e-05	-1.24649e-05	-1.23134e-05	-1.21724e-05	-1.20206e-05	-1.18876e-05	-1.17588e-05	-1.16233e-05	-1.15056e-05	-1.13876e-05	-1.12669e-05	-1.11619e-05	-1.10537e-05	-1.09463e-05	5.3476e-05	0.00021613	0.000428732	0.00062558	0.000774583	0.000850873	0.000853146	0.000814982	0.000759631	0.000700837	0.000599553	0.000447575	0.000282389	0.000140363	3.3793e-05	-2.94765e-05	-5.39517e-05	-5.70875e-05	-4.57413e-05	-2.71031e-05	-1.21517e-05	5.25601e-07	1.05652e-05	1.3685e-05	1.49839e-05	1.53848e-05	1.2065e-05	9.81058e-06	8.45548e-06	5.22274e-06	4.00785e-06	3.70343e-06	1.84819e-06	1.83151e-06	2.13847e-06	9.11882e-07	1.24882e-06	1.47834e-06	3.50134e-07	6.60115e-07	6.46329e-07	-4.444e-07	-1.68409e-07	-3.41628e-07	-1.31874e-06	-1.02463e-06	-1.27725e-06	-2.10398e-06	-1.78555e-06	-2.08804e-06	-2.77137e-06	-2.44878e-06	-2.79158e-06	-3.34924e-06	-3.04128e-06	-3.414e-06	-3.86031e-06	-3.57758e-06	-3.96698e-06	-4.31345e-06	-4.06145e-06	-4.45484e-06	-4.71277e-06	-4.49473e-06	-4.88169e-06	-5.06284e-06	-4.88051e-06	-5.2529e-06	-5.36899e-06	-5.22266e-06	-5.57416e-06	-5.6363e-06	-5.52488e-06	-5.85071e-06	-5.86915e-06	-5.79048e-06	-6.08731e-06	-6.07137e-06	-6.02254e-06	-6.28833e-06	-6.24633e-06	-6.2239e-06	-6.45775e-06	-6.39698e-06	-6.39727e-06	-6.59925e-06	-6.52598e-06	-6.54518e-06	-6.71614e-06	-6.63564e-06	-6.66997e-06	-6.8114e-06	-6.728e-06	-6.77387e-06
0.305	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.56211e-05	-5.34186e-05	-0.000103621	-0.000157621	-0.000211473	-0.000259271	-0.000301355	-0.00033903	-0.000371	-0.000400888	-0.000413332	-0.000401177	-0.000376121	-0.000342908	-0.000308604	-0.000280064	-0.000254779	-0.000236335	-0.000223842	-0.000213486	-0.000207693	-0.000202845	-0.000197568	-0.000193848	-0.000188181	-0.000181891	-0.000176021	-0.000168135	-0.000160836	-0.000153793	-0.000145748	-0.000139201	-0.000132699	-0.000126044	-0.000120946	-0.000115502	-0.000110362	-0.000106323	-0.000101655	-9.75385e-05	-9.39917e-05	-8.98066e-05	-8.6327e-05	-8.30116e-05	-7.92575e-05	-7.62634e-05	-7.31695e-05	-6.99037e-05	-6.73354e-05	-6.45138e-05	-6.17541e-05	-5.95406e-05	-5.70098e-05	-5.47066e-05	-5.27628e-05	-5.05134e-05	-4.85876e-05	-4.68451e-05	-4.48626e-05	-4.32397e-05	-4.16593e-05	-3.9932e-05	-3.85513e-05	-3.71156e-05	-3.56291e-05	-3.44416e-05	-3.3143e-05	-3.18764e-05	-3.08416e-05	-2.96753e-05	-2.8602e-05	-2.76882e-05	-2.66494e-05	-2.57411e-05	-2.49249e-05	-2.40081e-05	-2.32375e-05	-2.25031e-05	-2.17016e-05	-2.10439e-05	-2.0381e-05	-1.96865e-05	-1.91202e-05	-1.85223e-05	-1.79247e-05	-1.7432e-05	-1.68945e-05	-1.63829e-05	-1.59495e-05	-1.54691e-05	-1.5032e-05	-1.46471e-05	-1.42205e-05	-1.38469e-05	-1.35024e-05	-1.31263e-05	-1.28059e-05	-1.24961e-05	-1.21667e-05	-1.18903e-05	-1.16111e-05	-1.13244e-05	-1.1084e-05	-1.08324e-05	-1.0584e-05	-1.0373e-05	-1.0147e-05	-9.93233e-06	-9.74548e-06	-9.54314e-06	-9.35775e-06	-9.19095e-06	-9.01068e-06	-8.85024e-06	-8.70038e-06	-8.54056e-06	-8.40113e-06	-8.2659e-06	-8.12483e-06	-8.00292e-06	-7.8806e-06	-7.75651e-06	-7.64911e-06	-7.53843e-06	-7.42951e-06	-7.33411e-06	-7.23405e-06	-7.13849e-06	-7.05307e-06	-6.96278e-06	-6.87881e-06	-6.80176e-06	-6.72049e-06	-2.95209e-05	-8.54089e-05	-0.000160698	-0.000242559	-0.000324235	-0.000396132	-0.000458067	-0.000510627	-0.000551697	-0.000587718	-0.000595439	-0.000566743	-0.00051819	-0.000456594	-0.000396686	-0.000346088	-0.00030343	-0.000275169	-0.000256345	-0.000244254	-0.000240327	-0.000237097	-0.000235312	-0.000234448	-0.000229794	-0.000225139	-0.000218728	-0.000209406	-0.000201223	-0.000191436	-0.000181292	-0.000173085	-0.000163836	-0.000155878	-0.000149407	-0.000142118	-0.000136542	-0.000131414	-0.000125644	-0.000121397	-0.000116763	-0.000111858	-0.000108139	-0.000103667	-9.94031e-05	-9.59678e-05	-9.17699e-05	-8.81622e-05	-8.50173e-05	-8.12738e-05	-7.83035e-05	-7.54537e-05	-7.22293e-05	-6.97796e-05	-6.71866e-05	-6.44498e-05	-6.2375e-05	-6.00037e-05	-5.76941e-05	-5.58816e-05	-5.3724e-05	-5.17844e-05	-5.01656e-05	-4.82302e-05	-4.66069e-05	-4.51426e-05	-4.34354e-05	-4.20741e-05	-4.07408e-05	-3.92573e-05	-3.81048e-05	-3.68884e-05	-3.56144e-05	-3.4624e-05	-3.3517e-05	-3.24323e-05	-3.15669e-05	-3.05664e-05	-2.96478e-05	-2.88799e-05	-2.7984e-05	-2.72076e-05	-2.65179e-05	-2.57241e-05	-2.50662e-05	-2.44416e-05	-2.37455e-05	-2.31842e-05	-2.26165e-05	-2.20117e-05	-2.1528e-05	-2.10121e-05	-2.04904e-05	-2.00685e-05	-1.96013e-05	-1.91536e-05	-1.87809e-05	-1.83602e-05	-1.79769e-05	-1.76438e-05	-1.72676e-05	-1.69391e-05	-1.66388e-05	-1.63048e-05	-1.60221e-05	-1.57496e-05	-1.54553e-05	-1.52102e-05	-1.49623e-05	-1.47043e-05	-1.44899e-05	-1.42643e-05	-1.40392e-05	-1.38495e-05	-1.36447e-05	-1.34486e-05	-1.32792e-05	-1.30939e-05	-1.2923e-05	-1.27702e-05	-1.26032e-05	-1.24539e-05	-1.23149e-05	-1.21651e-05	-1.20339e-05	-1.19069e-05	-1.1773e-05	-1.16569e-05	-1.15404e-05	-1.1421e-05	-1.13173e-05	-1.12103e-05	-1.1104e-05	5.33512e-05	0.000216081	0.000428844	0.000625925	0.000775141	0.000851556	0.000853813	0.000815448	0.000759743	0.000700511	0.000598712	0.000446168	0.000280401	0.000137843	3.08567e-05	-3.26961e-05	-5.73294e-05	-6.05089e-05	-4.91298e-05	-3.04117e-05	-1.53459e-05	-2.54546e-06	7.61556e-06	1.08573e-05	1.2267e-05	1.27685e-05	9.54649e-06	7.38007e-06	6.10668e-06	2.95582e-06	1.81633e-06	1.58432e-06	-1.9721e-07	-1.45555e-07	2.27793e-07	-9.31602e-07	-5.32767e-07	-2.42986e-07	-1.3108e-06	-9.45554e-07	-9.05321e-07	-1.9423e-06	-1.61727e-06	-1.74222e-06	-2.67156e-06	-2.3339e-06	-2.54333e-06	-3.32757e-06	-2.97036e-06	-3.23415e-06	-3.87967e-06	-3.52252e-06	-3.83064e-06	-4.35466e-06	-4.01589e-06	-4.35754e-06	-4.77395e-06	-4.46373e-06	-4.82532e-06	-5.14522e-06	-4.86869e-06	-5.23718e-06	-5.4715e-06	-5.23154e-06	-5.59622e-06	-5.75641e-06	-5.55448e-06	-5.90693e-06	-6.0044e-06	-5.84053e-06	-6.17419e-06	-6.21979e-06	-6.09266e-06	-6.40255e-06	-6.40627e-06	-6.31353e-06	-6.59611e-06	-6.56709e-06	-6.50563e-06	-6.75869e-06	-6.70504e-06	-6.67129e-06	-6.89377e-06	-6.82262e-06	-6.81273e-06	-7.00457e-06	-6.92204e-06	-6.93209e-06	-7.09399e-06	-7.00522e-06	-7.03133e-06	-7.16467e-06	-7.07388e-06	-7.11236e-06
0.31	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.54677e-05	-5.29137e-05	-0.000102625	-0.000156056	-0.000209299	-0.000256478	-0.000297941	-0.000334999	-0.000366366	-0.000395663	-0.000407687	-0.000395334	-0.000370239	-0.000337089	-0.000302905	-0.000274514	-0.000249402	-0.000231143	-0.000218843	-0.00020869	-0.000203099	-0.000198454	-0.000193378	-0.000189849	-0.000184369	-0.000178257	-0.000172553	-0.000164826	-0.000157678	-0.000150776	-0.000142868	-0.000136449	-0.00013007	-0.000123534	-0.000118548	-0.000113214	-0.000108179	-0.000104239	-9.96688e-05	-9.5645e-05	-9.21863e-05	-8.80869e-05	-8.46882e-05	-8.14501e-05	-7.7771e-05	-7.48473e-05	-7.18212e-05	-6.86207e-05	-6.61139e-05	-6.33517e-05	-6.0649e-05	-5.84892e-05	-5.60107e-05	-5.37571e-05	-5.18604e-05	-4.96567e-05	-4.77742e-05	-4.60729e-05	-4.41305e-05	-4.25453e-05	-4.1001e-05	-3.93087e-05	-3.79608e-05	-3.65568e-05	-3.51007e-05	-3.39418e-05	-3.2671e-05	-3.14308e-05	-3.0421e-05	-2.92789e-05	-2.82287e-05	-2.73366e-05	-2.6319e-05	-2.54308e-05	-2.46336e-05	-2.37352e-05	-2.29821e-05	-2.22643e-05	-2.14788e-05	-2.08363e-05	-2.01879e-05	-1.95073e-05	-1.89542e-05	-1.83689e-05	-1.77834e-05	-1.73022e-05	-1.67758e-05	-1.62747e-05	-1.58513e-05	-1.53804e-05	-1.49525e-05	-1.45763e-05	-1.4158e-05	-1.37923e-05	-1.34554e-05	-1.30865e-05	-1.2773e-05	-1.24697e-05	-1.21466e-05	-1.18761e-05	-1.16025e-05	-1.13213e-05	-1.1086e-05	-1.08394e-05	-1.05957e-05	-1.03891e-05	-1.01673e-05	-9.95673e-06	-9.77371e-06	-9.57505e-06	-9.39315e-06	-9.22965e-06	-9.05256e-06	-8.89512e-06	-8.7481e-06	-8.59101e-06	-8.45415e-06	-8.32137e-06	-8.18264e-06	-8.06293e-06	-7.94271e-06	-7.82062e-06	-7.7151e-06	-7.60621e-06	-7.499e-06	-7.4052e-06	-7.30667e-06	-7.21255e-06	-7.12849e-06	-7.0395e-06	-6.95674e-06	-6.88084e-06	-6.80066e-06	-2.94351e-05	-8.49416e-05	-0.0001597	-0.000240946	-0.000321963	-0.000393184	-0.000454432	-0.000506299	-0.000546677	-0.000582007	-0.000589216	-0.000560241	-0.000511577	-0.000449988	-0.000390152	-0.000339667	-0.000297164	-0.000269081	-0.000250462	-0.000238596	-0.000234902	-0.000231915	-0.000230373	-0.000229744	-0.00022532	-0.00022088	-0.000214672	-0.000205544	-0.000197538	-0.000187921	-0.000177938	-0.000169882	-0.000160779	-0.00015296	-0.000146621	-0.000139462	-0.000134009	-0.000129001	-0.000123347	-0.000119209	-0.000114681	-0.000109879	-0.000106256	-0.000101877	-9.77017e-05	-9.43501e-05	-9.02339e-05	-8.67034e-05	-8.36317e-05	-7.99596e-05	-7.70565e-05	-7.42711e-05	-7.11092e-05	-6.8718e-05	-6.61817e-05	-6.34994e-05	-6.14758e-05	-5.91542e-05	-5.68922e-05	-5.51244e-05	-5.30104e-05	-5.11121e-05	-4.95323e-05	-4.7635e-05	-4.60476e-05	-4.46175e-05	-4.29436e-05	-4.16135e-05	-4.03101e-05	-3.88556e-05	-3.77302e-05	-3.65399e-05	-3.52911e-05	-3.43244e-05	-3.32403e-05	-3.21774e-05	-3.13325e-05	-3.03519e-05	-2.94523e-05	-2.87023e-05	-2.78238e-05	-2.70638e-05	-2.63897e-05	-2.5611e-05	-2.49673e-05	-2.43563e-05	-2.36733e-05	-2.31244e-05	-2.25685e-05	-2.1975e-05	-2.1502e-05	-2.09964e-05	-2.04845e-05	-2.00718e-05	-1.96135e-05	-1.91743e-05	-1.88095e-05	-1.83966e-05	-1.80206e-05	-1.76944e-05	-1.73249e-05	-1.70027e-05	-1.67083e-05	-1.63802e-05	-1.61028e-05	-1.58355e-05	-1.55461e-05	-1.53056e-05	-1.50622e-05	-1.48084e-05	-1.45979e-05	-1.43762e-05	-1.41546e-05	-1.39684e-05	-1.37669e-05	-1.35738e-05	-1.34073e-05	-1.32247e-05	-1.30565e-05	-1.29061e-05	-1.27415e-05	-1.25944e-05	-1.24574e-05	-1.23096e-05	-1.21803e-05	-1.2055e-05	-1.19228e-05	-1.18082e-05	-1.16931e-05	-1.15751e-05	-1.14727e-05	-1.13669e-05	-1.12617e-05	5.32263e-05	0.000216033	0.000428956	0.00062627	0.000775699	0.000852239	0.00085448	0.000815914	0.000759855	0.000700185	0.000597871	0.000444761	0.000278414	0.000135323	2.79204e-05	-3.59158e-05	-6.07072e-05	-6.39303e-05	-5.25184e-05	-3.37203e-05	-1.85402e-05	-5.61652e-06	4.66594e-06	8.02954e-06	9.55016e-06	1.01523e-05	7.02802e-06	4.94957e-06	3.75789e-06	6.88898e-07	-3.75189e-07	-5.34788e-07	-2.24261e-06	-2.12262e-06	-1.68289e-06	-2.77509e-06	-2.31436e-06	-1.96432e-06	-2.97173e-06	-2.55122e-06	-2.45697e-06	-3.44019e-06	-3.06612e-06	-3.14281e-06	-4.02439e-06	-3.64317e-06	-3.8094e-06	-4.55116e-06	-4.15517e-06	-4.38026e-06	-4.98797e-06	-4.59626e-06	-4.8697e-06	-5.36008e-06	-4.9905e-06	-5.30108e-06	-5.68759e-06	-5.34989e-06	-5.68365e-06	-5.97699e-06	-5.67592e-06	-6.01951e-06	-6.23024e-06	-5.96836e-06	-6.31075e-06	-6.44997e-06	-6.22844e-06	-6.56096e-06	-6.6398e-06	-6.45839e-06	-6.77423e-06	-6.80327e-06	-6.66044e-06	-6.95439e-06	-6.9434e-06	-6.83658e-06	-7.10492e-06	-7.0628e-06	-6.98872e-06	-7.22906e-06	-7.16376e-06	-7.11867e-06	-7.32979e-06	-7.24826e-06	-7.2282e-06	-7.40988e-06	-7.3181e-06	-7.319e-06	-7.47184e-06	-7.37481e-06	-7.3927e-06	-7.51794e-06	-7.41977e-06	-7.45085e-06
0.315	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.53142e-05	-5.24089e-05	-0.000101629	-0.000154491	-0.000207126	-0.000253685	-0.000294527	-0.000330968	-0.000361731	-0.000390437	-0.000402042	-0.000389491	-0.000364357	-0.00033127	-0.000297207	-0.000268964	-0.000244025	-0.00022595	-0.000213843	-0.000203894	-0.000198505	-0.000194063	-0.000189187	-0.00018585	-0.000180557	-0.000174622	-0.000169084	-0.000161518	-0.000154519	-0.000147759	-0.000139987	-0.000133696	-0.00012744	-0.000121024	-0.00011615	-0.000110926	-0.000105996	-0.000102156	-9.76828e-05	-9.37516e-05	-9.03809e-05	-8.63673e-05	-8.30494e-05	-7.98887e-05	-7.62845e-05	-7.34312e-05	-7.04729e-05	-6.73378e-05	-6.48923e-05	-6.21896e-05	-5.95439e-05	-5.74378e-05	-5.50115e-05	-5.28076e-05	-5.0958e-05	-4.88001e-05	-4.69608e-05	-4.53008e-05	-4.33985e-05	-4.18509e-05	-4.03428e-05	-3.86854e-05	-3.73703e-05	-3.5998e-05	-3.45723e-05	-3.3442e-05	-3.21989e-05	-3.09852e-05	-3.00004e-05	-2.88825e-05	-2.78553e-05	-2.69851e-05	-2.59886e-05	-2.51204e-05	-2.43423e-05	-2.34624e-05	-2.27266e-05	-2.20254e-05	-2.1256e-05	-2.06286e-05	-1.99948e-05	-1.93281e-05	-1.87882e-05	-1.82156e-05	-1.76422e-05	-1.71724e-05	-1.66571e-05	-1.61665e-05	-1.5753e-05	-1.52918e-05	-1.4873e-05	-1.45054e-05	-1.40955e-05	-1.37378e-05	-1.34083e-05	-1.30467e-05	-1.274e-05	-1.24432e-05	-1.21265e-05	-1.18619e-05	-1.1594e-05	-1.13182e-05	-1.1088e-05	-1.08463e-05	-1.06073e-05	-1.04052e-05	-1.01877e-05	-9.98113e-06	-9.80193e-06	-9.60696e-06	-9.42855e-06	-9.26835e-06	-9.09444e-06	-8.93999e-06	-8.79582e-06	-8.64146e-06	-8.50718e-06	-8.37684e-06	-8.24045e-06	-8.12294e-06	-8.00482e-06	-7.88474e-06	-7.78109e-06	-7.674e-06	-7.56849e-06	-7.47629e-06	-7.37929e-06	-7.28661e-06	-7.2039e-06	-7.11621e-06	-7.03468e-06	-6.95992e-06	-6.88083e-06	-2.93493e-05	-8.44743e-05	-0.000158702	-0.000239333	-0.00031969	-0.000390236	-0.000450798	-0.000501971	-0.000541658	-0.000576295	-0.000582992	-0.000553738	-0.000504964	-0.000443382	-0.000383617	-0.000333247	-0.000290898	-0.000262993	-0.000244578	-0.000232938	-0.000229477	-0.000226734	-0.000225433	-0.000225039	-0.000220845	-0.000216621	-0.000210616	-0.000201681	-0.000193854	-0.000184407	-0.000174585	-0.000166678	-0.000157721	-0.000150042	-0.000143835	-0.000136807	-0.000131477	-0.000126588	-0.00012105	-0.000117021	-0.0001126	-0.000107899	-0.000104372	-0.000100087	-9.60003e-05	-9.27324e-05	-8.86979e-05	-8.52445e-05	-8.22461e-05	-7.86455e-05	-7.58095e-05	-7.30885e-05	-6.9989e-05	-6.76564e-05	-6.51768e-05	-6.25491e-05	-6.05766e-05	-5.83048e-05	-5.60903e-05	-5.43672e-05	-5.22967e-05	-5.04398e-05	-4.88991e-05	-4.70399e-05	-4.54884e-05	-4.40925e-05	-4.24518e-05	-4.11529e-05	-3.98794e-05	-3.84539e-05	-3.73556e-05	-3.61915e-05	-3.49678e-05	-3.40247e-05	-3.29635e-05	-3.19224e-05	-3.10982e-05	-3.01375e-05	-2.92569e-05	-2.85248e-05	-2.76636e-05	-2.69201e-05	-2.62615e-05	-2.54979e-05	-2.48685e-05	-2.4271e-05	-2.36012e-05	-2.30645e-05	-2.25205e-05	-2.19383e-05	-2.1476e-05	-2.09806e-05	-2.04786e-05	-2.00751e-05	-1.96258e-05	-1.91951e-05	-1.88382e-05	-1.8433e-05	-1.80643e-05	-1.7745e-05	-1.73822e-05	-1.70663e-05	-1.67779e-05	-1.64555e-05	-1.61835e-05	-1.59213e-05	-1.56369e-05	-1.54011e-05	-1.5162e-05	-1.49125e-05	-1.4706e-05	-1.4488e-05	-1.42701e-05	-1.40873e-05	-1.3889e-05	-1.3699e-05	-1.35354e-05	-1.33556e-05	-1.319e-05	-1.3042e-05	-1.28797e-05	-1.27348e-05	-1.26e-05	-1.24541e-05	-1.23267e-05	-1.22031e-05	-1.20725e-05	-1.19595e-05	-1.18459e-05	-1.17292e-05	-1.16281e-05	-1.15235e-05	-1.14194e-05	5.31015e-05	0.000215985	0.000429069	0.000626615	0.000776257	0.000852922	0.000855147	0.00081638	0.000759967	0.000699859	0.00059703	0.000443354	0.000276427	0.000132803	2.49841e-05	-3.91354e-05	-6.4085e-05	-6.73517e-05	-5.5907e-05	-3.70289e-05	-2.17345e-05	-8.68759e-06	1.71633e-06	5.2018e-06	6.8333e-06	7.53609e-06	4.50955e-06	2.51906e-06	1.40909e-06	-1.57802e-06	-2.56671e-06	-2.6539e-06	-4.28801e-06	-4.09968e-06	-3.59356e-06	-4.61857e-06	-4.09595e-06	-3.68564e-06	-4.63266e-06	-4.15689e-06	-4.00862e-06	-4.93809e-06	-4.51498e-06	-4.5434e-06	-5.37722e-06	-4.95244e-06	-5.07548e-06	-5.77476e-06	-5.33999e-06	-5.52637e-06	-6.09627e-06	-5.67e-06	-5.90875e-06	-6.36551e-06	-5.96511e-06	-6.24462e-06	-6.60124e-06	-6.23604e-06	-6.54199e-06	-6.80876e-06	-6.48316e-06	-6.80185e-06	-6.98897e-06	-6.70517e-06	-7.02528e-06	-7.14354e-06	-6.90241e-06	-7.21499e-06	-7.2752e-06	-7.07626e-06	-7.37427e-06	-7.38675e-06	-7.22822e-06	-7.50623e-06	-7.48052e-06	-7.35963e-06	-7.61372e-06	-7.55852e-06	-7.47181e-06	-7.69943e-06	-7.62247e-06	-7.56606e-06	-7.76581e-06	-7.6739e-06	-7.64366e-06	-7.81519e-06	-7.71416e-06	-7.70592e-06	-7.84969e-06	-7.7444e-06	-7.75406e-06	-7.87121e-06	-7.76566e-06	-7.78934e-06
0.32	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.51577e-05	-5.1894e-05	-0.000100613	-0.000152894	-0.000204909	-0.000250836	-0.000291045	-0.000326857	-0.000357004	-0.000385107	-0.000396285	-0.000383531	-0.000358357	-0.000325334	-0.000291394	-0.000263302	-0.000238539	-0.000220653	-0.000208743	-0.000199	-0.000193817	-0.000189581	-0.000184911	-0.000181769	-0.000176665	-0.000170911	-0.000165542	-0.000158139	-0.000151292	-0.000144676	-0.000137044	-0.000130883	-0.000124753	-0.000118458	-0.000113699	-0.000108586	-0.000103763	-0.000100025	-9.56507e-05	-9.18138e-05	-8.85329e-05	-8.46066e-05	-8.13711e-05	-7.82891e-05	-7.47613e-05	-7.19797e-05	-6.90905e-05	-6.60219e-05	-6.3639e-05	-6.09969e-05	-5.84092e-05	-5.63578e-05	-5.39847e-05	-5.18314e-05	-5.00297e-05	-4.79184e-05	-4.61233e-05	-4.45053e-05	-4.26437e-05	-4.11346e-05	-3.96633e-05	-3.80415e-05	-3.67599e-05	-3.54198e-05	-3.40251e-05	-3.2924e-05	-3.17091e-05	-3.05224e-05	-2.95631e-05	-2.84699e-05	-2.74662e-05	-2.66182e-05	-2.56432e-05	-2.47955e-05	-2.40367e-05	-2.31756e-05	-2.24576e-05	-2.17734e-05	-2.10204e-05	-2.04084e-05	-1.97894e-05	-1.9137e-05	-1.86104e-05	-1.80508e-05	-1.74898e-05	-1.70317e-05	-1.65276e-05	-1.60477e-05	-1.56444e-05	-1.5193e-05	-1.47835e-05	-1.44248e-05	-1.40234e-05	-1.36737e-05	-1.3352e-05	-1.29978e-05	-1.26981e-05	-1.2408e-05	-1.20977e-05	-1.18391e-05	-1.1577e-05	-1.13068e-05	-1.10819e-05	-1.08452e-05	-1.0611e-05	-1.04134e-05	-1.02003e-05	-9.99789e-06	-9.82261e-06	-9.63142e-06	-9.45658e-06	-9.29976e-06	-9.12912e-06	-8.97774e-06	-8.83649e-06	-8.68494e-06	-8.55329e-06	-8.42547e-06	-8.29149e-06	-8.17624e-06	-8.06028e-06	-7.94226e-06	-7.84055e-06	-7.73531e-06	-7.63155e-06	-7.54101e-06	-7.44558e-06	-7.3544e-06	-7.2731e-06	-7.18675e-06	-7.10648e-06	-7.03291e-06	-6.95495e-06	-2.92541e-05	-8.39901e-05	-0.000157676	-0.000237681	-0.000317365	-0.000387221	-0.000447083	-0.000497549	-0.000536531	-0.000570463	-0.000576637	-0.000547099	-0.000498213	-0.000436636	-0.000376945	-0.000326691	-0.000284499	-0.000256775	-0.000238569	-0.000227158	-0.000223935	-0.00022144	-0.000220386	-0.000220231	-0.000216271	-0.000212266	-0.000206468	-0.000197731	-0.000190085	-0.00018081	-0.000171152	-0.000163398	-0.000154591	-0.000147052	-0.000140981	-0.000134085	-0.00012888	-0.000124113	-0.000118693	-0.000114776	-0.000110463	-0.000105866	-0.000102437	-9.82468e-05	-9.42508e-05	-9.10682e-05	-8.7117e-05	-8.37421e-05	-8.08184e-05	-7.72906e-05	-7.45229e-05	-7.18675e-05	-6.88318e-05	-6.65588e-05	-6.41369e-05	-6.15648e-05	-5.96445e-05	-5.74233e-05	-5.52573e-05	-5.35797e-05	-5.15537e-05	-4.97389e-05	-4.82381e-05	-4.64177e-05	-4.49028e-05	-4.35417e-05	-4.1935e-05	-4.06678e-05	-3.94249e-05	-3.80289e-05	-3.69583e-05	-3.58209e-05	-3.46229e-05	-3.37038e-05	-3.26659e-05	-3.16471e-05	-3.08439e-05	-2.99036e-05	-2.90423e-05	-2.83284e-05	-2.74851e-05	-2.67582e-05	-2.61156e-05	-2.53675e-05	-2.47525e-05	-2.4169e-05	-2.35125e-05	-2.29884e-05	-2.24565e-05	-2.18859e-05	-2.14345e-05	-2.09496e-05	-2.04577e-05	-2.00636e-05	-1.96234e-05	-1.92013e-05	-1.88527e-05	-1.84554e-05	-1.80942e-05	-1.77819e-05	-1.7426e-05	-1.71165e-05	-1.68342e-05	-1.65177e-05	-1.62513e-05	-1.59944e-05	-1.5715e-05	-1.54839e-05	-1.52494e-05	-1.50043e-05	-1.48018e-05	-1.45878e-05	-1.43736e-05	-1.41942e-05	-1.39993e-05	-1.38126e-05	-1.36518e-05	-1.34749e-05	-1.3312e-05	-1.31666e-05	-1.30067e-05	-1.28641e-05	-1.27314e-05	-1.25876e-05	-1.24621e-05	-1.23403e-05	-1.22115e-05	-1.21e-05	-1.19879e-05	-1.18728e-05	-1.17729e-05	-1.16696e-05	-1.15667e-05	5.29877e-05	0.000215949	0.000429196	0.00062698	0.000776839	0.00085363	0.00085584	0.000816868	0.000760096	0.000699542	0.000596189	0.000441936	0.000274418	0.000130252	2.20094e-05	-4.23987e-05	-6.75093e-05	-7.08205e-05	-5.93425e-05	-4.03831e-05	-2.49724e-05	-1.18002e-05	-1.27266e-06	2.33682e-06	4.08118e-06	4.88638e-06	1.95932e-06	5.83502e-08	-9.68472e-07	-3.87228e-06	-4.78423e-06	-4.79773e-06	-6.35685e-06	-6.09898e-06	-5.52532e-06	-6.48196e-06	-5.89635e-06	-5.42474e-06	-6.31031e-06	-5.77832e-06	-5.57509e-06	-6.44987e-06	-5.97687e-06	-5.95619e-06	-6.74142e-06	-6.27233e-06	-6.35144e-06	-7.0075e-06	-6.53328e-06	-6.68031e-06	-7.21175e-06	-6.75033e-06	-6.9538e-06	-7.37636e-06	-6.94461e-06	-7.19253e-06	-7.51876e-06	-7.12561e-06	-7.40327e-06	-7.64304e-06	-7.29248e-06	-7.58586e-06	-7.749e-06	-7.44291e-06	-7.74037e-06	-7.83732e-06	-7.57627e-06	-7.86859e-06	-7.90988e-06	-7.69311e-06	-7.97301e-06	-7.96867e-06	-7.79418e-06	-8.056e-06	-8.01535e-06	-7.88016e-06	-8.11979e-06	-8.05129e-06	-7.95177e-06	-8.16646e-06	-8.07768e-06	-8.00976e-06	-8.19798e-06	-8.09554e-06	-8.05497e-06	-8.2162e-06	-8.10578e-06	-8.08826e-06	-8.22284e-06	-8.10917e-06	-8.1105e-06	-8.21944e-06	-8.1064e-06	-8.12258e-06
0.325	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.49997e-05	-5.13741e-05	-9.95876e-05	-0.000151282	-0.00020267	-0.00024796	-0.000287529	-0.000322706	-0.000352231	-0.000379725	-0.000390472	-0.000377514	-0.000352299	-0.000319341	-0.000285524	-0.000257585	-0.000233	-0.000215303	-0.000203591	-0.000194057	-0.000189082	-0.000185055	-0.000180591	-0.000177646	-0.000172733	-0.000167161	-0.000161964	-0.000154725	-0.000148032	-0.000141562	-0.00013407	-0.00012804	-0.000122037	-0.000115864	-0.000111221	-0.00010622	-0.000101506	-9.78695e-05	-9.35957e-05	-8.98539e-05	-8.66635e-05	-8.28253e-05	-7.9673e-05	-7.66705e-05	-7.32197e-05	-7.05104e-05	-6.7691e-05	-6.46895e-05	-6.23697e-05	-5.97888e-05	-5.72596e-05	-5.52635e-05	-5.29441e-05	-5.08419e-05	-4.90886e-05	-4.70243e-05	-4.52737e-05	-4.36982e-05	-4.18777e-05	-4.04073e-05	-3.89732e-05	-3.73873e-05	-3.61395e-05	-3.4832e-05	-3.34686e-05	-3.23969e-05	-3.12105e-05	-3.0051e-05	-2.91174e-05	-2.80492e-05	-2.70691e-05	-2.62436e-05	-2.52904e-05	-2.44632e-05	-2.37241e-05	-2.2882e-05	-2.21819e-05	-2.15148e-05	-2.07784e-05	-2.01819e-05	-1.95779e-05	-1.89399e-05	-1.84268e-05	-1.78803e-05	-1.73318e-05	-1.68854e-05	-1.63927e-05	-1.59237e-05	-1.55307e-05	-1.50892e-05	-1.46891e-05	-1.43393e-05	-1.39466e-05	-1.3605e-05	-1.3291e-05	-1.29443e-05	-1.26517e-05	-1.23684e-05	-1.20645e-05	-1.18121e-05	-1.15559e-05	-1.12913e-05	-1.10717e-05	-1.08401e-05	-1.06108e-05	-1.04178e-05	-1.0209e-05	-1.00108e-05	-9.83952e-06	-9.65215e-06	-9.48093e-06	-9.32754e-06	-9.1602e-06	-9.01193e-06	-8.87364e-06	-8.72494e-06	-8.59596e-06	-8.47068e-06	-8.33915e-06	-8.22619e-06	-8.11242e-06	-7.99649e-06	-7.89674e-06	-7.79338e-06	-7.69141e-06	-7.60254e-06	-7.50872e-06	-7.41906e-06	-7.33918e-06	-7.25419e-06	-7.17521e-06	-7.10285e-06	-7.02605e-06	-2.91543e-05	-8.34974e-05	-0.000156636	-0.000236008	-0.000315013	-0.000384174	-0.000443328	-0.000493081	-0.000531351	-0.00056457	-0.000570216	-0.000540391	-0.000491392	-0.000429822	-0.000370204	-0.000320067	-0.000278034	-0.000250493	-0.000232497	-0.000221318	-0.000218334	-0.000216089	-0.000215284	-0.00021537	-0.000211647	-0.000207863	-0.000202275	-0.000193736	-0.000186273	-0.000177173	-0.00016768	-0.00016008	-0.000151423	-0.000144028	-0.000138092	-0.00013133	-0.000126253	-0.000121607	-0.000116307	-0.000112502	-0.000108298	-0.000103807	-0.000100476	-9.63818e-05	-9.24772e-05	-8.93808e-05	-8.55135e-05	-8.22179e-05	-7.93696e-05	-7.59152e-05	-7.32166e-05	-7.06274e-05	-6.76559e-05	-6.54432e-05	-6.30795e-05	-6.05636e-05	-5.86959e-05	-5.65259e-05	-5.44088e-05	-5.27772e-05	-5.07961e-05	-4.90238e-05	-4.75631e-05	-4.5782e-05	-4.4304e-05	-4.29781e-05	-4.14056e-05	-4.01706e-05	-3.89584e-05	-3.75922e-05	-3.65496e-05	-3.54391e-05	-3.4267e-05	-3.33723e-05	-3.2358e-05	-3.13617e-05	-3.05796e-05	-2.96599e-05	-2.88181e-05	-2.81227e-05	-2.72973e-05	-2.65874e-05	-2.59608e-05	-2.52283e-05	-2.4628e-05	-2.40585e-05	-2.34156e-05	-2.29042e-05	-2.23844e-05	-2.18257e-05	-2.13852e-05	-2.0911e-05	-2.04292e-05	-2.00446e-05	-1.96137e-05	-1.92004e-05	-1.886e-05	-1.84707e-05	-1.81171e-05	-1.7812e-05	-1.7463e-05	-1.716e-05	-1.68839e-05	-1.65733e-05	-1.63126e-05	-1.6061e-05	-1.57868e-05	-1.55605e-05	-1.53306e-05	-1.50899e-05	-1.48916e-05	-1.46815e-05	-1.44711e-05	-1.42953e-05	-1.41038e-05	-1.39202e-05	-1.37625e-05	-1.35885e-05	-1.34283e-05	-1.32855e-05	-1.31281e-05	-1.29878e-05	-1.28573e-05	-1.27156e-05	-1.2592e-05	-1.24721e-05	-1.2345e-05	-1.22352e-05	-1.21247e-05	-1.2011e-05	-1.19125e-05	-1.18105e-05	-1.17088e-05	5.28794e-05	0.00021592	0.000429332	0.000627355	0.000777432	0.000854352	0.000856545	0.000817367	0.000760232	0.000699228	0.000595347	0.000440513	0.000272399	0.000127686	1.90155e-05	-4.56838e-05	-7.09569e-05	-7.43131e-05	-6.28016e-05	-4.37602e-05	-2.82322e-05	-1.49335e-05	-4.28131e-06	-5.46752e-07	1.31144e-06	2.21995e-06	-6.06782e-07	-2.41744e-06	-3.36039e-06	-6.18017e-06	-7.01473e-06	-6.95392e-06	-8.43739e-06	-8.10938e-06	-7.4676e-06	-8.35529e-06	-7.70616e-06	-7.17272e-06	-7.99632e-06	-7.40761e-06	-7.14895e-06	-7.96859e-06	-7.44526e-06	-7.37507e-06	-8.11131e-06	-7.59752e-06	-7.63233e-06	-8.24481e-06	-7.73081e-06	-7.83814e-06	-8.33081e-06	-7.83394e-06	-8.00185e-06	-8.38991e-06	-7.92657e-06	-8.14264e-06	-8.43821e-06	-8.01688e-06	-8.26602e-06	-8.47856e-06	-8.10285e-06	-8.37071e-06	-8.50966e-06	-8.18111e-06	-8.45574e-06	-8.53121e-06	-8.25008e-06	-8.52198e-06	-8.54418e-06	-8.30946e-06	-8.5711e-06	-8.54981e-06	-8.35924e-06	-8.60475e-06	-8.54903e-06	-8.39943e-06	-8.62448e-06	-8.54259e-06	-8.43016e-06	-8.63183e-06	-8.53113e-06	-8.45163e-06	-8.62822e-06	-8.51517e-06	-8.4642e-06	-8.61506e-06	-8.49518e-06	-8.46832e-06	-8.59364e-06	-8.47154e-06	-8.46447e-06	-8.56515e-06	-8.44458e-06	-8.45321e-06
0.33	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.48416e-05	-5.08542e-05	-9.85618e-05	-0.00014967	-0.000200431	-0.000245083	-0.000284013	-0.000318555	-0.000347458	-0.000374343	-0.000384658	-0.000371496	-0.00034624	-0.000313347	-0.000279654	-0.000251868	-0.00022746	-0.000209953	-0.00019844	-0.000189115	-0.000184347	-0.000180529	-0.000176271	-0.000173522	-0.000168802	-0.000163412	-0.000158385	-0.000151311	-0.000144772	-0.000138447	-0.000131095	-0.000125198	-0.000119321	-0.00011327	-0.000108742	-0.000103854	-9.92481e-05	-9.57144e-05	-9.15407e-05	-8.78941e-05	-8.47942e-05	-8.10441e-05	-7.79748e-05	-7.50519e-05	-7.16781e-05	-6.90412e-05	-6.62915e-05	-6.33571e-05	-6.11005e-05	-5.85808e-05	-5.61101e-05	-5.41692e-05	-5.19035e-05	-4.98523e-05	-4.81474e-05	-4.61303e-05	-4.44241e-05	-4.2891e-05	-4.11117e-05	-3.96801e-05	-3.82831e-05	-3.67331e-05	-3.55191e-05	-3.42441e-05	-3.29121e-05	-3.18698e-05	-3.07119e-05	-2.95797e-05	-2.86718e-05	-2.76284e-05	-2.66721e-05	-2.5869e-05	-2.49376e-05	-2.4131e-05	-2.34115e-05	-2.25884e-05	-2.19062e-05	-2.12563e-05	-2.05363e-05	-1.99555e-05	-1.93664e-05	-1.87428e-05	-1.82433e-05	-1.77098e-05	-1.71738e-05	-1.67392e-05	-1.62579e-05	-1.57997e-05	-1.54169e-05	-1.49854e-05	-1.45947e-05	-1.42538e-05	-1.38697e-05	-1.35363e-05	-1.32301e-05	-1.28909e-05	-1.26053e-05	-1.23287e-05	-1.20314e-05	-1.17851e-05	-1.15347e-05	-1.12758e-05	-1.10614e-05	-1.0835e-05	-1.06105e-05	-1.04221e-05	-1.02178e-05	-1.00238e-05	-9.85643e-06	-9.67289e-06	-9.50528e-06	-9.35532e-06	-9.19127e-06	-9.04613e-06	-8.91079e-06	-8.76493e-06	-8.63863e-06	-8.5159e-06	-8.38681e-06	-8.27614e-06	-8.16457e-06	-8.05073e-06	-7.95294e-06	-7.85145e-06	-7.75127e-06	-7.66407e-06	-7.57186e-06	-7.48371e-06	-7.40526e-06	-7.32164e-06	-7.24394e-06	-7.17279e-06	-7.09715e-06	-2.90544e-05	-8.30047e-05	-0.000155597	-0.000234336	-0.000312661	-0.000381126	-0.000439574	-0.000488612	-0.00052617	-0.000558677	-0.000563796	-0.000533683	-0.000484571	-0.000423007	-0.000363463	-0.000313443	-0.000271569	-0.000244211	-0.000226425	-0.000215477	-0.000212733	-0.000210739	-0.000210183	-0.00021051	-0.000207023	-0.000203461	-0.000198081	-0.000189742	-0.000182461	-0.000173536	-0.000164208	-0.000156763	-0.000148256	-0.000141003	-0.000135204	-0.000128576	-0.000123625	-0.000119102	-0.000113921	-0.000110228	-0.000106133	-0.000101747	-9.85149e-05	-9.45169e-05	-9.07037e-05	-8.76933e-05	-8.391e-05	-8.06938e-05	-7.79207e-05	-7.45399e-05	-7.19102e-05	-6.93873e-05	-6.64801e-05	-6.43276e-05	-6.20222e-05	-5.95624e-05	-5.77474e-05	-5.56285e-05	-5.35602e-05	-5.19747e-05	-5.00384e-05	-4.83086e-05	-4.68882e-05	-4.51462e-05	-4.37052e-05	-4.24146e-05	-4.08762e-05	-3.96733e-05	-3.8492e-05	-3.71556e-05	-3.61409e-05	-3.50574e-05	-3.39112e-05	-3.30408e-05	-3.205e-05	-3.10763e-05	-3.03153e-05	-2.94162e-05	-2.8594e-05	-2.7917e-05	-2.71095e-05	-2.64166e-05	-2.58061e-05	-2.50892e-05	-2.45035e-05	-2.3948e-05	-2.33187e-05	-2.282e-05	-2.23124e-05	-2.17654e-05	-2.1336e-05	-2.08724e-05	-2.04007e-05	-2.00257e-05	-1.96039e-05	-1.91995e-05	-1.88673e-05	-1.8486e-05	-1.814e-05	-1.78421e-05	-1.74999e-05	-1.72035e-05	-1.69335e-05	-1.6629e-05	-1.63738e-05	-1.61276e-05	-1.58585e-05	-1.56371e-05	-1.54118e-05	-1.51755e-05	-1.49813e-05	-1.47753e-05	-1.45686e-05	-1.43963e-05	-1.42082e-05	-1.40279e-05	-1.38732e-05	-1.37022e-05	-1.35447e-05	-1.34044e-05	-1.32495e-05	-1.31115e-05	-1.29832e-05	-1.28436e-05	-1.2722e-05	-1.26039e-05	-1.24786e-05	-1.23704e-05	-1.22614e-05	-1.21492e-05	-1.20521e-05	-1.19514e-05	-1.18509e-05	5.27711e-05	0.00021589	0.000429468	0.000627729	0.000778026	0.000855073	0.000857251	0.000817866	0.000760368	0.000698915	0.000594505	0.00043909	0.00027038	0.000125119	1.60216e-05	-4.89689e-05	-7.44045e-05	-7.78057e-05	-6.62606e-05	-4.71372e-05	-3.1492e-05	-1.80668e-05	-7.28996e-06	-3.43032e-06	-1.4583e-06	-4.46478e-07	-3.17288e-06	-4.89324e-06	-5.75232e-06	-8.48807e-06	-9.24523e-06	-9.1101e-06	-1.05179e-05	-1.01198e-05	-9.40988e-06	-1.02286e-05	-9.51597e-06	-8.92069e-06	-9.68232e-06	-9.0369e-06	-8.72282e-06	-9.48731e-06	-8.91366e-06	-8.79395e-06	-9.48119e-06	-8.92271e-06	-8.91322e-06	-9.48212e-06	-8.92834e-06	-8.99598e-06	-9.44987e-06	-8.91755e-06	-9.04989e-06	-9.40347e-06	-8.90852e-06	-9.09274e-06	-9.35766e-06	-8.90814e-06	-9.12878e-06	-9.31408e-06	-8.91322e-06	-9.15556e-06	-9.27033e-06	-8.91931e-06	-9.17111e-06	-9.22509e-06	-8.92389e-06	-9.17537e-06	-9.17849e-06	-8.9258e-06	-9.16919e-06	-9.13095e-06	-8.9243e-06	-9.15349e-06	-9.08271e-06	-8.91871e-06	-9.12918e-06	-9.03389e-06	-8.90854e-06	-9.0972e-06	-8.98459e-06	-8.8935e-06	-9.05847e-06	-8.9348e-06	-8.87344e-06	-9.01392e-06	-8.88459e-06	-8.84838e-06	-8.96445e-06	-8.83391e-06	-8.81844e-06	-8.91086e-06	-8.78275e-06	-8.78383e-06
0.335	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.46819e-05	-5.03286e-05	-9.75249e-05	-0.000148041	-0.000198168	-0.000242175	-0.000280459	-0.000314358	-0.000342633	-0.000368903	-0.000378782	-0.000365413	-0.000340116	-0.000307289	-0.00027372	-0.000246088	-0.00022186	-0.000204544	-0.000193232	-0.000184117	-0.00017956	-0.000175952	-0.000171902	-0.000169353	-0.000164826	-0.00015962	-0.000154765	-0.000147857	-0.000141474	-0.000135296	-0.000128086	-0.000122321	-0.000116572	-0.000110646	-0.000106234	-0.00010146	-9.69629e-05	-9.35326e-05	-8.946e-05	-8.59095e-05	-8.2901e-05	-7.924e-05	-7.62547e-05	-7.3412e-05	-7.0116e-05	-6.75522e-05	-6.48729e-05	-6.20064e-05	-5.98135e-05	-5.73556e-05	-5.49441e-05	-5.3059e-05	-5.08475e-05	-4.88479e-05	-4.71919e-05	-4.52222e-05	-4.35611e-05	-4.20708e-05	-4.03331e-05	-3.89406e-05	-3.75812e-05	-3.60675e-05	-3.48876e-05	-3.36455e-05	-3.23451e-05	-3.13326e-05	-3.02035e-05	-2.90988e-05	-2.82168e-05	-2.71987e-05	-2.62663e-05	-2.54859e-05	-2.45764e-05	-2.37907e-05	-2.3091e-05	-2.22871e-05	-2.1623e-05	-2.09904e-05	-2.02872e-05	-1.9722e-05	-1.91481e-05	-1.8539e-05	-1.80532e-05	-1.75329e-05	-1.70095e-05	-1.65868e-05	-1.61171e-05	-1.56699e-05	-1.52974e-05	-1.48759e-05	-1.44948e-05	-1.41629e-05	-1.37875e-05	-1.34624e-05	-1.3164e-05	-1.28324e-05	-1.2554e-05	-1.22842e-05	-1.19935e-05	-1.17534e-05	-1.15089e-05	-1.12557e-05	-1.10467e-05	-1.08254e-05	-1.06059e-05	-1.04221e-05	-1.02222e-05	-1.00325e-05	-9.86916e-06	-9.68949e-06	-9.52555e-06	-9.37906e-06	-9.21836e-06	-9.07637e-06	-8.94403e-06	-8.80105e-06	-8.67746e-06	-8.55732e-06	-8.43071e-06	-8.32237e-06	-8.21302e-06	-8.1013e-06	-8.00551e-06	-7.90593e-06	-7.80757e-06	-7.72207e-06	-7.63149e-06	-7.54489e-06	-7.46789e-06	-7.38566e-06	-7.30927e-06	-7.23935e-06	-7.16489e-06	-2.89494e-05	-8.25026e-05	-0.000154542	-0.000232642	-0.00031028	-0.000378041	-0.000435774	-0.000484091	-0.00052093	-0.000552716	-0.000557302	-0.000526899	-0.000477672	-0.000416115	-0.000356645	-0.000306744	-0.00026503	-0.000237856	-0.000220282	-0.000209569	-0.000207066	-0.000205325	-0.00020502	-0.000205591	-0.000202344	-0.000199005	-0.000193836	-0.000185698	-0.000178602	-0.000169853	-0.000160692	-0.000153402	-0.000145047	-0.000137939	-0.000132277	-0.000125784	-0.000120961	-0.000116562	-0.000111502	-0.000107923	-0.000103938	-9.96581e-05	-9.65252e-05	-9.26242e-05	-8.89033e-05	-8.59799e-05	-8.22815e-05	-7.91453e-05	-7.64484e-05	-7.31418e-05	-7.05819e-05	-6.81258e-05	-6.52835e-05	-6.31919e-05	-6.09453e-05	-5.85423e-05	-5.67804e-05	-5.47133e-05	-5.26944e-05	-5.11554e-05	-4.92644e-05	-4.75775e-05	-4.61978e-05	-4.44954e-05	-4.30918e-05	-4.18367e-05	-4.03329e-05	-3.91624e-05	-3.80122e-05	-3.6706e-05	-3.57195e-05	-3.46632e-05	-3.35433e-05	-3.26974e-05	-3.17305e-05	-3.07795e-05	-3.004e-05	-2.91617e-05	-2.83592e-05	-2.77009e-05	-2.69115e-05	-2.62357e-05	-2.56415e-05	-2.49403e-05	-2.43696e-05	-2.38282e-05	-2.32125e-05	-2.27268e-05	-2.22315e-05	-2.16964e-05	-2.12781e-05	-2.08252e-05	-2.03639e-05	-1.99985e-05	-1.95861e-05	-1.91905e-05	-1.88668e-05	-1.84936e-05	-1.81552e-05	-1.78645e-05	-1.75294e-05	-1.72395e-05	-1.69759e-05	-1.66774e-05	-1.64279e-05	-1.61871e-05	-1.59232e-05	-1.57067e-05	-1.54861e-05	-1.52543e-05	-1.50643e-05	-1.48622e-05	-1.46594e-05	-1.44907e-05	-1.43061e-05	-1.41291e-05	-1.39775e-05	-1.38093e-05	-1.36547e-05	-1.3517e-05	-1.33647e-05	-1.3229e-05	-1.31029e-05	-1.29655e-05	-1.28458e-05	-1.27297e-05	-1.26061e-05	-1.24996e-05	-1.23923e-05	-1.22815e-05	-1.21858e-05	-1.20864e-05	-1.19872e-05	5.2669e-05	0.000215868	0.000429612	0.000628115	0.000778632	0.000855809	0.00085797	0.000818378	0.000760514	0.000698606	0.000593662	0.00043766	0.000268349	0.000122536	1.30061e-05	-5.22783e-05	-7.78782e-05	-8.13249e-05	-6.97459e-05	-5.05398e-05	-3.47761e-05	-2.12233e-05	-1.03206e-05	-6.3347e-06	-4.24774e-06	-3.13161e-06	-5.75672e-06	-7.3859e-06	-8.1603e-06	-1.08112e-05	-1.14902e-05	-1.12801e-05	-1.26116e-05	-1.21426e-05	-1.13639e-05	-1.2113e-05	-1.13363e-05	-1.06786e-05	-1.13776e-05	-1.0675e-05	-1.03049e-05	-1.10137e-05	-1.03893e-05	-1.02196e-05	-1.08574e-05	-1.02538e-05	-1.01996e-05	-1.07245e-05	-1.01306e-05	-1.01581e-05	-1.05729e-05	-1.00048e-05	-1.01012e-05	-1.042e-05	-9.89316e-06	-1.00452e-05	-1.02792e-05	-9.80125e-06	-9.99311e-06	-1.01509e-05	-9.72469e-06	-9.94128e-06	-1.00316e-05	-9.65796e-06	-9.88672e-06	-9.91903e-06	-9.59756e-06	-9.82844e-06	-9.81232e-06	-9.54151e-06	-9.76647e-06	-9.71114e-06	-9.48827e-06	-9.701e-06	-9.61502e-06	-9.43649e-06	-9.63226e-06	-9.52347e-06	-9.3851e-06	-9.56063e-06	-9.436e-06	-9.33322e-06	-9.48648e-06	-9.35212e-06	-9.28026e-06	-9.41029e-06	-9.27143e-06	-9.2258e-06	-9.33254e-06	-9.1935e-06	-9.16957e-06	-9.25367e-06	-9.11796e-06	-9.11144e-06
0.34	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.45187e-05	-4.97918e-05	-9.64658e-05	-0.000146376	-0.000195857	-0.000239205	-0.000276829	-0.000310072	-0.000337705	-0.000363346	-0.00037278	-0.0003592	-0.00033386	-0.0003011	-0.000267659	-0.000240183	-0.000216138	-0.000199018	-0.00018791	-0.000179011	-0.000174667	-0.000171274	-0.000167437	-0.00016509	-0.000160761	-0.000155742	-0.000151064	-0.000144325	-0.0001381	-0.000132072	-0.000125007	-0.000119378	-0.000113759	-0.000107959	-0.000103666	-9.90079e-05	-9.46222e-05	-9.12974e-05	-8.73279e-05	-8.38754e-05	-8.09602e-05	-7.739e-05	-7.44903e-05	-7.17296e-05	-6.85129e-05	-6.60237e-05	-6.34162e-05	-6.06189e-05	-5.8491e-05	-5.60962e-05	-5.3745e-05	-5.19168e-05	-4.97606e-05	-4.78136e-05	-4.62075e-05	-4.42864e-05	-4.26711e-05	-4.12245e-05	-3.95292e-05	-3.81767e-05	-3.68557e-05	-3.5379e-05	-3.42339e-05	-3.30254e-05	-3.17572e-05	-3.07751e-05	-2.96754e-05	-2.85987e-05	-2.77433e-05	-2.67508e-05	-2.58429e-05	-2.50856e-05	-2.41987e-05	-2.34342e-05	-2.27547e-05	-2.19704e-05	-2.13248e-05	-2.07098e-05	-2.00237e-05	-1.94746e-05	-1.89161e-05	-1.83219e-05	-1.78501e-05	-1.73433e-05	-1.68328e-05	-1.64223e-05	-1.59643e-05	-1.55283e-05	-1.51665e-05	-1.47552e-05	-1.43838e-05	-1.40611e-05	-1.36947e-05	-1.3378e-05	-1.30877e-05	-1.27638e-05	-1.24927e-05	-1.22299e-05	-1.19459e-05	-1.17121e-05	-1.14738e-05	-1.12264e-05	-1.10229e-05	-1.08069e-05	-1.05924e-05	-1.04134e-05	-1.02181e-05	-1.00327e-05	-9.87351e-06	-9.69782e-06	-9.53764e-06	-9.39472e-06	-9.23745e-06	-9.0987e-06	-8.96945e-06	-8.82943e-06	-8.70863e-06	-8.59115e-06	-8.46709e-06	-8.36115e-06	-8.25409e-06	-8.14457e-06	-8.05083e-06	-7.95322e-06	-7.85673e-06	-7.773e-06	-7.68411e-06	-7.5991e-06	-7.52361e-06	-7.44282e-06	-7.36779e-06	-7.29915e-06	-7.22591e-06	-2.8834e-05	-8.19816e-05	-0.000153456	-0.000230903	-0.000307839	-0.000374882	-0.000431886	-0.000479465	-0.00051557	-0.00054662	-0.000550661	-0.000519962	-0.000470617	-0.000409067	-0.000349673	-0.000299892	-0.000258342	-0.000231357	-0.000213999	-0.000203525	-0.000201269	-0.000199785	-0.000199737	-0.000200556	-0.000197553	-0.000194441	-0.000189489	-0.000181555	-0.000174648	-0.000166078	-0.000157088	-0.000149957	-0.000141757	-0.000134796	-0.000129274	-0.000122919	-0.000118227	-0.000113953	-0.000109017	-0.000105553	-0.000101681	-9.75092e-05	-9.44779e-05	-9.06759e-05	-8.70492e-05	-8.42145e-05	-8.06026e-05	-7.75482e-05	-7.4929e-05	-7.16981e-05	-6.92093e-05	-6.68215e-05	-6.40455e-05	-6.20161e-05	-5.98295e-05	-5.74843e-05	-5.57768e-05	-5.37624e-05	-5.17939e-05	-5.03024e-05	-4.84576e-05	-4.68146e-05	-4.54764e-05	-4.38144e-05	-4.24489e-05	-4.12301e-05	-3.97617e-05	-3.86243e-05	-3.75059e-05	-3.62304e-05	-3.52728e-05	-3.42444e-05	-3.31512e-05	-3.23305e-05	-3.13879e-05	-3.04602e-05	-2.97425e-05	-2.88854e-05	-2.81031e-05	-2.74639e-05	-2.66931e-05	-2.60347e-05	-2.54571e-05	-2.47721e-05	-2.42165e-05	-2.36897e-05	-2.3088e-05	-2.26154e-05	-2.21328e-05	-2.16098e-05	-2.12029e-05	-2.07611e-05	-2.03103e-05	-1.99548e-05	-1.9552e-05	-1.91655e-05	-1.88503e-05	-1.84854e-05	-1.81549e-05	-1.78716e-05	-1.75437e-05	-1.72607e-05	-1.70034e-05	-1.67112e-05	-1.64675e-05	-1.62323e-05	-1.59738e-05	-1.57623e-05	-1.55465e-05	-1.53193e-05	-1.51337e-05	-1.49358e-05	-1.47369e-05	-1.45719e-05	-1.43908e-05	-1.42172e-05	-1.40688e-05	-1.39037e-05	-1.37519e-05	-1.3617e-05	-1.34673e-05	-1.33341e-05	-1.32103e-05	-1.30751e-05	-1.29575e-05	-1.28433e-05	-1.27216e-05	-1.26169e-05	-1.25112e-05	-1.2402e-05	-1.23078e-05	-1.22097e-05	-1.21119e-05	5.25792e-05	0.00021586	0.000429773	0.000628523	0.000779265	0.000856574	0.000858719	0.000818915	0.000760677	0.000698307	0.000592819	0.000436219	0.000266294	0.000119918	9.94772e-06	-5.56366e-05	-8.1404e-05	-8.48972e-05	-7.32838e-05	-5.39935e-05	-3.81092e-05	-2.44263e-05	-1.33953e-05	-9.2807e-06	-7.0766e-06	-5.85417e-06	-8.37605e-06	-9.91231e-06	-1.06004e-05	-1.31649e-05	-1.37643e-05	-1.34777e-05	-1.47313e-05	-1.41902e-05	-1.33414e-05	-1.40197e-05	-1.31775e-05	-1.24562e-05	-1.30916e-05	-1.23305e-05	-1.19035e-05	-1.25556e-05	-1.18794e-05	-1.16588e-05	-1.22462e-05	-1.15966e-05	-1.14969e-05	-1.1977e-05	-1.13421e-05	-1.13289e-05	-1.17038e-05	-1.10993e-05	-1.11591e-05	-1.14425e-05	-1.08831e-05	-1.10025e-05	-1.1205e-05	-1.0698e-05	-1.08606e-05	-1.09905e-05	-1.05384e-05	-1.07287e-05	-1.07943e-05	-1.03975e-05	-1.06028e-05	-1.06131e-05	-1.0271e-05	-1.04809e-05	-1.04452e-05	-1.01559e-05	-1.03622e-05	-1.02894e-05	-1.00501e-05	-1.0246e-05	-1.01446e-05	-9.9513e-06	-1.01321e-05	-1.00096e-05	-9.85798e-06	-1.00202e-05	-9.88332e-06	-9.76867e-06	-9.91001e-06	-9.76478e-06	-9.68227e-06	-9.80168e-06	-9.65313e-06	-9.59794e-06	-9.6952e-06	-9.54752e-06	-9.515e-06	-9.59065e-06	-9.44724e-06	-9.433e-06
0.345	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.43555e-05	-4.9255e-05	-9.54066e-05	-0.000144712	-0.000193546	-0.000236236	-0.000273198	-0.000305786	-0.000332777	-0.00035779	-0.000366778	-0.000352986	-0.000327605	-0.000294911	-0.000261597	-0.000234279	-0.000210417	-0.000193492	-0.000182589	-0.000173904	-0.000169774	-0.000166596	-0.000162971	-0.000160827	-0.000156695	-0.000151865	-0.000147362	-0.000140793	-0.000134727	-0.000128848	-0.000121928	-0.000116434	-0.000110946	-0.000105272	-0.000101098	-9.65558e-05	-9.22815e-05	-8.90623e-05	-8.51958e-05	-8.18414e-05	-7.90194e-05	-7.554e-05	-7.27259e-05	-7.00471e-05	-6.69098e-05	-6.44952e-05	-6.19595e-05	-5.92314e-05	-5.71686e-05	-5.48367e-05	-5.25459e-05	-5.07746e-05	-4.86738e-05	-4.67794e-05	-4.52231e-05	-4.33505e-05	-4.17811e-05	-4.03782e-05	-3.87254e-05	-3.74128e-05	-3.61301e-05	-3.46904e-05	-3.35802e-05	-3.24052e-05	-3.11693e-05	-3.02176e-05	-2.91472e-05	-2.80987e-05	-2.72697e-05	-2.6303e-05	-2.54195e-05	-2.46854e-05	-2.38209e-05	-2.30777e-05	-2.24184e-05	-2.16537e-05	-2.10266e-05	-2.04293e-05	-1.97602e-05	-1.92273e-05	-1.86842e-05	-1.81048e-05	-1.7647e-05	-1.71536e-05	-1.66561e-05	-1.62578e-05	-1.58115e-05	-1.53868e-05	-1.50355e-05	-1.46345e-05	-1.42728e-05	-1.39594e-05	-1.36019e-05	-1.32936e-05	-1.30113e-05	-1.26952e-05	-1.24314e-05	-1.21756e-05	-1.18984e-05	-1.16709e-05	-1.14387e-05	-1.11971e-05	-1.09991e-05	-1.07883e-05	-1.05789e-05	-1.04046e-05	-1.0214e-05	-1.0033e-05	-9.87787e-06	-9.70614e-06	-9.54973e-06	-9.41037e-06	-9.25654e-06	-9.12104e-06	-8.99486e-06	-8.85781e-06	-8.73981e-06	-8.62498e-06	-8.50347e-06	-8.39993e-06	-8.29517e-06	-8.18783e-06	-8.09615e-06	-8.00051e-06	-7.9059e-06	-7.82392e-06	-7.73672e-06	-7.65332e-06	-7.57932e-06	-7.49998e-06	-7.42631e-06	-7.35895e-06	-7.28694e-06	-2.87185e-05	-8.14606e-05	-0.000152371	-0.000229164	-0.000305399	-0.000371723	-0.000427997	-0.000474839	-0.000510209	-0.000540524	-0.00054402	-0.000513025	-0.000463563	-0.00040202	-0.000342701	-0.000293041	-0.000251654	-0.000224857	-0.000207716	-0.00019748	-0.000195471	-0.000194246	-0.000194454	-0.000195522	-0.000192762	-0.000189878	-0.000185141	-0.000177412	-0.000170693	-0.000162304	-0.000153484	-0.000146511	-0.000138466	-0.000131652	-0.000126271	-0.000120054	-0.000115492	-0.000111345	-0.000106531	-0.000103184	-9.94235e-05	-9.53604e-05	-9.24307e-05	-8.87276e-05	-8.51951e-05	-8.24491e-05	-7.89238e-05	-7.59512e-05	-7.34096e-05	-7.02544e-05	-6.78368e-05	-6.55172e-05	-6.28075e-05	-6.08402e-05	-5.87137e-05	-5.64264e-05	-5.47731e-05	-5.28115e-05	-5.08935e-05	-4.94493e-05	-4.76508e-05	-4.60517e-05	-4.47549e-05	-4.31334e-05	-4.1806e-05	-4.06236e-05	-3.91904e-05	-3.80862e-05	-3.69996e-05	-3.57549e-05	-3.48261e-05	-3.38255e-05	-3.27591e-05	-3.19635e-05	-3.10452e-05	-3.01408e-05	-2.9445e-05	-2.86092e-05	-2.7847e-05	-2.72269e-05	-2.64746e-05	-2.58338e-05	-2.52728e-05	-2.46039e-05	-2.40635e-05	-2.35512e-05	-2.29635e-05	-2.25041e-05	-2.20341e-05	-2.15233e-05	-2.11278e-05	-2.0697e-05	-2.02567e-05	-1.99111e-05	-1.95178e-05	-1.91405e-05	-1.88338e-05	-1.84773e-05	-1.81546e-05	-1.78788e-05	-1.75581e-05	-1.72818e-05	-1.7031e-05	-1.6745e-05	-1.65072e-05	-1.62775e-05	-1.60244e-05	-1.58179e-05	-1.5607e-05	-1.53844e-05	-1.5203e-05	-1.50093e-05	-1.48144e-05	-1.46531e-05	-1.44756e-05	-1.43053e-05	-1.41601e-05	-1.39981e-05	-1.38492e-05	-1.3717e-05	-1.35698e-05	-1.34391e-05	-1.33177e-05	-1.31847e-05	-1.30692e-05	-1.29569e-05	-1.28372e-05	-1.27342e-05	-1.26301e-05	-1.25225e-05	-1.24297e-05	-1.23331e-05	-1.22365e-05	5.24894e-05	0.000215851	0.000429935	0.00062893	0.000779898	0.000857338	0.000859467	0.000819451	0.000760841	0.000698008	0.000591976	0.000434777	0.000264239	0.0001173	6.88931e-06	-5.89949e-05	-8.49297e-05	-8.84694e-05	-7.68218e-05	-5.74471e-05	-4.14422e-05	-2.76292e-05	-1.647e-05	-1.22267e-05	-9.90546e-06	-8.57672e-06	-1.09954e-05	-1.24387e-05	-1.30405e-05	-1.55186e-05	-1.60383e-05	-1.56752e-05	-1.68511e-05	-1.62378e-05	-1.5319e-05	-1.59263e-05	-1.50188e-05	-1.42339e-05	-1.48055e-05	-1.39861e-05	-1.35021e-05	-1.40975e-05	-1.33695e-05	-1.3098e-05	-1.3635e-05	-1.29395e-05	-1.27942e-05	-1.32295e-05	-1.25537e-05	-1.24997e-05	-1.28347e-05	-1.21937e-05	-1.22171e-05	-1.24649e-05	-1.18731e-05	-1.19597e-05	-1.21307e-05	-1.15948e-05	-1.17281e-05	-1.183e-05	-1.1352e-05	-1.15162e-05	-1.15569e-05	-1.1137e-05	-1.13189e-05	-1.13071e-05	-1.09444e-05	-1.11333e-05	-1.1078e-05	-1.07703e-05	-1.09578e-05	-1.08677e-05	-1.06118e-05	-1.07911e-05	-1.06742e-05	-1.04661e-05	-1.0632e-05	-1.04957e-05	-1.03309e-05	-1.04797e-05	-1.03306e-05	-1.02041e-05	-1.03335e-05	-1.01774e-05	-1.00843e-05	-1.01931e-05	-1.00348e-05	-9.97008e-06	-1.00579e-05	-9.90155e-06	-9.86044e-06	-9.92764e-06	-9.77652e-06	-9.75456e-06
0.35	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.41922e-05	-4.87181e-05	-9.43475e-05	-0.000143048	-0.000191234	-0.000233266	-0.000269568	-0.0003015	-0.000327849	-0.000352233	-0.000360775	-0.000346773	-0.000321349	-0.000288722	-0.000255535	-0.000228374	-0.000204695	-0.000187966	-0.000177267	-0.000168797	-0.000164881	-0.000161918	-0.000158506	-0.000156565	-0.00015263	-0.000147987	-0.000143661	-0.000137261	-0.000131353	-0.000125624	-0.000118849	-0.00011349	-0.000108133	-0.000102585	-9.85302e-05	-9.41037e-05	-8.99408e-05	-8.68271e-05	-8.30638e-05	-7.98073e-05	-7.70786e-05	-7.369e-05	-7.09616e-05	-6.83647e-05	-6.53067e-05	-6.29667e-05	-6.05028e-05	-5.78439e-05	-5.58461e-05	-5.35773e-05	-5.13468e-05	-4.96324e-05	-4.75869e-05	-4.57452e-05	-4.42388e-05	-4.24147e-05	-4.08911e-05	-3.9532e-05	-3.79215e-05	-3.66489e-05	-3.54045e-05	-3.40019e-05	-3.29265e-05	-3.1785e-05	-3.05814e-05	-2.966e-05	-2.86191e-05	-2.75986e-05	-2.67962e-05	-2.58552e-05	-2.49961e-05	-2.42852e-05	-2.34431e-05	-2.27211e-05	-2.20822e-05	-2.1337e-05	-2.07284e-05	-2.01488e-05	-1.94968e-05	-1.89799e-05	-1.84522e-05	-1.78877e-05	-1.74439e-05	-1.6964e-05	-1.64794e-05	-1.60933e-05	-1.56588e-05	-1.52452e-05	-1.49046e-05	-1.45138e-05	-1.41618e-05	-1.38576e-05	-1.3509e-05	-1.32092e-05	-1.2935e-05	-1.26266e-05	-1.23701e-05	-1.21214e-05	-1.18508e-05	-1.16297e-05	-1.14035e-05	-1.11678e-05	-1.09753e-05	-1.07698e-05	-1.05655e-05	-1.03959e-05	-1.02098e-05	-1.00332e-05	-9.88222e-06	-9.71447e-06	-9.56182e-06	-9.42603e-06	-9.27564e-06	-9.14337e-06	-9.02028e-06	-8.8862e-06	-8.77098e-06	-8.65882e-06	-8.53986e-06	-8.43871e-06	-8.33624e-06	-8.23109e-06	-8.14147e-06	-8.04781e-06	-7.95506e-06	-7.87485e-06	-7.78933e-06	-7.70753e-06	-7.63504e-06	-7.55714e-06	-7.48482e-06	-7.41875e-06	-7.34796e-06	-2.86031e-05	-8.09395e-05	-0.000151285	-0.000227425	-0.000302958	-0.000368564	-0.000424108	-0.000470214	-0.000504848	-0.000534428	-0.00053738	-0.000506087	-0.000456509	-0.000394972	-0.000335729	-0.00028619	-0.000244966	-0.000218358	-0.000201434	-0.000191436	-0.000189674	-0.000188706	-0.000189171	-0.000190487	-0.000187971	-0.000185315	-0.000180793	-0.00017327	-0.000166739	-0.000158529	-0.000149879	-0.000143066	-0.000135176	-0.000128509	-0.000123268	-0.000117189	-0.000112758	-0.000108736	-0.000104046	-0.000100814	-9.71664e-05	-9.32116e-05	-9.03834e-05	-8.67793e-05	-8.3341e-05	-8.06837e-05	-7.7245e-05	-7.43541e-05	-7.18902e-05	-6.88108e-05	-6.64643e-05	-6.4213e-05	-6.15695e-05	-5.96643e-05	-5.75979e-05	-5.53684e-05	-5.37694e-05	-5.18606e-05	-4.9993e-05	-4.85963e-05	-4.6844e-05	-4.52887e-05	-4.40335e-05	-4.24524e-05	-4.11631e-05	-4.0017e-05	-3.86191e-05	-3.75481e-05	-3.64933e-05	-3.52793e-05	-3.43794e-05	-3.34066e-05	-3.2367e-05	-3.15965e-05	-3.07026e-05	-2.98214e-05	-2.91475e-05	-2.83329e-05	-2.7591e-05	-2.69899e-05	-2.62561e-05	-2.56328e-05	-2.50885e-05	-2.44357e-05	-2.39105e-05	-2.34126e-05	-2.2839e-05	-2.23927e-05	-2.19354e-05	-2.14368e-05	-2.10527e-05	-2.06328e-05	-2.02031e-05	-1.98674e-05	-1.94837e-05	-1.91154e-05	-1.88174e-05	-1.84691e-05	-1.81543e-05	-1.78859e-05	-1.75724e-05	-1.7303e-05	-1.70586e-05	-1.67788e-05	-1.65468e-05	-1.63227e-05	-1.6075e-05	-1.58735e-05	-1.56674e-05	-1.54494e-05	-1.52724e-05	-1.50828e-05	-1.48919e-05	-1.47343e-05	-1.45603e-05	-1.43935e-05	-1.42514e-05	-1.40925e-05	-1.39465e-05	-1.38169e-05	-1.36724e-05	-1.35442e-05	-1.3425e-05	-1.32943e-05	-1.31808e-05	-1.30705e-05	-1.29527e-05	-1.28514e-05	-1.2749e-05	-1.2643e-05	-1.25517e-05	-1.24565e-05	-1.23612e-05	5.23996e-05	0.000215843	0.000430096	0.000629338	0.000780531	0.000858103	0.000860215	0.000819988	0.000761004	0.000697709	0.000591133	0.000433336	0.000262184	0.000114681	3.83088e-06	-6.23532e-05	-8.84555e-05	-9.20417e-05	-8.03597e-05	-6.09007e-05	-4.47753e-05	-3.08322e-05	-1.95447e-05	-1.51727e-05	-1.27343e-05	-1.12993e-05	-1.36147e-05	-1.49651e-05	-1.54806e-05	-1.78722e-05	-1.83123e-05	-1.78728e-05	-1.89709e-05	-1.82854e-05	-1.72965e-05	-1.78329e-05	-1.68601e-05	-1.60115e-05	-1.65194e-05	-1.56417e-05	-1.51007e-05	-1.56394e-05	-1.48596e-05	-1.45372e-05	-1.50238e-05	-1.42823e-05	-1.40915e-05	-1.4482e-05	-1.37653e-05	-1.36705e-05	-1.39656e-05	-1.32882e-05	-1.3275e-05	-1.34874e-05	-1.28631e-05	-1.2917e-05	-1.30565e-05	-1.24916e-05	-1.25956e-05	-1.26695e-05	-1.21657e-05	-1.23037e-05	-1.23195e-05	-1.18766e-05	-1.2035e-05	-1.20011e-05	-1.16178e-05	-1.17858e-05	-1.17109e-05	-1.13848e-05	-1.15535e-05	-1.1446e-05	-1.11736e-05	-1.13361e-05	-1.12038e-05	-1.09809e-05	-1.11318e-05	-1.09818e-05	-1.08037e-05	-1.09392e-05	-1.0778e-05	-1.06396e-05	-1.07571e-05	-1.05901e-05	-1.04863e-05	-1.05844e-05	-1.04165e-05	-1.03422e-05	-1.04205e-05	-1.02556e-05	-1.02059e-05	-1.02646e-05	-1.01058e-05	-1.00761e-05
0.355	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.40242e-05	-4.81654e-05	-9.3257e-05	-0.000141334	-0.000188854	-0.000230208	-0.000265831	-0.000297087	-0.000322775	-0.000346512	-0.000354596	-0.000340376	-0.000314908	-0.000282349	-0.000249293	-0.000222293	-0.000198802	-0.000182274	-0.000171786	-0.000163536	-0.00015984	-0.000157097	-0.000153904	-0.000152171	-0.000148439	-0.000143989	-0.000139843	-0.000133618	-0.000127872	-0.000122298	-0.000115671	-0.000110452	-0.000105228	-9.98096e-05	-9.58774e-05	-9.157e-05	-8.75215e-05	-8.45163e-05	-8.08588e-05	-7.77031e-05	-7.50703e-05	-7.17749e-05	-6.91344e-05	-6.66218e-05	-6.36454e-05	-6.13819e-05	-5.89919e-05	-5.6404e-05	-5.44731e-05	-5.22691e-05	-5.01005e-05	-4.84447e-05	-4.6456e-05	-4.46684e-05	-4.32133e-05	-4.1439e-05	-3.99626e-05	-3.86484e-05	-3.70816e-05	-3.58501e-05	-3.4645e-05	-3.32804e-05	-3.22408e-05	-3.11339e-05	-2.99635e-05	-2.90734e-05	-2.80626e-05	-2.70711e-05	-2.62959e-05	-2.53813e-05	-2.45474e-05	-2.38603e-05	-2.30413e-05	-2.23412e-05	-2.1723e-05	-2.09981e-05	-2.04084e-05	-1.9847e-05	-1.92126e-05	-1.87123e-05	-1.82005e-05	-1.76513e-05	-1.72219e-05	-1.67559e-05	-1.62846e-05	-1.5911e-05	-1.54886e-05	-1.50866e-05	-1.47569e-05	-1.43767e-05	-1.40348e-05	-1.37401e-05	-1.34007e-05	-1.31096e-05	-1.28436e-05	-1.25433e-05	-1.22943e-05	-1.20528e-05	-1.17892e-05	-1.15746e-05	-1.13548e-05	-1.1125e-05	-1.09382e-05	-1.07382e-05	-1.05391e-05	-1.03745e-05	-1.01931e-05	-1.0021e-05	-9.8743e-06	-9.71067e-06	-9.56192e-06	-9.42983e-06	-9.283e-06	-9.15411e-06	-9.03422e-06	-8.90321e-06	-8.7909e-06	-8.68151e-06	-8.5652e-06	-8.46656e-06	-8.36648e-06	-8.26362e-06	-8.17614e-06	-8.08454e-06	-7.99375e-06	-7.91538e-06	-7.83164e-06	-7.75151e-06	-7.6806e-06	-7.60422e-06	-7.53334e-06	-7.46861e-06	-7.39912e-06	-2.84725e-05	-8.03915e-05	-0.000150156	-0.000225623	-0.000300434	-0.0003653	-0.000420093	-0.00046544	-0.000499318	-0.000528141	-0.000530532	-0.000498934	-0.000449235	-0.000387705	-0.00032854	-0.000279125	-0.000238069	-0.000211654	-0.000194952	-0.0001852	-0.000183691	-0.000182988	-0.000183716	-0.000185288	-0.000183022	-0.000180601	-0.0001763	-0.000168987	-0.00016265	-0.000154625	-0.00014615	-0.0001395	-0.000131769	-0.000125254	-0.000120156	-0.000114219	-0.000109922	-0.00010603	-0.000101467	-9.83537e-05	-9.48216e-05	-9.09782e-05	-8.82545e-05	-8.4752e-05	-8.14105e-05	-7.88444e-05	-7.54947e-05	-7.26878e-05	-7.03038e-05	-6.73022e-05	-6.50289e-05	-6.28478e-05	-6.02725e-05	-5.84311e-05	-5.64264e-05	-5.42565e-05	-5.27133e-05	-5.08587e-05	-4.9043e-05	-4.76951e-05	-4.59904e-05	-4.44802e-05	-4.32677e-05	-4.17282e-05	-4.04782e-05	-3.93694e-05	-3.80079e-05	-3.6971e-05	-3.59489e-05	-3.47666e-05	-3.38963e-05	-3.29522e-05	-3.19401e-05	-3.11955e-05	-3.03267e-05	-2.94694e-05	-2.8818e-05	-2.80254e-05	-2.73042e-05	-2.67228e-05	-2.60082e-05	-2.54029e-05	-2.48757e-05	-2.42396e-05	-2.373e-05	-2.32471e-05	-2.2688e-05	-2.22553e-05	-2.1811e-05	-2.13249e-05	-2.09526e-05	-2.05442e-05	-2.01253e-05	-1.97998e-05	-1.9426e-05	-1.90672e-05	-1.8778e-05	-1.84384e-05	-1.81317e-05	-1.7871e-05	-1.7565e-05	-1.73025e-05	-1.70648e-05	-1.67915e-05	-1.65656e-05	-1.63473e-05	-1.61051e-05	-1.59089e-05	-1.57078e-05	-1.54946e-05	-1.53221e-05	-1.51368e-05	-1.495e-05	-1.47963e-05	-1.46261e-05	-1.44628e-05	-1.43241e-05	-1.41683e-05	-1.40254e-05	-1.38987e-05	-1.37569e-05	-1.36313e-05	-1.35145e-05	-1.33861e-05	-1.32749e-05	-1.31667e-05	-1.30508e-05	-1.29514e-05	-1.28508e-05	-1.27464e-05	-1.26567e-05	-1.2563e-05	-1.24691e-05	5.23276e-05	0.000215854	0.000430282	0.000629776	0.0007812	0.000858909	0.000861004	0.00082056	0.000761193	0.000697424	0.000590289	0.000431878	0.000260097	0.000112016	7.13616e-07	-6.57784e-05	-9.20528e-05	-9.5687e-05	-8.39698e-05	-6.44244e-05	-4.81753e-05	-3.40987e-05	-2.26796e-05	-1.81756e-05	-1.5617e-05	-1.40728e-05	-1.62823e-05	-1.75374e-05	-1.79643e-05	-2.02672e-05	-2.06256e-05	-2.01076e-05	-2.11259e-05	-2.03664e-05	-1.93056e-05	-1.97692e-05	-1.87293e-05	-1.78156e-05	-1.82581e-05	-1.73205e-05	-1.6721e-05	-1.72015e-05	-1.63687e-05	-1.5994e-05	-1.6429e-05	-1.56404e-05	-1.54028e-05	-1.57473e-05	-1.49887e-05	-1.48521e-05	-1.51063e-05	-1.43915e-05	-1.43409e-05	-1.45169e-05	-1.38593e-05	-1.38797e-05	-1.39869e-05	-1.33923e-05	-1.34663e-05	-1.35115e-05	-1.29812e-05	-1.30923e-05	-1.30827e-05	-1.26162e-05	-1.27506e-05	-1.26941e-05	-1.22896e-05	-1.24362e-05	-1.23412e-05	-1.19962e-05	-1.21458e-05	-1.20204e-05	-1.17312e-05	-1.18766e-05	-1.17284e-05	-1.14904e-05	-1.16261e-05	-1.1462e-05	-1.12704e-05	-1.13922e-05	-1.12184e-05	-1.10679e-05	-1.11733e-05	-1.09952e-05	-1.08805e-05	-1.09678e-05	-1.079e-05	-1.07059e-05	-1.07745e-05	-1.06008e-05	-1.05423e-05	-1.05924e-05	-1.04257e-05	-1.03882e-05
0.36	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.38561e-05	-4.76127e-05	-9.21665e-05	-0.000139621	-0.000186475	-0.00022715	-0.000262093	-0.000292674	-0.000317701	-0.000340791	-0.000348416	-0.000333978	-0.000308467	-0.000275976	-0.000243051	-0.000216213	-0.00019291	-0.000176582	-0.000166304	-0.000158275	-0.000154799	-0.000152277	-0.000149302	-0.000147777	-0.000144248	-0.000139991	-0.000136026	-0.000129974	-0.000124392	-0.000118971	-0.000112493	-0.000107413	-0.000102324	-9.70346e-05	-9.32245e-05	-8.90363e-05	-8.51022e-05	-8.22054e-05	-7.86539e-05	-7.55989e-05	-7.30619e-05	-6.98598e-05	-6.73073e-05	-6.48789e-05	-6.1984e-05	-5.97971e-05	-5.74809e-05	-5.49641e-05	-5.31001e-05	-5.09608e-05	-4.88543e-05	-4.72569e-05	-4.53252e-05	-4.35916e-05	-4.21877e-05	-4.04633e-05	-3.90341e-05	-3.77649e-05	-3.62416e-05	-3.50512e-05	-3.38856e-05	-3.2559e-05	-3.15552e-05	-3.04828e-05	-2.93455e-05	-2.84867e-05	-2.75062e-05	-2.65435e-05	-2.57956e-05	-2.49074e-05	-2.40987e-05	-2.34353e-05	-2.26395e-05	-2.19613e-05	-2.13639e-05	-2.06591e-05	-2.00885e-05	-1.95453e-05	-1.89285e-05	-1.84447e-05	-1.79488e-05	-1.74149e-05	-1.69999e-05	-1.65478e-05	-1.60898e-05	-1.57287e-05	-1.53185e-05	-1.4928e-05	-1.46092e-05	-1.42396e-05	-1.39077e-05	-1.36225e-05	-1.32924e-05	-1.301e-05	-1.27523e-05	-1.24599e-05	-1.22185e-05	-1.19842e-05	-1.17276e-05	-1.15196e-05	-1.1306e-05	-1.10823e-05	-1.09011e-05	-1.07066e-05	-1.05127e-05	-1.0353e-05	-1.01764e-05	-1.00088e-05	-9.86638e-06	-9.70687e-06	-9.56202e-06	-9.43363e-06	-9.29037e-06	-9.16484e-06	-9.04815e-06	-8.92023e-06	-8.81082e-06	-8.7042e-06	-8.59055e-06	-8.49441e-06	-8.39671e-06	-8.29614e-06	-8.21081e-06	-8.12127e-06	-8.03244e-06	-7.95592e-06	-7.87395e-06	-7.7955e-06	-7.72617e-06	-7.6513e-06	-7.58185e-06	-7.51847e-06	-7.45027e-06	-2.8342e-05	-7.98434e-05	-0.000149026	-0.000223821	-0.00029791	-0.000362037	-0.000416078	-0.000460666	-0.000493788	-0.000521853	-0.000523684	-0.000491781	-0.000441961	-0.000380438	-0.00032135	-0.000272059	-0.000231172	-0.00020495	-0.000188471	-0.000178964	-0.000177708	-0.000177271	-0.000178262	-0.000180089	-0.000178074	-0.000175887	-0.000171807	-0.000164705	-0.000158561	-0.000150721	-0.000142421	-0.000135934	-0.000128363	-0.000121998	-0.000117045	-0.00011125	-0.000107087	-0.000103325	-9.88874e-05	-9.58935e-05	-9.24769e-05	-8.87448e-05	-8.61255e-05	-8.27247e-05	-7.948e-05	-7.70052e-05	-7.37445e-05	-7.10216e-05	-6.87174e-05	-6.57936e-05	-6.35935e-05	-6.14825e-05	-5.89754e-05	-5.71978e-05	-5.52549e-05	-5.31445e-05	-5.16572e-05	-4.98569e-05	-4.8093e-05	-4.67939e-05	-4.51367e-05	-4.36717e-05	-4.25018e-05	-4.1004e-05	-3.97932e-05	-3.87218e-05	-3.73966e-05	-3.63938e-05	-3.54044e-05	-3.42538e-05	-3.34132e-05	-3.24978e-05	-3.15133e-05	-3.07945e-05	-2.99507e-05	-2.91174e-05	-2.84886e-05	-2.77179e-05	-2.70175e-05	-2.64558e-05	-2.57602e-05	-2.5173e-05	-2.46629e-05	-2.40435e-05	-2.35496e-05	-2.30816e-05	-2.2537e-05	-2.21179e-05	-2.16866e-05	-2.12131e-05	-2.08526e-05	-2.04555e-05	-2.00475e-05	-1.97323e-05	-1.93684e-05	-1.90189e-05	-1.87387e-05	-1.84076e-05	-1.81091e-05	-1.78561e-05	-1.75575e-05	-1.73021e-05	-1.70711e-05	-1.68042e-05	-1.65844e-05	-1.63719e-05	-1.61353e-05	-1.59443e-05	-1.57482e-05	-1.55398e-05	-1.53718e-05	-1.51909e-05	-1.50082e-05	-1.48584e-05	-1.46919e-05	-1.45321e-05	-1.43967e-05	-1.42442e-05	-1.41043e-05	-1.39804e-05	-1.38414e-05	-1.37183e-05	-1.36041e-05	-1.3478e-05	-1.33689e-05	-1.32628e-05	-1.31489e-05	-1.30514e-05	-1.29525e-05	-1.28499e-05	-1.27617e-05	-1.26695e-05	-1.25771e-05	5.22555e-05	0.000215866	0.000430468	0.000630215	0.00078187	0.000859714	0.000861793	0.000821131	0.000761382	0.000697138	0.000589445	0.00043042	0.00025801	0.000109351	-2.40365e-06	-6.92036e-05	-9.56501e-05	-9.93322e-05	-8.75798e-05	-6.79481e-05	-5.15753e-05	-3.73653e-05	-2.58145e-05	-2.11785e-05	-1.84996e-05	-1.68464e-05	-1.895e-05	-2.01096e-05	-2.0448e-05	-2.26623e-05	-2.29389e-05	-2.23425e-05	-2.32809e-05	-2.24474e-05	-2.13146e-05	-2.17055e-05	-2.05986e-05	-1.96196e-05	-1.99967e-05	-1.89993e-05	-1.83413e-05	-1.87637e-05	-1.78778e-05	-1.74509e-05	-1.78342e-05	-1.69984e-05	-1.67141e-05	-1.70127e-05	-1.62122e-05	-1.60336e-05	-1.62471e-05	-1.54949e-05	-1.54067e-05	-1.55465e-05	-1.48556e-05	-1.48423e-05	-1.49172e-05	-1.4293e-05	-1.43369e-05	-1.43535e-05	-1.37968e-05	-1.3881e-05	-1.38459e-05	-1.33557e-05	-1.34661e-05	-1.3387e-05	-1.29615e-05	-1.30865e-05	-1.29715e-05	-1.26076e-05	-1.2738e-05	-1.25949e-05	-1.22887e-05	-1.2417e-05	-1.2253e-05	-1.19999e-05	-1.21203e-05	-1.19422e-05	-1.1737e-05	-1.18452e-05	-1.16589e-05	-1.14962e-05	-1.15894e-05	-1.14002e-05	-1.12746e-05	-1.13511e-05	-1.11634e-05	-1.10696e-05	-1.11285e-05	-1.09459e-05	-1.08787e-05	-1.09202e-05	-1.07457e-05	-1.07002e-05
0.365	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.36881e-05	-4.706e-05	-9.1076e-05	-0.000137907	-0.000184095	-0.000224092	-0.000258356	-0.000288261	-0.000312628	-0.00033507	-0.000342236	-0.000327581	-0.000302026	-0.000269604	-0.000236809	-0.000210132	-0.000187017	-0.00017089	-0.000160822	-0.000153014	-0.000149758	-0.000147456	-0.0001447	-0.000143383	-0.000140057	-0.000135993	-0.000132208	-0.000126331	-0.000120911	-0.000115645	-0.000109315	-0.000104374	-9.9419e-05	-9.42595e-05	-9.05717e-05	-8.65026e-05	-8.2683e-05	-7.98946e-05	-7.64489e-05	-7.34947e-05	-7.10535e-05	-6.79447e-05	-6.54802e-05	-6.31359e-05	-6.03226e-05	-5.82124e-05	-5.597e-05	-5.35243e-05	-5.17271e-05	-4.96526e-05	-4.76081e-05	-4.60692e-05	-4.41943e-05	-4.25148e-05	-4.11622e-05	-3.94877e-05	-3.81055e-05	-3.68813e-05	-3.54016e-05	-3.42523e-05	-3.31261e-05	-3.18376e-05	-3.08696e-05	-2.98318e-05	-2.87276e-05	-2.79e-05	-2.69497e-05	-2.60159e-05	-2.52953e-05	-2.44336e-05	-2.36499e-05	-2.30104e-05	-2.22377e-05	-2.15814e-05	-2.10048e-05	-2.03202e-05	-1.97686e-05	-1.92436e-05	-1.86443e-05	-1.81771e-05	-1.76971e-05	-1.71785e-05	-1.67779e-05	-1.63397e-05	-1.5895e-05	-1.55465e-05	-1.51483e-05	-1.47695e-05	-1.44616e-05	-1.41025e-05	-1.37807e-05	-1.3505e-05	-1.3184e-05	-1.29103e-05	-1.26609e-05	-1.23766e-05	-1.21428e-05	-1.19157e-05	-1.1666e-05	-1.14645e-05	-1.12572e-05	-1.10395e-05	-1.08641e-05	-1.0675e-05	-1.04863e-05	-1.03316e-05	-1.01597e-05	-9.99663e-06	-9.85846e-06	-9.70307e-06	-9.56212e-06	-9.43743e-06	-9.29773e-06	-9.17557e-06	-9.06209e-06	-8.93725e-06	-8.83074e-06	-8.72689e-06	-8.6159e-06	-8.52225e-06	-8.42695e-06	-8.32866e-06	-8.24548e-06	-8.158e-06	-8.07114e-06	-7.99646e-06	-7.91625e-06	-7.83948e-06	-7.77173e-06	-7.69838e-06	-7.63036e-06	-7.56833e-06	-7.50143e-06	-2.82115e-05	-7.92954e-05	-0.000147897	-0.000222019	-0.000295385	-0.000358773	-0.000412062	-0.000455892	-0.000488257	-0.000515566	-0.000516836	-0.000484628	-0.000434687	-0.00037317	-0.000314161	-0.000264994	-0.000224274	-0.000198247	-0.000181989	-0.000172728	-0.000171725	-0.000171553	-0.000172808	-0.00017489	-0.000173125	-0.000171172	-0.000167314	-0.000160422	-0.000154472	-0.000146817	-0.000138692	-0.000132368	-0.000124956	-0.000118743	-0.000113934	-0.00010828	-0.000104251	-0.000100619	-9.63082e-05	-9.34332e-05	-9.01322e-05	-8.65114e-05	-8.39965e-05	-8.06974e-05	-7.75496e-05	-7.51659e-05	-7.19942e-05	-6.93553e-05	-6.7131e-05	-6.42851e-05	-6.21581e-05	-6.01173e-05	-5.76783e-05	-5.59646e-05	-5.40835e-05	-5.20325e-05	-5.0601e-05	-4.8855e-05	-4.7143e-05	-4.58927e-05	-4.42831e-05	-4.28632e-05	-4.1736e-05	-4.02798e-05	-3.91082e-05	-3.80742e-05	-3.67853e-05	-3.58166e-05	-3.486e-05	-3.3741e-05	-3.29302e-05	-3.20434e-05	-3.10864e-05	-3.03935e-05	-2.95748e-05	-2.87655e-05	-2.81592e-05	-2.74103e-05	-2.67308e-05	-2.61887e-05	-2.55123e-05	-2.49431e-05	-2.44502e-05	-2.38474e-05	-2.33691e-05	-2.29161e-05	-2.2386e-05	-2.19804e-05	-2.15622e-05	-2.11013e-05	-2.07525e-05	-2.03668e-05	-1.99697e-05	-1.96647e-05	-1.93107e-05	-1.89707e-05	-1.86993e-05	-1.83768e-05	-1.80865e-05	-1.78412e-05	-1.75501e-05	-1.73017e-05	-1.70774e-05	-1.68169e-05	-1.66032e-05	-1.63965e-05	-1.61654e-05	-1.59797e-05	-1.57886e-05	-1.5585e-05	-1.54215e-05	-1.52449e-05	-1.50664e-05	-1.49204e-05	-1.47577e-05	-1.46014e-05	-1.44694e-05	-1.43201e-05	-1.41831e-05	-1.40622e-05	-1.39259e-05	-1.38054e-05	-1.36936e-05	-1.35699e-05	-1.3463e-05	-1.3359e-05	-1.32471e-05	-1.31514e-05	-1.30543e-05	-1.29533e-05	-1.28667e-05	-1.2776e-05	-1.2685e-05	5.21834e-05	0.000215878	0.000430655	0.000630654	0.00078254	0.00086052	0.000862582	0.000821703	0.000761571	0.000696853	0.000588602	0.000428963	0.000255923	0.000106686	-5.52092e-06	-7.26289e-05	-9.92473e-05	-0.000102977	-9.11899e-05	-7.14718e-05	-5.49753e-05	-4.06318e-05	-2.89494e-05	-2.41813e-05	-2.13823e-05	-1.96199e-05	-2.16176e-05	-2.26819e-05	-2.29317e-05	-2.50573e-05	-2.52522e-05	-2.45773e-05	-2.54359e-05	-2.45283e-05	-2.33237e-05	-2.36419e-05	-2.24679e-05	-2.14236e-05	-2.17354e-05	-2.06781e-05	-1.99616e-05	-2.03258e-05	-1.93868e-05	-1.89077e-05	-1.92393e-05	-1.83564e-05	-1.80254e-05	-1.82781e-05	-1.74356e-05	-1.72152e-05	-1.73878e-05	-1.65982e-05	-1.64726e-05	-1.6576e-05	-1.58518e-05	-1.5805e-05	-1.58476e-05	-1.51937e-05	-1.52076e-05	-1.51955e-05	-1.46123e-05	-1.46697e-05	-1.46091e-05	-1.40953e-05	-1.41817e-05	-1.408e-05	-1.36333e-05	-1.37369e-05	-1.36018e-05	-1.32191e-05	-1.33303e-05	-1.31693e-05	-1.28463e-05	-1.29574e-05	-1.27776e-05	-1.25094e-05	-1.26145e-05	-1.24223e-05	-1.22036e-05	-1.22981e-05	-1.20994e-05	-1.19246e-05	-1.20056e-05	-1.18053e-05	-1.16688e-05	-1.17344e-05	-1.15368e-05	-1.14332e-05	-1.14825e-05	-1.12911e-05	-1.12151e-05	-1.1248e-05	-1.10656e-05	-1.10123e-05
0.37	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.35169e-05	-4.64971e-05	-8.99654e-05	-0.000136162	-0.000181671	-0.000220978	-0.000254549	-0.000283767	-0.00030746	-0.000329244	-0.000335943	-0.000321066	-0.000295466	-0.000263113	-0.000230451	-0.000203939	-0.000181015	-0.000165092	-0.000155238	-0.000147655	-0.000144622	-0.000142545	-0.00014001	-0.000138906	-0.000135786	-0.000131918	-0.000128317	-0.000122617	-0.000117363	-0.000112253	-0.000106074	-0.000101275	-9.64564e-05	-9.14288e-05	-8.78653e-05	-8.39174e-05	-8.02142e-05	-7.75361e-05	-7.41982e-05	-7.13464e-05	-6.90027e-05	-6.59888e-05	-6.36139e-05	-6.13552e-05	-5.86248e-05	-5.65925e-05	-5.44253e-05	-5.20519e-05	-5.03227e-05	-4.83141e-05	-4.63327e-05	-4.48533e-05	-4.30363e-05	-4.14118e-05	-4.01114e-05	-3.84876e-05	-3.71534e-05	-3.59749e-05	-3.45396e-05	-3.34321e-05	-3.23459e-05	-3.10962e-05	-3.01647e-05	-2.91619e-05	-2.80916e-05	-2.72957e-05	-2.63762e-05	-2.54718e-05	-2.47789e-05	-2.39441e-05	-2.31861e-05	-2.25708e-05	-2.18216e-05	-2.11876e-05	-2.06322e-05	-1.99681e-05	-1.94359e-05	-1.89294e-05	-1.8348e-05	-1.78976e-05	-1.74339e-05	-1.69308e-05	-1.65449e-05	-1.61209e-05	-1.56897e-05	-1.53539e-05	-1.49682e-05	-1.46011e-05	-1.43043e-05	-1.39561e-05	-1.36444e-05	-1.33784e-05	-1.30668e-05	-1.2802e-05	-1.25611e-05	-1.22849e-05	-1.20588e-05	-1.1839e-05	-1.15964e-05	-1.14017e-05	-1.12008e-05	-1.09893e-05	-1.08196e-05	-1.06361e-05	-1.04527e-05	-1.0303e-05	-1.0136e-05	-9.97755e-06	-9.84375e-06	-9.69256e-06	-9.55561e-06	-9.4347e-06	-9.29865e-06	-9.17994e-06	-9.06973e-06	-8.94804e-06	-8.84451e-06	-8.74349e-06	-8.63522e-06	-8.54414e-06	-8.45129e-06	-8.35534e-06	-8.27437e-06	-8.189e-06	-8.10415e-06	-8.03137e-06	-7.95299e-06	-7.87794e-06	-7.81182e-06	-7.74003e-06	-7.67348e-06	-7.61285e-06	-7.54728e-06	-2.80723e-05	-7.8731e-05	-0.000146741	-0.000220177	-0.000292808	-0.000355442	-0.000407967	-0.000451024	-0.000482619	-0.000509157	-0.000509856	-0.000477337	-0.000427274	-0.000365764	-0.000306833	-0.000257793	-0.000217244	-0.000191413	-0.000175382	-0.00016637	-0.000165625	-0.000165723	-0.000167245	-0.000169587	-0.000168077	-0.000166362	-0.000162729	-0.000156052	-0.000150299	-0.000142831	-0.000134885	-0.000128727	-0.000121477	-0.000115417	-0.000110755	-0.000105246	-0.000101353	-9.78525e-05	-9.36706e-05	-9.09167e-05	-8.77332e-05	-8.42256e-05	-8.1817e-05	-7.86214e-05	-7.55721e-05	-7.32812e-05	-7.02e-05	-6.76466e-05	-6.55036e-05	-6.27369e-05	-6.06843e-05	-5.8715e-05	-5.63453e-05	-5.46966e-05	-5.28783e-05	-5.0888e-05	-4.95133e-05	-4.78225e-05	-4.61633e-05	-4.49627e-05	-4.34015e-05	-4.20275e-05	-4.09438e-05	-3.95299e-05	-3.83982e-05	-3.74023e-05	-3.61504e-05	-3.52164e-05	-3.42932e-05	-3.32064e-05	-3.24258e-05	-3.15682e-05	-3.06393e-05	-2.99728e-05	-2.91796e-05	-2.83946e-05	-2.78113e-05	-2.70848e-05	-2.64264e-05	-2.59044e-05	-2.52474e-05	-2.46966e-05	-2.42212e-05	-2.36354e-05	-2.31731e-05	-2.27354e-05	-2.22199e-05	-2.18283e-05	-2.14234e-05	-2.09752e-05	-2.06385e-05	-2.02644e-05	-1.98784e-05	-1.95839e-05	-1.92399e-05	-1.89096e-05	-1.86472e-05	-1.83335e-05	-1.80515e-05	-1.78141e-05	-1.75306e-05	-1.72894e-05	-1.70719e-05	-1.68181e-05	-1.66105e-05	-1.64098e-05	-1.61844e-05	-1.6004e-05	-1.58181e-05	-1.56194e-05	-1.54605e-05	-1.52884e-05	-1.51141e-05	-1.49721e-05	-1.48132e-05	-1.46606e-05	-1.45319e-05	-1.4386e-05	-1.42521e-05	-1.41341e-05	-1.40007e-05	-1.38828e-05	-1.37735e-05	-1.36522e-05	-1.35476e-05	-1.34458e-05	-1.33359e-05	-1.32422e-05	-1.31469e-05	-1.30477e-05	-1.29627e-05	-1.28735e-05	-1.2784e-05	5.21209e-05	0.000215901	0.000430855	0.000631111	0.000783232	0.000861349	0.000863395	0.000822296	0.000761775	0.000696575	0.000587756	0.000427493	0.000253813	0.000103988	-8.67855e-06	-7.60997e-05	-0.000102893	-0.000106672	-9.4849e-05	-7.50431e-05	-5.84208e-05	-4.39417e-05	-3.21255e-05	-2.72232e-05	-2.43019e-05	-2.24286e-05	-2.43186e-05	-2.5286e-05	-2.54457e-05	-2.74812e-05	-2.7593e-05	-2.68384e-05	-2.76159e-05	-2.6633e-05	-2.53553e-05	-2.55995e-05	-2.43574e-05	-2.32468e-05	-2.34921e-05	-2.2374e-05	-2.15981e-05	-2.19032e-05	-2.09102e-05	-2.0378e-05	-2.06571e-05	-1.97263e-05	-1.93478e-05	-1.95538e-05	-1.86686e-05	-1.84058e-05	-1.85368e-05	-1.77092e-05	-1.75455e-05	-1.7612e-05	-1.6854e-05	-1.67731e-05	-1.6783e-05	-1.60989e-05	-1.60823e-05	-1.6041e-05	-1.54309e-05	-1.5461e-05	-1.53746e-05	-1.48368e-05	-1.48988e-05	-1.47742e-05	-1.4306e-05	-1.43878e-05	-1.42324e-05	-1.38305e-05	-1.39222e-05	-1.37432e-05	-1.3403e-05	-1.34967e-05	-1.33009e-05	-1.30173e-05	-1.31068e-05	-1.29004e-05	-1.2668e-05	-1.27487e-05	-1.25372e-05	-1.23501e-05	-1.24188e-05	-1.22072e-05	-1.20597e-05	-1.21143e-05	-1.19067e-05	-1.17932e-05	-1.18326e-05	-1.16323e-05	-1.15475e-05	-1.15716e-05	-1.13812e-05	-1.132e-05
0.375	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.33442e-05	-4.59291e-05	-8.88448e-05	-0.000134401	-0.000179226	-0.000217836	-0.000250709	-0.000279233	-0.000302247	-0.000323365	-0.000329592	-0.000314492	-0.000288847	-0.000256564	-0.000224036	-0.000197689	-0.000174959	-0.000159241	-0.000149603	-0.000142246	-0.000139439	-0.000137588	-0.000135277	-0.000134387	-0.000131475	-0.000127804	-0.000124389	-0.000118867	-0.000113781	-0.000108828	-0.000102802	-9.8146e-05	-9.34649e-05	-8.85702e-05	-8.51321e-05	-8.13064e-05	-7.77206e-05	-7.51538e-05	-7.19245e-05	-6.91761e-05	-6.69307e-05	-6.40125e-05	-6.17279e-05	-5.95556e-05	-5.69088e-05	-5.49552e-05	-5.28637e-05	-5.05632e-05	-4.89026e-05	-4.69605e-05	-4.50427e-05	-4.36233e-05	-4.18647e-05	-4.02957e-05	-3.90479e-05	-3.74752e-05	-3.61895e-05	-3.50571e-05	-3.36666e-05	-3.26012e-05	-3.15555e-05	-3.03448e-05	-2.94501e-05	-2.84827e-05	-2.74464e-05	-2.66826e-05	-2.57941e-05	-2.49194e-05	-2.42545e-05	-2.34469e-05	-2.27147e-05	-2.21239e-05	-2.13984e-05	-2.07868e-05	-2.02528e-05	-1.96094e-05	-1.90968e-05	-1.8609e-05	-1.80457e-05	-1.76123e-05	-1.71649e-05	-1.66776e-05	-1.63064e-05	-1.58967e-05	-1.54792e-05	-1.51563e-05	-1.4783e-05	-1.44278e-05	-1.41423e-05	-1.38049e-05	-1.35035e-05	-1.32474e-05	-1.29452e-05	-1.26894e-05	-1.2457e-05	-1.2189e-05	-1.19707e-05	-1.17584e-05	-1.15229e-05	-1.13349e-05	-1.11405e-05	-1.09352e-05	-1.07714e-05	-1.05936e-05	-1.04156e-05	-1.02709e-05	-1.01088e-05	-9.95503e-06	-9.82564e-06	-9.67871e-06	-9.54579e-06	-9.42871e-06	-9.29635e-06	-9.18112e-06	-9.07422e-06	-8.95573e-06	-8.8552e-06	-8.75705e-06	-8.65154e-06	-8.56305e-06	-8.47268e-06	-8.37911e-06	-8.30037e-06	-8.21714e-06	-8.13434e-06	-8.06347e-06	-7.98694e-06	-7.91364e-06	-7.84917e-06	-7.77896e-06	-7.71391e-06	-7.65469e-06	-7.59048e-06	-2.79288e-05	-7.81585e-05	-0.000145571	-0.000218316	-0.000290205	-0.000352079	-0.000403832	-0.000446109	-0.000476927	-0.000502687	-0.00050281	-0.000469978	-0.000419791	-0.000358287	-0.000299437	-0.000250523	-0.000210147	-0.000184515	-0.000168712	-0.000159951	-0.000159467	-0.000159836	-0.000161629	-0.000164232	-0.000162979	-0.000161505	-0.000158099	-0.000151637	-0.000146083	-0.000138805	-0.000131038	-0.000125048	-0.000117961	-0.000112057	-0.000107542	-0.000102178	-9.84238e-05	-9.50559e-05	-9.10038e-05	-8.83721e-05	-8.53071e-05	-8.19138e-05	-7.96123e-05	-7.65211e-05	-7.35711e-05	-7.13738e-05	-6.8384e-05	-6.59168e-05	-6.38557e-05	-6.11689e-05	-5.91915e-05	-5.72942e-05	-5.49944e-05	-5.34113e-05	-5.16564e-05	-4.97271e-05	-4.84098e-05	-4.67747e-05	-4.51687e-05	-4.40182e-05	-4.25059e-05	-4.11782e-05	-4.01384e-05	-3.87672e-05	-3.76758e-05	-3.67182e-05	-3.55037e-05	-3.46048e-05	-3.37151e-05	-3.26609e-05	-3.19108e-05	-3.10827e-05	-3.01821e-05	-2.95421e-05	-2.87747e-05	-2.80144e-05	-2.74543e-05	-2.67503e-05	-2.61133e-05	-2.56115e-05	-2.49742e-05	-2.44419e-05	-2.39842e-05	-2.34155e-05	-2.29693e-05	-2.2547e-05	-2.20464e-05	-2.16687e-05	-2.12773e-05	-2.08421e-05	-2.05175e-05	-2.01551e-05	-1.97804e-05	-1.94964e-05	-1.91626e-05	-1.8842e-05	-1.85888e-05	-1.8284e-05	-1.80104e-05	-1.77809e-05	-1.75051e-05	-1.72712e-05	-1.70606e-05	-1.68135e-05	-1.66122e-05	-1.64174e-05	-1.61979e-05	-1.60229e-05	-1.58421e-05	-1.56485e-05	-1.54942e-05	-1.53266e-05	-1.51566e-05	-1.50186e-05	-1.48636e-05	-1.47147e-05	-1.45895e-05	-1.44469e-05	-1.43162e-05	-1.42012e-05	-1.40706e-05	-1.39555e-05	-1.38487e-05	-1.37299e-05	-1.36276e-05	-1.35279e-05	-1.34201e-05	-1.33283e-05	-1.32349e-05	-1.31375e-05	-1.30542e-05	-1.29666e-05	-1.28785e-05	5.20632e-05	0.000215929	0.000431062	0.000631577	0.000783935	0.000862192	0.00086422	0.000822899	0.000761986	0.0006963	0.000586909	0.000426016	0.000251691	0.000101274	-1.18563e-05	-7.95933e-05	-0.000106563	-0.000110391	-9.85324e-05	-7.86381e-05	-6.18892e-05	-4.72733e-05	-3.53221e-05	-3.02845e-05	-2.724e-05	-2.52549e-05	-2.70364e-05	-2.7906e-05	-2.7975e-05	-2.99195e-05	-2.99476e-05	-2.91126e-05	-2.98083e-05	-2.87495e-05	-2.73981e-05	-2.75678e-05	-2.62569e-05	-2.50795e-05	-2.52578e-05	-2.40784e-05	-2.32426e-05	-2.34881e-05	-2.24407e-05	-2.1855e-05	-2.20812e-05	-2.1102e-05	-2.06757e-05	-2.08346e-05	-1.99065e-05	-1.96008e-05	-1.96899e-05	-1.88241e-05	-1.86221e-05	-1.86513e-05	-1.78592e-05	-1.7744e-05	-1.77207e-05	-1.70062e-05	-1.69589e-05	-1.68883e-05	-1.62511e-05	-1.62537e-05	-1.61413e-05	-1.55792e-05	-1.56167e-05	-1.54689e-05	-1.49792e-05	-1.5039e-05	-1.4863e-05	-1.44418e-05	-1.45139e-05	-1.43167e-05	-1.39592e-05	-1.40354e-05	-1.38234e-05	-1.35244e-05	-1.35983e-05	-1.33775e-05	-1.31312e-05	-1.3198e-05	-1.29738e-05	-1.27743e-05	-1.28305e-05	-1.26076e-05	-1.24489e-05	-1.24925e-05	-1.22747e-05	-1.21513e-05	-1.21809e-05	-1.19716e-05	-1.18777e-05	-1.18931e-05	-1.16947e-05	-1.16254e-05
0.38	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.31715e-05	-4.53611e-05	-8.77242e-05	-0.00013264	-0.00017678	-0.000214694	-0.000246868	-0.000274698	-0.000297033	-0.000317486	-0.000323242	-0.000307918	-0.000282228	-0.000250015	-0.000217621	-0.00019144	-0.000168902	-0.000153391	-0.000143968	-0.000136837	-0.000134255	-0.000132631	-0.000130545	-0.000129868	-0.000127164	-0.000123691	-0.000120461	-0.000115118	-0.000110198	-0.000105404	-9.95302e-05	-9.5017e-05	-9.04734e-05	-8.57117e-05	-8.2399e-05	-7.86955e-05	-7.52271e-05	-7.27715e-05	-6.96509e-05	-6.70058e-05	-6.48587e-05	-6.20363e-05	-5.98419e-05	-5.77559e-05	-5.51928e-05	-5.33178e-05	-5.1302e-05	-4.90745e-05	-4.74825e-05	-4.56069e-05	-4.37527e-05	-4.23934e-05	-4.06931e-05	-3.91796e-05	-3.79844e-05	-3.64629e-05	-3.52255e-05	-3.41393e-05	-3.27935e-05	-3.17703e-05	-3.07651e-05	-2.95935e-05	-2.87354e-05	-2.78035e-05	-2.68013e-05	-2.60696e-05	-2.52121e-05	-2.4367e-05	-2.37302e-05	-2.29497e-05	-2.22433e-05	-2.1677e-05	-2.09752e-05	-2.03861e-05	-1.98735e-05	-1.92508e-05	-1.87577e-05	-1.82886e-05	-1.77433e-05	-1.73269e-05	-1.68959e-05	-1.64243e-05	-1.60679e-05	-1.56724e-05	-1.52686e-05	-1.49587e-05	-1.45978e-05	-1.42545e-05	-1.39802e-05	-1.36537e-05	-1.33627e-05	-1.31163e-05	-1.28236e-05	-1.25767e-05	-1.23529e-05	-1.20932e-05	-1.18826e-05	-1.16777e-05	-1.14495e-05	-1.12682e-05	-1.10803e-05	-1.08812e-05	-1.07232e-05	-1.0551e-05	-1.03784e-05	-1.02389e-05	-1.00817e-05	-9.93252e-06	-9.80754e-06	-9.66486e-06	-9.53597e-06	-9.42271e-06	-9.29404e-06	-9.18229e-06	-9.07872e-06	-8.96341e-06	-8.86589e-06	-8.77062e-06	-8.66786e-06	-8.58196e-06	-8.49408e-06	-8.40288e-06	-8.32637e-06	-8.24529e-06	-8.16452e-06	-8.09558e-06	-8.02088e-06	-7.94934e-06	-7.88652e-06	-7.81789e-06	-7.75434e-06	-7.69654e-06	-7.63368e-06	-2.77853e-05	-7.7586e-05	-0.000144401	-0.000216455	-0.000287602	-0.000348716	-0.000399697	-0.000441194	-0.000471236	-0.000496217	-0.000495765	-0.000462618	-0.000412307	-0.000350811	-0.00029204	-0.000243254	-0.00020305	-0.000177616	-0.000162042	-0.000153532	-0.000153308	-0.000153949	-0.000156012	-0.000158878	-0.000157881	-0.000156647	-0.000153468	-0.000147223	-0.000141867	-0.000134779	-0.000127192	-0.000121369	-0.000114445	-0.000108696	-0.000104329	-9.91111e-05	-9.54942e-05	-9.22593e-05	-8.8337e-05	-8.58274e-05	-8.2881e-05	-7.96019e-05	-7.74076e-05	-7.44207e-05	-7.15701e-05	-6.94664e-05	-6.65679e-05	-6.4187e-05	-6.22078e-05	-5.9601e-05	-5.76986e-05	-5.58733e-05	-5.36434e-05	-5.21259e-05	-5.04344e-05	-4.85663e-05	-4.73062e-05	-4.57268e-05	-4.41741e-05	-4.30738e-05	-4.16103e-05	-4.03289e-05	-3.93329e-05	-3.80045e-05	-3.69534e-05	-3.60342e-05	-3.48569e-05	-3.39931e-05	-3.31371e-05	-3.21154e-05	-3.13959e-05	-3.05972e-05	-2.97249e-05	-2.91115e-05	-2.83699e-05	-2.76342e-05	-2.70973e-05	-2.64158e-05	-2.58002e-05	-2.53186e-05	-2.47009e-05	-2.41873e-05	-2.37471e-05	-2.31956e-05	-2.27655e-05	-2.23586e-05	-2.18729e-05	-2.15092e-05	-2.11312e-05	-2.0709e-05	-2.03965e-05	-2.00459e-05	-1.96823e-05	-1.94089e-05	-1.90853e-05	-1.87744e-05	-1.85304e-05	-1.82345e-05	-1.79692e-05	-1.77478e-05	-1.74797e-05	-1.7253e-05	-1.70493e-05	-1.68089e-05	-1.66139e-05	-1.64251e-05	-1.62113e-05	-1.60417e-05	-1.58662e-05	-1.56775e-05	-1.5528e-05	-1.53648e-05	-1.51991e-05	-1.50652e-05	-1.4914e-05	-1.47688e-05	-1.46471e-05	-1.45078e-05	-1.43803e-05	-1.42682e-05	-1.41405e-05	-1.40281e-05	-1.39239e-05	-1.38075e-05	-1.37075e-05	-1.361e-05	-1.35044e-05	-1.34145e-05	-1.3323e-05	-1.32273e-05	-1.31457e-05	-1.30596e-05	-1.29731e-05	5.20054e-05	0.000215957	0.000431269	0.000632043	0.000784638	0.000863034	0.000865046	0.000823502	0.000762198	0.000696025	0.000586062	0.00042454	0.000249569	9.85593e-05	-1.50341e-05	-8.30868e-05	-0.000110233	-0.000114111	-0.000102216	-8.22331e-05	-6.53575e-05	-5.06048e-05	-3.85188e-05	-3.33459e-05	-3.01781e-05	-2.80812e-05	-2.97541e-05	-3.05259e-05	-3.05042e-05	-3.23578e-05	-3.23022e-05	-3.13867e-05	-3.20006e-05	-3.0866e-05	-2.94409e-05	-2.95361e-05	-2.81565e-05	-2.69122e-05	-2.70235e-05	-2.57828e-05	-2.48871e-05	-2.50729e-05	-2.39712e-05	-2.33319e-05	-2.35052e-05	-2.24778e-05	-2.20036e-05	-2.21155e-05	-2.11444e-05	-2.07958e-05	-2.08431e-05	-1.9939e-05	-1.96986e-05	-1.96906e-05	-1.88644e-05	-1.87148e-05	-1.86585e-05	-1.79136e-05	-1.78356e-05	-1.77356e-05	-1.70713e-05	-1.70464e-05	-1.69079e-05	-1.63217e-05	-1.63345e-05	-1.61637e-05	-1.56523e-05	-1.56902e-05	-1.54937e-05	-1.50531e-05	-1.51056e-05	-1.48902e-05	-1.45154e-05	-1.45741e-05	-1.4346e-05	-1.40315e-05	-1.40897e-05	-1.38546e-05	-1.35944e-05	-1.36473e-05	-1.34103e-05	-1.31984e-05	-1.32422e-05	-1.30079e-05	-1.28382e-05	-1.28706e-05	-1.26428e-05	-1.25094e-05	-1.25291e-05	-1.23108e-05	-1.2208e-05	-1.22146e-05	-1.20082e-05	-1.19308e-05
0.385	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.29975e-05	-4.47888e-05	-8.6595e-05	-0.000130866	-0.000174316	-0.000211528	-0.000242998	-0.000270129	-0.00029178	-0.000311563	-0.000316844	-0.000301294	-0.000275558	-0.000243416	-0.000211157	-0.000185142	-0.000162798	-0.000147494	-0.000138289	-0.000131386	-0.000129031	-0.000127635	-0.000125774	-0.000125312	-0.000122818	-0.000119544	-0.000116501	-0.000111338	-0.000106586	-0.000101951	-9.62303e-05	-9.18609e-05	-8.74559e-05	-8.28279e-05	-7.96415e-05	-7.6061e-05	-7.27108e-05	-7.03673e-05	-6.73561e-05	-6.48151e-05	-6.27669e-05	-6.00408e-05	-5.79373e-05	-5.59384e-05	-5.34595e-05	-5.16637e-05	-4.97241e-05	-4.75701e-05	-4.60472e-05	-4.42385e-05	-4.24483e-05	-4.11494e-05	-3.95079e-05	-3.80503e-05	-3.69081e-05	-3.54381e-05	-3.42495e-05	-3.32097e-05	-3.1909e-05	-3.09283e-05	-2.99637e-05	-2.88314e-05	-2.80104e-05	-2.71142e-05	-2.61463e-05	-2.54469e-05	-2.46206e-05	-2.38055e-05	-2.31968e-05	-2.24436e-05	-2.17632e-05	-2.12216e-05	-2.05437e-05	-1.99772e-05	-1.94862e-05	-1.88843e-05	-1.84109e-05	-1.79607e-05	-1.74336e-05	-1.70343e-05	-1.66198e-05	-1.6164e-05	-1.58226e-05	-1.54415e-05	-1.50514e-05	-1.47545e-05	-1.44062e-05	-1.40748e-05	-1.38119e-05	-1.34963e-05	-1.32157e-05	-1.29792e-05	-1.26961e-05	-1.24582e-05	-1.2243e-05	-1.19916e-05	-1.17889e-05	-1.15915e-05	-1.13704e-05	-1.1196e-05	-1.10146e-05	-1.08218e-05	-1.06697e-05	-1.05032e-05	-1.03361e-05	-1.02016e-05	-1.00494e-05	-9.90496e-06	-9.78443e-06	-9.64605e-06	-9.52124e-06	-9.41184e-06	-9.2869e-06	-9.17868e-06	-9.07845e-06	-8.96637e-06	-8.87189e-06	-8.77952e-06	-8.67955e-06	-8.59628e-06	-8.51091e-06	-8.42211e-06	-8.34787e-06	-8.26896e-06	-8.19026e-06	-8.12327e-06	-8.05045e-06	-7.98068e-06	-7.91953e-06	-7.85252e-06	-7.79049e-06	-7.73412e-06	-7.67264e-06	-2.76361e-05	-7.70046e-05	-0.000143218	-0.000214575	-0.000284974	-0.000345322	-0.000395525	-0.000436237	-0.000465496	-0.000489694	-0.000488661	-0.000455199	-0.000404763	-0.000343273	-0.000284583	-0.000235925	-0.000195894	-0.000170661	-0.000155316	-0.00014706	-0.000147097	-0.000148012	-0.000150347	-0.000153476	-0.000152738	-0.000151747	-0.000148796	-0.000142768	-0.000137613	-0.000130715	-0.000123309	-0.000117655	-0.000110895	-0.000105302	-0.000101084	-9.60127e-05	-9.25345e-05	-8.94335e-05	-8.5642e-05	-8.32553e-05	-8.04283e-05	-7.72642e-05	-7.51778e-05	-7.2296e-05	-6.95454e-05	-6.7536e-05	-6.47294e-05	-6.24354e-05	-6.05387e-05	-5.80124e-05	-5.61856e-05	-5.44329e-05	-5.22734e-05	-5.0822e-05	-4.91943e-05	-4.73877e-05	-4.61854e-05	-4.46621e-05	-4.3163e-05	-4.21132e-05	-4.06988e-05	-3.94642e-05	-3.85123e-05	-3.72269e-05	-3.62164e-05	-3.53359e-05	-3.41962e-05	-3.33677e-05	-3.25456e-05	-3.15567e-05	-3.08679e-05	-3.00989e-05	-2.92552e-05	-2.86686e-05	-2.79529e-05	-2.7242e-05	-2.67284e-05	-2.60696e-05	-2.54756e-05	-2.50144e-05	-2.44165e-05	-2.39216e-05	-2.34993e-05	-2.2965e-05	-2.25512e-05	-2.21598e-05	-2.16892e-05	-2.13396e-05	-2.09752e-05	-2.05659e-05	-2.02658e-05	-1.99269e-05	-1.95747e-05	-1.93119e-05	-1.89987e-05	-1.86975e-05	-1.84628e-05	-1.81758e-05	-1.79191e-05	-1.77056e-05	-1.74453e-05	-1.7226e-05	-1.70293e-05	-1.67956e-05	-1.66069e-05	-1.64242e-05	-1.62163e-05	-1.60522e-05	-1.58819e-05	-1.56982e-05	-1.55534e-05	-1.53948e-05	-1.52335e-05	-1.51036e-05	-1.49564e-05	-1.48149e-05	-1.46967e-05	-1.45608e-05	-1.44365e-05	-1.43275e-05	-1.42027e-05	-1.4093e-05	-1.39914e-05	-1.38775e-05	-1.37799e-05	-1.36846e-05	-1.35811e-05	-1.34933e-05	-1.34036e-05	-1.33098e-05	-1.32298e-05	-1.31454e-05	-1.30604e-05	5.19552e-05	0.000215994	0.000431485	0.00063252	0.000785354	0.000863889	0.000865884	0.000824117	0.000762419	0.000695756	0.000585218	0.000423062	0.000247443	9.58361e-05	-1.82239e-05	-8.65945e-05	-0.000113919	-0.000117846	-0.000105915	-8.5843e-05	-6.884e-05	-5.39497e-05	-4.17279e-05	-3.64188e-05	-3.31271e-05	-3.09176e-05	-3.24813e-05	-3.31547e-05	-3.30416e-05	-3.48038e-05	-3.46639e-05	-3.36675e-05	-3.41991e-05	-3.29881e-05	-3.14889e-05	-3.1509e-05	-3.00603e-05	-2.87487e-05	-2.87927e-05	-2.74902e-05	-2.65342e-05	-2.66602e-05	-2.55036e-05	-2.48106e-05	-2.49306e-05	-2.38546e-05	-2.33323e-05	-2.33968e-05	-2.23825e-05	-2.19908e-05	-2.1996e-05	-2.10534e-05	-2.07743e-05	-2.07289e-05	-1.98684e-05	-1.96843e-05	-1.95947e-05	-1.88193e-05	-1.87103e-05	-1.85808e-05	-1.78892e-05	-1.78367e-05	-1.7672e-05	-1.70614e-05	-1.70496e-05	-1.68554e-05	-1.63224e-05	-1.63382e-05	-1.6121e-05	-1.56611e-05	-1.56938e-05	-1.546e-05	-1.5068e-05	-1.5109e-05	-1.48646e-05	-1.45346e-05	-1.45771e-05	-1.43276e-05	-1.40535e-05	-1.40923e-05	-1.38425e-05	-1.36181e-05	-1.36494e-05	-1.34038e-05	-1.32229e-05	-1.32442e-05	-1.30062e-05	-1.28628e-05	-1.28726e-05	-1.26452e-05	-1.25335e-05	-1.25312e-05	-1.23167e-05	-1.22314e-05
0.39	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.28208e-05	-4.42078e-05	-8.54488e-05	-0.000129065	-0.000171815	-0.000208314	-0.00023907	-0.000265491	-0.000286447	-0.00030555	-0.000310348	-0.000294569	-0.000268787	-0.000236716	-0.000204594	-0.000178748	-0.000156601	-0.000141507	-0.000132521	-0.00012585	-0.000123725	-0.00012256	-0.000120927	-0.000120683	-0.000118402	-0.00011533	-0.000112476	-0.000107495	-0.000102913	-9.84394e-05	-9.28744e-05	-8.86508e-05	-8.43861e-05	-7.98939e-05	-7.68354e-05	-7.33796e-05	-7.01492e-05	-6.79192e-05	-6.50189e-05	-6.25833e-05	-6.06355e-05	-5.80071e-05	-5.59957e-05	-5.40849e-05	-5.16915e-05	-4.99759e-05	-4.81136e-05	-4.6034e-05	-4.45811e-05	-4.28403e-05	-4.11151e-05	-3.98775e-05	-3.82955e-05	-3.68946e-05	-3.58061e-05	-3.43883e-05	-3.32491e-05	-3.22564e-05	-3.10014e-05	-3.00638e-05	-2.91405e-05	-2.80481e-05	-2.72647e-05	-2.64047e-05	-2.54715e-05	-2.48048e-05	-2.40103e-05	-2.32254e-05	-2.26454e-05	-2.192e-05	-2.12659e-05	-2.07493e-05	-2.00957e-05	-1.95521e-05	-1.9083e-05	-1.85023e-05	-1.80489e-05	-1.76177e-05	-1.71091e-05	-1.67273e-05	-1.63294e-05	-1.58897e-05	-1.55634e-05	-1.5197e-05	-1.48209e-05	-1.45372e-05	-1.42016e-05	-1.38824e-05	-1.3631e-05	-1.33266e-05	-1.30565e-05	-1.28301e-05	-1.25567e-05	-1.2328e-05	-1.21215e-05	-1.18786e-05	-1.16838e-05	-1.14941e-05	-1.12804e-05	-1.11128e-05	-1.09381e-05	-1.07517e-05	-1.06057e-05	-1.04449e-05	-1.02833e-05	-1.01541e-05	-1.00069e-05	-9.86729e-06	-9.75131e-06	-9.61732e-06	-9.49667e-06	-9.39122e-06	-9.27008e-06	-9.16546e-06	-9.06866e-06	-8.95988e-06	-8.86851e-06	-8.77911e-06	-8.682e-06	-8.60142e-06	-8.51862e-06	-8.43229e-06	-8.36037e-06	-8.28369e-06	-8.20711e-06	-8.14213e-06	-8.07123e-06	-8.00329e-06	-7.94387e-06	-7.87852e-06	-7.81806e-06	-7.76317e-06	-7.70312e-06	-2.74757e-05	-7.64054e-05	-0.000142007	-0.000212658	-0.000282298	-0.000341869	-0.000391282	-0.000431197	-0.000459661	-0.000483064	-0.000481442	-0.000447659	-0.000397096	-0.000335613	-0.000277004	-0.000228476	-0.000188621	-0.00016359	-0.000148478	-0.000140479	-0.000140782	-0.000141974	-0.000144585	-0.000147981	-0.000147506	-0.000146759	-0.00014404	-0.000138233	-0.00013328	-0.000126576	-0.000119353	-0.00011387	-0.000107277	-0.000101842	-9.77755e-05	-9.28522e-05	-8.95146e-05	-8.65492e-05	-8.28902e-05	-8.06283e-05	-7.79222e-05	-7.48748e-05	-7.28978e-05	-7.01225e-05	-6.74734e-05	-6.55595e-05	-6.28462e-05	-6.06402e-05	-5.88273e-05	-5.63825e-05	-5.46324e-05	-5.29532e-05	-5.08652e-05	-4.94807e-05	-4.79178e-05	-4.61736e-05	-4.50299e-05	-4.35635e-05	-4.21188e-05	-4.11202e-05	-3.97557e-05	-3.85684e-05	-3.76614e-05	-3.64197e-05	-3.54503e-05	-3.46091e-05	-3.35076e-05	-3.27149e-05	-3.19271e-05	-3.09715e-05	-3.03139e-05	-2.9575e-05	-2.87603e-05	-2.82009e-05	-2.75116e-05	-2.68259e-05	-2.63361e-05	-2.57004e-05	-2.51282e-05	-2.46877e-05	-2.411e-05	-2.36341e-05	-2.32299e-05	-2.27131e-05	-2.23158e-05	-2.19402e-05	-2.14849e-05	-2.11497e-05	-2.0799e-05	-2.04031e-05	-2.01154e-05	-1.97886e-05	-1.94479e-05	-1.91959e-05	-1.88932e-05	-1.86021e-05	-1.83767e-05	-1.80989e-05	-1.78508e-05	-1.76456e-05	-1.73932e-05	-1.71814e-05	-1.69918e-05	-1.6765e-05	-1.65828e-05	-1.64063e-05	-1.62043e-05	-1.60459e-05	-1.58809e-05	-1.57025e-05	-1.55625e-05	-1.54086e-05	-1.52517e-05	-1.5126e-05	-1.49828e-05	-1.48452e-05	-1.47306e-05	-1.45982e-05	-1.44772e-05	-1.43713e-05	-1.42495e-05	-1.41426e-05	-1.40437e-05	-1.39324e-05	-1.38372e-05	-1.37442e-05	-1.36429e-05	-1.35572e-05	-1.34695e-05	-1.33776e-05	-1.32994e-05	-1.32167e-05	-1.31333e-05	5.19199e-05	0.000216046	0.000431721	0.000633019	0.000786095	0.000864772	0.00086675	0.000824757	0.000762659	0.000695502	0.00058438	0.000421583	0.000245306	9.30951e-05	-2.14375e-05	-9.01302e-05	-0.000117635	-0.000121612	-0.000109645	-8.94829e-05	-7.23508e-05	-5.73212e-05	-4.4962e-05	-3.9515e-05	-3.60977e-05	-3.37742e-05	-3.52273e-05	-3.58011e-05	-3.55955e-05	-3.72651e-05	-3.70398e-05	-3.59615e-05	-3.64099e-05	-3.51215e-05	-3.35472e-05	-3.34915e-05	-3.19727e-05	-3.0593e-05	-3.05688e-05	-2.92038e-05	-2.81868e-05	-2.82521e-05	-2.70401e-05	-2.62926e-05	-2.63587e-05	-2.52335e-05	-2.46625e-05	-2.46791e-05	-2.3621e-05	-2.31857e-05	-2.31482e-05	-2.21667e-05	-2.18485e-05	-2.17653e-05	-2.087e-05	-2.06509e-05	-2.05278e-05	-1.97214e-05	-1.95811e-05	-1.94218e-05	-1.87026e-05	-1.86221e-05	-1.84309e-05	-1.77958e-05	-1.77589e-05	-1.75413e-05	-1.69862e-05	-1.69797e-05	-1.67417e-05	-1.62621e-05	-1.62749e-05	-1.60226e-05	-1.5613e-05	-1.56363e-05	-1.53754e-05	-1.50297e-05	-1.50564e-05	-1.47922e-05	-1.45041e-05	-1.45288e-05	-1.42661e-05	-1.40291e-05	-1.40478e-05	-1.37906e-05	-1.35984e-05	-1.36085e-05	-1.33603e-05	-1.32068e-05	-1.32065e-05	-1.29701e-05	-1.28493e-05	-1.28381e-05	-1.26156e-05	-1.25221e-05
0.395	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.26441e-05	-4.36268e-05	-8.43026e-05	-0.000127263	-0.000169314	-0.0002051	-0.000235141	-0.000260853	-0.000281114	-0.000299537	-0.000303853	-0.000287845	-0.000262017	-0.000230017	-0.000198031	-0.000172354	-0.000150404	-0.00013552	-0.000126754	-0.000120314	-0.000118419	-0.000117485	-0.000116081	-0.000116055	-0.000113985	-0.000111115	-0.000108451	-0.000103651	-9.92408e-05	-9.49279e-05	-8.95185e-05	-8.54407e-05	-8.13164e-05	-7.69598e-05	-7.40293e-05	-7.06982e-05	-6.75876e-05	-6.54711e-05	-6.26817e-05	-6.03516e-05	-5.85041e-05	-5.59734e-05	-5.40542e-05	-5.22315e-05	-4.99234e-05	-4.82881e-05	-4.65031e-05	-4.4498e-05	-4.31151e-05	-4.14421e-05	-3.97818e-05	-3.86055e-05	-3.70831e-05	-3.57388e-05	-3.47041e-05	-3.33385e-05	-3.22487e-05	-3.13031e-05	-3.00938e-05	-2.91992e-05	-2.83173e-05	-2.72648e-05	-2.65189e-05	-2.56951e-05	-2.47967e-05	-2.41628e-05	-2.34e-05	-2.26454e-05	-2.20939e-05	-2.13963e-05	-2.07686e-05	-2.0277e-05	-1.96476e-05	-1.9127e-05	-1.86797e-05	-1.81202e-05	-1.76868e-05	-1.72748e-05	-1.67846e-05	-1.64202e-05	-1.6039e-05	-1.56154e-05	-1.53043e-05	-1.49524e-05	-1.45904e-05	-1.43198e-05	-1.39971e-05	-1.369e-05	-1.34501e-05	-1.31568e-05	-1.28974e-05	-1.26809e-05	-1.24172e-05	-1.21978e-05	-1.2e-05	-1.17655e-05	-1.15787e-05	-1.13967e-05	-1.11903e-05	-1.10297e-05	-1.08616e-05	-1.06816e-05	-1.05416e-05	-1.03867e-05	-1.02306e-05	-1.01066e-05	-9.96447e-06	-9.82963e-06	-9.7182e-06	-9.58859e-06	-9.4721e-06	-9.37059e-06	-9.25326e-06	-9.15224e-06	-9.05887e-06	-8.95338e-06	-8.86513e-06	-8.77871e-06	-8.68445e-06	-8.60655e-06	-8.52633e-06	-8.44247e-06	-8.37288e-06	-8.29842e-06	-8.22397e-06	-8.16099e-06	-8.09201e-06	-8.0259e-06	-7.96821e-06	-7.90451e-06	-7.84562e-06	-7.79223e-06	-7.73361e-06	-2.73152e-05	-7.58061e-05	-0.000140797	-0.000210741	-0.000279622	-0.000338415	-0.000387039	-0.000426157	-0.000453826	-0.000476433	-0.000474222	-0.000440118	-0.000389429	-0.000327953	-0.000269425	-0.000221027	-0.000181348	-0.00015652	-0.000141641	-0.000133898	-0.000134466	-0.000135936	-0.000138823	-0.000142486	-0.000142273	-0.000141771	-0.000139284	-0.000133698	-0.000128947	-0.000122436	-0.000115397	-0.000110085	-0.000103659	-9.83825e-05	-9.44665e-05	-8.96917e-05	-8.64947e-05	-8.3665e-05	-8.01385e-05	-7.80012e-05	-7.54162e-05	-7.24853e-05	-7.06178e-05	-6.7949e-05	-6.54013e-05	-6.3583e-05	-6.09629e-05	-5.8845e-05	-5.71158e-05	-5.47526e-05	-5.30792e-05	-5.14736e-05	-4.9457e-05	-4.81395e-05	-4.66413e-05	-4.49595e-05	-4.38743e-05	-4.24648e-05	-4.10746e-05	-4.01272e-05	-3.88126e-05	-3.76727e-05	-3.68105e-05	-3.56124e-05	-3.46843e-05	-3.38822e-05	-3.28189e-05	-3.20621e-05	-3.13087e-05	-3.03863e-05	-2.97599e-05	-2.90512e-05	-2.82654e-05	-2.77332e-05	-2.70703e-05	-2.64099e-05	-2.59437e-05	-2.53311e-05	-2.47808e-05	-2.43611e-05	-2.38035e-05	-2.33466e-05	-2.29604e-05	-2.24612e-05	-2.20805e-05	-2.17207e-05	-2.12806e-05	-2.09597e-05	-2.06229e-05	-2.02402e-05	-1.9965e-05	-1.96502e-05	-1.93211e-05	-1.90799e-05	-1.87877e-05	-1.85066e-05	-1.82907e-05	-1.8022e-05	-1.77826e-05	-1.75855e-05	-1.73411e-05	-1.71368e-05	-1.69544e-05	-1.67344e-05	-1.65587e-05	-1.63884e-05	-1.61924e-05	-1.60395e-05	-1.588e-05	-1.57067e-05	-1.55716e-05	-1.54223e-05	-1.52698e-05	-1.51484e-05	-1.50093e-05	-1.48754e-05	-1.47645e-05	-1.46355e-05	-1.45178e-05	-1.4415e-05	-1.42963e-05	-1.41923e-05	-1.4096e-05	-1.39873e-05	-1.38945e-05	-1.38039e-05	-1.37048e-05	-1.36211e-05	-1.35354e-05	-1.34454e-05	-1.33689e-05	-1.32879e-05	-1.32061e-05	5.18847e-05	0.000216099	0.000431956	0.000633517	0.000786835	0.000865654	0.000867615	0.000825396	0.000762899	0.000695247	0.000583542	0.000420104	0.000243169	9.03541e-05	-2.46511e-05	-9.36659e-05	-0.00012135	-0.000125379	-0.000113375	-9.31228e-05	-7.58617e-05	-6.06927e-05	-4.8196e-05	-4.26112e-05	-3.90683e-05	-3.66308e-05	-3.79733e-05	-3.84475e-05	-3.81494e-05	-3.97264e-05	-3.94158e-05	-3.82556e-05	-3.86206e-05	-3.72549e-05	-3.56056e-05	-3.54739e-05	-3.38851e-05	-3.24373e-05	-3.23448e-05	-3.09174e-05	-2.98394e-05	-2.98439e-05	-2.85766e-05	-2.77746e-05	-2.77868e-05	-2.66124e-05	-2.59926e-05	-2.59613e-05	-2.48595e-05	-2.43806e-05	-2.43005e-05	-2.328e-05	-2.29228e-05	-2.28017e-05	-2.18716e-05	-2.16176e-05	-2.14608e-05	-2.06235e-05	-2.0452e-05	-2.02628e-05	-1.9516e-05	-1.94076e-05	-1.91899e-05	-1.85301e-05	-1.84683e-05	-1.82271e-05	-1.76501e-05	-1.76212e-05	-1.73624e-05	-1.68631e-05	-1.68561e-05	-1.65852e-05	-1.61581e-05	-1.61636e-05	-1.58863e-05	-1.55249e-05	-1.55357e-05	-1.52569e-05	-1.49548e-05	-1.49653e-05	-1.46896e-05	-1.44401e-05	-1.44461e-05	-1.41774e-05	-1.3974e-05	-1.39728e-05	-1.37144e-05	-1.35508e-05	-1.35405e-05	-1.3295e-05	-1.31652e-05	-1.31451e-05	-1.29144e-05	-1.28128e-05
0.4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.24674e-05	-4.30459e-05	-8.31563e-05	-0.000125462	-0.000166812	-0.000201886	-0.000231213	-0.000256215	-0.000275781	-0.000293524	-0.000297358	-0.000281121	-0.000255246	-0.000223317	-0.000191468	-0.00016596	-0.000144207	-0.000129533	-0.000120987	-0.000114777	-0.000113113	-0.000112409	-0.000111234	-0.000111426	-0.000109569	-0.000106901	-0.000104425	-9.98084e-05	-9.55682e-05	-9.14165e-05	-8.61626e-05	-8.22306e-05	-7.82466e-05	-7.40257e-05	-7.12232e-05	-6.80168e-05	-6.5026e-05	-6.30231e-05	-6.03445e-05	-5.81199e-05	-5.63728e-05	-5.39396e-05	-5.21126e-05	-5.03781e-05	-4.81553e-05	-4.66003e-05	-4.48926e-05	-4.29619e-05	-4.16491e-05	-4.00439e-05	-3.84486e-05	-3.73336e-05	-3.58707e-05	-3.45831e-05	-3.36021e-05	-3.22888e-05	-3.12483e-05	-3.03499e-05	-2.91862e-05	-2.83347e-05	-2.74941e-05	-2.64815e-05	-2.57731e-05	-2.49855e-05	-2.41219e-05	-2.35208e-05	-2.27896e-05	-2.20654e-05	-2.15425e-05	-2.08726e-05	-2.02713e-05	-1.98047e-05	-1.91996e-05	-1.8702e-05	-1.82765e-05	-1.77382e-05	-1.73247e-05	-1.69318e-05	-1.64602e-05	-1.61131e-05	-1.57487e-05	-1.53411e-05	-1.50452e-05	-1.47079e-05	-1.43599e-05	-1.41025e-05	-1.37925e-05	-1.34976e-05	-1.32692e-05	-1.29871e-05	-1.27382e-05	-1.25318e-05	-1.22778e-05	-1.20675e-05	-1.18785e-05	-1.16525e-05	-1.14737e-05	-1.12992e-05	-1.11002e-05	-1.09466e-05	-1.07851e-05	-1.06115e-05	-1.04775e-05	-1.03284e-05	-1.01778e-05	-1.00591e-05	-9.922e-06	-9.79197e-06	-9.68508e-06	-9.55985e-06	-9.44752e-06	-9.34997e-06	-9.23644e-06	-9.13902e-06	-9.04907e-06	-8.94689e-06	-8.86175e-06	-8.7783e-06	-8.68689e-06	-8.61169e-06	-8.53405e-06	-8.45265e-06	-8.38538e-06	-8.31315e-06	-8.24082e-06	-8.17984e-06	-8.1128e-06	-8.04851e-06	-7.99255e-06	-7.93051e-06	-7.87319e-06	-7.82128e-06	-7.76409e-06	-2.71547e-05	-7.52069e-05	-0.000139587	-0.000208823	-0.000276945	-0.000334961	-0.000382796	-0.000421116	-0.000447991	-0.000469803	-0.000467003	-0.000432578	-0.000381762	-0.000320292	-0.000261846	-0.000213578	-0.000174075	-0.00014945	-0.000134803	-0.000127317	-0.000128151	-0.000129897	-0.00013306	-0.000136991	-0.00013704	-0.000136784	-0.000134528	-0.000129162	-0.000124614	-0.000118297	-0.000111441	-0.0001063	-0.000100041	-9.49225e-05	-9.11575e-05	-8.65312e-05	-8.34747e-05	-8.07807e-05	-7.73868e-05	-7.53742e-05	-7.29101e-05	-7.00959e-05	-6.83378e-05	-6.57755e-05	-6.33293e-05	-6.16066e-05	-5.90797e-05	-5.70498e-05	-5.54043e-05	-5.31227e-05	-5.15259e-05	-4.99939e-05	-4.80487e-05	-4.67982e-05	-4.53648e-05	-4.37454e-05	-4.27188e-05	-4.13662e-05	-4.00303e-05	-3.91342e-05	-3.78695e-05	-3.67769e-05	-3.59595e-05	-3.48051e-05	-3.39182e-05	-3.31554e-05	-3.21302e-05	-3.14092e-05	-3.06902e-05	-2.98012e-05	-2.9206e-05	-2.85273e-05	-2.77706e-05	-2.72656e-05	-2.6629e-05	-2.59938e-05	-2.55514e-05	-2.49618e-05	-2.44335e-05	-2.40344e-05	-2.34969e-05	-2.30591e-05	-2.2691e-05	-2.22094e-05	-2.18451e-05	-2.15011e-05	-2.10763e-05	-2.07698e-05	-2.04468e-05	-2.00774e-05	-1.98146e-05	-1.95119e-05	-1.91942e-05	-1.8964e-05	-1.86822e-05	-1.84111e-05	-1.82046e-05	-1.79451e-05	-1.77143e-05	-1.75255e-05	-1.7289e-05	-1.70922e-05	-1.69169e-05	-1.67038e-05	-1.65346e-05	-1.63705e-05	-1.61805e-05	-1.60332e-05	-1.5879e-05	-1.57109e-05	-1.55806e-05	-1.5436e-05	-1.5288e-05	-1.51708e-05	-1.50357e-05	-1.49057e-05	-1.47983e-05	-1.46729e-05	-1.45585e-05	-1.44588e-05	-1.43431e-05	-1.42419e-05	-1.41483e-05	-1.40422e-05	-1.39518e-05	-1.38635e-05	-1.37666e-05	-1.3685e-05	-1.36013e-05	-1.35131e-05	-1.34385e-05	-1.33591e-05	-1.3279e-05	5.18494e-05	0.000216152	0.000432191	0.000634016	0.000787576	0.000866536	0.000868481	0.000826036	0.00076314	0.000694992	0.000582704	0.000418624	0.000241032	8.76131e-05	-2.78647e-05	-9.72016e-05	-0.000125066	-0.000129145	-0.000117105	-9.67626e-05	-7.93725e-05	-6.40643e-05	-5.143e-05	-4.57074e-05	-4.20389e-05	-3.94874e-05	-4.07193e-05	-4.10939e-05	-4.07032e-05	-4.21877e-05	-4.17917e-05	-4.05496e-05	-4.08313e-05	-3.93883e-05	-3.76639e-05	-3.74563e-05	-3.57975e-05	-3.42816e-05	-3.41209e-05	-3.2631e-05	-3.14919e-05	-3.14358e-05	-3.0113e-05	-2.92565e-05	-2.92149e-05	-2.79913e-05	-2.73228e-05	-2.72436e-05	-2.6098e-05	-2.55754e-05	-2.54528e-05	-2.43932e-05	-2.3997e-05	-2.3838e-05	-2.28733e-05	-2.25843e-05	-2.23939e-05	-2.15256e-05	-2.13228e-05	-2.11038e-05	-2.03294e-05	-2.0193e-05	-1.99488e-05	-1.92644e-05	-1.91776e-05	-1.89129e-05	-1.83139e-05	-1.82628e-05	-1.7983e-05	-1.74642e-05	-1.74372e-05	-1.71478e-05	-1.67031e-05	-1.66908e-05	-1.63971e-05	-1.602e-05	-1.60149e-05	-1.57216e-05	-1.54054e-05	-1.54018e-05	-1.51131e-05	-1.4851e-05	-1.48445e-05	-1.45643e-05	-1.43496e-05	-1.43372e-05	-1.40685e-05	-1.38947e-05	-1.38745e-05	-1.36199e-05	-1.3481e-05	-1.3452e-05	-1.32132e-05	-1.31035e-05
0.405	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.22877e-05	-4.24549e-05	-8.19904e-05	-0.00012363	-0.000164268	-0.000198617	-0.000227217	-0.000251497	-0.000270357	-0.000287407	-0.000290751	-0.000274281	-0.000248358	-0.000216502	-0.000184791	-0.000159454	-0.000137901	-0.00012344	-0.000115118	-0.000109142	-0.000107712	-0.000107242	-0.000106299	-0.000106712	-0.000105071	-0.000102607	-0.000100324	-9.58917e-05	-9.18244e-05	-8.78364e-05	-8.27403e-05	-7.89563e-05	-7.51148e-05	-7.10315e-05	-6.83589e-05	-6.52791e-05	-6.241e-05	-6.05222e-05	-5.79562e-05	-5.58387e-05	-5.41934e-05	-5.18594e-05	-5.01259e-05	-4.84809e-05	-4.63448e-05	-4.48712e-05	-4.3242e-05	-4.13869e-05	-4.01452e-05	-3.86089e-05	-3.70795e-05	-3.60267e-05	-3.46243e-05	-3.33943e-05	-3.24678e-05	-3.12075e-05	-3.02173e-05	-2.93666e-05	-2.82494e-05	-2.74417e-05	-2.66429e-05	-2.56709e-05	-2.50007e-05	-2.42498e-05	-2.34215e-05	-2.28537e-05	-2.21547e-05	-2.14613e-05	-2.09675e-05	-2.03258e-05	-1.97513e-05	-1.93101e-05	-1.87296e-05	-1.82553e-05	-1.78521e-05	-1.73353e-05	-1.69422e-05	-1.65687e-05	-1.61158e-05	-1.57865e-05	-1.5439e-05	-1.50479e-05	-1.47673e-05	-1.44449e-05	-1.41111e-05	-1.38672e-05	-1.35702e-05	-1.32877e-05	-1.3071e-05	-1.28002e-05	-1.25621e-05	-1.23659e-05	-1.21218e-05	-1.19209e-05	-1.17408e-05	-1.15234e-05	-1.13528e-05	-1.11861e-05	-1.09946e-05	-1.0848e-05	-1.06934e-05	-1.05262e-05	-1.03984e-05	-1.02552e-05	-1.01103e-05	-9.99693e-06	-9.86498e-06	-9.73986e-06	-9.63761e-06	-9.51688e-06	-9.40881e-06	-9.3153e-06	-9.20567e-06	-9.11194e-06	-9.02551e-06	-8.92672e-06	-8.84477e-06	-8.76438e-06	-8.67591e-06	-8.60347e-06	-8.52848e-06	-8.44962e-06	-8.38474e-06	-8.31482e-06	-8.24469e-06	-8.18578e-06	-8.12073e-06	-8.05833e-06	-8.00416e-06	-7.94384e-06	-7.88816e-06	-7.83779e-06	-7.78208e-06	-2.69785e-05	-7.45844e-05	-0.000138343	-0.00020686	-0.00027421	-0.000331435	-0.000378467	-0.000415976	-0.000442043	-0.000463046	-0.000459647	-0.000424896	-0.000373951	-0.000312488	-0.000254124	-0.000205988	-0.000166663	-0.000142244	-0.000127834	-0.000120608	-0.000121711	-0.000123739	-0.000127182	-0.000131384	-0.000131699	-0.000131692	-0.000129672	-0.000124529	-0.000120187	-0.000114066	-0.000107396	-0.000102428	-9.63387e-05	-9.13815e-05	-8.77697e-05	-8.32941e-05	-8.03803e-05	-7.78241e-05	-7.45648e-05	-7.26787e-05	-7.03375e-05	-6.76417e-05	-6.59947e-05	-6.35406e-05	-6.11973e-05	-5.95717e-05	-5.71395e-05	-5.51991e-05	-5.36385e-05	-5.14398e-05	-4.9921e-05	-4.84637e-05	-4.6591e-05	-4.54085e-05	-4.40409e-05	-4.24849e-05	-4.15178e-05	-4.0223e-05	-3.89424e-05	-3.80983e-05	-3.68844e-05	-3.58399e-05	-3.50681e-05	-3.3958e-05	-3.3113e-05	-3.23901e-05	-3.14036e-05	-3.07191e-05	-3.00351e-05	-2.91799e-05	-2.86164e-05	-2.79684e-05	-2.72411e-05	-2.67639e-05	-2.61541e-05	-2.55445e-05	-2.51263e-05	-2.45601e-05	-2.40541e-05	-2.36761e-05	-2.31592e-05	-2.27407e-05	-2.23911e-05	-2.19273e-05	-2.15799e-05	-2.1252e-05	-2.08428e-05	-2.05509e-05	-2.0242e-05	-1.98861e-05	-1.96361e-05	-1.93457e-05	-1.90398e-05	-1.88206e-05	-1.85496e-05	-1.82887e-05	-1.80918e-05	-1.78416e-05	-1.76197e-05	-1.74392e-05	-1.72109e-05	-1.70218e-05	-1.68538e-05	-1.66478e-05	-1.64852e-05	-1.63275e-05	-1.61436e-05	-1.60021e-05	-1.58534e-05	-1.56906e-05	-1.55653e-05	-1.54255e-05	-1.52821e-05	-1.51692e-05	-1.50382e-05	-1.49122e-05	-1.48086e-05	-1.46868e-05	-1.45758e-05	-1.44794e-05	-1.43667e-05	-1.42685e-05	-1.41777e-05	-1.40743e-05	-1.39864e-05	-1.39005e-05	-1.3806e-05	-1.37265e-05	-1.36449e-05	-1.35587e-05	-1.34859e-05	-1.34084e-05	-1.33299e-05	5.18367e-05	0.000216228	0.000432452	0.000634546	0.00078835	0.000867455	0.000869382	0.000826708	0.000763408	0.000694758	0.000581879	0.000417149	0.000238889	8.48573e-05	-3.11e-05	-0.000100764	-0.000128811	-0.000132941	-0.000120864	-0.000100431	-8.29105e-05	-6.74609e-05	-5.46874e-05	-4.88249e-05	-4.50291e-05	-4.2362e-05	-4.34818e-05	-4.37554e-05	-4.3271e-05	-4.46616e-05	-4.41791e-05	-4.28539e-05	-4.30511e-05	-4.15298e-05	-3.97293e-05	-3.94447e-05	-3.7715e-05	-3.61301e-05	-3.59002e-05	-3.4347e-05	-3.31461e-05	-3.30285e-05	-3.16495e-05	-3.07378e-05	-3.06416e-05	-2.93681e-05	-2.86503e-05	-2.85225e-05	-2.73325e-05	-2.67658e-05	-2.66e-05	-2.5501e-05	-2.50652e-05	-2.48679e-05	-2.3868e-05	-2.35436e-05	-2.33191e-05	-2.24195e-05	-2.21851e-05	-2.19358e-05	-2.11335e-05	-2.09688e-05	-2.06978e-05	-1.99885e-05	-1.98764e-05	-1.95879e-05	-1.89667e-05	-1.88929e-05	-1.85921e-05	-1.80534e-05	-1.80062e-05	-1.76981e-05	-1.72357e-05	-1.72054e-05	-1.6895e-05	-1.65021e-05	-1.6481e-05	-1.61729e-05	-1.58425e-05	-1.58246e-05	-1.55229e-05	-1.52481e-05	-1.52288e-05	-1.4937e-05	-1.47109e-05	-1.46871e-05	-1.44082e-05	-1.42242e-05	-1.41939e-05	-1.39301e-05	-1.3782e-05	-1.37441e-05	-1.34971e-05	-1.33792e-05
0.41	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.21079e-05	-4.1864e-05	-8.08245e-05	-0.000121798	-0.000161724	-0.000195348	-0.000223221	-0.000246779	-0.000264932	-0.000281291	-0.000284144	-0.00026744	-0.00024147	-0.000209686	-0.000178114	-0.000152949	-0.000131595	-0.000117347	-0.000109248	-0.000103507	-0.00010231	-0.000102075	-0.000101363	-0.000101998	-0.000100572	-9.83131e-05	-9.6222e-05	-9.19749e-05	-8.80807e-05	-8.42562e-05	-7.93181e-05	-7.56819e-05	-7.1983e-05	-6.80374e-05	-6.54947e-05	-6.25415e-05	-5.97939e-05	-5.80214e-05	-5.55679e-05	-5.35574e-05	-5.2014e-05	-4.97792e-05	-4.81392e-05	-4.65836e-05	-4.45343e-05	-4.31421e-05	-4.15915e-05	-3.98119e-05	-3.86413e-05	-3.71739e-05	-3.57104e-05	-3.47199e-05	-3.3378e-05	-3.22054e-05	-3.13335e-05	-3.01263e-05	-2.91862e-05	-2.83834e-05	-2.73126e-05	-2.65486e-05	-2.57918e-05	-2.48603e-05	-2.42282e-05	-2.35141e-05	-2.27212e-05	-2.21866e-05	-2.15199e-05	-2.08572e-05	-2.03925e-05	-1.97789e-05	-1.92313e-05	-1.88155e-05	-1.82597e-05	-1.78087e-05	-1.74277e-05	-1.69325e-05	-1.65597e-05	-1.62056e-05	-1.57715e-05	-1.54598e-05	-1.51294e-05	-1.47546e-05	-1.44895e-05	-1.4182e-05	-1.38624e-05	-1.36319e-05	-1.33479e-05	-1.30778e-05	-1.28728e-05	-1.26134e-05	-1.2386e-05	-1.22001e-05	-1.19659e-05	-1.17743e-05	-1.16031e-05	-1.13943e-05	-1.12318e-05	-1.10729e-05	-1.08889e-05	-1.07494e-05	-1.06016e-05	-1.04409e-05	-1.03193e-05	-1.0182e-05	-1.00428e-05	-9.93474e-06	-9.80795e-06	-9.68774e-06	-9.59015e-06	-9.47391e-06	-9.37009e-06	-9.28063e-06	-9.1749e-06	-9.08486e-06	-9.00195e-06	-8.90654e-06	-8.8278e-06	-8.75046e-06	-8.66492e-06	-8.59525e-06	-8.52291e-06	-8.4466e-06	-8.38411e-06	-8.31649e-06	-8.24855e-06	-8.19171e-06	-8.12865e-06	-8.06815e-06	-8.01577e-06	-7.95718e-06	-7.90312e-06	-7.85429e-06	-7.80007e-06	-2.68023e-05	-7.39619e-05	-0.000137099	-0.000204897	-0.000271475	-0.000327909	-0.000374138	-0.000410837	-0.000436095	-0.000456289	-0.000452291	-0.000417214	-0.00036614	-0.000304683	-0.000246402	-0.000198398	-0.000159251	-0.000135038	-0.000120864	-0.000113899	-0.000115272	-0.000117581	-0.000121304	-0.000125777	-0.000126358	-0.0001266	-0.000124815	-0.000119896	-0.00011576	-0.000109836	-0.000103351	-9.85574e-05	-9.26369e-05	-8.78405e-05	-8.43819e-05	-8.0057e-05	-7.7286e-05	-7.48675e-05	-7.17427e-05	-6.99833e-05	-6.77649e-05	-6.51875e-05	-6.36516e-05	-6.13057e-05	-5.90654e-05	-5.75369e-05	-5.51993e-05	-5.33484e-05	-5.18728e-05	-4.97569e-05	-4.8316e-05	-4.69334e-05	-4.51333e-05	-4.40188e-05	-4.2717e-05	-4.12244e-05	-4.03168e-05	-3.90799e-05	-3.78545e-05	-3.70625e-05	-3.58992e-05	-3.49028e-05	-3.41766e-05	-3.31109e-05	-3.23077e-05	-3.16248e-05	-3.06771e-05	-3.0029e-05	-2.938e-05	-2.85586e-05	-2.80269e-05	-2.74095e-05	-2.67117e-05	-2.62621e-05	-2.56792e-05	-2.50953e-05	-2.47012e-05	-2.41585e-05	-2.36748e-05	-2.33179e-05	-2.28215e-05	-2.24224e-05	-2.20912e-05	-2.16453e-05	-2.13147e-05	-2.10029e-05	-2.06093e-05	-2.03321e-05	-2.00372e-05	-1.96949e-05	-1.94576e-05	-1.91794e-05	-1.88853e-05	-1.86772e-05	-1.84169e-05	-1.81662e-05	-1.7979e-05	-1.77381e-05	-1.75251e-05	-1.7353e-05	-1.71328e-05	-1.69513e-05	-1.67907e-05	-1.65917e-05	-1.64359e-05	-1.62844e-05	-1.61067e-05	-1.59709e-05	-1.58278e-05	-1.56703e-05	-1.555e-05	-1.5415e-05	-1.52762e-05	-1.51676e-05	-1.50408e-05	-1.49187e-05	-1.48189e-05	-1.47007e-05	-1.45931e-05	-1.44999e-05	-1.43904e-05	-1.42951e-05	-1.42071e-05	-1.41064e-05	-1.40211e-05	-1.39375e-05	-1.38453e-05	-1.3768e-05	-1.36885e-05	-1.36043e-05	-1.35333e-05	-1.34576e-05	-1.33808e-05	5.18239e-05	0.000216305	0.000432714	0.000635075	0.000789124	0.000868373	0.000870284	0.000827381	0.000763676	0.000694524	0.000581054	0.000415673	0.000236746	8.21016e-05	-3.43353e-05	-0.000104326	-0.000132556	-0.000136738	-0.000124624	-0.0001041	-8.64484e-05	-7.08576e-05	-5.79447e-05	-5.19425e-05	-4.80193e-05	-4.52367e-05	-4.62443e-05	-4.64169e-05	-4.58387e-05	-4.71355e-05	-4.65664e-05	-4.51582e-05	-4.5271e-05	-4.36712e-05	-4.17947e-05	-4.14332e-05	-3.96325e-05	-3.79785e-05	-3.76796e-05	-3.6063e-05	-3.48003e-05	-3.46211e-05	-3.3186e-05	-3.22191e-05	-3.20683e-05	-3.07449e-05	-2.99778e-05	-2.98014e-05	-2.85671e-05	-2.79562e-05	-2.77472e-05	-2.66088e-05	-2.61334e-05	-2.58977e-05	-2.48626e-05	-2.45029e-05	-2.42443e-05	-2.33133e-05	-2.30473e-05	-2.27678e-05	-2.19375e-05	-2.17446e-05	-2.14467e-05	-2.07125e-05	-2.05751e-05	-2.02629e-05	-1.96194e-05	-1.95231e-05	-1.92011e-05	-1.86425e-05	-1.85752e-05	-1.82484e-05	-1.77682e-05	-1.772e-05	-1.7393e-05	-1.69842e-05	-1.6947e-05	-1.66242e-05	-1.62796e-05	-1.62474e-05	-1.59326e-05	-1.56451e-05	-1.56131e-05	-1.53097e-05	-1.50722e-05	-1.50371e-05	-1.47478e-05	-1.45537e-05	-1.45133e-05	-1.42403e-05	-1.40831e-05	-1.40361e-05	-1.3781e-05	-1.36549e-05
0.415	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.19282e-05	-4.1273e-05	-7.96586e-05	-0.000119966	-0.000159179	-0.000192078	-0.000219226	-0.000242062	-0.000259508	-0.000275175	-0.000277537	-0.0002606	-0.000234583	-0.00020287	-0.000171437	-0.000146443	-0.000125289	-0.000111254	-0.000103378	-9.78721e-05	-9.69083e-05	-9.69077e-05	-9.64282e-05	-9.72844e-05	-9.60736e-05	-9.40194e-05	-9.21203e-05	-8.80582e-05	-8.43369e-05	-8.06761e-05	-7.58958e-05	-7.24076e-05	-6.88511e-05	-6.50433e-05	-6.26304e-05	-5.98038e-05	-5.71778e-05	-5.55206e-05	-5.31797e-05	-5.12762e-05	-4.98347e-05	-4.7699e-05	-4.61525e-05	-4.46864e-05	-4.27237e-05	-4.14131e-05	-3.99409e-05	-3.82369e-05	-3.71374e-05	-3.57389e-05	-3.43414e-05	-3.3413e-05	-3.21316e-05	-3.10166e-05	-3.01992e-05	-2.9045e-05	-2.81551e-05	-2.74002e-05	-2.63758e-05	-2.56555e-05	-2.49407e-05	-2.40497e-05	-2.34557e-05	-2.27784e-05	-2.20208e-05	-2.15195e-05	-2.0885e-05	-2.02531e-05	-1.98175e-05	-1.92321e-05	-1.87113e-05	-1.83209e-05	-1.77897e-05	-1.73621e-05	-1.70033e-05	-1.65296e-05	-1.61771e-05	-1.58425e-05	-1.54272e-05	-1.51332e-05	-1.48198e-05	-1.44613e-05	-1.42116e-05	-1.3919e-05	-1.36136e-05	-1.33966e-05	-1.31256e-05	-1.28679e-05	-1.26746e-05	-1.24265e-05	-1.22099e-05	-1.20342e-05	-1.18099e-05	-1.16277e-05	-1.14654e-05	-1.12653e-05	-1.11109e-05	-1.09598e-05	-1.07833e-05	-1.06508e-05	-1.05098e-05	-1.03557e-05	-1.02402e-05	-1.01088e-05	-9.97524e-06	-9.87256e-06	-9.75092e-06	-9.63563e-06	-9.54269e-06	-9.43093e-06	-9.33138e-06	-9.24596e-06	-9.14414e-06	-9.05779e-06	-8.97839e-06	-8.88637e-06	-8.81082e-06	-8.73653e-06	-8.65393e-06	-8.58703e-06	-8.51735e-06	-8.44357e-06	-8.38348e-06	-8.31816e-06	-8.25242e-06	-8.19765e-06	-8.13658e-06	-8.07797e-06	-8.02738e-06	-7.97051e-06	-7.91808e-06	-7.8708e-06	-7.81806e-06	-2.66261e-05	-7.33395e-05	-0.000135855	-0.000202934	-0.00026874	-0.000324383	-0.000369809	-0.000405697	-0.000430147	-0.000449532	-0.000444936	-0.000409532	-0.000358329	-0.000296879	-0.00023868	-0.000190808	-0.000151839	-0.000127832	-0.000113895	-0.00010719	-0.000108832	-0.000111423	-0.000115426	-0.00012017	-0.000121017	-0.000121508	-0.000119958	-0.000115263	-0.000111333	-0.000105605	-9.93067e-05	-9.46864e-05	-8.89351e-05	-8.42994e-05	-8.09941e-05	-7.68199e-05	-7.41916e-05	-7.19109e-05	-6.89207e-05	-6.72878e-05	-6.51923e-05	-6.27333e-05	-6.13085e-05	-5.90707e-05	-5.69335e-05	-5.5502e-05	-5.32592e-05	-5.14976e-05	-5.0107e-05	-4.8074e-05	-4.6711e-05	-4.54032e-05	-4.36756e-05	-4.26292e-05	-4.13931e-05	-3.99639e-05	-3.91158e-05	-3.79367e-05	-3.67666e-05	-3.60266e-05	-3.49141e-05	-3.39658e-05	-3.32851e-05	-3.22638e-05	-3.15025e-05	-3.08595e-05	-2.99506e-05	-2.93389e-05	-2.87249e-05	-2.79373e-05	-2.74374e-05	-2.68507e-05	-2.61823e-05	-2.57604e-05	-2.52043e-05	-2.4646e-05	-2.42761e-05	-2.37569e-05	-2.32955e-05	-2.29597e-05	-2.24837e-05	-2.2104e-05	-2.17913e-05	-2.13633e-05	-2.10495e-05	-2.07539e-05	-2.03758e-05	-2.01132e-05	-1.98324e-05	-1.95036e-05	-1.92791e-05	-1.90132e-05	-1.87309e-05	-1.85338e-05	-1.82842e-05	-1.80438e-05	-1.78662e-05	-1.76346e-05	-1.74305e-05	-1.72668e-05	-1.70547e-05	-1.68809e-05	-1.67276e-05	-1.65357e-05	-1.63865e-05	-1.62414e-05	-1.60698e-05	-1.59398e-05	-1.58022e-05	-1.565e-05	-1.55347e-05	-1.54045e-05	-1.52703e-05	-1.5166e-05	-1.50434e-05	-1.49253e-05	-1.48292e-05	-1.47145e-05	-1.46104e-05	-1.45204e-05	-1.44141e-05	-1.43217e-05	-1.42365e-05	-1.41385e-05	-1.40557e-05	-1.39746e-05	-1.38846e-05	-1.38095e-05	-1.37321e-05	-1.36499e-05	-1.35808e-05	-1.35068e-05	-1.34317e-05	5.18112e-05	0.000216381	0.000432976	0.000635604	0.000789899	0.000869292	0.000871185	0.000828054	0.000763944	0.00069429	0.000580229	0.000414197	0.000234603	7.93459e-05	-3.75706e-05	-0.000107888	-0.000136302	-0.000140535	-0.000128384	-0.000107769	-8.99863e-05	-7.42543e-05	-6.1202e-05	-5.506e-05	-5.10095e-05	-4.81113e-05	-4.90069e-05	-4.90784e-05	-4.84064e-05	-4.96094e-05	-4.89537e-05	-4.74625e-05	-4.74909e-05	-4.58127e-05	-4.386e-05	-4.34216e-05	-4.15499e-05	-3.9827e-05	-3.94589e-05	-3.7779e-05	-3.64544e-05	-3.62138e-05	-3.47225e-05	-3.37004e-05	-3.34949e-05	-3.21218e-05	-3.13052e-05	-3.10804e-05	-2.98017e-05	-2.91466e-05	-2.88945e-05	-2.77165e-05	-2.72016e-05	-2.69275e-05	-2.58573e-05	-2.54622e-05	-2.51695e-05	-2.42072e-05	-2.39095e-05	-2.35998e-05	-2.27416e-05	-2.25204e-05	-2.21957e-05	-2.14365e-05	-2.12739e-05	-2.09378e-05	-2.02721e-05	-2.01532e-05	-1.98102e-05	-1.92317e-05	-1.91442e-05	-1.87987e-05	-1.83008e-05	-1.82345e-05	-1.7891e-05	-1.74663e-05	-1.74131e-05	-1.70756e-05	-1.67168e-05	-1.66702e-05	-1.63424e-05	-1.60421e-05	-1.59974e-05	-1.56823e-05	-1.54335e-05	-1.53871e-05	-1.50875e-05	-1.48831e-05	-1.48327e-05	-1.45505e-05	-1.43842e-05	-1.43282e-05	-1.40649e-05	-1.39306e-05
0.42	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.17481e-05	-4.06808e-05	-7.84903e-05	-0.00011813	-0.00015663	-0.000188802	-0.000215221	-0.000237334	-0.000254072	-0.000269046	-0.000270916	-0.000253745	-0.00022768	-0.000196039	-0.000164744	-0.000139922	-0.000118967	-0.000105146	-9.74938e-05	-9.22219e-05	-9.14917e-05	-9.17256e-05	-9.14781e-05	-9.25556e-05	-9.15604e-05	-8.9711e-05	-8.80041e-05	-8.41269e-05	-8.05788e-05	-7.70816e-05	-7.24592e-05	-6.91191e-05	-6.57051e-05	-6.2035e-05	-5.97521e-05	-5.70521e-05	-5.45478e-05	-5.30059e-05	-5.07775e-05	-4.89812e-05	-4.76415e-05	-4.5605e-05	-4.41521e-05	-4.27756e-05	-4.08996e-05	-3.96705e-05	-3.82768e-05	-3.66485e-05	-3.56201e-05	-3.42905e-05	-3.2959e-05	-3.20929e-05	-3.0872e-05	-2.98146e-05	-2.90518e-05	-2.79507e-05	-2.7111e-05	-2.64039e-05	-2.5426e-05	-2.47495e-05	-2.40766e-05	-2.32262e-05	-2.26704e-05	-2.20299e-05	-2.13077e-05	-2.08397e-05	-2.02374e-05	-1.96364e-05	-1.92298e-05	-1.86727e-05	-1.81787e-05	-1.78138e-05	-1.73073e-05	-1.69031e-05	-1.65666e-05	-1.61144e-05	-1.57823e-05	-1.54672e-05	-1.50706e-05	-1.47944e-05	-1.4498e-05	-1.41559e-05	-1.39217e-05	-1.36439e-05	-1.33529e-05	-1.31493e-05	-1.28913e-05	-1.2646e-05	-1.24645e-05	-1.22278e-05	-1.2022e-05	-1.18565e-05	-1.16421e-05	-1.14693e-05	-1.1316e-05	-1.11245e-05	-1.09783e-05	-1.0835e-05	-1.06661e-05	-1.05407e-05	-1.04065e-05	-1.02589e-05	-1.01496e-05	-1.00242e-05	-9.89634e-06	-9.79903e-06	-9.68259e-06	-9.57224e-06	-9.48398e-06	-9.37675e-06	-9.28148e-06	-9.20014e-06	-9.10225e-06	-9.01963e-06	-8.94378e-06	-8.85517e-06	-8.78285e-06	-8.71165e-06	-8.63202e-06	-8.56792e-06	-8.50091e-06	-8.4297e-06	-8.37204e-06	-8.30905e-06	-8.24553e-06	-8.19287e-06	-8.13382e-06	-8.07714e-06	-8.02836e-06	-7.97324e-06	-7.92247e-06	-7.87677e-06	-7.82554e-06	-2.64389e-05	-7.27052e-05	-0.000134598	-0.000200956	-0.000265988	-0.00032084	-0.00036546	-0.000400536	-0.000424176	-0.000442751	-0.000437554	-0.000401823	-0.000350491	-0.000289047	-0.000230931	-0.000183191	-0.000144401	-0.000120599	-0.000106898	-0.000100454	-0.000102366	-0.000105238	-0.000109521	-0.000114537	-0.00011565	-0.00011639	-0.000115075	-0.000110605	-0.00010688	-0.000101349	-9.52366e-05	-9.079e-05	-8.52081e-05	-8.07333e-05	-7.75813e-05	-7.35579e-05	-7.10724e-05	-6.89296e-05	-6.6074e-05	-6.45678e-05	-6.25952e-05	-6.02547e-05	-5.89411e-05	-5.68115e-05	-5.47774e-05	-5.3443e-05	-5.12949e-05	-4.96229e-05	-4.83174e-05	-4.63673e-05	-4.50823e-05	-4.38492e-05	-4.21942e-05	-4.1216e-05	-4.00458e-05	-3.868e-05	-3.78915e-05	-3.67703e-05	-3.56556e-05	-3.49676e-05	-3.39059e-05	-3.30058e-05	-3.23707e-05	-3.13939e-05	-3.06745e-05	-3.00714e-05	-2.92014e-05	-2.86263e-05	-2.80472e-05	-2.72936e-05	-2.68255e-05	-2.62695e-05	-2.56307e-05	-2.52365e-05	-2.47073e-05	-2.41747e-05	-2.3829e-05	-2.33334e-05	-2.28943e-05	-2.25797e-05	-2.21243e-05	-2.1764e-05	-2.14697e-05	-2.10596e-05	-2.07628e-05	-2.04833e-05	-2.01209e-05	-1.9873e-05	-1.96063e-05	-1.92912e-05	-1.90794e-05	-1.88259e-05	-1.85554e-05	-1.83695e-05	-1.81307e-05	-1.79005e-05	-1.77326e-05	-1.75104e-05	-1.73152e-05	-1.716e-05	-1.69561e-05	-1.679e-05	-1.6644e-05	-1.64593e-05	-1.63167e-05	-1.61781e-05	-1.60126e-05	-1.58885e-05	-1.57565e-05	-1.56096e-05	-1.54994e-05	-1.5374e-05	-1.52445e-05	-1.51445e-05	-1.50262e-05	-1.49121e-05	-1.48198e-05	-1.47088e-05	-1.46082e-05	-1.45215e-05	-1.44183e-05	-1.43289e-05	-1.42466e-05	-1.41513e-05	-1.40711e-05	-1.39924e-05	-1.39048e-05	-1.3832e-05	-1.37566e-05	-1.36764e-05	-1.36093e-05	-1.35371e-05	-1.34638e-05	5.18173e-05	0.000216477	0.000433256	0.000636152	0.000790692	0.000870229	0.000872106	0.000828746	0.000764232	0.000694076	0.000579423	0.000412741	0.00023248	7.66104e-05	-4.07858e-05	-0.00011143	-0.000140027	-0.000144312	-0.000132125	-0.000111418	-9.35051e-05	-7.76319e-05	-6.44403e-05	-5.81586e-05	-5.39808e-05	-5.09671e-05	-5.17506e-05	-5.17212e-05	-5.09554e-05	-5.20646e-05	-5.13225e-05	-4.97483e-05	-4.96923e-05	-4.79358e-05	-4.59071e-05	-4.53917e-05	-4.34492e-05	-4.16572e-05	-4.12201e-05	-3.94768e-05	-3.80905e-05	-3.77885e-05	-3.62411e-05	-3.51638e-05	-3.49038e-05	-3.34808e-05	-3.26149e-05	-3.23416e-05	-3.10187e-05	-3.03194e-05	-3.00242e-05	-2.88068e-05	-2.82524e-05	-2.794e-05	-2.68346e-05	-2.64041e-05	-2.60775e-05	-2.50839e-05	-2.47546e-05	-2.44146e-05	-2.35286e-05	-2.32791e-05	-2.29276e-05	-2.21437e-05	-2.19558e-05	-2.15959e-05	-2.09081e-05	-2.07666e-05	-2.04025e-05	-1.98043e-05	-1.96967e-05	-1.93325e-05	-1.88168e-05	-1.87326e-05	-1.83725e-05	-1.7932e-05	-1.78628e-05	-1.75106e-05	-1.71377e-05	-1.70769e-05	-1.6736e-05	-1.64231e-05	-1.63657e-05	-1.6039e-05	-1.57789e-05	-1.57211e-05	-1.54112e-05	-1.51968e-05	-1.51362e-05	-1.48449e-05	-1.46695e-05	-1.46046e-05	-1.43332e-05	-1.41908e-05
0.425	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.15678e-05	-4.00881e-05	-7.73207e-05	-0.000116292	-0.000154078	-0.000185523	-0.000211213	-0.000232601	-0.000248631	-0.00026291	-0.000264288	-0.000246883	-0.000220769	-0.000189201	-0.000158044	-0.000133393	-0.000112638	-9.90308e-05	-9.16015e-05	-8.65641e-05	-8.60676e-05	-8.6536e-05	-8.65205e-05	-8.78195e-05	-8.70398e-05	-8.53953e-05	-8.38806e-05	-8.01885e-05	-7.68134e-05	-7.34799e-05	-6.90155e-05	-6.58234e-05	-6.2552e-05	-5.90197e-05	-5.68668e-05	-5.42934e-05	-5.19108e-05	-5.04842e-05	-4.83684e-05	-4.66792e-05	-4.54415e-05	-4.35042e-05	-4.2145e-05	-4.0858e-05	-3.90687e-05	-3.79212e-05	-3.6606e-05	-3.50533e-05	-3.40961e-05	-3.28354e-05	-3.15699e-05	-3.07662e-05	-2.96058e-05	-2.8606e-05	-2.78978e-05	-2.68498e-05	-2.60603e-05	-2.54012e-05	-2.44697e-05	-2.3837e-05	-2.32061e-05	-2.23963e-05	-2.18787e-05	-2.1275e-05	-2.05882e-05	-2.01535e-05	-1.95835e-05	-1.90133e-05	-1.86359e-05	-1.8107e-05	-1.76399e-05	-1.73004e-05	-1.68187e-05	-1.64378e-05	-1.61236e-05	-1.5693e-05	-1.53813e-05	-1.50856e-05	-1.47079e-05	-1.44494e-05	-1.41701e-05	-1.38445e-05	-1.36257e-05	-1.33628e-05	-1.30861e-05	-1.2896e-05	-1.2651e-05	-1.24182e-05	-1.22485e-05	-1.20231e-05	-1.18281e-05	-1.1673e-05	-1.14685e-05	-1.13051e-05	-1.11608e-05	-1.0978e-05	-1.08399e-05	-1.07045e-05	-1.05431e-05	-1.04248e-05	-1.02975e-05	-1.01565e-05	-1.00533e-05	-9.9339e-06	-9.81175e-06	-9.71984e-06	-9.60861e-06	-9.50322e-06	-9.41966e-06	-9.31696e-06	-9.22601e-06	-9.14875e-06	-9.05481e-06	-8.97592e-06	-8.90364e-06	-8.81846e-06	-8.74939e-06	-8.68129e-06	-8.60464e-06	-8.54335e-06	-8.47904e-06	-8.41042e-06	-8.3552e-06	-8.29455e-06	-8.23327e-06	-8.18273e-06	-8.12571e-06	-8.07097e-06	-8.02402e-06	-7.97067e-06	-7.92158e-06	-7.87746e-06	-7.82777e-06	-2.62464e-05	-7.20651e-05	-0.000133335	-0.000198971	-0.000263229	-0.000317287	-0.000361102	-0.000395365	-0.000418194	-0.000435958	-0.00043016	-0.000394102	-0.00034264	-0.000281203	-0.000223169	-0.00017556	-0.000136949	-0.000113353	-9.98887e-05	-9.37055e-05	-9.58863e-05	-9.90406e-05	-0.000103604	-0.000108891	-0.00011027	-0.000111259	-0.00011018	-0.000105933	-0.000102415	-9.70797e-05	-9.11539e-05	-8.68811e-05	-8.14685e-05	-7.71546e-05	-7.4156e-05	-7.02835e-05	-6.79408e-05	-6.59359e-05	-6.32149e-05	-6.18355e-05	-5.99859e-05	-5.77638e-05	-5.65615e-05	-5.45402e-05	-5.26092e-05	-5.1372e-05	-4.93187e-05	-4.77362e-05	-4.65159e-05	-4.46487e-05	-4.34417e-05	-4.22835e-05	-4.07011e-05	-3.9791e-05	-3.86867e-05	-3.73845e-05	-3.66555e-05	-3.55922e-05	-3.45329e-05	-3.38971e-05	-3.28862e-05	-3.20343e-05	-3.14449e-05	-3.05126e-05	-2.98352e-05	-2.92721e-05	-2.84409e-05	-2.79023e-05	-2.73584e-05	-2.66386e-05	-2.62024e-05	-2.56771e-05	-2.50679e-05	-2.47015e-05	-2.41992e-05	-2.36924e-05	-2.3371e-05	-2.28988e-05	-2.24822e-05	-2.21887e-05	-2.17539e-05	-2.14131e-05	-2.11374e-05	-2.07453e-05	-2.04654e-05	-2.02021e-05	-1.98553e-05	-1.96222e-05	-1.93696e-05	-1.90681e-05	-1.88692e-05	-1.8628e-05	-1.83694e-05	-1.81946e-05	-1.79666e-05	-1.77467e-05	-1.75886e-05	-1.73759e-05	-1.71896e-05	-1.70428e-05	-1.68471e-05	-1.66889e-05	-1.65502e-05	-1.63726e-05	-1.62369e-05	-1.61047e-05	-1.59454e-05	-1.58271e-05	-1.57007e-05	-1.55593e-05	-1.54541e-05	-1.53336e-05	-1.52087e-05	-1.51132e-05	-1.49991e-05	-1.48891e-05	-1.48005e-05	-1.46933e-05	-1.45961e-05	-1.45127e-05	-1.44128e-05	-1.43264e-05	-1.42469e-05	-1.41544e-05	-1.40768e-05	-1.40007e-05	-1.39155e-05	-1.38449e-05	-1.37717e-05	-1.36936e-05	-1.36283e-05	-1.3558e-05	-1.34865e-05	5.18328e-05	0.000216582	0.000433546	0.000636709	0.000791495	0.000871176	0.000873036	0.000829447	0.00076453	0.000693872	0.000578628	0.000411296	0.000230367	7.3885e-05	-4.39909e-05	-0.000114963	-0.000143742	-0.000148079	-0.000135855	-0.000115058	-9.70142e-05	-8.1e-05	-6.76691e-05	-6.12478e-05	-5.69427e-05	-5.38135e-05	-5.4485e-05	-5.43546e-05	-5.34951e-05	-5.45106e-05	-5.3682e-05	-5.20248e-05	-5.18844e-05	-5.00496e-05	-4.79449e-05	-4.73528e-05	-4.53393e-05	-4.34784e-05	-4.29722e-05	-4.11657e-05	-3.97176e-05	-3.93541e-05	-3.77506e-05	-3.66182e-05	-3.63037e-05	-3.48309e-05	-3.39158e-05	-3.3594e-05	-3.22268e-05	-3.14834e-05	-3.11451e-05	-2.98883e-05	-2.92944e-05	-2.89437e-05	-2.78033e-05	-2.73374e-05	-2.69768e-05	-2.5952e-05	-2.55911e-05	-2.5221e-05	-2.43071e-05	-2.40294e-05	-2.36511e-05	-2.28423e-05	-2.26292e-05	-2.22457e-05	-2.15356e-05	-2.13717e-05	-2.09865e-05	-2.03685e-05	-2.02408e-05	-1.9858e-05	-1.93246e-05	-1.92225e-05	-1.88459e-05	-1.83895e-05	-1.83044e-05	-1.79375e-05	-1.75504e-05	-1.74754e-05	-1.71215e-05	-1.6796e-05	-1.67259e-05	-1.63877e-05	-1.61162e-05	-1.60472e-05	-1.57271e-05	-1.55025e-05	-1.54319e-05	-1.51315e-05	-1.4947e-05	-1.48732e-05	-1.45937e-05	-1.44432e-05
0.43	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.13875e-05	-3.94953e-05	-7.61512e-05	-0.000114454	-0.000151525	-0.000182244	-0.000207205	-0.000227869	-0.000243189	-0.000256774	-0.00025766	-0.00024002	-0.000213859	-0.000182362	-0.000151344	-0.000126865	-0.000106309	-9.29152e-05	-8.57093e-05	-8.09064e-05	-8.06435e-05	-8.13464e-05	-8.15629e-05	-8.30834e-05	-8.25193e-05	-8.10797e-05	-7.97571e-05	-7.625e-05	-7.3048e-05	-6.98783e-05	-6.55718e-05	-6.25278e-05	-5.93989e-05	-5.60043e-05	-5.39814e-05	-5.15347e-05	-4.92738e-05	-4.79625e-05	-4.59594e-05	-4.43773e-05	-4.32415e-05	-4.14034e-05	-4.01378e-05	-3.89404e-05	-3.72378e-05	-3.61718e-05	-3.49352e-05	-3.34582e-05	-3.25721e-05	-3.13804e-05	-3.01809e-05	-2.94394e-05	-2.83396e-05	-2.73973e-05	-2.67438e-05	-2.57489e-05	-2.50097e-05	-2.43984e-05	-2.35134e-05	-2.29245e-05	-2.23356e-05	-2.15664e-05	-2.1087e-05	-2.05201e-05	-1.98687e-05	-1.94674e-05	-1.89296e-05	-1.83903e-05	-1.8042e-05	-1.75413e-05	-1.71011e-05	-1.67871e-05	-1.633e-05	-1.59726e-05	-1.56807e-05	-1.52716e-05	-1.49802e-05	-1.47041e-05	-1.43452e-05	-1.41045e-05	-1.38422e-05	-1.3533e-05	-1.33297e-05	-1.30818e-05	-1.28193e-05	-1.26427e-05	-1.24108e-05	-1.21904e-05	-1.20324e-05	-1.18184e-05	-1.16343e-05	-1.14894e-05	-1.12949e-05	-1.11409e-05	-1.10056e-05	-1.08314e-05	-1.07016e-05	-1.05739e-05	-1.04201e-05	-1.0309e-05	-1.01884e-05	-1.0054e-05	-9.95707e-06	-9.8436e-06	-9.72717e-06	-9.64066e-06	-9.53462e-06	-9.4342e-06	-9.35534e-06	-9.25717e-06	-9.17053e-06	-9.09736e-06	-9.00737e-06	-8.93222e-06	-8.8635e-06	-8.78176e-06	-8.71593e-06	-8.65093e-06	-8.57726e-06	-8.51878e-06	-8.45718e-06	-8.39114e-06	-8.33836e-06	-8.28005e-06	-8.22102e-06	-8.17259e-06	-8.11761e-06	-8.0648e-06	-8.01969e-06	-7.96811e-06	-7.92069e-06	-7.87816e-06	-7.82999e-06	-2.60538e-05	-7.14249e-05	-0.000132071	-0.000196986	-0.000260469	-0.000313734	-0.000356744	-0.000390193	-0.000412212	-0.000429164	-0.000422766	-0.00038638	-0.000334789	-0.000273358	-0.000215407	-0.00016793	-0.000129497	-0.000106107	-9.28792e-05	-8.69565e-05	-8.94069e-05	-9.28428e-05	-9.76859e-05	-0.000103245	-0.00010489	-0.000106128	-0.000105285	-0.000101262	-9.79496e-05	-9.28108e-05	-8.70712e-05	-8.29721e-05	-7.77289e-05	-7.35759e-05	-7.07307e-05	-6.7009e-05	-6.48092e-05	-6.29422e-05	-6.03559e-05	-5.91031e-05	-5.73766e-05	-5.5273e-05	-5.41819e-05	-5.22689e-05	-5.0441e-05	-4.9301e-05	-4.73425e-05	-4.58496e-05	-4.47143e-05	-4.29301e-05	-4.18011e-05	-4.07178e-05	-3.9208e-05	-3.83661e-05	-3.73276e-05	-3.60889e-05	-3.54196e-05	-3.44142e-05	-3.34103e-05	-3.28266e-05	-3.18665e-05	-3.10629e-05	-3.05191e-05	-2.96312e-05	-2.89958e-05	-2.84727e-05	-2.76804e-05	-2.71784e-05	-2.66695e-05	-2.59837e-05	-2.55793e-05	-2.50847e-05	-2.45051e-05	-2.41665e-05	-2.36912e-05	-2.32101e-05	-2.29129e-05	-2.24643e-05	-2.20701e-05	-2.17978e-05	-2.13836e-05	-2.10623e-05	-2.0805e-05	-2.04309e-05	-2.0168e-05	-1.99208e-05	-1.95898e-05	-1.93713e-05	-1.91329e-05	-1.88451e-05	-1.8659e-05	-1.84301e-05	-1.81834e-05	-1.80198e-05	-1.78026e-05	-1.7593e-05	-1.74446e-05	-1.72413e-05	-1.7064e-05	-1.69257e-05	-1.67382e-05	-1.65877e-05	-1.64564e-05	-1.6286e-05	-1.6157e-05	-1.60312e-05	-1.58782e-05	-1.57657e-05	-1.5645e-05	-1.55089e-05	-1.54088e-05	-1.52932e-05	-1.5173e-05	-1.50819e-05	-1.4972e-05	-1.4866e-05	-1.47813e-05	-1.46778e-05	-1.45841e-05	-1.4504e-05	-1.44072e-05	-1.43239e-05	-1.42473e-05	-1.41576e-05	-1.40826e-05	-1.40089e-05	-1.39261e-05	-1.38577e-05	-1.37867e-05	-1.37107e-05	-1.36474e-05	-1.35789e-05	-1.35091e-05	5.18483e-05	0.000216687	0.000433837	0.000637267	0.000792298	0.000872123	0.000873966	0.000830149	0.000764827	0.000693668	0.000577833	0.00040985	0.000228255	7.11596e-05	-4.7196e-05	-0.000118495	-0.000147458	-0.000151846	-0.000139586	-0.000118697	-0.000100523	-8.4368e-05	-7.08979e-05	-6.4337e-05	-5.99046e-05	-5.66599e-05	-5.72193e-05	-5.6988e-05	-5.60348e-05	-5.69565e-05	-5.60415e-05	-5.43013e-05	-5.40766e-05	-5.21635e-05	-4.99828e-05	-4.93138e-05	-4.72294e-05	-4.52995e-05	-4.47243e-05	-4.28545e-05	-4.13447e-05	-4.09198e-05	-3.92602e-05	-3.80727e-05	-3.77036e-05	-3.61811e-05	-3.52167e-05	-3.48464e-05	-3.34349e-05	-3.26475e-05	-3.2266e-05	-3.09698e-05	-3.03364e-05	-2.99474e-05	-2.87719e-05	-2.82708e-05	-2.78761e-05	-2.682e-05	-2.64276e-05	-2.60273e-05	-2.50856e-05	-2.47796e-05	-2.43746e-05	-2.3541e-05	-2.33026e-05	-2.28954e-05	-2.21632e-05	-2.19767e-05	-2.15705e-05	-2.09327e-05	-2.07849e-05	-2.03834e-05	-1.98324e-05	-1.97124e-05	-1.93192e-05	-1.88471e-05	-1.8746e-05	-1.83644e-05	-1.79632e-05	-1.7874e-05	-1.7507e-05	-1.71689e-05	-1.70861e-05	-1.67364e-05	-1.64536e-05	-1.63733e-05	-1.60429e-05	-1.58082e-05	-1.57276e-05	-1.5418e-05	-1.52245e-05	-1.51418e-05	-1.48542e-05	-1.46955e-05
0.435	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.12062e-05	-3.88993e-05	-7.49753e-05	-0.000112607	-0.000148959	-0.000178946	-0.000203174	-0.00022311	-0.000237718	-0.000250605	-0.000250996	-0.000233121	-0.000206911	-0.000175486	-0.000144607	-0.0001203	-9.99454e-05	-8.67655e-05	-7.9784e-05	-7.52166e-05	-7.51885e-05	-7.61269e-05	-7.65766e-05	-7.83195e-05	-7.79719e-05	-7.67382e-05	-7.56087e-05	-7.22875e-05	-6.92595e-05	-6.62542e-05	-6.21063e-05	-5.92111e-05	-5.62255e-05	-5.29693e-05	-5.1077e-05	-4.87575e-05	-4.66189e-05	-4.54235e-05	-4.35335e-05	-4.2059e-05	-4.10257e-05	-3.92872e-05	-3.81156e-05	-3.70082e-05	-3.53928e-05	-3.44088e-05	-3.32511e-05	-3.18501e-05	-3.10355e-05	-2.9913e-05	-2.87798e-05	-2.8101e-05	-2.7062e-05	-2.61776e-05	-2.5579e-05	-2.46374e-05	-2.39487e-05	-2.33856e-05	-2.25472e-05	-2.20023e-05	-2.14557e-05	-2.07272e-05	-2.02862e-05	-1.97563e-05	-1.91404e-05	-1.87727e-05	-1.82673e-05	-1.7759e-05	-1.744e-05	-1.69677e-05	-1.65545e-05	-1.62661e-05	-1.58338e-05	-1.54999e-05	-1.52304e-05	-1.4843e-05	-1.45721e-05	-1.43156e-05	-1.39757e-05	-1.37528e-05	-1.35076e-05	-1.32149e-05	-1.30272e-05	-1.27942e-05	-1.25461e-05	-1.23831e-05	-1.21643e-05	-1.19564e-05	-1.18103e-05	-1.16078e-05	-1.14345e-05	-1.13e-05	-1.11155e-05	-1.09709e-05	-1.08446e-05	-1.06792e-05	-1.05576e-05	-1.04379e-05	-1.02916e-05	-1.01877e-05	-1.0074e-05	-9.9462e-06	-9.85549e-06	-9.74803e-06	-9.63735e-06	-9.55627e-06	-9.45549e-06	-9.36006e-06	-9.28593e-06	-9.19234e-06	-9.11003e-06	-9.04099e-06	-8.95498e-06	-8.8836e-06	-8.81847e-06	-8.74019e-06	-8.67764e-06	-8.61577e-06	-8.5451e-06	-8.48947e-06	-8.43059e-06	-8.36716e-06	-8.31685e-06	-8.26091e-06	-8.20414e-06	-8.15785e-06	-8.10493e-06	-8.05408e-06	-8.01083e-06	-7.96103e-06	-7.91531e-06	-7.87439e-06	-7.82777e-06	-2.58557e-05	-7.07769e-05	-0.000130796	-0.000194986	-0.000257691	-0.000310158	-0.000352358	-0.000384989	-0.000406193	-0.00042233	-0.000415328	-0.000378612	-0.000326891	-0.000265466	-0.000207598	-0.000160253	-0.000122	-9.88171e-05	-8.58266e-05	-8.01658e-05	-8.28869e-05	-8.66058e-05	-9.17304e-05	-9.75619e-05	-9.94746e-05	-0.000100963	-0.000100356	-9.65583e-05	-9.34531e-05	-8.85117e-05	-8.29593e-05	-7.90347e-05	-7.39617e-05	-6.99704e-05	-6.72794e-05	-6.37092e-05	-6.16529e-05	-5.99245e-05	-5.74735e-05	-5.63481e-05	-5.4745e-05	-5.27606e-05	-5.17813e-05	-4.99771e-05	-4.82528e-05	-4.72104e-05	-4.53472e-05	-4.39442e-05	-4.28945e-05	-4.11937e-05	-4.0143e-05	-3.91349e-05	-3.76982e-05	-3.69247e-05	-3.59525e-05	-3.47776e-05	-3.41682e-05	-3.3221e-05	-3.22727e-05	-3.17415e-05	-3.08325e-05	-3.00773e-05	-2.95794e-05	-2.87362e-05	-2.8143e-05	-2.76601e-05	-2.69069e-05	-2.64416e-05	-2.5968e-05	-2.53163e-05	-2.49439e-05	-2.44803e-05	-2.39304e-05	-2.36197e-05	-2.31715e-05	-2.27162e-05	-2.24434e-05	-2.20186e-05	-2.16468e-05	-2.13959e-05	-2.10024e-05	-2.07007e-05	-2.0462e-05	-2.0106e-05	-1.98601e-05	-1.96293e-05	-1.9314e-05	-1.91103e-05	-1.88862e-05	-1.86121e-05	-1.84389e-05	-1.82225e-05	-1.79877e-05	-1.78353e-05	-1.7629e-05	-1.74298e-05	-1.72912e-05	-1.70974e-05	-1.69291e-05	-1.67993e-05	-1.66201e-05	-1.64775e-05	-1.63537e-05	-1.61904e-05	-1.60682e-05	-1.59489e-05	-1.58022e-05	-1.56956e-05	-1.55805e-05	-1.54499e-05	-1.53549e-05	-1.52443e-05	-1.51288e-05	-1.50421e-05	-1.49365e-05	-1.48346e-05	-1.47538e-05	-1.46539e-05	-1.45638e-05	-1.44871e-05	-1.43936e-05	-1.43133e-05	-1.42396e-05	-1.41527e-05	-1.40803e-05	-1.40092e-05	-1.39288e-05	-1.38627e-05	-1.37939e-05	-1.37199e-05	-1.36586e-05	-1.35921e-05	-1.35241e-05	5.18717e-05	0.0002168	0.000434136	0.000637835	0.000793112	0.000873082	0.000874908	0.000830862	0.000765135	0.000693471	0.000577043	0.000408406	0.000226141	6.84306e-05	-5.04069e-05	-0.000122035	-0.000151181	-0.000155622	-0.000143325	-0.000122345	-0.00010404	-8.7743e-05	-7.41329e-05	-6.74318e-05	-6.28717e-05	-5.95109e-05	-5.99579e-05	-5.96252e-05	-5.85779e-05	-5.94054e-05	-5.84036e-05	-5.65801e-05	-5.62707e-05	-5.42789e-05	-5.20219e-05	-5.12757e-05	-4.91201e-05	-4.7121e-05	-4.64764e-05	-4.45432e-05	-4.29713e-05	-4.24848e-05	-4.07688e-05	-3.95259e-05	-3.91021e-05	-3.75296e-05	-3.65157e-05	-3.60968e-05	-3.46408e-05	-3.38091e-05	-3.33844e-05	-3.20486e-05	-3.13756e-05	-3.09482e-05	-2.97374e-05	-2.92008e-05	-2.87721e-05	-2.76846e-05	-2.72604e-05	-2.68299e-05	-2.58602e-05	-2.55259e-05	-2.50941e-05	-2.42355e-05	-2.39718e-05	-2.35408e-05	-2.27863e-05	-2.25773e-05	-2.215e-05	-2.14923e-05	-2.13243e-05	-2.09041e-05	-2.03354e-05	-2.01974e-05	-1.97876e-05	-1.92996e-05	-1.91825e-05	-1.87862e-05	-1.83709e-05	-1.82674e-05	-1.78874e-05	-1.75365e-05	-1.74411e-05	-1.70797e-05	-1.67856e-05	-1.66941e-05	-1.63533e-05	-1.61085e-05	-1.60179e-05	-1.56991e-05	-1.54966e-05	-1.54049e-05	-1.51091e-05	-1.49424e-05
0.44	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.1023e-05	-3.82969e-05	-7.37867e-05	-0.000110739	-0.000146366	-0.000175614	-0.000199101	-0.000218301	-0.000232188	-0.00024437	-0.00024426	-0.000226146	-0.000199887	-0.000168535	-0.000137796	-0.000113663	-9.35111e-05	-8.05474e-05	-7.37924e-05	-6.94628e-05	-6.96716e-05	-7.08477e-05	-7.15327e-05	-7.35001e-05	-7.33711e-05	-7.23452e-05	-7.14106e-05	-6.82769e-05	-6.54245e-05	-6.25852e-05	-5.85975e-05	-5.58524e-05	-5.30113e-05	-4.98949e-05	-4.81344e-05	-4.59434e-05	-4.39281e-05	-4.28497e-05	-4.10739e-05	-3.97081e-05	-3.87781e-05	-3.71402e-05	-3.60636e-05	-3.5047e-05	-3.35196e-05	-3.26182e-05	-3.15402e-05	-3.02159e-05	-2.94736e-05	-2.84211e-05	-2.73548e-05	-2.67391e-05	-2.57615e-05	-2.49356e-05	-2.43924e-05	-2.35047e-05	-2.28669e-05	-2.23524e-05	-2.15612e-05	-2.10608e-05	-2.05567e-05	-1.98694e-05	-1.94672e-05	-1.89747e-05	-1.83948e-05	-1.80608e-05	-1.75882e-05	-1.71112e-05	-1.68218e-05	-1.63782e-05	-1.59923e-05	-1.57297e-05	-1.53225e-05	-1.50124e-05	-1.47655e-05	-1.44001e-05	-1.41499e-05	-1.39131e-05	-1.35923e-05	-1.33875e-05	-1.31597e-05	-1.28836e-05	-1.27116e-05	-1.24938e-05	-1.22603e-05	-1.2111e-05	-1.19054e-05	-1.17102e-05	-1.15761e-05	-1.13851e-05	-1.12229e-05	-1.10988e-05	-1.09244e-05	-1.07895e-05	-1.06723e-05	-1.05157e-05	-1.04024e-05	-1.02907e-05	-1.01521e-05	-1.00554e-05	-9.94875e-06	-9.82766e-06	-9.74328e-06	-9.64191e-06	-9.53706e-06	-9.4615e-06	-9.36603e-06	-9.27567e-06	-9.20635e-06	-9.1174e-06	-9.0395e-06	-8.97465e-06	-8.89269e-06	-8.82514e-06	-8.76366e-06	-8.68891e-06	-8.62968e-06	-8.57099e-06	-8.50339e-06	-8.45066e-06	-8.39455e-06	-8.33379e-06	-8.28599e-06	-8.23247e-06	-8.17801e-06	-8.1339e-06	-8.08309e-06	-8.03425e-06	-7.9929e-06	-7.94493e-06	-7.90094e-06	-7.86168e-06	-7.81665e-06	-2.56467e-05	-7.01131e-05	-0.000129499	-0.000192955	-0.000254873	-0.000306534	-0.000347915	-0.000379721	-0.0004001	-0.000415413	-0.0004078	-0.000370752	-0.000318899	-0.000257481	-0.000199696	-0.000152485	-0.000114413	-9.14387e-05	-7.86879e-05	-7.32914e-05	-7.62859e-05	-8.02904e-05	-8.5699e-05	-9.18059e-05	-9.39885e-05	-9.57299e-05	-9.53613e-05	-9.17908e-05	-8.88945e-05	-8.41525e-05	-7.87889e-05	-7.50406e-05	-7.01393e-05	-6.63113e-05	-6.37758e-05	-6.03586e-05	-5.84472e-05	-5.68586e-05	-5.45443e-05	-5.35474e-05	-5.20691e-05	-5.02049e-05	-4.93384e-05	-4.76441e-05	-4.60244e-05	-4.50807e-05	-4.33136e-05	-4.20015e-05	-4.10381e-05	-3.94215e-05	-3.845e-05	-3.75178e-05	-3.61548e-05	-3.54505e-05	-3.45452e-05	-3.34347e-05	-3.28858e-05	-3.19974e-05	-3.11054e-05	-3.06272e-05	-2.97697e-05	-2.90635e-05	-2.8612e-05	-2.7814e-05	-2.72633e-05	-2.68211e-05	-2.61074e-05	-2.56792e-05	-2.52412e-05	-2.4624e-05	-2.4284e-05	-2.38516e-05	-2.33317e-05	-2.30493e-05	-2.26285e-05	-2.21994e-05	-2.19513e-05	-2.15504e-05	-2.12014e-05	-2.0972e-05	-2.05995e-05	-2.03176e-05	-2.00978e-05	-1.97601e-05	-1.95314e-05	-1.93171e-05	-1.90177e-05	-1.88291e-05	-1.86194e-05	-1.83592e-05	-1.81991e-05	-1.79953e-05	-1.77726e-05	-1.76317e-05	-1.74364e-05	-1.72477e-05	-1.7119e-05	-1.69348e-05	-1.67757e-05	-1.66546e-05	-1.64838e-05	-1.63491e-05	-1.62329e-05	-1.60769e-05	-1.59616e-05	-1.5849e-05	-1.57086e-05	-1.5608e-05	-1.54987e-05	-1.53736e-05	-1.52838e-05	-1.51782e-05	-1.50675e-05	-1.49854e-05	-1.48842e-05	-1.47865e-05	-1.47096e-05	-1.46136e-05	-1.45271e-05	-1.44538e-05	-1.43636e-05	-1.42864e-05	-1.42158e-05	-1.41317e-05	-1.40621e-05	-1.39935e-05	-1.39157e-05	-1.38519e-05	-1.37853e-05	-1.37135e-05	-1.36542e-05	-1.35897e-05	-1.35235e-05	5.1911e-05	0.000216931	0.000434454	0.000638424	0.000793949	0.000874065	0.000875875	0.000831597	0.000765461	0.00069329	0.000576263	0.000406967	0.000224026	6.56945e-05	-5.36293e-05	-0.000125589	-0.000154921	-0.000159414	-0.000147081	-0.000126009	-0.000107572	-9.11317e-05	-7.73806e-05	-7.0538e-05	-6.5849e-05	-6.23713e-05	-6.27048e-05	-6.22698e-05	-6.11276e-05	-6.18602e-05	-6.07708e-05	-5.88633e-05	-5.84685e-05	-5.63974e-05	-5.40634e-05	-5.32394e-05	-5.1012e-05	-4.89431e-05	-4.82287e-05	-4.62313e-05	-4.45969e-05	-4.40482e-05	-4.22755e-05	-4.09768e-05	-4.04978e-05	-3.88749e-05	-3.78111e-05	-3.73432e-05	-3.58424e-05	-3.4966e-05	-3.44977e-05	-3.3122e-05	-3.24091e-05	-3.19429e-05	-3.06966e-05	-3.01243e-05	-2.96612e-05	-2.85421e-05	-2.8086e-05	-2.76249e-05	-2.66271e-05	-2.62643e-05	-2.58054e-05	-2.49217e-05	-2.46326e-05	-2.41775e-05	-2.34006e-05	-2.31688e-05	-2.27203e-05	-2.20426e-05	-2.18544e-05	-2.14153e-05	-2.08287e-05	-2.06727e-05	-2.02461e-05	-1.97422e-05	-1.9609e-05	-1.91979e-05	-1.87683e-05	-1.86504e-05	-1.82573e-05	-1.78937e-05	-1.77855e-05	-1.74125e-05	-1.7107e-05	-1.7004e-05	-1.6653e-05	-1.63979e-05	-1.62972e-05	-1.59693e-05	-1.57576e-05	-1.5657e-05	-1.53531e-05	-1.51781e-05
0.445	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.08397e-05	-3.76945e-05	-7.25982e-05	-0.000108871	-0.000143772	-0.000172281	-0.000195027	-0.000213491	-0.000226658	-0.000238134	-0.000237523	-0.000219172	-0.000192864	-0.000161584	-0.000130986	-0.000107026	-8.70767e-05	-7.43293e-05	-6.78007e-05	-6.3709e-05	-6.41546e-05	-6.55685e-05	-6.64888e-05	-6.86808e-05	-6.87703e-05	-6.79521e-05	-6.72124e-05	-6.42664e-05	-6.15894e-05	-5.89162e-05	-5.50886e-05	-5.24937e-05	-4.97972e-05	-4.68205e-05	-4.51918e-05	-4.31292e-05	-4.12373e-05	-4.02759e-05	-3.86142e-05	-3.73571e-05	-3.65305e-05	-3.49933e-05	-3.40116e-05	-3.30858e-05	-3.16464e-05	-3.08277e-05	-2.98294e-05	-2.85818e-05	-2.79116e-05	-2.69291e-05	-2.59298e-05	-2.53773e-05	-2.44611e-05	-2.36936e-05	-2.32058e-05	-2.23719e-05	-2.17852e-05	-2.13193e-05	-2.05752e-05	-2.01192e-05	-1.96578e-05	-1.90117e-05	-1.86483e-05	-1.81931e-05	-1.76491e-05	-1.7349e-05	-1.69091e-05	-1.64634e-05	-1.62036e-05	-1.57887e-05	-1.543e-05	-1.51933e-05	-1.48112e-05	-1.45249e-05	-1.43006e-05	-1.39571e-05	-1.37276e-05	-1.35107e-05	-1.3209e-05	-1.30222e-05	-1.28117e-05	-1.25523e-05	-1.2396e-05	-1.21934e-05	-1.19744e-05	-1.18388e-05	-1.16466e-05	-1.1464e-05	-1.13418e-05	-1.11625e-05	-1.10112e-05	-1.08976e-05	-1.07333e-05	-1.0608e-05	-1.05e-05	-1.03522e-05	-1.02472e-05	-1.01435e-05	-1.00126e-05	-9.92322e-06	-9.82351e-06	-9.70912e-06	-9.63106e-06	-9.53579e-06	-9.43677e-06	-9.36672e-06	-9.27657e-06	-9.19129e-06	-9.12677e-06	-9.04246e-06	-8.96897e-06	-8.90831e-06	-8.83039e-06	-8.76668e-06	-8.70885e-06	-8.63762e-06	-8.58172e-06	-8.52622e-06	-8.46169e-06	-8.41184e-06	-8.35851e-06	-8.30041e-06	-8.25513e-06	-8.20403e-06	-8.15188e-06	-8.10996e-06	-8.06125e-06	-8.01442e-06	-7.97496e-06	-7.92882e-06	-7.88658e-06	-7.84897e-06	-7.80552e-06	-2.54376e-05	-6.94492e-05	-0.000128201	-0.000190925	-0.000252055	-0.00030291	-0.000343473	-0.000374452	-0.000394008	-0.000408497	-0.000400273	-0.000362892	-0.000310907	-0.000249495	-0.000191794	-0.000144717	-0.000106825	-8.40603e-05	-7.15493e-05	-6.6417e-05	-6.96849e-05	-7.3975e-05	-7.96677e-05	-8.60498e-05	-8.85024e-05	-9.04965e-05	-9.03666e-05	-8.70232e-05	-8.43359e-05	-7.97932e-05	-7.46185e-05	-7.10464e-05	-6.6317e-05	-6.26521e-05	-6.02722e-05	-5.7008e-05	-5.52416e-05	-5.37928e-05	-5.1615e-05	-5.07468e-05	-4.93932e-05	-4.76492e-05	-4.68956e-05	-4.53111e-05	-4.37961e-05	-4.29509e-05	-4.128e-05	-4.00588e-05	-3.91818e-05	-3.76493e-05	-3.6757e-05	-3.59008e-05	-3.46115e-05	-3.39763e-05	-3.31379e-05	-3.20919e-05	-3.16035e-05	-3.07739e-05	-2.99381e-05	-2.95128e-05	-2.87069e-05	-2.80497e-05	-2.76445e-05	-2.68917e-05	-2.63837e-05	-2.59821e-05	-2.53078e-05	-2.49168e-05	-2.45144e-05	-2.39317e-05	-2.36241e-05	-2.32229e-05	-2.27331e-05	-2.24789e-05	-2.20854e-05	-2.16826e-05	-2.14591e-05	-2.10822e-05	-2.0756e-05	-2.05482e-05	-2.01966e-05	-1.99345e-05	-1.97336e-05	-1.94141e-05	-1.92027e-05	-1.90049e-05	-1.87215e-05	-1.85479e-05	-1.83526e-05	-1.81063e-05	-1.79593e-05	-1.77682e-05	-1.75575e-05	-1.7428e-05	-1.72437e-05	-1.70656e-05	-1.69468e-05	-1.67723e-05	-1.66223e-05	-1.65099e-05	-1.63475e-05	-1.62207e-05	-1.6112e-05	-1.59635e-05	-1.5855e-05	-1.5749e-05	-1.5615e-05	-1.55204e-05	-1.54168e-05	-1.52973e-05	-1.52128e-05	-1.51122e-05	-1.50063e-05	-1.49287e-05	-1.48319e-05	-1.47383e-05	-1.46654e-05	-1.45732e-05	-1.44903e-05	-1.44205e-05	-1.43336e-05	-1.42596e-05	-1.41919e-05	-1.41107e-05	-1.40438e-05	-1.39778e-05	-1.39025e-05	-1.38411e-05	-1.37767e-05	-1.37071e-05	-1.36499e-05	-1.35872e-05	-1.3523e-05	5.19503e-05	0.000217061	0.000434772	0.000639012	0.000794786	0.000875049	0.000876842	0.000832333	0.000765788	0.000693108	0.000575483	0.000405528	0.000221911	6.29584e-05	-5.68516e-05	-0.000129143	-0.000158661	-0.000163207	-0.000150837	-0.000129672	-0.000111103	-9.45204e-05	-8.06282e-05	-7.36443e-05	-6.88263e-05	-6.52316e-05	-6.54516e-05	-6.49144e-05	-6.36773e-05	-6.4315e-05	-6.3138e-05	-6.11465e-05	-6.06663e-05	-5.85159e-05	-5.61049e-05	-5.52031e-05	-5.29039e-05	-5.07652e-05	-4.99809e-05	-4.79195e-05	-4.62226e-05	-4.56117e-05	-4.37822e-05	-4.24277e-05	-4.18935e-05	-4.02202e-05	-3.91065e-05	-3.85895e-05	-3.70439e-05	-3.61229e-05	-3.5611e-05	-3.41955e-05	-3.34426e-05	-3.29377e-05	-3.16559e-05	-3.10479e-05	-3.05503e-05	-2.93996e-05	-2.89116e-05	-2.842e-05	-2.7394e-05	-2.70026e-05	-2.65167e-05	-2.56079e-05	-2.52933e-05	-2.48142e-05	-2.4015e-05	-2.37604e-05	-2.32906e-05	-2.25929e-05	-2.23844e-05	-2.19265e-05	-2.13221e-05	-2.11479e-05	-2.07047e-05	-2.01848e-05	-2.00354e-05	-1.96095e-05	-1.91657e-05	-1.90335e-05	-1.86272e-05	-1.82509e-05	-1.81299e-05	-1.77452e-05	-1.74283e-05	-1.7314e-05	-1.69526e-05	-1.66874e-05	-1.65766e-05	-1.62395e-05	-1.60187e-05	-1.59091e-05	-1.5597e-05	-1.54139e-05
0.45	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.06565e-05	-3.70921e-05	-7.14096e-05	-0.000107003	-0.000141178	-0.000168948	-0.000190953	-0.000208681	-0.000221128	-0.000231898	-0.000230787	-0.000212197	-0.00018584	-0.000154634	-0.000124175	-0.00010039	-8.06424e-05	-6.81112e-05	-6.18091e-05	-5.79551e-05	-5.86377e-05	-6.02894e-05	-6.14449e-05	-6.38614e-05	-6.41695e-05	-6.35591e-05	-6.30143e-05	-6.02558e-05	-5.77544e-05	-5.52472e-05	-5.15798e-05	-4.9135e-05	-4.65831e-05	-4.3746e-05	-4.22492e-05	-4.0315e-05	-3.85466e-05	-3.77021e-05	-3.61546e-05	-3.50062e-05	-3.42829e-05	-3.28463e-05	-3.19596e-05	-3.11246e-05	-2.97731e-05	-2.90372e-05	-2.81185e-05	-2.69477e-05	-2.63497e-05	-2.54371e-05	-2.45047e-05	-2.40154e-05	-2.31607e-05	-2.24516e-05	-2.20192e-05	-2.12392e-05	-2.07034e-05	-2.02861e-05	-1.95892e-05	-1.91777e-05	-1.87589e-05	-1.81539e-05	-1.78293e-05	-1.74115e-05	-1.69034e-05	-1.66372e-05	-1.623e-05	-1.58156e-05	-1.55854e-05	-1.51991e-05	-1.48678e-05	-1.46569e-05	-1.42999e-05	-1.40373e-05	-1.38357e-05	-1.35141e-05	-1.33053e-05	-1.31082e-05	-1.28256e-05	-1.26569e-05	-1.24637e-05	-1.2221e-05	-1.20805e-05	-1.1893e-05	-1.16885e-05	-1.15667e-05	-1.13877e-05	-1.12177e-05	-1.11076e-05	-1.09398e-05	-1.07996e-05	-1.06964e-05	-1.05423e-05	-1.04265e-05	-1.03276e-05	-1.01886e-05	-1.00921e-05	-9.99632e-06	-9.87312e-06	-9.791e-06	-9.69827e-06	-9.59057e-06	-9.51885e-06	-9.42967e-06	-9.33648e-06	-9.27195e-06	-9.18712e-06	-9.1069e-06	-9.04719e-06	-8.96752e-06	-8.89844e-06	-8.84198e-06	-8.7681e-06	-8.70822e-06	-8.65405e-06	-8.58633e-06	-8.53377e-06	-8.48145e-06	-8.41998e-06	-8.37303e-06	-8.32248e-06	-8.26704e-06	-8.22427e-06	-8.17559e-06	-8.12575e-06	-8.08602e-06	-8.03941e-06	-7.99458e-06	-7.95703e-06	-7.91272e-06	-7.87221e-06	-7.83625e-06	-7.7944e-06	-2.52286e-05	-6.87854e-05	-0.000126904	-0.000188894	-0.000249238	-0.000299287	-0.000339031	-0.000369183	-0.000387916	-0.00040158	-0.000392746	-0.000355032	-0.000302915	-0.000241509	-0.000183892	-0.000136949	-9.92382e-05	-7.66819e-05	-6.44106e-05	-5.95427e-05	-6.30839e-05	-6.76596e-05	-7.36363e-05	-8.02937e-05	-8.30163e-05	-8.52631e-05	-8.53719e-05	-8.22557e-05	-7.97773e-05	-7.54339e-05	-7.04481e-05	-6.70522e-05	-6.24946e-05	-5.89929e-05	-5.67686e-05	-5.36574e-05	-5.20359e-05	-5.0727e-05	-4.86858e-05	-4.79461e-05	-4.67173e-05	-4.50935e-05	-4.44528e-05	-4.29781e-05	-4.15677e-05	-4.08212e-05	-3.92464e-05	-3.8116e-05	-3.73254e-05	-3.58771e-05	-3.5064e-05	-3.42837e-05	-3.30681e-05	-3.25022e-05	-3.17306e-05	-3.0749e-05	-3.03211e-05	-2.95504e-05	-2.87708e-05	-2.83984e-05	-2.76441e-05	-2.70358e-05	-2.66771e-05	-2.59694e-05	-2.5504e-05	-2.51431e-05	-2.45083e-05	-2.41544e-05	-2.37877e-05	-2.32394e-05	-2.29642e-05	-2.25942e-05	-2.21345e-05	-2.19086e-05	-2.15424e-05	-2.11658e-05	-2.0967e-05	-2.0614e-05	-2.03106e-05	-2.01243e-05	-1.97937e-05	-1.95514e-05	-1.93694e-05	-1.90682e-05	-1.88741e-05	-1.86927e-05	-1.84253e-05	-1.82667e-05	-1.80858e-05	-1.78534e-05	-1.77195e-05	-1.7541e-05	-1.73424e-05	-1.72243e-05	-1.70511e-05	-1.68834e-05	-1.67746e-05	-1.66097e-05	-1.64688e-05	-1.63651e-05	-1.62111e-05	-1.60923e-05	-1.59912e-05	-1.585e-05	-1.57484e-05	-1.5649e-05	-1.55214e-05	-1.54328e-05	-1.5335e-05	-1.5221e-05	-1.51417e-05	-1.50461e-05	-1.49451e-05	-1.4872e-05	-1.47796e-05	-1.46902e-05	-1.46212e-05	-1.45328e-05	-1.44536e-05	-1.43872e-05	-1.43036e-05	-1.42327e-05	-1.4168e-05	-1.40897e-05	-1.40255e-05	-1.39621e-05	-1.38893e-05	-1.38303e-05	-1.37682e-05	-1.37007e-05	-1.36455e-05	-1.35848e-05	-1.35224e-05	5.19896e-05	0.000217191	0.000435089	0.000639601	0.000795624	0.000876032	0.000877808	0.000833068	0.000766114	0.000692927	0.000574702	0.000404088	0.000219796	6.02223e-05	-6.0074e-05	-0.000132697	-0.000162401	-0.000166999	-0.000154592	-0.000133336	-0.000114635	-9.79091e-05	-8.38759e-05	-7.67505e-05	-7.18036e-05	-6.80919e-05	-6.81985e-05	-6.75591e-05	-6.6227e-05	-6.67698e-05	-6.55052e-05	-6.34296e-05	-6.28641e-05	-6.06344e-05	-5.81464e-05	-5.71668e-05	-5.47959e-05	-5.25874e-05	-5.17331e-05	-4.96076e-05	-4.78482e-05	-4.71752e-05	-4.52888e-05	-4.38786e-05	-4.32892e-05	-4.15654e-05	-4.04019e-05	-3.98359e-05	-3.82455e-05	-3.72799e-05	-3.67244e-05	-3.52689e-05	-3.4476e-05	-3.39324e-05	-3.26151e-05	-3.19714e-05	-3.14394e-05	-3.02571e-05	-2.97371e-05	-2.92151e-05	-2.81608e-05	-2.7741e-05	-2.7228e-05	-2.6294e-05	-2.5954e-05	-2.54509e-05	-2.46293e-05	-2.4352e-05	-2.38609e-05	-2.31433e-05	-2.29144e-05	-2.24377e-05	-2.18154e-05	-2.16231e-05	-2.11632e-05	-2.06274e-05	-2.04619e-05	-2.00212e-05	-1.95631e-05	-1.94165e-05	-1.89971e-05	-1.8608e-05	-1.84743e-05	-1.8078e-05	-1.77497e-05	-1.7624e-05	-1.72523e-05	-1.69768e-05	-1.68559e-05	-1.65096e-05	-1.62797e-05	-1.61612e-05	-1.58409e-05	-1.56496e-05
0.455	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.0472e-05	-3.64858e-05	-7.02133e-05	-0.000105123	-0.000138567	-0.000165593	-0.000186853	-0.00020384	-0.000215561	-0.000225622	-0.000224007	-0.000205177	-0.00017877	-0.000147636	-0.000117318	-9.37073e-05	-7.41633e-05	-6.18494e-05	-5.57749e-05	-5.21596e-05	-5.30802e-05	-5.49707e-05	-5.63625e-05	-5.90046e-05	-5.95323e-05	-5.91305e-05	-5.87815e-05	-5.62114e-05	-5.38864e-05	-5.15459e-05	-4.80394e-05	-4.57455e-05	-4.33388e-05	-4.06421e-05	-3.92778e-05	-3.74726e-05	-3.58281e-05	-3.51011e-05	-3.36684e-05	-3.2629e-05	-3.20097e-05	-3.06741e-05	-2.98828e-05	-2.91391e-05	-2.7876e-05	-2.72232e-05	-2.63845e-05	-2.52908e-05	-2.47654e-05	-2.3923e-05	-2.30579e-05	-2.26321e-05	-2.18391e-05	-2.11888e-05	-2.08121e-05	-2.00862e-05	-1.96016e-05	-1.92332e-05	-1.85836e-05	-1.82168e-05	-1.78409e-05	-1.72773e-05	-1.69917e-05	-1.66114e-05	-1.61394e-05	-1.59073e-05	-1.55331e-05	-1.51501e-05	-1.49496e-05	-1.45922e-05	-1.42883e-05	-1.41035e-05	-1.37717e-05	-1.3533e-05	-1.33541e-05	-1.30546e-05	-1.28666e-05	-1.26895e-05	-1.24261e-05	-1.22755e-05	-1.20999e-05	-1.18739e-05	-1.17492e-05	-1.15771e-05	-1.13872e-05	-1.12792e-05	-1.11135e-05	-1.09563e-05	-1.08582e-05	-1.07022e-05	-1.05731e-05	-1.04804e-05	-1.03365e-05	-1.02304e-05	-1.01407e-05	-1.00107e-05	-9.92251e-06	-9.83482e-06	-9.71938e-06	-9.6446e-06	-9.55892e-06	-9.458e-06	-9.39267e-06	-9.30965e-06	-9.22236e-06	-9.1634e-06	-9.08396e-06	-9.00888e-06	-8.95403e-06	-8.87906e-06	-8.81445e-06	-8.76223e-06	-8.69246e-06	-8.63647e-06	-8.586e-06	-8.52187e-06	-8.47269e-06	-8.42361e-06	-8.36525e-06	-8.32125e-06	-8.27353e-06	-8.2208e-06	-8.1806e-06	-8.13438e-06	-8.08691e-06	-8.04941e-06	-8.00496e-06	-7.96218e-06	-7.92658e-06	-7.88414e-06	-7.84542e-06	-7.81115e-06	-7.77094e-06	-2.50059e-05	-6.8105e-05	-0.000125586	-0.000186838	-0.000246389	-0.000295627	-0.000334547	-0.000363868	-0.000381771	-0.000394606	-0.000385158	-0.000347109	-0.000294859	-0.000233459	-0.000175926	-0.000129117	-9.15882e-05	-6.92418e-05	-5.72113e-05	-5.26089e-05	-5.64247e-05	-6.12873e-05	-6.75494e-05	-7.44834e-05	-7.74771e-05	-7.99778e-05	-8.03265e-05	-7.74385e-05	-7.517e-05	-7.10269e-05	-6.62308e-05	-6.30121e-05	-5.8627e-05	-5.52894e-05	-5.32214e-05	-5.02639e-05	-4.8788e-05	-4.76197e-05	-4.57157e-05	-4.51052e-05	-4.40018e-05	-4.24988e-05	-4.19715e-05	-4.06072e-05	-3.93019e-05	-3.86545e-05	-3.71764e-05	-3.61374e-05	-3.54335e-05	-3.40699e-05	-3.33363e-05	-3.26324e-05	-3.14909e-05	-3.09945e-05	-3.02901e-05	-2.93734e-05	-2.90064e-05	-2.82947e-05	-2.75717e-05	-2.72526e-05	-2.65501e-05	-2.59911e-05	-2.5679e-05	-2.50168e-05	-2.45943e-05	-2.42742e-05	-2.36792e-05	-2.33627e-05	-2.30318e-05	-2.25182e-05	-2.22755e-05	-2.19371e-05	-2.15076e-05	-2.13101e-05	-2.09716e-05	-2.06212e-05	-2.04473e-05	-2.01185e-05	-1.9838e-05	-1.96735e-05	-1.93639e-05	-1.91417e-05	-1.89786e-05	-1.86959e-05	-1.85192e-05	-1.83545e-05	-1.81031e-05	-1.79597e-05	-1.77934e-05	-1.7575e-05	-1.74543e-05	-1.72886e-05	-1.71022e-05	-1.69956e-05	-1.68335e-05	-1.66765e-05	-1.65778e-05	-1.64227e-05	-1.6291e-05	-1.61961e-05	-1.60506e-05	-1.59398e-05	-1.58464e-05	-1.57126e-05	-1.56181e-05	-1.55254e-05	-1.54042e-05	-1.53217e-05	-1.52298e-05	-1.51214e-05	-1.50474e-05	-1.4957e-05	-1.48608e-05	-1.47924e-05	-1.47045e-05	-1.46193e-05	-1.45544e-05	-1.44699e-05	-1.43944e-05	-1.43315e-05	-1.42513e-05	-1.41836e-05	-1.4122e-05	-1.40466e-05	-1.39853e-05	-1.39246e-05	-1.38543e-05	-1.37977e-05	-1.37379e-05	-1.36727e-05	-1.36196e-05	-1.3561e-05	-1.35005e-05	5.20505e-05	0.000217343	0.00043543	0.000640213	0.000796485	0.000877041	0.0008788	0.000833829	0.000766465	0.000692767	0.000573942	0.000402667	0.000217696	5.74995e-05	-6.3285e-05	-0.000136241	-0.000166132	-0.000170783	-0.000158339	-0.000136991	-0.000118157	-0.000101288	-8.71134e-05	-7.98462e-05	-7.47699e-05	-7.09408e-05	-7.09336e-05	-7.01915e-05	-6.87643e-05	-6.92118e-05	-6.78594e-05	-6.56995e-05	-6.50483e-05	-6.2739e-05	-6.01738e-05	-5.91162e-05	-5.66732e-05	-5.43947e-05	-5.34703e-05	-5.12806e-05	-4.94584e-05	-4.87231e-05	-4.67798e-05	-4.53135e-05	-4.46688e-05	-4.28945e-05	-4.1681e-05	-4.10658e-05	-3.94304e-05	-3.84201e-05	-3.78209e-05	-3.63254e-05	-3.54925e-05	-3.49101e-05	-3.35572e-05	-3.28776e-05	-3.23112e-05	-3.10972e-05	-3.05452e-05	-2.99926e-05	-2.89102e-05	-2.84617e-05	-2.79216e-05	-2.69625e-05	-2.65969e-05	-2.60699e-05	-2.52258e-05	-2.49257e-05	-2.44133e-05	-2.36757e-05	-2.34266e-05	-2.2931e-05	-2.22908e-05	-2.20804e-05	-2.16038e-05	-2.1052e-05	-2.08704e-05	-2.04149e-05	-1.99425e-05	-1.97816e-05	-1.93491e-05	-1.89473e-05	-1.88007e-05	-1.83928e-05	-1.80531e-05	-1.79161e-05	-1.7534e-05	-1.72484e-05	-1.71174e-05	-1.6762e-05	-1.6523e-05	-1.63955e-05	-1.60671e-05	-1.58677e-05
0.46	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.02876e-05	-3.58795e-05	-6.90169e-05	-0.000103243	-0.000135956	-0.000162238	-0.000182752	-0.000198999	-0.000209995	-0.000219345	-0.000217226	-0.000198156	-0.000171699	-0.000140638	-0.000110461	-8.70249e-05	-6.76843e-05	-5.55876e-05	-4.97406e-05	-4.63642e-05	-4.75227e-05	-4.9652e-05	-5.12802e-05	-5.41478e-05	-5.4895e-05	-5.4702e-05	-5.45487e-05	-5.21671e-05	-5.00185e-05	-4.78447e-05	-4.44991e-05	-4.23561e-05	-4.00945e-05	-3.75382e-05	-3.63063e-05	-3.46301e-05	-3.31096e-05	-3.25001e-05	-3.11821e-05	-3.02519e-05	-2.97364e-05	-2.85019e-05	-2.7806e-05	-2.71536e-05	-2.59788e-05	-2.54092e-05	-2.46506e-05	-2.36339e-05	-2.3181e-05	-2.24089e-05	-2.16111e-05	-2.12489e-05	-2.05175e-05	-1.99259e-05	-1.96049e-05	-1.89332e-05	-1.84999e-05	-1.81803e-05	-1.75781e-05	-1.72559e-05	-1.69229e-05	-1.64007e-05	-1.6154e-05	-1.58113e-05	-1.53755e-05	-1.51773e-05	-1.48361e-05	-1.44846e-05	-1.43139e-05	-1.39853e-05	-1.37088e-05	-1.355e-05	-1.32435e-05	-1.30287e-05	-1.28726e-05	-1.25951e-05	-1.2428e-05	-1.22707e-05	-1.20267e-05	-1.18942e-05	-1.1736e-05	-1.15269e-05	-1.1418e-05	-1.12611e-05	-1.10859e-05	-1.09917e-05	-1.08394e-05	-1.06949e-05	-1.06089e-05	-1.04645e-05	-1.03465e-05	-1.02644e-05	-1.01307e-05	-1.00343e-05	-9.95383e-06	-9.83267e-06	-9.75295e-06	-9.67331e-06	-9.56565e-06	-9.4982e-06	-9.41957e-06	-9.32542e-06	-9.26649e-06	-9.18963e-06	-9.10824e-06	-9.05486e-06	-8.9808e-06	-8.91085e-06	-8.86087e-06	-8.79061e-06	-8.73046e-06	-8.68249e-06	-8.61682e-06	-8.56472e-06	-8.51796e-06	-8.4574e-06	-8.41161e-06	-8.36577e-06	-8.31053e-06	-8.26947e-06	-8.22458e-06	-8.17456e-06	-8.13693e-06	-8.09318e-06	-8.04806e-06	-8.0128e-06	-7.9705e-06	-7.92978e-06	-7.89612e-06	-7.85557e-06	-7.81863e-06	-7.78606e-06	-7.74748e-06	-2.47833e-05	-6.74246e-05	-0.000124268	-0.000184782	-0.000243541	-0.000291967	-0.000330063	-0.000358552	-0.000375627	-0.000387632	-0.000377569	-0.000339185	-0.000286803	-0.000225409	-0.00016796	-0.000121285	-8.39382e-05	-6.18016e-05	-5.0012e-05	-4.56751e-05	-4.97655e-05	-5.4915e-05	-6.14624e-05	-6.8673e-05	-7.19379e-05	-7.46926e-05	-7.5281e-05	-7.26212e-05	-7.05627e-05	-6.66198e-05	-6.20135e-05	-5.89719e-05	-5.47594e-05	-5.15858e-05	-4.96741e-05	-4.68704e-05	-4.55401e-05	-4.45124e-05	-4.27457e-05	-4.22643e-05	-4.12862e-05	-3.99041e-05	-3.94902e-05	-3.82362e-05	-3.70362e-05	-3.64878e-05	-3.51064e-05	-3.41587e-05	-3.35417e-05	-3.22626e-05	-3.16087e-05	-3.09811e-05	-2.99137e-05	-2.94869e-05	-2.88497e-05	-2.79978e-05	-2.76916e-05	-2.70391e-05	-2.63726e-05	-2.61068e-05	-2.54562e-05	-2.49464e-05	-2.46809e-05	-2.40641e-05	-2.36845e-05	-2.34054e-05	-2.28501e-05	-2.25709e-05	-2.22759e-05	-2.1797e-05	-2.15869e-05	-2.12799e-05	-2.08807e-05	-2.07116e-05	-2.04007e-05	-2.00767e-05	-1.99276e-05	-1.96229e-05	-1.93655e-05	-1.92226e-05	-1.89342e-05	-1.87319e-05	-1.85879e-05	-1.83236e-05	-1.81643e-05	-1.80162e-05	-1.7781e-05	-1.76527e-05	-1.7501e-05	-1.72967e-05	-1.71891e-05	-1.70361e-05	-1.6862e-05	-1.67669e-05	-1.6616e-05	-1.64697e-05	-1.6381e-05	-1.62356e-05	-1.61132e-05	-1.60271e-05	-1.58901e-05	-1.57874e-05	-1.57016e-05	-1.55752e-05	-1.54877e-05	-1.54017e-05	-1.5287e-05	-1.52107e-05	-1.51246e-05	-1.50219e-05	-1.49532e-05	-1.48678e-05	-1.47766e-05	-1.47128e-05	-1.46293e-05	-1.45485e-05	-1.44875e-05	-1.4407e-05	-1.43351e-05	-1.42758e-05	-1.4199e-05	-1.41345e-05	-1.4076e-05	-1.40036e-05	-1.3945e-05	-1.3887e-05	-1.38193e-05	-1.37651e-05	-1.37077e-05	-1.36447e-05	-1.35937e-05	-1.35371e-05	-1.34786e-05	5.21114e-05	0.000217496	0.000435771	0.000640826	0.000797347	0.000878049	0.000879792	0.000834589	0.000766815	0.000692608	0.000573182	0.000401245	0.000215596	5.47766e-05	-6.6496e-05	-0.000139785	-0.000169863	-0.000174567	-0.000162087	-0.000140646	-0.00012168	-0.000104667	-9.03509e-05	-8.29418e-05	-7.77362e-05	-7.37897e-05	-7.36687e-05	-7.2824e-05	-7.13015e-05	-7.16538e-05	-7.02135e-05	-6.79693e-05	-6.72324e-05	-6.48436e-05	-6.22012e-05	-6.10655e-05	-5.85505e-05	-5.6202e-05	-5.52075e-05	-5.29535e-05	-5.10687e-05	-5.0271e-05	-4.82707e-05	-4.67485e-05	-4.60484e-05	-4.42236e-05	-4.29601e-05	-4.22957e-05	-4.06154e-05	-3.95603e-05	-3.89174e-05	-3.73819e-05	-3.6509e-05	-3.58877e-05	-3.44992e-05	-3.37839e-05	-3.3183e-05	-3.19373e-05	-3.13534e-05	-3.07702e-05	-2.96595e-05	-2.91825e-05	-2.86153e-05	-2.7631e-05	-2.72399e-05	-2.66888e-05	-2.58223e-05	-2.54995e-05	-2.49658e-05	-2.42081e-05	-2.39387e-05	-2.34242e-05	-2.27662e-05	-2.25377e-05	-2.20444e-05	-2.14767e-05	-2.12789e-05	-2.08086e-05	-2.0322e-05	-2.01467e-05	-1.9701e-05	-1.92865e-05	-1.91272e-05	-1.87076e-05	-1.83566e-05	-1.82082e-05	-1.78158e-05	-1.752e-05	-1.7379e-05	-1.70143e-05	-1.67662e-05	-1.66298e-05	-1.62932e-05	-1.60857e-05
0.465	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.01031e-05	-3.52731e-05	-6.78205e-05	-0.000101363	-0.000133345	-0.000158884	-0.000178652	-0.000194157	-0.000204428	-0.000213068	-0.000210445	-0.000191135	-0.000164629	-0.00013364	-0.000103604	-8.03426e-05	-6.12053e-05	-4.93258e-05	-4.37063e-05	-4.05687e-05	-4.19653e-05	-4.43333e-05	-4.61978e-05	-4.9291e-05	-5.02577e-05	-5.02734e-05	-5.03159e-05	-4.81228e-05	-4.61505e-05	-4.41435e-05	-4.09588e-05	-3.89666e-05	-3.68503e-05	-3.44342e-05	-3.33348e-05	-3.17876e-05	-3.0391e-05	-2.98991e-05	-2.86958e-05	-2.78748e-05	-2.74632e-05	-2.63297e-05	-2.57292e-05	-2.51681e-05	-2.40817e-05	-2.35951e-05	-2.29166e-05	-2.1977e-05	-2.15967e-05	-2.08948e-05	-2.01643e-05	-1.98656e-05	-1.9196e-05	-1.86631e-05	-1.83978e-05	-1.77802e-05	-1.73981e-05	-1.71273e-05	-1.65725e-05	-1.62951e-05	-1.60048e-05	-1.55241e-05	-1.53164e-05	-1.50112e-05	-1.46115e-05	-1.44474e-05	-1.41391e-05	-1.38191e-05	-1.36781e-05	-1.33784e-05	-1.31293e-05	-1.29966e-05	-1.27153e-05	-1.25244e-05	-1.2391e-05	-1.21356e-05	-1.19893e-05	-1.1852e-05	-1.16272e-05	-1.15129e-05	-1.13721e-05	-1.11798e-05	-1.10867e-05	-1.09451e-05	-1.07845e-05	-1.07041e-05	-1.05652e-05	-1.04335e-05	-1.03596e-05	-1.02269e-05	-1.012e-05	-1.00484e-05	-9.92493e-06	-9.83816e-06	-9.76694e-06	-9.65468e-06	-9.58338e-06	-9.51181e-06	-9.41191e-06	-9.3518e-06	-9.28022e-06	-9.19284e-06	-9.1403e-06	-9.06961e-06	-8.99412e-06	-8.94631e-06	-8.87764e-06	-8.81282e-06	-8.76771e-06	-8.70215e-06	-8.64647e-06	-8.60275e-06	-8.54118e-06	-8.49296e-06	-8.44992e-06	-8.39294e-06	-8.35053e-06	-8.30793e-06	-8.25581e-06	-8.2177e-06	-8.17563e-06	-8.12833e-06	-8.09325e-06	-8.05198e-06	-8.00922e-06	-7.97619e-06	-7.93605e-06	-7.89738e-06	-7.86567e-06	-7.82699e-06	-7.79184e-06	-7.76096e-06	-7.72402e-06	-2.45606e-05	-6.67442e-05	-0.00012295	-0.000182726	-0.000240692	-0.000288307	-0.00032558	-0.000353237	-0.000369482	-0.000380658	-0.000369981	-0.000331262	-0.000278747	-0.000217359	-0.000159994	-0.000113454	-7.62882e-05	-5.43615e-05	-4.28127e-05	-3.87413e-05	-4.31063e-05	-4.85427e-05	-5.53755e-05	-6.28627e-05	-6.63988e-05	-6.94073e-05	-7.02355e-05	-6.7804e-05	-6.59554e-05	-6.22128e-05	-5.77963e-05	-5.49317e-05	-5.08919e-05	-4.78822e-05	-4.61269e-05	-4.34769e-05	-4.22922e-05	-4.1405e-05	-3.97756e-05	-3.94234e-05	-3.85707e-05	-3.73093e-05	-3.70089e-05	-3.58653e-05	-3.47704e-05	-3.43212e-05	-3.30363e-05	-3.218e-05	-3.16498e-05	-3.04554e-05	-2.9881e-05	-2.93298e-05	-2.83365e-05	-2.79792e-05	-2.74093e-05	-2.66222e-05	-2.63768e-05	-2.57834e-05	-2.51735e-05	-2.49609e-05	-2.43622e-05	-2.39017e-05	-2.36829e-05	-2.31115e-05	-2.27748e-05	-2.25365e-05	-2.20209e-05	-2.17792e-05	-2.152e-05	-2.10758e-05	-2.08983e-05	-2.06228e-05	-2.02538e-05	-2.01132e-05	-1.98298e-05	-1.95322e-05	-1.9408e-05	-1.91274e-05	-1.88929e-05	-1.87718e-05	-1.85045e-05	-1.83222e-05	-1.81972e-05	-1.79514e-05	-1.78094e-05	-1.7678e-05	-1.74589e-05	-1.73457e-05	-1.72086e-05	-1.70183e-05	-1.69239e-05	-1.67837e-05	-1.66218e-05	-1.65383e-05	-1.63985e-05	-1.62628e-05	-1.61842e-05	-1.60485e-05	-1.59354e-05	-1.5858e-05	-1.57296e-05	-1.56349e-05	-1.55569e-05	-1.54379e-05	-1.53574e-05	-1.52781e-05	-1.51698e-05	-1.50996e-05	-1.50194e-05	-1.49223e-05	-1.48589e-05	-1.47787e-05	-1.46924e-05	-1.46332e-05	-1.45542e-05	-1.44776e-05	-1.44207e-05	-1.4344e-05	-1.42759e-05	-1.422e-05	-1.41467e-05	-1.40855e-05	-1.403e-05	-1.39605e-05	-1.39047e-05	-1.38494e-05	-1.37843e-05	-1.37326e-05	-1.36775e-05	-1.36167e-05	-1.35678e-05	-1.35133e-05	-1.34567e-05	5.21722e-05	0.000217648	0.000436111	0.000641438	0.000798209	0.000879058	0.000880784	0.00083535	0.000767165	0.000692449	0.000572422	0.000399824	0.000213496	5.20538e-05	-6.9707e-05	-0.000143329	-0.000173593	-0.000178351	-0.000165834	-0.0001443	-0.000125202	-0.000108046	-9.35884e-05	-8.60375e-05	-8.07025e-05	-7.66386e-05	-7.64037e-05	-7.54565e-05	-7.38387e-05	-7.40958e-05	-7.25676e-05	-7.02391e-05	-6.94166e-05	-6.69481e-05	-6.42286e-05	-6.30149e-05	-6.04278e-05	-5.80092e-05	-5.69447e-05	-5.46264e-05	-5.26789e-05	-5.18189e-05	-4.97616e-05	-4.81834e-05	-4.74281e-05	-4.55527e-05	-4.42391e-05	-4.35256e-05	-4.18004e-05	-4.07005e-05	-4.00139e-05	-3.84384e-05	-3.75255e-05	-3.68654e-05	-3.54413e-05	-3.46901e-05	-3.40548e-05	-3.27774e-05	-3.21615e-05	-3.15477e-05	-3.04088e-05	-2.99032e-05	-2.93089e-05	-2.82995e-05	-2.78829e-05	-2.73078e-05	-2.64188e-05	-2.60732e-05	-2.55182e-05	-2.47405e-05	-2.44508e-05	-2.39175e-05	-2.32416e-05	-2.2995e-05	-2.2485e-05	-2.19013e-05	-2.16874e-05	-2.12023e-05	-2.07014e-05	-2.05118e-05	-2.0053e-05	-1.96257e-05	-1.94537e-05	-1.90225e-05	-1.866e-05	-1.85003e-05	-1.80976e-05	-1.77916e-05	-1.76405e-05	-1.72667e-05	-1.70095e-05	-1.68641e-05	-1.65194e-05	-1.63037e-05
0.47	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-9.91682e-06	-3.46607e-05	-6.66121e-05	-9.94641e-05	-0.000130708	-0.000155495	-0.00017451	-0.000189267	-0.000198805	-0.000206728	-0.000203596	-0.000184043	-0.000157486	-0.000126571	-9.66771e-05	-7.35915e-05	-5.46593e-05	-4.2999e-05	-3.76089e-05	-3.47122e-05	-3.63488e-05	-3.89578e-05	-4.10607e-05	-4.43814e-05	-4.55696e-05	-4.57958e-05	-4.60358e-05	-4.40327e-05	-4.22383e-05	-4.03996e-05	-3.73771e-05	-3.55371e-05	-3.35673e-05	-3.12929e-05	-3.03271e-05	-2.891e-05	-2.76385e-05	-2.72651e-05	-2.61776e-05	-2.54667e-05	-2.51599e-05	-2.41284e-05	-2.36241e-05	-2.3155e-05	-2.21578e-05	-2.17551e-05	-2.11573e-05	-2.02956e-05	-1.99884e-05	-1.93575e-05	-1.86948e-05	-1.84602e-05	-1.78528e-05	-1.73792e-05	-1.71701e-05	-1.66071e-05	-1.62767e-05	-1.60553e-05	-1.55483e-05	-1.53159e-05	-1.50689e-05	-1.46299e-05	-1.44616e-05	-1.41944e-05	-1.38311e-05	-1.37014e-05	-1.34262e-05	-1.31381e-05	-1.30271e-05	-1.27565e-05	-1.25352e-05	-1.24286e-05	-1.21728e-05	-1.20061e-05	-1.18957e-05	-1.16626e-05	-1.15373e-05	-1.14201e-05	-1.12148e-05	-1.11188e-05	-1.09957e-05	-1.08203e-05	-1.07433e-05	-1.06171e-05	-1.04713e-05	-1.04049e-05	-1.02794e-05	-1.01606e-05	-1.00989e-05	-9.97798e-06	-9.88231e-06	-9.82144e-06	-9.70824e-06	-9.63126e-06	-9.56936e-06	-9.46611e-06	-9.40333e-06	-9.33992e-06	-9.24789e-06	-9.1952e-06	-9.13076e-06	-9.05023e-06	-9.00417e-06	-8.93972e-06	-8.8702e-06	-8.82805e-06	-8.76483e-06	-8.70522e-06	-8.66504e-06	-8.60424e-06	-8.5531e-06	-8.51369e-06	-8.45628e-06	-8.41201e-06	-8.37274e-06	-8.31939e-06	-8.28042e-06	-8.24111e-06	-8.19215e-06	-8.15704e-06	-8.11785e-06	-8.07331e-06	-8.04085e-06	-8.00209e-06	-7.96174e-06	-7.93099e-06	-7.89304e-06	-7.85647e-06	-7.82674e-06	-7.78998e-06	-7.75665e-06	-7.72752e-06	-7.69224e-06	-2.43276e-05	-6.6049e-05	-0.00012161	-0.00018064	-0.000237807	-0.000284602	-0.000321043	-0.00034786	-0.000363268	-0.000373606	-0.000362308	-0.00032325	-0.000270601	-0.00020922	-0.000151939	-0.000105534	-6.85525e-05	-4.68375e-05	-3.55317e-05	-3.17281e-05	-3.63702e-05	-4.2096e-05	-4.92166e-05	-5.69828e-05	-6.07925e-05	-6.40572e-05	-6.51274e-05	-6.29261e-05	-6.12893e-05	-5.77487e-05	-5.35237e-05	-5.08378e-05	-4.69721e-05	-4.41279e-05	-4.25303e-05	-4.00354e-05	-3.89976e-05	-3.82523e-05	-3.67613e-05	-3.65395e-05	-3.58132e-05	-3.46738e-05	-3.44878e-05	-3.34556e-05	-3.24668e-05	-3.21176e-05	-3.09303e-05	-3.01661e-05	-2.97236e-05	-2.86145e-05	-2.81205e-05	-2.76463e-05	-2.67278e-05	-2.64407e-05	-2.59387e-05	-2.52169e-05	-2.50331e-05	-2.44993e-05	-2.39464e-05	-2.37876e-05	-2.32413e-05	-2.28305e-05	-2.26588e-05	-2.21333e-05	-2.18399e-05	-2.16429e-05	-2.11674e-05	-2.09634e-05	-2.07404e-05	-2.03313e-05	-2.01867e-05	-1.99429e-05	-1.96046e-05	-1.94927e-05	-1.92371e-05	-1.89662e-05	-1.88671e-05	-1.86109e-05	-1.83996e-05	-1.83004e-05	-1.80545e-05	-1.78924e-05	-1.77866e-05	-1.75595e-05	-1.74351e-05	-1.73205e-05	-1.71177e-05	-1.70199e-05	-1.68975e-05	-1.67214e-05	-1.66404e-05	-1.65131e-05	-1.63636e-05	-1.62917e-05	-1.61632e-05	-1.60383e-05	-1.59698e-05	-1.58441e-05	-1.57403e-05	-1.56719e-05	-1.55521e-05	-1.54656e-05	-1.53953e-05	-1.52839e-05	-1.52105e-05	-1.5138e-05	-1.50363e-05	-1.49723e-05	-1.4898e-05	-1.48067e-05	-1.47487e-05	-1.46737e-05	-1.45923e-05	-1.45379e-05	-1.44634e-05	-1.43912e-05	-1.43384e-05	-1.42657e-05	-1.42014e-05	-1.41491e-05	-1.40792e-05	-1.40213e-05	-1.39689e-05	-1.39025e-05	-1.38496e-05	-1.3797e-05	-1.37346e-05	-1.36853e-05	-1.36326e-05	-1.35742e-05	-1.35275e-05	-1.3475e-05	-1.34205e-05	5.22478e-05	0.000217816	0.000436469	0.00064207	0.000799092	0.000880089	0.000881799	0.000836131	0.000767534	0.000692304	0.000571672	0.000398406	0.000211395	4.93242e-05	-7.29288e-05	-0.000146887	-0.000177339	-0.000182151	-0.000169596	-0.00014797	-0.000128738	-0.000111438	-9.68376e-05	-8.91437e-05	-8.36783e-05	-7.9496e-05	-7.91464e-05	-7.80957e-05	-7.6382e-05	-7.65431e-05	-7.49263e-05	-7.25129e-05	-7.1604e-05	-6.90553e-05	-6.6258e-05	-6.49656e-05	-6.23059e-05	-5.98168e-05	-5.86816e-05	-5.62986e-05	-5.42878e-05	-5.3365e-05	-5.12503e-05	-4.96157e-05	-4.88046e-05	-4.68783e-05	-4.55144e-05	-4.47513e-05	-4.29808e-05	-4.18358e-05	-4.11052e-05	-3.94894e-05	-3.85361e-05	-3.78369e-05	-3.6377e-05	-3.55898e-05	-3.49197e-05	-3.36104e-05	-3.29622e-05	-3.23177e-05	-3.11503e-05	-3.0616e-05	-2.99944e-05	-2.89596e-05	-2.85173e-05	-2.7918e-05	-2.70065e-05	-2.6638e-05	-2.60616e-05	-2.52637e-05	-2.49536e-05	-2.44013e-05	-2.37074e-05	-2.34426e-05	-2.29157e-05	-2.2316e-05	-2.20859e-05	-2.15859e-05	-2.10707e-05	-2.08666e-05	-2.03946e-05	-1.99546e-05	-1.97697e-05	-1.93267e-05	-1.89528e-05	-1.87818e-05	-1.83687e-05	-1.80525e-05	-1.78912e-05	-1.75082e-05	-1.72418e-05	-1.70875e-05	-1.67346e-05	-1.65108e-05
0.475	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-9.72957e-06	-3.40451e-05	-6.53975e-05	-9.75555e-05	-0.000128058	-0.000152089	-0.000170347	-0.000184352	-0.000193154	-0.000200355	-0.000196712	-0.000176915	-0.000150308	-0.000119466	-8.97148e-05	-6.6806e-05	-4.80798e-05	-3.66396e-05	-3.14801e-05	-2.88252e-05	-3.0703e-05	-3.35539e-05	-3.58962e-05	-3.94454e-05	-4.0856e-05	-4.12937e-05	-4.1732e-05	-3.99199e-05	-3.83042e-05	-3.66344e-05	-3.37749e-05	-3.20878e-05	-3.02651e-05	-2.81329e-05	-2.73012e-05	-2.60149e-05	-2.4869e-05	-2.46147e-05	-2.36434e-05	-2.30431e-05	-2.28415e-05	-2.19124e-05	-2.15048e-05	-2.11282e-05	-2.02206e-05	-1.99021e-05	-1.93854e-05	-1.86018e-05	-1.83682e-05	-1.78084e-05	-1.7214e-05	-1.70437e-05	-1.64989e-05	-1.60848e-05	-1.59321e-05	-1.5424e-05	-1.51456e-05	-1.49737e-05	-1.45147e-05	-1.43277e-05	-1.41241e-05	-1.37271e-05	-1.35982e-05	-1.33691e-05	-1.30425e-05	-1.29472e-05	-1.27055e-05	-1.24493e-05	-1.23685e-05	-1.21271e-05	-1.19336e-05	-1.18535e-05	-1.16233e-05	-1.14808e-05	-1.13935e-05	-1.11828e-05	-1.10786e-05	-1.09817e-05	-1.07959e-05	-1.07184e-05	-1.06129e-05	-1.04546e-05	-1.03937e-05	-1.0283e-05	-1.0152e-05	-1.00997e-05	-9.98783e-06	-9.88197e-06	-9.83248e-06	-9.72347e-06	-9.63908e-06	-9.58893e-06	-9.48611e-06	-9.41896e-06	-9.36644e-06	-9.27226e-06	-9.21805e-06	-9.16284e-06	-9.07872e-06	-9.0335e-06	-8.97624e-06	-8.90261e-06	-8.86307e-06	-8.8049e-06	-8.74139e-06	-8.70492e-06	-8.6472e-06	-8.59282e-06	-8.55762e-06	-8.50162e-06	-8.45504e-06	-8.41997e-06	-8.36676e-06	-8.32647e-06	-8.29099e-06	-8.2413e-06	-8.20579e-06	-8.16981e-06	-8.12404e-06	-8.09195e-06	-8.05566e-06	-8.01391e-06	-7.98409e-06	-7.94786e-06	-7.90994e-06	-7.88149e-06	-7.84576e-06	-7.8113e-06	-7.78359e-06	-7.74877e-06	-7.71728e-06	-7.6899e-06	-7.65632e-06	-2.40895e-05	-6.53462e-05	-0.00012026	-0.000178541	-0.000234903	-0.000280875	-0.000316479	-0.000342452	-0.000357018	-0.000366514	-0.000354593	-0.000315195	-0.000262411	-0.000201036	-0.00014384	-9.75718e-05	-6.0774e-05	-3.92716e-05	-2.82099e-05	-2.46752e-05	-2.95956e-05	-3.56121e-05	-4.30219e-05	-5.10683e-05	-5.51527e-05	-5.86746e-05	-5.99879e-05	-5.80178e-05	-5.65938e-05	-5.32562e-05	-4.92234e-05	-4.6717e-05	-4.30262e-05	-4.03482e-05	-3.89091e-05	-3.65699e-05	-3.56797e-05	-3.50768e-05	-3.37249e-05	-3.36341e-05	-3.30349e-05	-3.20179e-05	-3.19468e-05	-3.10266e-05	-3.01443e-05	-2.98956e-05	-2.88063e-05	-2.81347e-05	-2.77801e-05	-2.67569e-05	-2.63435e-05	-2.59467e-05	-2.51034e-05	-2.48868e-05	-2.44529e-05	-2.37969e-05	-2.36747e-05	-2.3201e-05	-2.27054e-05	-2.26007e-05	-2.21069e-05	-2.17461e-05	-2.16217e-05	-2.11423e-05	-2.08924e-05	-2.07369e-05	-2.03018e-05	-2.01357e-05	-1.99491e-05	-1.95752e-05	-1.94637e-05	-1.92518e-05	-1.89442e-05	-1.88612e-05	-1.86336e-05	-1.83895e-05	-1.83156e-05	-1.80839e-05	-1.78959e-05	-1.78189e-05	-1.75944e-05	-1.74526e-05	-1.73661e-05	-1.71578e-05	-1.70511e-05	-1.69534e-05	-1.6767e-05	-1.66846e-05	-1.6577e-05	-1.64152e-05	-1.63477e-05	-1.62334e-05	-1.60963e-05	-1.60361e-05	-1.59191e-05	-1.5805e-05	-1.57468e-05	-1.5631e-05	-1.55367e-05	-1.54772e-05	-1.53661e-05	-1.52878e-05	-1.52254e-05	-1.51215e-05	-1.50553e-05	-1.49897e-05	-1.48946e-05	-1.48368e-05	-1.47686e-05	-1.4683e-05	-1.46305e-05	-1.45608e-05	-1.44844e-05	-1.44347e-05	-1.43649e-05	-1.4297e-05	-1.42484e-05	-1.41798e-05	-1.41192e-05	-1.40706e-05	-1.40042e-05	-1.39496e-05	-1.39004e-05	-1.38371e-05	-1.37871e-05	-1.37373e-05	-1.36775e-05	-1.36307e-05	-1.35805e-05	-1.35244e-05	-1.34799e-05	-1.34295e-05	-1.3377e-05	5.23307e-05	0.000217991	0.000436835	0.000642711	0.000799986	0.000881132	0.000882825	0.000836923	0.000767911	0.000692165	0.000570925	0.000396991	0.000209293	4.65913e-05	-7.6156e-05	-0.000150451	-0.000181093	-0.000185958	-0.000173367	-0.000151647	-0.000132282	-0.000114836	-0.000100093	-9.22552e-05	-8.66589e-05	-8.23578e-05	-8.1893e-05	-8.07384e-05	-7.89282e-05	-7.8993e-05	-7.72873e-05	-7.47886e-05	-7.3793e-05	-7.11638e-05	-6.82884e-05	-6.6917e-05	-6.41845e-05	-6.16245e-05	-6.04184e-05	-5.79703e-05	-5.58961e-05	-5.49102e-05	-5.27379e-05	-5.10467e-05	-5.01796e-05	-4.82022e-05	-4.67877e-05	-4.59748e-05	-4.41589e-05	-4.29687e-05	-4.21938e-05	-4.05376e-05	-3.95439e-05	-3.88054e-05	-3.73095e-05	-3.64861e-05	-3.57812e-05	-3.44398e-05	-3.37593e-05	-3.30839e-05	-3.1888e-05	-3.13248e-05	-3.06758e-05	-2.96156e-05	-2.91475e-05	-2.8524e-05	-2.75898e-05	-2.71983e-05	-2.66004e-05	-2.57823e-05	-2.54516e-05	-2.48803e-05	-2.41684e-05	-2.38853e-05	-2.33416e-05	-2.27258e-05	-2.24794e-05	-2.19644e-05	-2.14348e-05	-2.12163e-05	-2.07311e-05	-2.02782e-05	-2.00804e-05	-1.96258e-05	-1.92404e-05	-1.90579e-05	-1.86344e-05	-1.83079e-05	-1.81365e-05	-1.77443e-05	-1.74688e-05	-1.73054e-05	-1.69444e-05	-1.67123e-05
0.48	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-9.54232e-06	-3.34296e-05	-6.4183e-05	-9.56469e-05	-0.000125407	-0.000148683	-0.000166184	-0.000179437	-0.000187503	-0.000193983	-0.000189829	-0.000169787	-0.000143129	-0.000112361	-8.27525e-05	-6.00206e-05	-4.15004e-05	-3.02803e-05	-2.53512e-05	-2.29383e-05	-2.50571e-05	-2.81499e-05	-3.07316e-05	-3.45094e-05	-3.61424e-05	-3.67915e-05	-3.74283e-05	-3.5807e-05	-3.437e-05	-3.28692e-05	-3.01727e-05	-2.86384e-05	-2.69629e-05	-2.49728e-05	-2.42754e-05	-2.31198e-05	-2.20995e-05	-2.19643e-05	-2.11092e-05	-2.06195e-05	-2.05232e-05	-1.96965e-05	-1.93856e-05	-1.91015e-05	-1.82833e-05	-1.80491e-05	-1.76135e-05	-1.6908e-05	-1.67479e-05	-1.62594e-05	-1.57332e-05	-1.56272e-05	-1.5145e-05	-1.47904e-05	-1.46942e-05	-1.42409e-05	-1.40144e-05	-1.38921e-05	-1.34811e-05	-1.33394e-05	-1.31793e-05	-1.28242e-05	-1.27349e-05	-1.25439e-05	-1.22539e-05	-1.21931e-05	-1.19848e-05	-1.17605e-05	-1.17099e-05	-1.14977e-05	-1.13321e-05	-1.12784e-05	-1.10737e-05	-1.09555e-05	-1.08914e-05	-1.07029e-05	-1.062e-05	-1.05433e-05	-1.0377e-05	-1.03179e-05	-1.02302e-05	-1.00889e-05	-1.0044e-05	-9.94889e-06	-9.83281e-06	-9.79448e-06	-9.69621e-06	-9.60331e-06	-9.56609e-06	-9.46895e-06	-9.39585e-06	-9.35643e-06	-9.26398e-06	-9.20666e-06	-9.16352e-06	-9.0784e-06	-9.03276e-06	-8.98576e-06	-8.90955e-06	-8.87181e-06	-8.82172e-06	-8.75499e-06	-8.72196e-06	-8.67007e-06	-8.61257e-06	-8.5818e-06	-8.52956e-06	-8.48043e-06	-8.4502e-06	-8.399e-06	-8.35699e-06	-8.32626e-06	-8.27723e-06	-8.24092e-06	-8.20924e-06	-8.16321e-06	-8.13117e-06	-8.0985e-06	-8.05593e-06	-8.02687e-06	-7.99348e-06	-7.95451e-06	-7.92732e-06	-7.89364e-06	-7.85814e-06	-7.83199e-06	-7.79848e-06	-7.76614e-06	-7.74043e-06	-7.70755e-06	-7.67791e-06	-7.65228e-06	-7.62039e-06	-2.38514e-05	-6.46435e-05	-0.00011891	-0.000176442	-0.000232	-0.000277147	-0.000311915	-0.000337044	-0.000350769	-0.000359423	-0.000346878	-0.00030714	-0.000254221	-0.000192852	-0.000135741	-8.96091e-05	-5.29955e-05	-3.17058e-05	-2.08881e-05	-1.76224e-05	-2.2821e-05	-2.91281e-05	-3.68271e-05	-4.51537e-05	-4.95129e-05	-5.32921e-05	-5.48484e-05	-5.31096e-05	-5.18984e-05	-4.87636e-05	-4.49231e-05	-4.25962e-05	-3.90803e-05	-3.65686e-05	-3.52879e-05	-3.31044e-05	-3.23619e-05	-3.19014e-05	-3.06886e-05	-3.07287e-05	-3.02565e-05	-2.9362e-05	-2.94059e-05	-2.85975e-05	-2.78219e-05	-2.76736e-05	-2.66822e-05	-2.61032e-05	-2.58367e-05	-2.48992e-05	-2.45665e-05	-2.42472e-05	-2.34789e-05	-2.33329e-05	-2.29672e-05	-2.23769e-05	-2.23164e-05	-2.19026e-05	-2.14644e-05	-2.14137e-05	-2.09726e-05	-2.06617e-05	-2.05846e-05	-2.01513e-05	-1.9945e-05	-1.98309e-05	-1.94361e-05	-1.93079e-05	-1.91578e-05	-1.88191e-05	-1.87407e-05	-1.85607e-05	-1.82838e-05	-1.82297e-05	-1.80301e-05	-1.78127e-05	-1.77641e-05	-1.7557e-05	-1.73923e-05	-1.73373e-05	-1.71343e-05	-1.70128e-05	-1.69457e-05	-1.67561e-05	-1.66671e-05	-1.65863e-05	-1.64163e-05	-1.63493e-05	-1.62566e-05	-1.61091e-05	-1.6055e-05	-1.59536e-05	-1.58291e-05	-1.57806e-05	-1.56749e-05	-1.55717e-05	-1.55237e-05	-1.54179e-05	-1.5333e-05	-1.52825e-05	-1.51801e-05	-1.511e-05	-1.50554e-05	-1.49592e-05	-1.49002e-05	-1.48414e-05	-1.4753e-05	-1.47014e-05	-1.46392e-05	-1.45594e-05	-1.45123e-05	-1.44478e-05	-1.43765e-05	-1.43316e-05	-1.42663e-05	-1.42029e-05	-1.41584e-05	-1.40938e-05	-1.4037e-05	-1.3992e-05	-1.39292e-05	-1.38779e-05	-1.38319e-05	-1.37716e-05	-1.37245e-05	-1.36775e-05	-1.36204e-05	-1.35762e-05	-1.35283e-05	-1.34746e-05	-1.34323e-05	-1.3384e-05	-1.33336e-05	5.24136e-05	0.000218167	0.000437202	0.000643353	0.00080088	0.000882174	0.000883851	0.000837715	0.000768288	0.000692027	0.000570179	0.000395575	0.000207191	4.38584e-05	-7.93832e-05	-0.000154016	-0.000184847	-0.000189766	-0.000177138	-0.000155325	-0.000135825	-0.000118235	-0.000103348	-9.53667e-05	-8.96394e-05	-8.52195e-05	-8.46395e-05	-8.33811e-05	-8.14745e-05	-8.14429e-05	-7.96483e-05	-7.70642e-05	-7.59821e-05	-7.32723e-05	-7.03187e-05	-6.88684e-05	-6.6063e-05	-6.34322e-05	-6.21551e-05	-5.9642e-05	-5.75044e-05	-5.64555e-05	-5.42255e-05	-5.24777e-05	-5.15547e-05	-4.95261e-05	-4.8061e-05	-4.71984e-05	-4.5337e-05	-4.41016e-05	-4.32825e-05	-4.15859e-05	-4.05517e-05	-3.9774e-05	-3.8242e-05	-3.73824e-05	-3.66427e-05	-3.52693e-05	-3.45565e-05	-3.38501e-05	-3.26257e-05	-3.20336e-05	-3.13572e-05	-3.02716e-05	-2.97778e-05	-2.91299e-05	-2.81731e-05	-2.77585e-05	-2.71392e-05	-2.63009e-05	-2.59497e-05	-2.53593e-05	-2.46294e-05	-2.43281e-05	-2.37674e-05	-2.31355e-05	-2.28729e-05	-2.2343e-05	-2.1799e-05	-2.1566e-05	-2.10676e-05	-2.06018e-05	-2.03912e-05	-1.99248e-05	-1.95279e-05	-1.9334e-05	-1.89001e-05	-1.85634e-05	-1.83818e-05	-1.79804e-05	-1.76957e-05	-1.75233e-05	-1.71541e-05	-1.69139e-05
0.485	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-9.35491e-06	-3.28136e-05	-6.29675e-05	-9.37366e-05	-0.000122754	-0.000145274	-0.000162017	-0.000174518	-0.000181846	-0.000187606	-0.000182939	-0.000162653	-0.000135944	-0.000105249	-7.57834e-05	-5.32284e-05	-3.49142e-05	-2.39142e-05	-1.92157e-05	-1.70447e-05	-1.94048e-05	-2.27395e-05	-2.55607e-05	-2.9567e-05	-3.14225e-05	-3.22831e-05	-3.31182e-05	-3.16879e-05	-3.04296e-05	-2.90978e-05	-2.65644e-05	-2.51829e-05	-2.36546e-05	-2.18068e-05	-2.12436e-05	-2.02187e-05	-1.9324e-05	-1.93079e-05	-1.8569e-05	-1.819e-05	-1.81989e-05	-1.74747e-05	-1.72605e-05	-1.70689e-05	-1.63403e-05	-1.61904e-05	-1.58359e-05	-1.52086e-05	-1.5122e-05	-1.47047e-05	-1.42467e-05	-1.42052e-05	-1.37855e-05	-1.34904e-05	-1.34507e-05	-1.30523e-05	-1.28778e-05	-1.2805e-05	-1.24421e-05	-1.23457e-05	-1.2229e-05	-1.19159e-05	-1.18662e-05	-1.17132e-05	-1.14599e-05	-1.14337e-05	-1.12587e-05	-1.10664e-05	-1.1046e-05	-1.08631e-05	-1.07253e-05	-1.0698e-05	-1.0519e-05	-1.0425e-05	-1.0384e-05	-1.0218e-05	-1.01562e-05	-1.00997e-05	-9.95298e-06	-9.91236e-06	-9.84236e-06	-9.71817e-06	-9.68939e-06	-9.60976e-06	-9.50856e-06	-9.48428e-06	-9.39961e-06	-9.31968e-06	-9.29474e-06	-9.20948e-06	-9.14769e-06	-9.119e-06	-9.03695e-06	-8.98948e-06	-8.95573e-06	-8.87969e-06	-8.84263e-06	-8.80385e-06	-8.73556e-06	-8.70531e-06	-8.66241e-06	-8.60259e-06	-8.5761e-06	-8.53051e-06	-8.47903e-06	-8.45396e-06	-8.40723e-06	-8.36335e-06	-8.3381e-06	-8.29171e-06	-8.25428e-06	-8.22791e-06	-8.18309e-06	-8.15077e-06	-8.1229e-06	-8.08054e-06	-8.05198e-06	-8.02265e-06	-7.98329e-06	-7.95725e-06	-7.92678e-06	-7.89061e-06	-7.86608e-06	-7.83494e-06	-7.80189e-06	-7.77805e-06	-7.74677e-06	-7.71656e-06	-7.69287e-06	-7.66194e-06	-7.63415e-06	-7.61029e-06	-7.58011e-06	-2.36087e-05	-6.39359e-05	-0.000117554	-0.000174336	-0.000229089	-0.000273412	-0.000307343	-0.000331627	-0.000344509	-0.000352321	-0.000339152	-0.000299074	-0.00024602	-0.000184657	-0.000127631	-8.16348e-05	-4.52054e-05	-2.41284e-05	-1.35548e-05	-1.05582e-05	-1.60351e-05	-2.26329e-05	-3.06211e-05	-3.9228e-05	-4.3862e-05	-4.78986e-05	-4.96979e-05	-4.81904e-05	-4.7192e-05	-4.42602e-05	-4.06121e-05	-3.84648e-05	-3.51238e-05	-3.27783e-05	-3.16561e-05	-2.96285e-05	-2.90335e-05	-2.87156e-05	-2.76419e-05	-2.7813e-05	-2.74679e-05	-2.66958e-05	-2.68548e-05	-2.61583e-05	-2.54893e-05	-2.54415e-05	-2.45481e-05	-2.40618e-05	-2.38833e-05	-2.30316e-05	-2.27796e-05	-2.25377e-05	-2.18447e-05	-2.17692e-05	-2.14717e-05	-2.09471e-05	-2.09484e-05	-2.05946e-05	-2.02138e-05	-2.02171e-05	-1.98286e-05	-1.95678e-05	-1.9538e-05	-1.91508e-05	-1.8988e-05	-1.89155e-05	-1.8561e-05	-1.84708e-05	-1.83571e-05	-1.80536e-05	-1.80083e-05	-1.78603e-05	-1.76142e-05	-1.7589e-05	-1.74174e-05	-1.72269e-05	-1.72035e-05	-1.70209e-05	-1.68796e-05	-1.68467e-05	-1.66652e-05	-1.65641e-05	-1.65163e-05	-1.63455e-05	-1.62742e-05	-1.62104e-05	-1.60568e-05	-1.60053e-05	-1.59273e-05	-1.57942e-05	-1.57536e-05	-1.56652e-05	-1.55531e-05	-1.55164e-05	-1.54221e-05	-1.53298e-05	-1.52921e-05	-1.51962e-05	-1.51208e-05	-1.50793e-05	-1.49856e-05	-1.49238e-05	-1.48771e-05	-1.47885e-05	-1.47366e-05	-1.46847e-05	-1.4603e-05	-1.45577e-05	-1.45015e-05	-1.44275e-05	-1.43859e-05	-1.43267e-05	-1.42605e-05	-1.42203e-05	-1.41597e-05	-1.41006e-05	-1.40603e-05	-1.39997e-05	-1.39468e-05	-1.39055e-05	-1.38461e-05	-1.37982e-05	-1.37554e-05	-1.36983e-05	-1.36541e-05	-1.36098e-05	-1.35554e-05	-1.35138e-05	-1.34684e-05	-1.3417e-05	-1.33769e-05	-1.33308e-05	-1.32824e-05	5.25043e-05	0.000218351	0.000437576	0.000644002	0.000801782	0.000883225	0.000884885	0.000838515	0.000768673	0.000691897	0.000569441	0.000394168	0.000205097	4.11338e-05	-8.26021e-05	-0.000157572	-0.000188592	-0.000193566	-0.0001809	-0.000158994	-0.00013936	-0.000121625	-0.000106595	-9.84704e-05	-9.26122e-05	-8.80735e-05	-8.73783e-05	-8.60161e-05	-8.40131e-05	-8.38852e-05	-8.20017e-05	-7.93323e-05	-7.81635e-05	-7.53732e-05	-7.23415e-05	-7.08123e-05	-6.7934e-05	-6.52323e-05	-6.38844e-05	-6.13063e-05	-5.91053e-05	-5.79933e-05	-5.57057e-05	-5.39013e-05	-5.29223e-05	-5.08426e-05	-4.9327e-05	-4.84147e-05	-4.65078e-05	-4.52272e-05	-4.43639e-05	-4.26269e-05	-4.15522e-05	-4.07352e-05	-3.91673e-05	-3.82715e-05	-3.7497e-05	-3.60916e-05	-3.53464e-05	-3.46092e-05	-3.33563e-05	-3.27353e-05	-3.20316e-05	-3.09206e-05	-3.0401e-05	-2.97289e-05	-2.87494e-05	-2.83119e-05	-2.7671e-05	-2.68126e-05	-2.64409e-05	-2.58315e-05	-2.50835e-05	-2.4764e-05	-2.41865e-05	-2.35385e-05	-2.32596e-05	-2.27148e-05	-2.21564e-05	-2.1909e-05	-2.13973e-05	-2.09187e-05	-2.06953e-05	-2.02172e-05	-1.98089e-05	-1.96035e-05	-1.91592e-05	-1.88123e-05	-1.86206e-05	-1.821e-05	-1.79161e-05	-1.77348e-05	-1.73574e-05	-1.7109e-05
0.49	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-9.16717e-06	-3.21965e-05	-6.17498e-05	-9.18229e-05	-0.000120097	-0.00014186	-0.000157843	-0.00016959	-0.00017618	-0.000181216	-0.000176036	-0.000155506	-0.000128746	-9.81243e-05	-6.88008e-05	-4.64228e-05	-2.83146e-05	-1.75348e-05	-1.30669e-05	-1.1138e-05	-1.37393e-05	-1.73161e-05	-2.03767e-05	-2.46117e-05	-2.66897e-05	-2.77619e-05	-2.87955e-05	-2.75562e-05	-2.64767e-05	-2.5314e-05	-2.29437e-05	-2.17152e-05	-2.03341e-05	-1.86285e-05	-1.81997e-05	-1.73056e-05	-1.65366e-05	-1.66396e-05	-1.60171e-05	-1.57488e-05	-1.5863e-05	-1.52413e-05	-1.51238e-05	-1.50247e-05	-1.43858e-05	-1.43202e-05	-1.40469e-05	-1.34977e-05	-1.34848e-05	-1.31388e-05	-1.2749e-05	-1.27719e-05	-1.24148e-05	-1.21793e-05	-1.21961e-05	-1.18527e-05	-1.17301e-05	-1.17069e-05	-1.13921e-05	-1.1341e-05	-1.12679e-05	-1.09968e-05	-1.09866e-05	-1.08719e-05	-1.06552e-05	-1.06636e-05	-1.05221e-05	-1.03617e-05	-1.03715e-05	-1.02179e-05	-1.0108e-05	-1.01072e-05	-9.95378e-06	-9.88415e-06	-9.86627e-06	-9.72268e-06	-9.68207e-06	-9.64588e-06	-9.51873e-06	-9.4966e-06	-9.44437e-06	-9.33727e-06	-9.32462e-06	-9.26054e-06	-9.17426e-06	-9.16407e-06	-9.09301e-06	-9.02608e-06	-9.01346e-06	-8.94012e-06	-8.88965e-06	-8.87174e-06	-8.80011e-06	-8.76252e-06	-8.73819e-06	-8.67126e-06	-8.64282e-06	-8.61228e-06	-8.55194e-06	-8.5292e-06	-8.49353e-06	-8.44065e-06	-8.42072e-06	-8.38145e-06	-8.33603e-06	-8.31669e-06	-8.27549e-06	-8.2369e-06	-8.21665e-06	-8.17511e-06	-8.14228e-06	-8.12029e-06	-8.07971e-06	-8.05141e-06	-8.02737e-06	-7.98872e-06	-7.96366e-06	-7.93769e-06	-7.90156e-06	-7.87859e-06	-7.85106e-06	-7.81771e-06	-7.79585e-06	-7.76729e-06	-7.73671e-06	-7.71521e-06	-7.68619e-06	-7.65813e-06	-7.6365e-06	-7.60754e-06	-7.58164e-06	-7.55957e-06	-7.53112e-06	-2.33571e-05	-6.32184e-05	-0.000116188	-0.000172218	-0.000226165	-0.000269662	-0.000302754	-0.000326192	-0.000338231	-0.000345198	-0.000331404	-0.000290984	-0.000237795	-0.000176438	-0.000119497	-7.36374e-05	-3.73923e-05	-1.65281e-05	-6.19867e-06	-3.47113e-06	-9.22655e-06	-1.61152e-05	-2.43926e-05	-3.328e-05	-3.8189e-05	-4.2483e-05	-4.45255e-05	-4.32494e-05	-4.2464e-05	-3.97353e-05	-3.62797e-05	-3.43119e-05	-3.1146e-05	-2.89669e-05	-2.80032e-05	-2.61315e-05	-2.56843e-05	-2.55089e-05	-2.45744e-05	-2.48766e-05	-2.46587e-05	-2.40092e-05	-2.42832e-05	-2.36987e-05	-2.31364e-05	-2.31892e-05	-2.23939e-05	-2.20003e-05	-2.19099e-05	-2.11441e-05	-2.09729e-05	-2.08085e-05	-2.01907e-05	-2.01859e-05	-1.99566e-05	-1.94979e-05	-1.9561e-05	-1.92672e-05	-1.89438e-05	-1.90013e-05	-1.86655e-05	-1.84547e-05	-1.84724e-05	-1.81314e-05	-1.80122e-05	-1.79812e-05	-1.76672e-05	-1.7615e-05	-1.75377e-05	-1.72696e-05	-1.72575e-05	-1.71415e-05	-1.69261e-05	-1.69299e-05	-1.67864e-05	-1.66227e-05	-1.66247e-05	-1.64667e-05	-1.63488e-05	-1.63381e-05	-1.61781e-05	-1.60974e-05	-1.6069e-05	-1.5917e-05	-1.58635e-05	-1.58168e-05	-1.56796e-05	-1.56436e-05	-1.55806e-05	-1.54617e-05	-1.54347e-05	-1.53594e-05	-1.52598e-05	-1.5235e-05	-1.51521e-05	-1.50706e-05	-1.50433e-05	-1.49574e-05	-1.48916e-05	-1.48591e-05	-1.47742e-05	-1.47207e-05	-1.46819e-05	-1.46009e-05	-1.45563e-05	-1.45114e-05	-1.44363e-05	-1.43974e-05	-1.43472e-05	-1.42791e-05	-1.4243e-05	-1.41891e-05	-1.4128e-05	-1.40927e-05	-1.40367e-05	-1.39821e-05	-1.39461e-05	-1.38895e-05	-1.38406e-05	-1.38029e-05	-1.37471e-05	-1.37026e-05	-1.36631e-05	-1.3609e-05	-1.35678e-05	-1.35264e-05	-1.34747e-05	-1.34357e-05	-1.33928e-05	-1.33438e-05	-1.3306e-05	-1.32621e-05	-1.32158e-05	5.26104e-05	0.00021855	0.000437966	0.000644666	0.000802699	0.000884291	0.000885934	0.000839331	0.000769075	0.000691783	0.00056872	0.000392777	0.00020302	3.84258e-05	-8.58045e-05	-0.000161112	-0.000192321	-0.000197349	-0.000184647	-0.000162648	-0.00014288	-0.000125	-0.000109827	-0.000101559	-9.55695e-05	-9.09119e-05	-9.01017e-05	-8.86356e-05	-8.65363e-05	-8.63121e-05	-8.43397e-05	-8.15851e-05	-8.03296e-05	-7.74589e-05	-7.43491e-05	-7.2741e-05	-6.97899e-05	-6.70174e-05	-6.55986e-05	-6.29556e-05	-6.06912e-05	-5.95162e-05	-5.7171e-05	-5.53101e-05	-5.42752e-05	-5.21444e-05	-5.05782e-05	-4.96163e-05	-4.7664e-05	-4.63382e-05	-4.54308e-05	-4.36533e-05	-4.25382e-05	-4.16821e-05	-4.00782e-05	-3.91463e-05	-3.8337e-05	-3.68996e-05	-3.61222e-05	-3.53541e-05	-3.40727e-05	-3.34229e-05	-3.26919e-05	-3.15555e-05	-3.10102e-05	-3.03139e-05	-2.93118e-05	-2.88513e-05	-2.8189e-05	-2.73104e-05	-2.69183e-05	-2.62899e-05	-2.55239e-05	-2.51862e-05	-2.45919e-05	-2.39278e-05	-2.36328e-05	-2.3073e-05	-2.25004e-05	-2.22385e-05	-2.17137e-05	-2.12223e-05	-2.0986e-05	-2.04962e-05	-2.00765e-05	-1.98598e-05	-1.94052e-05	-1.9048e-05	-1.88462e-05	-1.84264e-05	-1.81235e-05	-1.79332e-05	-1.75477e-05	-1.72912e-05
0.495	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-8.97943e-06	-3.15794e-05	-6.05321e-05	-8.99093e-05	-0.000117439	-0.000138445	-0.00015367	-0.000164662	-0.000170514	-0.000174827	-0.000169134	-0.000148359	-0.000121547	-9.09992e-05	-6.18183e-05	-3.96171e-05	-2.1715e-05	-1.11554e-05	-6.91813e-06	-5.23123e-06	-8.07375e-06	-1.18926e-05	-1.51928e-05	-1.96565e-05	-2.1957e-05	-2.32408e-05	-2.44729e-05	-2.34246e-05	-2.25239e-05	-2.15302e-05	-1.9323e-05	-1.82475e-05	-1.70136e-05	-1.54503e-05	-1.51558e-05	-1.43925e-05	-1.37492e-05	-1.39714e-05	-1.34651e-05	-1.33075e-05	-1.35271e-05	-1.30078e-05	-1.29871e-05	-1.29806e-05	-1.24313e-05	-1.24499e-05	-1.22578e-05	-1.17869e-05	-1.18475e-05	-1.15728e-05	-1.12512e-05	-1.13386e-05	-1.10441e-05	-1.08682e-05	-1.09416e-05	-1.0653e-05	-1.05825e-05	-1.06088e-05	-1.03421e-05	-1.03364e-05	-1.03067e-05	-1.00777e-05	-1.01071e-05	-1.00305e-05	-9.85048e-06	-9.89343e-06	-9.78538e-06	-9.65703e-06	-9.69702e-06	-9.57275e-06	-9.49074e-06	-9.51632e-06	-9.38859e-06	-9.34326e-06	-9.34854e-06	-9.22737e-06	-9.20795e-06	-9.19204e-06	-9.08449e-06	-9.08084e-06	-9.04637e-06	-8.95637e-06	-8.95985e-06	-8.91133e-06	-8.83995e-06	-8.84385e-06	-8.78642e-06	-8.73249e-06	-8.73218e-06	-8.67076e-06	-8.63162e-06	-8.62448e-06	-8.56327e-06	-8.53555e-06	-8.52066e-06	-8.46282e-06	-8.443e-06	-8.42071e-06	-8.36832e-06	-8.3531e-06	-8.32465e-06	-8.27871e-06	-8.26534e-06	-8.23239e-06	-8.19303e-06	-8.17942e-06	-8.14376e-06	-8.11044e-06	-8.09521e-06	-8.0585e-06	-8.03028e-06	-8.01267e-06	-7.97633e-06	-7.95204e-06	-7.93184e-06	-7.89689e-06	-7.87534e-06	-7.85273e-06	-7.81983e-06	-7.79993e-06	-7.77534e-06	-7.74482e-06	-7.72563e-06	-7.69965e-06	-7.67153e-06	-7.65238e-06	-7.62561e-06	-7.59971e-06	-7.58012e-06	-7.55314e-06	-7.52912e-06	-7.50885e-06	-7.48212e-06	-2.31054e-05	-6.2501e-05	-0.000114821	-0.0001701	-0.000223241	-0.000265912	-0.000298166	-0.000320757	-0.000331952	-0.000338075	-0.000323656	-0.000282895	-0.000229571	-0.000168219	-0.000111363	-6.564e-05	-2.95791e-05	-8.92772e-06	1.1575e-06	3.61591e-06	-2.41797e-06	-9.59743e-06	-1.81642e-05	-2.73321e-05	-3.25159e-05	-3.70674e-05	-3.93531e-05	-3.83085e-05	-3.7736e-05	-3.52104e-05	-3.19472e-05	-3.01591e-05	-2.71682e-05	-2.51554e-05	-2.43504e-05	-2.26345e-05	-2.23351e-05	-2.23022e-05	-2.1507e-05	-2.19403e-05	-2.18495e-05	-2.13226e-05	-2.17117e-05	-2.12392e-05	-2.07835e-05	-2.0937e-05	-2.02397e-05	-1.99388e-05	-1.99365e-05	-1.92566e-05	-1.91662e-05	-1.90794e-05	-1.85368e-05	-1.86026e-05	-1.84416e-05	-1.80486e-05	-1.81736e-05	-1.79398e-05	-1.76739e-05	-1.77855e-05	-1.75024e-05	-1.73417e-05	-1.74068e-05	-1.71119e-05	-1.70364e-05	-1.7047e-05	-1.67733e-05	-1.67592e-05	-1.67184e-05	-1.64855e-05	-1.65066e-05	-1.64226e-05	-1.62381e-05	-1.62708e-05	-1.61554e-05	-1.60186e-05	-1.60459e-05	-1.59125e-05	-1.5818e-05	-1.58295e-05	-1.5691e-05	-1.56307e-05	-1.56217e-05	-1.54886e-05	-1.54529e-05	-1.54231e-05	-1.53024e-05	-1.52819e-05	-1.52338e-05	-1.51293e-05	-1.51158e-05	-1.50536e-05	-1.49665e-05	-1.49535e-05	-1.4882e-05	-1.48115e-05	-1.47946e-05	-1.47187e-05	-1.46624e-05	-1.46389e-05	-1.45628e-05	-1.45176e-05	-1.44867e-05	-1.44134e-05	-1.4376e-05	-1.4338e-05	-1.42697e-05	-1.4237e-05	-1.4193e-05	-1.41307e-05	-1.41001e-05	-1.40516e-05	-1.39956e-05	-1.39651e-05	-1.39138e-05	-1.38636e-05	-1.38318e-05	-1.37794e-05	-1.37343e-05	-1.37003e-05	-1.36482e-05	-1.3607e-05	-1.35707e-05	-1.35198e-05	-1.34816e-05	-1.3443e-05	-1.33941e-05	-1.33576e-05	-1.33172e-05	-1.32706e-05	-1.32351e-05	-1.31934e-05	-1.31492e-05	5.27165e-05	0.000218749	0.000438355	0.000645331	0.000803616	0.000885356	0.000886984	0.000840147	0.000769477	0.000691669	0.000567998	0.000391386	0.000200942	3.57177e-05	-8.9007e-05	-0.000164652	-0.000196051	-0.000201133	-0.000188393	-0.000166301	-0.0001464	-0.000128375	-0.000113058	-0.000104647	-9.85268e-05	-9.37504e-05	-9.28251e-05	-9.12552e-05	-8.90595e-05	-8.8739e-05	-8.66777e-05	-8.38378e-05	-8.24958e-05	-7.95446e-05	-7.63568e-05	-7.46698e-05	-7.16458e-05	-6.88025e-05	-6.73129e-05	-6.46049e-05	-6.22771e-05	-6.10391e-05	-5.86363e-05	-5.67189e-05	-5.5628e-05	-5.34461e-05	-5.18295e-05	-5.08179e-05	-4.88202e-05	-4.74492e-05	-4.64976e-05	-4.46798e-05	-4.35243e-05	-4.26289e-05	-4.09891e-05	-4.00211e-05	-3.9177e-05	-3.77076e-05	-3.68979e-05	-3.6099e-05	-3.47891e-05	-3.41105e-05	-3.33522e-05	-3.21904e-05	-3.16194e-05	-3.08989e-05	-2.98741e-05	-2.93908e-05	-2.8707e-05	-2.78082e-05	-2.73957e-05	-2.67483e-05	-2.59644e-05	-2.56084e-05	-2.49973e-05	-2.43172e-05	-2.40059e-05	-2.34313e-05	-2.28443e-05	-2.25681e-05	-2.203e-05	-2.15259e-05	-2.12768e-05	-2.07753e-05	-2.03442e-05	-2.01161e-05	-1.96511e-05	-1.92838e-05	-1.90719e-05	-1.86429e-05	-1.83309e-05	-1.81316e-05	-1.7738e-05	-1.74733e-05
0.5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-8.7917e-06	-3.09623e-05	-5.93144e-05	-8.79956e-05	-0.000114782	-0.00013503	-0.000149496	-0.000159734	-0.000164847	-0.000168438	-0.000162232	-0.000141211	-0.000114349	-8.3874e-05	-5.48357e-05	-3.28115e-05	-1.51154e-05	-4.77606e-06	-7.69359e-07	6.75513e-07	-2.40826e-06	-6.46917e-06	-1.00089e-05	-1.47012e-05	-1.72243e-05	-1.87196e-05	-2.01502e-05	-1.92929e-05	-1.8571e-05	-1.77465e-05	-1.57023e-05	-1.47798e-05	-1.36931e-05	-1.22721e-05	-1.21119e-05	-1.14794e-05	-1.09618e-05	-1.13031e-05	-1.09132e-05	-1.08662e-05	-1.11912e-05	-1.07744e-05	-1.08504e-05	-1.09364e-05	-1.04768e-05	-1.05797e-05	-1.04688e-05	-1.0076e-05	-1.02103e-05	-1.00068e-05	-9.75351e-06	-9.90531e-06	-9.67343e-06	-9.55713e-06	-9.68698e-06	-9.45338e-06	-9.43482e-06	-9.51075e-06	-9.29214e-06	-9.33179e-06	-9.34561e-06	-9.1586e-06	-9.22761e-06	-9.1891e-06	-9.04579e-06	-9.12331e-06	-9.04869e-06	-8.95233e-06	-9.02255e-06	-8.92758e-06	-8.87345e-06	-8.92548e-06	-8.82339e-06	-8.80238e-06	-8.83081e-06	-8.73207e-06	-8.73384e-06	-8.73821e-06	-8.65024e-06	-8.66507e-06	-8.64837e-06	-8.57547e-06	-8.59508e-06	-8.56212e-06	-8.50565e-06	-8.52364e-06	-8.47982e-06	-8.43889e-06	-8.4509e-06	-8.40139e-06	-8.37359e-06	-8.37722e-06	-8.32642e-06	-8.30859e-06	-8.30312e-06	-8.25439e-06	-8.24318e-06	-8.22914e-06	-8.18471e-06	-8.177e-06	-8.15577e-06	-8.11677e-06	-8.10996e-06	-8.08333e-06	-8.05002e-06	-8.04215e-06	-8.01202e-06	-7.98398e-06	-7.97376e-06	-7.9419e-06	-7.91828e-06	-7.90506e-06	-7.87295e-06	-7.85268e-06	-7.83631e-06	-7.80506e-06	-7.78702e-06	-7.76776e-06	-7.73811e-06	-7.72126e-06	-7.69961e-06	-7.67192e-06	-7.65541e-06	-7.632e-06	-7.60635e-06	-7.58954e-06	-7.56503e-06	-7.54128e-06	-7.52374e-06	-7.49874e-06	-7.4766e-06	-7.45812e-06	-7.43313e-06	-2.28537e-05	-6.17835e-05	-0.000113455	-0.000167982	-0.000220316	-0.000262162	-0.000293577	-0.000315322	-0.000325673	-0.000330952	-0.000315908	-0.000274806	-0.000221347	-0.000160001	-0.00010323	-5.76426e-05	-2.1766e-05	-1.32738e-06	8.51366e-06	1.07029e-05	4.3906e-06	-3.07969e-06	-1.19358e-05	-2.13841e-05	-2.68429e-05	-3.16518e-05	-3.41807e-05	-3.33675e-05	-3.3008e-05	-3.06854e-05	-2.76147e-05	-2.60063e-05	-2.31904e-05	-2.1344e-05	-2.06975e-05	-1.91376e-05	-1.89858e-05	-1.90956e-05	-1.84395e-05	-1.90039e-05	-1.90403e-05	-1.86359e-05	-1.91401e-05	-1.87796e-05	-1.84307e-05	-1.86847e-05	-1.80855e-05	-1.78773e-05	-1.79632e-05	-1.73691e-05	-1.73595e-05	-1.73502e-05	-1.68828e-05	-1.70192e-05	-1.69265e-05	-1.65994e-05	-1.67862e-05	-1.66125e-05	-1.6404e-05	-1.65697e-05	-1.63393e-05	-1.62286e-05	-1.63411e-05	-1.60925e-05	-1.60605e-05	-1.61127e-05	-1.58795e-05	-1.59033e-05	-1.5899e-05	-1.57015e-05	-1.57557e-05	-1.57038e-05	-1.555e-05	-1.56117e-05	-1.55244e-05	-1.54145e-05	-1.54671e-05	-1.53583e-05	-1.52872e-05	-1.53208e-05	-1.52039e-05	-1.5164e-05	-1.51744e-05	-1.50601e-05	-1.50422e-05	-1.50294e-05	-1.49252e-05	-1.49202e-05	-1.4887e-05	-1.47969e-05	-1.47969e-05	-1.47477e-05	-1.46732e-05	-1.4672e-05	-1.4612e-05	-1.45524e-05	-1.45458e-05	-1.44799e-05	-1.44332e-05	-1.44187e-05	-1.43513e-05	-1.43145e-05	-1.42915e-05	-1.42259e-05	-1.41958e-05	-1.41647e-05	-1.4103e-05	-1.40767e-05	-1.40387e-05	-1.39823e-05	-1.39572e-05	-1.3914e-05	-1.38631e-05	-1.38375e-05	-1.37908e-05	-1.37452e-05	-1.37175e-05	-1.36692e-05	-1.3628e-05	-1.35978e-05	-1.35492e-05	-1.35114e-05	-1.34784e-05	-1.34306e-05	-1.33953e-05	-1.33596e-05	-1.33134e-05	-1.32796e-05	-1.32417e-05	-1.31975e-05	-1.31642e-05	-1.31247e-05	-1.30826e-05	5.28226e-05	0.000218948	0.000438745	0.000645995	0.000804533	0.000886422	0.000888033	0.000840963	0.000769878	0.000691556	0.000567277	0.000389995	0.000198865	3.30097e-05	-9.22094e-05	-0.000168192	-0.00019978	-0.000204916	-0.00019214	-0.000169955	-0.00014992	-0.000131749	-0.00011629	-0.000107735	-0.000101484	-9.65889e-05	-9.55484e-05	-9.38747e-05	-9.15827e-05	-9.11659e-05	-8.90157e-05	-8.60906e-05	-8.4662e-05	-8.16303e-05	-7.83644e-05	-7.65985e-05	-7.35017e-05	-7.05876e-05	-6.90272e-05	-6.62541e-05	-6.3863e-05	-6.2562e-05	-6.01016e-05	-5.81276e-05	-5.69809e-05	-5.47479e-05	-5.30807e-05	-5.20194e-05	-4.99764e-05	-4.85601e-05	-4.75645e-05	-4.57062e-05	-4.45103e-05	-4.35758e-05	-4.19e-05	-4.08959e-05	-4.0017e-05	-3.85156e-05	-3.76736e-05	-3.68439e-05	-3.55056e-05	-3.47981e-05	-3.40124e-05	-3.28253e-05	-3.22285e-05	-3.14838e-05	-3.04365e-05	-2.99302e-05	-2.9225e-05	-2.83061e-05	-2.78731e-05	-2.72067e-05	-2.64048e-05	-2.60306e-05	-2.54027e-05	-2.47066e-05	-2.43791e-05	-2.37895e-05	-2.31883e-05	-2.28976e-05	-2.23463e-05	-2.18294e-05	-2.15675e-05	-2.10544e-05	-2.06118e-05	-2.03724e-05	-1.9897e-05	-1.95195e-05	-1.92975e-05	-1.88594e-05	-1.85382e-05	-1.83301e-05	-1.79282e-05	-1.76555e-05
0.505	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-8.60674e-06	-3.03543e-05	-5.81146e-05	-8.611e-05	-0.000112163	-0.000131665	-0.000145382	-0.000154877	-0.000159263	-0.000162142	-0.000155429	-0.000134167	-0.000107254	-7.68512e-05	-4.79529e-05	-2.61027e-05	-8.60915e-06	1.51375e-06	5.29371e-06	6.50064e-06	3.17966e-06	-1.11924e-06	-4.89451e-06	-9.81167e-06	-1.25535e-05	-1.42569e-05	-1.58826e-05	-1.52132e-05	-1.46671e-05	-1.40088e-05	-1.2125e-05	-1.13529e-05	-1.0411e-05	-9.12994e-06	-9.10173e-06	-8.59784e-06	-8.20387e-06	-8.66241e-06	-8.38682e-06	-8.44874e-06	-8.87724e-06	-8.56122e-06	-8.73238e-06	-8.90948e-06	-8.53794e-06	-8.72382e-06	-8.69276e-06	-8.3769e-06	-8.58354e-06	-8.45018e-06	-8.26399e-06	-8.47918e-06	-8.30889e-06	-8.2512e-06	-8.43666e-06	-8.25708e-06	-8.28968e-06	-8.4144e-06	-8.2431e-06	-8.32739e-06	-8.384e-06	-8.23834e-06	-8.34631e-06	-8.34533e-06	-8.23812e-06	-8.34967e-06	-8.30796e-06	-8.2431e-06	-8.34307e-06	-8.27694e-06	-8.25027e-06	-8.32833e-06	-8.2515e-06	-8.25443e-06	-8.30566e-06	-8.229e-06	-8.25165e-06	-8.276e-06	-8.20733e-06	-8.24037e-06	-8.24117e-06	-8.18512e-06	-8.22063e-06	-8.203e-06	-8.16123e-06	-8.19311e-06	-8.16273e-06	-8.13462e-06	-8.15877e-06	-8.12102e-06	-8.1044e-06	-8.11866e-06	-8.07815e-06	-8.07007e-06	-8.0739e-06	-8.03416e-06	-8.03146e-06	-8.02558e-06	-7.989e-06	-7.98872e-06	-7.97463e-06	-7.94249e-06	-7.94217e-06	-7.9218e-06	-7.89448e-06	-7.89228e-06	-7.86763e-06	-7.84483e-06	-7.83957e-06	-7.81251e-06	-7.79346e-06	-7.78459e-06	-7.75668e-06	-7.7404e-06	-7.72784e-06	-7.70027e-06	-7.68572e-06	-7.6698e-06	-7.64336e-06	-7.62957e-06	-7.61085e-06	-7.58597e-06	-7.57213e-06	-7.5513e-06	-7.52811e-06	-7.51364e-06	-7.49138e-06	-7.46979e-06	-7.4543e-06	-7.43128e-06	-7.41103e-06	-7.39435e-06	-7.3711e-06	-2.2592e-05	-6.1063e-05	-0.000112094	-0.000165882	-0.000217421	-0.000258453	-0.000289041	-0.000309952	-0.000319472	-0.00032392	-0.000308259	-0.000266821	-0.000213228	-0.000151888	-9.52004e-05	-4.97471e-05	-1.40516e-05	6.17768e-06	1.57786e-05	1.77033e-05	1.11171e-05	3.36086e-06	-5.77973e-06	-1.55038e-05	-2.1233e-05	-2.62952e-05	-2.90632e-05	-2.84776e-05	-2.83275e-05	-2.62047e-05	-2.33232e-05	-2.18915e-05	-1.92477e-05	-1.7565e-05	-1.70745e-05	-1.56679e-05	-1.56614e-05	-1.59114e-05	-1.53923e-05	-1.60856e-05	-1.62471e-05	-1.59633e-05	-1.65807e-05	-1.63304e-05	-1.60864e-05	-1.64394e-05	-1.59366e-05	-1.58196e-05	-1.59922e-05	-1.54827e-05	-1.55526e-05	-1.56195e-05	-1.52262e-05	-1.54322e-05	-1.54066e-05	-1.51443e-05	-1.53919e-05	-1.52773e-05	-1.51253e-05	-1.53443e-05	-1.51659e-05	-1.51045e-05	-1.52637e-05	-1.50605e-05	-1.50715e-05	-1.51646e-05	-1.49711e-05	-1.50325e-05	-1.50641e-05	-1.49013e-05	-1.49882e-05	-1.49678e-05	-1.48444e-05	-1.49347e-05	-1.48751e-05	-1.47916e-05	-1.48692e-05	-1.47847e-05	-1.47367e-05	-1.47922e-05	-1.46965e-05	-1.46767e-05	-1.47063e-05	-1.46106e-05	-1.46102e-05	-1.46143e-05	-1.45262e-05	-1.45366e-05	-1.45181e-05	-1.44422e-05	-1.44556e-05	-1.44193e-05	-1.43572e-05	-1.43677e-05	-1.4319e-05	-1.42703e-05	-1.42739e-05	-1.42179e-05	-1.41806e-05	-1.41751e-05	-1.41164e-05	-1.40878e-05	-1.40727e-05	-1.40146e-05	-1.39917e-05	-1.39675e-05	-1.39125e-05	-1.38925e-05	-1.38606e-05	-1.381e-05	-1.37904e-05	-1.37525e-05	-1.37067e-05	-1.36859e-05	-1.36439e-05	-1.36027e-05	-1.35793e-05	-1.3535e-05	-1.34977e-05	-1.34712e-05	-1.34262e-05	-1.33919e-05	-1.33621e-05	-1.33174e-05	-1.32851e-05	-1.32523e-05	-1.32089e-05	-1.31776e-05	-1.31423e-05	-1.31005e-05	-1.30695e-05	-1.30323e-05	-1.29923e-05	5.29518e-05	0.000219168	0.000439153	0.000646674	0.000805459	0.000887495	0.00088909	0.00084179	0.000770299	0.00069147	0.000566594	0.000388655	0.00019685	3.03747e-05	-9.53306e-05	-0.000171645	-0.000203419	-0.000208609	-0.000195797	-0.00017352	-0.000153354	-0.000135041	-0.000119441	-0.000110745	-0.000104366	-9.9354e-05	-9.82005e-05	-9.64249e-05	-9.40382e-05	-9.35268e-05	-9.12894e-05	-8.82805e-05	-8.67669e-05	-8.36561e-05	-8.03136e-05	-7.84703e-05	-7.53019e-05	-7.23184e-05	-7.06883e-05	-6.78515e-05	-6.53981e-05	-6.40353e-05	-6.15184e-05	-5.94889e-05	-5.82872e-05	-5.60041e-05	-5.42874e-05	-5.31773e-05	-5.10897e-05	-4.96291e-05	-4.85901e-05	-4.66922e-05	-4.54567e-05	-4.44837e-05	-4.27726e-05	-4.17331e-05	-4.08201e-05	-3.92873e-05	-3.84137e-05	-3.75537e-05	-3.61874e-05	-3.54517e-05	-3.46392e-05	-3.34272e-05	-3.28053e-05	-3.20368e-05	-3.09673e-05	-3.04385e-05	-2.97123e-05	-2.87737e-05	-2.83206e-05	-2.76356e-05	-2.68161e-05	-2.64241e-05	-2.57797e-05	-2.50679e-05	-2.47245e-05	-2.41204e-05	-2.35051e-05	-2.32004e-05	-2.26362e-05	-2.21068e-05	-2.18323e-05	-2.13078e-05	-2.08541e-05	-2.06035e-05	-2.0118e-05	-1.97306e-05	-1.94987e-05	-1.90516e-05	-1.87216e-05	-1.85047e-05	-1.80949e-05	-1.78143e-05
0.51	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-8.42177e-06	-2.97463e-05	-5.69148e-05	-8.42243e-05	-0.000109544	-0.0001283	-0.000141269	-0.000150021	-0.00015368	-0.000155845	-0.000148627	-0.000127123	-0.00010016	-6.98284e-05	-4.10701e-05	-1.93938e-05	-2.10284e-06	7.80355e-06	1.13568e-05	1.23258e-05	8.76757e-06	4.23068e-06	2.19912e-07	-4.9221e-06	-7.88275e-06	-9.79413e-06	-1.16151e-05	-1.11334e-05	-1.07632e-05	-1.02711e-05	-8.54773e-06	-7.92603e-06	-7.12892e-06	-5.98774e-06	-6.0916e-06	-5.71633e-06	-5.44596e-06	-6.02169e-06	-5.86047e-06	-6.03124e-06	-6.56333e-06	-6.34808e-06	-6.6144e-06	-6.88252e-06	-6.59912e-06	-6.86792e-06	-6.91671e-06	-6.67775e-06	-6.95679e-06	-6.89353e-06	-6.77448e-06	-7.05305e-06	-6.94434e-06	-6.94527e-06	-7.18633e-06	-7.06078e-06	-7.14454e-06	-7.31804e-06	-7.19406e-06	-7.32298e-06	-7.42239e-06	-7.31808e-06	-7.465e-06	-7.50157e-06	-7.43045e-06	-7.57603e-06	-7.56724e-06	-7.53386e-06	-7.66359e-06	-7.6263e-06	-7.62709e-06	-7.73119e-06	-7.67961e-06	-7.70648e-06	-7.78051e-06	-7.72594e-06	-7.76946e-06	-7.81379e-06	-7.76442e-06	-7.81567e-06	-7.83397e-06	-7.79477e-06	-7.84618e-06	-7.84388e-06	-7.81682e-06	-7.86259e-06	-7.84564e-06	-7.83034e-06	-7.86664e-06	-7.84065e-06	-7.83521e-06	-7.86009e-06	-7.82987e-06	-7.83154e-06	-7.84468e-06	-7.81394e-06	-7.81974e-06	-7.82201e-06	-7.79329e-06	-7.80044e-06	-7.79349e-06	-7.76822e-06	-7.77439e-06	-7.76027e-06	-7.73894e-06	-7.74242e-06	-7.72325e-06	-7.70567e-06	-7.70538e-06	-7.68312e-06	-7.66864e-06	-7.66411e-06	-7.64041e-06	-7.62812e-06	-7.61937e-06	-7.59548e-06	-7.58441e-06	-7.57184e-06	-7.54862e-06	-7.53787e-06	-7.52209e-06	-7.50002e-06	-7.48886e-06	-7.47059e-06	-7.44987e-06	-7.43773e-06	-7.41774e-06	-7.3983e-06	-7.38487e-06	-7.36382e-06	-7.34546e-06	-7.33059e-06	-7.30908e-06	-2.23303e-05	-6.03425e-05	-0.000110734	-0.000163781	-0.000214526	-0.000254744	-0.000284506	-0.000304583	-0.000313272	-0.000316888	-0.000300611	-0.000258836	-0.00020511	-0.000143775	-8.7171e-05	-4.18517e-05	-6.33733e-06	1.36827e-05	2.30436e-05	2.47036e-05	1.78436e-05	9.80141e-06	3.76316e-07	-9.62358e-06	-1.56231e-05	-2.09385e-05	-2.39457e-05	-2.35877e-05	-2.3647e-05	-2.17239e-05	-1.90318e-05	-1.77767e-05	-1.53051e-05	-1.3786e-05	-1.34514e-05	-1.21982e-05	-1.2337e-05	-1.27273e-05	-1.23451e-05	-1.31673e-05	-1.34539e-05	-1.32906e-05	-1.40213e-05	-1.38811e-05	-1.37421e-05	-1.4194e-05	-1.37878e-05	-1.3762e-05	-1.40213e-05	-1.35962e-05	-1.37457e-05	-1.38889e-05	-1.35696e-05	-1.38451e-05	-1.38867e-05	-1.36891e-05	-1.39976e-05	-1.39421e-05	-1.38467e-05	-1.41189e-05	-1.39924e-05	-1.39803e-05	-1.41862e-05	-1.40284e-05	-1.40824e-05	-1.42165e-05	-1.40628e-05	-1.41616e-05	-1.42291e-05	-1.41012e-05	-1.42208e-05	-1.42319e-05	-1.41389e-05	-1.42577e-05	-1.42258e-05	-1.41688e-05	-1.42713e-05	-1.42111e-05	-1.41862e-05	-1.42635e-05	-1.41892e-05	-1.41895e-05	-1.42382e-05	-1.41611e-05	-1.41783e-05	-1.41991e-05	-1.41273e-05	-1.4153e-05	-1.41492e-05	-1.40875e-05	-1.41143e-05	-1.40909e-05	-1.40412e-05	-1.40634e-05	-1.40261e-05	-1.39881e-05	-1.40019e-05	-1.39559e-05	-1.3928e-05	-1.39315e-05	-1.38815e-05	-1.38611e-05	-1.38539e-05	-1.38034e-05	-1.37877e-05	-1.37704e-05	-1.37221e-05	-1.37083e-05	-1.36824e-05	-1.36376e-05	-1.36236e-05	-1.3591e-05	-1.35503e-05	-1.35343e-05	-1.34969e-05	-1.34602e-05	-1.3441e-05	-1.34009e-05	-1.33675e-05	-1.33446e-05	-1.33032e-05	-1.32723e-05	-1.32457e-05	-1.32043e-05	-1.3175e-05	-1.3145e-05	-1.31043e-05	-1.30757e-05	-1.30429e-05	-1.30035e-05	-1.29749e-05	-1.29398e-05	-1.2902e-05	5.3081e-05	0.000219389	0.000439561	0.000647352	0.000806386	0.000888568	0.000890146	0.000842617	0.000770719	0.000691384	0.000565911	0.000387314	0.000194835	2.77396e-05	-9.84517e-05	-0.000175098	-0.000207059	-0.000212302	-0.000199454	-0.000177086	-0.000156788	-0.000138333	-0.000122592	-0.000113756	-0.000107248	-0.000102119	-0.000100853	-9.8975e-05	-9.64937e-05	-9.58878e-05	-9.3563e-05	-9.04704e-05	-8.88718e-05	-8.5682e-05	-8.22628e-05	-8.0342e-05	-7.71021e-05	-7.40491e-05	-7.23495e-05	-6.94488e-05	-6.69332e-05	-6.55086e-05	-6.29351e-05	-6.08501e-05	-5.95936e-05	-5.72603e-05	-5.5494e-05	-5.43352e-05	-5.2203e-05	-5.06981e-05	-4.96158e-05	-4.76782e-05	-4.6403e-05	-4.53916e-05	-4.36452e-05	-4.25702e-05	-4.16232e-05	-4.0059e-05	-3.91537e-05	-3.82635e-05	-3.68693e-05	-3.61053e-05	-3.5266e-05	-3.40292e-05	-3.3382e-05	-3.25898e-05	-3.14982e-05	-3.09469e-05	-3.01997e-05	-2.92412e-05	-2.87682e-05	-2.80646e-05	-2.72274e-05	-2.68176e-05	-2.61567e-05	-2.54292e-05	-2.507e-05	-2.44513e-05	-2.3822e-05	-2.35031e-05	-2.29261e-05	-2.23841e-05	-2.20972e-05	-2.15612e-05	-2.10963e-05	-2.08346e-05	-2.0339e-05	-1.99416e-05	-1.96999e-05	-1.92439e-05	-1.89049e-05	-1.86793e-05	-1.82616e-05	-1.7973e-05
0.515	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-8.23681e-06	-2.91383e-05	-5.5715e-05	-8.23387e-05	-0.000106925	-0.000124935	-0.000137156	-0.000145165	-0.000148096	-0.000149549	-0.000141825	-0.00012008	-9.30649e-05	-6.28056e-05	-3.41874e-05	-1.2685e-05	4.40346e-06	1.40934e-05	1.74198e-05	1.81509e-05	1.43555e-05	9.58061e-06	5.33433e-06	-3.25303e-08	-3.21198e-06	-5.33139e-06	-7.34752e-06	-7.0537e-06	-6.85929e-06	-6.53348e-06	-4.97043e-06	-4.49915e-06	-3.84682e-06	-2.84555e-06	-3.08148e-06	-2.83482e-06	-2.68805e-06	-3.38097e-06	-3.33411e-06	-3.61375e-06	-4.24941e-06	-4.13494e-06	-4.49642e-06	-4.85557e-06	-4.6603e-06	-5.01202e-06	-5.14065e-06	-4.9786e-06	-5.33003e-06	-5.33688e-06	-5.28496e-06	-5.62692e-06	-5.57979e-06	-5.63934e-06	-5.936e-06	-5.86448e-06	-5.99941e-06	-6.22169e-06	-6.14501e-06	-6.31857e-06	-6.46078e-06	-6.39782e-06	-6.5837e-06	-6.6578e-06	-6.62278e-06	-6.80239e-06	-6.82651e-06	-6.82462e-06	-6.9841e-06	-6.97565e-06	-7.0039e-06	-7.13405e-06	-7.10772e-06	-7.15852e-06	-7.25536e-06	-7.22288e-06	-7.28728e-06	-7.35158e-06	-7.3215e-06	-7.39097e-06	-7.42677e-06	-7.40442e-06	-7.47173e-06	-7.48477e-06	-7.4724e-06	-7.53207e-06	-7.52854e-06	-7.52607e-06	-7.57452e-06	-7.56028e-06	-7.56602e-06	-7.60153e-06	-7.5816e-06	-7.59302e-06	-7.61546e-06	-7.59371e-06	-7.60802e-06	-7.61844e-06	-7.59758e-06	-7.61216e-06	-7.61235e-06	-7.59394e-06	-7.6066e-06	-7.59874e-06	-7.5834e-06	-7.59255e-06	-7.57886e-06	-7.56652e-06	-7.5712e-06	-7.55373e-06	-7.54382e-06	-7.54364e-06	-7.52414e-06	-7.51584e-06	-7.51091e-06	-7.49069e-06	-7.48311e-06	-7.47388e-06	-7.45387e-06	-7.44618e-06	-7.43332e-06	-7.41408e-06	-7.40558e-06	-7.38989e-06	-7.37163e-06	-7.36183e-06	-7.34409e-06	-7.32681e-06	-7.31543e-06	-7.29637e-06	-7.2799e-06	-7.26682e-06	-7.24705e-06	-2.20687e-05	-5.96219e-05	-0.000109374	-0.000161681	-0.000211631	-0.000251034	-0.000279971	-0.000299213	-0.000307071	-0.000309855	-0.000292963	-0.000250851	-0.000196992	-0.000135662	-7.91416e-05	-3.39563e-05	1.37698e-06	2.11878e-05	3.03085e-05	3.17039e-05	2.45701e-05	1.6242e-05	6.53236e-06	-3.74333e-06	-1.00132e-05	-1.55818e-05	-1.88282e-05	-1.86977e-05	-1.89666e-05	-1.72432e-05	-1.47403e-05	-1.36619e-05	-1.13625e-05	-1.00069e-05	-9.82841e-06	-8.72845e-06	-9.01261e-06	-9.54311e-06	-9.29783e-06	-1.0249e-05	-1.06606e-05	-1.0618e-05	-1.14619e-05	-1.14318e-05	-1.13978e-05	-1.19487e-05	-1.1639e-05	-1.17044e-05	-1.20504e-05	-1.17098e-05	-1.19388e-05	-1.21583e-05	-1.1913e-05	-1.2258e-05	-1.23668e-05	-1.2234e-05	-1.26033e-05	-1.26069e-05	-1.2568e-05	-1.28936e-05	-1.28189e-05	-1.28561e-05	-1.31087e-05	-1.29964e-05	-1.30933e-05	-1.32684e-05	-1.31545e-05	-1.32907e-05	-1.33942e-05	-1.3301e-05	-1.34533e-05	-1.3496e-05	-1.34333e-05	-1.35807e-05	-1.35765e-05	-1.35459e-05	-1.36735e-05	-1.36375e-05	-1.36357e-05	-1.37349e-05	-1.36818e-05	-1.37022e-05	-1.37701e-05	-1.37116e-05	-1.37463e-05	-1.37839e-05	-1.37284e-05	-1.37694e-05	-1.37804e-05	-1.37329e-05	-1.3773e-05	-1.37626e-05	-1.37253e-05	-1.37591e-05	-1.37331e-05	-1.37059e-05	-1.373e-05	-1.36939e-05	-1.36754e-05	-1.36879e-05	-1.36466e-05	-1.36344e-05	-1.3635e-05	-1.35922e-05	-1.35837e-05	-1.35733e-05	-1.35316e-05	-1.35241e-05	-1.35043e-05	-1.34653e-05	-1.34568e-05	-1.34295e-05	-1.33939e-05	-1.33826e-05	-1.335e-05	-1.33177e-05	-1.33027e-05	-1.32667e-05	-1.32372e-05	-1.3218e-05	-1.31802e-05	-1.31527e-05	-1.31294e-05	-1.30911e-05	-1.30648e-05	-1.30377e-05	-1.29998e-05	-1.29738e-05	-1.29435e-05	-1.29066e-05	-1.28802e-05	-1.28474e-05	-1.28117e-05	5.32102e-05	0.00021961	0.00043997	0.00064803	0.000807312	0.00088964	0.000891203	0.000843445	0.00077114	0.000691299	0.000565229	0.000385973	0.00019282	2.51045e-05	-0.000101573	-0.000178551	-0.000210698	-0.000215995	-0.000203111	-0.000180651	-0.000160222	-0.000141625	-0.000125744	-0.000116766	-0.00011013	-0.000104884	-0.000103505	-0.000101525	-9.89492e-05	-9.82487e-05	-9.58367e-05	-9.26604e-05	-9.09767e-05	-8.77079e-05	-8.4212e-05	-8.22138e-05	-7.89023e-05	-7.57798e-05	-7.40106e-05	-7.10462e-05	-6.84684e-05	-6.69819e-05	-6.43518e-05	-6.22113e-05	-6.09e-05	-5.85165e-05	-5.67006e-05	-5.54931e-05	-5.33163e-05	-5.17671e-05	-5.06415e-05	-4.86643e-05	-4.73494e-05	-4.62995e-05	-4.45179e-05	-4.34074e-05	-4.24262e-05	-4.08307e-05	-3.98938e-05	-3.89733e-05	-3.75511e-05	-3.67589e-05	-3.58928e-05	-3.46311e-05	-3.39587e-05	-3.31428e-05	-3.2029e-05	-3.14552e-05	-3.0687e-05	-2.97088e-05	-2.92157e-05	-2.84935e-05	-2.76388e-05	-2.72111e-05	-2.65338e-05	-2.57905e-05	-2.54155e-05	-2.47822e-05	-2.41389e-05	-2.38059e-05	-2.32159e-05	-2.26615e-05	-2.2362e-05	-2.18146e-05	-2.13386e-05	-2.10657e-05	-2.05601e-05	-2.01527e-05	-1.99011e-05	-1.94361e-05	-1.90883e-05	-1.88539e-05	-1.84282e-05	-1.81317e-05
0.52	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-8.05123e-06	-2.85283e-05	-5.45111e-05	-8.04466e-05	-0.000104298	-0.000121558	-0.000133029	-0.000140292	-0.000142493	-0.000143231	-0.000135	-0.000113011	-8.59455e-05	-5.57579e-05	-2.728e-05	-5.95181e-06	1.09337e-05	2.04067e-05	2.3506e-05	2.39986e-05	1.99655e-05	1.49522e-05	1.04699e-05	4.87774e-06	1.47906e-06	-8.48805e-07	-3.06052e-06	-2.95488e-06	-2.93666e-06	-2.77746e-06	-1.3751e-06	-1.05456e-06	-5.47297e-07	3.13786e-07	-5.44997e-08	6.3282e-08	8.62023e-08	-7.2416e-07	-7.91904e-07	-1.18063e-06	-1.9201e-06	-1.90662e-06	-2.36345e-06	-2.81382e-06	-2.70688e-06	-3.14171e-06	-3.35036e-06	-3.26539e-06	-3.68938e-06	-3.76648e-06	-3.78184e-06	-4.18734e-06	-4.20194e-06	-4.32023e-06	-4.67263e-06	-4.65527e-06	-4.84147e-06	-5.11266e-06	-5.08341e-06	-5.30171e-06	-5.48683e-06	-5.46533e-06	-5.69026e-06	-5.802e-06	-5.80317e-06	-6.01689e-06	-6.07402e-06	-6.1037e-06	-6.29302e-06	-6.3135e-06	-6.36928e-06	-6.52554e-06	-6.52454e-06	-6.59936e-06	-6.71907e-06	-6.70874e-06	-6.79408e-06	-6.87842e-06	-6.86771e-06	-6.95545e-06	-7.00882e-06	-7.00337e-06	-7.08664e-06	-7.11507e-06	-7.11746e-06	-7.19106e-06	-7.20102e-06	-7.21142e-06	-7.27207e-06	-7.26964e-06	-7.28661e-06	-7.3328e-06	-7.32319e-06	-7.34441e-06	-7.3762e-06	-7.36349e-06	-7.38635e-06	-7.40497e-06	-7.392e-06	-7.41405e-06	-7.42142e-06	-7.40991e-06	-7.4291e-06	-7.42754e-06	-7.41823e-06	-7.43309e-06	-7.42492e-06	-7.41785e-06	-7.42752e-06	-7.4149e-06	-7.40959e-06	-7.41379e-06	-7.39852e-06	-7.39425e-06	-7.39316e-06	-7.37665e-06	-7.37259e-06	-7.36673e-06	-7.34998e-06	-7.34537e-06	-7.33548e-06	-7.31908e-06	-7.31328e-06	-7.30019e-06	-7.28443e-06	-7.277e-06	-7.26155e-06	-7.24645e-06	-7.23715e-06	-7.2201e-06	-7.20555e-06	-7.1943e-06	-7.17629e-06	-2.17976e-05	-5.88905e-05	-0.000108001	-0.000159565	-0.000208718	-0.000247304	-0.000275411	-0.000293817	-0.000300841	-0.000302791	-0.00028528	-0.000242831	-0.000188837	-0.000127513	-7.10762e-05	-2.6025e-05	9.12672e-06	2.87278e-05	3.7608e-05	3.87382e-05	3.133e-05	2.27153e-05	1.27206e-05	2.16854e-06	-4.37219e-06	-1.01946e-05	-1.36807e-05	-1.37783e-05	-1.4257e-05	-1.27338e-05	-1.04206e-05	-9.51931e-06	-7.39236e-06	-6.20083e-06	-6.17864e-06	-5.23234e-06	-5.66213e-06	-6.33319e-06	-6.22513e-06	-7.30555e-06	-7.84255e-06	-7.92069e-06	-8.87812e-06	-8.95849e-06	-9.02969e-06	-9.6798e-06	-9.46674e-06	-9.62358e-06	-1.00565e-05	-9.80064e-06	-1.01093e-05	-1.04053e-05	-1.02342e-05	-1.06489e-05	-1.08251e-05	-1.07572e-05	-1.11876e-05	-1.12504e-05	-1.12682e-05	-1.16473e-05	-1.16246e-05	-1.17112e-05	-1.20106e-05	-1.1944e-05	-1.2084e-05	-1.23001e-05	-1.22261e-05	-1.23999e-05	-1.25395e-05	-1.24812e-05	-1.26663e-05	-1.27406e-05	-1.27084e-05	-1.28845e-05	-1.2908e-05	-1.2904e-05	-1.30567e-05	-1.30451e-05	-1.30664e-05	-1.31876e-05	-1.31558e-05	-1.31964e-05	-1.32836e-05	-1.32437e-05	-1.32961e-05	-1.33506e-05	-1.33114e-05	-1.33678e-05	-1.33935e-05	-1.33603e-05	-1.34139e-05	-1.34165e-05	-1.33916e-05	-1.34372e-05	-1.34226e-05	-1.34064e-05	-1.34407e-05	-1.34146e-05	-1.34056e-05	-1.34271e-05	-1.33946e-05	-1.33907e-05	-1.33992e-05	-1.33641e-05	-1.33628e-05	-1.33594e-05	-1.33244e-05	-1.33233e-05	-1.33096e-05	-1.32765e-05	-1.32735e-05	-1.32516e-05	-1.32211e-05	-1.32147e-05	-1.31868e-05	-1.3159e-05	-1.31483e-05	-1.31164e-05	-1.30909e-05	-1.30755e-05	-1.30413e-05	-1.30173e-05	-1.29973e-05	-1.29622e-05	-1.29389e-05	-1.29147e-05	-1.28796e-05	-1.28563e-05	-1.28286e-05	-1.27941e-05	-1.27701e-05	-1.27396e-05	-1.2706e-05	5.33548e-05	0.000219846	0.000440394	0.000648725	0.000808255	0.00089073	0.000892277	0.000844289	0.000771577	0.000691229	0.000564561	0.000384647	0.000190818	2.24817e-05	-0.000104683	-0.000181993	-0.000214327	-0.000219678	-0.000206758	-0.000184207	-0.000163646	-0.000144907	-0.000128885	-0.000119766	-0.000113001	-0.000107639	-0.000106146	-0.000104064	-0.000101393	-0.000100598	-9.80987e-05	-9.48386e-05	-9.30698e-05	-8.97218e-05	-8.61492e-05	-8.40735e-05	-8.06904e-05	-7.74983e-05	-7.56595e-05	-7.26312e-05	-6.99911e-05	-6.84427e-05	-6.57561e-05	-6.356e-05	-6.21937e-05	-5.97601e-05	-5.78945e-05	-5.66382e-05	-5.44168e-05	-5.28232e-05	-5.16543e-05	-4.96374e-05	-4.82828e-05	-4.71944e-05	-4.53776e-05	-4.42317e-05	-4.32163e-05	-4.15894e-05	-4.06208e-05	-3.96701e-05	-3.822e-05	-3.73995e-05	-3.65066e-05	-3.522e-05	-3.45224e-05	-3.36828e-05	-3.25468e-05	-3.19506e-05	-3.11613e-05	-3.01634e-05	-2.96503e-05	-2.89095e-05	-2.80371e-05	-2.75916e-05	-2.68978e-05	-2.61389e-05	-2.5748e-05	-2.51001e-05	-2.44428e-05	-2.40957e-05	-2.34929e-05	-2.2926e-05	-2.2614e-05	-2.20552e-05	-2.1568e-05	-2.12841e-05	-2.07683e-05	-2.0351e-05	-2.00896e-05	-1.96156e-05	-1.92589e-05	-1.90158e-05	-1.85823e-05	-1.82779e-05
0.525	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-7.86534e-06	-2.79172e-05	-5.33052e-05	-7.85514e-05	-0.000101666	-0.000118176	-0.000128895	-0.000135411	-0.00013688	-0.000136902	-0.000128162	-0.000105931	-7.88136e-05	-4.86979e-05	-2.03603e-05	7.93481e-07	1.74758e-05	2.67317e-05	2.96036e-05	2.98576e-05	2.55865e-05	2.03345e-05	1.56161e-05	9.79836e-06	6.18023e-06	3.6437e-06	1.2362e-06	1.15346e-06	9.95306e-07	9.87729e-07	2.22924e-06	2.3989e-06	2.76093e-06	3.48168e-06	2.9809e-06	2.96968e-06	2.86861e-06	1.94069e-06	1.75822e-06	1.2603e-06	4.16903e-07	3.29298e-07	-2.23005e-07	-7.64696e-07	-7.46171e-07	-1.2642e-06	-1.55296e-06	-1.54514e-06	-2.04177e-06	-2.18922e-06	-2.27193e-06	-2.74105e-06	-2.81743e-06	-2.99455e-06	-3.40274e-06	-3.4396e-06	-3.67715e-06	-3.9973e-06	-4.01553e-06	-4.27864e-06	-4.50672e-06	-4.52672e-06	-4.79076e-06	-4.94018e-06	-4.97758e-06	-5.22548e-06	-5.31565e-06	-5.37695e-06	-5.59615e-06	-5.64559e-06	-5.72895e-06	-5.91136e-06	-5.93572e-06	-6.03459e-06	-6.17721e-06	-6.18907e-06	-6.29539e-06	-6.3998e-06	-6.40848e-06	-6.51453e-06	-6.58549e-06	-6.59697e-06	-6.69623e-06	-6.74008e-06	-6.75725e-06	-6.84483e-06	-6.8683e-06	-6.8916e-06	-6.96446e-06	-6.97386e-06	-7.00209e-06	-7.05897e-06	-7.05972e-06	-7.09076e-06	-7.13193e-06	-7.12827e-06	-7.15971e-06	-7.18654e-06	-7.18149e-06	-7.21103e-06	-7.22561e-06	-7.22102e-06	-7.24676e-06	-7.2515e-06	-7.24825e-06	-7.26884e-06	-7.2662e-06	-7.26442e-06	-7.27911e-06	-7.27134e-06	-7.27065e-06	-7.27926e-06	-7.26824e-06	-7.26801e-06	-7.27078e-06	-7.258e-06	-7.25748e-06	-7.25501e-06	-7.24152e-06	-7.24e-06	-7.23309e-06	-7.21955e-06	-7.21647e-06	-7.206e-06	-7.19275e-06	-7.1877e-06	-7.17455e-06	-7.16166e-06	-7.15445e-06	-7.13943e-06	-7.12681e-06	-7.1174e-06	-7.10118e-06	-2.15219e-05	-5.81537e-05	-0.000106621	-0.000157441	-0.000205795	-0.000243564	-0.00027084	-0.000288408	-0.000294596	-0.00029571	-0.00027758	-0.000234793	-0.000180665	-0.000119346	-6.29928e-05	-1.80759e-05	1.68941e-05	3.62854e-05	4.49247e-05	4.57895e-05	3.81066e-05	2.92051e-05	1.8925e-05	8.09622e-06	1.2843e-06	-4.79215e-06	-8.51818e-06	-8.84406e-06	-9.53295e-06	-8.21007e-06	-6.0868e-06	-5.36281e-06	-3.40856e-06	-2.38119e-06	-2.51551e-06	-1.72303e-06	-2.29863e-06	-3.11039e-06	-3.13971e-06	-4.34953e-06	-5.01203e-06	-5.21115e-06	-6.2822e-06	-6.47312e-06	-6.64966e-06	-7.3991e-06	-7.28285e-06	-7.53124e-06	-8.05124e-06	-7.88013e-06	-8.26865e-06	-8.64116e-06	-8.54437e-06	-9.02887e-06	-9.27253e-06	-9.26967e-06	-9.76111e-06	-9.88334e-06	-9.95792e-06	-1.03904e-05	-1.04199e-05	-1.0556e-05	-1.09023e-05	-1.08813e-05	-1.10645e-05	-1.13217e-05	-1.12877e-05	-1.14992e-05	-1.16748e-05	-1.16515e-05	-1.18694e-05	-1.19755e-05	-1.19738e-05	-1.21786e-05	-1.22299e-05	-1.22526e-05	-1.24304e-05	-1.24432e-05	-1.24878e-05	-1.26309e-05	-1.26205e-05	-1.26814e-05	-1.27879e-05	-1.27667e-05	-1.28368e-05	-1.29082e-05	-1.28854e-05	-1.29572e-05	-1.29978e-05	-1.29789e-05	-1.30459e-05	-1.30615e-05	-1.30492e-05	-1.31066e-05	-1.31034e-05	-1.30981e-05	-1.31427e-05	-1.31267e-05	-1.31273e-05	-1.31578e-05	-1.3134e-05	-1.31385e-05	-1.3155e-05	-1.31275e-05	-1.31335e-05	-1.31371e-05	-1.31088e-05	-1.31141e-05	-1.31065e-05	-1.30793e-05	-1.30819e-05	-1.30654e-05	-1.30401e-05	-1.30387e-05	-1.30155e-05	-1.29922e-05	-1.29858e-05	-1.29581e-05	-1.29365e-05	-1.29249e-05	-1.28944e-05	-1.28739e-05	-1.28572e-05	-1.28253e-05	-1.28051e-05	-1.27839e-05	-1.27516e-05	-1.2731e-05	-1.27059e-05	-1.26739e-05	-1.26523e-05	-1.2624e-05	-1.25927e-05	5.35071e-05	0.00022009	0.000440826	0.000649427	0.000809207	0.000891828	0.000893359	0.000845142	0.000772023	0.000691168	0.000563901	0.000383328	0.000188823	1.9865e-05	-0.000107787	-0.00018543	-0.000217951	-0.000223356	-0.0002104	-0.000187757	-0.000167065	-0.000148183	-0.00013202	-0.00012276	-0.000115866	-0.000110387	-0.000108781	-0.000106597	-0.000103832	-0.000102942	-0.000100355	-9.7011e-05	-9.5157e-05	-9.17299e-05	-8.80805e-05	-8.59272e-05	-8.24725e-05	-7.92107e-05	-7.73023e-05	-7.421e-05	-7.15076e-05	-6.98973e-05	-6.7154e-05	-6.49024e-05	-6.34811e-05	-6.09973e-05	-5.90821e-05	-5.7777e-05	-5.5511e-05	-5.3873e-05	-5.26607e-05	-5.06041e-05	-4.92098e-05	-4.8083e-05	-4.62308e-05	-4.50494e-05	-4.4e-05	-4.23416e-05	-4.13413e-05	-4.03604e-05	-3.88823e-05	-3.80336e-05	-3.71139e-05	-3.58024e-05	-3.50796e-05	-3.42162e-05	-3.30581e-05	-3.24394e-05	-3.16291e-05	-3.06114e-05	-3.00783e-05	-2.93189e-05	-2.8429e-05	-2.79656e-05	-2.72554e-05	-2.64808e-05	-2.6074e-05	-2.54116e-05	-2.47403e-05	-2.43792e-05	-2.37634e-05	-2.3184e-05	-2.28595e-05	-2.22893e-05	-2.1791e-05	-2.1496e-05	-2.09702e-05	-2.05429e-05	-2.02717e-05	-1.97888e-05	-1.94233e-05	-1.91714e-05	-1.873e-05	-1.84177e-05
0.53	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-7.67945e-06	-2.73062e-05	-5.20993e-05	-7.66561e-05	-9.90336e-05	-0.000114794	-0.000124761	-0.00013053	-0.000131268	-0.000130574	-0.000121325	-9.88502e-05	-7.16817e-05	-4.16378e-05	-1.34406e-05	7.53877e-06	2.4018e-05	3.30567e-05	3.57012e-05	3.57166e-05	3.12076e-05	2.57169e-05	2.07622e-05	1.4719e-05	1.08814e-05	8.1362e-06	5.53292e-06	5.2618e-06	4.92728e-06	4.75292e-06	5.83359e-06	5.85235e-06	6.06916e-06	6.64958e-06	6.01631e-06	5.87607e-06	5.65102e-06	4.60553e-06	4.30835e-06	3.70122e-06	2.75391e-06	2.56521e-06	1.91744e-06	1.28443e-06	1.21454e-06	6.13308e-07	2.44441e-07	1.75105e-07	-3.94165e-07	-6.11951e-07	-7.62022e-07	-1.29475e-06	-1.43292e-06	-1.66886e-06	-2.13285e-06	-2.22393e-06	-2.51283e-06	-2.88195e-06	-2.94765e-06	-3.25556e-06	-3.5266e-06	-3.5881e-06	-3.89125e-06	-4.07836e-06	-4.152e-06	-4.43406e-06	-4.55728e-06	-4.6502e-06	-4.89928e-06	-4.97768e-06	-5.08861e-06	-5.29719e-06	-5.34691e-06	-5.46982e-06	-5.63535e-06	-5.66939e-06	-5.79669e-06	-5.92118e-06	-5.94925e-06	-6.07361e-06	-6.16216e-06	-6.19058e-06	-6.30582e-06	-6.36509e-06	-6.39704e-06	-6.4986e-06	-6.53557e-06	-6.57177e-06	-6.65686e-06	-6.67809e-06	-6.71756e-06	-6.78515e-06	-6.79625e-06	-6.83712e-06	-6.88765e-06	-6.89306e-06	-6.93307e-06	-6.96811e-06	-6.97098e-06	-7.00801e-06	-7.02979e-06	-7.03212e-06	-7.06441e-06	-7.07547e-06	-7.07827e-06	-7.10459e-06	-7.10749e-06	-7.11099e-06	-7.1307e-06	-7.12778e-06	-7.13171e-06	-7.14472e-06	-7.13796e-06	-7.14176e-06	-7.1484e-06	-7.13935e-06	-7.14236e-06	-7.14328e-06	-7.13306e-06	-7.13464e-06	-7.1307e-06	-7.12003e-06	-7.11967e-06	-7.11181e-06	-7.10107e-06	-7.09841e-06	-7.08756e-06	-7.07687e-06	-7.07176e-06	-7.05876e-06	-7.04807e-06	-7.04051e-06	-7.02607e-06	-2.12461e-05	-5.74168e-05	-0.000105241	-0.000155317	-0.000202872	-0.000239823	-0.000266269	-0.000282999	-0.000288351	-0.00028863	-0.00026988	-0.000226755	-0.000172493	-0.000111179	-5.49093e-05	-1.01268e-05	2.46616e-05	4.38429e-05	5.22414e-05	5.28408e-05	4.48832e-05	3.56948e-05	2.51293e-05	1.40239e-05	6.94079e-06	6.10306e-07	-3.35566e-06	-3.90985e-06	-4.80889e-06	-3.68637e-06	-1.753e-06	-1.2063e-06	5.75251e-07	1.43844e-06	1.14762e-06	1.78628e-06	1.06488e-06	1.124e-07	-5.42929e-08	-1.39351e-06	-2.18151e-06	-2.5016e-06	-3.68629e-06	-3.98775e-06	-4.26963e-06	-5.11839e-06	-5.09896e-06	-5.4389e-06	-6.04593e-06	-5.95962e-06	-6.42796e-06	-6.87703e-06	-6.85455e-06	-7.40885e-06	-7.71995e-06	-7.78212e-06	-8.33466e-06	-8.51623e-06	-8.64758e-06	-9.13362e-06	-9.21519e-06	-9.40079e-06	-9.79399e-06	-9.81869e-06	-1.0045e-05	-1.03434e-05	-1.03494e-05	-1.05984e-05	-1.08102e-05	-1.08218e-05	-1.10726e-05	-1.12104e-05	-1.12392e-05	-1.14728e-05	-1.15519e-05	-1.16012e-05	-1.18041e-05	-1.18413e-05	-1.19091e-05	-1.20743e-05	-1.20853e-05	-1.21664e-05	-1.22921e-05	-1.22897e-05	-1.23775e-05	-1.24658e-05	-1.24593e-05	-1.25466e-05	-1.2602e-05	-1.25974e-05	-1.2678e-05	-1.27066e-05	-1.27068e-05	-1.2776e-05	-1.27842e-05	-1.27898e-05	-1.28448e-05	-1.28387e-05	-1.28489e-05	-1.28885e-05	-1.28735e-05	-1.28863e-05	-1.29107e-05	-1.2891e-05	-1.29043e-05	-1.29148e-05	-1.28933e-05	-1.29049e-05	-1.29035e-05	-1.28822e-05	-1.28904e-05	-1.28793e-05	-1.28592e-05	-1.28626e-05	-1.28442e-05	-1.28254e-05	-1.28234e-05	-1.27998e-05	-1.27822e-05	-1.27744e-05	-1.27475e-05	-1.27305e-05	-1.27172e-05	-1.26885e-05	-1.26714e-05	-1.26531e-05	-1.26237e-05	-1.26057e-05	-1.25832e-05	-1.25537e-05	-1.25345e-05	-1.25085e-05	-1.24794e-05	5.36594e-05	0.000220335	0.000441258	0.00065013	0.000810158	0.000892926	0.000894441	0.000845995	0.000772468	0.000691106	0.000563241	0.000382009	0.000186827	1.72483e-05	-0.000110891	-0.000188867	-0.000221575	-0.000227033	-0.000214042	-0.000191308	-0.000170484	-0.00015146	-0.000135156	-0.000125755	-0.000118732	-0.000113136	-0.000111417	-0.000109131	-0.00010627	-0.000105286	-0.000102611	-9.91834e-05	-9.72442e-05	-9.37379e-05	-9.00117e-05	-8.77808e-05	-8.42545e-05	-8.09231e-05	-7.8945e-05	-7.57889e-05	-7.30241e-05	-7.13519e-05	-6.8552e-05	-6.62448e-05	-6.47686e-05	-6.22345e-05	-6.02697e-05	-5.89157e-05	-5.66051e-05	-5.49227e-05	-5.36671e-05	-5.15708e-05	-5.01369e-05	-4.89715e-05	-4.7084e-05	-4.58672e-05	-4.47836e-05	-4.30938e-05	-4.20619e-05	-4.10507e-05	-3.95446e-05	-3.86677e-05	-3.77212e-05	-3.63848e-05	-3.56368e-05	-3.47496e-05	-3.35693e-05	-3.29282e-05	-3.20969e-05	-3.10595e-05	-3.05063e-05	-2.97283e-05	-2.88208e-05	-2.83397e-05	-2.7613e-05	-2.68226e-05	-2.64001e-05	-2.57231e-05	-2.50378e-05	-2.46626e-05	-2.4034e-05	-2.34421e-05	-2.31051e-05	-2.25235e-05	-2.2014e-05	-2.1708e-05	-2.1172e-05	-2.07348e-05	-2.04538e-05	-1.9962e-05	-1.95876e-05	-1.93271e-05	-1.88777e-05	-1.85575e-05
0.535	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-7.49436e-06	-2.66978e-05	-5.08986e-05	-7.47689e-05	-9.64126e-05	-0.000111426	-0.000120644	-0.000125669	-0.000125679	-0.000124272	-0.000114517	-9.17993e-05	-6.45796e-05	-3.46071e-05	-6.54945e-06	1.42563e-05	3.05334e-05	3.9356e-05	4.17742e-05	4.15521e-05	3.68063e-05	3.10781e-05	2.58883e-05	1.96206e-05	1.55647e-05	1.26118e-05	9.81366e-06	9.35506e-06	8.84502e-06	8.50468e-06	9.42527e-06	9.29386e-06	9.36614e-06	9.80689e-06	9.04176e-06	8.77314e-06	8.42469e-06	7.2622e-06	6.85085e-06	6.13503e-06	5.08429e-06	4.79499e-06	4.05221e-06	3.32831e-06	3.17042e-06	2.48638e-06	2.03778e-06	1.89165e-06	1.25008e-06	9.62292e-07	7.45179e-07	1.49138e-07	-5.05341e-08	-3.45017e-07	-8.64553e-07	-1.0096e-06	-1.3496e-06	-1.76746e-06	-1.88042e-06	-2.23293e-06	-2.54673e-06	-2.64955e-06	-2.99163e-06	-3.21624e-06	-3.32596e-06	-3.64203e-06	-3.79814e-06	-3.92254e-06	-4.20137e-06	-4.3086e-06	-4.44699e-06	-4.6816e-06	-4.75657e-06	-4.90343e-06	-5.09177e-06	-5.14791e-06	-5.29609e-06	-5.44057e-06	-5.48795e-06	-5.63053e-06	-5.7366e-06	-5.78189e-06	-5.91305e-06	-5.98767e-06	-6.03435e-06	-6.14982e-06	-6.20025e-06	-6.24929e-06	-6.34656e-06	-6.37957e-06	-6.43026e-06	-6.50851e-06	-6.52992e-06	-6.58057e-06	-6.64045e-06	-6.65488e-06	-6.70343e-06	-6.74666e-06	-6.75743e-06	-6.80192e-06	-6.83088e-06	-6.84011e-06	-6.87893e-06	-6.89628e-06	-6.90511e-06	-6.93714e-06	-6.94556e-06	-6.95433e-06	-6.97906e-06	-6.98097e-06	-6.98952e-06	-7.00691e-06	-7.00439e-06	-7.01223e-06	-7.02272e-06	-7.01739e-06	-7.02393e-06	-7.02824e-06	-7.02128e-06	-7.02596e-06	-7.02499e-06	-7.01718e-06	-7.01953e-06	-7.01429e-06	-7.00605e-06	-7.00578e-06	-6.99723e-06	-6.98874e-06	-6.98573e-06	-6.97475e-06	-6.966e-06	-6.96029e-06	-6.94763e-06	-2.0968e-05	-5.66795e-05	-0.000103864	-0.000153198	-0.000199958	-0.000236094	-0.000261713	-0.000277608	-0.000282129	-0.000281575	-0.000262209	-0.000218747	-0.000164351	-0.000103042	-4.68562e-05	-2.2074e-06	3.24002e-05	5.13726e-05	5.95314e-05	5.98666e-05	5.16357e-05	4.21618e-05	3.13123e-05	1.99316e-05	1.25786e-05	5.99525e-06	1.79048e-06	1.00908e-06	-9.91223e-08	8.23978e-07	2.56834e-06	2.93859e-06	4.54826e-06	5.24806e-06	4.80146e-06	5.28703e-06	4.42051e-06	3.32798e-06	3.02456e-06	1.55656e-06	6.43634e-07	2.03142e-07	-1.09466e-06	-1.50614e-06	-1.89287e-06	-2.84049e-06	-2.91743e-06	-3.34849e-06	-4.04216e-06	-4.04025e-06	-4.58804e-06	-5.11333e-06	-5.16482e-06	-5.78859e-06	-6.16684e-06	-6.29373e-06	-6.9071e-06	-7.14774e-06	-7.33562e-06	-7.87493e-06	-8.00837e-06	-8.24326e-06	-8.68315e-06	-8.75331e-06	-9.02255e-06	-9.36192e-06	-9.40771e-06	-9.69425e-06	-9.94201e-06	-9.98841e-06	-1.02719e-05	-1.04413e-05	-1.05005e-05	-1.07626e-05	-1.08695e-05	-1.09454e-05	-1.11732e-05	-1.12348e-05	-1.13257e-05	-1.15128e-05	-1.15451e-05	-1.16464e-05	-1.17913e-05	-1.18076e-05	-1.19129e-05	-1.20181e-05	-1.2028e-05	-1.21306e-05	-1.22008e-05	-1.22105e-05	-1.23045e-05	-1.23461e-05	-1.23587e-05	-1.24397e-05	-1.24593e-05	-1.24758e-05	-1.25411e-05	-1.2545e-05	-1.25647e-05	-1.26133e-05	-1.26071e-05	-1.26282e-05	-1.26606e-05	-1.26485e-05	-1.26691e-05	-1.26865e-05	-1.26718e-05	-1.26898e-05	-1.26945e-05	-1.26791e-05	-1.26929e-05	-1.26871e-05	-1.26722e-05	-1.26805e-05	-1.26668e-05	-1.26526e-05	-1.26549e-05	-1.26355e-05	-1.26218e-05	-1.26178e-05	-1.25947e-05	-1.25811e-05	-1.25711e-05	-1.25457e-05	-1.25316e-05	-1.25163e-05	-1.24897e-05	-1.24745e-05	-1.24545e-05	-1.24276e-05	-1.24107e-05	-1.23871e-05	-1.23602e-05	5.38175e-05	0.000220584	0.000441695	0.000650836	0.000811111	0.000894025	0.000895525	0.00084685	0.000772918	0.000691052	0.000562592	0.000380703	0.000184849	1.46519e-05	-0.000113972	-0.00019228	-0.000225174	-0.000230686	-0.000217658	-0.000194834	-0.000173879	-0.000154713	-0.000138269	-0.000128727	-0.000121576	-0.000115864	-0.000114032	-0.000111644	-0.00010869	-0.000107611	-0.00010485	-0.000101338	-9.93144e-05	-9.57293e-05	-9.19267e-05	-8.96186e-05	-8.6021e-05	-8.26204e-05	-8.0573e-05	-7.73533e-05	-7.45265e-05	-7.27927e-05	-6.99364e-05	-6.75739e-05	-6.60431e-05	-6.3459e-05	-6.14448e-05	-6.00424e-05	-5.76873e-05	-5.59608e-05	-5.4662e-05	-5.25263e-05	-5.10529e-05	-4.98492e-05	-4.79266e-05	-4.66745e-05	-4.5557e-05	-4.38359e-05	-4.27725e-05	-4.17312e-05	-4.01974e-05	-3.92923e-05	-3.83192e-05	-3.69581e-05	-3.6185e-05	-3.52742e-05	-3.40719e-05	-3.34084e-05	-3.25562e-05	-3.14992e-05	-3.09261e-05	-3.01297e-05	-2.92046e-05	-2.87058e-05	-2.79627e-05	-2.71568e-05	-2.67185e-05	-2.6027e-05	-2.53278e-05	-2.49386e-05	-2.42972e-05	-2.36929e-05	-2.33435e-05	-2.27506e-05	-2.22301e-05	-2.1913e-05	-2.1367e-05	-2.092e-05	-2.06292e-05	-2.01285e-05	-1.97453e-05	-1.94762e-05	-1.9019e-05	-1.86909e-05
0.54	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-7.31085e-06	-2.60945e-05	-4.9708e-05	-7.28976e-05	-9.38138e-05	-0.000108086	-0.000116562	-0.000120849	-0.000120137	-0.000118023	-0.000107765	-8.48076e-05	-5.75368e-05	-2.76349e-05	2.84445e-07	2.09183e-05	3.69953e-05	4.56039e-05	4.77979e-05	4.73406e-05	4.23603e-05	3.63968e-05	3.09743e-05	2.44843e-05	2.02121e-05	1.70535e-05	1.40624e-05	1.34182e-05	1.27343e-05	1.22296e-05	1.29916e-05	1.27115e-05	1.26406e-05	1.2943e-05	1.20473e-05	1.16515e-05	1.11809e-05	9.9025e-06	9.37807e-06	8.55462e-06	7.40144e-06	7.01249e-06	6.1756e-06	5.36168e-06	5.11663e-06	4.35056e-06	3.823e-06	3.6008e-06	2.88762e-06	2.53048e-06	2.24696e-06	1.5882e-06	1.32761e-06	9.75128e-07	4.0057e-07	2.02068e-07	-1.88565e-07	-6.54709e-07	-8.14494e-07	-1.21119e-06	-1.56735e-06	-1.7111e-06	-2.09176e-06	-2.35354e-06	-2.499e-06	-2.84878e-06	-3.03749e-06	-3.19307e-06	-3.50138e-06	-3.63719e-06	-3.80279e-06	-4.06321e-06	-4.16321e-06	-4.3338e-06	-4.54475e-06	-4.62278e-06	-4.79167e-06	-4.95597e-06	-5.02249e-06	-5.18315e-06	-5.30659e-06	-5.3686e-06	-5.51555e-06	-5.6054e-06	-5.66668e-06	-5.79596e-06	-5.85973e-06	-5.92152e-06	-6.03086e-06	-6.07557e-06	-6.13738e-06	-6.22621e-06	-6.25787e-06	-6.31823e-06	-6.38737e-06	-6.41076e-06	-6.4678e-06	-6.51916e-06	-6.53777e-06	-6.58968e-06	-6.62576e-06	-6.64185e-06	-6.68716e-06	-6.71077e-06	-6.72559e-06	-6.76331e-06	-6.77722e-06	-6.79123e-06	-6.82093e-06	-6.82767e-06	-6.8408e-06	-6.86256e-06	-6.86427e-06	-6.87613e-06	-6.89045e-06	-6.88883e-06	-6.89889e-06	-6.90657e-06	-6.90286e-06	-6.91062e-06	-6.91263e-06	-6.90767e-06	-6.91273e-06	-6.9101e-06	-6.90437e-06	-6.90648e-06	-6.90023e-06	-6.89395e-06	-6.89303e-06	-6.88408e-06	-6.87726e-06	-6.8734e-06	-6.86253e-06	-2.06848e-05	-5.59412e-05	-0.000102491	-0.00015109	-0.000197062	-0.00023239	-0.000257189	-0.000272256	-0.000275952	-0.000274573	-0.000254596	-0.000210799	-0.000156271	-9.49675e-05	-3.88637e-05	5.6527e-06	4.00813e-05	5.88467e-05	6.67681e-05	6.68418e-05	5.834e-05	4.85835e-05	3.74527e-05	2.57992e-05	1.81789e-05	1.13452e-05	6.90388e-06	5.89743e-06	4.58205e-06	5.30764e-06	6.8648e-06	7.06025e-06	8.49968e-06	9.03763e-06	8.43673e-06	8.77066e-06	7.76039e-06	6.52913e-06	6.09028e-06	4.4947e-06	3.45804e-06	2.89828e-06	1.48843e-06	9.67957e-07	4.77363e-07	-5.68212e-07	-7.40608e-07	-1.26196e-06	-2.04145e-06	-2.12316e-06	-2.74967e-06	-3.35047e-06	-3.47525e-06	-4.16786e-06	-4.61264e-06	-4.80367e-06	-5.47732e-06	-5.7765e-06	-6.02039e-06	-6.6125e-06	-6.79734e-06	-7.08107e-06	-7.56725e-06	-7.68248e-06	-7.9943e-06	-8.37428e-06	-8.45952e-06	-8.78322e-06	-9.06662e-06	-9.14753e-06	-9.46351e-06	-9.66415e-06	-9.75355e-06	-1.0044e-05	-1.01784e-05	-1.02805e-05	-1.05332e-05	-1.06189e-05	-1.07328e-05	-1.09416e-05	-1.0995e-05	-1.11164e-05	-1.12804e-05	-1.13151e-05	-1.14379e-05	-1.15598e-05	-1.15859e-05	-1.17038e-05	-1.17888e-05	-1.18126e-05	-1.19199e-05	-1.19744e-05	-1.19994e-05	-1.20921e-05	-1.2123e-05	-1.21503e-05	-1.22259e-05	-1.22398e-05	-1.22689e-05	-1.23265e-05	-1.2329e-05	-1.23584e-05	-1.23986e-05	-1.23942e-05	-1.2422e-05	-1.24464e-05	-1.24384e-05	-1.24628e-05	-1.24735e-05	-1.24641e-05	-1.24834e-05	-1.2483e-05	-1.24732e-05	-1.24865e-05	-1.24775e-05	-1.24678e-05	-1.24744e-05	-1.24591e-05	-1.24495e-05	-1.24493e-05	-1.24298e-05	-1.24197e-05	-1.24131e-05	-1.23909e-05	-1.23799e-05	-1.23675e-05	-1.23438e-05	-1.23313e-05	-1.2314e-05	-1.22896e-05	-1.22751e-05	-1.22537e-05	-1.22291e-05	5.3987e-05	0.000220844	0.00044214	0.000651547	0.000812068	0.000895127	0.000896611	0.00084771	0.000773377	0.000691012	0.000561963	0.000379425	0.000182905	1.2096e-05	-0.000117008	-0.000195644	-0.000228722	-0.000234287	-0.000221225	-0.00019831	-0.000177227	-0.00015792	-0.000141337	-0.000131657	-0.000124379	-0.000118551	-0.000116608	-0.000114119	-0.000111071	-0.000109899	-0.000107052	-0.000103458	-0.00010135	-9.76872e-05	-9.3809e-05	-9.14246e-05	-8.77564e-05	-8.42873e-05	-8.21713e-05	-7.88887e-05	-7.60006e-05	-7.42058e-05	-7.12938e-05	-6.88766e-05	-6.72917e-05	-6.46582e-05	-6.25952e-05	-6.11447e-05	-5.87457e-05	-5.69755e-05	-5.56341e-05	-5.34593e-05	-5.19468e-05	-5.07053e-05	-4.8748e-05	-4.7461e-05	-4.63099e-05	-4.4558e-05	-4.34634e-05	-4.23924e-05	-4.08311e-05	-3.98982e-05	-3.88987e-05	-3.75131e-05	-3.67152e-05	-3.57812e-05	-3.45571e-05	-3.38715e-05	-3.29986e-05	-3.19222e-05	-3.13295e-05	-3.05147e-05	-2.95724e-05	-2.90561e-05	-2.82969e-05	-2.74755e-05	-2.70216e-05	-2.63159e-05	-2.5603e-05	-2.51999e-05	-2.45459e-05	-2.39294e-05	-2.35677e-05	-2.29636e-05	-2.24322e-05	-2.21042e-05	-2.15483e-05	-2.10916e-05	-2.07911e-05	-2.02817e-05	-1.98899e-05	-1.96122e-05	-1.91473e-05	-1.88115e-05
0.545	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-7.12734e-06	-2.54913e-05	-4.85174e-05	-7.10263e-05	-9.12149e-05	-0.000104747	-0.000112479	-0.00011603	-0.000114595	-0.000111774	-0.000101014	-7.78158e-05	-5.04941e-05	-2.06628e-05	7.11834e-06	2.75803e-05	4.34571e-05	5.18517e-05	5.38216e-05	5.31291e-05	4.79144e-05	4.17156e-05	3.60603e-05	2.9348e-05	2.48595e-05	2.14953e-05	1.83112e-05	1.74813e-05	1.66236e-05	1.59544e-05	1.6558e-05	1.61291e-05	1.59151e-05	1.60792e-05	1.50529e-05	1.45299e-05	1.39371e-05	1.25428e-05	1.19053e-05	1.09742e-05	9.71858e-06	9.22999e-06	8.29899e-06	7.39504e-06	7.06283e-06	6.21475e-06	5.60821e-06	5.30996e-06	4.52515e-06	4.09867e-06	3.74874e-06	3.02726e-06	2.70575e-06	2.29527e-06	1.66569e-06	1.41373e-06	9.72468e-07	4.58039e-07	2.51434e-07	-1.89447e-07	-5.8798e-07	-7.72661e-07	-1.19189e-06	-1.49084e-06	-1.67204e-06	-2.05552e-06	-2.27683e-06	-2.46361e-06	-2.8014e-06	-2.96578e-06	-3.15859e-06	-3.44482e-06	-3.56984e-06	-3.76417e-06	-3.99773e-06	-4.09766e-06	-4.28725e-06	-4.47137e-06	-4.55703e-06	-4.73577e-06	-4.87658e-06	-4.95532e-06	-5.11806e-06	-5.22313e-06	-5.29901e-06	-5.44209e-06	-5.51921e-06	-5.59375e-06	-5.71517e-06	-5.77157e-06	-5.84451e-06	-5.94391e-06	-5.98581e-06	-6.05588e-06	-6.1343e-06	-6.16665e-06	-6.23218e-06	-6.29166e-06	-6.3181e-06	-6.37743e-06	-6.42065e-06	-6.44359e-06	-6.49539e-06	-6.52525e-06	-6.54607e-06	-6.58947e-06	-6.60887e-06	-6.62812e-06	-6.66281e-06	-6.67436e-06	-6.69208e-06	-6.71822e-06	-6.72415e-06	-6.74002e-06	-6.75818e-06	-6.76026e-06	-6.77385e-06	-6.7849e-06	-6.78444e-06	-6.79529e-06	-6.80027e-06	-6.79816e-06	-6.80593e-06	-6.80591e-06	-6.80269e-06	-6.80718e-06	-6.80324e-06	-6.79915e-06	-6.80033e-06	-6.79341e-06	-6.78853e-06	-6.78652e-06	-6.77744e-06	-2.04017e-05	-5.52028e-05	-0.000101118	-0.000148982	-0.000194165	-0.000228685	-0.000252665	-0.000266905	-0.000269775	-0.000267572	-0.000246983	-0.000202852	-0.000148191	-8.68926e-05	-3.08712e-05	1.35128e-05	4.77623e-05	6.63208e-05	7.40049e-05	7.38169e-05	6.50444e-05	5.50052e-05	4.3593e-05	3.16668e-05	2.37792e-05	1.66951e-05	1.20173e-05	1.07858e-05	9.26323e-06	9.79129e-06	1.11612e-05	1.11819e-05	1.24511e-05	1.28272e-05	1.2072e-05	1.22543e-05	1.11003e-05	9.73029e-06	9.15601e-06	7.43284e-06	6.27245e-06	5.59341e-06	4.07152e-06	3.44205e-06	2.84759e-06	1.70407e-06	1.43621e-06	8.24583e-07	-4.07413e-08	-2.06075e-07	-9.11307e-07	-1.58762e-06	-1.78567e-06	-2.54714e-06	-3.05844e-06	-3.3136e-06	-4.04754e-06	-4.40526e-06	-4.70516e-06	-5.35007e-06	-5.58632e-06	-5.91889e-06	-6.45135e-06	-6.61164e-06	-6.96606e-06	-7.38664e-06	-7.51134e-06	-7.87218e-06	-8.19124e-06	-8.30665e-06	-8.65508e-06	-8.88703e-06	-9.00657e-06	-9.32541e-06	-9.48724e-06	-9.6157e-06	-9.89322e-06	-1.0003e-05	-1.01398e-05	-1.03704e-05	-1.04449e-05	-1.05863e-05	-1.07694e-05	-1.08227e-05	-1.0963e-05	-1.11016e-05	-1.11439e-05	-1.1277e-05	-1.13767e-05	-1.14147e-05	-1.15353e-05	-1.16028e-05	-1.16401e-05	-1.17445e-05	-1.17868e-05	-1.18249e-05	-1.19107e-05	-1.19345e-05	-1.1973e-05	-1.20397e-05	-1.20509e-05	-1.20886e-05	-1.21367e-05	-1.21399e-05	-1.2175e-05	-1.22063e-05	-1.2205e-05	-1.22357e-05	-1.22526e-05	-1.2249e-05	-1.22739e-05	-1.22789e-05	-1.22743e-05	-1.22924e-05	-1.22882e-05	-1.2283e-05	-1.22939e-05	-1.22828e-05	-1.22771e-05	-1.22807e-05	-1.22649e-05	-1.22583e-05	-1.2255e-05	-1.22361e-05	-1.22282e-05	-1.22187e-05	-1.21979e-05	-1.21881e-05	-1.21734e-05	-1.21515e-05	-1.21394e-05	-1.21204e-05	-1.2098e-05	5.41566e-05	0.000221104	0.000442585	0.000652259	0.000813024	0.000896228	0.000897696	0.00084857	0.000773837	0.000690972	0.000561334	0.000378147	0.000180961	9.54003e-06	-0.000120044	-0.000199008	-0.00023227	-0.000237889	-0.000224791	-0.000201787	-0.000180574	-0.000161127	-0.000144405	-0.000134586	-0.000127181	-0.000121238	-0.000119183	-0.000116594	-0.000113453	-0.000112188	-0.000109254	-0.000105578	-0.000103386	-9.96451e-05	-9.56913e-05	-9.32306e-05	-8.94919e-05	-8.59542e-05	-8.37697e-05	-8.04241e-05	-7.74747e-05	-7.5619e-05	-7.26512e-05	-7.01793e-05	-6.85403e-05	-6.58574e-05	-6.37455e-05	-6.2247e-05	-5.98041e-05	-5.79903e-05	-5.66062e-05	-5.43923e-05	-5.28408e-05	-5.15614e-05	-4.95694e-05	-4.82475e-05	-4.70628e-05	-4.528e-05	-4.41543e-05	-4.30535e-05	-4.14647e-05	-4.0504e-05	-3.94782e-05	-3.80681e-05	-3.72455e-05	-3.62881e-05	-3.50422e-05	-3.43345e-05	-3.34411e-05	-3.23452e-05	-3.17328e-05	-3.08998e-05	-2.99402e-05	-2.94064e-05	-2.8631e-05	-2.77943e-05	-2.73248e-05	-2.66048e-05	-2.58781e-05	-2.54613e-05	-2.47946e-05	-2.41658e-05	-2.37919e-05	-2.31766e-05	-2.26343e-05	-2.22954e-05	-2.17297e-05	-2.12632e-05	-2.09531e-05	-2.04349e-05	-2.00344e-05	-1.97482e-05	-1.92755e-05	-1.8932e-05
0.55	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-6.94383e-06	-2.48881e-05	-4.73268e-05	-6.9155e-05	-8.86161e-05	-0.000101407	-0.000108397	-0.00011121	-0.000109053	-0.000105525	-9.42627e-05	-7.08241e-05	-4.34514e-05	-1.36907e-05	1.39522e-05	3.42423e-05	4.9919e-05	5.80995e-05	5.98453e-05	5.89176e-05	5.34684e-05	4.70344e-05	4.11463e-05	3.42117e-05	2.95069e-05	2.59371e-05	2.256e-05	2.15444e-05	2.05128e-05	1.96793e-05	2.01243e-05	1.95467e-05	1.91896e-05	1.92154e-05	1.80584e-05	1.74083e-05	1.66933e-05	1.51831e-05	1.44325e-05	1.33938e-05	1.20357e-05	1.14475e-05	1.04224e-05	9.42841e-06	9.00904e-06	8.07893e-06	7.39342e-06	7.01911e-06	6.16268e-06	5.66686e-06	5.25052e-06	4.46632e-06	4.08389e-06	3.61542e-06	2.93082e-06	2.6254e-06	2.1335e-06	1.57079e-06	1.31736e-06	8.32295e-07	3.91396e-07	1.65783e-07	-2.92017e-07	-6.28135e-07	-8.45081e-07	-1.26227e-06	-1.51617e-06	-1.73414e-06	-2.10141e-06	-2.29437e-06	-2.51438e-06	-2.82643e-06	-2.97647e-06	-3.19453e-06	-3.45071e-06	-3.57253e-06	-3.78284e-06	-3.98677e-06	-4.09158e-06	-4.28838e-06	-4.44657e-06	-4.54203e-06	-4.72056e-06	-4.84086e-06	-4.93135e-06	-5.08823e-06	-5.1787e-06	-5.26598e-06	-5.39948e-06	-5.46757e-06	-5.55164e-06	-5.66162e-06	-5.71375e-06	-5.79354e-06	-5.88123e-06	-5.92254e-06	-5.99655e-06	-6.06416e-06	-6.09844e-06	-6.16519e-06	-6.21553e-06	-6.24534e-06	-6.30362e-06	-6.33974e-06	-6.36655e-06	-6.41564e-06	-6.44052e-06	-6.46502e-06	-6.50469e-06	-6.52105e-06	-6.54336e-06	-6.57387e-06	-6.58402e-06	-6.60391e-06	-6.62591e-06	-6.6317e-06	-6.6488e-06	-6.66323e-06	-6.66603e-06	-6.67996e-06	-6.6879e-06	-6.68865e-06	-6.69913e-06	-6.70173e-06	-6.70101e-06	-6.70788e-06	-6.70624e-06	-6.70436e-06	-6.70763e-06	-6.70274e-06	-6.69979e-06	-6.69963e-06	-6.69234e-06	-2.01186e-05	-5.44645e-05	-9.97447e-05	-0.000146874	-0.000191269	-0.000224981	-0.00024814	-0.000261553	-0.000263598	-0.00026057	-0.000239369	-0.000194905	-0.000140111	-7.88177e-05	-2.28787e-05	2.13729e-05	5.54434e-05	7.37949e-05	8.12416e-05	8.0792e-05	7.17487e-05	6.14268e-05	4.97334e-05	3.75345e-05	2.93796e-05	2.2045e-05	1.71307e-05	1.56741e-05	1.39444e-05	1.4275e-05	1.54577e-05	1.53036e-05	1.64025e-05	1.66168e-05	1.57073e-05	1.57379e-05	1.44402e-05	1.29314e-05	1.22217e-05	1.0371e-05	9.08685e-06	8.28855e-06	6.65461e-06	5.91616e-06	5.21782e-06	3.97636e-06	3.61303e-06	2.91112e-06	1.95997e-06	1.71102e-06	9.27063e-07	1.75234e-07	-9.6101e-08	-9.26408e-07	-1.50424e-06	-1.82354e-06	-2.61775e-06	-3.03401e-06	-3.38992e-06	-4.08763e-06	-4.37529e-06	-4.75671e-06	-5.33545e-06	-5.54081e-06	-5.9378e-06	-6.39899e-06	-6.56315e-06	-6.96115e-06	-7.31586e-06	-7.46577e-06	-7.84664e-06	-8.1099e-06	-8.25958e-06	-8.60679e-06	-8.79611e-06	-8.95088e-06	-9.25322e-06	-9.38708e-06	-9.54689e-06	-9.79921e-06	-9.89488e-06	-1.00563e-05	-1.02584e-05	-1.03302e-05	-1.0488e-05	-1.06434e-05	-1.07018e-05	-1.08503e-05	-1.09646e-05	-1.10168e-05	-1.11508e-05	-1.12311e-05	-1.12809e-05	-1.13969e-05	-1.14505e-05	-1.14994e-05	-1.15955e-05	-1.16292e-05	-1.16772e-05	-1.17529e-05	-1.17728e-05	-1.18187e-05	-1.18748e-05	-1.18857e-05	-1.1928e-05	-1.19662e-05	-1.19716e-05	-1.20087e-05	-1.20317e-05	-1.20339e-05	-1.20644e-05	-1.20748e-05	-1.20753e-05	-1.20983e-05	-1.20988e-05	-1.20982e-05	-1.21134e-05	-1.21065e-05	-1.21048e-05	-1.21122e-05	-1.21e-05	-1.20969e-05	-1.2097e-05	-1.20813e-05	-1.20765e-05	-1.207e-05	-1.2052e-05	-1.20449e-05	-1.20328e-05	-1.20135e-05	-1.20038e-05	-1.19871e-05	-1.19669e-05	5.43261e-05	0.000221365	0.00044303	0.000652971	0.000813981	0.000897329	0.000898782	0.00084943	0.000774296	0.000690932	0.000560705	0.000376868	0.000179017	6.9841e-06	-0.00012308	-0.000202372	-0.000235819	-0.000241491	-0.000228358	-0.000205263	-0.000183921	-0.000164333	-0.000147473	-0.000137515	-0.000129983	-0.000123926	-0.000121759	-0.000119069	-0.000115835	-0.000114476	-0.000111456	-0.000107697	-0.000105422	-0.000101603	-9.75737e-05	-9.50366e-05	-9.12273e-05	-8.76211e-05	-8.5368e-05	-8.19596e-05	-7.89488e-05	-7.70322e-05	-7.40086e-05	-7.1482e-05	-6.9789e-05	-6.70566e-05	-6.48959e-05	-6.33493e-05	-6.08625e-05	-5.9005e-05	-5.75782e-05	-5.53253e-05	-5.37348e-05	-5.24175e-05	-5.03907e-05	-4.9034e-05	-4.78157e-05	-4.6002e-05	-4.48452e-05	-4.37146e-05	-4.20983e-05	-4.11099e-05	-4.00577e-05	-3.86232e-05	-3.77757e-05	-3.6795e-05	-3.55273e-05	-3.47976e-05	-3.38835e-05	-3.27682e-05	-3.21362e-05	-3.12849e-05	-3.0308e-05	-2.97566e-05	-2.89651e-05	-2.8113e-05	-2.7628e-05	-2.68937e-05	-2.61533e-05	-2.57226e-05	-2.50433e-05	-2.44022e-05	-2.4016e-05	-2.33896e-05	-2.28363e-05	-2.24866e-05	-2.1911e-05	-2.14347e-05	-2.11151e-05	-2.05881e-05	-2.01789e-05	-1.98842e-05	-1.94038e-05	-1.90526e-05
0.555	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-6.75963e-06	-2.42826e-05	-4.61317e-05	-6.72765e-05	-8.60071e-05	-9.80543e-05	-0.000104299	-0.000106371	-0.00010349	-9.92511e-05	-8.74849e-05	-6.38046e-05	-3.63805e-05	-6.69029e-06	2.08142e-05	4.0932e-05	5.64081e-05	6.43742e-05	6.58954e-05	6.47321e-05	5.90478e-05	5.23781e-05	4.62567e-05	3.90994e-05	3.41779e-05	3.04019e-05	2.68314e-05	2.56298e-05	2.4424e-05	2.34258e-05	2.37119e-05	2.29852e-05	2.24846e-05	2.23718e-05	2.10839e-05	2.03064e-05	1.94689e-05	1.78426e-05	1.69787e-05	1.5832e-05	1.43713e-05	1.36832e-05	1.25638e-05	1.14796e-05	1.09729e-05	9.96053e-06	9.19587e-06	8.74531e-06	7.81709e-06	7.25177e-06	6.76886e-06	5.92178e-06	5.47828e-06	4.95167e-06	4.2119e-06	3.85288e-06	3.31023e-06	2.6991e-06	2.39873e-06	1.86936e-06	1.38598e-06	1.11932e-06	6.22834e-07	2.49442e-07	-3.34982e-09	-4.54344e-07	-7.40941e-07	-9.90197e-07	-1.38704e-06	-1.60866e-06	-1.85597e-06	-2.19391e-06	-2.36907e-06	-2.61094e-06	-2.88981e-06	-3.03361e-06	-3.26469e-06	-3.48851e-06	-3.61254e-06	-3.8275e-06	-4.00312e-06	-4.11537e-06	-4.30976e-06	-4.44536e-06	-4.5505e-06	-4.72126e-06	-4.82513e-06	-4.92522e-06	-5.07086e-06	-5.1507e-06	-5.24594e-06	-5.36656e-06	-5.42899e-06	-5.51854e-06	-5.61555e-06	-5.66588e-06	-5.74842e-06	-5.82422e-06	-5.86639e-06	-5.9406e-06	-5.99812e-06	-6.03483e-06	-6.09965e-06	-6.14207e-06	-6.17493e-06	-6.22974e-06	-6.26016e-06	-6.28995e-06	-6.33464e-06	-6.35586e-06	-6.3828e-06	-6.41772e-06	-6.43215e-06	-6.45609e-06	-6.48197e-06	-6.49151e-06	-6.51217e-06	-6.53001e-06	-6.5361e-06	-6.55316e-06	-6.56411e-06	-6.56776e-06	-6.58098e-06	-6.58623e-06	-6.58806e-06	-6.59735e-06	-6.59805e-06	-6.5984e-06	-6.60381e-06	-6.60099e-06	-6.60001e-06	-6.60174e-06	-6.59627e-06	-1.98238e-05	-5.37128e-05	-9.83558e-05	-0.000144748	-0.00018835	-0.000221252	-0.000243588	-0.000256169	-0.000257387	-0.000253531	-0.000231716	-0.000186916	-0.00013199	-7.07008e-05	-1.48443e-05	2.92745e-05	6.31656e-05	8.13097e-05	8.85185e-05	8.78067e-05	7.84921e-05	6.78869e-05	5.59115e-05	4.34393e-05	3.50165e-05	2.74309e-05	2.22795e-05	2.05975e-05	1.86601e-05	1.87926e-05	1.97877e-05	1.94584e-05	2.03867e-05	2.04387e-05	1.93745e-05	1.92532e-05	1.78114e-05	1.61636e-05	1.53181e-05	1.33395e-05	1.19313e-05	1.10134e-05	9.26715e-06	8.41944e-06	7.61698e-06	6.2773e-06	5.81827e-06	5.02584e-06	3.98862e-06	3.65583e-06	2.79294e-06	1.96538e-06	1.62056e-06	7.21209e-07	7.66554e-08	-3.06967e-07	-1.16164e-06	-1.63662e-06	-2.04871e-06	-2.79939e-06	-3.13862e-06	-3.56904e-06	-4.19422e-06	-4.44479e-06	-4.88452e-06	-5.38646e-06	-5.5902e-06	-6.02549e-06	-6.41599e-06	-6.60054e-06	-7.01398e-06	-7.30868e-06	-7.48862e-06	-7.86431e-06	-8.08123e-06	-8.26243e-06	-8.5897e-06	-8.74778e-06	-8.93066e-06	-9.20483e-06	-9.32174e-06	-9.5033e-06	-9.7246e-06	-9.815e-06	-9.99035e-06	-1.01625e-05	-1.02373e-05	-1.04011e-05	-1.05302e-05	-1.05966e-05	-1.07441e-05	-1.08374e-05	-1.08996e-05	-1.10274e-05	-1.10924e-05	-1.11523e-05	-1.12587e-05	-1.13024e-05	-1.136e-05	-1.14447e-05	-1.14734e-05	-1.15277e-05	-1.15917e-05	-1.16103e-05	-1.16599e-05	-1.17052e-05	-1.17174e-05	-1.17609e-05	-1.17901e-05	-1.17983e-05	-1.18344e-05	-1.18502e-05	-1.1856e-05	-1.1884e-05	-1.18893e-05	-1.18932e-05	-1.19128e-05	-1.19101e-05	-1.19125e-05	-1.19237e-05	-1.19153e-05	-1.19158e-05	-1.19192e-05	-1.19069e-05	-1.19051e-05	-1.19017e-05	-1.18866e-05	-1.18823e-05	-1.18729e-05	-1.18561e-05	-1.18489e-05	-1.18346e-05	-1.18167e-05	5.45148e-05	0.000221644	0.000443495	0.000653702	0.000814958	0.00089845	0.000899888	0.000850311	0.000774775	0.000690912	0.000560095	0.000375609	0.000177091	4.44537e-06	-0.0001261	-0.00020572	-0.000239352	-0.000245077	-0.000231909	-0.000208725	-0.000187253	-0.000167525	-0.000150526	-0.000140428	-0.00013277	-0.000126597	-0.000124319	-0.000121528	-0.0001182	-0.000116748	-0.000113642	-0.000109801	-0.000107441	-0.000103544	-9.94393e-05	-9.68258e-05	-9.29459e-05	-8.92711e-05	-8.69494e-05	-8.3478e-05	-8.04058e-05	-7.84282e-05	-7.53489e-05	-7.27675e-05	-7.10204e-05	-6.82386e-05	-6.60289e-05	-6.44344e-05	-6.19036e-05	-6.00024e-05	-5.8533e-05	-5.6241e-05	-5.46114e-05	-5.32563e-05	-5.11947e-05	-4.98031e-05	-4.85512e-05	-4.67066e-05	-4.55187e-05	-4.43583e-05	-4.27146e-05	-4.16984e-05	-4.06198e-05	-3.91608e-05	-3.82886e-05	-3.72846e-05	-3.59951e-05	-3.52433e-05	-3.43086e-05	-3.31739e-05	-3.25223e-05	-3.16527e-05	-3.06586e-05	-3.00898e-05	-2.92821e-05	-2.84146e-05	-2.7914e-05	-2.71655e-05	-2.64113e-05	-2.59669e-05	-2.5275e-05	-2.46217e-05	-2.42233e-05	-2.35857e-05	-2.30216e-05	-2.2661e-05	-2.20755e-05	-2.15896e-05	-2.12603e-05	-2.07247e-05	-2.03068e-05	-2.00037e-05	-1.95155e-05	-1.91566e-05
0.56	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-6.57544e-06	-2.36771e-05	-4.49366e-05	-6.5398e-05	-8.33982e-05	-9.47016e-05	-0.000100201	-0.000101533	-9.7926e-05	-9.29777e-05	-8.07071e-05	-5.67851e-05	-2.93096e-05	3.10081e-07	2.76761e-05	4.76217e-05	6.28973e-05	7.06489e-05	7.19455e-05	7.05465e-05	6.46273e-05	5.77218e-05	5.13672e-05	4.3987e-05	3.88488e-05	3.48667e-05	3.11029e-05	2.97152e-05	2.83352e-05	2.71722e-05	2.72994e-05	2.64237e-05	2.57796e-05	2.55282e-05	2.41095e-05	2.32045e-05	2.22445e-05	2.0502e-05	1.95248e-05	1.82703e-05	1.67069e-05	1.5919e-05	1.47052e-05	1.35308e-05	1.29367e-05	1.18421e-05	1.09983e-05	1.04715e-05	9.47151e-06	8.83667e-06	8.2872e-06	7.37724e-06	6.87267e-06	6.28791e-06	5.49298e-06	5.08037e-06	4.48695e-06	3.82741e-06	3.4801e-06	2.90642e-06	2.38056e-06	2.07285e-06	1.53768e-06	1.12702e-06	8.38382e-07	3.53581e-07	3.429e-08	-2.46252e-07	-6.72673e-07	-9.22951e-07	-1.19756e-06	-1.5614e-06	-1.76166e-06	-2.02735e-06	-2.32891e-06	-2.49468e-06	-2.74655e-06	-2.99026e-06	-3.13351e-06	-3.36661e-06	-3.55968e-06	-3.68871e-06	-3.89896e-06	-4.04985e-06	-4.16966e-06	-4.35428e-06	-4.47156e-06	-4.58445e-06	-4.74223e-06	-4.83382e-06	-4.94025e-06	-5.0715e-06	-5.14422e-06	-5.24354e-06	-5.34988e-06	-5.40922e-06	-5.5003e-06	-5.58427e-06	-5.63434e-06	-5.71601e-06	-5.78072e-06	-5.82433e-06	-5.89568e-06	-5.94441e-06	-5.9833e-06	-6.04385e-06	-6.0798e-06	-6.11487e-06	-6.16459e-06	-6.19068e-06	-6.22224e-06	-6.26158e-06	-6.28027e-06	-6.30827e-06	-6.33804e-06	-6.35132e-06	-6.37554e-06	-6.3968e-06	-6.40618e-06	-6.42636e-06	-6.44032e-06	-6.44686e-06	-6.46283e-06	-6.47073e-06	-6.47511e-06	-6.48682e-06	-6.48985e-06	-6.49245e-06	-6.49999e-06	-6.49923e-06	-6.50023e-06	-6.50384e-06	-6.5002e-06	-1.9529e-05	-5.29611e-05	-9.69669e-05	-0.000142621	-0.000185432	-0.000217522	-0.000239035	-0.000250786	-0.000251176	-0.000246491	-0.000224063	-0.000178928	-0.000123868	-6.25839e-05	-6.80997e-06	3.71761e-05	7.08877e-05	8.88245e-05	9.57954e-05	9.48214e-05	8.52354e-05	7.43469e-05	6.20896e-05	4.93441e-05	4.06534e-05	3.28169e-05	2.74284e-05	2.55208e-05	2.33757e-05	2.33103e-05	2.41178e-05	2.36132e-05	2.43709e-05	2.42607e-05	2.30418e-05	2.27685e-05	2.11825e-05	1.93957e-05	1.84145e-05	1.63079e-05	1.47757e-05	1.37383e-05	1.18797e-05	1.09227e-05	1.00161e-05	8.57825e-06	8.02351e-06	7.14056e-06	6.01728e-06	5.60064e-06	4.65881e-06	3.75553e-06	3.33723e-06	2.36883e-06	1.65755e-06	1.20961e-06	2.94469e-07	-2.39222e-07	-7.07496e-07	-1.51115e-06	-1.90194e-06	-2.38137e-06	-3.05298e-06	-3.34877e-06	-3.83123e-06	-4.37392e-06	-4.61726e-06	-5.08984e-06	-5.51613e-06	-5.73531e-06	-6.18133e-06	-6.50745e-06	-6.71766e-06	-7.12183e-06	-7.36636e-06	-7.57397e-06	-7.92618e-06	-8.10849e-06	-8.31443e-06	-8.61045e-06	-8.7486e-06	-8.95029e-06	-9.19076e-06	-9.29977e-06	-9.49269e-06	-9.68172e-06	-9.77278e-06	-9.95192e-06	-1.00958e-05	-1.01765e-05	-1.03374e-05	-1.04437e-05	-1.05184e-05	-1.0658e-05	-1.07344e-05	-1.08051e-05	-1.09218e-05	-1.09756e-05	-1.10427e-05	-1.11365e-05	-1.1174e-05	-1.12367e-05	-1.13086e-05	-1.1335e-05	-1.13919e-05	-1.14442e-05	-1.14632e-05	-1.15131e-05	-1.15484e-05	-1.15626e-05	-1.16044e-05	-1.16256e-05	-1.16366e-05	-1.16696e-05	-1.16797e-05	-1.16883e-05	-1.17121e-05	-1.17137e-05	-1.17201e-05	-1.17352e-05	-1.17305e-05	-1.17346e-05	-1.17415e-05	-1.17324e-05	-1.17338e-05	-1.17334e-05	-1.17213e-05	-1.17197e-05	-1.1713e-05	-1.16988e-05	-1.16941e-05	-1.16821e-05	-1.16665e-05	5.47035e-05	0.000221924	0.00044396	0.000654434	0.000815934	0.000899572	0.000900994	0.000851192	0.000775255	0.000690892	0.000559486	0.00037435	0.000175165	1.90665e-06	-0.000129119	-0.000209068	-0.000242884	-0.000248664	-0.000235461	-0.000212186	-0.000190585	-0.000170716	-0.000153579	-0.000143342	-0.000135556	-0.000129268	-0.000126878	-0.000123987	-0.000120566	-0.00011902	-0.000115828	-0.000111904	-0.000109461	-0.000105486	-0.000101305	-9.8615e-05	-9.46645e-05	-9.09211e-05	-8.85308e-05	-8.49964e-05	-8.18629e-05	-7.98242e-05	-7.66891e-05	-7.40531e-05	-7.22518e-05	-6.94205e-05	-6.7162e-05	-6.55194e-05	-6.29447e-05	-6.09998e-05	-5.94877e-05	-5.71566e-05	-5.5488e-05	-5.4095e-05	-5.19987e-05	-5.05722e-05	-4.92867e-05	-4.74112e-05	-4.61921e-05	-4.50021e-05	-4.33308e-05	-4.22868e-05	-4.11819e-05	-3.96985e-05	-3.88015e-05	-3.77742e-05	-3.6463e-05	-3.56891e-05	-3.47337e-05	-3.35797e-05	-3.29084e-05	-3.20206e-05	-3.10091e-05	-3.04229e-05	-2.95991e-05	-2.87162e-05	-2.82001e-05	-2.74373e-05	-2.66694e-05	-2.62112e-05	-2.55066e-05	-2.48412e-05	-2.44305e-05	-2.37818e-05	-2.32068e-05	-2.28354e-05	-2.22401e-05	-2.17444e-05	-2.14055e-05	-2.08612e-05	-2.04347e-05	-2.01231e-05	-1.96272e-05	-1.92606e-05
0.565	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-6.39124e-06	-2.30716e-05	-4.37414e-05	-6.35194e-05	-8.07892e-05	-9.1349e-05	-9.61031e-05	-9.66943e-05	-9.23625e-05	-8.67042e-05	-7.39293e-05	-4.97656e-05	-2.22386e-05	7.31046e-06	3.4538e-05	5.43114e-05	6.93864e-05	7.69236e-05	7.79955e-05	7.6361e-05	7.02067e-05	6.30655e-05	5.64776e-05	4.88747e-05	4.35197e-05	3.93316e-05	3.53743e-05	3.38006e-05	3.22463e-05	3.09186e-05	3.0887e-05	2.98622e-05	2.90747e-05	2.86846e-05	2.7135e-05	2.61026e-05	2.50201e-05	2.31615e-05	2.2071e-05	2.07086e-05	1.90425e-05	1.81547e-05	1.68466e-05	1.55819e-05	1.49005e-05	1.37237e-05	1.28008e-05	1.21977e-05	1.11259e-05	1.04216e-05	9.80553e-06	8.8327e-06	8.26706e-06	7.62416e-06	6.77407e-06	6.30786e-06	5.66368e-06	4.95572e-06	4.56147e-06	3.94348e-06	3.37513e-06	3.02639e-06	2.45254e-06	2.0046e-06	1.68011e-06	1.16151e-06	8.09521e-07	4.97693e-07	4.16972e-08	-2.37244e-07	-5.39153e-07	-9.28884e-07	-1.15426e-06	-1.44376e-06	-1.76801e-06	-1.95576e-06	-2.22841e-06	-2.49201e-06	-2.65447e-06	-2.90572e-06	-3.11623e-06	-3.26206e-06	-3.48815e-06	-3.65434e-06	-3.78882e-06	-3.9873e-06	-4.11799e-06	-4.24369e-06	-4.41361e-06	-4.51695e-06	-4.63456e-06	-4.77645e-06	-4.85946e-06	-4.96854e-06	-5.08421e-06	-5.15256e-06	-5.25218e-06	-5.34433e-06	-5.40228e-06	-5.49142e-06	-5.56331e-06	-5.61382e-06	-5.69171e-06	-5.74674e-06	-5.79168e-06	-5.85795e-06	-5.89944e-06	-5.9398e-06	-5.99454e-06	-6.02549e-06	-6.06168e-06	-6.10543e-06	-6.12839e-06	-6.16045e-06	-6.1941e-06	-6.21113e-06	-6.23891e-06	-6.26358e-06	-6.27626e-06	-6.29957e-06	-6.31653e-06	-6.32596e-06	-6.34468e-06	-6.35524e-06	-6.36215e-06	-6.37629e-06	-6.38166e-06	-6.38649e-06	-6.39618e-06	-6.39748e-06	-6.40045e-06	-6.40595e-06	-6.40413e-06	-1.92342e-05	-5.22094e-05	-9.5578e-05	-0.000140494	-0.000182514	-0.000213793	-0.000234483	-0.000245403	-0.000244965	-0.000239452	-0.00021641	-0.000170939	-0.000115746	-5.4467e-05	1.22437e-06	4.50778e-05	7.86099e-05	9.63392e-05	0.000103072	0.000101836	9.19788e-05	8.08069e-05	6.82678e-05	5.52489e-05	4.62904e-05	3.82028e-05	3.25773e-05	3.04441e-05	2.80914e-05	2.7828e-05	2.84478e-05	2.7768e-05	2.83551e-05	2.80826e-05	2.67091e-05	2.62838e-05	2.45537e-05	2.26278e-05	2.15109e-05	1.92764e-05	1.76202e-05	1.64632e-05	1.44922e-05	1.3426e-05	1.24153e-05	1.08792e-05	1.02288e-05	9.25528e-06	8.04593e-06	7.54545e-06	6.52468e-06	5.54568e-06	5.05389e-06	4.01644e-06	3.23845e-06	2.72618e-06	1.75058e-06	1.15817e-06	6.33717e-07	-2.22903e-07	-6.65266e-07	-1.19369e-06	-1.91175e-06	-2.25275e-06	-2.77794e-06	-3.36138e-06	-3.64432e-06	-4.15419e-06	-4.61626e-06	-4.87008e-06	-5.34867e-06	-5.70623e-06	-5.9467e-06	-6.37936e-06	-6.65148e-06	-6.88552e-06	-7.26267e-06	-7.46919e-06	-7.69819e-06	-8.01607e-06	-8.17546e-06	-8.39728e-06	-8.65692e-06	-8.78454e-06	-8.99504e-06	-9.20089e-06	-9.30825e-06	-9.50275e-06	-9.66142e-06	-9.75636e-06	-9.93072e-06	-1.005e-05	-1.01372e-05	-1.02885e-05	-1.03763e-05	-1.0458e-05	-1.0585e-05	-1.06488e-05	-1.07255e-05	-1.08283e-05	-1.08746e-05	-1.09456e-05	-1.10256e-05	-1.10597e-05	-1.11239e-05	-1.11832e-05	-1.1209e-05	-1.12653e-05	-1.13068e-05	-1.1327e-05	-1.13743e-05	-1.14011e-05	-1.14173e-05	-1.14552e-05	-1.14701e-05	-1.14833e-05	-1.15115e-05	-1.15173e-05	-1.15278e-05	-1.15467e-05	-1.15458e-05	-1.15534e-05	-1.15637e-05	-1.15579e-05	-1.15625e-05	-1.15651e-05	-1.15559e-05	-1.15572e-05	-1.15531e-05	-1.15415e-05	-1.15392e-05	-1.15296e-05	-1.15163e-05	5.48922e-05	0.000222203	0.000444425	0.000655165	0.000816911	0.000900693	0.000902101	0.000852072	0.000775735	0.000690873	0.000558876	0.00037309	0.000173239	-6.32073e-07	-0.000132139	-0.000212417	-0.000246417	-0.00025225	-0.000239012	-0.000215647	-0.000193917	-0.000173908	-0.000156631	-0.000146256	-0.000138343	-0.000131939	-0.000129438	-0.000126446	-0.000122931	-0.000121293	-0.000118014	-0.000114007	-0.00011148	-0.000107427	-0.000103171	-0.000100404	-9.63831e-05	-9.25711e-05	-9.01122e-05	-8.65148e-05	-8.33199e-05	-8.12203e-05	-7.80294e-05	-7.53386e-05	-7.34832e-05	-7.06024e-05	-6.82951e-05	-6.66044e-05	-6.39858e-05	-6.19972e-05	-6.04424e-05	-5.80723e-05	-5.63646e-05	-5.49337e-05	-5.28027e-05	-5.13413e-05	-5.00222e-05	-4.81159e-05	-4.68656e-05	-4.56458e-05	-4.39471e-05	-4.28753e-05	-4.1744e-05	-4.02362e-05	-3.93144e-05	-3.82638e-05	-3.69308e-05	-3.61348e-05	-3.51588e-05	-3.39854e-05	-3.32945e-05	-3.23884e-05	-3.13597e-05	-3.0756e-05	-2.9916e-05	-2.90177e-05	-2.84861e-05	-2.77091e-05	-2.69275e-05	-2.64555e-05	-2.57383e-05	-2.50607e-05	-2.46378e-05	-2.39779e-05	-2.3392e-05	-2.30098e-05	-2.24046e-05	-2.18992e-05	-2.15508e-05	-2.09977e-05	-2.05626e-05	-2.02425e-05	-1.97389e-05	-1.93647e-05
0.57	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-6.20904e-06	-2.24726e-05	-4.25592e-05	-6.1661e-05	-7.82082e-05	-8.80321e-05	-9.20487e-05	-9.19074e-05	-8.68582e-05	-8.04977e-05	-6.72236e-05	-4.28207e-05	-1.52426e-05	1.42369e-05	4.13277e-05	6.09309e-05	7.58077e-05	8.31329e-05	8.39829e-05	8.21155e-05	7.5729e-05	6.83549e-05	6.15364e-05	5.37134e-05	4.81442e-05	4.37524e-05	3.9604e-05	3.78464e-05	3.612e-05	3.46294e-05	3.44408e-05	3.32687e-05	3.23394e-05	3.18124e-05	3.01334e-05	2.89751e-05	2.77715e-05	2.57981e-05	2.45956e-05	2.31266e-05	2.1359e-05	2.03725e-05	1.89712e-05	1.76174e-05	1.68496e-05	1.55916e-05	1.45904e-05	1.3912e-05	1.27692e-05	1.19961e-05	1.13143e-05	1.02793e-05	9.65332e-06	8.95295e-06	8.04832e-06	7.52914e-06	6.83477e-06	6.07896e-06	5.6383e-06	4.97651e-06	4.36616e-06	3.97684e-06	3.36474e-06	2.87995e-06	2.52002e-06	1.96799e-06	1.58368e-06	1.24091e-06	7.55672e-07	4.48388e-07	1.19484e-07	-2.95858e-07	-5.46063e-07	-8.59121e-07	-1.20581e-06	-1.4153e-06	-1.70851e-06	-1.99178e-06	-2.17325e-06	-2.44245e-06	-2.67022e-06	-2.83266e-06	-3.07445e-06	-3.25577e-06	-3.40476e-06	-3.61697e-06	-3.76093e-06	-3.8993e-06	-4.08124e-06	-4.19621e-06	-4.32489e-06	-4.47731e-06	-4.57051e-06	-4.68927e-06	-4.81417e-06	-4.89145e-06	-4.99952e-06	-5.09978e-06	-5.16555e-06	-5.26209e-06	-5.34109e-06	-5.39845e-06	-5.48282e-06	-5.5441e-06	-5.59503e-06	-5.66698e-06	-5.71396e-06	-5.75957e-06	-5.8193e-06	-5.85506e-06	-5.89586e-06	-5.94399e-06	-5.97119e-06	-6.00728e-06	-6.04478e-06	-6.06554e-06	-6.09685e-06	-6.12492e-06	-6.14087e-06	-6.16729e-06	-6.18725e-06	-6.19956e-06	-6.22102e-06	-6.23421e-06	-6.24366e-06	-6.26021e-06	-6.26791e-06	-6.27498e-06	-6.28679e-06	-6.29015e-06	-6.2951e-06	-6.30248e-06	-6.30248e-06	-1.8936e-05	-5.14593e-05	-9.41974e-05	-0.000138384	-0.00017962	-0.000210097	-0.000229972	-0.000240071	-0.000238813	-0.000232481	-0.000208833	-0.000163029	-0.000107705	-4.64301e-05	9.17965e-06	5.29019e-05	8.62567e-05	0.000103781	0.000110279	0.000108784	9.86582e-05	8.72064e-05	7.43886e-05	6.10995e-05	5.18763e-05	4.35407e-05	3.76809e-05	3.53248e-05	3.27668e-05	3.23077e-05	3.27421e-05	3.18892e-05	3.23075e-05	3.18747e-05	3.03483e-05	2.97728e-05	2.79003e-05	2.5837e-05	2.45858e-05	2.22249e-05	2.04461e-05	1.91709e-05	1.70889e-05	1.59147e-05	1.4801e-05	1.31679e-05	1.24228e-05	1.13599e-05	1.00654e-05	9.48206e-06	8.38325e-06	7.32938e-06	6.76494e-06	5.65922e-06	4.81527e-06	4.2394e-06	3.20401e-06	2.55355e-06	1.97354e-06	1.06454e-06	5.71179e-07	-5.70836e-09	-7.69687e-07	-1.1554e-06	-1.72286e-06	-2.34661e-06	-2.66871e-06	-3.21547e-06	-3.71295e-06	-4.00102e-06	-4.51184e-06	-4.9005e-06	-5.17091e-06	-5.63176e-06	-5.9312e-06	-6.19138e-06	-6.59321e-06	-6.82371e-06	-7.07554e-06	-7.41504e-06	-7.59546e-06	-7.83721e-06	-8.11583e-06	-8.26188e-06	-8.48979e-06	-8.71231e-06	-8.83581e-06	-9.04553e-06	-9.21885e-06	-9.32791e-06	-9.5156e-06	-9.64772e-06	-9.74726e-06	-9.9103e-06	-1.00094e-05	-1.01019e-05	-1.02392e-05	-1.03129e-05	-1.0399e-05	-1.05108e-05	-1.05659e-05	-1.06452e-05	-1.07331e-05	-1.07748e-05	-1.08463e-05	-1.09126e-05	-1.09451e-05	-1.10078e-05	-1.10555e-05	-1.10815e-05	-1.11345e-05	-1.11667e-05	-1.11881e-05	-1.12309e-05	-1.12506e-05	-1.12684e-05	-1.1301e-05	-1.13111e-05	-1.13255e-05	-1.13483e-05	-1.13511e-05	-1.13623e-05	-1.1376e-05	-1.13735e-05	-1.13813e-05	-1.13869e-05	-1.13806e-05	-1.13846e-05	-1.13832e-05	-1.13742e-05	-1.13744e-05	-1.13672e-05	-1.13562e-05	5.50904e-05	0.000222492	0.000444896	0.000655899	0.000817888	0.000901813	0.000903205	0.000852954	0.000776221	0.000690866	0.000558287	0.000371859	0.000171349	-3.12685e-06	-0.000135109	-0.000215711	-0.000249894	-0.00025578	-0.000242507	-0.000219054	-0.000197196	-0.000177048	-0.000159634	-0.000149121	-0.000141083	-0.000134566	-0.000131954	-0.000128863	-0.000125255	-0.000123525	-0.000120161	-0.000116072	-0.000113463	-0.000109332	-0.000105001	-0.00010216	-9.80687e-05	-9.4189e-05	-9.16623e-05	-8.80027e-05	-8.47472e-05	-8.25874e-05	-7.93414e-05	-7.65966e-05	-7.46878e-05	-7.17582e-05	-6.94026e-05	-6.76645e-05	-6.50024e-05	-6.29707e-05	-6.13738e-05	-5.89651e-05	-5.72189e-05	-5.57506e-05	-5.35853e-05	-5.20895e-05	-5.07373e-05	-4.88004e-05	-4.75195e-05	-4.62703e-05	-4.45444e-05	-4.34452e-05	-4.2288e-05	-4.0756e-05	-3.98098e-05	-3.87361e-05	-3.73817e-05	-3.6564e-05	-3.55676e-05	-3.43751e-05	-3.36648e-05	-3.27407e-05	-3.1695e-05	-3.1074e-05	-3.02182e-05	-2.93047e-05	-2.87578e-05	-2.79666e-05	-2.71716e-05	-2.6686e-05	-2.59564e-05	-2.52667e-05	-2.48318e-05	-2.41609e-05	-2.35643e-05	-2.31714e-05	-2.25565e-05	-2.20416e-05	-2.16837e-05	-2.11221e-05	-2.06785e-05	-2.035e-05	-1.98388e-05	-1.9457e-05
0.575	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-6.02784e-06	-2.18769e-05	-4.13833e-05	-5.98126e-05	-7.5641e-05	-8.47332e-05	-8.80162e-05	-8.71463e-05	-8.13836e-05	-7.43245e-05	-6.0554e-05	-3.5913e-05	-8.28406e-06	2.11263e-05	4.80812e-05	6.75153e-05	8.21951e-05	8.93096e-05	8.9939e-05	8.78401e-05	8.12227e-05	7.3617e-05	6.65695e-05	5.85276e-05	5.27455e-05	4.81512e-05	4.38128e-05	4.18725e-05	3.99749e-05	3.83225e-05	3.79778e-05	3.66592e-05	3.5589e-05	3.49258e-05	3.31182e-05	3.18347e-05	3.05109e-05	2.84233e-05	2.71095e-05	2.55345e-05	2.3666e-05	2.25814e-05	2.10874e-05	1.96449e-05	1.87913e-05	1.74525e-05	1.63735e-05	1.56202e-05	1.44069e-05	1.35656e-05	1.28183e-05	1.17215e-05	1.10355e-05	1.0278e-05	9.31916e-06	8.74732e-06	8.00306e-06	7.19966e-06	6.71287e-06	6.00752e-06	5.35542e-06	4.92575e-06	4.27562e-06	3.75419e-06	3.35903e-06	2.77375e-06	2.3573e-06	1.98377e-06	1.46945e-06	1.13398e-06	7.78234e-07	3.37423e-07	6.25257e-08	-2.73957e-07	-6.42968e-07	-8.74069e-07	-1.18772e-06	-1.49057e-06	-1.69094e-06	-1.978e-06	-2.22293e-06	-2.4019e-06	-2.65929e-06	-2.85566e-06	-3.01909e-06	-3.24496e-06	-3.40211e-06	-3.5531e-06	-3.74699e-06	-3.87354e-06	-4.01323e-06	-4.17613e-06	-4.27948e-06	-4.40786e-06	-4.54195e-06	-4.62812e-06	-4.74461e-06	-4.85293e-06	-4.92648e-06	-5.03039e-06	-5.11647e-06	-5.18065e-06	-5.27147e-06	-5.33897e-06	-5.39587e-06	-5.47348e-06	-5.52592e-06	-5.57676e-06	-5.64146e-06	-5.68203e-06	-5.7274e-06	-5.7799e-06	-5.81132e-06	-5.85143e-06	-5.89277e-06	-5.91724e-06	-5.95209e-06	-5.98354e-06	-6.00275e-06	-6.03228e-06	-6.05522e-06	-6.0704e-06	-6.09459e-06	-6.11042e-06	-6.1224e-06	-6.14136e-06	-6.15139e-06	-6.16069e-06	-6.17463e-06	-6.18005e-06	-6.18696e-06	-6.19622e-06	-6.19805e-06	-1.86361e-05	-5.07099e-05	-9.2821e-05	-0.000136282	-0.000176738	-0.000206417	-0.000225483	-0.000234764	-0.000232692	-0.000225545	-0.000201292	-0.000155159	-9.97031e-05	-3.84333e-05	1.70955e-05	6.06873e-05	9.38658e-05	0.000111186	0.000117451	0.000115698	0.000105306	9.35755e-05	8.04808e-05	6.69232e-05	5.74368e-05	4.88546e-05	4.27618e-05	4.01841e-05	3.74221e-05	3.67686e-05	3.70185e-05	3.59934e-05	3.62442e-05	3.56519e-05	3.39735e-05	3.32487e-05	3.12346e-05	2.90346e-05	2.76501e-05	2.51635e-05	2.32628e-05	2.18701e-05	1.96777e-05	1.83961e-05	1.71801e-05	1.54504e-05	1.46113e-05	1.34594e-05	1.20803e-05	1.14146e-05	1.02382e-05	9.10985e-06	8.47319e-06	7.29959e-06	6.39004e-06	5.75094e-06	4.6561e-06	3.94792e-06	3.31266e-06	2.35157e-06	1.80751e-06	1.18243e-06	3.72781e-07	-5.74006e-08	-6.66896e-07	-1.33073e-06	-1.69177e-06	-2.27522e-06	-2.8079e-06	-3.13005e-06	-3.67293e-06	-4.09252e-06	-4.39272e-06	-4.8816e-06	-5.20821e-06	-5.49441e-06	-5.92079e-06	-6.17513e-06	-6.44967e-06	-6.8107e-06	-7.01204e-06	-7.27362e-06	-7.57113e-06	-7.73551e-06	-7.98075e-06	-8.21986e-06	-8.35942e-06	-8.58429e-06	-8.77218e-06	-8.8953e-06	-9.09625e-06	-9.24119e-06	-9.35303e-06	-9.5277e-06	-9.63808e-06	-9.74132e-06	-9.8888e-06	-9.97247e-06	-1.0068e-05	-1.01888e-05	-1.02525e-05	-1.03401e-05	-1.04359e-05	-1.04852e-05	-1.0564e-05	-1.06373e-05	-1.06765e-05	-1.07455e-05	-1.07993e-05	-1.08313e-05	-1.08899e-05	-1.09274e-05	-1.0954e-05	-1.10018e-05	-1.10263e-05	-1.10486e-05	-1.10856e-05	-1.10998e-05	-1.11183e-05	-1.1145e-05	-1.11515e-05	-1.11662e-05	-1.11833e-05	-1.11842e-05	-1.1195e-05	-1.12036e-05	-1.12003e-05	-1.12071e-05	-1.12084e-05	-1.1202e-05	-1.12047e-05	-1.11999e-05	-1.11912e-05	5.52933e-05	0.000222784	0.000445371	0.000656635	0.000818864	0.000902932	0.000904309	0.000853837	0.00077671	0.000690865	0.000557708	0.000370642	0.000169478	-5.59968e-06	-0.000138053	-0.000218979	-0.000253343	-0.000259282	-0.000245975	-0.000222433	-0.000200448	-0.000180163	-0.000162613	-0.000151963	-0.000143801	-0.00013717	-0.000134449	-0.000131259	-0.000127559	-0.000125737	-0.000122289	-0.000118119	-0.000115427	-0.00011122	-0.000106815	-0.000103898	-9.97378e-05	-9.57908e-05	-9.31969e-05	-8.94755e-05	-8.61597e-05	-8.39401e-05	-8.06393e-05	-7.78408e-05	-7.5879e-05	-7.29008e-05	-7.04973e-05	-6.8712e-05	-6.60069e-05	-6.39323e-05	-6.22936e-05	-5.98465e-05	-5.8062e-05	-5.65566e-05	-5.43572e-05	-5.28272e-05	-5.14421e-05	-4.94749e-05	-4.81635e-05	-4.68851e-05	-4.51323e-05	-4.40059e-05	-4.28228e-05	-4.12669e-05	-4.02965e-05	-3.91999e-05	-3.78241e-05	-3.69848e-05	-3.59682e-05	-3.47567e-05	-3.40272e-05	-3.30852e-05	-3.20226e-05	-3.13845e-05	-3.05129e-05	-2.95844e-05	-2.90223e-05	-2.82172e-05	-2.74087e-05	-2.69096e-05	-2.61677e-05	-2.5466e-05	-2.50191e-05	-2.43374e-05	-2.37301e-05	-2.33266e-05	-2.27021e-05	-2.21777e-05	-2.18105e-05	-2.12403e-05	-2.07883e-05	-2.04515e-05	-1.99329e-05	-1.95435e-05
0.58	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-5.84664e-06	-2.12812e-05	-4.02074e-05	-5.79643e-05	-7.30739e-05	-8.14342e-05	-8.39837e-05	-8.23851e-05	-7.5909e-05	-6.81513e-05	-5.38844e-05	-2.90053e-05	-1.32549e-06	2.80158e-05	5.48347e-05	7.40996e-05	8.85824e-05	9.54863e-05	9.5895e-05	9.35646e-05	8.67164e-05	7.88792e-05	7.16025e-05	6.33417e-05	5.73468e-05	5.25501e-05	4.80217e-05	4.58985e-05	4.38298e-05	4.20155e-05	4.15148e-05	4.00497e-05	3.88386e-05	3.80392e-05	3.6103e-05	3.46944e-05	3.32502e-05	3.10485e-05	2.96234e-05	2.79423e-05	2.5973e-05	2.47903e-05	2.32036e-05	2.16725e-05	2.07331e-05	1.93134e-05	1.81567e-05	1.73285e-05	1.60446e-05	1.5135e-05	1.43223e-05	1.31637e-05	1.24177e-05	1.16031e-05	1.059e-05	9.96549e-06	9.17134e-06	8.32036e-06	7.78743e-06	7.03854e-06	6.34467e-06	5.87466e-06	5.1865e-06	4.62843e-06	4.19803e-06	3.57952e-06	3.13092e-06	2.72663e-06	2.18323e-06	1.81958e-06	1.43698e-06	9.70705e-07	6.71114e-07	3.11207e-07	-8.01233e-08	-3.32839e-07	-6.66939e-07	-9.89357e-07	-1.20864e-06	-1.51355e-06	-1.77564e-06	-1.97113e-06	-2.24413e-06	-2.45556e-06	-2.63342e-06	-2.87294e-06	-3.0433e-06	-3.2069e-06	-3.41275e-06	-3.55086e-06	-3.70158e-06	-3.87495e-06	-3.98844e-06	-4.12645e-06	-4.26974e-06	-4.36478e-06	-4.48969e-06	-4.60608e-06	-4.68741e-06	-4.79869e-06	-4.89186e-06	-4.96284e-06	-5.06012e-06	-5.13384e-06	-5.1967e-06	-5.27997e-06	-5.33788e-06	-5.39395e-06	-5.46361e-06	-5.50899e-06	-5.55894e-06	-5.61581e-06	-5.65145e-06	-5.69558e-06	-5.74077e-06	-5.76895e-06	-5.80732e-06	-5.84216e-06	-5.86464e-06	-5.89726e-06	-5.92319e-06	-5.94125e-06	-5.96817e-06	-5.98663e-06	-6.00114e-06	-6.0225e-06	-6.03486e-06	-6.04639e-06	-6.06246e-06	-6.06994e-06	-6.07882e-06	-6.08997e-06	-6.09362e-06	-1.83361e-05	-4.99605e-05	-9.14446e-05	-0.000134179	-0.000173857	-0.000202738	-0.000220993	-0.000229457	-0.00022657	-0.000218609	-0.000193752	-0.000147289	-9.17016e-05	-3.04364e-05	2.50113e-05	6.84727e-05	0.000101475	0.000118592	0.000124622	0.000122612	0.000111953	9.99447e-05	8.65729e-05	7.27468e-05	6.29973e-05	5.41685e-05	4.78428e-05	4.50435e-05	4.20774e-05	4.12294e-05	4.1295e-05	4.00977e-05	4.01808e-05	3.94291e-05	3.75987e-05	3.67246e-05	3.45688e-05	3.22322e-05	3.07143e-05	2.8102e-05	2.60794e-05	2.45693e-05	2.22665e-05	2.08775e-05	1.95591e-05	1.77329e-05	1.67998e-05	1.55589e-05	1.40952e-05	1.33471e-05	1.20931e-05	1.08903e-05	1.01814e-05	8.93996e-06	7.96482e-06	7.26249e-06	6.10819e-06	5.34228e-06	4.65179e-06	3.63861e-06	3.04384e-06	2.37057e-06	1.51525e-06	1.0406e-06	3.89074e-07	-3.14844e-07	-7.14833e-07	-1.33497e-06	-1.90286e-06	-2.25909e-06	-2.83402e-06	-3.28455e-06	-3.61452e-06	-4.13144e-06	-4.48522e-06	-4.79743e-06	-5.24836e-06	-5.52656e-06	-5.82381e-06	-6.20636e-06	-6.42862e-06	-6.71003e-06	-7.02643e-06	-7.20914e-06	-7.47171e-06	-7.7274e-06	-7.88302e-06	-8.12305e-06	-8.32552e-06	-8.4627e-06	-8.67691e-06	-8.83465e-06	-8.95881e-06	-9.1451e-06	-9.26674e-06	-9.38075e-06	-9.53844e-06	-9.632e-06	-9.73694e-06	-9.8667e-06	-9.93917e-06	-1.0035e-05	-1.01386e-05	-1.01957e-05	-1.02817e-05	-1.03619e-05	-1.04078e-05	-1.04832e-05	-1.05431e-05	-1.0581e-05	-1.06452e-05	-1.06881e-05	-1.072e-05	-1.07726e-05	-1.08019e-05	-1.08288e-05	-1.08701e-05	-1.08886e-05	-1.09111e-05	-1.09416e-05	-1.09519e-05	-1.09701e-05	-1.09907e-05	-1.09948e-05	-1.10088e-05	-1.10204e-05	-1.102e-05	-1.10296e-05	-1.10336e-05	-1.10298e-05	-1.10349e-05	-1.10325e-05	-1.10261e-05	5.54962e-05	0.000223076	0.000445845	0.000657371	0.00081984	0.00090405	0.000905413	0.00085472	0.0007772	0.000690864	0.000557128	0.000369424	0.000167607	-8.07252e-06	-0.000140998	-0.000222246	-0.000256792	-0.000262784	-0.000249443	-0.000225813	-0.000203701	-0.000183277	-0.000165591	-0.000154805	-0.000146518	-0.000139774	-0.000136943	-0.000133654	-0.000129863	-0.000127949	-0.000124417	-0.000120166	-0.000117391	-0.000113108	-0.000108628	-0.000105636	-0.000101407	-9.73926e-05	-9.47314e-05	-9.09482e-05	-8.75722e-05	-8.52928e-05	-8.19373e-05	-7.9085e-05	-7.70701e-05	-7.40434e-05	-7.15919e-05	-6.97596e-05	-6.70113e-05	-6.48939e-05	-6.32133e-05	-6.0728e-05	-5.89052e-05	-5.73626e-05	-5.51292e-05	-5.3565e-05	-5.21469e-05	-5.01495e-05	-4.88075e-05	-4.74999e-05	-4.57202e-05	-4.45666e-05	-4.33577e-05	-4.17778e-05	-4.07831e-05	-3.96637e-05	-3.82666e-05	-3.74057e-05	-3.63689e-05	-3.51383e-05	-3.43896e-05	-3.34298e-05	-3.23502e-05	-3.1695e-05	-3.08076e-05	-2.9864e-05	-2.92867e-05	-2.84677e-05	-2.76458e-05	-2.71332e-05	-2.63789e-05	-2.56653e-05	-2.52065e-05	-2.45138e-05	-2.38959e-05	-2.34818e-05	-2.28477e-05	-2.23139e-05	-2.19372e-05	-2.13586e-05	-2.08981e-05	-2.0553e-05	-2.00269e-05	-1.963e-05
0.585	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-5.6662e-06	-2.0688e-05	-3.90364e-05	-5.61236e-05	-7.05175e-05	-7.81489e-05	-7.99679e-05	-7.76438e-05	-7.04572e-05	-6.20038e-05	-4.72424e-05	-2.21262e-05	5.60438e-06	3.48769e-05	6.15606e-05	8.06571e-05	9.49439e-05	0.000101638	0.000101827	9.92664e-05	9.21884e-05	8.41207e-05	7.66159e-05	6.81373e-05	6.19305e-05	5.69322e-05	5.22147e-05	4.99096e-05	4.76705e-05	4.56952e-05	4.50391e-05	4.34282e-05	4.20768e-05	4.11419e-05	3.90777e-05	3.75444e-05	3.59805e-05	3.36652e-05	3.21293e-05	3.03427e-05	2.8273e-05	2.69926e-05	2.53137e-05	2.36943e-05	2.26694e-05	2.11694e-05	1.99352e-05	1.90324e-05	1.76784e-05	1.67007e-05	1.58229e-05	1.46029e-05	1.37971e-05	1.29256e-05	1.18586e-05	1.11816e-05	1.03378e-05	9.43943e-06	8.86058e-06	8.06833e-06	7.33289e-06	6.82272e-06	6.0967e-06	5.50215e-06	5.03667e-06	4.38506e-06	3.90446e-06	3.46955e-06	2.89719e-06	2.50548e-06	2.09616e-06	1.60452e-06	1.28035e-06	8.97117e-07	4.83563e-07	2.09324e-07	-1.45135e-07	-4.8704e-07	-7.25145e-07	-1.04784e-06	-1.32702e-06	-1.53897e-06	-1.82752e-06	-2.05393e-06	-2.24617e-06	-2.49929e-06	-2.6828e-06	-2.85896e-06	-3.07671e-06	-3.22636e-06	-3.38804e-06	-3.57186e-06	-3.69545e-06	-3.84305e-06	-3.99549e-06	-4.09939e-06	-4.23269e-06	-4.35712e-06	-4.4462e-06	-4.56482e-06	-4.66504e-06	-4.74282e-06	-4.84653e-06	-4.92645e-06	-4.99526e-06	-5.08417e-06	-5.14753e-06	-5.20881e-06	-5.28343e-06	-5.3336e-06	-5.38812e-06	-5.44934e-06	-5.4892e-06	-5.53733e-06	-5.58635e-06	-5.61824e-06	-5.66013e-06	-5.69834e-06	-5.72408e-06	-5.7598e-06	-5.78871e-06	-5.80963e-06	-5.83928e-06	-5.86037e-06	-5.87741e-06	-5.90118e-06	-5.91586e-06	-5.92962e-06	-5.94782e-06	-5.95735e-06	-5.9682e-06	-5.98123e-06	-5.9867e-06	-1.80346e-05	-4.92114e-05	-9.00711e-05	-0.000132083	-0.000170985	-0.000199071	-0.00021652	-0.00022417	-0.000220472	-0.000211699	-0.000186241	-0.000139448	-8.37305e-05	-2.24699e-05	3.28971e-05	7.62287e-05	0.000109056	0.000125969	0.000131767	0.000129501	0.000118576	0.000106291	9.26436e-05	7.85502e-05	6.85388e-05	5.94644e-05	5.2907e-05	4.98871e-05	4.67178e-05	4.56762e-05	4.55583e-05	4.41896e-05	4.41058e-05	4.31954e-05	4.12138e-05	4.01909e-05	3.78943e-05	3.54216e-05	3.37709e-05	3.10335e-05	2.88896e-05	2.72625e-05	2.48498e-05	2.33539e-05	2.19337e-05	2.00114e-05	1.89846e-05	1.76551e-05	1.61073e-05	1.52771e-05	1.39458e-05	1.2669e-05	1.18882e-05	1.05791e-05	9.5387e-06	8.77342e-06	7.55994e-06	6.73655e-06	5.99106e-06	4.92602e-06	4.28077e-06	3.55952e-06	2.65872e-06	2.1398e-06	1.44642e-06	7.02586e-07	2.63818e-07	-3.92853e-07	-9.95806e-07	-1.38596e-06	-1.99281e-06	-2.47415e-06	-2.83378e-06	-3.37863e-06	-3.75946e-06	-4.09758e-06	-4.57296e-06	-4.87491e-06	-5.19478e-06	-5.59877e-06	-5.84187e-06	-6.14303e-06	-6.47825e-06	-6.67923e-06	-6.95906e-06	-7.23128e-06	-7.4029e-06	-7.65802e-06	-7.87501e-06	-8.0262e-06	-8.25363e-06	-8.42414e-06	-8.56056e-06	-8.75844e-06	-8.8913e-06	-9.01605e-06	-9.18391e-06	-9.28734e-06	-9.40168e-06	-9.54038e-06	-9.62152e-06	-9.72556e-06	-9.83709e-06	-9.90175e-06	-9.99497e-06	-1.00821e-05	-1.01347e-05	-1.02165e-05	-1.02825e-05	-1.03263e-05	-1.03961e-05	-1.04444e-05	-1.04814e-05	-1.0539e-05	-1.0573e-05	-1.06045e-05	-1.06502e-05	-1.06728e-05	-1.06994e-05	-1.07337e-05	-1.07477e-05	-1.07696e-05	-1.07935e-05	-1.08009e-05	-1.08181e-05	-1.08327e-05	-1.08352e-05	-1.08476e-05	-1.08543e-05	-1.08531e-05	-1.08607e-05	-1.08607e-05	-1.08566e-05	5.57034e-05	0.000223372	0.000446322	0.000658108	0.000820817	0.000905168	0.000906516	0.000855603	0.000777692	0.000690869	0.000556557	0.000368219	0.00016575	-1.05277e-05	-0.000143923	-0.000225492	-0.000260219	-0.000266263	-0.000252888	-0.00022917	-0.000206932	-0.000186372	-0.00016855	-0.000157628	-0.000149216	-0.00014236	-0.00013942	-0.000136033	-0.000132151	-0.000130146	-0.000126529	-0.000122197	-0.000119341	-0.000114981	-0.000110427	-0.000107361	-0.000103063	-9.89814e-05	-9.62532e-05	-9.24085e-05	-8.89726e-05	-8.66336e-05	-8.32236e-05	-8.0318e-05	-7.82503e-05	-7.51753e-05	-7.26761e-05	-7.07969e-05	-6.80057e-05	-6.58457e-05	-6.41235e-05	-6.16e-05	-5.97391e-05	-5.81596e-05	-5.58922e-05	-5.4294e-05	-5.28432e-05	-5.08156e-05	-4.94433e-05	-4.81067e-05	-4.63002e-05	-4.51195e-05	-4.38849e-05	-4.22811e-05	-4.12623e-05	-4.01202e-05	-3.87019e-05	-3.78195e-05	-3.67626e-05	-3.55132e-05	-3.47452e-05	-3.37677e-05	-3.26713e-05	-3.19991e-05	-3.1096e-05	-3.01374e-05	-2.9545e-05	-2.87121e-05	-2.78769e-05	-2.73509e-05	-2.65843e-05	-2.58589e-05	-2.53881e-05	-2.46846e-05	-2.40562e-05	-2.36315e-05	-2.29878e-05	-2.24446e-05	-2.20586e-05	-2.14715e-05	-2.10026e-05	-2.06493e-05	-2.01157e-05	-1.97114e-05
0.59	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-5.48731e-06	-2.00999e-05	-3.78754e-05	-5.42984e-05	-6.79824e-05	-7.48912e-05	-7.59857e-05	-7.2942e-05	-6.50508e-05	-5.59075e-05	-4.06557e-05	-1.53042e-05	1.24769e-05	4.16814e-05	6.82311e-05	8.71608e-05	0.000101253	0.00010774	0.000107711	0.000104922	9.76167e-05	8.93207e-05	8.159e-05	7.28956e-05	6.64788e-05	6.12809e-05	5.6376e-05	5.38908e-05	5.14828e-05	4.93479e-05	4.85379e-05	4.67826e-05	4.52923e-05	4.42231e-05	4.2032e-05	4.03753e-05	3.86927e-05	3.62649e-05	3.46192e-05	3.27281e-05	3.05589e-05	2.91817e-05	2.74114e-05	2.57046e-05	2.45951e-05	2.30154e-05	2.17045e-05	2.07278e-05	1.93041e-05	1.82592e-05	1.73169e-05	1.60358e-05	1.51709e-05	1.4243e-05	1.31225e-05	1.23936e-05	1.15006e-05	1.05553e-05	9.9309e-06	9.09568e-06	8.31905e-06	7.76908e-06	7.00553e-06	6.37483e-06	5.87458e-06	5.19017e-06	4.67786e-06	4.21259e-06	3.61153e-06	3.19201e-06	2.7562e-06	2.23942e-06	1.89087e-06	1.48452e-06	1.04893e-06	7.53356e-07	3.78711e-07	1.74842e-08	-2.39287e-07	-5.79613e-07	-8.75746e-07	-1.10401e-06	-1.40797e-06	-1.64926e-06	-1.85576e-06	-2.12237e-06	-2.31892e-06	-2.50753e-06	-2.73711e-06	-2.89819e-06	-3.07076e-06	-3.26494e-06	-3.39856e-06	-3.55567e-06	-3.7172e-06	-3.82989e-06	-3.97151e-06	-4.10392e-06	-4.2007e-06	-4.32661e-06	-4.43384e-06	-4.51836e-06	-4.62846e-06	-4.71455e-06	-4.78927e-06	-4.88378e-06	-4.95256e-06	-5.01901e-06	-5.09856e-06	-5.15349e-06	-5.21255e-06	-5.27811e-06	-5.32215e-06	-5.37427e-06	-5.42711e-06	-5.46268e-06	-5.50808e-06	-5.54965e-06	-5.57864e-06	-5.61744e-06	-5.64932e-06	-5.6731e-06	-5.70547e-06	-5.72918e-06	-5.74874e-06	-5.77491e-06	-5.79191e-06	-5.8079e-06	-5.82821e-06	-5.8398e-06	-5.85262e-06	-5.86753e-06	-5.87482e-06	-1.77297e-05	-4.84627e-05	-8.87033e-05	-0.000129998	-0.000168131	-0.000195429	-0.000212078	-0.000218921	-0.000214418	-0.000204841	-0.000178786	-0.000131668	-7.58202e-05	-1.4564e-05	4.07231e-05	8.39261e-05	0.000116579	0.000133292	0.000138859	0.000136339	0.000125152	0.000112592	9.86713e-05	8.43131e-05	7.40421e-05	6.47246e-05	5.79374e-05	5.4699e-05	5.13285e-05	5.0095e-05	4.97953e-05	4.82567e-05	4.80076e-05	4.694e-05	4.48084e-05	4.36384e-05	4.1202e-05	3.85945e-05	3.68123e-05	3.3951e-05	3.16868e-05	2.99438e-05	2.74222e-05	2.58204e-05	2.42993e-05	2.22817e-05	2.11622e-05	1.97449e-05	1.81136e-05	1.72022e-05	1.57943e-05	1.4444e-05	1.3592e-05	1.22159e-05	1.11108e-05	1.02831e-05	9.01097e-06	8.13063e-06	7.33062e-06	6.21417e-06	5.51888e-06	4.75007e-06	3.80419e-06	3.24138e-06	2.50651e-06	1.72311e-06	1.24589e-06	5.53001e-07	-8.4715e-08	-5.08512e-07	-1.14702e-06	-1.6589e-06	-2.04795e-06	-2.62049e-06	-3.02815e-06	-3.39197e-06	-3.89161e-06	-4.21712e-06	-4.55943e-06	-4.98469e-06	-5.24846e-06	-5.56922e-06	-5.92311e-06	-6.14222e-06	-6.43918e-06	-6.7278e-06	-6.91531e-06	-7.18541e-06	-7.41682e-06	-7.58192e-06	-7.82248e-06	-8.00567e-06	-8.15426e-06	-8.36366e-06	-8.50767e-06	-8.64308e-06	-8.82105e-06	-8.93429e-06	-9.05797e-06	-9.20556e-06	-9.29533e-06	-9.40756e-06	-9.52691e-06	-9.59916e-06	-9.69957e-06	-9.79361e-06	-9.85291e-06	-9.94098e-06	-1.00131e-05	-1.00627e-05	-1.01381e-05	-1.01918e-05	-1.0234e-05	-1.02965e-05	-1.03352e-05	-1.03712e-05	-1.04212e-05	-1.04481e-05	-1.04787e-05	-1.05169e-05	-1.05346e-05	-1.056e-05	-1.05873e-05	-1.0598e-05	-1.06183e-05	-1.0636e-05	-1.06414e-05	-1.06566e-05	-1.0666e-05	-1.06674e-05	-1.06774e-05	-1.06798e-05	-1.0678e-05	5.59191e-05	0.000223676	0.000446805	0.000658849	0.000821795	0.000906287	0.00090762	0.000856489	0.000778191	0.000690885	0.000556003	0.000367036	0.000163923	-1.29474e-05	-0.000146808	-0.000228695	-0.000263601	-0.000269697	-0.000256289	-0.000232484	-0.000210121	-0.000189425	-0.000171469	-0.000160412	-0.000151878	-0.00014491	-0.000141863	-0.000138378	-0.000134405	-0.00013231	-0.000128609	-0.000124198	-0.00012126	-0.000116825	-0.000112198	-0.000109058	-0.000104692	-0.000100544	-9.77495e-05	-9.3844e-05	-9.03488e-05	-8.79509e-05	-8.44869e-05	-8.15284e-05	-7.94084e-05	-7.62856e-05	-7.37393e-05	-7.18136e-05	-6.898e-05	-6.67778e-05	-6.50143e-05	-6.24531e-05	-6.05545e-05	-5.89385e-05	-5.66375e-05	-5.50057e-05	-5.35225e-05	-5.1465e-05	-5.00626e-05	-4.86974e-05	-4.68643e-05	-4.56569e-05	-4.43968e-05	-4.27695e-05	-4.17268e-05	-4.05622e-05	-3.91229e-05	-3.82192e-05	-3.71424e-05	-3.58743e-05	-3.50875e-05	-3.40924e-05	-3.29794e-05	-3.22904e-05	-3.13717e-05	-3.03983e-05	-2.9791e-05	-2.89443e-05	-2.80959e-05	-2.75567e-05	-2.6778e-05	-2.60408e-05	-2.55583e-05	-2.48441e-05	-2.42052e-05	-2.37702e-05	-2.3117e-05	-2.25644e-05	-2.21693e-05	-2.15738e-05	-2.10967e-05	-2.07353e-05	-2.01943e-05	-1.97826e-05
0.595	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-5.30841e-06	-1.95117e-05	-3.67143e-05	-5.24732e-05	-6.54474e-05	-7.16334e-05	-7.20035e-05	-6.82403e-05	-5.96445e-05	-4.98113e-05	-3.40691e-05	-8.48218e-06	1.93493e-05	4.84859e-05	7.49017e-05	9.36646e-05	0.000107563	0.000113842	0.000113596	0.000110578	0.000103045	9.45207e-05	8.65641e-05	7.76538e-05	7.10272e-05	6.56296e-05	6.05374e-05	5.78719e-05	5.52952e-05	5.30006e-05	5.20367e-05	5.0137e-05	4.85077e-05	4.73042e-05	4.49864e-05	4.32062e-05	4.14049e-05	3.88646e-05	3.71091e-05	3.51135e-05	3.28448e-05	3.13709e-05	2.95091e-05	2.77149e-05	2.65207e-05	2.48613e-05	2.34738e-05	2.24232e-05	2.09299e-05	1.98176e-05	1.88108e-05	1.74688e-05	1.65447e-05	1.55604e-05	1.43864e-05	1.36056e-05	1.26633e-05	1.16711e-05	1.10012e-05	1.0123e-05	9.3052e-06	8.71543e-06	7.91436e-06	7.24751e-06	6.71249e-06	5.99529e-06	5.45125e-06	4.95563e-06	4.32587e-06	3.87853e-06	3.41623e-06	2.87432e-06	2.5014e-06	2.07192e-06	1.6143e-06	1.29739e-06	9.02557e-07	5.22009e-07	2.46572e-07	-1.11388e-07	-4.24469e-07	-6.69053e-07	-9.88431e-07	-1.24458e-06	-1.46535e-06	-1.74545e-06	-1.95504e-06	-2.15611e-06	-2.3975e-06	-2.57002e-06	-2.75348e-06	-2.95801e-06	-3.10166e-06	-3.2683e-06	-3.43891e-06	-3.56038e-06	-3.71033e-06	-3.85072e-06	-3.9552e-06	-4.08839e-06	-4.20264e-06	-4.29391e-06	-4.41039e-06	-4.50264e-06	-4.58327e-06	-4.68339e-06	-4.75759e-06	-4.82922e-06	-4.91369e-06	-4.97338e-06	-5.03699e-06	-5.10687e-06	-5.15511e-06	-5.21122e-06	-5.26787e-06	-5.30713e-06	-5.35602e-06	-5.40097e-06	-5.4332e-06	-5.47508e-06	-5.50993e-06	-5.53657e-06	-5.57165e-06	-5.59799e-06	-5.62007e-06	-5.64864e-06	-5.66796e-06	-5.68617e-06	-5.70861e-06	-5.72225e-06	-5.73704e-06	-5.75383e-06	-5.76294e-06	-1.74249e-05	-4.77141e-05	-8.73355e-05	-0.000127913	-0.000165277	-0.000191786	-0.000207635	-0.000213671	-0.000208364	-0.000197983	-0.000171332	-0.000123887	-6.791e-05	-6.65808e-06	4.85491e-05	9.16235e-05	0.000124103	0.000140615	0.000145952	0.000143177	0.000131727	0.000118893	0.000104699	9.0076e-05	7.95455e-05	6.99847e-05	6.29679e-05	5.95109e-05	5.59391e-05	5.45138e-05	5.40322e-05	5.23239e-05	5.19094e-05	5.06846e-05	4.84031e-05	4.70858e-05	4.45097e-05	4.17675e-05	3.98537e-05	3.68684e-05	3.4484e-05	3.26251e-05	2.99946e-05	2.82869e-05	2.66648e-05	2.45521e-05	2.33397e-05	2.18347e-05	2.012e-05	1.91272e-05	1.76428e-05	1.62191e-05	1.52958e-05	1.38528e-05	1.26829e-05	1.17928e-05	1.0462e-05	9.5247e-06	8.67018e-06	7.50233e-06	6.757e-06	5.94062e-06	4.94967e-06	4.34297e-06	3.5666e-06	2.74363e-06	2.22797e-06	1.49885e-06	8.26376e-07	3.68936e-07	-3.01227e-07	-8.43654e-07	-1.26211e-06	-1.86235e-06	-2.29685e-06	-2.68636e-06	-3.21026e-06	-3.55933e-06	-3.92407e-06	-4.37061e-06	-4.65505e-06	-4.99542e-06	-5.36797e-06	-5.6052e-06	-5.9193e-06	-6.22432e-06	-6.42771e-06	-6.7128e-06	-6.95863e-06	-7.13764e-06	-7.39133e-06	-7.5872e-06	-7.74797e-06	-7.96888e-06	-8.12404e-06	-8.27011e-06	-8.45819e-06	-8.58123e-06	-8.71426e-06	-8.87074e-06	-8.96913e-06	-9.08955e-06	-9.21673e-06	-9.29656e-06	-9.40416e-06	-9.5051e-06	-9.57107e-06	-9.66546e-06	-9.74366e-06	-9.79917e-06	-9.88006e-06	-9.93916e-06	-9.9865e-06	-1.00539e-05	-1.00974e-05	-1.0138e-05	-1.01923e-05	-1.02234e-05	-1.0258e-05	-1.03e-05	-1.03214e-05	-1.03504e-05	-1.03811e-05	-1.03951e-05	-1.04186e-05	-1.04393e-05	-1.04476e-05	-1.04656e-05	-1.04777e-05	-1.04816e-05	-1.04942e-05	-1.0499e-05	-1.04995e-05	5.61349e-05	0.00022398	0.000447288	0.000659589	0.000822773	0.000907405	0.000908723	0.000857375	0.00077869	0.000690901	0.000555449	0.000365853	0.000162096	-1.53672e-05	-0.000149693	-0.000231899	-0.000266983	-0.000273132	-0.000259689	-0.000235798	-0.00021331	-0.000192478	-0.000174387	-0.000163197	-0.00015454	-0.00014746	-0.000144305	-0.000140722	-0.000136659	-0.000134474	-0.00013069	-0.000126198	-0.00012318	-0.000118669	-0.00011397	-0.000110756	-0.000106321	-0.000102107	-9.92459e-05	-9.52794e-05	-9.17249e-05	-8.92681e-05	-8.57502e-05	-8.27388e-05	-8.05666e-05	-7.7396e-05	-7.48024e-05	-7.28304e-05	-6.99543e-05	-6.77098e-05	-6.59052e-05	-6.33062e-05	-6.13699e-05	-5.97173e-05	-5.73828e-05	-5.57173e-05	-5.42017e-05	-5.21144e-05	-5.0682e-05	-4.9288e-05	-4.74285e-05	-4.61942e-05	-4.49088e-05	-4.32578e-05	-4.21913e-05	-4.10042e-05	-3.95439e-05	-3.86189e-05	-3.75223e-05	-3.62355e-05	-3.54297e-05	-3.4417e-05	-3.32874e-05	-3.25816e-05	-3.16474e-05	-3.06592e-05	-3.00369e-05	-2.91765e-05	-2.8315e-05	-2.77625e-05	-2.69717e-05	-2.62227e-05	-2.57285e-05	-2.50036e-05	-2.43542e-05	-2.39088e-05	-2.32461e-05	-2.26843e-05	-2.22799e-05	-2.16761e-05	-2.11907e-05	-2.08212e-05	-2.02728e-05	-1.98538e-05
0.6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-5.12952e-06	-1.89236e-05	-3.55532e-05	-5.0648e-05	-6.29124e-05	-6.83756e-05	-6.80213e-05	-6.35385e-05	-5.42381e-05	-4.3715e-05	-2.74825e-05	-1.66019e-06	2.62218e-05	5.52903e-05	8.15722e-05	0.000100168	0.000113872	0.000119943	0.00011948	0.000116234	0.000108473	9.97207e-05	9.15382e-05	8.24121e-05	7.55755e-05	6.99783e-05	6.46987e-05	6.1853e-05	5.91075e-05	5.66533e-05	5.55356e-05	5.34914e-05	5.17231e-05	5.03854e-05	4.79407e-05	4.6037e-05	4.41171e-05	4.14643e-05	3.9599e-05	3.74988e-05	3.51306e-05	3.356e-05	3.16068e-05	2.97252e-05	2.84464e-05	2.67073e-05	2.5243e-05	2.41186e-05	2.25557e-05	2.1376e-05	2.03047e-05	1.89018e-05	1.79184e-05	1.68778e-05	1.56504e-05	1.48176e-05	1.38261e-05	1.27869e-05	1.20715e-05	1.11504e-05	1.02914e-05	9.66179e-06	8.82319e-06	8.12019e-06	7.5504e-06	6.8004e-06	6.22465e-06	5.69867e-06	5.04021e-06	4.56506e-06	4.07626e-06	3.50921e-06	3.11192e-06	2.65932e-06	2.17967e-06	1.84142e-06	1.4264e-06	1.02653e-06	7.3243e-07	3.56838e-07	2.6808e-08	-2.34095e-07	-5.68889e-07	-8.39909e-07	-1.07493e-06	-1.36852e-06	-1.59115e-06	-1.80469e-06	-2.05789e-06	-2.24185e-06	-2.4362e-06	-2.65109e-06	-2.80476e-06	-2.98092e-06	-3.16062e-06	-3.29088e-06	-3.44915e-06	-3.59752e-06	-3.7097e-06	-3.85018e-06	-3.97144e-06	-4.06945e-06	-4.19232e-06	-4.29074e-06	-4.37727e-06	-4.483e-06	-4.56261e-06	-4.63942e-06	-4.72882e-06	-4.79327e-06	-4.86142e-06	-4.93564e-06	-4.98806e-06	-5.04816e-06	-5.10862e-06	-5.15157e-06	-5.20397e-06	-5.25228e-06	-5.28775e-06	-5.33272e-06	-5.37054e-06	-5.40004e-06	-5.43784e-06	-5.4668e-06	-5.4914e-06	-5.52237e-06	-5.54401e-06	-5.56444e-06	-5.589e-06	-5.60471e-06	-5.62145e-06	-5.64013e-06	-5.65106e-06	-1.712e-05	-4.69655e-05	-8.59677e-05	-0.000125829	-0.000162423	-0.000188144	-0.000203193	-0.000208422	-0.000202311	-0.000191125	-0.000163878	-0.000116107	-5.99997e-05	1.2478e-06	5.63751e-05	9.93209e-05	0.000131626	0.000147937	0.000153044	0.000150015	0.000138302	0.000125194	0.000110727	9.58388e-05	8.50489e-05	7.52449e-05	6.79983e-05	6.43228e-05	6.05498e-05	5.89326e-05	5.82692e-05	5.6391e-05	5.58112e-05	5.44292e-05	5.19978e-05	5.05332e-05	4.78175e-05	4.49404e-05	4.28951e-05	3.97858e-05	3.72812e-05	3.53064e-05	3.2567e-05	3.07535e-05	2.90304e-05	2.68224e-05	2.55173e-05	2.39245e-05	2.21263e-05	2.10523e-05	1.94913e-05	1.79941e-05	1.69996e-05	1.54896e-05	1.4255e-05	1.33025e-05	1.1913e-05	1.09188e-05	1.00097e-05	8.79048e-06	7.99511e-06	7.13117e-06	6.09514e-06	5.44456e-06	4.6267e-06	3.76415e-06	3.21005e-06	2.44471e-06	1.73747e-06	1.24638e-06	5.44566e-07	-2.84075e-08	-4.76277e-07	-1.10421e-06	-1.56554e-06	-1.98074e-06	-2.5289e-06	-2.90153e-06	-3.28872e-06	-3.75653e-06	-4.06164e-06	-4.42161e-06	-4.81284e-06	-5.06819e-06	-5.39942e-06	-5.72085e-06	-5.94012e-06	-6.24019e-06	-6.50045e-06	-6.69337e-06	-6.96017e-06	-7.16872e-06	-7.34168e-06	-7.57409e-06	-7.74041e-06	-7.89715e-06	-8.09533e-06	-8.22818e-06	-8.37055e-06	-8.53592e-06	-8.64293e-06	-8.77154e-06	-8.90655e-06	-8.99396e-06	-9.10875e-06	-9.21659e-06	-9.28923e-06	-9.38994e-06	-9.47423e-06	-9.53561e-06	-9.62206e-06	-9.68653e-06	-9.73904e-06	-9.81136e-06	-9.85962e-06	-9.90475e-06	-9.96341e-06	-9.99871e-06	-1.00373e-05	-1.00831e-05	-1.01083e-05	-1.01408e-05	-1.01749e-05	-1.01922e-05	-1.02188e-05	-1.02425e-05	-1.02538e-05	-1.02746e-05	-1.02893e-05	-1.02959e-05	-1.0311e-05	-1.03182e-05	-1.0321e-05	5.63507e-05	0.000224284	0.000447771	0.00066033	0.000823751	0.000908523	0.000909827	0.000858261	0.000779188	0.000690917	0.000554895	0.000364671	0.000160268	-1.7787e-05	-0.000152578	-0.000235102	-0.000270366	-0.000276566	-0.00026309	-0.000239112	-0.000216499	-0.000195531	-0.000177306	-0.000165981	-0.000157201	-0.00015001	-0.000146747	-0.000143067	-0.000138913	-0.000136638	-0.000132771	-0.000128199	-0.0001251	-0.000120514	-0.000115741	-0.000112453	-0.00010795	-0.000103669	-0.000100742	-9.67149e-05	-9.31011e-05	-9.05853e-05	-8.70135e-05	-8.39492e-05	-8.17247e-05	-7.85063e-05	-7.58655e-05	-7.38471e-05	-7.09285e-05	-6.86419e-05	-6.67961e-05	-6.41594e-05	-6.21854e-05	-6.04962e-05	-5.81281e-05	-5.64289e-05	-5.48809e-05	-5.27638e-05	-5.13014e-05	-4.98787e-05	-4.79926e-05	-4.67316e-05	-4.54207e-05	-4.37462e-05	-4.26557e-05	-4.14462e-05	-3.99649e-05	-3.90187e-05	-3.79021e-05	-3.65967e-05	-3.5772e-05	-3.47417e-05	-3.35955e-05	-3.28728e-05	-3.19231e-05	-3.09201e-05	-3.02829e-05	-2.94087e-05	-2.8534e-05	-2.79682e-05	-2.71653e-05	-2.64047e-05	-2.58987e-05	-2.5163e-05	-2.45032e-05	-2.40474e-05	-2.33753e-05	-2.28042e-05	-2.23906e-05	-2.17784e-05	-2.12848e-05	-2.09071e-05	-2.03514e-05	-1.9925e-05
0.605	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-4.95376e-06	-1.83457e-05	-3.44123e-05	-4.88544e-05	-6.04212e-05	-6.5174e-05	-6.41077e-05	-5.89178e-05	-4.89249e-05	-3.77237e-05	-2.10091e-05	5.04474e-06	3.29766e-05	6.19786e-05	8.81292e-05	0.000106562	0.000120075	0.000125942	0.000125265	0.000121796	0.000113812	0.000104835	9.64308e-05	8.7093e-05	8.00504e-05	7.42573e-05	6.87939e-05	6.57714e-05	6.28603e-05	6.02495e-05	5.89807e-05	5.67949e-05	5.48902e-05	5.34207e-05	5.08515e-05	4.88268e-05	4.67904e-05	4.40271e-05	4.20541e-05	3.98514e-05	3.73856e-05	3.572e-05	3.36772e-05	3.17097e-05	3.03479e-05	2.85306e-05	2.6991e-05	2.57941e-05	2.4163e-05	2.29171e-05	2.17825e-05	2.03197e-05	1.92783e-05	1.81824e-05	1.69024e-05	1.60187e-05	1.49789e-05	1.38936e-05	1.31336e-05	1.21702e-05	1.12707e-05	1.06021e-05	9.72667e-06	8.98817e-06	8.38424e-06	7.60203e-06	6.99514e-06	6.43936e-06	5.75271e-06	5.25025e-06	4.73543e-06	4.14369e-06	3.72246e-06	3.24715e-06	2.74585e-06	2.38663e-06	1.95178e-06	1.53293e-06	1.22048e-06	8.2756e-07	4.80873e-07	2.03931e-07	-1.46017e-07	-4.31654e-07	-6.80698e-07	-9.87551e-07	-1.22301e-06	-1.4488e-06	-1.71362e-06	-1.90883e-06	-2.11389e-06	-2.33898e-06	-2.50251e-06	-2.68804e-06	-2.87669e-06	-3.0156e-06	-3.18207e-06	-3.3383e-06	-3.45806e-06	-3.60572e-06	-3.73389e-06	-3.83855e-06	-3.96772e-06	-4.07221e-06	-4.16457e-06	-4.27583e-06	-4.36078e-06	-4.4427e-06	-4.53696e-06	-4.60612e-06	-4.67876e-06	-4.75725e-06	-4.81382e-06	-4.87786e-06	-4.94209e-06	-4.98869e-06	-5.04455e-06	-5.09619e-06	-5.13488e-06	-5.1829e-06	-5.22366e-06	-5.25599e-06	-5.29649e-06	-5.32805e-06	-5.35515e-06	-5.3885e-06	-5.41246e-06	-5.4351e-06	-5.46177e-06	-5.47952e-06	-5.49822e-06	-5.51877e-06	-5.53152e-06	-1.6811e-05	-4.62204e-05	-8.46142e-05	-0.00012377	-0.000159608	-0.000184555	-0.000198819	-0.000203254	-0.000196352	-0.000184376	-0.000156542	-0.000108451	-5.22163e-05	9.02707e-06	6.4076e-05	0.000106896	0.000139031	0.000155144	0.000160025	0.000156747	0.000144776	0.000131398	0.000116663	0.000101515	9.04708e-05	8.04282e-05	7.29562e-05	6.90663e-05	6.50957e-05	6.32903e-05	6.24484e-05	6.04036e-05	5.96616e-05	5.81252e-05	5.55467e-05	5.39375e-05	5.10847e-05	4.80755e-05	4.5901e-05	4.267e-05	4.00474e-05	3.79589e-05	3.51126e-05	3.31951e-05	3.13729e-05	2.90715e-05	2.76753e-05	2.59964e-05	2.41163e-05	2.29624e-05	2.13263e-05	1.9757e-05	1.86925e-05	1.71167e-05	1.58186e-05	1.48049e-05	1.33578e-05	1.23076e-05	1.1345e-05	1.00753e-05	9.23078e-06	8.32013e-06	7.23981e-06	6.54612e-06	5.6875e-06	4.78608e-06	4.19421e-06	3.39327e-06	2.65187e-06	2.12773e-06	1.3948e-06	7.91809e-07	3.15031e-07	-3.40124e-07	-8.27843e-07	-1.26831e-06	-1.84032e-06	-2.23612e-06	-2.64537e-06	-3.1341e-06	-3.45955e-06	-3.8388e-06	-4.2484e-06	-4.5216e-06	-4.86969e-06	-5.20726e-06	-5.44217e-06	-5.757e-06	-6.03146e-06	-6.23808e-06	-6.51782e-06	-6.73886e-06	-6.92382e-06	-7.16758e-06	-7.34489e-06	-7.51215e-06	-7.7203e-06	-7.86283e-06	-8.01442e-06	-8.18856e-06	-8.30409e-06	-8.44079e-06	-8.58352e-06	-8.67844e-06	-8.80033e-06	-8.91499e-06	-8.99423e-06	-9.10119e-06	-9.1915e-06	-9.25869e-06	-9.35065e-06	-9.42046e-06	-9.47808e-06	-9.55527e-06	-9.60824e-06	-9.65789e-06	-9.72085e-06	-9.76033e-06	-9.80293e-06	-9.85258e-06	-9.88144e-06	-9.91747e-06	-9.95498e-06	-9.97559e-06	-1.00053e-05	-1.0032e-05	-1.00463e-05	-1.00698e-05	-1.00872e-05	-1.00964e-05	-1.0114e-05	-1.01236e-05	-1.01287e-05	5.65796e-05	0.000224599	0.000448263	0.000661074	0.000824727	0.000909636	0.000910926	0.000859148	0.000779695	0.000690951	0.00055437	0.00036353	0.000158495	-2.01411e-05	-0.000155389	-0.000238224	-0.000273664	-0.000279916	-0.000266407	-0.000242344	-0.000219608	-0.000198507	-0.000180151	-0.000168694	-0.000159794	-0.000152493	-0.000149124	-0.000145349	-0.000141107	-0.000138743	-0.000134794	-0.000130144	-0.000126965	-0.000122305	-0.00011746	-0.0001141	-0.00010953	-0.000105185	-0.000102193	-9.81056e-05	-9.44337e-05	-9.18602e-05	-8.82355e-05	-8.51194e-05	-8.28437e-05	-7.95784e-05	-7.68914e-05	-7.48275e-05	-7.18674e-05	-6.95394e-05	-6.76532e-05	-6.49795e-05	-6.29686e-05	-6.12436e-05	-5.88427e-05	-5.71105e-05	-5.55308e-05	-5.33845e-05	-5.18926e-05	-5.04418e-05	-4.85298e-05	-4.72425e-05	-4.59068e-05	-4.42091e-05	-4.30954e-05	-4.18638e-05	-4.03619e-05	-3.93949e-05	-3.82589e-05	-3.69352e-05	-3.6092e-05	-3.50445e-05	-3.3882e-05	-3.31429e-05	-3.2178e-05	-3.11606e-05	-3.05087e-05	-2.96212e-05	-2.87336e-05	-2.81548e-05	-2.73401e-05	-2.6568e-05	-2.60505e-05	-2.53044e-05	-2.46344e-05	-2.41684e-05	-2.34871e-05	-2.29069e-05	-2.24843e-05	-2.1864e-05	-2.13623e-05	-2.09767e-05	-2.04137e-05	-1.99802e-05
0.61	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-4.77801e-06	-1.77678e-05	-3.32714e-05	-4.70607e-05	-5.79299e-05	-6.19724e-05	-6.01942e-05	-5.42971e-05	-4.36116e-05	-3.17325e-05	-1.45357e-05	1.17497e-05	3.97314e-05	6.86669e-05	9.46862e-05	0.000112955	0.000126278	0.000131941	0.000131051	0.000127358	0.00011915	0.000109949	0.000101323	9.17738e-05	8.45254e-05	7.85364e-05	7.28891e-05	6.96898e-05	6.6613e-05	6.38456e-05	6.24259e-05	6.00983e-05	5.80573e-05	5.6456e-05	5.37624e-05	5.16165e-05	4.94637e-05	4.659e-05	4.45093e-05	4.2204e-05	3.96406e-05	3.78801e-05	3.57475e-05	3.36942e-05	3.22494e-05	3.03539e-05	2.8739e-05	2.74696e-05	2.57702e-05	2.44583e-05	2.32603e-05	2.17377e-05	2.06382e-05	1.94869e-05	1.81545e-05	1.72197e-05	1.61316e-05	1.50003e-05	1.41956e-05	1.319e-05	1.22501e-05	1.15424e-05	1.06301e-05	9.85615e-06	9.21808e-06	8.40367e-06	7.76563e-06	7.18004e-06	6.46521e-06	5.93543e-06	5.39459e-06	4.77816e-06	4.33299e-06	3.83497e-06	3.31202e-06	2.93185e-06	2.47716e-06	2.03932e-06	1.70853e-06	1.29828e-06	9.34939e-07	6.41957e-07	2.76855e-07	-2.33982e-08	-2.86463e-07	-6.0658e-07	-8.54862e-07	-1.09291e-06	-1.36936e-06	-1.57581e-06	-1.79158e-06	-2.02686e-06	-2.20027e-06	-2.39516e-06	-2.59276e-06	-2.74032e-06	-2.91499e-06	-3.07908e-06	-3.20642e-06	-3.36127e-06	-3.49634e-06	-3.60764e-06	-3.74311e-06	-3.85368e-06	-3.95187e-06	-4.06865e-06	-4.15895e-06	-4.24599e-06	-4.34511e-06	-4.41897e-06	-4.49609e-06	-4.57887e-06	-4.63957e-06	-4.70755e-06	-4.77556e-06	-4.8258e-06	-4.88514e-06	-4.9401e-06	-4.982e-06	-5.03308e-06	-5.07678e-06	-5.11194e-06	-5.15514e-06	-5.18931e-06	-5.21891e-06	-5.25464e-06	-5.2809e-06	-5.30575e-06	-5.33454e-06	-5.35433e-06	-5.37499e-06	-5.39741e-06	-5.41198e-06	-1.65019e-05	-4.54753e-05	-8.32606e-05	-0.000121712	-0.000156794	-0.000180967	-0.000194444	-0.000198086	-0.000190394	-0.000177627	-0.000149207	-0.000100795	-4.44329e-05	1.68063e-05	7.17769e-05	0.00011447	0.000146435	0.000162351	0.000167005	0.000163479	0.00015125	0.000137602	0.0001226	0.000107192	9.58928e-05	8.56115e-05	7.79141e-05	7.38097e-05	6.96416e-05	6.7648e-05	6.66277e-05	6.44162e-05	6.35119e-05	6.18212e-05	5.90956e-05	5.73419e-05	5.4352e-05	5.12105e-05	4.89069e-05	4.55542e-05	4.28136e-05	4.06114e-05	3.76582e-05	3.56368e-05	3.37155e-05	3.13206e-05	2.98334e-05	2.80683e-05	2.61062e-05	2.48726e-05	2.31613e-05	2.15199e-05	2.03854e-05	1.87439e-05	1.73823e-05	1.63073e-05	1.48026e-05	1.36964e-05	1.26803e-05	1.13601e-05	1.04664e-05	9.50908e-06	8.38448e-06	7.64768e-06	6.7483e-06	5.80801e-06	5.17836e-06	4.34184e-06	3.56628e-06	3.00908e-06	2.24504e-06	1.61202e-06	1.10634e-06	4.23958e-07	-9.01411e-08	-5.55865e-07	-1.15173e-06	-1.5707e-06	-2.00203e-06	-2.51168e-06	-2.85746e-06	-3.256e-06	-3.68397e-06	-3.975e-06	-4.33995e-06	-4.69368e-06	-4.94422e-06	-5.27381e-06	-5.56247e-06	-5.78279e-06	-6.07546e-06	-6.309e-06	-6.50596e-06	-6.76107e-06	-6.94937e-06	-7.12715e-06	-7.34527e-06	-7.49747e-06	-7.65829e-06	-7.8412e-06	-7.96524e-06	-8.11003e-06	-8.2605e-06	-8.36291e-06	-8.49191e-06	-8.61339e-06	-8.69923e-06	-8.81244e-06	-8.90877e-06	-8.98178e-06	-9.07925e-06	-9.15438e-06	-9.21713e-06	-9.29918e-06	-9.35686e-06	-9.41103e-06	-9.4783e-06	-9.52195e-06	-9.56854e-06	-9.62201e-06	-9.65457e-06	-9.69414e-06	-9.73504e-06	-9.75894e-06	-9.79179e-06	-9.82155e-06	-9.83868e-06	-9.86501e-06	-9.88515e-06	-9.89695e-06	-9.91696e-06	-9.92899e-06	-9.93647e-06	5.68085e-05	0.000224915	0.000448754	0.000661817	0.000825703	0.00091075	0.000912026	0.000860034	0.000780202	0.000690985	0.000553846	0.000362389	0.000156722	-2.24952e-05	-0.000158199	-0.000241347	-0.000276962	-0.000283265	-0.000269723	-0.000245576	-0.000222717	-0.000201484	-0.000182996	-0.000171407	-0.000162386	-0.000154976	-0.000151502	-0.000147631	-0.0001433	-0.000140848	-0.000136817	-0.000132089	-0.00012883	-0.000124096	-0.00011918	-0.000115747	-0.00011111	-0.0001067	-0.000103643	-9.94963e-05	-9.57663e-05	-9.31351e-05	-8.94575e-05	-8.62896e-05	-8.39627e-05	-8.06505e-05	-7.79173e-05	-7.5808e-05	-7.28062e-05	-7.04369e-05	-6.85103e-05	-6.57997e-05	-6.37518e-05	-6.1991e-05	-5.95573e-05	-5.77921e-05	-5.61806e-05	-5.40051e-05	-5.24838e-05	-5.10049e-05	-4.90669e-05	-4.77534e-05	-4.63928e-05	-4.46721e-05	-4.3535e-05	-4.22814e-05	-4.0759e-05	-3.97712e-05	-3.86157e-05	-3.72737e-05	-3.64121e-05	-3.53474e-05	-3.41686e-05	-3.34131e-05	-3.24329e-05	-3.1401e-05	-3.07346e-05	-2.98336e-05	-2.89331e-05	-2.83414e-05	-2.75149e-05	-2.67312e-05	-2.62023e-05	-2.54458e-05	-2.47655e-05	-2.42894e-05	-2.35988e-05	-2.30096e-05	-2.2578e-05	-2.19496e-05	-2.14398e-05	-2.10462e-05	-2.04761e-05	-2.00354e-05
0.615	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-4.60225e-06	-1.719e-05	-3.21305e-05	-4.52671e-05	-5.54387e-05	-5.87708e-05	-5.62806e-05	-4.96763e-05	-3.82984e-05	-2.57412e-05	-8.06238e-06	1.84546e-05	4.64862e-05	7.53552e-05	0.000101243	0.000119348	0.000132481	0.00013794	0.000136836	0.000132919	0.000124488	0.000115064	0.000106216	9.64547e-05	8.90003e-05	8.28154e-05	7.69843e-05	7.36081e-05	7.03658e-05	6.74418e-05	6.5871e-05	6.34017e-05	6.12244e-05	5.94913e-05	5.66733e-05	5.44063e-05	5.21371e-05	4.91529e-05	4.69645e-05	4.45566e-05	4.18955e-05	4.00401e-05	3.78179e-05	3.56788e-05	3.41508e-05	3.21772e-05	3.04871e-05	2.91451e-05	2.73774e-05	2.59994e-05	2.47381e-05	2.31557e-05	2.19981e-05	2.07915e-05	1.94066e-05	1.84208e-05	1.72844e-05	1.6107e-05	1.52576e-05	1.42099e-05	1.32295e-05	1.24827e-05	1.15336e-05	1.07241e-05	1.00519e-05	9.20531e-06	8.53613e-06	7.92073e-06	7.17771e-06	6.62061e-06	6.05375e-06	5.41263e-06	4.94353e-06	4.42279e-06	3.8782e-06	3.47706e-06	3.00254e-06	2.54571e-06	2.19659e-06	1.76901e-06	1.389e-06	1.07998e-06	6.99727e-07	3.84857e-07	1.07772e-07	-2.2561e-07	-4.86717e-07	-7.37014e-07	-1.02509e-06	-1.24279e-06	-1.46928e-06	-1.71475e-06	-1.89802e-06	-2.10228e-06	-2.30883e-06	-2.46503e-06	-2.6479e-06	-2.81986e-06	-2.95478e-06	-3.11681e-06	-3.25879e-06	-3.37674e-06	-3.51851e-06	-3.63514e-06	-3.73916e-06	-3.86148e-06	-3.95712e-06	-4.04927e-06	-4.15325e-06	-4.23181e-06	-4.31342e-06	-4.40048e-06	-4.46532e-06	-4.53724e-06	-4.60903e-06	-4.66291e-06	-4.72572e-06	-4.78401e-06	-4.82912e-06	-4.88326e-06	-4.9299e-06	-4.9679e-06	-5.01379e-06	-5.05056e-06	-5.08266e-06	-5.12078e-06	-5.14934e-06	-5.17641e-06	-5.2073e-06	-5.22914e-06	-5.25176e-06	-5.27606e-06	-5.29244e-06	-1.61928e-05	-4.47302e-05	-8.1907e-05	-0.000119654	-0.00015398	-0.000177378	-0.000190069	-0.000192918	-0.000184435	-0.000170878	-0.000141872	-9.3139e-05	-3.66495e-05	2.45856e-05	7.94779e-05	0.000122045	0.000153839	0.000169558	0.000173986	0.00017021	0.000157723	0.000143807	0.000128536	0.000112869	0.000101315	9.07948e-05	8.2872e-05	7.85531e-05	7.41875e-05	7.20056e-05	7.08069e-05	6.84287e-05	6.73622e-05	6.55172e-05	6.26444e-05	6.07462e-05	5.76193e-05	5.43455e-05	5.19128e-05	4.84384e-05	4.55799e-05	4.32639e-05	4.02038e-05	3.80784e-05	3.60581e-05	3.35697e-05	3.19914e-05	3.01401e-05	2.80962e-05	2.67827e-05	2.49963e-05	2.32828e-05	2.20784e-05	2.03711e-05	1.89459e-05	1.78096e-05	1.62473e-05	1.50853e-05	1.40156e-05	1.26449e-05	1.17021e-05	1.0698e-05	9.52915e-06	8.74925e-06	7.80911e-06	6.82993e-06	6.16252e-06	5.29041e-06	4.48069e-06	3.89043e-06	3.09528e-06	2.43224e-06	1.89765e-06	1.18804e-06	6.47561e-07	1.56574e-07	-4.63142e-07	-9.0528e-07	-1.35868e-06	-1.88925e-06	-2.25537e-06	-2.6732e-06	-3.11954e-06	-3.42841e-06	-3.81022e-06	-4.18009e-06	-4.44627e-06	-4.79062e-06	-5.09348e-06	-5.3275e-06	-5.6331e-06	-5.87913e-06	-6.0881e-06	-6.35455e-06	-6.55385e-06	-6.74214e-06	-6.97024e-06	-7.13212e-06	-7.30215e-06	-7.49384e-06	-7.6264e-06	-7.77928e-06	-7.93747e-06	-8.04738e-06	-8.18349e-06	-8.31179e-06	-8.40423e-06	-8.52369e-06	-8.62605e-06	-8.70486e-06	-8.80784e-06	-8.8883e-06	-8.95617e-06	-9.04309e-06	-9.10549e-06	-9.16417e-06	-9.23575e-06	-9.28358e-06	-9.33416e-06	-9.39144e-06	-9.42771e-06	-9.47081e-06	-9.5151e-06	-9.54228e-06	-9.57827e-06	-9.61105e-06	-9.63111e-06	-9.66023e-06	-9.68306e-06	-9.69746e-06	-9.71996e-06	-9.73439e-06	-9.74419e-06	5.70373e-05	0.00022523	0.000449245	0.000662561	0.000826679	0.000911863	0.000913125	0.00086092	0.000780709	0.000691019	0.000553321	0.000361247	0.000154949	-2.48494e-05	-0.00016101	-0.00024447	-0.00028026	-0.000286615	-0.00027304	-0.000248807	-0.000225827	-0.00020446	-0.00018584	-0.00017412	-0.000164979	-0.00015746	-0.000153879	-0.000149912	-0.000145493	-0.000142952	-0.00013884	-0.000134033	-0.000130695	-0.000125887	-0.000120899	-0.000117394	-0.00011269	-0.000108215	-0.000105093	-0.000100887	-9.70988e-05	-9.44099e-05	-9.06795e-05	-8.74598e-05	-8.50817e-05	-8.17227e-05	-7.89432e-05	-7.67884e-05	-7.3745e-05	-7.13344e-05	-6.93675e-05	-6.66198e-05	-6.45351e-05	-6.27385e-05	-6.02718e-05	-5.84737e-05	-5.68305e-05	-5.46258e-05	-5.30751e-05	-5.15681e-05	-4.96041e-05	-4.82644e-05	-4.68789e-05	-4.51351e-05	-4.39746e-05	-4.2699e-05	-4.11561e-05	-4.01475e-05	-3.89725e-05	-3.76123e-05	-3.67321e-05	-3.56502e-05	-3.44552e-05	-3.36832e-05	-3.26878e-05	-3.16415e-05	-3.09604e-05	-3.0046e-05	-2.91327e-05	-2.8528e-05	-2.76896e-05	-2.68945e-05	-2.63541e-05	-2.55871e-05	-2.48967e-05	-2.44104e-05	-2.37106e-05	-2.31122e-05	-2.26718e-05	-2.20351e-05	-2.15173e-05	-2.11158e-05	-2.05385e-05	-2.00906e-05
0.62	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-4.42939e-06	-1.66216e-05	-3.10082e-05	-4.35028e-05	-5.2988e-05	-5.56214e-05	-5.24307e-05	-4.51308e-05	-3.30715e-05	-1.98473e-05	-1.69415e-06	2.50508e-05	5.31316e-05	8.19354e-05	0.000107694	0.000125639	0.000138584	0.000143843	0.00014253	0.000138392	0.000129742	0.000120097	0.000111032	0.000101062	9.34053e-05	8.7028e-05	8.10161e-05	7.74662e-05	7.40611e-05	7.09832e-05	6.9264e-05	6.66554e-05	6.43441e-05	6.24816e-05	5.95412e-05	5.71552e-05	5.47715e-05	5.16788e-05	4.93845e-05	4.68758e-05	4.41188e-05	4.21701e-05	3.98597e-05	3.76363e-05	3.60267e-05	3.39762e-05	3.22121e-05	3.07989e-05	2.8964e-05	2.7521e-05	2.61975e-05	2.45563e-05	2.33416e-05	2.20806e-05	2.06441e-05	1.96082e-05	1.84243e-05	1.72016e-05	1.63083e-05	1.52191e-05	1.4199e-05	1.34138e-05	1.24284e-05	1.15841e-05	1.08783e-05	1e-05	9.3002e-06	8.65549e-06	7.88475e-06	7.3008e-06	6.70835e-06	6.04295e-06	5.5503e-06	5.00722e-06	4.44134e-06	4.01959e-06	3.52556e-06	3.05006e-06	2.68289e-06	2.23826e-06	1.84187e-06	1.51707e-06	1.1219e-06	7.92651e-07	5.01771e-07	1.55334e-07	-1.18394e-07	-3.80752e-07	-6.80265e-07	-9.09044e-07	-1.14607e-06	-1.40158e-06	-1.59456e-06	-1.80805e-06	-2.02341e-06	-2.18814e-06	-2.37908e-06	-2.55877e-06	-2.70117e-06	-2.87027e-06	-3.01906e-06	-3.14356e-06	-3.29154e-06	-3.41416e-06	-3.52392e-06	-3.65169e-06	-3.75261e-06	-3.84979e-06	-3.95857e-06	-4.04178e-06	-4.12781e-06	-4.21909e-06	-4.28802e-06	-4.36383e-06	-4.43934e-06	-4.49683e-06	-4.56306e-06	-4.62464e-06	-4.67293e-06	-4.73008e-06	-4.77963e-06	-4.82044e-06	-4.86899e-06	-4.90834e-06	-4.94292e-06	-4.9834e-06	-5.01424e-06	-5.0435e-06	-5.07649e-06	-5.10035e-06	-5.12491e-06	-5.15107e-06	-5.16925e-06	-1.58832e-05	-4.39918e-05	-8.05701e-05	-0.000117624	-0.000151206	-0.000173842	-0.000185759	-0.000187829	-0.000178568	-0.000164233	-0.000134651	-8.56022e-05	-2.89872e-05	3.2244e-05	8.70593e-05	0.000129503	0.000161129	0.000176654	0.00018086	0.000176839	0.000164099	0.000149917	0.000134383	0.00011846	0.000106656	9.59018e-05	8.77574e-05	8.32279e-05	7.86681e-05	7.63012e-05	7.49271e-05	7.23851e-05	7.11591e-05	6.91624e-05	6.6145e-05	6.41048e-05	6.08431e-05	5.74392e-05	5.48797e-05	5.12857e-05	4.83112e-05	4.58834e-05	4.27182e-05	4.04907e-05	3.83729e-05	3.57927e-05	3.41249e-05	3.21889e-05	3.00643e-05	2.86725e-05	2.68121e-05	2.50278e-05	2.37546e-05	2.19826e-05	2.04949e-05	1.92985e-05	1.76795e-05	1.64624e-05	1.53402e-05	1.39198e-05	1.29287e-05	1.18787e-05	1.06662e-05	9.84394e-06	8.86371e-06	7.8463e-06	7.14174e-06	6.23462e-06	5.3913e-06	4.76853e-06	3.94277e-06	3.25019e-06	2.68716e-06	1.95076e-06	1.38433e-06	8.68482e-07	2.25291e-07	-2.39646e-07	-7.14766e-07	-1.26594e-06	-1.65207e-06	-2.08888e-06	-2.55331e-06	-2.87974e-06	-3.27816e-06	-3.66393e-06	-3.94551e-06	-4.30439e-06	-4.62124e-06	-4.86876e-06	-5.1871e-06	-5.44544e-06	-5.66624e-06	-5.94388e-06	-6.15401e-06	-6.35267e-06	-6.5906e-06	-6.76202e-06	-6.94114e-06	-7.14148e-06	-7.28245e-06	-7.44331e-06	-7.60913e-06	-7.72643e-06	-7.86956e-06	-8.0046e-06	-8.10355e-06	-8.22919e-06	-8.3375e-06	-8.42206e-06	-8.53049e-06	-8.61621e-06	-8.68915e-06	-8.78087e-06	-8.84794e-06	-8.9111e-06	-8.98693e-06	-9.0389e-06	-9.09344e-06	-9.1545e-06	-9.19444e-06	-9.24104e-06	-9.2887e-06	-9.31914e-06	-9.35824e-06	-9.39402e-06	-9.41697e-06	-9.44886e-06	-9.47437e-06	-9.49136e-06	-9.51633e-06	-9.53316e-06	-9.54528e-06	5.72722e-05	0.00022555	0.000449738	0.000663301	0.000827648	0.000912967	0.000914215	0.000861801	0.000781218	0.000691063	0.000552816	0.000360137	0.000153218	-2.71513e-05	-0.00016376	-0.000247526	-0.00028349	-0.000289895	-0.000276288	-0.000251972	-0.000228871	-0.000207374	-0.000188625	-0.000176775	-0.000167515	-0.000159889	-0.000156204	-0.000152144	-0.000147638	-0.00014501	-0.000140817	-0.000135934	-0.000132518	-0.000127637	-0.000122579	-0.000119003	-0.000114233	-0.000109694	-0.000106508	-0.000102243	-9.83982e-05	-9.56525e-05	-9.18702e-05	-8.85996e-05	-8.61712e-05	-8.27662e-05	-7.99413e-05	-7.77419e-05	-7.46577e-05	-7.22065e-05	-7.02e-05	-6.7416e-05	-6.5295e-05	-6.34632e-05	-6.09643e-05	-5.91339e-05	-5.74595e-05	-5.52261e-05	-5.36466e-05	-5.2112e-05	-5.01225e-05	-4.87571e-05	-4.73471e-05	-4.55807e-05	-4.43972e-05	-4.31e-05	-4.1537e-05	-4.0508e-05	-3.93139e-05	-3.79357e-05	-3.70374e-05	-3.59386e-05	-3.47277e-05	-3.39396e-05	-3.29293e-05	-3.18687e-05	-3.11734e-05	-3.02458e-05	-2.93198e-05	-2.87025e-05	-2.78525e-05	-2.70462e-05	-2.64945e-05	-2.57172e-05	-2.50168e-05	-2.45206e-05	-2.38117e-05	-2.32045e-05	-2.27552e-05	-2.21106e-05	-2.15848e-05	-2.11756e-05	-2.05913e-05	-2.01364e-05
0.625	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-4.25798e-06	-1.60579e-05	-2.98953e-05	-4.1753e-05	-5.05577e-05	-5.24979e-05	-4.86126e-05	-4.06227e-05	-2.78878e-05	-1.40021e-05	4.62153e-06	3.15927e-05	5.97224e-05	8.84616e-05	0.000114093	0.000131878	0.000144637	0.000149698	0.000148176	0.000143821	0.000134953	0.00012509	0.000115809	0.000105633	9.77755e-05	9.12073e-05	8.50163e-05	8.12942e-05	7.77277e-05	7.44972e-05	7.2631e-05	6.98843e-05	6.74401e-05	6.54493e-05	6.23876e-05	5.98836e-05	5.73865e-05	5.41862e-05	5.1787e-05	4.91784e-05	4.63263e-05	4.4285e-05	4.18872e-05	3.95802e-05	3.78898e-05	3.5763e-05	3.39256e-05	3.24417e-05	3.05403e-05	2.90329e-05	2.76477e-05	2.59482e-05	2.46769e-05	2.3362e-05	2.18743e-05	2.07888e-05	1.95578e-05	1.82901e-05	1.73533e-05	1.6223e-05	1.51635e-05	1.43402e-05	1.33189e-05	1.244e-05	1.17009e-05	1.07912e-05	1.00611e-05	9.38729e-06	8.58907e-06	7.97849e-06	7.36067e-06	6.67118e-06	6.1552e-06	5.58996e-06	5.00297e-06	4.56078e-06	4.0474e-06	3.55338e-06	3.16832e-06	2.70678e-06	2.29414e-06	1.95369e-06	1.54373e-06	1.20022e-06	8.9565e-07	5.36265e-07	2.50018e-07	-2.43042e-08	-3.35166e-07	-5.74931e-07	-8.22423e-07	-1.08789e-06	-1.29051e-06	-1.51315e-06	-1.73725e-06	-1.91043e-06	-2.10939e-06	-2.29676e-06	-2.44657e-06	-2.6227e-06	-2.77825e-06	-2.90925e-06	-3.06338e-06	-3.19195e-06	-3.30742e-06	-3.4406e-06	-3.54675e-06	-3.64894e-06	-3.76248e-06	-3.8503e-06	-3.94073e-06	-4.03621e-06	-4.1092e-06	-4.18887e-06	-4.26808e-06	-4.32915e-06	-4.39878e-06	-4.46364e-06	-4.51508e-06	-4.57524e-06	-4.62768e-06	-4.67127e-06	-4.72248e-06	-4.76439e-06	-4.80143e-06	-4.84426e-06	-4.87737e-06	-4.90881e-06	-4.94388e-06	-4.96976e-06	-4.99625e-06	-5.02427e-06	-5.04424e-06	-1.55733e-05	-4.32567e-05	-7.92414e-05	-0.000115608	-0.000148452	-0.000170332	-0.000181483	-0.000182779	-0.000172747	-0.000157641	-0.000127487	-7.81249e-05	-2.13854e-05	3.98419e-05	9.4581e-05	0.000136901	0.000168362	0.000183695	0.00018768	0.000183417	0.000170425	0.000155981	0.000140186	0.00012401	0.000111958	0.000100971	9.26068e-05	8.78683e-05	8.3116e-05	8.05657e-05	7.90177e-05	7.63133e-05	7.49292e-05	7.27823e-05	6.96215e-05	6.74404e-05	6.40451e-05	6.05124e-05	5.78271e-05	5.41145e-05	5.1025e-05	4.84864e-05	4.5217e-05	4.28882e-05	4.06739e-05	3.80026e-05	3.6246e-05	3.4226e-05	3.20217e-05	3.0552e-05	2.86184e-05	2.67638e-05	2.54224e-05	2.35863e-05	2.20367e-05	2.07805e-05	1.91054e-05	1.78338e-05	1.66594e-05	1.51897e-05	1.41507e-05	1.30551e-05	1.17995e-05	1.09352e-05	9.91522e-06	8.8599e-06	8.1185e-06	7.17666e-06	6.30002e-06	5.64499e-06	4.78888e-06	4.06701e-06	3.47577e-06	2.7128e-06	2.12062e-06	1.58012e-06	9.13648e-07	4.26095e-07	-7.05721e-08	-6.42174e-07	-1.04816e-06	-1.50381e-06	-1.98619e-06	-2.33004e-06	-2.74493e-06	-3.14648e-06	-3.44333e-06	-3.81665e-06	-4.14737e-06	-4.40829e-06	-4.73928e-06	-5.00984e-06	-5.24237e-06	-5.53112e-06	-5.75201e-06	-5.96096e-06	-6.20865e-06	-6.38954e-06	-6.5777e-06	-6.78664e-06	-6.93594e-06	-7.10474e-06	-7.27814e-06	-7.40279e-06	-7.55289e-06	-7.69461e-06	-7.80004e-06	-7.93182e-06	-8.04605e-06	-8.13632e-06	-8.25016e-06	-8.34112e-06	-8.41909e-06	-8.5156e-06	-8.58731e-06	-8.65492e-06	-8.73499e-06	-8.79107e-06	-8.84955e-06	-8.91437e-06	-8.95796e-06	-9.00806e-06	-9.05906e-06	-9.09276e-06	-9.13495e-06	-9.17372e-06	-9.19957e-06	-9.23422e-06	-9.2624e-06	-9.28197e-06	-9.30941e-06	-9.32862e-06	-9.34305e-06	5.75101e-05	0.000225873	0.000450231	0.000664041	0.000828613	0.000914067	0.000915301	0.00086268	0.000781727	0.000691112	0.000552321	0.000359042	0.000151508	-2.9427e-05	-0.00016648	-0.000250551	-0.000286685	-0.000293141	-0.000279502	-0.000255103	-0.000231883	-0.000210256	-0.000191379	-0.000179401	-0.000170024	-0.000162291	-0.000158504	-0.000154351	-0.000149758	-0.000147044	-0.000142772	-0.000137812	-0.000134319	-0.000129366	-0.000124238	-0.000120592	-0.000115757	-0.000111155	-0.000107906	-0.000103583	-9.96809e-05	-9.68791e-05	-9.30454e-05	-8.97243e-05	-8.72461e-05	-8.37956e-05	-8.09257e-05	-7.8682e-05	-7.55573e-05	-7.3066e-05	-7.10201e-05	-6.82002e-05	-6.60433e-05	-6.41767e-05	-6.16459e-05	-5.97834e-05	-5.80781e-05	-5.58163e-05	-5.42081e-05	-5.26462e-05	-5.06315e-05	-4.92406e-05	-4.78065e-05	-4.60176e-05	-4.48114e-05	-4.34928e-05	-4.19098e-05	-4.08606e-05	-3.96476e-05	-3.82517e-05	-3.73354e-05	-3.62199e-05	-3.49931e-05	-3.41891e-05	-3.31641e-05	-3.20894e-05	-3.13799e-05	-3.04394e-05	-2.95008e-05	-2.88709e-05	-2.80094e-05	-2.7192e-05	-2.66292e-05	-2.58418e-05	-2.51315e-05	-2.46254e-05	-2.39076e-05	-2.32915e-05	-2.28335e-05	-2.21811e-05	-2.16475e-05	-2.12306e-05	-2.06393e-05	-2.01774e-05
0.63	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-4.08657e-06	-1.54943e-05	-2.87823e-05	-4.00033e-05	-4.81273e-05	-4.93745e-05	-4.47945e-05	-3.61147e-05	-2.27042e-05	-8.15692e-06	1.09372e-05	3.81345e-05	6.63132e-05	9.49877e-05	0.000120491	0.000138117	0.000150691	0.000155553	0.000153823	0.00014925	0.000140164	0.000130083	0.000120586	0.000110204	0.000102146	9.53866e-05	8.90166e-05	8.51222e-05	8.13943e-05	7.80113e-05	7.5998e-05	7.31132e-05	7.05362e-05	6.84169e-05	6.52341e-05	6.26121e-05	6.00016e-05	5.66937e-05	5.41895e-05	5.14809e-05	4.85337e-05	4.64e-05	4.39148e-05	4.15242e-05	3.97528e-05	3.75499e-05	3.56391e-05	3.40846e-05	3.21166e-05	3.05448e-05	2.90979e-05	2.73401e-05	2.60122e-05	2.46434e-05	2.31046e-05	2.19693e-05	2.06912e-05	1.93787e-05	1.83983e-05	1.72269e-05	1.6128e-05	1.52666e-05	1.42094e-05	1.32959e-05	1.25235e-05	1.15824e-05	1.08219e-05	1.01191e-05	9.29339e-06	8.65618e-06	8.01299e-06	7.29942e-06	6.76009e-06	6.17271e-06	5.56461e-06	5.10196e-06	4.56924e-06	4.0567e-06	3.65375e-06	3.1753e-06	2.74641e-06	2.39031e-06	1.96556e-06	1.60778e-06	1.28953e-06	9.17196e-07	6.1843e-07	3.32144e-07	9.93262e-09	-2.40818e-07	-4.98772e-07	-7.74195e-07	-9.86451e-07	-1.21824e-06	-1.45109e-06	-1.63272e-06	-1.83969e-06	-2.03475e-06	-2.19198e-06	-2.37512e-06	-2.53743e-06	-2.67493e-06	-2.83523e-06	-2.96975e-06	-3.09091e-06	-3.22951e-06	-3.34089e-06	-3.44809e-06	-3.56639e-06	-3.65882e-06	-3.75364e-06	-3.85332e-06	-3.93037e-06	-4.01391e-06	-4.09682e-06	-4.16147e-06	-4.23451e-06	-4.30263e-06	-4.35723e-06	-4.42039e-06	-4.47573e-06	-4.5221e-06	-4.57596e-06	-4.62043e-06	-4.65994e-06	-4.70512e-06	-4.7405e-06	-4.77412e-06	-4.81128e-06	-4.83917e-06	-4.8676e-06	-4.89746e-06	-4.91923e-06	-1.52635e-05	-4.25216e-05	-7.79127e-05	-0.000113592	-0.000145698	-0.000166823	-0.000177207	-0.000177729	-0.000166926	-0.000151048	-0.000120322	-7.06476e-05	-1.37836e-05	4.74399e-05	0.000102103	0.0001443	0.000175594	0.000190735	0.0001945	0.000189994	0.000176751	0.000162045	0.000145989	0.000129559	0.000117259	0.00010604	9.74561e-05	9.25087e-05	8.75639e-05	8.48302e-05	8.31084e-05	8.02416e-05	7.86994e-05	7.64021e-05	7.30979e-05	7.0776e-05	6.72472e-05	6.35856e-05	6.07745e-05	5.69433e-05	5.37388e-05	5.10895e-05	4.77158e-05	4.52857e-05	4.29749e-05	4.02124e-05	3.83671e-05	3.62632e-05	3.3979e-05	3.24316e-05	3.04247e-05	2.84998e-05	2.70902e-05	2.519e-05	2.35785e-05	2.22626e-05	2.05313e-05	1.92052e-05	1.79785e-05	1.64597e-05	1.53728e-05	1.42316e-05	1.29328e-05	1.20265e-05	1.09667e-05	9.87349e-06	9.09526e-06	8.11869e-06	7.20873e-06	6.52146e-06	5.63499e-06	4.88383e-06	4.26438e-06	3.47485e-06	2.85692e-06	2.29177e-06	1.602e-06	1.09184e-06	5.73622e-07	-1.84115e-08	-4.44255e-07	-9.18736e-07	-1.41906e-06	-1.78033e-06	-2.2117e-06	-2.62903e-06	-2.94116e-06	-3.32891e-06	-3.67351e-06	-3.94782e-06	-4.29146e-06	-4.57424e-06	-4.81851e-06	-5.11836e-06	-5.35e-06	-5.56926e-06	-5.82671e-06	-6.01707e-06	-6.21426e-06	-6.43179e-06	-6.58944e-06	-6.76616e-06	-6.94714e-06	-7.07914e-06	-7.23621e-06	-7.38463e-06	-7.49653e-06	-7.63445e-06	-7.75459e-06	-7.85057e-06	-7.96983e-06	-8.06602e-06	-8.14903e-06	-8.25033e-06	-8.32667e-06	-8.39874e-06	-8.48305e-06	-8.54324e-06	-8.60566e-06	-8.67424e-06	-8.72149e-06	-8.77508e-06	-8.82943e-06	-8.86637e-06	-8.91167e-06	-8.95342e-06	-8.98216e-06	-9.01957e-06	-9.05042e-06	-9.07257e-06	-9.10248e-06	-9.12408e-06	-9.14082e-06	5.7748e-05	0.000226195	0.000450725	0.00066478	0.000829579	0.000915166	0.000916386	0.000863558	0.000782236	0.000691161	0.000551825	0.000357947	0.000149798	-3.17028e-05	-0.0001692	-0.000253575	-0.00028988	-0.000296386	-0.000282715	-0.000258234	-0.000234895	-0.000213138	-0.000194133	-0.000182027	-0.000172533	-0.000164694	-0.000160803	-0.000156557	-0.000151878	-0.000149078	-0.000144727	-0.000139691	-0.00013612	-0.000131095	-0.000125897	-0.000122181	-0.000117281	-0.000112615	-0.000109303	-0.000104922	-0.000100964	-9.81057e-05	-9.42205e-05	-9.0849e-05	-8.8321e-05	-8.48249e-05	-8.191e-05	-7.96221e-05	-7.6457e-05	-7.39254e-05	-7.18403e-05	-6.89844e-05	-6.67916e-05	-6.48902e-05	-6.23274e-05	-6.04328e-05	-5.86967e-05	-5.64065e-05	-5.47697e-05	-5.31805e-05	-5.11405e-05	-4.97241e-05	-4.82658e-05	-4.64545e-05	-4.52256e-05	-4.38856e-05	-4.22826e-05	-4.12132e-05	-3.99814e-05	-3.85677e-05	-3.76334e-05	-3.65012e-05	-3.52586e-05	-3.44386e-05	-3.33988e-05	-3.23101e-05	-3.15865e-05	-3.06329e-05	-2.96818e-05	-2.90394e-05	-2.81663e-05	-2.73378e-05	-2.67638e-05	-2.59663e-05	-2.52461e-05	-2.47302e-05	-2.40034e-05	-2.33786e-05	-2.29119e-05	-2.22515e-05	-2.17101e-05	-2.12855e-05	-2.06872e-05	-2.02184e-05
0.635	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-3.91597e-06	-1.49333e-05	-2.76746e-05	-3.82617e-05	-4.57082e-05	-4.62655e-05	-4.09941e-05	-3.16275e-05	-1.75444e-05	-2.33874e-06	1.72237e-05	4.46463e-05	7.28737e-05	0.000101484	0.00012686	0.000144327	0.000156717	0.000161381	0.000159445	0.000154654	0.000145352	0.000135054	0.000125342	0.000114755	0.000106497	9.9548e-05	9.29998e-05	8.89341e-05	8.50457e-05	8.15108e-05	7.93512e-05	7.6329e-05	7.36198e-05	7.13729e-05	6.80694e-05	6.533e-05	6.26066e-05	5.91917e-05	5.65831e-05	5.37752e-05	5.07333e-05	4.85076e-05	4.59354e-05	4.34616e-05	4.16097e-05	3.9331e-05	3.73472e-05	3.57225e-05	3.36883e-05	3.20524e-05	3.0544e-05	2.87282e-05	2.7344e-05	2.59216e-05	2.43319e-05	2.31472e-05	2.18222e-05	2.0465e-05	1.94413e-05	1.8229e-05	1.70908e-05	1.61916e-05	1.50987e-05	1.41506e-05	1.33452e-05	1.23729e-05	1.15821e-05	1.08504e-05	9.99734e-06	9.33362e-06	8.66518e-06	7.92765e-06	7.36509e-06	6.75566e-06	6.12654e-06	5.64355e-06	5.09157e-06	4.5606e-06	4.13983e-06	3.64455e-06	3.19948e-06	2.8278e-06	2.38833e-06	2.01635e-06	1.68448e-06	1.29925e-06	9.88022e-07	6.89824e-07	3.56312e-07	9.46229e-08	-1.7375e-07	-4.59088e-07	-6.80942e-07	-9.21848e-07	-1.1634e-06	-1.35345e-06	-1.56841e-06	-1.77112e-06	-1.93573e-06	-2.12588e-06	-2.29491e-06	-2.43889e-06	-2.60533e-06	-2.74577e-06	-2.87263e-06	-3.01662e-06	-3.13322e-06	-3.2454e-06	-3.36845e-06	-3.46547e-06	-3.56468e-06	-3.66854e-06	-3.74964e-06	-3.83704e-06	-3.92364e-06	-3.99186e-06	-4.06829e-06	-4.13968e-06	-4.19743e-06	-4.26359e-06	-4.32181e-06	-4.37097e-06	-4.42748e-06	-4.4745e-06	-4.51647e-06	-4.56399e-06	-4.60165e-06	-4.63744e-06	-4.67668e-06	-4.70659e-06	-4.73695e-06	-4.76867e-06	-4.79224e-06	-1.49525e-05	-4.17874e-05	-7.65876e-05	-0.000111582	-0.000142955	-0.000163327	-0.000172947	-0.000172699	-0.000161129	-0.000144484	-0.000113189	-6.32025e-05	-6.21444e-06	5.50052e-05	0.000109592	0.000151667	0.000182796	0.000197746	0.000201292	0.000196544	0.000183051	0.000168084	0.000151768	0.000135087	0.00012254	0.000111089	0.000102287	9.71314e-05	9.19952e-05	8.9079e-05	8.71842e-05	8.41558e-05	8.24563e-05	8.00094e-05	7.65626e-05	7.41006e-05	7.04389e-05	6.6649e-05	6.37127e-05	5.97635e-05	5.64447e-05	5.3685e-05	5.02078e-05	4.76769e-05	4.527e-05	4.24169e-05	4.04833e-05	3.82958e-05	3.59321e-05	3.43073e-05	3.22275e-05	3.02327e-05	2.87552e-05	2.67913e-05	2.51181e-05	2.37428e-05	2.19556e-05	2.05752e-05	1.92966e-05	1.77288e-05	1.65942e-05	1.54077e-05	1.40659e-05	1.31177e-05	1.20184e-05	1.08874e-05	1.00725e-05	9.06142e-06	8.11829e-06	7.39892e-06	6.48223e-06	5.70192e-06	5.05439e-06	4.2384e-06	3.59485e-06	3.00514e-06	2.2922e-06	1.75951e-06	1.21984e-06	6.07467e-07	1.61852e-07	-3.31385e-07	-8.49583e-07	-1.2282e-06	-1.67598e-06	-2.10902e-06	-2.43638e-06	-2.83849e-06	-3.19692e-06	-3.48457e-06	-3.84081e-06	-4.13576e-06	-4.39173e-06	-4.70264e-06	-4.94501e-06	-5.17452e-06	-5.4417e-06	-5.6415e-06	-5.8477e-06	-6.07379e-06	-6.23976e-06	-6.42439e-06	-6.61293e-06	-6.75225e-06	-6.91628e-06	-7.07137e-06	-7.18973e-06	-7.33377e-06	-7.45982e-06	-7.56149e-06	-7.68615e-06	-7.78757e-06	-7.87561e-06	-7.98169e-06	-8.06266e-06	-8.13917e-06	-8.22772e-06	-8.29202e-06	-8.35837e-06	-8.43072e-06	-8.48161e-06	-8.53869e-06	-8.59639e-06	-8.63658e-06	-8.68498e-06	-8.72971e-06	-8.76135e-06	-8.80153e-06	-8.83504e-06	-8.85978e-06	-8.89215e-06	-8.91615e-06	-8.9352e-06	5.79891e-05	0.00022652	0.00045122	0.000665519	0.000830543	0.000916263	0.00091747	0.000864436	0.000782747	0.000691214	0.000551338	0.000356863	0.000148102	-3.39614e-05	-0.000171901	-0.000256577	-0.000293053	-0.000299609	-0.000285907	-0.000261343	-0.000237886	-0.000216	-0.000196868	-0.000184634	-0.000175024	-0.000167079	-0.000163086	-0.000158747	-0.000153982	-0.000151097	-0.000146666	-0.000141554	-0.000137907	-0.00013281	-0.000127543	-0.000123756	-0.000118791	-0.000114063	-0.000110688	-0.000106249	-0.000102235	-9.9321e-05	-9.53847e-05	-9.19631e-05	-8.93856e-05	-8.58441e-05	-8.28845e-05	-8.05527e-05	-7.73472e-05	-7.47757e-05	-7.26516e-05	-6.97599e-05	-6.75314e-05	-6.55954e-05	-6.30007e-05	-6.10743e-05	-5.93075e-05	-5.69891e-05	-5.53239e-05	-5.37075e-05	-5.16424e-05	-5.02006e-05	-4.87183e-05	-4.68846e-05	-4.56332e-05	-4.4272e-05	-4.26491e-05	-4.15596e-05	-4.0309e-05	-3.88776e-05	-3.79255e-05	-3.67767e-05	-3.55184e-05	-3.46825e-05	-3.36281e-05	-3.25254e-05	-3.17877e-05	-3.08211e-05	-2.98577e-05	-2.92027e-05	-2.83183e-05	-2.74786e-05	-2.68937e-05	-2.6086e-05	-2.5356e-05	-2.48303e-05	-2.40946e-05	-2.34611e-05	-2.29857e-05	-2.23175e-05	-2.17683e-05	-2.13361e-05	-2.07309e-05	-2.02553e-05
0.64	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-3.747e-06	-1.43776e-05	-2.65773e-05	-3.65363e-05	-4.33117e-05	-4.31855e-05	-3.7229e-05	-2.71821e-05	-1.24327e-05	3.42533e-06	2.34519e-05	5.10977e-05	7.93736e-05	0.00010792	0.000133171	0.000150481	0.000162688	0.000167157	0.000165015	0.00016001	0.000150494	0.000139981	0.000130056	0.000119266	0.00011081	0.000103674	9.69491e-05	9.27137e-05	8.86664e-05	8.49814e-05	8.26769e-05	7.95188e-05	7.66788e-05	7.43054e-05	7.08825e-05	6.80269e-05	6.51919e-05	6.1671e-05	5.89591e-05	5.60527e-05	5.29171e-05	5.06003e-05	4.79421e-05	4.5386e-05	4.34544e-05	4.11006e-05	3.90446e-05	3.73503e-05	3.52506e-05	3.35512e-05	3.19821e-05	3.01089e-05	2.86689e-05	2.71934e-05	2.55532e-05	2.43196e-05	2.29483e-05	2.15468e-05	2.04802e-05	1.92274e-05	1.80504e-05	1.71136e-05	1.59853e-05	1.50032e-05	1.4165e-05	1.31617e-05	1.23411e-05	1.15807e-05	1.07005e-05	1.00106e-05	9.31713e-06	8.55586e-06	7.97029e-06	7.33902e-06	6.68909e-06	6.18594e-06	5.61488e-06	5.06564e-06	4.62723e-06	4.11528e-06	3.65418e-06	3.26706e-06	2.813e-06	2.42694e-06	2.08157e-06	1.68356e-06	1.35998e-06	1.04997e-06	7.05255e-07	4.32721e-07	1.54018e-07	-1.41153e-07	-3.72525e-07	-6.22473e-07	-8.72666e-07	-1.07107e-06	-1.29394e-06	-1.50425e-06	-1.67619e-06	-1.87328e-06	-2.049e-06	-2.19941e-06	-2.37194e-06	-2.51827e-06	-2.65076e-06	-2.80012e-06	-2.92189e-06	-3.03904e-06	-3.16681e-06	-3.26839e-06	-3.37196e-06	-3.47998e-06	-3.56511e-06	-3.65634e-06	-3.74662e-06	-3.81839e-06	-3.8982e-06	-3.97284e-06	-4.03372e-06	-4.10286e-06	-4.16396e-06	-4.21589e-06	-4.27504e-06	-4.32462e-06	-4.36904e-06	-4.4189e-06	-4.45882e-06	-4.49679e-06	-4.53811e-06	-4.57004e-06	-4.60233e-06	-4.63589e-06	-4.66125e-06	-1.46394e-05	-4.1055e-05	-7.52699e-05	-0.000109587	-0.000140232	-0.000159858	-0.000168723	-0.000167712	-0.000155381	-0.000137976	-0.000106117	-5.58217e-05	1.28926e-06	6.25052e-05	0.000117017	0.000158971	0.000189936	0.000204697	0.000208026	0.000203039	0.000189298	0.000174073	0.0001575	0.000140569	0.000127778	0.000116098	0.00010708	0.000101719	9.63931e-05	9.32963e-05	9.12302e-05	8.80418e-05	8.61867e-05	8.35916e-05	8.00036e-05	7.7403e-05	7.36097e-05	6.96929e-05	6.66327e-05	6.25667e-05	5.91346e-05	5.62658e-05	5.26859e-05	5.00553e-05	4.75532e-05	4.46104e-05	4.25894e-05	4.03191e-05	3.78768e-05	3.61754e-05	3.40234e-05	3.19594e-05	3.04147e-05	2.83876e-05	2.66534e-05	2.52192e-05	2.33766e-05	2.19425e-05	2.06125e-05	1.89961e-05	1.78143e-05	1.65829e-05	1.51986e-05	1.4209e-05	1.30705e-05	1.19021e-05	1.10509e-05	1.00055e-05	9.02954e-06	8.27836e-06	7.33173e-06	6.52253e-06	5.84718e-06	5.00497e-06	4.33602e-06	3.72199e-06	2.98606e-06	2.43106e-06	1.87012e-06	1.23758e-06	7.72361e-07	2.60527e-07	-2.75394e-07	-6.71221e-07	-1.13527e-06	-1.5839e-06	-1.92635e-06	-2.34272e-06	-2.71487e-06	-3.01576e-06	-3.3845e-06	-3.69154e-06	-3.95912e-06	-4.28102e-06	-4.53403e-06	-4.77372e-06	-5.05057e-06	-5.25975e-06	-5.47488e-06	-5.7095e-06	-5.88373e-06	-6.07621e-06	-6.27227e-06	-6.41888e-06	-6.58982e-06	-6.75155e-06	-6.87634e-06	-7.02647e-06	-7.1584e-06	-7.26574e-06	-7.39578e-06	-7.50241e-06	-7.59546e-06	-7.7063e-06	-7.79189e-06	-7.87283e-06	-7.9656e-06	-8.03401e-06	-8.10428e-06	-8.18038e-06	-8.23493e-06	-8.29549e-06	-8.35653e-06	-8.39997e-06	-8.45147e-06	-8.49919e-06	-8.53373e-06	-8.57667e-06	-8.61287e-06	-8.64019e-06	-8.67504e-06	-8.70144e-06	-8.72281e-06	5.82366e-05	0.000226851	0.000451719	0.000666259	0.000831506	0.000917358	0.000918552	0.000865314	0.000783263	0.000691276	0.000550865	0.0003558	0.000146434	-3.61856e-05	-0.000174562	-0.000259538	-0.000296182	-0.000302788	-0.000289054	-0.000264409	-0.000240835	-0.000218822	-0.000199564	-0.000187204	-0.000177478	-0.000169428	-0.000165334	-0.000160904	-0.000156054	-0.000153084	-0.000148575	-0.000143388	-0.000139665	-0.000134498	-0.000129162	-0.000125306	-0.000120277	-0.000115486	-0.000112049	-0.000107553	-0.000103483	-0.000100514	-9.65271e-05	-9.3056e-05	-9.04295e-05	-8.68432e-05	-8.38393e-05	-8.1464e-05	-7.82188e-05	-7.56077e-05	-7.3445e-05	-7.0518e-05	-6.82542e-05	-6.62839e-05	-6.36579e-05	-6.16999e-05	-5.99028e-05	-5.75564e-05	-5.58632e-05	-5.42199e-05	-5.213e-05	-5.06632e-05	-4.91571e-05	-4.73014e-05	-4.60277e-05	-4.46454e-05	-4.3003e-05	-4.18936e-05	-4.06244e-05	-3.91756e-05	-3.82058e-05	-3.70406e-05	-3.57669e-05	-3.49153e-05	-3.38464e-05	-3.27299e-05	-3.19782e-05	-3.09989e-05	-3.00232e-05	-2.93559e-05	-2.84602e-05	-2.76096e-05	-2.70138e-05	-2.61962e-05	-2.54564e-05	-2.49211e-05	-2.41767e-05	-2.35345e-05	-2.30506e-05	-2.23747e-05	-2.18178e-05	-2.13781e-05	-2.07661e-05	-2.02837e-05
0.645	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-3.57803e-06	-1.3822e-05	-2.548e-05	-3.4811e-05	-4.09152e-05	-4.01055e-05	-3.3464e-05	-2.27366e-05	-7.32098e-06	9.18941e-06	2.96801e-05	5.75491e-05	8.58735e-05	0.000114357	0.000139481	0.000156634	0.000168659	0.000172932	0.000170586	0.000165366	0.000155636	0.000144908	0.00013477	0.000123777	0.000115124	0.000107799	0.000100898	9.64934e-05	9.22872e-05	8.84519e-05	8.60026e-05	8.27085e-05	7.97377e-05	7.7238e-05	7.36957e-05	7.07238e-05	6.77771e-05	6.41502e-05	6.1335e-05	5.83302e-05	5.5101e-05	5.26931e-05	4.99488e-05	4.73104e-05	4.52991e-05	4.28702e-05	4.0742e-05	3.89781e-05	3.68128e-05	3.505e-05	3.34202e-05	3.14895e-05	2.99938e-05	2.84652e-05	2.67746e-05	2.54921e-05	2.40744e-05	2.26286e-05	2.15192e-05	2.02258e-05	1.901e-05	1.80357e-05	1.6872e-05	1.58558e-05	1.49848e-05	1.39506e-05	1.31e-05	1.2311e-05	1.14037e-05	1.06875e-05	9.96907e-06	9.18407e-06	8.57549e-06	7.92238e-06	7.25163e-06	6.72833e-06	6.13819e-06	5.57069e-06	5.11464e-06	4.586e-06	4.10887e-06	3.70632e-06	3.23766e-06	2.83754e-06	2.47866e-06	2.06787e-06	1.73193e-06	1.41012e-06	1.0542e-06	7.70818e-07	4.81785e-07	1.76781e-07	-6.41088e-08	-3.23098e-07	-5.81929e-07	-7.88684e-07	-1.01948e-06	-1.23738e-06	-1.41664e-06	-1.62068e-06	-1.80308e-06	-1.95992e-06	-2.13856e-06	-2.29076e-06	-2.4289e-06	-2.58361e-06	-2.71057e-06	-2.83268e-06	-2.96517e-06	-3.07131e-06	-3.17924e-06	-3.29142e-06	-3.38057e-06	-3.47565e-06	-3.56959e-06	-3.64491e-06	-3.72811e-06	-3.80599e-06	-3.87002e-06	-3.94214e-06	-4.00611e-06	-4.06082e-06	-4.12261e-06	-4.17474e-06	-4.22161e-06	-4.27381e-06	-4.316e-06	-4.35614e-06	-4.39954e-06	-4.43348e-06	-4.4677e-06	-4.50312e-06	-4.53027e-06	-1.43262e-05	-4.03226e-05	-7.39522e-05	-0.000107591	-0.000137508	-0.00015639	-0.000164498	-0.000162724	-0.000149633	-0.000131468	-9.90449e-05	-4.84408e-05	8.79296e-06	7.00053e-05	0.000124442	0.000166275	0.000197077	0.000211648	0.00021476	0.000209534	0.000195546	0.000180062	0.000163232	0.000146052	0.000133017	0.000121108	0.000111873	0.000106306	0.000100791	9.75135e-05	9.52762e-05	9.19279e-05	8.9917e-05	8.71739e-05	8.34447e-05	8.07054e-05	7.67805e-05	7.27367e-05	6.95527e-05	6.53699e-05	6.18245e-05	5.88466e-05	5.51641e-05	5.24336e-05	4.98365e-05	4.68039e-05	4.46954e-05	4.23425e-05	3.98214e-05	3.80434e-05	3.58193e-05	3.3686e-05	3.20742e-05	2.99839e-05	2.81886e-05	2.66956e-05	2.47977e-05	2.33099e-05	2.19284e-05	2.02635e-05	1.90344e-05	1.77582e-05	1.63313e-05	1.53002e-05	1.41225e-05	1.29168e-05	1.20292e-05	1.09496e-05	9.94078e-06	9.15781e-06	8.18124e-06	7.34314e-06	6.63996e-06	5.77155e-06	5.07719e-06	4.43883e-06	3.67993e-06	3.10261e-06	2.5204e-06	1.86769e-06	1.38287e-06	8.52438e-07	2.98795e-07	-1.14237e-07	-5.94564e-07	-1.05878e-06	-1.41632e-06	-1.84695e-06	-2.23282e-06	-2.54695e-06	-2.9282e-06	-3.24731e-06	-3.52651e-06	-3.85939e-06	-4.12304e-06	-4.37293e-06	-4.65943e-06	-4.87799e-06	-5.10207e-06	-5.3452e-06	-5.52769e-06	-5.72804e-06	-5.93161e-06	-6.08551e-06	-6.26336e-06	-6.43173e-06	-6.56295e-06	-6.71918e-06	-6.85698e-06	-6.96999e-06	-7.10542e-06	-7.21725e-06	-7.31531e-06	-7.43091e-06	-7.52112e-06	-7.60649e-06	-7.70348e-06	-7.77599e-06	-7.85019e-06	-7.93005e-06	-7.98824e-06	-8.05228e-06	-8.11667e-06	-8.16336e-06	-8.21796e-06	-8.26868e-06	-8.30611e-06	-8.35182e-06	-8.39069e-06	-8.42061e-06	-8.45793e-06	-8.48673e-06	-8.51042e-06	5.8484e-05	0.000227182	0.000452218	0.000667	0.000832469	0.000918453	0.000919633	0.000866192	0.000783778	0.000691339	0.000550393	0.000354738	0.000144766	-3.84098e-05	-0.000177224	-0.000262499	-0.000299311	-0.000305966	-0.000292202	-0.000267476	-0.000243784	-0.000221644	-0.00020226	-0.000189773	-0.000179932	-0.000171778	-0.000167583	-0.000163061	-0.000158126	-0.000155072	-0.000150484	-0.000145222	-0.000141423	-0.000136185	-0.00013078	-0.000126855	-0.000121762	-0.00011691	-0.00011341	-0.000108857	-0.000104731	-0.000101707	-9.76696e-05	-9.41488e-05	-9.14734e-05	-8.78422e-05	-8.47941e-05	-8.23753e-05	-7.90903e-05	-7.64398e-05	-7.42385e-05	-7.12761e-05	-6.8977e-05	-6.69724e-05	-6.4315e-05	-6.23256e-05	-6.04981e-05	-5.81238e-05	-5.64024e-05	-5.47323e-05	-5.26176e-05	-5.11258e-05	-4.95959e-05	-4.77181e-05	-4.64221e-05	-4.50189e-05	-4.33568e-05	-4.22276e-05	-4.09398e-05	-3.94736e-05	-3.84862e-05	-3.73046e-05	-3.60153e-05	-3.5148e-05	-3.40646e-05	-3.29344e-05	-3.21688e-05	-3.11767e-05	-3.01887e-05	-2.95091e-05	-2.86021e-05	-2.77407e-05	-2.71339e-05	-2.63063e-05	-2.55569e-05	-2.50119e-05	-2.42587e-05	-2.36079e-05	-2.31155e-05	-2.24318e-05	-2.18674e-05	-2.14201e-05	-2.08013e-05	-2.0312e-05
0.65	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-3.40906e-06	-1.32663e-05	-2.43826e-05	-3.30857e-05	-3.85187e-05	-3.70255e-05	-2.96989e-05	-1.82912e-05	-2.20925e-06	1.49535e-05	3.59082e-05	6.40006e-05	9.23733e-05	0.000120793	0.000145792	0.000162788	0.000174629	0.000178708	0.000176157	0.000170722	0.000160777	0.000149834	0.000139484	0.000128288	0.000119438	0.000111925	0.000104848	0.000100273	9.5908e-05	9.19225e-05	8.93283e-05	8.58982e-05	8.27966e-05	8.01705e-05	7.65088e-05	7.34208e-05	7.03623e-05	6.66295e-05	6.37109e-05	6.06077e-05	5.72848e-05	5.47859e-05	5.19555e-05	4.92347e-05	4.71438e-05	4.46399e-05	4.24394e-05	4.06059e-05	3.83751e-05	3.65489e-05	3.48582e-05	3.28702e-05	3.13187e-05	2.9737e-05	2.7996e-05	2.66645e-05	2.52004e-05	2.37105e-05	2.25581e-05	2.12243e-05	1.99696e-05	1.89577e-05	1.77587e-05	1.67084e-05	1.58046e-05	1.47394e-05	1.38589e-05	1.30413e-05	1.21069e-05	1.13645e-05	1.0621e-05	9.81228e-06	9.18069e-06	8.50574e-06	7.81418e-06	7.27072e-06	6.6615e-06	6.07574e-06	5.60204e-06	5.05673e-06	4.56356e-06	4.14557e-06	3.66233e-06	3.24813e-06	2.87575e-06	2.45218e-06	2.10389e-06	1.77026e-06	1.40314e-06	1.10892e-06	8.09552e-07	4.94715e-07	2.44308e-07	-2.37236e-08	-2.91193e-07	-5.06299e-07	-7.45013e-07	-9.70511e-07	-1.1571e-06	-1.36808e-06	-1.55717e-06	-1.72044e-06	-1.90517e-06	-2.06325e-06	-2.20704e-06	-2.36711e-06	-2.49925e-06	-2.62631e-06	-2.76352e-06	-2.87424e-06	-2.98652e-06	-3.10286e-06	-3.19604e-06	-3.29495e-06	-3.39257e-06	-3.47144e-06	-3.55802e-06	-3.63915e-06	-3.70631e-06	-3.78142e-06	-3.84827e-06	-3.90574e-06	-3.97017e-06	-4.02485e-06	-4.07418e-06	-4.12872e-06	-4.17317e-06	-4.21549e-06	-4.26096e-06	-4.29692e-06	-4.33307e-06	-4.37034e-06	-4.39929e-06	-1.4013e-05	-3.95902e-05	-7.26344e-05	-0.000105595	-0.000134785	-0.000152922	-0.000160274	-0.000157737	-0.000143885	-0.00012496	-9.19729e-05	-4.106e-05	1.62966e-05	7.75053e-05	0.000131867	0.000173579	0.000204217	0.000218599	0.000221494	0.000216029	0.000201793	0.000186052	0.000168964	0.000151535	0.000138255	0.000126117	0.000116666	0.000110894	0.000105189	0.000101731	9.93222e-05	9.58139e-05	9.36474e-05	9.07562e-05	8.68858e-05	8.40078e-05	7.99513e-05	7.57806e-05	7.24726e-05	6.8173e-05	6.45145e-05	6.14273e-05	5.76422e-05	5.4812e-05	5.21197e-05	4.89974e-05	4.68015e-05	4.43658e-05	4.17661e-05	3.99115e-05	3.76152e-05	3.54127e-05	3.37336e-05	3.15801e-05	2.97239e-05	2.8172e-05	2.62188e-05	2.46772e-05	2.32443e-05	2.15309e-05	2.02546e-05	1.89334e-05	1.74639e-05	1.63914e-05	1.51746e-05	1.39314e-05	1.30076e-05	1.18937e-05	1.0852e-05	1.00372e-05	9.03074e-06	8.16375e-06	7.43275e-06	6.53812e-06	5.81837e-06	5.15568e-06	4.37379e-06	3.77415e-06	3.17068e-06	2.4978e-06	1.99338e-06	1.44435e-06	8.72984e-07	4.42746e-07	-5.3855e-08	-5.3366e-07	-9.06298e-07	-1.35118e-06	-1.75077e-06	-2.07814e-06	-2.47189e-06	-2.80309e-06	-3.0939e-06	-3.43776e-06	-3.71206e-06	-3.97213e-06	-4.2683e-06	-4.49624e-06	-4.72926e-06	-4.9809e-06	-5.17166e-06	-5.37987e-06	-5.59095e-06	-5.75213e-06	-5.9369e-06	-6.11191e-06	-6.24956e-06	-6.41188e-06	-6.55556e-06	-6.67424e-06	-6.81505e-06	-6.93209e-06	-7.03516e-06	-7.15552e-06	-7.25035e-06	-7.34015e-06	-7.44137e-06	-7.51798e-06	-7.5961e-06	-7.67971e-06	-7.74155e-06	-7.80908e-06	-7.87682e-06	-7.92675e-06	-7.98445e-06	-8.03816e-06	-8.07849e-06	-8.12697e-06	-8.16851e-06	-8.20102e-06	-8.24082e-06	-8.27202e-06	-8.29803e-06	5.87315e-05	0.000227512	0.000452717	0.00066774	0.000833432	0.000919547	0.000920715	0.00086707	0.000784293	0.000691401	0.00054992	0.000353675	0.000143098	-4.0634e-05	-0.000179885	-0.000265459	-0.00030244	-0.000309145	-0.000295349	-0.000270542	-0.000246733	-0.000224466	-0.000204955	-0.000192343	-0.000182387	-0.000174127	-0.000169831	-0.000165218	-0.000160198	-0.000157059	-0.000152393	-0.000147057	-0.000143181	-0.000137872	-0.000132399	-0.000128404	-0.000123247	-0.000118333	-0.000114771	-0.000110161	-0.00010598	-0.0001029	-9.8812e-05	-9.52417e-05	-9.25172e-05	-8.88412e-05	-8.57489e-05	-8.32867e-05	-7.99618e-05	-7.72718e-05	-7.50319e-05	-7.20341e-05	-6.96997e-05	-6.7661e-05	-6.49721e-05	-6.29512e-05	-6.10933e-05	-5.86912e-05	-5.69417e-05	-5.52447e-05	-5.31052e-05	-5.15883e-05	-5.00347e-05	-4.81349e-05	-4.68166e-05	-4.53923e-05	-4.37106e-05	-4.25616e-05	-4.12552e-05	-3.97716e-05	-3.87665e-05	-3.75685e-05	-3.62637e-05	-3.53808e-05	-3.42829e-05	-3.31389e-05	-3.23594e-05	-3.13545e-05	-3.03542e-05	-2.96623e-05	-2.8744e-05	-2.78717e-05	-2.72539e-05	-2.64165e-05	-2.56574e-05	-2.51027e-05	-2.43407e-05	-2.36813e-05	-2.31804e-05	-2.2489e-05	-2.19169e-05	-2.14621e-05	-2.08365e-05	-2.03404e-05
0.655	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-3.24475e-06	-1.27259e-05	-2.33154e-05	-3.14076e-05	-3.61877e-05	-3.40296e-05	-2.60366e-05	-1.39671e-05	2.76301e-06	2.05603e-05	4.19666e-05	7.02763e-05	9.86964e-05	0.000127055	0.000151931	0.000168775	0.000180439	0.000184327	0.000181577	0.000175934	0.000165781	0.000154629	0.000144073	0.000132679	0.000123637	0.000115942	0.000108693	0.000103954	9.94341e-05	9.53025e-05	9.25676e-05	8.90054e-05	8.57767e-05	8.30278e-05	7.925e-05	7.60491e-05	7.28822e-05	6.90464e-05	6.60274e-05	6.28286e-05	5.94147e-05	5.68272e-05	5.39132e-05	5.11124e-05	4.8944e-05	4.63672e-05	4.40966e-05	4.21955e-05	3.99009e-05	3.80131e-05	3.62634e-05	3.42195e-05	3.26138e-05	3.09805e-05	2.91906e-05	2.78115e-05	2.63023e-05	2.47694e-05	2.35753e-05	2.22021e-05	2.09096e-05	1.98613e-05	1.86279e-05	1.75445e-05	1.66088e-05	1.55135e-05	1.4604e-05	1.37584e-05	1.27978e-05	1.20298e-05	1.1262e-05	1.04302e-05	9.77624e-06	9.08005e-06	8.36825e-06	7.80519e-06	7.17742e-06	6.57389e-06	6.08302e-06	5.52149e-06	5.01273e-06	4.57972e-06	4.08228e-06	3.65439e-06	3.26887e-06	2.83287e-06	2.47255e-06	2.12743e-06	1.7494e-06	1.44462e-06	1.1352e-06	8.10791e-07	5.51116e-07	2.74279e-07	-1.60229e-09	-2.24843e-07	-4.71272e-07	-7.0417e-07	-8.979e-07	-1.11565e-06	-1.31124e-06	-1.48078e-06	-1.67146e-06	-1.83528e-06	-1.98457e-06	-2.14987e-06	-2.28707e-06	-2.41896e-06	-2.56078e-06	-2.67595e-06	-2.79249e-06	-2.91289e-06	-3.01e-06	-3.11265e-06	-3.21387e-06	-3.29621e-06	-3.38609e-06	-3.4704e-06	-3.54062e-06	-3.61865e-06	-3.68832e-06	-3.7485e-06	-3.81552e-06	-3.8727e-06	-3.92442e-06	-3.98126e-06	-4.02793e-06	-4.07238e-06	-4.1199e-06	-4.15783e-06	-4.19588e-06	-4.23497e-06	-4.26568e-06	-1.37023e-05	-3.88717e-05	-7.13467e-05	-0.000103648	-0.000132131	-0.000149542	-0.000156158	-0.00015288	-0.000138288	-0.000118623	-8.50879e-05	-3.38745e-05	2.36018e-05	8.4807e-05	0.000139096	0.00018069	0.000211169	0.000225367	0.000228052	0.000222354	0.000207878	0.000191885	0.000174548	0.000156877	0.00014336	0.000130999	0.000121338	0.000115365	0.000109476	0.000105843	0.000103268	9.96041e-05	9.72862e-05	9.42511e-05	9.02435e-05	8.72307e-05	8.30464e-05	7.87523e-05	7.5324e-05	7.09108e-05	6.71422e-05	6.3949e-05	6.00641e-05	5.7137e-05	5.43522e-05	5.11427e-05	4.88619e-05	4.63457e-05	4.36696e-05	4.17405e-05	3.9374e-05	3.71042e-05	3.53598e-05	3.31449e-05	3.12293e-05	2.96203e-05	2.76132e-05	2.60194e-05	2.45365e-05	2.27759e-05	2.14537e-05	2.00889e-05	1.8578e-05	1.74652e-05	1.62102e-05	1.49307e-05	1.39715e-05	1.28244e-05	1.17507e-05	1.0905e-05	9.86937e-06	8.97428e-06	8.21621e-06	7.29607e-06	6.55161e-06	5.86525e-06	5.061e-06	4.43964e-06	3.81547e-06	3.12295e-06	2.59945e-06	2.03232e-06	1.4437e-06	9.96706e-07	4.84256e-07	-1.07302e-08	-3.98071e-07	-8.56838e-07	-1.2698e-06	-1.61007e-06	-2.01601e-06	-2.35898e-06	-2.66111e-06	-3.01568e-06	-3.30035e-06	-3.57036e-06	-3.87595e-06	-4.11304e-06	-4.35479e-06	-4.61474e-06	-4.81357e-06	-5.02944e-06	-5.24786e-06	-5.41616e-06	-5.60769e-06	-5.78918e-06	-5.93311e-06	-6.10139e-06	-6.25081e-06	-6.37504e-06	-6.52111e-06	-6.64324e-06	-6.75122e-06	-6.87624e-06	-6.97559e-06	-7.06973e-06	-7.17509e-06	-7.25572e-06	-7.33769e-06	-7.42499e-06	-7.49041e-06	-7.56136e-06	-7.63238e-06	-7.68551e-06	-7.74626e-06	-7.8029e-06	-7.84608e-06	-7.89728e-06	-7.94146e-06	-7.97652e-06	-8.01876e-06	-8.05233e-06	-8.08063e-06	5.8983e-05	0.000227845	0.000453213	0.000668471	0.000834379	0.000920622	0.000921776	0.000867934	0.000784804	0.000691473	0.000549473	0.000352655	0.000141491	-4.27822e-05	-0.000182458	-0.000268323	-0.000305468	-0.000312221	-0.000298395	-0.000273508	-0.000249586	-0.000227195	-0.000207562	-0.000194828	-0.000184759	-0.000176398	-0.000172003	-0.000167301	-0.0001622	-0.000158978	-0.000154237	-0.000148827	-0.000144877	-0.0001395	-0.00013396	-0.000129898	-0.000124679	-0.000119704	-0.000116082	-0.000111417	-0.000107181	-0.000104048	-9.99109e-05	-9.62925e-05	-9.35205e-05	-8.9801e-05	-8.66657e-05	-8.41613e-05	-8.07978e-05	-7.80694e-05	-7.57921e-05	-7.276e-05	-7.03913e-05	-6.83194e-05	-6.56e-05	-6.35485e-05	-6.16612e-05	-5.9232e-05	-5.74552e-05	-5.57322e-05	-5.35686e-05	-5.20275e-05	-5.04508e-05	-4.85296e-05	-4.71896e-05	-4.5745e-05	-4.40443e-05	-4.2876e-05	-4.15516e-05	-4.00511e-05	-3.90289e-05	-3.7815e-05	-3.64952e-05	-3.5597e-05	-3.44851e-05	-3.33278e-05	-3.25348e-05	-3.15175e-05	-3.05054e-05	-2.98015e-05	-2.88723e-05	-2.79894e-05	-2.73611e-05	-2.6514e-05	-2.57455e-05	-2.51814e-05	-2.4411e-05	-2.37432e-05	-2.32341e-05	-2.25352e-05	-2.19557e-05	-2.14937e-05	-2.08614e-05	-2.03588e-05
0.66	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-3.08045e-06	-1.21855e-05	-2.22482e-05	-2.97295e-05	-3.38567e-05	-3.10337e-05	-2.23744e-05	-9.64301e-06	7.73527e-06	2.61671e-05	4.80249e-05	7.65521e-05	0.00010502	0.000133316	0.000158071	0.000174762	0.000186248	0.000189947	0.000186998	0.000181146	0.000170785	0.000159424	0.000148661	0.00013707	0.000127836	0.000119958	0.000112538	0.000107634	0.00010296	9.86826e-05	9.58069e-05	9.21126e-05	8.87568e-05	8.58851e-05	8.19913e-05	7.86775e-05	7.5402e-05	7.14633e-05	6.83439e-05	6.50494e-05	6.15445e-05	5.88685e-05	5.58709e-05	5.29901e-05	5.07443e-05	4.80945e-05	4.57537e-05	4.3785e-05	4.14268e-05	3.94772e-05	3.76685e-05	3.55688e-05	3.3909e-05	3.2224e-05	3.03851e-05	2.89585e-05	2.74042e-05	2.58282e-05	2.45925e-05	2.31799e-05	2.18497e-05	2.0765e-05	1.94971e-05	1.83805e-05	1.7413e-05	1.62876e-05	1.5349e-05	1.44756e-05	1.34886e-05	1.26951e-05	1.1903e-05	1.10481e-05	1.03718e-05	9.65437e-06	8.92232e-06	8.33966e-06	7.69333e-06	7.07204e-06	6.56401e-06	5.98626e-06	5.4619e-06	5.01387e-06	4.50224e-06	4.06065e-06	3.66199e-06	3.21356e-06	2.84121e-06	2.4846e-06	2.09567e-06	1.78033e-06	1.46085e-06	1.12687e-06	8.57924e-07	5.72283e-07	2.87988e-07	5.66127e-08	-1.97532e-07	-4.37828e-07	-6.38699e-07	-8.63215e-07	-1.06532e-06	-1.24113e-06	-1.43775e-06	-1.6073e-06	-1.7621e-06	-1.93263e-06	-2.07488e-06	-2.21161e-06	-2.35803e-06	-2.47766e-06	-2.59845e-06	-2.72292e-06	-2.82396e-06	-2.93036e-06	-3.03516e-06	-3.12097e-06	-3.21416e-06	-3.30164e-06	-3.37494e-06	-3.45589e-06	-3.52837e-06	-3.59127e-06	-3.66087e-06	-3.72054e-06	-3.77467e-06	-3.8338e-06	-3.88269e-06	-3.92928e-06	-3.97883e-06	-4.01874e-06	-4.05868e-06	-4.09959e-06	-4.13206e-06	-1.33915e-05	-3.81533e-05	-7.00589e-05	-0.000101701	-0.000129476	-0.000146162	-0.000152043	-0.000148022	-0.000132691	-0.000112287	-7.82029e-05	-2.66891e-05	3.09069e-05	9.21086e-05	0.000146324	0.000187801	0.000218121	0.000232135	0.000234609	0.00022868	0.000213962	0.000197719	0.000180132	0.000162218	0.000148464	0.000135881	0.00012601	0.000119837	0.000113764	0.000109955	0.000107213	0.000103394	0.000100925	9.7746e-05	9.36012e-05	9.04536e-05	8.61415e-05	8.1724e-05	7.81753e-05	7.36486e-05	6.977e-05	6.64707e-05	6.2486e-05	5.94619e-05	5.65847e-05	5.3288e-05	5.09222e-05	4.83256e-05	4.5573e-05	4.35695e-05	4.11328e-05	3.87957e-05	3.6986e-05	3.47097e-05	3.27348e-05	3.10685e-05	2.90076e-05	2.73616e-05	2.58287e-05	2.40209e-05	2.26528e-05	2.12443e-05	1.9692e-05	1.85389e-05	1.72458e-05	1.593e-05	1.49355e-05	1.3755e-05	1.26494e-05	1.17728e-05	1.0708e-05	9.78481e-06	8.99968e-06	8.05403e-06	7.28485e-06	6.57482e-06	5.74821e-06	5.10513e-06	4.46026e-06	3.74811e-06	3.20553e-06	2.62029e-06	2.01441e-06	1.55067e-06	1.02237e-06	5.122e-07	1.10157e-07	-3.62499e-07	-7.88823e-07	-1.142e-06	-1.56012e-06	-1.91487e-06	-2.22832e-06	-2.5936e-06	-2.88865e-06	-3.16859e-06	-3.48361e-06	-3.72984e-06	-3.98032e-06	-4.24858e-06	-4.45547e-06	-4.67902e-06	-4.90477e-06	-5.08019e-06	-5.27847e-06	-5.46645e-06	-5.61666e-06	-5.79089e-06	-5.94606e-06	-6.07584e-06	-6.22718e-06	-6.3544e-06	-6.46728e-06	-6.59697e-06	-6.70084e-06	-6.79932e-06	-6.90882e-06	-6.99347e-06	-7.07929e-06	-7.17027e-06	-7.23927e-06	-7.31364e-06	-7.38795e-06	-7.44427e-06	-7.50806e-06	-7.56764e-06	-7.61367e-06	-7.6676e-06	-7.71441e-06	-7.75202e-06	-7.7967e-06	-7.83264e-06	-7.86323e-06	5.92345e-05	0.000228177	0.000453708	0.000669201	0.000835325	0.000921696	0.000922837	0.000868797	0.000785316	0.000691545	0.000549026	0.000351635	0.000139883	-4.49305e-05	-0.000185031	-0.000271186	-0.000308495	-0.000315296	-0.00030144	-0.000276475	-0.000252439	-0.000229925	-0.00021017	-0.000197312	-0.000187132	-0.000178669	-0.000174176	-0.000169385	-0.000164201	-0.000160898	-0.00015608	-0.000150597	-0.000146574	-0.000141128	-0.000135521	-0.000131392	-0.000126111	-0.000121076	-0.000117393	-0.000112672	-0.000108383	-0.000105196	-0.00010101	-9.73433e-05	-9.45237e-05	-9.07607e-05	-8.75825e-05	-8.50359e-05	-8.16338e-05	-7.8867e-05	-7.65522e-05	-7.34858e-05	-7.10829e-05	-6.89777e-05	-6.62279e-05	-6.41458e-05	-6.22291e-05	-5.97728e-05	-5.79688e-05	-5.62197e-05	-5.40321e-05	-5.24666e-05	-5.08669e-05	-4.89243e-05	-4.75627e-05	-4.60977e-05	-4.4378e-05	-4.31904e-05	-4.18481e-05	-4.03306e-05	-3.92913e-05	-3.80615e-05	-3.67267e-05	-3.58133e-05	-3.46874e-05	-3.35166e-05	-3.27102e-05	-3.16805e-05	-3.06565e-05	-2.99407e-05	-2.90005e-05	-2.81071e-05	-2.74682e-05	-2.66115e-05	-2.58336e-05	-2.52602e-05	-2.44813e-05	-2.38052e-05	-2.32878e-05	-2.25814e-05	-2.19945e-05	-2.15252e-05	-2.08864e-05	-2.03772e-05
0.665	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.91614e-06	-1.16452e-05	-2.1181e-05	-2.80514e-05	-3.15257e-05	-2.80378e-05	-1.87121e-05	-5.31891e-06	1.27075e-05	3.1774e-05	5.40833e-05	8.28279e-05	0.000111343	0.000139578	0.00016421	0.000180749	0.000192058	0.000195566	0.000192418	0.000186358	0.000175789	0.000164219	0.00015325	0.000141461	0.000132035	0.000123975	0.000116383	0.000111314	0.000106486	0.000102063	9.90463e-05	9.52198e-05	9.17369e-05	8.87424e-05	8.47326e-05	8.13059e-05	7.79219e-05	7.38802e-05	7.06604e-05	6.72703e-05	6.36743e-05	6.09099e-05	5.78286e-05	5.48678e-05	5.25445e-05	4.98219e-05	4.74108e-05	4.53745e-05	4.29526e-05	4.09414e-05	3.90736e-05	3.69181e-05	3.52041e-05	3.34676e-05	3.15797e-05	3.01054e-05	2.85061e-05	2.68871e-05	2.56097e-05	2.41578e-05	2.27898e-05	2.16686e-05	2.03663e-05	1.92166e-05	1.82172e-05	1.70618e-05	1.6094e-05	1.51928e-05	1.41795e-05	1.33605e-05	1.2544e-05	1.16661e-05	1.09673e-05	1.02287e-05	9.47639e-06	8.87413e-06	8.20924e-06	7.57019e-06	7.045e-06	6.45102e-06	5.91107e-06	5.44802e-06	4.92219e-06	4.46691e-06	4.05512e-06	3.59424e-06	3.20988e-06	2.84177e-06	2.44193e-06	2.11604e-06	1.7865e-06	1.44294e-06	1.16473e-06	8.70286e-07	5.77578e-07	3.38068e-07	7.62083e-08	-1.71487e-07	-3.79497e-07	-6.10781e-07	-8.19401e-07	-1.00147e-06	-1.20404e-06	-1.37933e-06	-1.53963e-06	-1.71539e-06	-1.86269e-06	-2.00426e-06	-2.15529e-06	-2.27937e-06	-2.40442e-06	-2.53295e-06	-2.63792e-06	-2.74807e-06	-2.85646e-06	-2.94574e-06	-3.04223e-06	-3.13289e-06	-3.20925e-06	-3.29312e-06	-3.36841e-06	-3.43403e-06	-3.50621e-06	-3.56839e-06	-3.62492e-06	-3.68634e-06	-3.73746e-06	-3.78617e-06	-3.83776e-06	-3.87965e-06	-3.92149e-06	-3.96421e-06	-3.99845e-06	-1.30808e-05	-3.74348e-05	-6.87712e-05	-9.97538e-05	-0.000126821	-0.000142782	-0.000147928	-0.000143165	-0.000127094	-0.000105951	-7.1318e-05	-1.95036e-05	3.8212e-05	9.94103e-05	0.000153553	0.000194912	0.000225074	0.000238904	0.000241167	0.000235005	0.000220047	0.000203553	0.000185716	0.00016756	0.000153568	0.000140763	0.000130681	0.000124309	0.000118051	0.000114067	0.000111159	0.000107184	0.000104564	0.000101241	9.69589e-05	9.36766e-05	8.92365e-05	8.46957e-05	8.10266e-05	7.63864e-05	7.23977e-05	6.89923e-05	6.49079e-05	6.17869e-05	5.88172e-05	5.54332e-05	5.29825e-05	5.03056e-05	4.74764e-05	4.53985e-05	4.28916e-05	4.04872e-05	3.86122e-05	3.62745e-05	3.42403e-05	3.25168e-05	3.04021e-05	2.87038e-05	2.71209e-05	2.52659e-05	2.38519e-05	2.23997e-05	2.08061e-05	1.96127e-05	1.82815e-05	1.69293e-05	1.58994e-05	1.46857e-05	1.35481e-05	1.26405e-05	1.15466e-05	1.05953e-05	9.78314e-06	8.81199e-06	8.0181e-06	7.28439e-06	6.43542e-06	5.77061e-06	5.10504e-06	4.37326e-06	3.8116e-06	3.20825e-06	2.58512e-06	2.10463e-06	1.56048e-06	1.03513e-06	6.18384e-07	1.31841e-07	-3.0785e-07	-6.73923e-07	-1.10423e-06	-1.47076e-06	-1.79552e-06	-2.17151e-06	-2.47694e-06	-2.76682e-06	-3.09126e-06	-3.34665e-06	-3.60584e-06	-3.88241e-06	-4.09737e-06	-4.32859e-06	-4.56169e-06	-4.74422e-06	-4.94925e-06	-5.14372e-06	-5.30021e-06	-5.4804e-06	-5.64131e-06	-5.77664e-06	-5.93324e-06	-6.06556e-06	-6.18334e-06	-6.31769e-06	-6.42608e-06	-6.5289e-06	-6.64254e-06	-6.73121e-06	-6.82088e-06	-6.91555e-06	-6.98812e-06	-7.06592e-06	-7.14351e-06	-7.20302e-06	-7.26986e-06	-7.33238e-06	-7.38127e-06	-7.43791e-06	-7.48736e-06	-7.52752e-06	-7.57464e-06	-7.61294e-06	-7.64582e-06	5.9486e-05	0.000228509	0.000454204	0.000669931	0.000836271	0.00092277	0.000923898	0.000869661	0.000785828	0.000691618	0.000548578	0.000350614	0.000138275	-4.70787e-05	-0.000187604	-0.00027405	-0.000311522	-0.000318372	-0.000304485	-0.000279441	-0.000255292	-0.000232654	-0.000212777	-0.000199797	-0.000189504	-0.00018094	-0.000176349	-0.000171469	-0.000166202	-0.000162817	-0.000157923	-0.000152368	-0.000148271	-0.000142755	-0.000137082	-0.000132886	-0.000127543	-0.000122447	-0.000118704	-0.000113928	-0.000109584	-0.000106344	-0.000102109	-9.8394e-05	-9.5527e-05	-9.17204e-05	-8.84993e-05	-8.59105e-05	-8.24698e-05	-7.96647e-05	-7.73124e-05	-7.42117e-05	-7.17745e-05	-6.96361e-05	-6.68558e-05	-6.47431e-05	-6.2797e-05	-6.03136e-05	-5.84823e-05	-5.67072e-05	-5.44955e-05	-5.29057e-05	-5.1283e-05	-4.9319e-05	-4.79358e-05	-4.64504e-05	-4.47116e-05	-4.35049e-05	-4.21445e-05	-4.06101e-05	-3.95537e-05	-3.8308e-05	-3.69581e-05	-3.60296e-05	-3.48896e-05	-3.37055e-05	-3.28856e-05	-3.18435e-05	-3.08076e-05	-3.00799e-05	-2.91288e-05	-2.82248e-05	-2.75753e-05	-2.6709e-05	-2.59217e-05	-2.5339e-05	-2.45515e-05	-2.38671e-05	-2.33415e-05	-2.26276e-05	-2.20333e-05	-2.15567e-05	-2.09113e-05	-2.03955e-05
0.67	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.75599e-06	-1.11184e-05	-2.01406e-05	-2.64154e-05	-2.9253e-05	-2.51168e-05	-1.51414e-05	-1.1029e-06	1.75555e-05	3.72407e-05	5.99905e-05	8.89472e-05	0.000117508	0.000145684	0.000170197	0.000186587	0.000197723	0.000201047	0.000197705	0.000191442	0.00018067	0.000168897	0.000157726	0.000145745	0.000136133	0.000127894	0.000120136	0.000114907	0.000109928	0.000105362	0.000102209	9.82538e-05	9.46471e-05	9.1533e-05	8.74102e-05	8.38735e-05	8.03838e-05	7.62418e-05	7.29243e-05	6.9441e-05	6.57564e-05	6.29058e-05	5.9743e-05	5.67043e-05	5.43056e-05	5.15119e-05	4.90325e-05	4.69304e-05	4.44464e-05	4.23751e-05	4.04498e-05	3.82399e-05	3.64731e-05	3.46863e-05	3.27507e-05	3.12302e-05	2.95869e-05	2.7926e-05	2.6608e-05	2.51177e-05	2.3713e-05	2.25562e-05	2.12204e-05	2.00384e-05	1.9008e-05	1.78232e-05	1.68271e-05	1.58988e-05	1.48598e-05	1.40159e-05	1.31758e-05	1.22753e-05	1.15548e-05	1.07954e-05	1.00234e-05	9.40206e-06	8.71908e-06	8.06271e-06	7.5208e-06	6.911e-06	6.35585e-06	5.87816e-06	5.33849e-06	4.86985e-06	4.44525e-06	3.97225e-06	3.57616e-06	3.19684e-06	2.78636e-06	2.45017e-06	2.11083e-06	1.75793e-06	1.47068e-06	1.16764e-06	8.66724e-07	6.19276e-07	3.49886e-07	9.49688e-08	-1.20011e-07	-3.57902e-07	-5.7288e-07	-7.61074e-07	-9.69443e-07	-1.15034e-06	-1.31601e-06	-1.49688e-06	-1.64912e-06	-1.79542e-06	-1.95094e-06	-2.07938e-06	-2.20859e-06	-2.34109e-06	-2.44991e-06	-2.56372e-06	-2.67562e-06	-2.7683e-06	-2.86803e-06	-2.96179e-06	-3.04116e-06	-3.12789e-06	-3.20594e-06	-3.27421e-06	-3.34893e-06	-3.41355e-06	-3.47244e-06	-3.53611e-06	-3.5894e-06	-3.6402e-06	-3.6938e-06	-3.73763e-06	-3.78133e-06	-3.82584e-06	-3.86181e-06	-1.27715e-05	-3.67281e-05	-6.75094e-05	-9.78491e-05	-0.000124226	-0.000139481	-0.000143909	-0.000138423	-0.000121631	-9.97663e-05	-6.45988e-05	-1.24913e-05	4.5341e-05	0.000106536	0.000160608	0.000201853	0.000231859	0.00024551	0.000247568	0.00024118	0.000225988	0.000209249	0.000191169	0.000172777	0.000158554	0.000145532	0.000135246	0.000128679	0.000122242	0.000118086	0.000115016	0.00011089	0.000108122	0.000104659	0.000100244	9.683e-05	9.22654e-05	8.76044e-05	8.3818e-05	7.90672e-05	7.49713e-05	7.14626e-05	6.7281e-05	6.40656e-05	6.10058e-05	5.75369e-05	5.50034e-05	5.22481e-05	4.93445e-05	4.7194e-05	4.46188e-05	4.21487e-05	4.02102e-05	3.78126e-05	3.57206e-05	3.39414e-05	3.17742e-05	3.0025e-05	2.83934e-05	2.64924e-05	2.50337e-05	2.3539e-05	2.1905e-05	2.06723e-05	1.93039e-05	1.79163e-05	1.68521e-05	1.56059e-05	1.44371e-05	1.34994e-05	1.23771e-05	1.13984e-05	1.05598e-05	9.56379e-06	8.7458e-06	7.98902e-06	7.11823e-06	6.43225e-06	5.74649e-06	4.99556e-06	4.41529e-06	3.79428e-06	3.15431e-06	2.65747e-06	2.09786e-06	1.55769e-06	1.1266e-06	6.26503e-07	1.73765e-07	-2.049e-07	-6.47109e-07	-1.02513e-06	-1.36095e-06	-1.74739e-06	-2.06296e-06	-2.36254e-06	-2.69619e-06	-2.96051e-06	-3.22824e-06	-3.51293e-06	-3.73577e-06	-3.9745e-06	-4.21476e-06	-4.40425e-06	-4.61589e-06	-4.81671e-06	-4.97934e-06	-5.16537e-06	-5.3319e-06	-5.47265e-06	-5.63441e-06	-5.77172e-06	-5.8943e-06	-6.03323e-06	-6.14606e-06	-6.25313e-06	-6.37083e-06	-6.46344e-06	-6.55689e-06	-6.65517e-06	-6.73126e-06	-6.81241e-06	-6.89324e-06	-6.95588e-06	-7.02572e-06	-7.09113e-06	-7.14281e-06	-7.20214e-06	-7.25418e-06	-7.29685e-06	-7.34637e-06	-7.38701e-06	-7.42215e-06	5.97429e-05	0.000228845	0.000454699	0.000670654	0.000837205	0.000923828	0.000924944	0.000870515	0.000786338	0.0006917	0.000548155	0.000349633	0.000136722	-4.91582e-05	-0.000190097	-0.000276826	-0.000314458	-0.000321355	-0.000307439	-0.000282318	-0.000258059	-0.0002353	-0.000215304	-0.000202205	-0.000191803	-0.00018314	-0.000178453	-0.000173487	-0.00016814	-0.000164674	-0.000159707	-0.00015408	-0.000149911	-0.000144329	-0.000138592	-0.00013433	-0.000128926	-0.000123771	-0.00011997	-0.00011514	-0.000110744	-0.000107451	-0.000103168	-9.94065e-05	-9.64932e-05	-9.26443e-05	-8.93814e-05	-8.67515e-05	-8.32732e-05	-8.04308e-05	-7.80421e-05	-7.49079e-05	-7.24375e-05	-7.02668e-05	-6.74567e-05	-6.53144e-05	-6.33396e-05	-6.08298e-05	-5.89721e-05	-5.71716e-05	-5.49365e-05	-5.33231e-05	-5.16779e-05	-4.96931e-05	-4.82889e-05	-4.67836e-05	-4.50264e-05	-4.38009e-05	-4.24231e-05	-4.08722e-05	-3.97992e-05	-3.85381e-05	-3.71736e-05	-3.62303e-05	-3.50767e-05	-3.38795e-05	-3.30465e-05	-3.19924e-05	-3.0945e-05	-3.02056e-05	-2.92439e-05	-2.83296e-05	-2.76699e-05	-2.67942e-05	-2.59978e-05	-2.5406e-05	-2.46103e-05	-2.39178e-05	-2.33842e-05	-2.2663e-05	-2.20615e-05	-2.15779e-05	-2.09261e-05	-2.0404e-05
0.675	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.59791e-06	-1.05984e-05	-1.91135e-05	-2.48004e-05	-2.70096e-05	-2.22333e-05	-1.16165e-05	3.05911e-06	2.23415e-05	4.26375e-05	6.58221e-05	9.49884e-05	0.000123595	0.000151712	0.000176108	0.000192352	0.000203317	0.000206458	0.000202926	0.000196462	0.000185489	0.000173516	0.000162147	0.000149977	0.000140179	0.000131766	0.000123843	0.000118455	0.000113328	0.000108622	0.000105333	0.000101251	9.75224e-05	9.42903e-05	9.0056e-05	8.64108e-05	8.28168e-05	7.85759e-05	7.51618e-05	7.15867e-05	6.78146e-05	6.48789e-05	6.16358e-05	5.85202e-05	5.60471e-05	5.31833e-05	5.06364e-05	4.84693e-05	4.59241e-05	4.37936e-05	4.18115e-05	3.9548e-05	3.77291e-05	3.58927e-05	3.391e-05	3.23438e-05	3.06572e-05	2.8955e-05	2.75969e-05	2.60687e-05	2.46277e-05	2.34358e-05	2.2067e-05	2.08531e-05	1.9792e-05	1.85784e-05	1.75543e-05	1.65992e-05	1.55349e-05	1.46665e-05	1.38029e-05	1.28803e-05	1.21382e-05	1.13584e-05	1.05669e-05	9.92672e-06	9.22589e-06	8.55243e-06	7.994e-06	7.36859e-06	6.79843e-06	6.30629e-06	5.75295e-06	5.27114e-06	4.83389e-06	4.34891e-06	3.94125e-06	3.55086e-06	3.12988e-06	2.78353e-06	2.43449e-06	2.07237e-06	1.77619e-06	1.46467e-06	1.15565e-06	9.00359e-07	6.23532e-07	3.61482e-07	1.39618e-07	-1.04801e-07	-3.26059e-07	-5.20299e-07	-7.34404e-07	-9.20833e-07	-1.09182e-06	-1.27773e-06	-1.43486e-06	-1.58583e-06	-1.7458e-06	-1.87854e-06	-2.01186e-06	-2.14829e-06	-2.26091e-06	-2.37835e-06	-2.49372e-06	-2.58976e-06	-2.69268e-06	-2.78953e-06	-2.87186e-06	-2.96142e-06	-3.0422e-06	-3.1131e-06	-3.19032e-06	-3.25737e-06	-3.31859e-06	-3.38449e-06	-3.43994e-06	-3.49281e-06	-3.54839e-06	-3.59414e-06	-3.63968e-06	-3.68597e-06	-3.72365e-06	-1.24629e-05	-3.60273e-05	-6.62607e-05	-9.59656e-05	-0.000121662	-0.000136219	-0.000139939	-0.000133738	-0.000116234	-9.36581e-05	-5.79626e-05	-5.5656e-06	5.23821e-05	0.000113574	0.000167576	0.000208708	0.000238562	0.000252036	0.000253891	0.00024728	0.000231857	0.000214877	0.000196557	0.000177932	0.000163481	0.000150245	0.000139757	0.000132998	0.000126383	0.000122059	0.000118829	0.000114554	0.000111641	0.000108039	0.000103492	9.99487e-05	9.52612e-05	9.04816e-05	8.65795e-05	8.17196e-05	7.75179e-05	7.39073e-05	6.96298e-05	6.63211e-05	6.31726e-05	5.96197e-05	5.70046e-05	5.4172e-05	5.11949e-05	4.89728e-05	4.63301e-05	4.37954e-05	4.1794e-05	3.93374e-05	3.71883e-05	3.53541e-05	3.31352e-05	3.13358e-05	2.96561e-05	2.77097e-05	2.62068e-05	2.46701e-05	2.29963e-05	2.17249e-05	2.03199e-05	1.88972e-05	1.7799e-05	1.65208e-05	1.53213e-05	1.43538e-05	1.32035e-05	1.21977e-05	1.13331e-05	1.03125e-05	9.47074e-06	8.69117e-06	7.79885e-06	7.09195e-06	6.38626e-06	5.61642e-06	5.01778e-06	4.37932e-06	3.72273e-06	3.20976e-06	2.63487e-06	2.08008e-06	1.63481e-06	1.12133e-06	6.55702e-07	2.64598e-07	-1.89364e-07	-5.7874e-07	-9.25479e-07	-1.32226e-06	-1.64784e-06	-1.95701e-06	-2.29976e-06	-2.57292e-06	-2.84907e-06	-3.14179e-06	-3.37243e-06	-3.61856e-06	-3.86592e-06	-4.06229e-06	-4.28047e-06	-4.48757e-06	-4.65627e-06	-4.84806e-06	-5.02016e-06	-5.16628e-06	-5.33315e-06	-5.47539e-06	-5.60273e-06	-5.74618e-06	-5.86339e-06	-5.97468e-06	-6.0964e-06	-6.19292e-06	-6.29011e-06	-6.39197e-06	-6.47154e-06	-6.55602e-06	-6.64004e-06	-6.70579e-06	-6.7786e-06	-6.84688e-06	-6.90135e-06	-6.96333e-06	-7.01794e-06	-7.0631e-06	-7.11501e-06	-7.15797e-06	-7.19534e-06	6.00025e-05	0.000229182	0.000455194	0.000671373	0.000838132	0.000924878	0.000925982	0.000871363	0.000786848	0.000691788	0.000547744	0.000348672	0.000135196	-5.12034e-05	-0.00019255	-0.000279559	-0.000317348	-0.000324291	-0.000310347	-0.000285151	-0.000260782	-0.000237905	-0.000217791	-0.000204574	-0.000194065	-0.000185305	-0.000180523	-0.000175472	-0.000170046	-0.000166501	-0.000161461	-0.000155764	-0.000151525	-0.000145877	-0.000140075	-0.000135749	-0.000130285	-0.000125072	-0.000121213	-0.000116329	-0.000111882	-0.000108538	-0.000104207	-0.0001004	-9.74408e-05	-9.35502e-05	-9.02461e-05	-8.75757e-05	-8.40603e-05	-8.11811e-05	-7.87565e-05	-7.55894e-05	-7.30861e-05	-7.08835e-05	-6.80442e-05	-6.58726e-05	-6.38696e-05	-6.13338e-05	-5.94499e-05	-5.76244e-05	-5.53662e-05	-5.37296e-05	-5.20623e-05	-5.0057e-05	-4.8632e-05	-4.71072e-05	-4.53318e-05	-4.40879e-05	-4.26927e-05	-4.11257e-05	-4.00363e-05	-3.87599e-05	-3.7381e-05	-3.64231e-05	-3.52561e-05	-3.40461e-05	-3.32002e-05	-3.21343e-05	-3.10754e-05	-3.03246e-05	-2.93525e-05	-2.84281e-05	-2.77583e-05	-2.68733e-05	-2.60679e-05	-2.54672e-05	-2.46634e-05	-2.39629e-05	-2.34214e-05	-2.26931e-05	-2.20845e-05	-2.15939e-05	-2.09358e-05	-2.04074e-05
0.68	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.43984e-06	-1.00785e-05	-1.80865e-05	-2.31853e-05	-2.47661e-05	-1.93499e-05	-8.09155e-06	7.22111e-06	2.71274e-05	4.80343e-05	7.16537e-05	0.00010103	0.000129682	0.00015774	0.000182019	0.000198116	0.000208911	0.00021187	0.000208146	0.000201481	0.000190309	0.000178136	0.000166568	0.000154208	0.000144226	0.000135637	0.000127549	0.000122003	0.000116728	0.000111882	0.000108458	0.000104249	0.000100398	9.70476e-05	9.27017e-05	8.89481e-05	8.52498e-05	8.09099e-05	7.73994e-05	7.37324e-05	6.98728e-05	6.68521e-05	6.35286e-05	6.03361e-05	5.77886e-05	5.48547e-05	5.22404e-05	5.00083e-05	4.74018e-05	4.52121e-05	4.31733e-05	4.08561e-05	3.89852e-05	3.70991e-05	3.50694e-05	3.34574e-05	3.17274e-05	2.99839e-05	2.85857e-05	2.70197e-05	2.55424e-05	2.43155e-05	2.29136e-05	2.16679e-05	2.05761e-05	1.93335e-05	1.82815e-05	1.72996e-05	1.62099e-05	1.5317e-05	1.44301e-05	1.34852e-05	1.27217e-05	1.19214e-05	1.11105e-05	1.04514e-05	9.7327e-06	9.04214e-06	8.4672e-06	7.82618e-06	7.24102e-06	6.73442e-06	6.16742e-06	5.67243e-06	5.22253e-06	4.72558e-06	4.30634e-06	3.90489e-06	3.4734e-06	3.11688e-06	2.75816e-06	2.38681e-06	2.08171e-06	1.7617e-06	1.44457e-06	1.18144e-06	8.97178e-07	6.27994e-07	3.99246e-07	1.48301e-07	-7.92388e-08	-2.79525e-07	-4.99365e-07	-6.91328e-07	-8.6763e-07	-1.05859e-06	-1.22059e-06	-1.37623e-06	-1.54066e-06	-1.6777e-06	-1.81514e-06	-1.95549e-06	-2.07191e-06	-2.19297e-06	-2.31182e-06	-2.41122e-06	-2.51734e-06	-2.61726e-06	-2.70256e-06	-2.79495e-06	-2.87845e-06	-2.95199e-06	-3.03172e-06	-3.10119e-06	-3.16474e-06	-3.23287e-06	-3.29047e-06	-3.34542e-06	-3.40298e-06	-3.45065e-06	-3.49804e-06	-3.54609e-06	-3.5855e-06	-1.21544e-05	-3.53265e-05	-6.50119e-05	-9.40821e-05	-0.000119097	-0.000132956	-0.000135968	-0.000129053	-0.000110838	-8.75499e-05	-5.13263e-05	1.36012e-06	5.94232e-05	0.000120612	0.000174544	0.000215563	0.000245264	0.000258562	0.000260214	0.00025338	0.000237726	0.000220505	0.000201945	0.000183087	0.000168408	0.000154958	0.000144268	0.000137316	0.000130525	0.000126032	0.000122643	0.000118218	0.000115159	0.000111419	0.00010674	0.000103067	9.82569e-05	9.33588e-05	8.9341e-05	8.4372e-05	8.00645e-05	7.63519e-05	7.19786e-05	6.85767e-05	6.53393e-05	6.17026e-05	5.90058e-05	5.60959e-05	5.30452e-05	5.07516e-05	4.80414e-05	4.5442e-05	4.33779e-05	4.08622e-05	3.86561e-05	3.67668e-05	3.44962e-05	3.26465e-05	3.09187e-05	2.8927e-05	2.738e-05	2.58013e-05	2.40876e-05	2.27775e-05	2.13358e-05	1.98782e-05	1.8746e-05	1.74357e-05	1.62055e-05	1.52082e-05	1.40299e-05	1.29971e-05	1.21064e-05	1.10612e-05	1.01957e-05	9.39332e-06	8.47947e-06	7.75166e-06	7.02604e-06	6.23729e-06	5.62027e-06	4.96437e-06	4.29116e-06	3.76204e-06	3.17188e-06	2.60246e-06	2.14303e-06	1.61615e-06	1.13764e-06	7.34097e-07	2.6838e-07	-1.32353e-07	-4.90011e-07	-8.97126e-07	-1.23272e-06	-1.55148e-06	-1.90333e-06	-2.18532e-06	-2.4699e-06	-2.77065e-06	-3.00908e-06	-3.26263e-06	-3.51708e-06	-3.72033e-06	-3.94504e-06	-4.15842e-06	-4.3332e-06	-4.53076e-06	-4.70842e-06	-4.85992e-06	-5.03188e-06	-5.17906e-06	-5.31115e-06	-5.45912e-06	-5.58073e-06	-5.69623e-06	-5.82197e-06	-5.92239e-06	-6.02332e-06	-6.12877e-06	-6.21182e-06	-6.29963e-06	-6.38685e-06	-6.45571e-06	-6.53149e-06	-6.60263e-06	-6.65988e-06	-6.72451e-06	-6.7817e-06	-6.82936e-06	-6.88365e-06	-6.92892e-06	-6.96854e-06	6.02621e-05	0.00022952	0.000455688	0.000672093	0.000839059	0.000925928	0.000927019	0.000872211	0.000787358	0.000691876	0.000547333	0.00034771	0.000133669	-5.32486e-05	-0.000195004	-0.000282291	-0.000320238	-0.000327228	-0.000313255	-0.000287983	-0.000263505	-0.000240509	-0.000220278	-0.000206944	-0.000196328	-0.000187469	-0.000182593	-0.000177456	-0.000171951	-0.000168328	-0.000163214	-0.000157448	-0.000153138	-0.000147424	-0.000141558	-0.000137167	-0.000131644	-0.000126373	-0.000122456	-0.000117519	-0.00011302	-0.000109624	-0.000105247	-0.000101393	-9.83885e-05	-9.44561e-05	-9.11108e-05	-8.84e-05	-8.48475e-05	-8.19315e-05	-7.94709e-05	-7.62709e-05	-7.37348e-05	-7.15003e-05	-6.86318e-05	-6.64308e-05	-6.43996e-05	-6.18378e-05	-5.99278e-05	-5.80773e-05	-5.5796e-05	-5.41361e-05	-5.24467e-05	-5.04209e-05	-4.89752e-05	-4.74308e-05	-4.56372e-05	-4.43748e-05	-4.29624e-05	-4.13792e-05	-4.02733e-05	-3.89817e-05	-3.75884e-05	-3.6616e-05	-3.54355e-05	-3.42128e-05	-3.33539e-05	-3.22761e-05	-3.12059e-05	-3.04437e-05	-2.9461e-05	-2.85265e-05	-2.78466e-05	-2.69524e-05	-2.61381e-05	-2.55284e-05	-2.47165e-05	-2.4008e-05	-2.34586e-05	-2.27231e-05	-2.21075e-05	-2.161e-05	-2.09456e-05	-2.04109e-05
0.685	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.28371e-06	-9.5649e-06	-1.70721e-05	-2.15901e-05	-2.25501e-05	-1.65016e-05	-4.60965e-06	1.13323e-05	3.18549e-05	5.33652e-05	7.74142e-05	0.000106997	0.000135695	0.000163695	0.000187858	0.000203811	0.000214437	0.000217216	0.000213303	0.000206441	0.000195071	0.000182699	0.000170936	0.000158388	0.000148224	0.000139462	0.000131212	0.000125509	0.000120088	0.000115103	0.000111546	0.000107211	0.00010324	9.97729e-05	9.5317e-05	9.14563e-05	8.7655e-05	8.32174e-05	7.96117e-05	7.58539e-05	7.19079e-05	6.88033e-05	6.54003e-05	6.2132e-05	5.9511e-05	5.65079e-05	5.3827e-05	5.15307e-05	4.88638e-05	4.66156e-05	4.45207e-05	4.21505e-05	4.02282e-05	3.82932e-05	3.62169e-05	3.45598e-05	3.2787e-05	3.10027e-05	2.95649e-05	2.79615e-05	2.64484e-05	2.51869e-05	2.37523e-05	2.24751e-05	2.13531e-05	2.00819e-05	1.90023e-05	1.79939e-05	1.68793e-05	1.59621e-05	1.50521e-05	1.40853e-05	1.33005e-05	1.24801e-05	1.16499e-05	1.09722e-05	1.02359e-05	9.52841e-06	8.93716e-06	8.28072e-06	7.68073e-06	7.15986e-06	6.57936e-06	6.07134e-06	5.60895e-06	5.10017e-06	4.66949e-06	4.25711e-06	3.81525e-06	3.44868e-06	3.08039e-06	2.69993e-06	2.386e-06	2.05761e-06	1.73247e-06	1.46159e-06	1.16998e-06	8.93746e-07	6.58193e-07	4.00797e-07	1.67048e-07	-3.92146e-08	-2.64725e-07	-4.62159e-07	-6.43714e-07	-8.39665e-07	-1.00649e-06	-1.16675e-06	-1.33557e-06	-1.47688e-06	-1.61838e-06	-1.76262e-06	-1.8828e-06	-2.00745e-06	-2.12973e-06	-2.23245e-06	-2.34174e-06	-2.4447e-06	-2.53294e-06	-2.62813e-06	-2.71433e-06	-2.79047e-06	-2.87269e-06	-2.94455e-06	-3.01042e-06	-3.08075e-06	-3.14049e-06	-3.19749e-06	-3.25702e-06	-3.30659e-06	-3.35581e-06	-3.40561e-06	-3.44672e-06	-1.18473e-05	-3.4632e-05	-6.37762e-05	-9.22194e-05	-0.000116562	-0.000129731	-0.000132044	-0.000124424	-0.000105505	-8.15141e-05	-4.47688e-05	8.2036e-06	6.63806e-05	0.000127567	0.00018143	0.000222337	0.000251887	0.00026501	0.000266463	0.000259408	0.000243526	0.000226067	0.00020727	0.000188182	0.000173278	0.000159616	0.000148727	0.000141586	0.00013462	0.00012996	0.000126413	0.000121841	0.000118638	0.000114762	0.000109952	0.000106152	0.00010122	9.62049e-05	9.20729e-05	8.69961e-05	8.25842e-05	7.87709e-05	7.43029e-05	7.0809e-05	6.74838e-05	6.37643e-05	6.09869e-05	5.80006e-05	5.48774e-05	5.2513e-05	4.97363e-05	4.70729e-05	4.49468e-05	4.23728e-05	4.01104e-05	3.81669e-05	3.58451e-05	3.39458e-05	3.21705e-05	3.0134e-05	2.85433e-05	2.69232e-05	2.51702e-05	2.38218e-05	2.23439e-05	2.08517e-05	1.9686e-05	1.83441e-05	1.70834e-05	1.60568e-05	1.48507e-05	1.37912e-05	1.28748e-05	1.18054e-05	1.09164e-05	1.00915e-05	9.15635e-06	8.40789e-06	7.66257e-06	6.85514e-06	6.21996e-06	5.54684e-06	4.8572e-06	4.31213e-06	3.70688e-06	3.123e-06	2.64956e-06	2.10945e-06	1.61821e-06	1.20237e-06	7.25038e-07	3.13078e-07	-5.53738e-08	-4.72704e-07	-8.18196e-07	-1.14644e-06	-1.50729e-06	-1.79801e-06	-2.09092e-06	-2.39961e-06	-2.64575e-06	-2.90664e-06	-3.1681e-06	-3.37816e-06	-3.60933e-06	-3.82892e-06	-4.00971e-06	-4.21298e-06	-4.39614e-06	-4.55295e-06	-4.72997e-06	-4.88204e-06	-5.01883e-06	-5.17128e-06	-5.29723e-06	-5.4169e-06	-5.54663e-06	-5.65092e-06	-5.75555e-06	-5.86455e-06	-5.95105e-06	-6.04215e-06	-6.13255e-06	-6.20449e-06	-6.28321e-06	-6.35719e-06	-6.4172e-06	-6.48447e-06	-6.54421e-06	-6.59434e-06	-6.651e-06	-6.69857e-06	-6.74041e-06	6.05226e-05	0.000229857	0.00045618	0.000672807	0.000839978	0.000926969	0.000928048	0.000873052	0.000787866	0.000691967	0.000546932	0.000346766	0.000132167	-5.52631e-05	-0.000197421	-0.000284985	-0.000323087	-0.000330123	-0.000316121	-0.000290775	-0.000266189	-0.000243076	-0.000222729	-0.000209279	-0.000198557	-0.000189602	-0.000184633	-0.000179412	-0.000173828	-0.000170127	-0.000164942	-0.000159107	-0.000154726	-0.000148947	-0.000143018	-0.000138564	-0.000132981	-0.000127654	-0.000123679	-0.00011869	-0.000114139	-0.000110693	-0.000106269	-0.00010237	-9.932e-05	-9.53464e-05	-9.19604e-05	-8.92097e-05	-8.56206e-05	-8.26683e-05	-8.01723e-05	-7.69397e-05	-7.43712e-05	-7.21052e-05	-6.92078e-05	-6.69779e-05	-6.49188e-05	-6.23314e-05	-6.03956e-05	-5.85205e-05	-5.62164e-05	-5.45335e-05	-5.28223e-05	-5.07762e-05	-4.931e-05	-4.77465e-05	-4.59348e-05	-4.46542e-05	-4.32248e-05	-4.16256e-05	-4.05036e-05	-3.91969e-05	-3.77894e-05	-3.68026e-05	-3.56089e-05	-3.43735e-05	-3.35019e-05	-3.24124e-05	-3.1331e-05	-3.05575e-05	-2.95645e-05	-2.862e-05	-2.79301e-05	-2.70269e-05	-2.62036e-05	-2.55852e-05	-2.47653e-05	-2.40489e-05	-2.34917e-05	-2.27492e-05	-2.21266e-05	-2.16222e-05	-2.09516e-05	-2.04108e-05
0.69	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.13149e-06	-9.06414e-06	-1.60829e-05	-2.00344e-05	-2.03889e-05	-1.37238e-05	-1.21385e-06	1.53419e-05	3.64656e-05	5.85644e-05	8.30324e-05	0.000112817	0.00014156	0.000169503	0.000193553	0.000209365	0.000219828	0.000222431	0.000218334	0.000211279	0.000199717	0.000187152	0.000175198	0.000162468	0.000152126	0.000143196	0.000134787	0.000128932	0.000123368	0.000118248	0.00011456	0.000110104	0.000106015	0.000102435	9.78713e-05	9.39062e-05	9.00046e-05	8.54718e-05	8.17732e-05	7.7927e-05	7.38969e-05	7.07104e-05	6.72301e-05	6.38878e-05	6.11952e-05	5.81246e-05	5.53788e-05	5.30201e-05	5.02942e-05	4.7989e-05	4.58394e-05	4.34177e-05	4.14452e-05	3.94625e-05	3.73409e-05	3.56397e-05	3.38253e-05	3.20012e-05	3.05249e-05	2.8885e-05	2.73369e-05	2.60417e-05	2.45752e-05	2.32674e-05	2.21159e-05	2.08169e-05	1.97103e-05	1.86762e-05	1.75371e-05	1.65963e-05	1.56638e-05	1.46756e-05	1.38701e-05	1.303e-05	1.21811e-05	1.14852e-05	1.07317e-05	1.00078e-05	9.40063e-06	8.72915e-06	8.1147e-06	7.5799e-06	6.98623e-06	6.46552e-06	5.99094e-06	5.47062e-06	5.02878e-06	4.60574e-06	4.15375e-06	3.77738e-06	3.39975e-06	3.01039e-06	2.68785e-06	2.35128e-06	2.01832e-06	1.73988e-06	1.44109e-06	1.15797e-06	9.15777e-07	6.5208e-07	4.12268e-07	2.00168e-07	-3.08814e-08	-2.33661e-07	-4.20348e-07	-6.21176e-07	-7.92717e-07	-9.57493e-07	-1.13062e-06	-1.27608e-06	-1.42156e-06	-1.5696e-06	-1.69346e-06	-1.82161e-06	-1.94725e-06	-2.05322e-06	-2.16561e-06	-2.27155e-06	-2.36268e-06	-2.4606e-06	-2.54945e-06	-2.62814e-06	-2.71279e-06	-2.78701e-06	-2.85513e-06	-2.92763e-06	-2.98946e-06	-3.04848e-06	-3.10993e-06	-3.16138e-06	-3.21239e-06	-3.26392e-06	-3.30669e-06	-1.15432e-05	-3.39501e-05	-6.25665e-05	-9.03982e-05	-0.000114084	-0.000126582	-0.000128212	-0.000119904	-0.000100299	-7.5623e-05	-3.83688e-05	1.48825e-05	7.31708e-05	0.000134354	0.00018815	0.000228948	0.000258352	0.000271305	0.000272563	0.000265293	0.000249189	0.000231498	0.000212469	0.000193158	0.000178034	0.000164167	0.000153083	0.000145757	0.000138621	0.000133799	0.000130098	0.000125381	0.000122039	0.00011803	0.000113093	0.000109168	0.000104118	9.89889e-05	9.47455e-05	8.95637e-05	8.50501e-05	8.11386e-05	7.65783e-05	7.29948e-05	6.9584e-05	6.57839e-05	6.29278e-05	5.98672e-05	5.66732e-05	5.42399e-05	5.13982e-05	4.86726e-05	4.64861e-05	4.38552e-05	4.15379e-05	3.95414e-05	3.71698e-05	3.52222e-05	3.34006e-05	3.13204e-05	2.96872e-05	2.80266e-05	2.62353e-05	2.48495e-05	2.33363e-05	2.18105e-05	2.0612e-05	1.92392e-05	1.7949e-05	1.68937e-05	1.56606e-05	1.4575e-05	1.36335e-05	1.25405e-05	1.16285e-05	1.07817e-05	9.82578e-06	9.05715e-06	8.29262e-06	7.46696e-06	6.81407e-06	6.12413e-06	5.41846e-06	4.85783e-06	4.23785e-06	3.63985e-06	3.15275e-06	2.59972e-06	2.09604e-06	1.6682e-06	1.17952e-06	7.56596e-07	3.77603e-07	-4.97074e-08	-4.04871e-07	-7.42373e-07	-1.11202e-06	-1.41128e-06	-1.71233e-06	-2.02878e-06	-2.28246e-06	-2.55051e-06	-2.81884e-06	-3.03555e-06	-3.27305e-06	-3.49871e-06	-3.68538e-06	-3.89424e-06	-4.08279e-06	-4.24481e-06	-4.42677e-06	-4.58362e-06	-4.72503e-06	-4.88187e-06	-5.01207e-06	-5.13584e-06	-5.26946e-06	-5.37754e-06	-5.48582e-06	-5.59829e-06	-5.68817e-06	-5.78252e-06	-5.87603e-06	-5.951e-06	-6.03262e-06	-6.10939e-06	-6.1721e-06	-6.24197e-06	-6.30421e-06	-6.35678e-06	-6.41577e-06	-6.4656e-06	-6.50963e-06	6.07849e-05	0.000230194	0.000456668	0.000673512	0.000840882	0.000927991	0.000929058	0.000873881	0.000788369	0.000692065	0.00054655	0.000345854	0.000130713	-5.72163e-05	-0.000199767	-0.000287599	-0.000325853	-0.000332934	-0.000318904	-0.000293485	-0.000268795	-0.000245568	-0.000225108	-0.000211545	-0.000200719	-0.00019167	-0.000186611	-0.000181308	-0.000175648	-0.000171872	-0.000166616	-0.000160713	-0.000156265	-0.000150422	-0.000144432	-0.000139916	-0.000134276	-0.000128892	-0.000124863	-0.000119822	-0.000115221	-0.000111726	-0.000107256	-0.000103313	-0.000100219	-9.62054e-05	-9.27799e-05	-8.99902e-05	-8.63655e-05	-8.33779e-05	-8.08473e-05	-7.75832e-05	-7.4983e-05	-7.26865e-05	-6.97609e-05	-6.75029e-05	-6.54167e-05	-6.28043e-05	-6.08434e-05	-5.89442e-05	-5.6618e-05	-5.49127e-05	-5.31803e-05	-5.11145e-05	-4.96285e-05	-4.80461e-05	-4.62169e-05	-4.49187e-05	-4.34727e-05	-4.18579e-05	-4.07202e-05	-3.93989e-05	-3.79775e-05	-3.69768e-05	-3.57701e-05	-3.45225e-05	-3.36385e-05	-3.25376e-05	-3.14453e-05	-3.06608e-05	-2.96578e-05	-2.87036e-05	-2.8004e-05	-2.70919e-05	-2.62601e-05	-2.56331e-05	-2.48054e-05	-2.40814e-05	-2.35166e-05	-2.27673e-05	-2.21379e-05	-2.16269e-05	-2.09502e-05	-2.04034e-05
0.695	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.97927e-06	-8.56338e-06	-1.50936e-05	-1.84787e-05	-1.82277e-05	-1.0946e-05	2.18194e-06	1.93514e-05	4.10763e-05	6.37636e-05	8.86506e-05	0.000118638	0.000147425	0.000175311	0.000199249	0.00021492	0.000225219	0.000227646	0.000223366	0.000216118	0.000204363	0.000191605	0.00017946	0.000166547	0.000156029	0.000146929	0.000138362	0.000132355	0.000126647	0.000121393	0.000117575	0.000112996	0.00010879	0.000105096	0.000100426	9.63561e-05	9.23541e-05	8.77261e-05	8.39347e-05	8.00001e-05	7.58858e-05	7.26175e-05	6.90599e-05	6.56436e-05	6.28794e-05	5.97414e-05	5.69307e-05	5.45094e-05	5.17246e-05	4.93624e-05	4.71582e-05	4.46848e-05	4.26623e-05	4.06318e-05	3.84649e-05	3.67197e-05	3.48636e-05	3.29997e-05	3.14848e-05	2.98085e-05	2.82255e-05	2.68965e-05	2.53982e-05	2.40597e-05	2.28787e-05	2.15518e-05	2.04183e-05	1.93584e-05	1.8195e-05	1.72305e-05	1.62755e-05	1.5266e-05	1.44397e-05	1.358e-05	1.27123e-05	1.19982e-05	1.12275e-05	1.04872e-05	9.86409e-06	9.17757e-06	8.54867e-06	7.99995e-06	7.39311e-06	6.8597e-06	6.37293e-06	5.84107e-06	5.38808e-06	4.95436e-06	4.49225e-06	4.10607e-06	3.7191e-06	3.32086e-06	2.98971e-06	2.64495e-06	2.30417e-06	2.01817e-06	1.7122e-06	1.4222e-06	1.17336e-06	9.03363e-07	6.57488e-07	4.3955e-07	2.02962e-07	-5.1633e-09	-1.96982e-07	-4.02687e-07	-5.78943e-07	-7.48235e-07	-9.25657e-07	-1.07529e-06	-1.22474e-06	-1.37658e-06	-1.50411e-06	-1.63577e-06	-1.76478e-06	-1.874e-06	-1.98949e-06	-2.09841e-06	-2.19241e-06	-2.29308e-06	-2.38457e-06	-2.46581e-06	-2.55289e-06	-2.62946e-06	-2.69985e-06	-2.77451e-06	-2.83844e-06	-2.89947e-06	-2.96285e-06	-3.01616e-06	-3.06897e-06	-3.12222e-06	-3.16667e-06	-1.12392e-05	-3.32682e-05	-6.13568e-05	-8.8577e-05	-0.000111607	-0.000123432	-0.00012438	-0.000115384	-9.50935e-05	-6.97319e-05	-3.19689e-05	2.15615e-05	7.9961e-05	0.000141141	0.00019487	0.00023556	0.000264817	0.0002776	0.000278663	0.000271179	0.000254851	0.000236928	0.000217669	0.000198133	0.00018279	0.000168717	0.000157439	0.000149928	0.000142622	0.000137638	0.000133782	0.000128922	0.00012544	0.000121298	0.000116234	0.000112185	0.000107016	0.000101773	9.74181e-05	9.21313e-05	8.75159e-05	8.35063e-05	7.88538e-05	7.51805e-05	7.16843e-05	6.78034e-05	6.48687e-05	6.17337e-05	5.8469e-05	5.59668e-05	5.30602e-05	5.02723e-05	4.80253e-05	4.53376e-05	4.29653e-05	4.09159e-05	3.84945e-05	3.64985e-05	3.46306e-05	3.25067e-05	3.0831e-05	2.913e-05	2.73003e-05	2.58773e-05	2.43287e-05	2.27692e-05	2.1538e-05	2.01344e-05	1.88145e-05	1.77305e-05	1.64705e-05	1.53588e-05	1.43922e-05	1.32755e-05	1.23406e-05	1.14718e-05	1.04952e-05	9.70642e-06	8.92268e-06	8.07879e-06	7.40818e-06	6.70142e-06	5.97972e-06	5.40353e-06	4.76882e-06	4.15671e-06	3.65593e-06	3.08999e-06	2.57387e-06	2.13403e-06	1.634e-06	1.20012e-06	8.10579e-07	3.7329e-07	8.45489e-09	-3.3831e-07	-7.16748e-07	-1.02454e-06	-1.33374e-06	-1.65795e-06	-1.91916e-06	-2.19439e-06	-2.46958e-06	-2.69294e-06	-2.93676e-06	-3.1685e-06	-3.36106e-06	-3.5755e-06	-3.76944e-06	-3.93666e-06	-4.12357e-06	-4.28521e-06	-4.43122e-06	-4.59245e-06	-4.72691e-06	-4.85477e-06	-4.9923e-06	-5.10417e-06	-5.21608e-06	-5.33204e-06	-5.4253e-06	-5.52289e-06	-5.61951e-06	-5.6975e-06	-5.78202e-06	-5.86158e-06	-5.927e-06	-5.99946e-06	-6.06422e-06	-6.11922e-06	-6.18054e-06	-6.23264e-06	-6.27886e-06	6.10472e-05	0.000230532	0.000457157	0.000674216	0.000841786	0.000929013	0.000930068	0.000874709	0.000788873	0.000692163	0.000546168	0.000344943	0.00012926	-5.91694e-05	-0.000202113	-0.000290213	-0.000328619	-0.000335744	-0.000321688	-0.000296196	-0.000271401	-0.00024806	-0.000227487	-0.000213811	-0.000202882	-0.000193739	-0.000188589	-0.000183204	-0.000177468	-0.000173616	-0.00016829	-0.00016232	-0.000157804	-0.000151897	-0.000145846	-0.000141267	-0.00013557	-0.000130131	-0.000126046	-0.000120954	-0.000116303	-0.000112758	-0.000108244	-0.000104256	-0.000101118	-9.70644e-05	-9.35993e-05	-9.07708e-05	-8.71104e-05	-8.40874e-05	-8.15224e-05	-7.82266e-05	-7.55948e-05	-7.32677e-05	-7.03141e-05	-6.80278e-05	-6.59145e-05	-6.32772e-05	-6.12912e-05	-5.9368e-05	-5.70196e-05	-5.5292e-05	-5.35383e-05	-5.14528e-05	-4.99469e-05	-4.83458e-05	-4.64991e-05	-4.51831e-05	-4.37205e-05	-4.20902e-05	-4.09367e-05	-3.96008e-05	-3.81657e-05	-3.7151e-05	-3.59314e-05	-3.46715e-05	-3.37751e-05	-3.26628e-05	-3.15596e-05	-3.07641e-05	-2.97511e-05	-2.87873e-05	-2.8078e-05	-2.7157e-05	-2.63166e-05	-2.5681e-05	-2.48455e-05	-2.41139e-05	-2.35416e-05	-2.27854e-05	-2.21492e-05	-2.16315e-05	-2.09488e-05	-2.0396e-05
0.7	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.82705e-06	-8.06262e-06	-1.41044e-05	-1.6923e-05	-1.60666e-05	-8.16823e-06	5.57773e-06	2.3361e-05	4.5687e-05	6.89628e-05	9.42689e-05	0.000124458	0.00015329	0.00018112	0.000204944	0.000220475	0.000230609	0.000232861	0.000228397	0.000220956	0.000209009	0.000196058	0.000183722	0.000170627	0.000159931	0.000150662	0.000141937	0.000135777	0.000129927	0.000124538	0.00012059	0.000115889	0.000111565	0.000107758	0.00010298	9.8806e-05	9.47037e-05	8.99805e-05	8.60963e-05	8.20732e-05	7.78748e-05	7.45247e-05	7.08897e-05	6.73994e-05	6.45636e-05	6.13582e-05	5.84825e-05	5.59987e-05	5.3155e-05	5.07358e-05	4.8477e-05	4.5952e-05	4.38793e-05	4.18011e-05	3.95889e-05	3.77997e-05	3.59019e-05	3.39981e-05	3.24447e-05	3.0732e-05	2.9114e-05	2.77513e-05	2.62212e-05	2.4852e-05	2.36415e-05	2.22868e-05	2.11263e-05	2.00407e-05	1.88529e-05	1.78648e-05	1.68872e-05	1.58563e-05	1.50093e-05	1.41299e-05	1.32434e-05	1.25112e-05	1.17234e-05	1.09665e-05	1.03276e-05	9.626e-06	8.98263e-06	8.41999e-06	7.79998e-06	7.25387e-06	6.75492e-06	6.21152e-06	5.74737e-06	5.30298e-06	4.83075e-06	4.43477e-06	4.03846e-06	3.63132e-06	3.29156e-06	2.93862e-06	2.59002e-06	2.29645e-06	1.98331e-06	1.68643e-06	1.43094e-06	1.15465e-06	9.02708e-07	6.78932e-07	4.36805e-07	2.23335e-07	2.63843e-08	-1.84197e-07	-3.65169e-07	-5.38976e-07	-7.20699e-07	-8.74494e-07	-1.02793e-06	-1.18356e-06	-1.31477e-06	-1.44994e-06	-1.58231e-06	-1.69478e-06	-1.81336e-06	-1.92526e-06	-2.02214e-06	-2.12555e-06	-2.21969e-06	-2.30348e-06	-2.39299e-06	-2.47191e-06	-2.54457e-06	-2.62139e-06	-2.68741e-06	-2.75046e-06	-2.81577e-06	-2.87095e-06	-2.92555e-06	-2.98052e-06	-3.02664e-06	-1.09351e-05	-3.25863e-05	-6.0147e-05	-8.67558e-05	-0.00010913	-0.000120282	-0.000120549	-0.000110864	-8.98879e-05	-6.38408e-05	-2.5569e-05	2.82404e-05	8.67511e-05	0.000147929	0.00020159	0.000242171	0.000271281	0.000283894	0.000284762	0.000277064	0.000260514	0.000242359	0.000222869	0.000203109	0.000187547	0.000173268	0.000161795	0.0001541	0.000146623	0.000141476	0.000137467	0.000132463	0.000128841	0.000124566	0.000119375	0.000115201	0.000109914	0.000104557	0.000100091	9.46989e-05	8.99817e-05	8.5874e-05	8.11292e-05	7.73663e-05	7.37845e-05	6.98229e-05	6.68097e-05	6.36002e-05	6.02647e-05	5.76937e-05	5.47221e-05	5.18719e-05	4.95645e-05	4.682e-05	4.43928e-05	4.22904e-05	3.98192e-05	3.77748e-05	3.58606e-05	3.3693e-05	3.19749e-05	3.02334e-05	2.83654e-05	2.6905e-05	2.53212e-05	2.3728e-05	2.24641e-05	2.10295e-05	1.96801e-05	1.85674e-05	1.72803e-05	1.61427e-05	1.51509e-05	1.40106e-05	1.30528e-05	1.2162e-05	1.11646e-05	1.03557e-05	9.55273e-06	8.69061e-06	8.00229e-06	7.27872e-06	6.54098e-06	5.94923e-06	5.29978e-06	4.67356e-06	4.15912e-06	3.58025e-06	3.0517e-06	2.59985e-06	2.08848e-06	1.64363e-06	1.24356e-06	7.96286e-07	4.2178e-07	6.57529e-08	-3.21479e-07	-6.37805e-07	-9.55153e-07	-1.28712e-06	-1.55587e-06	-1.83827e-06	-2.12032e-06	-2.35034e-06	-2.60048e-06	-2.83829e-06	-3.03673e-06	-3.25676e-06	-3.45609e-06	-3.62852e-06	-3.82037e-06	-3.9868e-06	-4.13742e-06	-4.30304e-06	-4.44175e-06	-4.5737e-06	-4.71513e-06	-4.8308e-06	-4.94634e-06	-5.06578e-06	-5.16243e-06	-5.26326e-06	-5.363e-06	-5.44401e-06	-5.53142e-06	-5.61377e-06	-5.68191e-06	-5.75696e-06	-5.82423e-06	-5.88166e-06	-5.94531e-06	-5.99967e-06	-6.04808e-06	6.13095e-05	0.000230869	0.000457645	0.000674921	0.00084269	0.000930035	0.000931079	0.000875537	0.000789376	0.000692261	0.000545786	0.000344032	0.000127806	-6.11226e-05	-0.000204458	-0.000292828	-0.000331385	-0.000338555	-0.000324471	-0.000298907	-0.000274007	-0.000250552	-0.000229866	-0.000216077	-0.000205044	-0.000195808	-0.000190567	-0.0001851	-0.000179288	-0.00017536	-0.000169964	-0.000163927	-0.000159342	-0.000153373	-0.000147259	-0.000142619	-0.000136864	-0.00013137	-0.000127229	-0.000122086	-0.000117386	-0.000113791	-0.000109231	-0.000105199	-0.000102018	-9.79235e-05	-9.44188e-05	-9.15513e-05	-8.78554e-05	-8.4797e-05	-8.21974e-05	-7.887e-05	-7.62067e-05	-7.38489e-05	-7.08672e-05	-6.85528e-05	-6.64124e-05	-6.375e-05	-6.17389e-05	-5.97918e-05	-5.74212e-05	-5.56712e-05	-5.38963e-05	-5.17911e-05	-5.02653e-05	-4.86454e-05	-4.67812e-05	-4.54475e-05	-4.39684e-05	-4.23225e-05	-4.11533e-05	-3.98028e-05	-3.83538e-05	-3.73251e-05	-3.60926e-05	-3.48204e-05	-3.39117e-05	-3.2788e-05	-3.16739e-05	-3.08675e-05	-2.98444e-05	-2.88709e-05	-2.81519e-05	-2.72221e-05	-2.6373e-05	-2.57289e-05	-2.48856e-05	-2.41463e-05	-2.35665e-05	-2.28034e-05	-2.21605e-05	-2.16362e-05	-2.09475e-05	-2.03886e-05
0.705	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.67968e-06	-7.57772e-06	-1.31464e-05	-1.54163e-05	-1.39734e-05	-5.47774e-06	8.86683e-06	2.72446e-05	5.01528e-05	7.39987e-05	9.97107e-05	0.000130096	0.00015897	0.000186746	0.000210461	0.000225856	0.000235831	0.000237913	0.000233271	0.000225643	0.00021351	0.000200373	0.000187852	0.00017458	0.000163712	0.00015428	0.000145401	0.000139094	0.000133106	0.000127586	0.000123512	0.000118693	0.000114255	0.000110338	0.000105457	0.000101182	9.69823e-05	9.21669e-05	8.81928e-05	8.40842e-05	7.98043e-05	7.63749e-05	7.26651e-05	6.91032e-05	6.61981e-05	6.29274e-05	5.99889e-05	5.74446e-05	5.45438e-05	5.20694e-05	4.97577e-05	4.71827e-05	4.50615e-05	4.29371e-05	4.0681e-05	3.88493e-05	3.6911e-05	3.49688e-05	3.3378e-05	3.163e-05	2.99783e-05	2.85828e-05	2.70219e-05	2.5623e-05	2.43839e-05	2.30022e-05	2.18157e-05	2.07051e-05	1.94937e-05	1.84827e-05	1.74834e-05	1.64317e-05	1.55647e-05	1.46662e-05	1.37616e-05	1.30118e-05	1.22072e-05	1.14345e-05	1.07801e-05	1.00639e-05	9.40657e-06	8.83043e-06	8.19767e-06	7.63925e-06	7.12848e-06	6.5739e-06	6.09893e-06	5.64421e-06	5.16215e-06	4.75668e-06	4.35131e-06	3.93554e-06	3.58744e-06	3.22656e-06	2.87037e-06	2.56947e-06	2.24937e-06	1.94581e-06	1.68388e-06	1.40147e-06	1.14364e-06	9.142e-07	6.66696e-07	4.48036e-07	2.46103e-07	3.07851e-08	-1.54767e-07	-3.32959e-07	-5.18861e-07	-6.76701e-07	-8.33997e-07	-9.93325e-07	-1.12811e-06	-1.26669e-06	-1.40232e-06	-1.51796e-06	-1.63956e-06	-1.75436e-06	-1.85404e-06	-1.96012e-06	-2.05683e-06	-2.14311e-06	-2.23499e-06	-2.3162e-06	-2.39106e-06	-2.46999e-06	-2.53806e-06	-2.60306e-06	-2.67026e-06	-2.72726e-06	-2.78362e-06	-2.84027e-06	-2.88802e-06	-1.06376e-05	-3.1923e-05	-5.89725e-05	-8.4989e-05	-0.000106727	-0.000117229	-0.000116834	-0.000106484	-8.4843e-05	-5.8132e-05	-1.93674e-05	3.47123e-05	9.33308e-05	0.000154506	0.000208102	0.000248578	0.000277546	0.000289994	0.000290674	0.000282767	0.000266002	0.000247623	0.000227909	0.000207932	0.000192157	0.000177679	0.000166019	0.000158144	0.000150502	0.000145199	0.00014104	0.000135897	0.00013214	0.000127736	0.000122422	0.000118127	0.000112726	0.000107258	0.000102685	9.71911e-05	9.23754e-05	8.81727e-05	8.33385e-05	7.94887e-05	7.58242e-05	7.17845e-05	6.86951e-05	6.54136e-05	6.20096e-05	5.93719e-05	5.63375e-05	5.34269e-05	5.1061e-05	4.82614e-05	4.57811e-05	4.36274e-05	4.11079e-05	3.90168e-05	3.70577e-05	3.48478e-05	3.30885e-05	3.13079e-05	2.94027e-05	2.79062e-05	2.62882e-05	2.46623e-05	2.33667e-05	2.19023e-05	2.05241e-05	1.93837e-05	1.80705e-05	1.69075e-05	1.58915e-05	1.47282e-05	1.37482e-05	1.28361e-05	1.18186e-05	1.09902e-05	1.01686e-05	9.2888e-06	8.58331e-06	7.84342e-06	7.09015e-06	6.4833e-06	5.81957e-06	5.17966e-06	4.65196e-06	4.06056e-06	3.51995e-06	3.05646e-06	2.53408e-06	2.07859e-06	1.66828e-06	1.21132e-06	8.27426e-07	4.62406e-07	6.6636e-08	-2.57979e-07	-5.83238e-07	-9.22747e-07	-1.19881e-06	-1.48818e-06	-1.7769e-06	-2.01339e-06	-2.26968e-06	-2.5134e-06	-2.71756e-06	-2.94302e-06	-3.1476e-06	-3.32509e-06	-3.52175e-06	-3.69284e-06	-3.84795e-06	-4.01784e-06	-4.16071e-06	-4.29664e-06	-4.44188e-06	-4.56124e-06	-4.68033e-06	-4.80317e-06	-4.90312e-06	-5.00711e-06	-5.10988e-06	-5.19385e-06	-5.28409e-06	-5.36917e-06	-5.43995e-06	-5.51754e-06	-5.58726e-06	-5.64707e-06	-5.71301e-06	-5.76958e-06	-5.82014e-06	6.15679e-05	0.0002312	0.000458122	0.000675607	0.000843569	0.000931028	0.00093206	0.000876343	0.000789868	0.00069236	0.000545422	0.000343156	0.000126405	-6.30059e-05	-0.000206721	-0.000295351	-0.000334054	-0.000341268	-0.000327157	-0.000301523	-0.000276522	-0.000252957	-0.000232162	-0.000218263	-0.000207131	-0.000197803	-0.000192474	-0.000186928	-0.000181043	-0.000177041	-0.000171577	-0.000165476	-0.000160825	-0.000154794	-0.000148621	-0.000143921	-0.000138111	-0.000132562	-0.000128367	-0.000123175	-0.000118427	-0.000114784	-0.00011018	-0.000106105	-0.000102882	-9.87487e-05	-9.52058e-05	-9.23007e-05	-8.85703e-05	-8.54778e-05	-8.28448e-05	-7.94867e-05	-7.67929e-05	-7.44056e-05	-7.13966e-05	-6.9055e-05	-6.68884e-05	-6.42019e-05	-6.21666e-05	-6.01962e-05	-5.78042e-05	-5.60326e-05	-5.42372e-05	-5.2113e-05	-5.05678e-05	-4.89298e-05	-4.70488e-05	-4.5698e-05	-4.42028e-05	-4.25419e-05	-4.13575e-05	-3.99928e-05	-3.85305e-05	-3.74884e-05	-3.62434e-05	-3.49593e-05	-3.40386e-05	-3.2904e-05	-3.17793e-05	-3.09623e-05	-2.99296e-05	-2.89467e-05	-2.82183e-05	-2.728e-05	-2.64226e-05	-2.57702e-05	-2.49194e-05	-2.41728e-05	-2.35856e-05	-2.2816e-05	-2.21665e-05	-2.16358e-05	-2.09413e-05	-2.03766e-05
0.71	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.5323e-06	-7.09282e-06	-1.21884e-05	-1.39096e-05	-1.18802e-05	-2.78725e-06	1.21559e-05	3.11282e-05	5.46187e-05	7.90346e-05	0.000105153	0.000135734	0.000164651	0.000192372	0.000215979	0.000231236	0.000241053	0.000242965	0.000238145	0.000230331	0.000218011	0.000204687	0.000191981	0.000178533	0.000167493	0.000157898	0.000148866	0.000142412	0.000136285	0.000130634	0.000126435	0.000121497	0.000116946	0.000112919	0.000107933	0.000103557	9.92608e-05	9.43533e-05	9.02894e-05	8.60951e-05	8.17337e-05	7.82252e-05	7.44405e-05	7.0807e-05	6.78326e-05	6.44966e-05	6.14953e-05	5.88904e-05	5.59327e-05	5.3403e-05	5.10385e-05	4.84135e-05	4.62438e-05	4.40731e-05	4.17732e-05	3.98988e-05	3.79202e-05	3.59395e-05	3.43114e-05	3.25281e-05	3.08425e-05	2.94144e-05	2.78226e-05	2.6394e-05	2.51264e-05	2.37177e-05	2.25052e-05	2.13696e-05	2.01345e-05	1.91007e-05	1.80795e-05	1.70071e-05	1.612e-05	1.52025e-05	1.42797e-05	1.35123e-05	1.26911e-05	1.19024e-05	1.12326e-05	1.05019e-05	9.83051e-06	9.24088e-06	8.59535e-06	8.02462e-06	7.50204e-06	6.93628e-06	6.4505e-06	5.98543e-06	5.49356e-06	5.07858e-06	4.66416e-06	4.23977e-06	3.88331e-06	3.5145e-06	3.15072e-06	2.84249e-06	2.51542e-06	2.20518e-06	1.93681e-06	1.64828e-06	1.38458e-06	1.14947e-06	8.96587e-07	6.72738e-07	4.65821e-07	2.45767e-07	5.56356e-08	-1.26943e-07	-3.17023e-07	-4.78907e-07	-6.40068e-07	-8.03089e-07	-9.41449e-07	-1.08344e-06	-1.22234e-06	-1.34114e-06	-1.46576e-06	-1.58345e-06	-1.68593e-06	-1.79469e-06	-1.89397e-06	-1.98273e-06	-2.07698e-06	-2.16049e-06	-2.23756e-06	-2.3186e-06	-2.3887e-06	-2.45567e-06	-2.52475e-06	-2.58358e-06	-2.64168e-06	-2.70002e-06	-2.74941e-06	-1.03402e-05	-3.12597e-05	-5.7798e-05	-8.32221e-05	-0.000104325	-0.000114175	-0.00011312	-0.000102103	-7.97981e-05	-5.24232e-05	-1.31658e-05	4.11842e-05	9.99106e-05	0.000161083	0.000214614	0.000254985	0.00028381	0.000296094	0.000296585	0.000288471	0.00027149	0.000252886	0.000232949	0.000212755	0.000196768	0.000182091	0.000170242	0.000162189	0.000154382	0.000148921	0.000144614	0.000139332	0.000135439	0.000130906	0.00012547	0.000121054	0.000115539	0.00010996	0.000105278	9.96833e-05	9.4769e-05	9.04713e-05	8.55478e-05	8.16112e-05	7.78639e-05	7.3746e-05	7.05806e-05	6.72271e-05	6.37546e-05	6.10501e-05	5.79528e-05	5.4982e-05	5.25576e-05	4.97029e-05	4.71694e-05	4.49645e-05	4.23967e-05	4.02587e-05	3.82549e-05	3.60026e-05	3.42021e-05	3.23823e-05	3.04401e-05	2.89074e-05	2.72551e-05	2.55967e-05	2.42694e-05	2.27751e-05	2.13682e-05	2.02e-05	1.88606e-05	1.76724e-05	1.6632e-05	1.54458e-05	1.44436e-05	1.35103e-05	1.24727e-05	1.16247e-05	1.07844e-05	9.88699e-06	9.16432e-06	8.40813e-06	7.63931e-06	7.01737e-06	6.33936e-06	5.68576e-06	5.1448e-06	4.54087e-06	3.98819e-06	3.51306e-06	2.97967e-06	2.51354e-06	2.093e-06	1.62636e-06	1.23307e-06	8.59059e-07	4.54751e-07	1.21848e-07	-2.11323e-07	-5.58371e-07	-8.41756e-07	-1.13809e-06	-1.43348e-06	-1.67644e-06	-1.93888e-06	-2.18851e-06	-2.39839e-06	-2.62929e-06	-2.8391e-06	-3.02165e-06	-3.22314e-06	-3.39888e-06	-3.55848e-06	-3.73265e-06	-3.87966e-06	-4.01958e-06	-4.16862e-06	-4.29168e-06	-4.41432e-06	-4.54055e-06	-4.64381e-06	-4.75096e-06	-4.85677e-06	-4.9437e-06	-5.03676e-06	-5.12457e-06	-5.198e-06	-5.27812e-06	-5.3503e-06	-5.41249e-06	-5.48071e-06	-5.5395e-06	-5.5922e-06	6.18263e-05	0.000231531	0.000458598	0.000676292	0.000844447	0.000932021	0.000933042	0.000877149	0.00079036	0.00069246	0.000545058	0.00034228	0.000125004	-6.48892e-05	-0.000208984	-0.000297874	-0.000336724	-0.000343981	-0.000329844	-0.000304139	-0.000279037	-0.000255362	-0.000234457	-0.00022045	-0.000209217	-0.000199799	-0.000194382	-0.000188756	-0.000182798	-0.000178723	-0.000173191	-0.000167024	-0.000162308	-0.000156215	-0.000149983	-0.000145223	-0.000139357	-0.000133755	-0.000129506	-0.000124264	-0.000119468	-0.000115777	-0.00011113	-0.000107012	-0.000103746	-9.9574e-05	-9.59928e-05	-9.30501e-05	-8.92852e-05	-8.61585e-05	-8.34921e-05	-8.01035e-05	-7.73792e-05	-7.49622e-05	-7.19261e-05	-6.95573e-05	-6.73644e-05	-6.46538e-05	-6.25942e-05	-6.06006e-05	-5.81872e-05	-5.63939e-05	-5.4578e-05	-5.24348e-05	-5.08704e-05	-4.92143e-05	-4.73163e-05	-4.59484e-05	-4.44372e-05	-4.27613e-05	-4.15617e-05	-4.01829e-05	-3.87072e-05	-3.76516e-05	-3.63942e-05	-3.50982e-05	-3.41656e-05	-3.30199e-05	-3.18847e-05	-3.10571e-05	-3.00147e-05	-2.90224e-05	-2.82847e-05	-2.73379e-05	-2.64722e-05	-2.58115e-05	-2.49532e-05	-2.41992e-05	-2.36048e-05	-2.28285e-05	-2.21725e-05	-2.16354e-05	-2.0935e-05	-2.03646e-05
0.715	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.38492e-06	-6.60792e-06	-1.12304e-05	-1.24029e-05	-9.787e-06	-9.6764e-08	1.5445e-05	3.50118e-05	5.90846e-05	8.40705e-05	0.000110594	0.000141372	0.000170332	0.000197999	0.000221496	0.000236617	0.000246276	0.000248017	0.000243019	0.000235018	0.000222513	0.000209002	0.000196111	0.000182486	0.000171275	0.000161516	0.00015233	0.000145729	0.000139464	0.000133683	0.000129357	0.000124301	0.000119636	0.000115499	0.00011041	0.000105933	0.000101539	9.65397e-05	9.23859e-05	8.81061e-05	8.36632e-05	8.00755e-05	7.62159e-05	7.25108e-05	6.94671e-05	6.60658e-05	6.30016e-05	6.03363e-05	5.73215e-05	5.47366e-05	5.23192e-05	4.96442e-05	4.7426e-05	4.52092e-05	4.28654e-05	4.09484e-05	3.89294e-05	3.69101e-05	3.52447e-05	3.34261e-05	3.17067e-05	3.02459e-05	2.86233e-05	2.7165e-05	2.58688e-05	2.44332e-05	2.31946e-05	2.2034e-05	2.07753e-05	1.97186e-05	1.86756e-05	1.75826e-05	1.66754e-05	1.57388e-05	1.47978e-05	1.40129e-05	1.3175e-05	1.23703e-05	1.16851e-05	1.09398e-05	1.02544e-05	9.65132e-06	8.99304e-06	8.41e-06	7.87561e-06	7.29866e-06	6.80206e-06	6.32665e-06	5.82497e-06	5.40049e-06	4.97701e-06	4.54399e-06	4.17919e-06	3.80244e-06	3.43108e-06	3.11551e-06	2.78148e-06	2.46456e-06	2.18974e-06	1.8951e-06	1.62551e-06	1.38474e-06	1.12648e-06	8.97439e-07	6.8554e-07	4.6075e-07	2.66038e-07	7.90739e-08	-1.15185e-07	-2.81114e-07	-4.46139e-07	-6.12853e-07	-7.54788e-07	-9.00188e-07	-1.04236e-06	-1.16432e-06	-1.29195e-06	-1.41255e-06	-1.51783e-06	-1.62925e-06	-1.73111e-06	-1.82236e-06	-1.91898e-06	-2.00477e-06	-2.08405e-06	-2.1672e-06	-2.23935e-06	-2.30828e-06	-2.37924e-06	-2.43989e-06	-2.49975e-06	-2.55977e-06	-2.61079e-06	-1.00427e-05	-3.05964e-05	-5.66235e-05	-8.14553e-05	-0.000101922	-0.000111122	-0.000109406	-9.77222e-05	-7.47532e-05	-4.67144e-05	-6.96413e-06	4.76562e-05	0.00010649	0.00016766	0.000221126	0.000261391	0.000290075	0.000302194	0.000302496	0.000294174	0.000276979	0.00025815	0.000237989	0.000217579	0.000201379	0.000186503	0.000174466	0.000166233	0.000158261	0.000152644	0.000148188	0.000142766	0.000138738	0.000134076	0.000128517	0.000123981	0.000118351	0.000112662	0.000107872	0.000102175	9.71626e-05	9.277e-05	8.77571e-05	8.37337e-05	7.99036e-05	7.57076e-05	7.24661e-05	6.90405e-05	6.54995e-05	6.27283e-05	5.95681e-05	5.6537e-05	5.40541e-05	5.11444e-05	4.85577e-05	4.63015e-05	4.36855e-05	4.15007e-05	3.9452e-05	3.71574e-05	3.53157e-05	3.34568e-05	3.14774e-05	2.99086e-05	2.82221e-05	2.6531e-05	2.5172e-05	2.36478e-05	2.22122e-05	2.10163e-05	1.96507e-05	1.84373e-05	1.73726e-05	1.61635e-05	1.5139e-05	1.41844e-05	1.31267e-05	1.22591e-05	1.14003e-05	1.04852e-05	9.74533e-06	8.97284e-06	8.18848e-06	7.55145e-06	6.85915e-06	6.19186e-06	5.63765e-06	5.02118e-06	4.45644e-06	3.96966e-06	3.42526e-06	2.94849e-06	2.51772e-06	2.04139e-06	1.63872e-06	1.25571e-06	8.42865e-07	5.01674e-07	1.60592e-07	-1.93995e-07	-4.847e-07	-7.88005e-07	-1.09006e-06	-1.33949e-06	-1.60808e-06	-1.86361e-06	-2.07922e-06	-2.31555e-06	-2.5306e-06	-2.71822e-06	-2.92452e-06	-3.10492e-06	-3.26901e-06	-3.44746e-06	-3.59861e-06	-3.74251e-06	-3.89537e-06	-4.02213e-06	-4.1483e-06	-4.27794e-06	-4.38449e-06	-4.4948e-06	-4.60366e-06	-4.69354e-06	-4.78942e-06	-4.87997e-06	-4.95605e-06	-5.03871e-06	-5.11334e-06	-5.17791e-06	-5.24841e-06	-5.30942e-06	-5.36426e-06	6.20847e-05	0.000231861	0.000459075	0.000676978	0.000845326	0.000933014	0.000934024	0.000877955	0.000790852	0.000692559	0.000544694	0.000341404	0.000123604	-6.67725e-05	-0.000211247	-0.000300397	-0.000339393	-0.000346694	-0.00033253	-0.000306756	-0.000281552	-0.000257766	-0.000236753	-0.000222636	-0.000211303	-0.000201794	-0.00019629	-0.000190585	-0.000184553	-0.000180404	-0.000174805	-0.000168573	-0.00016379	-0.000157637	-0.000151345	-0.000146525	-0.000140604	-0.000134947	-0.000130645	-0.000125353	-0.000120509	-0.000116771	-0.000112079	-0.000107918	-0.00010461	-0.000100399	-9.67798e-05	-9.37995e-05	-9.00001e-05	-8.68392e-05	-8.41395e-05	-8.07202e-05	-7.79654e-05	-7.55189e-05	-7.24556e-05	-7.00595e-05	-6.78404e-05	-6.51057e-05	-6.30218e-05	-6.1005e-05	-5.85702e-05	-5.67553e-05	-5.49189e-05	-5.27566e-05	-5.1173e-05	-4.94988e-05	-4.75838e-05	-4.61988e-05	-4.46717e-05	-4.29807e-05	-4.17659e-05	-4.0373e-05	-3.88839e-05	-3.78148e-05	-3.65449e-05	-3.52371e-05	-3.42925e-05	-3.31359e-05	-3.19901e-05	-3.1152e-05	-3.00999e-05	-2.90982e-05	-2.83511e-05	-2.73958e-05	-2.65218e-05	-2.58529e-05	-2.49871e-05	-2.42257e-05	-2.3624e-05	-2.28411e-05	-2.21785e-05	-2.1635e-05	-2.09288e-05	-2.03526e-05
0.72	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.24066e-06	-6.13323e-06	-1.02925e-05	-1.09277e-05	-7.73754e-06	2.53756e-06	1.86655e-05	3.88144e-05	6.34572e-05	8.90012e-05	0.000115923	0.000146892	0.000175895	0.000203508	0.000226898	0.000241886	0.000251389	0.000252964	0.000247792	0.000239609	0.000226921	0.000213227	0.000200155	0.000186358	0.000174978	0.00016506	0.000155724	0.000148978	0.000142578	0.000136669	0.00013222	0.000127049	0.000122272	0.000118028	0.000112837	0.000108261	0.000103772	9.86824e-05	9.44407e-05	9.00771e-05	8.55545e-05	8.18893e-05	7.79565e-05	7.41813e-05	7.10697e-05	6.76045e-05	6.44788e-05	6.17542e-05	5.86836e-05	5.60447e-05	5.35756e-05	5.08517e-05	4.8586e-05	4.63239e-05	4.39372e-05	4.19785e-05	3.992e-05	3.7863e-05	3.6161e-05	3.43079e-05	3.25554e-05	3.10626e-05	2.94098e-05	2.79225e-05	2.65983e-05	2.51362e-05	2.38721e-05	2.26871e-05	2.14053e-05	2.03262e-05	1.92618e-05	1.81485e-05	1.72217e-05	1.62664e-05	1.53077e-05	1.45055e-05	1.36513e-05	1.2831e-05	1.21307e-05	1.13711e-05	1.0672e-05	1.00557e-05	9.3849e-06	8.78981e-06	8.24385e-06	7.65594e-06	7.14874e-06	6.66321e-06	6.1519e-06	5.71811e-06	5.28576e-06	4.84429e-06	4.4713e-06	4.08677e-06	3.70798e-06	3.38522e-06	3.04436e-06	2.7209e-06	2.43975e-06	2.13912e-06	1.86376e-06	1.61742e-06	1.35389e-06	1.11976e-06	9.02974e-07	6.73536e-07	4.7433e-07	2.83061e-07	8.4701e-08	-8.51989e-08	-2.54019e-07	-4.24358e-07	-5.69805e-07	-7.18554e-07	-8.63938e-07	-9.89008e-07	-1.1196e-06	-1.24304e-06	-1.35108e-06	-1.46513e-06	-1.56952e-06	-1.66321e-06	-1.76216e-06	-1.85021e-06	-1.93166e-06	-2.01688e-06	-2.09104e-06	-2.16191e-06	-2.23472e-06	-2.29717e-06	-2.35875e-06	-2.42043e-06	-2.47306e-06	-9.74954e-06	-2.99451e-05	-5.54716e-05	-7.97234e-05	-9.95681e-05	-0.00010813	-0.000105767	-9.3431e-05	-6.98118e-05	-4.1123e-05	-8.90173e-07	5.39948e-05	0.000112934	0.000174102	0.000227504	0.000267666	0.000296211	0.000308169	0.000308286	0.000299761	0.000282354	0.000263306	0.000242926	0.000222304	0.000205896	0.000190825	0.000178604	0.000170196	0.000162063	0.000156291	0.00015169	0.000146132	0.000141971	0.000137183	0.000131504	0.000126849	0.000121107	0.00011531	0.000110415	0.000104619	9.95098e-05	9.50242e-05	8.99239e-05	8.58155e-05	8.19043e-05	7.76318e-05	7.43158e-05	7.08198e-05	6.72117e-05	6.43752e-05	6.11535e-05	5.80633e-05	5.55231e-05	5.25595e-05	4.99208e-05	4.76144e-05	4.49512e-05	4.27205e-05	4.06279e-05	3.82919e-05	3.64099e-05	3.45126e-05	3.24969e-05	3.08927e-05	2.91727e-05	2.74497e-05	2.60596e-05	2.45061e-05	2.30424e-05	2.18193e-05	2.04281e-05	1.91899e-05	1.81014e-05	1.68698e-05	1.58236e-05	1.48482e-05	1.37707e-05	1.28841e-05	1.2007e-05	1.10745e-05	1.03179e-05	9.52941e-06	8.72981e-06	8.07799e-06	7.37169e-06	6.69099e-06	6.12378e-06	5.49503e-06	4.91846e-06	4.42026e-06	3.86507e-06	3.37786e-06	2.93706e-06	2.45123e-06	2.03935e-06	1.64752e-06	1.22629e-06	8.7697e-07	5.28125e-07	1.66138e-07	-1.31752e-07	-4.41898e-07	-7.50501e-07	-1.00628e-06	-1.28091e-06	-1.54224e-06	-1.76347e-06	-2.00514e-06	-2.22535e-06	-2.41794e-06	-2.62897e-06	-2.81395e-06	-2.98246e-06	-3.16511e-06	-3.32034e-06	-3.46816e-06	-3.62476e-06	-3.75516e-06	-3.88483e-06	-4.01781e-06	-4.12761e-06	-4.24104e-06	-4.35289e-06	-4.44568e-06	-4.54435e-06	-4.63759e-06	-4.71628e-06	-4.80144e-06	-4.8785e-06	-4.94542e-06	-5.01817e-06	-5.08136e-06	-5.13833e-06	6.23405e-05	0.000232188	0.000459544	0.000677652	0.000846188	0.000933988	0.000934987	0.000878746	0.000791336	0.00069266	0.000544341	0.000340551	0.000122237	-6.86107e-05	-0.000213456	-0.00030286	-0.000342	-0.000349344	-0.000335154	-0.000309311	-0.000284008	-0.000260115	-0.000238994	-0.00022477	-0.00021334	-0.000203742	-0.000198152	-0.000192369	-0.000186265	-0.000182045	-0.000176379	-0.000170084	-0.000165237	-0.000159023	-0.000152673	-0.000147794	-0.000141819	-0.00013611	-0.000131755	-0.000126415	-0.000121523	-0.000117738	-0.000113004	-0.000108801	-0.000105451	-0.000101203	-9.75458e-05	-9.45287e-05	-9.06957e-05	-8.75014e-05	-8.4769e-05	-8.13198e-05	-7.85351e-05	-7.60596e-05	-7.29698e-05	-7.05471e-05	-6.83024e-05	-6.55441e-05	-6.34365e-05	-6.1397e-05	-5.89412e-05	-5.71052e-05	-5.52487e-05	-5.30678e-05	-5.14654e-05	-4.97735e-05	-4.7842e-05	-4.64403e-05	-4.48975e-05	-4.31918e-05	-4.19622e-05	-4.05554e-05	-3.90533e-05	-3.79711e-05	-3.6689e-05	-3.53696e-05	-3.44133e-05	-3.3246e-05	-3.20899e-05	-3.12414e-05	-3.01799e-05	-2.91691e-05	-2.84129e-05	-2.74492e-05	-2.65671e-05	-2.58901e-05	-2.50169e-05	-2.42484e-05	-2.36395e-05	-2.28502e-05	-2.21813e-05	-2.16315e-05	-2.09197e-05	-2.03378e-05
0.725	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.09795e-06	-5.66363e-06	-9.36458e-06	-9.4682e-06	-5.70993e-06	5.14383e-06	2.18517e-05	4.25764e-05	6.77833e-05	9.38795e-05	0.000121194	0.000152353	0.000181398	0.000208958	0.000232243	0.000247099	0.000256448	0.000257859	0.000252515	0.000244151	0.000231282	0.000217408	0.000204157	0.000190189	0.000178643	0.000168567	0.000159082	0.000152194	0.00014566	0.000139624	0.000135054	0.000129768	0.000124881	0.00012053	0.000115239	0.000110565	0.000105982	0.000100803	9.64747e-05	9.20282e-05	8.74267e-05	8.36849e-05	7.96796e-05	7.5835e-05	7.26564e-05	6.91279e-05	6.59415e-05	6.31583e-05	6.00324e-05	5.73401e-05	5.48198e-05	5.20475e-05	4.97348e-05	4.7428e-05	4.49988e-05	4.29989e-05	4.09012e-05	3.88069e-05	3.70688e-05	3.51816e-05	3.33963e-05	3.18719e-05	3.01892e-05	2.86731e-05	2.73212e-05	2.58331e-05	2.45437e-05	2.33345e-05	2.20298e-05	2.09285e-05	1.98431e-05	1.87097e-05	1.77634e-05	1.67897e-05	1.58133e-05	1.49941e-05	1.41238e-05	1.3288e-05	1.25728e-05	1.17991e-05	1.10864e-05	1.0457e-05	9.77386e-06	9.16683e-06	8.60942e-06	8.01067e-06	7.49299e-06	6.99742e-06	6.4766e-06	6.03359e-06	5.59245e-06	5.14262e-06	4.76153e-06	4.3693e-06	3.98315e-06	3.65327e-06	3.30565e-06	2.97571e-06	2.68831e-06	2.38174e-06	2.10066e-06	1.84882e-06	1.58007e-06	1.3409e-06	1.11927e-06	8.85225e-07	6.81568e-07	4.86035e-07	2.83611e-07	1.09778e-07	-6.28011e-08	-2.36734e-07	-3.85659e-07	-5.37728e-07	-6.86294e-07	-8.14444e-07	-9.47971e-07	-1.07424e-06	-1.185e-06	-1.30166e-06	-1.40856e-06	-1.50467e-06	-1.60594e-06	-1.69622e-06	-1.77982e-06	-1.8671e-06	-1.94326e-06	-2.01605e-06	-2.09069e-06	-2.15493e-06	-2.21823e-06	-2.28156e-06	-2.33578e-06	-9.45848e-06	-2.92997e-05	-5.4331e-05	-7.8009e-05	-9.7238e-05	-0.000105169	-0.000102166	-8.91846e-05	-6.4922e-05	-3.55902e-05	5.12e-06	6.02669e-05	0.000119311	0.000180475	0.000233815	0.000273875	0.000302282	0.00031408	0.000314015	0.000305289	0.000287674	0.000268408	0.000247812	0.00022698	0.000210367	0.000195102	0.000182699	0.000174119	0.000165826	0.000159902	0.000155156	0.000149463	0.000145172	0.000140259	0.00013446	0.000129689	0.000123836	0.000117932	0.000112933	0.000107038	0.000101834	9.72562e-05	9.20694e-05	8.78769e-05	8.38856e-05	7.95374e-05	7.61478e-05	7.25819e-05	6.89075e-05	6.60065e-05	6.27238e-05	5.95753e-05	5.69784e-05	5.39615e-05	5.12713e-05	4.89152e-05	4.62053e-05	4.39293e-05	4.17932e-05	3.94163e-05	3.74944e-05	3.55592e-05	3.35074e-05	3.18682e-05	3.01151e-05	2.83604e-05	2.69397e-05	2.53572e-05	2.38657e-05	2.26157e-05	2.11991e-05	1.99365e-05	1.88244e-05	1.75706e-05	1.65029e-05	1.55068e-05	1.44098e-05	1.35042e-05	1.26091e-05	1.16595e-05	1.08862e-05	1.00819e-05	9.26724e-06	8.60078e-06	7.88061e-06	7.18663e-06	6.60656e-06	5.96565e-06	5.37737e-06	4.86786e-06	4.30198e-06	3.80445e-06	3.35371e-06	2.85847e-06	2.43747e-06	2.0369e-06	1.60738e-06	1.25e-06	8.93468e-07	5.24152e-07	2.19145e-07	-9.77782e-08	-4.12868e-07	-6.74942e-07	-9.5555e-07	-1.22264e-06	-1.44943e-06	-1.69639e-06	-1.92171e-06	-2.11924e-06	-2.33495e-06	-2.52448e-06	-2.69736e-06	-2.88418e-06	-3.04346e-06	-3.19517e-06	-3.35548e-06	-3.48949e-06	-3.62262e-06	-3.75892e-06	-3.87195e-06	-3.98847e-06	-4.10329e-06	-4.19897e-06	-4.30041e-06	-4.39632e-06	-4.4776e-06	-4.56525e-06	-4.64471e-06	-4.71397e-06	-4.78896e-06	-4.85433e-06	-4.9134e-06	6.25949e-05	0.000232513	0.00046001	0.000678319	0.000847042	0.000934952	0.00093594	0.00087953	0.000791816	0.000692761	0.000543994	0.00033971	0.000120888	-7.04264e-05	-0.000215639	-0.000305294	-0.000344576	-0.000351962	-0.000337746	-0.000311835	-0.000286435	-0.000262435	-0.000241209	-0.000226879	-0.000215352	-0.000205666	-0.000199991	-0.000194132	-0.000187957	-0.000183666	-0.000177934	-0.000171576	-0.000166665	-0.000160392	-0.000153985	-0.000149048	-0.000143019	-0.000137258	-0.00013285	-0.000127463	-0.000122524	-0.000118693	-0.000113917	-0.000109672	-0.000106281	-0.000101995	-9.83013e-05	-9.52479e-05	-9.13815e-05	-8.81542e-05	-8.53896e-05	-8.19108e-05	-7.90966e-05	-7.65925e-05	-7.34764e-05	-7.10274e-05	-6.87573e-05	-6.59757e-05	-6.38446e-05	-6.17828e-05	-5.93062e-05	-5.74494e-05	-5.55731e-05	-5.33738e-05	-5.17528e-05	-5.00433e-05	-4.80955e-05	-4.66773e-05	-4.5119e-05	-4.33988e-05	-4.21545e-05	-4.07341e-05	-3.92191e-05	-3.81238e-05	-3.68297e-05	-3.54989e-05	-3.45311e-05	-3.33531e-05	-3.21868e-05	-3.13281e-05	-3.02573e-05	-2.92374e-05	-2.84722e-05	-2.75003e-05	-2.66102e-05	-2.59252e-05	-2.50448e-05	-2.42691e-05	-2.36533e-05	-2.28576e-05	-2.21824e-05	-2.16264e-05	-2.0909e-05	-2.03216e-05
0.73	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-9.55246e-07	-5.19403e-06	-8.43668e-06	-8.00874e-06	-3.68231e-06	7.7501e-06	2.50378e-05	4.63385e-05	7.21094e-05	9.87578e-05	0.000126466	0.000157815	0.000186902	0.000214409	0.000237588	0.000252312	0.000261508	0.000262754	0.000257237	0.000248693	0.000235644	0.000221589	0.000208159	0.00019402	0.000182308	0.000172073	0.00016244	0.000155409	0.000148742	0.000142579	0.000137887	0.000132487	0.00012749	0.000123033	0.000117641	0.000112869	0.000108193	0.000102924	9.85087e-05	9.39793e-05	8.9299e-05	8.54804e-05	8.14026e-05	7.74888e-05	7.42431e-05	7.06514e-05	6.74041e-05	6.45623e-05	6.13812e-05	5.86355e-05	5.6064e-05	5.32433e-05	5.08837e-05	4.85321e-05	4.60604e-05	4.40193e-05	4.18825e-05	3.97509e-05	3.79766e-05	3.60552e-05	3.42372e-05	3.26811e-05	3.09686e-05	2.94237e-05	2.80442e-05	2.65299e-05	2.52153e-05	2.39819e-05	2.26544e-05	2.15309e-05	2.04243e-05	1.92709e-05	1.83052e-05	1.7313e-05	1.6319e-05	1.54827e-05	1.45963e-05	1.37451e-05	1.30149e-05	1.22271e-05	1.15008e-05	1.08583e-05	1.01628e-05	9.54386e-06	8.975e-06	8.3654e-06	7.83724e-06	7.33164e-06	6.8013e-06	6.34907e-06	5.89915e-06	5.44095e-06	5.05176e-06	4.65183e-06	4.25832e-06	3.92132e-06	3.56695e-06	3.23052e-06	2.93686e-06	2.62435e-06	2.33756e-06	2.08022e-06	1.80624e-06	1.56203e-06	1.33556e-06	1.09691e-06	8.88805e-07	6.89009e-07	4.82522e-07	3.04755e-07	1.28416e-07	-4.91093e-08	-2.01513e-07	-3.56902e-07	-5.08651e-07	-6.39881e-07	-7.76343e-07	-9.05435e-07	-1.01893e-06	-1.13818e-06	-1.2476e-06	-1.34613e-06	-1.44971e-06	-1.54223e-06	-1.62799e-06	-1.71733e-06	-1.79548e-06	-1.87019e-06	-1.94667e-06	-2.01269e-06	-2.0777e-06	-2.14268e-06	-2.1985e-06	-9.16742e-06	-2.86544e-05	-5.31905e-05	-7.62946e-05	-9.49079e-05	-0.000102208	-9.85652e-05	-8.49381e-05	-6.00322e-05	-3.00575e-05	1.11302e-05	6.65389e-05	0.000125687	0.000186849	0.000240126	0.000280084	0.000308353	0.000319992	0.000319745	0.000310817	0.000292994	0.000273511	0.000252698	0.000231656	0.000214837	0.00019938	0.000186795	0.000178041	0.000169588	0.000163512	0.000158622	0.000152795	0.000148372	0.000143334	0.000137417	0.000132529	0.000126565	0.000120555	0.000115451	0.000109458	0.000104158	9.94882e-05	9.42149e-05	8.99384e-05	8.58668e-05	8.1443e-05	7.79797e-05	7.43441e-05	7.06033e-05	6.76377e-05	6.42942e-05	6.10872e-05	5.84337e-05	5.53635e-05	5.26218e-05	5.02161e-05	4.74594e-05	4.5138e-05	4.29586e-05	4.05406e-05	3.85788e-05	3.66057e-05	3.4518e-05	3.28438e-05	3.10575e-05	2.92712e-05	2.78198e-05	2.62083e-05	2.4689e-05	2.3412e-05	2.19701e-05	2.06831e-05	1.95474e-05	1.82714e-05	1.71821e-05	1.61654e-05	1.50489e-05	1.41244e-05	1.32112e-05	1.22445e-05	1.14545e-05	1.06344e-05	9.80466e-06	9.12357e-06	8.38954e-06	7.68228e-06	7.08934e-06	6.43626e-06	5.83628e-06	5.31547e-06	4.7389e-06	4.23103e-06	3.77036e-06	3.26571e-06	2.83559e-06	2.42629e-06	1.98847e-06	1.62304e-06	1.25881e-06	8.82166e-07	5.70041e-07	2.46341e-07	-7.5235e-08	-3.43603e-07	-6.30193e-07	-9.03031e-07	-1.13539e-06	-1.38765e-06	-1.61807e-06	-1.82053e-06	-2.04094e-06	-2.23501e-06	-2.41226e-06	-2.60325e-06	-2.76658e-06	-2.92218e-06	-3.0862e-06	-3.22382e-06	-3.36041e-06	-3.50003e-06	-3.61629e-06	-3.7359e-06	-3.85369e-06	-3.95227e-06	-4.05647e-06	-4.15505e-06	-4.23893e-06	-4.32906e-06	-4.41093e-06	-4.48252e-06	-4.55974e-06	-4.62729e-06	-4.68847e-06	6.28493e-05	0.000232837	0.000460476	0.000678987	0.000847896	0.000935917	0.000936894	0.000880313	0.000792297	0.000692863	0.000543647	0.000338868	0.000119539	-7.22421e-05	-0.000217822	-0.000307728	-0.000347152	-0.00035458	-0.000340338	-0.00031436	-0.000288862	-0.000264755	-0.000243423	-0.000228988	-0.000217364	-0.000207591	-0.000201831	-0.000195894	-0.000189648	-0.000185286	-0.000179489	-0.000173068	-0.000168093	-0.000161761	-0.000155296	-0.000150301	-0.000144218	-0.000138405	-0.000133946	-0.00012851	-0.000123525	-0.000119648	-0.000114829	-0.000110543	-0.000107111	-0.000102788	-9.90569e-05	-9.59671e-05	-9.20674e-05	-8.8807e-05	-8.60101e-05	-8.25017e-05	-7.96581e-05	-7.71254e-05	-7.3983e-05	-7.15077e-05	-6.92123e-05	-6.64073e-05	-6.42528e-05	-6.21685e-05	-5.96712e-05	-5.77935e-05	-5.58974e-05	-5.36797e-05	-5.20401e-05	-5.03131e-05	-4.8349e-05	-4.69142e-05	-4.53405e-05	-4.36058e-05	-4.23468e-05	-4.09128e-05	-3.93849e-05	-3.82766e-05	-3.69704e-05	-3.56281e-05	-3.46488e-05	-3.34602e-05	-3.22838e-05	-3.14149e-05	-3.03347e-05	-2.93058e-05	-2.85315e-05	-2.75514e-05	-2.66533e-05	-2.59603e-05	-2.50727e-05	-2.42899e-05	-2.36671e-05	-2.2865e-05	-2.21835e-05	-2.16213e-05	-2.08983e-05	-2.03053e-05
0.735	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-8.14616e-07	-4.73125e-06	-7.52224e-06	-6.57039e-06	-1.684e-06	1.03187e-05	2.8178e-05	5.00463e-05	7.63731e-05	0.000103566	0.000131661	0.000163198	0.000192326	0.000219781	0.000242856	0.00025745	0.000266494	0.000267579	0.000261892	0.00025317	0.000239943	0.00022571	0.000212104	0.000197796	0.000185921	0.00017553	0.000165751	0.000158579	0.00015178	0.000145493	0.000140681	0.000135168	0.000130062	0.0001255	0.000120009	0.000115142	0.000110372	0.000105016	0.000100515	9.59037e-05	9.11457e-05	8.72516e-05	8.31024e-05	7.91202e-05	7.58084e-05	7.21545e-05	6.88472e-05	6.59477e-05	6.27122e-05	5.99138e-05	5.72919e-05	5.44235e-05	5.20176e-05	4.96219e-05	4.71084e-05	4.50266e-05	4.28513e-05	4.0683e-05	3.88731e-05	3.6918e-05	3.50677e-05	3.34805e-05	3.17386e-05	3.01654e-05	2.87586e-05	2.72186e-05	2.5879e-05	2.46218e-05	2.32717e-05	2.21264e-05	2.0999e-05	1.98258e-05	1.88409e-05	1.78305e-05	1.68192e-05	1.59662e-05	1.50638e-05	1.41973e-05	1.34525e-05	1.26508e-05	1.19111e-05	1.12557e-05	1.0548e-05	9.9173e-06	9.33715e-06	8.71686e-06	8.17837e-06	7.66289e-06	7.12316e-06	6.66185e-06	6.20327e-06	5.73682e-06	5.33965e-06	4.93213e-06	4.53136e-06	4.18734e-06	3.82631e-06	3.48349e-06	3.18366e-06	2.8653e-06	2.57287e-06	2.31011e-06	2.03098e-06	1.78179e-06	1.55055e-06	1.30736e-06	1.09486e-06	8.90862e-07	6.80368e-07	4.98721e-07	3.18674e-07	1.37604e-07	-1.82315e-08	-1.76895e-07	-3.31784e-07	-4.66052e-07	-6.05412e-07	-7.37291e-07	-8.5348e-07	-9.75303e-07	-1.0872e-06	-1.18812e-06	-1.29398e-06	-1.38871e-06	-1.47659e-06	-1.56797e-06	-1.64809e-06	-1.72469e-06	-1.80299e-06	-1.87077e-06	-1.93747e-06	-2.00407e-06	-2.06147e-06	-8.87886e-06	-2.80167e-05	-5.20647e-05	-7.46033e-05	-9.26097e-05	-9.92879e-05	-9.50145e-05	-8.07513e-05	-5.52113e-05	-2.46029e-05	1.70553e-05	7.27222e-05	0.000131974	0.000193133	0.000246347	0.000286205	0.000314339	0.000325821	0.000325393	0.000316267	0.000298239	0.000278542	0.000257516	0.000236267	0.000219246	0.000203598	0.000190834	0.000181909	0.000173299	0.000167073	0.000162041	0.000156081	0.000151529	0.000146369	0.000140334	0.000135331	0.000129258	0.000123142	0.000117935	0.000111845	0.000106451	0.000101691	9.63325e-05	9.19732e-05	8.78227e-05	8.33243e-05	7.97884e-05	7.60841e-05	7.2278e-05	6.92487e-05	6.58452e-05	6.25807e-05	5.98713e-05	5.67486e-05	5.39561e-05	5.15015e-05	4.86988e-05	4.63327e-05	4.41104e-05	4.16521e-05	3.96511e-05	3.76405e-05	3.55173e-05	3.38086e-05	3.19897e-05	3.01723e-05	2.86906e-05	2.70506e-05	2.55039e-05	2.42004e-05	2.27335e-05	2.14223e-05	2.02634e-05	1.89655e-05	1.7855e-05	1.68179e-05	1.56823e-05	1.4739e-05	1.3808e-05	1.28244e-05	1.2018e-05	1.11824e-05	1.03377e-05	9.64222e-06	8.89453e-06	8.17418e-06	7.56855e-06	6.90349e-06	6.29196e-06	5.76001e-06	5.17289e-06	4.65485e-06	4.18438e-06	3.67045e-06	3.23134e-06	2.81342e-06	2.36742e-06	1.99404e-06	1.62223e-06	1.23836e-06	9.19214e-07	5.88829e-07	2.60854e-07	-1.37221e-08	-3.06214e-07	-5.84726e-07	-8.22582e-07	-1.08006e-06	-1.31552e-06	-1.52285e-06	-1.74789e-06	-1.94644e-06	-2.12801e-06	-2.32311e-06	-2.49044e-06	-2.64987e-06	-2.81757e-06	-2.95875e-06	-3.09876e-06	-3.24165e-06	-3.3611e-06	-3.48376e-06	-3.6045e-06	-3.70592e-06	-3.81286e-06	-3.91407e-06	-4.00052e-06	-4.0931e-06	-4.17735e-06	-4.25125e-06	-4.33069e-06	-4.40038e-06	-4.46365e-06	6.31032e-05	0.00023316	0.000460938	0.000679648	0.000848741	0.00093687	0.000937836	0.000881089	0.000792773	0.000692966	0.000543309	0.000338042	0.000118214	-7.40273e-05	-0.000219969	-0.000310123	-0.000349687	-0.000357156	-0.000342889	-0.000316844	-0.000291249	-0.000267037	-0.000245601	-0.000231062	-0.000219343	-0.000209483	-0.000203639	-0.000197628	-0.000191311	-0.000186879	-0.000181017	-0.000174534	-0.000169497	-0.000163106	-0.000156585	-0.000151533	-0.000145397	-0.000139533	-0.000135022	-0.000129539	-0.000124509	-0.000120586	-0.000115725	-0.000111398	-0.000107926	-0.000103566	-9.97982e-05	-9.66725e-05	-9.27401e-05	-8.94471e-05	-8.66184e-05	-8.30809e-05	-8.02082e-05	-7.76473e-05	-7.44791e-05	-7.19779e-05	-6.96575e-05	-6.68295e-05	-6.46519e-05	-6.25456e-05	-6.00279e-05	-5.81296e-05	-5.6214e-05	-5.39782e-05	-5.23203e-05	-5.05761e-05	-4.85958e-05	-4.71448e-05	-4.55558e-05	-4.38068e-05	-4.25334e-05	-4.10859e-05	-3.95454e-05	-3.84242e-05	-3.71062e-05	-3.57527e-05	-3.4762e-05	-3.35629e-05	-3.23765e-05	-3.14975e-05	-3.04081e-05	-2.93704e-05	-2.85872e-05	-2.7599e-05	-2.6693e-05	-2.59922e-05	-2.50975e-05	-2.43077e-05	-2.36779e-05	-2.28696e-05	-2.21819e-05	-2.16136e-05	-2.08851e-05	-2.02866e-05
0.74	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-6.78145e-07	-4.28212e-06	-6.63469e-06	-5.17429e-06	2.55651e-07	1.2812e-05	3.12261e-05	5.36453e-05	8.05118e-05	0.000108233	0.000136705	0.000168423	0.000197591	0.000224996	0.00024797	0.000262438	0.000271336	0.000272263	0.000266412	0.000257516	0.000244118	0.000229712	0.000215935	0.000201464	0.000189429	0.000178888	0.000168967	0.000161659	0.000154732	0.000148324	0.000143395	0.000137772	0.000132562	0.000127898	0.000122311	0.00011735	0.000112491	0.000107049	0.000102465	9.77747e-05	9.29412e-05	8.89739e-05	8.47554e-05	8.0707e-05	7.73311e-05	7.36167e-05	7.02513e-05	6.72958e-05	6.40076e-05	6.11581e-05	5.84872e-05	5.55726e-05	5.31218e-05	5.06834e-05	4.81292e-05	4.6008e-05	4.37954e-05	4.15914e-05	3.97469e-05	3.77592e-05	3.58775e-05	3.42601e-05	3.24896e-05	3.08889e-05	2.94557e-05	2.78907e-05	2.6527e-05	2.52467e-05	2.38747e-05	2.27082e-05	2.15606e-05	2.03682e-05	1.93647e-05	1.83367e-05	1.73086e-05	1.64392e-05	1.55214e-05	1.46402e-05	1.3881e-05	1.30658e-05	1.23131e-05	1.16452e-05	1.09257e-05	1.02836e-05	9.69246e-06	9.0618e-06	8.51326e-06	7.98819e-06	7.43935e-06	6.96923e-06	6.50223e-06	6.02778e-06	5.62286e-06	5.20796e-06	4.80014e-06	4.44931e-06	4.0818e-06	3.73277e-06	3.42695e-06	3.1029e-06	2.805e-06	2.53697e-06	2.25283e-06	1.99881e-06	1.76293e-06	1.51533e-06	1.29857e-06	1.09048e-06	8.76084e-07	6.90665e-07	5.07012e-07	3.22495e-07	1.63322e-07	1.47301e-09	-1.56471e-07	-2.93696e-07	-4.35875e-07	-5.70466e-07	-6.89278e-07	-8.136e-07	-9.27907e-07	-1.03116e-06	-1.13924e-06	-1.23612e-06	-1.32607e-06	-1.41943e-06	-1.50147e-06	-1.57992e-06	-1.65999e-06	-1.72949e-06	-1.79784e-06	-1.86603e-06	-1.92497e-06	-8.59532e-06	-2.73942e-05	-5.09686e-05	-7.29582e-05	-9.03756e-05	-9.64502e-05	-9.15646e-05	-7.66838e-05	-5.05284e-05	-1.93049e-05	2.28101e-05	7.87276e-05	0.000138079	0.000199236	0.00025239	0.000292151	0.000320153	0.000331482	0.00033088	0.000321562	0.000303335	0.00028343	0.000262197	0.000240747	0.00022353	0.000207698	0.000194759	0.000185669	0.000176907	0.000170536	0.000165365	0.000159277	0.000154599	0.00014932	0.000143171	0.000138057	0.000131878	0.000125659	0.000120353	0.000114169	0.000108684	0.000103836	9.83945e-05	9.39549e-05	8.97277e-05	8.5157e-05	8.15507e-05	7.77797e-05	7.39101e-05	7.08192e-05	6.73574e-05	6.40371e-05	6.12736e-05	5.80999e-05	5.52582e-05	5.27561e-05	4.99086e-05	4.74992e-05	4.52355e-05	4.27379e-05	4.06987e-05	3.86519e-05	3.64943e-05	3.47522e-05	3.29016e-05	3.10539e-05	2.95428e-05	2.78751e-05	2.63018e-05	2.49726e-05	2.34814e-05	2.21468e-05	2.09654e-05	1.96462e-05	1.85151e-05	1.74583e-05	1.6304e-05	1.53426e-05	1.43944e-05	1.33943e-05	1.2572e-05	1.17212e-05	1.08622e-05	1.01526e-05	9.39166e-06	8.65858e-06	8.04065e-06	7.36393e-06	6.74119e-06	6.19841e-06	5.60106e-06	5.07312e-06	4.59313e-06	4.07018e-06	3.62233e-06	3.19604e-06	2.74209e-06	2.36099e-06	1.98181e-06	1.59091e-06	1.26494e-06	9.28051e-07	5.93854e-07	3.1324e-07	1.50066e-08	-2.69024e-07	-5.12226e-07	-7.74784e-07	-1.01515e-06	-1.22721e-06	-1.45676e-06	-1.65967e-06	-1.84546e-06	-2.04456e-06	-2.21578e-06	-2.37895e-06	-2.55022e-06	-2.69487e-06	-2.83822e-06	-2.9843e-06	-3.10686e-06	-3.2325e-06	-3.3561e-06	-3.46031e-06	-3.56991e-06	-3.6737e-06	-3.76265e-06	-3.85763e-06	-3.9442e-06	-4.02035e-06	-4.10196e-06	-4.17375e-06	-4.23905e-06	6.33559e-05	0.00023348	0.000461392	0.000680296	0.000849566	0.000937801	0.000938757	0.000881847	0.000793242	0.000693073	0.000542987	0.000337248	0.000116935	-7.57517e-05	-0.000222044	-0.000312438	-0.000352137	-0.000359648	-0.000345356	-0.000319246	-0.000293558	-0.000269244	-0.000247707	-0.000233067	-0.000221255	-0.000211312	-0.000205387	-0.000199302	-0.000192917	-0.000188418	-0.000182493	-0.00017595	-0.000170852	-0.000164405	-0.000157828	-0.000152721	-0.000146534	-0.00014062	-0.00013606	-0.000130531	-0.000125456	-0.000121489	-0.000116588	-0.000112221	-0.00010871	-0.000104314	-0.000100511	-9.73505e-05	-9.33862e-05	-9.00618e-05	-8.72023e-05	-8.36365e-05	-8.07357e-05	-7.81475e-05	-7.49541e-05	-7.24278e-05	-7.00832e-05	-6.7233e-05	-6.5033e-05	-6.29053e-05	-6.03678e-05	-5.84496e-05	-5.65151e-05	-5.42617e-05	-5.25861e-05	-5.08251e-05	-4.88293e-05	-4.73625e-05	-4.57588e-05	-4.3996e-05	-4.27085e-05	-4.1248e-05	-3.96952e-05	-3.85616e-05	-3.72321e-05	-3.58677e-05	-3.48659e-05	-3.36568e-05	-3.24607e-05	-3.1572e-05	-3.04736e-05	-2.94273e-05	-2.86355e-05	-2.76395e-05	-2.67258e-05	-2.60175e-05	-2.51158e-05	-2.43193e-05	-2.36828e-05	-2.28684e-05	-2.21747e-05	-2.16006e-05	-2.08668e-05	-2.0263e-05
0.745	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-5.41673e-07	-3.83299e-06	-5.74714e-06	-3.77819e-06	2.19531e-06	1.53053e-05	3.42742e-05	5.72444e-05	8.46504e-05	0.0001129	0.000141748	0.000173648	0.000202857	0.000230211	0.000253085	0.000267426	0.000276177	0.000276947	0.000270931	0.000261863	0.000248292	0.000233713	0.000219766	0.000205131	0.000192938	0.000182245	0.000172182	0.000164738	0.000157683	0.000151154	0.000146109	0.000140377	0.000135061	0.000130296	0.000124613	0.000119558	0.000114609	0.000109082	0.000104415	9.96456e-05	9.47368e-05	9.06962e-05	8.64085e-05	8.22938e-05	7.88537e-05	7.50789e-05	7.16555e-05	6.8644e-05	6.53029e-05	6.24024e-05	5.96826e-05	5.67217e-05	5.4226e-05	5.17448e-05	4.915e-05	4.69894e-05	4.47394e-05	4.24997e-05	4.06207e-05	3.86003e-05	3.66874e-05	3.50397e-05	3.32406e-05	3.16124e-05	3.01527e-05	2.85628e-05	2.7175e-05	2.58716e-05	2.44777e-05	2.329e-05	2.21222e-05	2.09106e-05	1.98886e-05	1.88429e-05	1.77979e-05	1.69122e-05	1.5979e-05	1.5083e-05	1.43095e-05	1.34808e-05	1.27152e-05	1.20348e-05	1.13034e-05	1.06498e-05	1.00478e-05	9.40673e-06	8.84816e-06	8.31349e-06	7.75554e-06	7.2766e-06	6.8012e-06	6.31873e-06	5.90606e-06	5.48379e-06	5.06892e-06	4.71127e-06	4.3373e-06	3.98206e-06	3.67024e-06	3.34051e-06	3.03713e-06	2.76382e-06	2.47468e-06	2.21584e-06	1.97531e-06	1.7233e-06	1.50227e-06	1.29009e-06	1.0718e-06	8.82609e-07	6.9535e-07	5.07386e-07	3.44875e-07	1.79841e-07	1.88414e-08	-1.2134e-07	-2.66338e-07	-4.03642e-07	-5.25075e-07	-6.51898e-07	-7.68617e-07	-8.74195e-07	-9.84502e-07	-1.08353e-06	-1.17556e-06	-1.27089e-06	-1.35485e-06	-1.43515e-06	-1.51699e-06	-1.58821e-06	-1.65821e-06	-1.72799e-06	-1.78847e-06	-8.31177e-06	-2.67718e-05	-4.98724e-05	-7.13131e-05	-8.81414e-05	-9.36125e-05	-8.81146e-05	-7.26164e-05	-4.58454e-05	-1.40068e-05	2.85649e-05	8.47331e-05	0.000144185	0.000205339	0.000258433	0.000298096	0.000325967	0.000337144	0.000336368	0.000326857	0.00030843	0.000288318	0.000266878	0.000245228	0.000227814	0.000211798	0.000198685	0.000189429	0.000180514	0.000173998	0.00016869	0.000162472	0.00015767	0.000152271	0.000146009	0.000140783	0.000134498	0.000128177	0.000122771	0.000116493	0.000110916	0.00010598	0.000100457	9.59365e-05	9.16327e-05	8.69897e-05	8.3313e-05	7.94753e-05	7.55423e-05	7.23896e-05	6.88697e-05	6.54935e-05	6.26758e-05	5.94511e-05	5.65602e-05	5.40107e-05	5.11185e-05	4.86658e-05	4.63605e-05	4.38237e-05	4.17464e-05	3.96633e-05	3.74713e-05	3.56957e-05	3.38134e-05	3.19355e-05	3.03951e-05	2.86996e-05	2.70998e-05	2.57447e-05	2.42293e-05	2.28713e-05	2.16674e-05	2.03269e-05	1.91752e-05	1.80987e-05	1.69257e-05	1.59462e-05	1.49807e-05	1.39643e-05	1.3126e-05	1.226e-05	1.13866e-05	1.0663e-05	9.88878e-06	9.14299e-06	8.51274e-06	7.82438e-06	7.19042e-06	6.63681e-06	6.02922e-06	5.49138e-06	5.00188e-06	4.46992e-06	4.01333e-06	3.57867e-06	3.11676e-06	2.72794e-06	2.34139e-06	1.94346e-06	1.61066e-06	1.26727e-06	9.26853e-07	6.40202e-07	3.36227e-07	4.66774e-08	-2.0187e-07	-4.69509e-07	-7.14773e-07	-9.31581e-07	-1.16563e-06	-1.37291e-06	-1.5629e-06	-1.76601e-06	-1.94111e-06	-2.10803e-06	-2.28287e-06	-2.431e-06	-2.57768e-06	-2.72696e-06	-2.85262e-06	-2.98123e-06	-3.1077e-06	-3.21469e-06	-3.32696e-06	-3.43333e-06	-3.52478e-06	-3.62216e-06	-3.71105e-06	-3.78945e-06	-3.87322e-06	-3.94711e-06	-4.01445e-06	6.36087e-05	0.0002338	0.000461847	0.000680943	0.000850392	0.000938732	0.000939678	0.000882606	0.000793711	0.000693179	0.000542666	0.000336454	0.000115656	-7.74761e-05	-0.000224119	-0.000314754	-0.000354588	-0.000362139	-0.000347823	-0.000321648	-0.000295866	-0.000271451	-0.000249813	-0.000235072	-0.000223168	-0.00021314	-0.000207135	-0.000200976	-0.000194524	-0.000189957	-0.000183969	-0.000177366	-0.000172208	-0.000165703	-0.000159072	-0.000153909	-0.000147671	-0.000141707	-0.000137097	-0.000131523	-0.000126403	-0.000122392	-0.00011745	-0.000113044	-0.000109494	-0.000105062	-0.000101224	-9.80285e-05	-9.40324e-05	-9.06764e-05	-8.77861e-05	-8.41921e-05	-8.12631e-05	-7.86476e-05	-7.54291e-05	-7.28777e-05	-7.0509e-05	-6.76365e-05	-6.54141e-05	-6.3265e-05	-6.07078e-05	-5.87696e-05	-5.68161e-05	-5.45452e-05	-5.28519e-05	-5.10742e-05	-4.90628e-05	-4.75802e-05	-4.59618e-05	-4.41851e-05	-4.28837e-05	-4.14102e-05	-3.9845e-05	-3.8699e-05	-3.73581e-05	-3.59826e-05	-3.49699e-05	-3.37507e-05	-3.25449e-05	-3.16464e-05	-3.05392e-05	-2.94842e-05	-2.86839e-05	-2.768e-05	-2.67587e-05	-2.60427e-05	-2.51342e-05	-2.43309e-05	-2.36877e-05	-2.28673e-05	-2.21676e-05	-2.15876e-05	-2.08484e-05	-2.02393e-05
0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-4.05201e-07	-3.38386e-06	-4.85959e-06	-2.38209e-06	4.13496e-06	1.77985e-05	3.73223e-05	6.08434e-05	8.87891e-05	0.000117566	0.000146792	0.000178873	0.000208122	0.000235426	0.000258199	0.000272415	0.000281018	0.000281631	0.00027545	0.00026621	0.000252467	0.000237715	0.000223597	0.000208799	0.000196447	0.000185603	0.000175398	0.000167817	0.000160635	0.000153985	0.000148823	0.000142982	0.000137561	0.000132694	0.000126915	0.000121767	0.000116728	0.000111116	0.000106365	0.000101517	9.65324e-05	9.24185e-05	8.80615e-05	8.38806e-05	8.03764e-05	7.65412e-05	7.30596e-05	6.99921e-05	6.65982e-05	6.36466e-05	6.08779e-05	5.78708e-05	5.53302e-05	5.28062e-05	5.01708e-05	4.79708e-05	4.56834e-05	4.34081e-05	4.14945e-05	3.94415e-05	3.74972e-05	3.58192e-05	3.39917e-05	3.2336e-05	3.08498e-05	2.92349e-05	2.78229e-05	2.64964e-05	2.50807e-05	2.38718e-05	2.26838e-05	2.1453e-05	2.04124e-05	1.9349e-05	1.82872e-05	1.73852e-05	1.64365e-05	1.55258e-05	1.4738e-05	1.38958e-05	1.31172e-05	1.24243e-05	1.16811e-05	1.10161e-05	1.04031e-05	9.75166e-06	9.18306e-06	8.6388e-06	8.07174e-06	7.58397e-06	7.10016e-06	6.60969e-06	6.18926e-06	5.75962e-06	5.3377e-06	4.97324e-06	4.59279e-06	4.23134e-06	3.91354e-06	3.57811e-06	3.26926e-06	2.99068e-06	2.69654e-06	2.43286e-06	2.18769e-06	1.93127e-06	1.70597e-06	1.4897e-06	1.26752e-06	1.07455e-06	8.83688e-07	6.92277e-07	5.26428e-07	3.58208e-07	1.94154e-07	5.10165e-08	-9.68014e-08	-2.36817e-07	-3.60872e-07	-4.90195e-07	-6.09327e-07	-7.17233e-07	-8.29764e-07	-9.30942e-07	-1.02504e-06	-1.12236e-06	-1.20824e-06	-1.29038e-06	-1.37399e-06	-1.44693e-06	-1.51858e-06	-1.58994e-06	-1.65196e-06	-8.02822e-06	-2.61494e-05	-4.87763e-05	-6.9668e-05	-8.59073e-05	-9.07747e-05	-8.46646e-05	-6.85489e-05	-4.11625e-05	-8.70883e-06	3.43196e-05	9.07386e-05	0.00015029	0.000211443	0.000264476	0.000304042	0.000331781	0.000342806	0.000341855	0.000332152	0.000313526	0.000293206	0.000271559	0.000249708	0.000232098	0.000215898	0.000202611	0.00019319	0.000184122	0.00017746	0.000172014	0.000165668	0.00016074	0.000155222	0.000148846	0.000143508	0.000137117	0.000130695	0.000125189	0.000118817	0.000113149	0.000108125	0.000102519	9.79182e-05	9.35378e-05	8.88224e-05	8.50753e-05	8.11709e-05	7.71745e-05	7.39601e-05	7.03819e-05	6.69499e-05	6.40781e-05	6.08024e-05	5.78622e-05	5.52652e-05	5.23284e-05	4.98323e-05	4.74855e-05	4.49095e-05	4.27941e-05	4.06748e-05	3.84484e-05	3.66392e-05	3.47252e-05	3.28171e-05	3.12473e-05	2.95242e-05	2.78977e-05	2.65169e-05	2.49773e-05	2.35958e-05	2.23693e-05	2.10076e-05	1.98353e-05	1.87391e-05	1.75474e-05	1.65498e-05	1.5567e-05	1.45342e-05	1.368e-05	1.27989e-05	1.1911e-05	1.11734e-05	1.03859e-05	9.6274e-06	8.98483e-06	8.28482e-06	7.63965e-06	7.07522e-06	6.45739e-06	5.90965e-06	5.41063e-06	4.86965e-06	4.40432e-06	3.96129e-06	3.49143e-06	3.09489e-06	2.70096e-06	2.296e-06	1.95638e-06	1.6065e-06	1.25985e-06	9.67163e-07	6.57447e-07	3.62378e-07	1.08486e-07	-1.64234e-07	-4.14402e-07	-6.35947e-07	-8.74507e-07	-1.08615e-06	-1.28034e-06	-1.48746e-06	-1.66645e-06	-1.83711e-06	-2.01552e-06	-2.16712e-06	-2.31713e-06	-2.46961e-06	-2.59838e-06	-2.72997e-06	-2.8593e-06	-2.96908e-06	-3.08402e-06	-3.19296e-06	-3.28691e-06	-3.38668e-06	-3.4779e-06	-3.55856e-06	-3.64448e-06	-3.72048e-06	-3.78985e-06	6.38615e-05	0.00023412	0.000462302	0.000681591	0.000851218	0.000939663	0.000940599	0.000883364	0.00079418	0.000693286	0.000542344	0.00033566	0.000114378	-7.92005e-05	-0.000226194	-0.000317069	-0.000357039	-0.00036463	-0.000350289	-0.00032405	-0.000298175	-0.000273657	-0.000251919	-0.000237077	-0.000225081	-0.000214969	-0.000208882	-0.000202651	-0.00019613	-0.000191495	-0.000185445	-0.000178782	-0.000173563	-0.000167002	-0.000160315	-0.000155097	-0.000148808	-0.000142794	-0.000138134	-0.000132514	-0.00012735	-0.000123295	-0.000118313	-0.000113867	-0.000110278	-0.00010581	-0.000101936	-9.87065e-05	-9.46786e-05	-9.1291e-05	-8.83699e-05	-8.47477e-05	-8.17905e-05	-7.91477e-05	-7.59041e-05	-7.33276e-05	-7.09347e-05	-6.80399e-05	-6.57952e-05	-6.36247e-05	-6.10477e-05	-5.90896e-05	-5.71172e-05	-5.48287e-05	-5.31177e-05	-5.13233e-05	-4.92963e-05	-4.7798e-05	-4.61647e-05	-4.43742e-05	-4.30588e-05	-4.15723e-05	-3.99948e-05	-3.88364e-05	-3.7484e-05	-3.60976e-05	-3.50739e-05	-3.38446e-05	-3.2629e-05	-3.17209e-05	-3.06047e-05	-2.95412e-05	-2.87322e-05	-2.77204e-05	-2.67916e-05	-2.6068e-05	-2.51526e-05	-2.43425e-05	-2.36927e-05	-2.28661e-05	-2.21604e-05	-2.15746e-05	-2.08301e-05	-2.02157e-05
0.755	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.77734e-07	-2.96429e-06	-4.03037e-06	-1.07763e-06	5.94739e-06	2.01283e-05	4.01706e-05	6.42066e-05	9.26567e-05	0.000121928	0.000151505	0.000183757	0.000213043	0.000240301	0.000262979	0.000277077	0.000285544	0.00028601	0.000279675	0.000270274	0.00025637	0.000241457	0.000227179	0.000212228	0.000199728	0.000188743	0.000178406	0.000170697	0.000163396	0.000156633	0.000151362	0.000145419	0.0001399	0.000134938	0.000129069	0.000123834	0.000118711	0.000113019	0.000108191	0.000103269	9.8214e-05	9.40318e-05	8.961e-05	8.53672e-05	8.18032e-05	7.79116e-05	7.43757e-05	7.12559e-05	6.78128e-05	6.48135e-05	6.19991e-05	5.89487e-05	5.63663e-05	5.38023e-05	5.1129e-05	4.88922e-05	4.65699e-05	4.42613e-05	4.23154e-05	4.02319e-05	3.82584e-05	3.65522e-05	3.4698e-05	3.30166e-05	3.15057e-05	2.98675e-05	2.8433e-05	2.70849e-05	2.56487e-05	2.442e-05	2.32131e-05	2.19645e-05	2.09064e-05	1.98266e-05	1.87491e-05	1.78319e-05	1.68687e-05	1.59442e-05	1.51431e-05	1.42882e-05	1.34975e-05	1.27929e-05	1.20386e-05	1.1363e-05	1.07397e-05	1.00786e-05	9.50064e-06	8.94741e-06	8.37183e-06	7.87582e-06	7.38415e-06	6.8862e-06	6.45852e-06	6.02199e-06	5.59348e-06	5.22264e-06	4.83615e-06	4.4689e-06	4.14549e-06	3.80474e-06	3.49077e-06	3.20726e-06	2.90844e-06	2.64024e-06	2.39073e-06	2.13018e-06	1.90089e-06	1.6808e-06	1.45497e-06	1.25847e-06	1.06423e-06	8.69596e-07	7.00622e-07	5.29419e-07	3.62505e-07	2.16599e-07	6.61409e-08	-7.64151e-08	-2.02926e-07	-3.34592e-07	-4.55985e-07	-5.66073e-07	-6.80687e-07	-7.8388e-07	-8.7992e-07	-9.79096e-07	-1.06678e-06	-1.15065e-06	-1.23592e-06	-1.31047e-06	-1.38367e-06	-1.45652e-06	-1.51999e-06	-7.75891e-06	-2.55636e-05	-4.77478e-05	-6.81265e-05	-8.38153e-05	-8.81187e-05	-8.14364e-05	-6.47436e-05	-3.6782e-05	-3.75358e-06	3.97018e-05	9.63552e-05	0.000156	0.000217151	0.000270128	0.000309603	0.000337219	0.000348102	0.000346988	0.000337106	0.000318294	0.00029778	0.00027594	0.000253902	0.000236108	0.000219736	0.000206286	0.00019671	0.0001875	0.000180702	0.000175128	0.000168661	0.000163617	0.000157987	0.000151505	0.000146063	0.000139573	0.000133055	0.000127456	0.000120996	0.000115243	0.000110137	0.000104454	9.97782e-05	9.53262e-05	9.05433e-05	8.67304e-05	8.27638e-05	7.87082e-05	7.54361e-05	7.18035e-05	6.83194e-05	6.5397e-05	6.20737e-05	5.90876e-05	5.64463e-05	5.34677e-05	5.09311e-05	4.85455e-05	4.59329e-05	4.37819e-05	4.16287e-05	3.93701e-05	3.75297e-05	3.55861e-05	3.36497e-05	3.20525e-05	3.03035e-05	2.86522e-05	2.72474e-05	2.5685e-05	2.42817e-05	2.30342e-05	2.16526e-05	2.04611e-05	1.93463e-05	1.81372e-05	1.71227e-05	1.61237e-05	1.50756e-05	1.42065e-05	1.33113e-05	1.24099e-05	1.16592e-05	1.08593e-05	1.00889e-05	9.43481e-06	8.72392e-06	8.06826e-06	7.4937e-06	6.8663e-06	6.30931e-06	5.80138e-06	5.25197e-06	4.77847e-06	4.32761e-06	3.8503e-06	3.44654e-06	3.04572e-06	2.63418e-06	2.28817e-06	1.9322e-06	1.57973e-06	1.28139e-06	9.66295e-07	6.66058e-07	4.07159e-07	1.29679e-07	-1.25081e-07	-3.51066e-07	-5.93849e-07	-8.09577e-07	-1.00771e-06	-1.21859e-06	-1.40123e-06	-1.57539e-06	-1.75716e-06	-1.91202e-06	-2.06515e-06	-2.22063e-06	-2.35231e-06	-2.4867e-06	-2.61871e-06	-2.73111e-06	-2.84856e-06	-2.95992e-06	-3.05622e-06	-3.15825e-06	-3.25165e-06	-3.33442e-06	-3.42238e-06	-3.50035e-06	-3.57164e-06	6.4106e-05	0.000234427	0.000462735	0.000682203	0.000851997	0.000940541	0.000941466	0.000884081	0.000794626	0.000693395	0.000542053	0.000334928	0.000113193	-8.08013e-05	-0.000228122	-0.000319222	-0.000359318	-0.000366947	-0.000352584	-0.000326284	-0.000300322	-0.000275709	-0.000253877	-0.000238941	-0.000226858	-0.000216668	-0.000210506	-0.000204206	-0.000197622	-0.000192924	-0.000186815	-0.000180096	-0.00017482	-0.000168206	-0.000161468	-0.000156199	-0.000149861	-0.000143801	-0.000139095	-0.000133432	-0.000128227	-0.00012413	-0.00011911	-0.000114628	-0.000111002	-0.0001065	-0.000102594	-9.93316e-05	-9.52739e-05	-9.1857e-05	-8.89071e-05	-8.52585e-05	-8.22751e-05	-7.96068e-05	-7.63398e-05	-7.37399e-05	-7.13244e-05	-6.84088e-05	-6.61432e-05	-6.39527e-05	-6.13573e-05	-5.93806e-05	-5.73906e-05	-5.50857e-05	-5.33582e-05	-5.15482e-05	-4.95067e-05	-4.79936e-05	-4.63466e-05	-4.45432e-05	-4.32147e-05	-4.1716e-05	-4.01271e-05	-3.89571e-05	-3.7594e-05	-3.61975e-05	-3.51635e-05	-3.39247e-05	-3.27002e-05	-3.17829e-05	-3.06585e-05	-2.95869e-05	-2.87699e-05	-2.77509e-05	-2.68149e-05	-2.60842e-05	-2.51624e-05	-2.4346e-05	-2.36899e-05	-2.28577e-05	-2.21465e-05	-2.15551e-05	-2.08057e-05	-2.01863e-05
0.76	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.50267e-07	-2.54472e-06	-3.20114e-06	2.26829e-07	7.75981e-06	2.24582e-05	4.30189e-05	6.75699e-05	9.65242e-05	0.000126289	0.000156218	0.00018864	0.000217964	0.000245175	0.000267759	0.000281739	0.000290069	0.000290388	0.0002839	0.000274337	0.000260272	0.000245198	0.000230761	0.000215657	0.000203009	0.000191883	0.000181413	0.000173578	0.000166156	0.000159281	0.000153902	0.000147856	0.000142239	0.000137182	0.000131223	0.000125901	0.000120694	0.000114923	0.000110017	0.000105021	9.98956e-05	9.5645e-05	9.11586e-05	8.68539e-05	8.323e-05	7.9282e-05	7.56918e-05	7.25197e-05	6.90273e-05	6.59803e-05	6.31202e-05	6.00267e-05	5.74023e-05	5.47984e-05	5.20873e-05	4.98136e-05	4.74564e-05	4.51145e-05	4.31363e-05	4.10223e-05	3.90196e-05	3.72851e-05	3.54042e-05	3.36972e-05	3.21617e-05	3.05001e-05	2.9043e-05	2.76733e-05	2.62167e-05	2.49682e-05	2.37425e-05	2.24759e-05	2.14005e-05	2.03042e-05	1.92109e-05	1.82785e-05	1.73009e-05	1.63625e-05	1.55481e-05	1.46806e-05	1.38778e-05	1.31615e-05	1.23962e-05	1.17099e-05	1.10764e-05	1.04056e-05	9.81821e-06	9.25601e-06	8.67192e-06	8.16767e-06	7.66815e-06	7.1627e-06	6.72778e-06	6.28436e-06	5.84926e-06	5.47205e-06	5.07951e-06	4.70645e-06	4.37744e-06	4.03138e-06	3.71229e-06	3.42385e-06	3.12034e-06	2.84762e-06	2.59377e-06	2.3291e-06	2.09581e-06	1.87189e-06	1.64242e-06	1.44239e-06	1.24478e-06	1.04691e-06	8.74816e-07	7.00631e-07	5.30856e-07	3.82182e-07	2.29083e-07	8.39867e-08	-4.49801e-08	-1.78989e-07	-3.02642e-07	-4.14913e-07	-5.3161e-07	-6.36819e-07	-7.34801e-07	-8.35834e-07	-9.25316e-07	-1.01092e-06	-1.09786e-06	-1.17401e-06	-1.24877e-06	-1.32311e-06	-1.38802e-06	-7.4896e-06	-2.49777e-05	-4.67192e-05	-6.6585e-05	-8.17233e-05	-8.54626e-05	-7.82081e-05	-6.09383e-05	-3.24016e-05	1.20167e-06	4.5084e-05	0.000101972	0.00016171	0.000222859	0.00027578	0.000315164	0.000342657	0.000353398	0.000352121	0.000342059	0.000323061	0.000302353	0.000280321	0.000258095	0.000240118	0.000223573	0.000209961	0.000200231	0.000190878	0.000183945	0.000178242	0.000171655	0.000166493	0.000160752	0.000154164	0.000148618	0.000142029	0.000135415	0.000129724	0.000123175	0.000117338	0.00011215	0.000106389	0.000101638	9.71146e-05	9.22642e-05	8.83856e-05	8.43566e-05	8.02418e-05	7.69121e-05	7.32252e-05	6.96889e-05	6.67159e-05	6.3345e-05	6.03129e-05	5.76273e-05	5.4607e-05	5.20298e-05	4.96055e-05	4.69563e-05	4.47697e-05	4.25825e-05	4.02919e-05	3.84202e-05	3.6447e-05	3.44824e-05	3.28577e-05	3.10828e-05	2.94066e-05	2.79778e-05	2.63928e-05	2.49676e-05	2.3699e-05	2.22975e-05	2.10868e-05	1.99536e-05	1.87271e-05	1.76956e-05	1.66805e-05	1.5617e-05	1.4733e-05	1.38236e-05	1.29087e-05	1.2145e-05	1.13327e-05	1.05504e-05	9.8848e-06	9.16301e-06	8.49687e-06	7.91219e-06	7.27521e-06	6.70897e-06	6.19214e-06	5.6343e-06	5.15262e-06	4.69392e-06	4.20918e-06	3.79819e-06	3.39047e-06	2.97235e-06	2.61995e-06	2.2579e-06	1.8996e-06	1.59561e-06	1.27514e-06	9.69737e-07	7.05832e-07	4.23593e-07	1.64239e-07	-6.61847e-08	-3.13191e-07	-5.33008e-07	-7.35086e-07	-9.49723e-07	-1.13601e-06	-1.31368e-06	-1.49879e-06	-1.65691e-06	-1.81317e-06	-1.97164e-06	-2.10625e-06	-2.24342e-06	-2.37813e-06	-2.49314e-06	-2.61309e-06	-2.72687e-06	-2.82553e-06	-2.92981e-06	-3.02539e-06	-3.11029e-06	-3.20028e-06	-3.28023e-06	-3.35343e-06	6.43505e-05	0.000234734	0.000463167	0.000682816	0.000852776	0.000941418	0.000942334	0.000884797	0.000795072	0.000693503	0.000541762	0.000334195	0.000112008	-8.24022e-05	-0.000230051	-0.000321374	-0.000361598	-0.000369264	-0.000354878	-0.000328518	-0.000302469	-0.000277761	-0.000255834	-0.000240804	-0.000228635	-0.000218367	-0.000212129	-0.000205761	-0.000199113	-0.000194352	-0.000188185	-0.00018141	-0.000176077	-0.00016941	-0.000162621	-0.0001573	-0.000150914	-0.000144808	-0.000140055	-0.00013435	-0.000129103	-0.000124965	-0.000119908	-0.000115388	-0.000111726	-0.00010719	-0.000103251	-9.99566e-05	-9.58693e-05	-9.24229e-05	-8.94443e-05	-8.57693e-05	-8.27596e-05	-8.00658e-05	-7.67755e-05	-7.41521e-05	-7.17141e-05	-6.87778e-05	-6.64913e-05	-6.42808e-05	-6.16669e-05	-5.96717e-05	-5.7664e-05	-5.53428e-05	-5.35986e-05	-5.17731e-05	-4.9717e-05	-4.81893e-05	-4.65285e-05	-4.47122e-05	-4.33706e-05	-4.18598e-05	-4.02594e-05	-3.90779e-05	-3.7704e-05	-3.62973e-05	-3.52531e-05	-3.40049e-05	-3.27713e-05	-3.1845e-05	-3.07122e-05	-2.96326e-05	-2.88076e-05	-2.77813e-05	-2.68382e-05	-2.61004e-05	-2.51722e-05	-2.43495e-05	-2.36872e-05	-2.28494e-05	-2.21325e-05	-2.15357e-05	-2.07812e-05	-2.0157e-05
0.765	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.28003e-08	-2.12516e-06	-2.37192e-06	1.53129e-06	9.57224e-06	2.4788e-05	4.58672e-05	7.09331e-05	0.000100392	0.00013065	0.000160931	0.000193523	0.000222885	0.000250049	0.000272539	0.000286402	0.000294594	0.000294767	0.000288125	0.000278401	0.000264175	0.00024894	0.000234343	0.000219087	0.00020629	0.000195023	0.000184421	0.000176458	0.000168917	0.000161929	0.000156441	0.000150293	0.000144578	0.000139426	0.000133378	0.000127968	0.000122677	0.000116826	0.000111843	0.000106773	0.000101577	9.72582e-05	9.27071e-05	8.83406e-05	8.46568e-05	8.06524e-05	7.70079e-05	7.37836e-05	7.02418e-05	6.71472e-05	6.42414e-05	6.11047e-05	5.84384e-05	5.57946e-05	5.30455e-05	5.0735e-05	4.83429e-05	4.59677e-05	4.39573e-05	4.18127e-05	3.97808e-05	3.80181e-05	3.61105e-05	3.43778e-05	3.28176e-05	3.11327e-05	2.9653e-05	2.82618e-05	2.67847e-05	2.55165e-05	2.42718e-05	2.29873e-05	2.18946e-05	2.07817e-05	1.96728e-05	1.87251e-05	1.77331e-05	1.67809e-05	1.59532e-05	1.50731e-05	1.42581e-05	1.35301e-05	1.27537e-05	1.20568e-05	1.1413e-05	1.07325e-05	1.01358e-05	9.56462e-06	8.97202e-06	8.45952e-06	7.95214e-06	7.43921e-06	6.99704e-06	6.54673e-06	6.10504e-06	5.72146e-06	5.32287e-06	4.94401e-06	4.60939e-06	4.25801e-06	3.9338e-06	3.64043e-06	3.33224e-06	3.055e-06	2.79681e-06	2.52801e-06	2.29073e-06	2.06299e-06	1.82987e-06	1.62631e-06	1.42532e-06	1.22423e-06	1.04901e-06	8.71842e-07	6.99207e-07	5.47765e-07	3.92025e-07	2.44388e-07	1.12966e-07	-2.33859e-08	-1.493e-07	-2.63752e-07	-3.82533e-07	-4.89757e-07	-5.89682e-07	-6.92573e-07	-7.83855e-07	-8.71193e-07	-9.59789e-07	-1.03756e-06	-1.11386e-06	-1.18969e-06	-1.25605e-06	-7.22029e-06	-2.43918e-05	-4.56907e-05	-6.50434e-05	-7.96312e-05	-8.28066e-05	-7.49799e-05	-5.7133e-05	-2.80211e-05	6.15692e-06	5.04662e-05	0.000107588	0.00016742	0.000228567	0.000281432	0.000320725	0.000348096	0.000358694	0.000357254	0.000347013	0.000327829	0.000306927	0.000284701	0.000262288	0.000244128	0.000227411	0.000213637	0.000203752	0.000194256	0.000187187	0.000181356	0.000174648	0.00016937	0.000163517	0.000156823	0.000151173	0.000144485	0.000137776	0.000131991	0.000125355	0.000119432	0.000114162	0.000108324	0.000103498	9.89031e-05	9.39851e-05	9.00407e-05	8.59495e-05	8.17754e-05	7.83881e-05	7.46468e-05	7.10584e-05	6.80348e-05	6.46163e-05	6.15383e-05	5.88083e-05	5.57462e-05	5.31286e-05	5.06655e-05	4.79797e-05	4.57574e-05	4.35364e-05	4.12136e-05	3.93107e-05	3.73079e-05	3.5315e-05	3.36629e-05	3.18621e-05	3.01611e-05	2.87082e-05	2.71006e-05	2.56535e-05	2.43638e-05	2.29425e-05	2.17125e-05	2.05609e-05	1.93169e-05	1.82685e-05	1.72373e-05	1.61585e-05	1.52596e-05	1.4336e-05	1.34076e-05	1.26308e-05	1.18061e-05	1.10119e-05	1.03348e-05	9.60211e-06	8.92548e-06	8.33068e-06	7.68413e-06	7.10863e-06	6.5829e-06	6.01662e-06	5.52677e-06	5.06024e-06	4.56805e-06	4.14984e-06	3.73522e-06	3.31053e-06	2.95174e-06	2.5836e-06	2.21948e-06	1.90983e-06	1.58399e-06	1.27342e-06	1.0045e-06	7.17507e-07	4.5356e-07	2.18697e-07	-3.25334e-08	-2.56439e-07	-4.62459e-07	-6.80854e-07	-8.70785e-07	-1.05196e-06	-1.24043e-06	-1.4018e-06	-1.56119e-06	-1.72266e-06	-1.86018e-06	-2.00015e-06	-2.13755e-06	-2.25518e-06	-2.37763e-06	-2.49383e-06	-2.59483e-06	-2.70137e-06	-2.79914e-06	-2.88615e-06	-2.97818e-06	-3.0601e-06	-3.13522e-06	6.4595e-05	0.000235041	0.0004636	0.000683429	0.000853555	0.000942296	0.000943202	0.000885514	0.000795519	0.000693612	0.000541471	0.000333463	0.000110824	-8.40031e-05	-0.000231979	-0.000323527	-0.000363877	-0.000371581	-0.000357172	-0.000330752	-0.000304616	-0.000279813	-0.000257792	-0.000242667	-0.000230412	-0.000220066	-0.000213752	-0.000207315	-0.000200605	-0.00019578	-0.000189555	-0.000182723	-0.000177333	-0.000170614	-0.000163773	-0.000158401	-0.000151967	-0.000145814	-0.000141016	-0.000135268	-0.000129979	-0.000125801	-0.000120705	-0.000116148	-0.000112449	-0.000107881	-0.000103909	-0.000100582	-9.64646e-05	-9.29888e-05	-8.99815e-05	-8.62801e-05	-8.32442e-05	-8.05249e-05	-7.72112e-05	-7.45644e-05	-7.21038e-05	-6.91467e-05	-6.68393e-05	-6.46089e-05	-6.19765e-05	-5.99627e-05	-5.79374e-05	-5.55998e-05	-5.38391e-05	-5.1998e-05	-4.99273e-05	-4.83849e-05	-4.67104e-05	-4.48811e-05	-4.35266e-05	-4.20036e-05	-4.03917e-05	-3.91986e-05	-3.78141e-05	-3.63972e-05	-3.53427e-05	-3.40851e-05	-3.28424e-05	-3.1907e-05	-3.0766e-05	-2.96784e-05	-2.88454e-05	-2.78117e-05	-2.68614e-05	-2.61167e-05	-2.5182e-05	-2.4353e-05	-2.36844e-05	-2.2841e-05	-2.21185e-05	-2.15162e-05	-2.07568e-05	-2.01276e-05
0.77	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	9.94763e-08	-1.72264e-06	-1.57632e-06	2.78292e-06	1.13113e-05	2.70235e-05	4.86003e-05	7.41603e-05	0.000104103	0.000134835	0.000165454	0.000198209	0.000227608	0.000254726	0.000277127	0.000290876	0.000298937	0.000298969	0.00029218	0.000282301	0.000267921	0.000252531	0.000237781	0.000222378	0.000209439	0.000198037	0.000187308	0.000179223	0.000171568	0.000164471	0.000158879	0.000152633	0.000146823	0.000141581	0.000135446	0.000129953	0.000124582	0.000118654	0.000113597	0.000108455	0.000103192	9.88078e-05	9.41947e-05	8.97688e-05	8.60277e-05	8.19691e-05	7.82725e-05	7.4998e-05	7.1409e-05	6.82686e-05	6.5319e-05	6.21409e-05	5.94344e-05	5.67522e-05	5.39668e-05	5.1621e-05	4.91954e-05	4.67882e-05	4.47469e-05	4.25731e-05	4.05131e-05	3.87233e-05	3.67902e-05	3.50328e-05	3.34489e-05	3.17416e-05	3.02403e-05	2.88283e-05	2.73317e-05	2.60445e-05	2.47817e-05	2.348e-05	2.23706e-05	2.1242e-05	2.01179e-05	1.91556e-05	1.81498e-05	1.71844e-05	1.63438e-05	1.54516e-05	1.46249e-05	1.38857e-05	1.30987e-05	1.23916e-05	1.1738e-05	1.10482e-05	1.04425e-05	9.8627e-06	9.26192e-06	8.74152e-06	8.22659e-06	7.70648e-06	7.25735e-06	6.80042e-06	6.35241e-06	5.96272e-06	5.55831e-06	5.17388e-06	4.83388e-06	4.47739e-06	4.14827e-06	3.85017e-06	3.53748e-06	3.2559e-06	2.99355e-06	2.72078e-06	2.47966e-06	2.24825e-06	2.01162e-06	1.80468e-06	1.60045e-06	1.39626e-06	1.21803e-06	1.038e-06	8.62614e-07	7.08511e-07	5.50233e-07	4.00155e-07	2.66371e-07	1.27767e-07	-3.19878e-10	-1.16871e-07	-2.37655e-07	-3.46817e-07	-4.4861e-07	-5.53288e-07	-6.46302e-07	-7.35307e-07	-8.25501e-07	-9.04821e-07	-9.82614e-07	-1.05988e-06	-1.12763e-06	-6.96013e-06	-2.38279e-05	-4.47021e-05	-6.35626e-05	-7.76221e-05	-8.02562e-05	-7.18804e-05	-5.34798e-05	-2.3816e-05	1.09135e-05	5.56326e-05	0.00011298	0.000172902	0.000234046	0.000286857	0.000326063	0.000353316	0.000363778	0.000362182	0.000351769	0.000332406	0.000311319	0.000288907	0.000266315	0.000247978	0.000231097	0.000217166	0.000207133	0.000197501	0.000190302	0.000184346	0.000177524	0.000172133	0.000166174	0.000159378	0.000153627	0.000146845	0.000140044	0.00013417	0.000127449	0.000121445	0.000116096	0.000110184	0.000105286	0.000100623	9.56398e-05	9.16323e-05	8.74814e-05	8.32505e-05	7.98078e-05	7.60144e-05	7.23759e-05	6.93039e-05	6.58397e-05	6.27175e-05	5.9945e-05	5.68429e-05	5.41865e-05	5.16861e-05	4.89652e-05	4.67088e-05	4.44553e-05	4.21016e-05	4.01687e-05	3.81375e-05	3.61175e-05	3.44391e-05	3.26135e-05	3.08886e-05	2.94127e-05	2.77833e-05	2.63152e-05	2.50053e-05	2.35649e-05	2.23164e-05	2.11471e-05	1.98864e-05	1.88218e-05	1.7775e-05	1.66815e-05	1.57683e-05	1.48312e-05	1.38899e-05	1.31004e-05	1.22638e-05	1.14582e-05	1.07701e-05	1.00269e-05	9.34024e-06	8.73572e-06	8.07998e-06	7.49559e-06	6.96131e-06	6.38693e-06	5.88924e-06	5.41518e-06	4.91585e-06	4.4907e-06	4.06945e-06	3.63844e-06	3.27352e-06	2.89953e-06	2.52981e-06	2.21473e-06	1.88373e-06	1.56819e-06	1.29446e-06	1.00289e-06	7.34527e-07	4.95397e-07	2.40106e-07	1.22685e-08	-1.97542e-07	-4.1955e-07	-6.12988e-07	-7.97535e-07	-9.89229e-07	-1.15374e-06	-1.31613e-06	-1.48049e-06	-1.62081e-06	-1.76347e-06	-1.90346e-06	-2.02361e-06	-2.14847e-06	-2.267e-06	-2.37027e-06	-2.47898e-06	-2.57885e-06	-2.6679e-06	-2.76189e-06	-2.84572e-06	-2.92268e-06	6.48327e-05	0.000235339	0.000464019	0.00068402	0.000854305	0.000943141	0.000944038	0.000886205	0.00079595	0.000693719	0.000541195	0.000332764	0.000109691	-8.55349e-05	-0.000233825	-0.000325588	-0.00036606	-0.0003738	-0.000359369	-0.000332891	-0.000306671	-0.000281777	-0.000259666	-0.000244451	-0.000232114	-0.000221692	-0.000215306	-0.000208803	-0.000202032	-0.000197147	-0.000190865	-0.00018398	-0.000178536	-0.000171765	-0.000164876	-0.000159454	-0.000152974	-0.000146777	-0.000141934	-0.000136145	-0.000130816	-0.000126598	-0.000121467	-0.000116874	-0.000113141	-0.00010854	-0.000104536	-0.000101178	-9.70326e-05	-9.35285e-05	-9.04936e-05	-8.6767e-05	-8.37059e-05	-8.09622e-05	-7.7626e-05	-7.49567e-05	-7.24745e-05	-6.94975e-05	-6.71701e-05	-6.49205e-05	-6.22705e-05	-6.02389e-05	-5.81967e-05	-5.58433e-05	-5.40668e-05	-5.22107e-05	-5.01262e-05	-4.85697e-05	-4.68819e-05	-4.50403e-05	-4.36732e-05	-4.21386e-05	-4.05158e-05	-3.93115e-05	-3.79167e-05	-3.64901e-05	-3.54258e-05	-3.41591e-05	-3.29078e-05	-3.19637e-05	-3.08147e-05	-2.97194e-05	-2.88787e-05	-2.7838e-05	-2.6881e-05	-2.61295e-05	-2.51886e-05	-2.43536e-05	-2.36791e-05	-2.28302e-05	-2.21024e-05	-2.14948e-05	-2.07307e-05	-2.00968e-05
0.775	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.19159e-07	-1.32863e-06	-7.9752e-07	4.00814e-06	1.30137e-05	2.9212e-05	5.12759e-05	7.73196e-05	0.000107736	0.000138932	0.000169881	0.000202797	0.000232231	0.000259306	0.000281617	0.000295256	0.000303189	0.000303083	0.000296149	0.00028612	0.000271588	0.000256047	0.000241147	0.000225601	0.000212523	0.000200988	0.000190135	0.00018193	0.000174163	0.000166961	0.000161266	0.000154925	0.000149022	0.000143691	0.000137472	0.000131897	0.000126447	0.000120445	0.000115314	0.000110103	0.000104775	0.000100326	9.56518e-05	9.11679e-05	8.73705e-05	8.32589e-05	7.95114e-05	7.61878e-05	7.25526e-05	6.93674e-05	6.63749e-05	6.31562e-05	6.04104e-05	5.76907e-05	5.48696e-05	5.24893e-05	5.00309e-05	4.75925e-05	4.55209e-05	4.33184e-05	4.12309e-05	3.94146e-05	3.74565e-05	3.5675e-05	3.40679e-05	3.23387e-05	3.08163e-05	2.9384e-05	2.78682e-05	2.65623e-05	2.52819e-05	2.39634e-05	2.28376e-05	2.16935e-05	2.05547e-05	1.95781e-05	1.85587e-05	1.75803e-05	1.67272e-05	1.58232e-05	1.49851e-05	1.42349e-05	1.34375e-05	1.27203e-05	1.20572e-05	1.13582e-05	1.07437e-05	1.01555e-05	9.54673e-06	9.01858e-06	8.49627e-06	7.96912e-06	7.51319e-06	7.04978e-06	6.59558e-06	6.19989e-06	5.7898e-06	5.39991e-06	5.05464e-06	4.69316e-06	4.35922e-06	4.05648e-06	3.73939e-06	3.45357e-06	3.18712e-06	2.91047e-06	2.6656e-06	2.43059e-06	2.19053e-06	1.98027e-06	1.77286e-06	1.56563e-06	1.38447e-06	1.20163e-06	1.02355e-06	8.6684e-07	7.06076e-07	5.53604e-07	4.17508e-07	2.76697e-07	1.4648e-07	2.78731e-08	-9.48747e-08	-2.05937e-07	-3.0956e-07	-4.1599e-07	-5.10701e-07	-6.01341e-07	-6.93101e-07	-7.73942e-07	-8.53197e-07	-9.31864e-07	-1.00098e-06	-6.70454e-06	-2.3275e-05	-4.37334e-05	-6.2112e-05	-7.56544e-05	-7.77586e-05	-6.88454e-05	-4.99026e-05	-1.96986e-05	1.55709e-05	6.06911e-05	0.000118259	0.000178268	0.000239411	0.00029217	0.00033129	0.000358428	0.000368756	0.000367007	0.000356426	0.000336889	0.000315619	0.000293026	0.000270258	0.000251749	0.000234706	0.000220623	0.000210444	0.000200678	0.000193352	0.000187276	0.00018034	0.000174839	0.000168776	0.00016188	0.000156032	0.000149156	0.000142266	0.000136304	0.000129502	0.000123417	0.000117991	0.000112006	0.000107038	0.000102308	9.72614e-05	9.31922e-05	8.89828e-05	8.46963e-05	8.11995e-05	7.7355e-05	7.36676e-05	7.0548e-05	6.70391e-05	6.38738e-05	6.10597e-05	5.79184e-05	5.52239e-05	5.26871e-05	4.99318e-05	4.7642e-05	4.53566e-05	4.29728e-05	4.10105e-05	3.89515e-05	3.6905e-05	3.52008e-05	3.33509e-05	3.16027e-05	3.01041e-05	2.84534e-05	2.69649e-05	2.56352e-05	2.41761e-05	2.29095e-05	2.17229e-05	2.04458e-05	1.93653e-05	1.83033e-05	1.71954e-05	1.62682e-05	1.53178e-05	1.43638e-05	1.3562e-05	1.27138e-05	1.1897e-05	1.1198e-05	1.04446e-05	9.74809e-06	9.13405e-06	8.4693e-06	7.87621e-06	7.33356e-06	6.75125e-06	6.24587e-06	5.76444e-06	5.25811e-06	4.82617e-06	4.39843e-06	3.96122e-06	3.59029e-06	3.21058e-06	2.83538e-06	2.51498e-06	2.17891e-06	1.8585e-06	1.58006e-06	1.28401e-06	1.01132e-06	7.68009e-07	5.0874e-07	2.77049e-07	6.35245e-08	-1.62025e-07	-3.58901e-07	-5.46753e-07	-7.41608e-07	-9.09189e-07	-1.07453e-06	-1.24172e-06	-1.38479e-06	-1.53009e-06	-1.67262e-06	-1.79523e-06	-1.92247e-06	-2.04328e-06	-2.14877e-06	-2.2596e-06	-2.36154e-06	-2.4526e-06	-2.54851e-06	-2.63421e-06	-2.71298e-06	6.5067e-05	0.000235632	0.00046443	0.0006846	0.000855041	0.000943969	0.000944857	0.000886882	0.000796374	0.000693825	0.000540926	0.000332082	0.000108584	-8.70322e-05	-0.00023563	-0.000327603	-0.000368194	-0.00037597	-0.000361518	-0.000334983	-0.000308681	-0.000283698	-0.000261499	-0.000246196	-0.000233777	-0.000223282	-0.000216825	-0.000210258	-0.000203427	-0.000198483	-0.000192146	-0.000185208	-0.000179711	-0.000172891	-0.000165953	-0.000160482	-0.000153958	-0.000147717	-0.000142831	-0.000137002	-0.000131634	-0.000127378	-0.00012221	-0.000117583	-0.000113815	-0.000109183	-0.000105149	-0.00010176	-9.75868e-05	-9.40552e-05	-9.09933e-05	-8.7242e-05	-8.41562e-05	-8.13886e-05	-7.80304e-05	-7.53392e-05	-7.28358e-05	-6.98393e-05	-6.74923e-05	-6.5224e-05	-6.25567e-05	-6.05076e-05	-5.84488e-05	-5.60802e-05	-5.42882e-05	-5.24174e-05	-5.03192e-05	-4.87489e-05	-4.70483e-05	-4.51946e-05	-4.38152e-05	-4.22693e-05	-4.06357e-05	-3.94206e-05	-3.80157e-05	-3.65796e-05	-3.55056e-05	-3.42301e-05	-3.29704e-05	-3.20178e-05	-3.0861e-05	-2.97582e-05	-2.89099e-05	-2.78624e-05	-2.68987e-05	-2.61405e-05	-2.51936e-05	-2.43527e-05	-2.36724e-05	-2.28182e-05	-2.20852e-05	-2.14725e-05	-2.07037e-05	-2.00652e-05
0.78	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3.38842e-07	-9.34626e-07	-1.87224e-08	5.23336e-06	1.47161e-05	3.14004e-05	5.39514e-05	8.04788e-05	0.000111369	0.000143029	0.000174309	0.000207384	0.000236854	0.000263885	0.000286108	0.000299637	0.000307441	0.000307197	0.000300119	0.000289938	0.000275256	0.000259563	0.000244513	0.000228824	0.000215607	0.000203939	0.000192962	0.000184637	0.000176758	0.00016945	0.000163654	0.000157216	0.000151222	0.000145801	0.000139498	0.00013384	0.000128312	0.000122235	0.000117032	0.000111752	0.000106357	0.000101844	9.71089e-05	9.25669e-05	8.87133e-05	8.45488e-05	8.07503e-05	7.73777e-05	7.36961e-05	7.04662e-05	6.74308e-05	6.41715e-05	6.13863e-05	5.86292e-05	5.57725e-05	5.33576e-05	5.08664e-05	4.83968e-05	4.62948e-05	4.40638e-05	4.19488e-05	4.0106e-05	3.81228e-05	3.63172e-05	3.46869e-05	3.29358e-05	3.13922e-05	2.99397e-05	2.84046e-05	2.70802e-05	2.57821e-05	2.44467e-05	2.33047e-05	2.2145e-05	2.09914e-05	2.00006e-05	1.89677e-05	1.79763e-05	1.71106e-05	1.61947e-05	1.53453e-05	1.45841e-05	1.37763e-05	1.30491e-05	1.23763e-05	1.16683e-05	1.10449e-05	1.04483e-05	9.83155e-06	9.29565e-06	8.76596e-06	8.23177e-06	7.76902e-06	7.29914e-06	6.83874e-06	6.43707e-06	6.02129e-06	5.62594e-06	5.27541e-06	4.90892e-06	4.57017e-06	4.26279e-06	3.9413e-06	3.65123e-06	3.3807e-06	3.10017e-06	2.85155e-06	2.61293e-06	2.36945e-06	2.15586e-06	1.94527e-06	1.73501e-06	1.5509e-06	1.36525e-06	1.18448e-06	1.02517e-06	8.61918e-07	7.07054e-07	5.68644e-07	4.25626e-07	2.9328e-07	1.72617e-07	4.79053e-08	-6.50565e-08	-1.70511e-07	-2.78692e-07	-3.75101e-07	-4.67375e-07	-5.60702e-07	-6.43063e-07	-7.23779e-07	-8.03853e-07	-8.74333e-07	-6.44895e-06	-2.27221e-05	-4.27647e-05	-6.06614e-05	-7.36867e-05	-7.5261e-05	-6.58103e-05	-4.63255e-05	-1.55812e-05	2.02283e-05	6.57496e-05	0.000123537	0.000183635	0.000244776	0.000297482	0.000336517	0.00036354	0.000373735	0.000371833	0.000361082	0.000341371	0.000319919	0.000297145	0.000274201	0.00025552	0.000238315	0.000224079	0.000213756	0.000203856	0.000196402	0.000190205	0.000183157	0.000177546	0.000171378	0.000164382	0.000158437	0.000151468	0.000144488	0.000138439	0.000131554	0.000125389	0.000119886	0.000113829	0.000108791	0.000103993	9.8883e-05	9.4752e-05	9.04842e-05	8.6142e-05	8.25911e-05	7.86956e-05	7.49592e-05	7.17921e-05	6.82386e-05	6.50301e-05	6.21743e-05	5.89938e-05	5.62613e-05	5.36881e-05	5.08985e-05	4.85751e-05	4.6258e-05	4.3844e-05	4.18523e-05	3.97655e-05	3.76925e-05	3.59625e-05	3.40882e-05	3.23167e-05	3.07956e-05	2.91236e-05	2.76145e-05	2.6265e-05	2.47873e-05	2.35026e-05	2.22987e-05	2.10052e-05	1.99087e-05	1.88316e-05	1.77093e-05	1.67681e-05	1.58044e-05	1.48377e-05	1.40236e-05	1.31637e-05	1.23358e-05	1.16259e-05	1.08623e-05	1.01559e-05	9.53238e-06	8.85862e-06	8.25683e-06	7.70581e-06	7.11557e-06	6.6025e-06	6.1137e-06	5.60037e-06	5.16163e-06	4.7274e-06	4.28401e-06	3.90706e-06	3.52163e-06	3.14094e-06	2.81522e-06	2.47409e-06	2.14882e-06	1.86567e-06	1.56513e-06	1.28812e-06	1.04062e-06	7.77373e-07	5.4183e-07	3.24591e-07	9.54996e-08	-1.04813e-07	-2.95972e-07	-4.93988e-07	-6.64641e-07	-8.32934e-07	-1.00295e-06	-1.14877e-06	-1.29671e-06	-1.44178e-06	-1.56686e-06	-1.69646e-06	-1.81956e-06	-1.92727e-06	-2.04023e-06	-2.14423e-06	-2.23729e-06	-2.33512e-06	-2.42269e-06	-2.50328e-06	6.53014e-05	0.000235925	0.000464841	0.00068518	0.000855776	0.000944797	0.000945676	0.000887559	0.000796797	0.000693932	0.000540658	0.0003314	0.000107477	-8.85296e-05	-0.000237434	-0.000329619	-0.000370328	-0.00037814	-0.000363667	-0.000337075	-0.000310692	-0.000285619	-0.000263332	-0.00024794	-0.00023544	-0.000224872	-0.000218344	-0.000211713	-0.000204822	-0.000199818	-0.000193427	-0.000186437	-0.000180886	-0.000174016	-0.00016703	-0.000161511	-0.000154942	-0.000148658	-0.000143727	-0.000137858	-0.000132452	-0.000128157	-0.000122954	-0.000118293	-0.00011449	-0.000109827	-0.000105761	-0.000102342	-9.81411e-05	-9.45818e-05	-9.1493e-05	-8.77169e-05	-8.46064e-05	-8.1815e-05	-7.84348e-05	-7.57216e-05	-7.31971e-05	-7.01811e-05	-6.78145e-05	-6.55275e-05	-6.28429e-05	-6.07764e-05	-5.8701e-05	-5.6317e-05	-5.45095e-05	-5.26241e-05	-5.05123e-05	-4.89282e-05	-4.72147e-05	-4.53488e-05	-4.39573e-05	-4.23999e-05	-4.07555e-05	-3.95296e-05	-3.81148e-05	-3.6669e-05	-3.55855e-05	-3.43011e-05	-3.30329e-05	-3.20718e-05	-3.09072e-05	-2.97969e-05	-2.89412e-05	-2.78868e-05	-2.69164e-05	-2.61516e-05	-2.51987e-05	-2.43518e-05	-2.36657e-05	-2.28062e-05	-2.2068e-05	-2.14502e-05	-2.06767e-05	-2.00336e-05
0.785	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	4.55977e-07	-5.48989e-07	7.43566e-07	6.43265e-06	1.63825e-05	3.35426e-05	5.65704e-05	8.35713e-05	0.000114925	0.000147039	0.000178643	0.000211875	0.00024138	0.000268367	0.000290505	0.000303925	0.000311603	0.000311224	0.000304005	0.000293676	0.000278846	0.000263005	0.000247809	0.00023198	0.000218626	0.000206829	0.00019573	0.000187288	0.0001793	0.000171888	0.000165991	0.00015946	0.000153375	0.000147867	0.000141482	0.000135744	0.000130139	0.000123989	0.000118714	0.000113366	0.000107906	0.000103331	9.85365e-05	9.39377e-05	9.00291e-05	8.58128e-05	8.19644e-05	7.85437e-05	7.48169e-05	7.15431e-05	6.84657e-05	6.51668e-05	6.23431e-05	5.95492e-05	5.66577e-05	5.4209e-05	5.16858e-05	4.91855e-05	4.70539e-05	4.47948e-05	4.2653e-05	4.07842e-05	3.87765e-05	3.69474e-05	3.52943e-05	3.35218e-05	3.19575e-05	3.04851e-05	2.89313e-05	2.75887e-05	2.62732e-05	2.49213e-05	2.37634e-05	2.25886e-05	2.14205e-05	2.04156e-05	1.93695e-05	1.83654e-05	1.74875e-05	1.65599e-05	1.56993e-05	1.49274e-05	1.41095e-05	1.33725e-05	1.26903e-05	1.19733e-05	1.13413e-05	1.07365e-05	1.01119e-05	9.56839e-06	9.03146e-06	8.49039e-06	8.02097e-06	7.54475e-06	7.07829e-06	6.67075e-06	6.2494e-06	5.84871e-06	5.49302e-06	5.12164e-06	4.77817e-06	4.46625e-06	4.14045e-06	3.84621e-06	3.57169e-06	3.28735e-06	3.03505e-06	2.79291e-06	2.54606e-06	2.32922e-06	2.11553e-06	1.90229e-06	1.7153e-06	1.5269e-06	1.34349e-06	1.18162e-06	1.01594e-06	8.58727e-07	7.1805e-07	5.72869e-07	4.38434e-07	3.15756e-07	1.8912e-07	7.42954e-08	-3.29541e-08	-1.42853e-07	-2.40927e-07	-3.34803e-07	-4.29667e-07	-5.13519e-07	-5.95669e-07	-6.77121e-07	-7.4894e-07	-6.19736e-06	-2.21796e-05	-4.18152e-05	-5.92401e-05	-7.17592e-05	-7.28149e-05	-6.28379e-05	-4.28225e-05	-1.15493e-05	2.47886e-05	7.07026e-05	0.000128706	0.00018889	0.000250029	0.000302684	0.000341635	0.000368545	0.000378609	0.000376558	0.000365642	0.00034576	0.00032413	0.000301179	0.000278062	0.000259213	0.00024185	0.000227465	0.000217	0.000206969	0.00019939	0.000193075	0.000185916	0.000180198	0.000173927	0.000166834	0.000160793	0.000153733	0.000146666	0.000140531	0.000133565	0.000127322	0.000121744	0.000115616	0.000110509	0.000105645	0.000100473	9.62816e-05	9.19565e-05	8.756e-05	8.39561e-05	8.00106e-05	7.62263e-05	7.30128e-05	6.94155e-05	6.61647e-05	6.32682e-05	6.00493e-05	5.72796e-05	5.46708e-05	5.18475e-05	4.94914e-05	4.71431e-05	4.46996e-05	4.26791e-05	4.05651e-05	3.84661e-05	3.67109e-05	3.48129e-05	3.30185e-05	3.14753e-05	2.97824e-05	2.82532e-05	2.68844e-05	2.53884e-05	2.4086e-05	2.28651e-05	2.15556e-05	2.04436e-05	1.93516e-05	1.82151e-05	1.72603e-05	1.62835e-05	1.53044e-05	1.44783e-05	1.3607e-05	1.27681e-05	1.20477e-05	1.1274e-05	1.0558e-05	9.9251e-06	9.24253e-06	8.63222e-06	8.073e-06	7.47499e-06	6.95439e-06	6.45838e-06	5.93819e-06	5.4928e-06	5.05221e-06	4.60275e-06	4.21992e-06	3.82887e-06	3.44281e-06	3.11188e-06	2.76579e-06	2.43575e-06	2.14798e-06	1.84305e-06	1.56179e-06	1.3102e-06	1.04305e-06	8.03734e-07	5.82854e-07	3.50291e-07	1.46608e-07	-4.77925e-08	-2.48907e-07	-4.22573e-07	-5.93759e-07	-7.66546e-07	-9.15071e-07	-1.0656e-06	-1.21315e-06	-1.34065e-06	-1.47258e-06	-1.59792e-06	-1.70781e-06	-1.82286e-06	-1.92889e-06	-2.02392e-06	-2.12363e-06	-2.21304e-06	-2.2954e-06	6.55333e-05	0.000236215	0.000465246	0.00068575	0.000856499	0.00094561	0.00094648	0.000888225	0.000797215	0.000694039	0.000540398	0.000330735	0.000106397	-8.9992e-05	-0.000239198	-0.000331588	-0.000372414	-0.00038026	-0.000365766	-0.000339119	-0.000312656	-0.000287496	-0.000265122	-0.000249644	-0.000237065	-0.000226425	-0.000219827	-0.000213134	-0.000206184	-0.000201123	-0.000194678	-0.000187636	-0.000182033	-0.000175115	-0.000168082	-0.000162515	-0.000155902	-0.000149575	-0.000144603	-0.000138694	-0.00013325	-0.000128917	-0.000123679	-0.000118984	-0.000115148	-0.000110454	-0.000106358	-0.000102909	-9.8681e-05	-9.50947e-05	-9.19795e-05	-8.81793e-05	-8.50447e-05	-8.22298e-05	-7.88282e-05	-7.60935e-05	-7.35483e-05	-7.05132e-05	-6.81275e-05	-6.58222e-05	-6.31206e-05	-6.10371e-05	-5.89455e-05	-5.65465e-05	-5.47238e-05	-5.28241e-05	-5.0699e-05	-4.91014e-05	-4.73752e-05	-4.54975e-05	-4.4094e-05	-4.25255e-05	-4.08706e-05	-3.96341e-05	-3.82094e-05	-3.67544e-05	-3.56614e-05	-3.43684e-05	-3.30919e-05	-3.21225e-05	-3.09503e-05	-2.98326e-05	-2.89695e-05	-2.79084e-05	-2.69316e-05	-2.61603e-05	-2.52015e-05	-2.43489e-05	-2.3657e-05	-2.27924e-05	-2.2049e-05	-2.14262e-05	-2.06482e-05	-2.00005e-05
0.79	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	5.68012e-07	-1.801e-07	1.47282e-06	7.58002e-06	1.79768e-05	3.55922e-05	5.90762e-05	8.65302e-05	0.000118328	0.000150876	0.00018279	0.000216172	0.00024571	0.000272657	0.000294711	0.000308028	0.000315586	0.000315078	0.000307724	0.000297254	0.000282282	0.0002663	0.000250963	0.000235	0.000221517	0.000209596	0.00019838	0.000189827	0.000181733	0.000174222	0.00016823	0.000161609	0.000155438	0.000149847	0.000143383	0.000137568	0.000131889	0.000125669	0.000120326	0.000114913	0.000109392	0.000104756	9.99051e-05	9.52519e-05	9.12907e-05	8.70248e-05	8.31288e-05	7.96621e-05	7.5892e-05	7.25764e-05	6.94588e-05	6.6122e-05	6.32614e-05	6.04325e-05	5.75076e-05	5.50266e-05	5.24727e-05	4.99431e-05	4.77832e-05	4.54973e-05	4.33298e-05	4.14362e-05	3.94051e-05	3.75533e-05	3.58786e-05	3.40855e-05	3.25014e-05	3.101e-05	2.94383e-05	2.80783e-05	2.67462e-05	2.53786e-05	2.42053e-05	2.3016e-05	2.18341e-05	2.08159e-05	1.9757e-05	1.87408e-05	1.78512e-05	1.69125e-05	1.60412e-05	1.52591e-05	1.44314e-05	1.3685e-05	1.29938e-05	1.22683e-05	1.16281e-05	1.10153e-05	1.03832e-05	9.83246e-06	9.28861e-06	8.74095e-06	8.26515e-06	7.78285e-06	7.31059e-06	6.89744e-06	6.47076e-06	6.06495e-06	5.70432e-06	5.32824e-06	4.98027e-06	4.664e-06	4.33407e-06	4.03584e-06	3.75749e-06	3.46951e-06	3.21368e-06	2.96817e-06	2.7181e-06	2.49814e-06	2.28146e-06	2.06537e-06	1.87562e-06	1.68458e-06	1.49864e-06	1.33432e-06	1.1663e-06	1.00684e-06	8.63991e-07	7.16735e-07	5.80297e-07	4.55684e-07	3.272e-07	2.10589e-07	1.01616e-07	-9.93235e-09	-1.09605e-07	-2.0502e-07	-3.0136e-07	-3.86645e-07	-4.70174e-07	-5.52952e-07	-6.26058e-07	-5.95378e-06	-2.16576e-05	-4.09038e-05	-5.78774e-05	-6.99122e-05	-7.04716e-05	-5.99912e-05	-3.9468e-05	-7.68885e-06	2.91548e-05	7.54445e-05	0.000133654	0.000193921	0.000255059	0.000307664	0.000346536	0.000373337	0.000383277	0.000381082	0.000370009	0.000349964	0.000328163	0.000305043	0.000281761	0.000262751	0.000245237	0.000230709	0.000220108	0.000209952	0.000202254	0.000195826	0.000188561	0.00018274	0.000176372	0.000169186	0.000163052	0.000155906	0.000148755	0.000142538	0.000135495	0.000129177	0.000123527	0.000117331	0.000112158	0.000107231	0.000102	9.77507e-05	9.33709e-05	8.89223e-05	8.52677e-05	8.12745e-05	7.74443e-05	7.41863e-05	7.05472e-05	6.7256e-05	6.43205e-05	6.1065e-05	5.82597e-05	5.56167e-05	5.27613e-05	5.03739e-05	4.79958e-05	4.5524e-05	4.34761e-05	4.1336e-05	3.92122e-05	3.74329e-05	3.55121e-05	3.36958e-05	3.21314e-05	3.04187e-05	2.88702e-05	2.74828e-05	2.59693e-05	2.46501e-05	2.34129e-05	2.2088e-05	2.09611e-05	1.98549e-05	1.8705e-05	1.7737e-05	1.67478e-05	1.57568e-05	1.49192e-05	1.40369e-05	1.31875e-05	1.2457e-05	1.16737e-05	1.09484e-05	1.03066e-05	9.61561e-06	8.99714e-06	8.43007e-06	7.82462e-06	7.29681e-06	6.79388e-06	6.26713e-06	5.81535e-06	5.36867e-06	4.9134e-06	4.52493e-06	4.1285e-06	3.7373e-06	3.40137e-06	3.05052e-06	2.71591e-06	2.42371e-06	2.11457e-06	1.82924e-06	1.57372e-06	1.30283e-06	1.05989e-06	8.3551e-07	5.99614e-07	3.92696e-07	1.95183e-07	-8.90794e-09	-1.85468e-07	-3.59432e-07	-5.34885e-07	-6.86002e-07	-8.39013e-07	-9.88964e-07	-1.1188e-06	-1.25295e-06	-1.38045e-06	-1.49244e-06	-1.6095e-06	-1.71748e-06	-1.8144e-06	-1.91593e-06	-2.0071e-06	-2.09118e-06	6.57606e-05	0.000236497	0.000465638	0.0006863	0.000857195	0.000946393	0.000947254	0.000888866	0.000797619	0.000694147	0.000540155	0.000330105	0.00010537	-9.13844e-05	-0.000240878	-0.000333465	-0.000374402	-0.000382282	-0.000367768	-0.000341068	-0.000314529	-0.000289286	-0.000266829	-0.000251268	-0.000238614	-0.000227905	-0.000221241	-0.000214487	-0.000207482	-0.000202365	-0.000195868	-0.000188778	-0.000183125	-0.00017616	-0.000169082	-0.000163471	-0.000156815	-0.000150448	-0.000145434	-0.000139489	-0.000134008	-0.000129639	-0.000124368	-0.00011964	-0.000115772	-0.000111049	-0.000106924	-0.000103447	-9.91924e-05	-9.55803e-05	-9.24399e-05	-8.86165e-05	-8.54589e-05	-8.26217e-05	-7.91996e-05	-7.64444e-05	-7.38793e-05	-7.0826e-05	-6.8422e-05	-6.60992e-05	-6.33815e-05	-6.12816e-05	-5.91746e-05	-5.67612e-05	-5.4924e-05	-5.30107e-05	-5.08728e-05	-4.92624e-05	-4.75242e-05	-4.56351e-05	-4.42202e-05	-4.2641e-05	-4.09761e-05	-3.97294e-05	-3.82954e-05	-3.68314e-05	-3.57295e-05	-3.44282e-05	-3.31438e-05	-3.21664e-05	-3.0987e-05	-2.98623e-05	-2.89922e-05	-2.79247e-05	-2.69416e-05	-2.61642e-05	-2.51998e-05	-2.43416e-05	-2.36443e-05	-2.27748e-05	-2.20265e-05	-2.13989e-05	-2.06166e-05	-1.99646e-05
0.795	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	6.80048e-07	1.8879e-07	2.20207e-06	8.72739e-06	1.95711e-05	3.76417e-05	6.1582e-05	8.94891e-05	0.000121731	0.000154713	0.000186936	0.000220469	0.00025004	0.000276946	0.000298918	0.000312132	0.000319569	0.000318933	0.000311444	0.000300832	0.000285719	0.000269595	0.000254118	0.000238021	0.000224407	0.000212362	0.00020103	0.000192365	0.000184167	0.000176557	0.000170469	0.000163758	0.000157501	0.000151826	0.000145283	0.000139392	0.000133639	0.00012735	0.000121939	0.000116461	0.000110877	0.000106181	0.000101274	9.65661e-05	9.25523e-05	8.82369e-05	8.42931e-05	8.07806e-05	7.69671e-05	7.36096e-05	7.04519e-05	6.70771e-05	6.41797e-05	6.13157e-05	5.83575e-05	5.58442e-05	5.32596e-05	5.07008e-05	4.85125e-05	4.61998e-05	4.40066e-05	4.20881e-05	4.00336e-05	3.81593e-05	3.64628e-05	3.46493e-05	3.30453e-05	3.1535e-05	2.99452e-05	2.85678e-05	2.72192e-05	2.58358e-05	2.46473e-05	2.34435e-05	2.22478e-05	2.12161e-05	2.01446e-05	1.91162e-05	1.82149e-05	1.72651e-05	1.63832e-05	1.55907e-05	1.47533e-05	1.39975e-05	1.32973e-05	1.25633e-05	1.19148e-05	1.12941e-05	1.06545e-05	1.00965e-05	9.54576e-06	8.99151e-06	8.50932e-06	8.02096e-06	7.54289e-06	7.12412e-06	6.69211e-06	6.28119e-06	5.91561e-06	5.53485e-06	5.18236e-06	4.86175e-06	4.52768e-06	4.22547e-06	3.94329e-06	3.65166e-06	3.39231e-06	3.14342e-06	2.89013e-06	2.66705e-06	2.44739e-06	2.22845e-06	2.03594e-06	1.84226e-06	1.6538e-06	1.48703e-06	1.31667e-06	1.15496e-06	1.00993e-06	8.606e-07	7.2216e-07	5.95613e-07	4.65281e-07	3.46882e-07	2.36185e-07	1.22988e-07	2.17165e-08	-7.52377e-08	-1.73054e-07	-2.59772e-07	-3.44679e-07	-4.28782e-07	-5.03176e-07	-5.7102e-06	-2.11357e-05	-3.99925e-05	-5.65148e-05	-6.80652e-05	-6.81282e-05	-5.71444e-05	-3.61136e-05	-3.82836e-06	3.3521e-05	8.01865e-05	0.000138603	0.000198952	0.000260088	0.000312644	0.000351436	0.00037813	0.000387945	0.000385607	0.000374376	0.000354167	0.000332196	0.000308906	0.00028546	0.000266289	0.000248623	0.000233953	0.000223216	0.000212935	0.000205117	0.000198576	0.000191206	0.000185282	0.000178816	0.000171537	0.000165312	0.000158079	0.000150843	0.000144545	0.000137425	0.000131032	0.00012531	0.000119046	0.000113807	0.000108817	0.000103527	9.92197e-05	9.47852e-05	9.02846e-05	8.65793e-05	8.25383e-05	7.86624e-05	7.53599e-05	7.16789e-05	6.83473e-05	6.53729e-05	6.20807e-05	5.92397e-05	5.65627e-05	5.36751e-05	5.12564e-05	4.88485e-05	4.63484e-05	4.4273e-05	4.21069e-05	3.99583e-05	3.81548e-05	3.62112e-05	3.43731e-05	3.27876e-05	3.10549e-05	2.94872e-05	2.80813e-05	2.65503e-05	2.52141e-05	2.39607e-05	2.26205e-05	2.14787e-05	2.03582e-05	1.91948e-05	1.82137e-05	1.7212e-05	1.62092e-05	1.536e-05	1.44668e-05	1.3607e-05	1.28663e-05	1.20734e-05	1.13389e-05	1.06882e-05	9.9887e-06	9.36206e-06	8.78714e-06	8.17425e-06	7.63922e-06	7.12939e-06	6.59606e-06	6.13791e-06	5.68514e-06	5.22406e-06	4.82994e-06	4.42814e-06	4.03178e-06	3.69085e-06	3.33525e-06	2.99607e-06	2.69944e-06	2.38608e-06	2.09669e-06	1.83724e-06	1.5626e-06	1.31604e-06	1.08817e-06	8.48937e-07	6.38783e-07	4.38158e-07	2.31091e-07	5.16378e-08	-1.25105e-07	-3.03224e-07	-4.56934e-07	-6.12432e-07	-7.64777e-07	-8.96938e-07	-1.03332e-06	-1.16298e-06	-1.27707e-06	-1.39614e-06	-1.50606e-06	-1.60488e-06	-1.70823e-06	-1.80117e-06	-1.88696e-06	6.59878e-05	0.000236779	0.000466031	0.00068685	0.000857891	0.000947175	0.000948029	0.000889508	0.000798024	0.000694255	0.000539913	0.000329475	0.000104343	-9.27768e-05	-0.000242558	-0.000335342	-0.000376391	-0.000384304	-0.00036977	-0.000343017	-0.000316401	-0.000291075	-0.000268536	-0.000252892	-0.000240162	-0.000229384	-0.000222654	-0.00021584	-0.00020878	-0.000203607	-0.000197059	-0.000189919	-0.000184217	-0.000177205	-0.000170083	-0.000164426	-0.000157728	-0.00015132	-0.000146266	-0.000140283	-0.000134766	-0.00013036	-0.000125057	-0.000120296	-0.000116396	-0.000111643	-0.00010749	-0.000103984	-9.97038e-05	-9.60659e-05	-9.29003e-05	-8.90538e-05	-8.58731e-05	-8.30136e-05	-7.95709e-05	-7.67952e-05	-7.42103e-05	-7.11388e-05	-6.87165e-05	-6.63762e-05	-6.36423e-05	-6.15262e-05	-5.94037e-05	-5.69759e-05	-5.51243e-05	-5.31973e-05	-5.10466e-05	-4.94233e-05	-4.76731e-05	-4.57727e-05	-4.43463e-05	-4.27566e-05	-4.10816e-05	-3.98248e-05	-3.83814e-05	-3.69085e-05	-3.57976e-05	-3.44881e-05	-3.31957e-05	-3.22104e-05	-3.10237e-05	-2.9892e-05	-2.90149e-05	-2.7941e-05	-2.69517e-05	-2.61681e-05	-2.5198e-05	-2.43344e-05	-2.36317e-05	-2.27571e-05	-2.2004e-05	-2.13717e-05	-2.0585e-05	-1.99287e-05
0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	7.92083e-07	5.5768e-07	2.93132e-06	9.87476e-06	2.11654e-05	3.96913e-05	6.40878e-05	9.2448e-05	0.000125133	0.00015855	0.000191083	0.000224766	0.000254371	0.000281236	0.000303125	0.000316236	0.000323553	0.000322787	0.000315163	0.00030441	0.000289155	0.00027289	0.000257273	0.000241042	0.000227298	0.000215129	0.00020368	0.000194903	0.0001866	0.000178891	0.000172708	0.000165907	0.000159564	0.000153806	0.000147184	0.000141216	0.00013539	0.00012903	0.000123551	0.000118008	0.000112363	0.000107607	0.000102642	9.78803e-05	9.38139e-05	8.94489e-05	8.54575e-05	8.1899e-05	7.80422e-05	7.46428e-05	7.1445e-05	6.80322e-05	6.5098e-05	6.21989e-05	5.92075e-05	5.66617e-05	5.40464e-05	5.14584e-05	4.92417e-05	4.69022e-05	4.46833e-05	4.27401e-05	4.06621e-05	3.87652e-05	3.70471e-05	3.5213e-05	3.35893e-05	3.20599e-05	3.04522e-05	2.90574e-05	2.76922e-05	2.62931e-05	2.50893e-05	2.3871e-05	2.26614e-05	2.16164e-05	2.05322e-05	1.94916e-05	1.85786e-05	1.76177e-05	1.67251e-05	1.59223e-05	1.50752e-05	1.431e-05	1.36008e-05	1.28582e-05	1.22015e-05	1.1573e-05	1.09258e-05	1.03606e-05	9.80291e-06	9.24206e-06	8.7535e-06	8.25906e-06	7.77519e-06	7.35081e-06	6.91347e-06	6.49742e-06	6.12691e-06	5.74146e-06	5.38445e-06	5.05949e-06	4.7213e-06	4.4151e-06	4.12909e-06	3.83382e-06	3.57094e-06	3.31867e-06	3.06216e-06	2.83597e-06	2.61332e-06	2.39153e-06	2.19626e-06	1.99995e-06	1.80895e-06	1.63973e-06	1.46703e-06	1.30307e-06	1.15587e-06	1.00447e-06	8.64022e-07	7.35541e-07	6.03362e-07	4.83175e-07	3.70755e-07	2.55908e-07	1.53038e-07	5.45447e-08	-4.47483e-08	-1.32899e-07	-2.19184e-07	-3.04612e-07	-3.80293e-07	-5.46662e-06	-2.06137e-05	-3.90812e-05	-5.51521e-05	-6.62182e-05	-6.57849e-05	-5.42977e-05	-3.27591e-05	3.21261e-08	3.78871e-05	8.49284e-05	0.000143551	0.000203983	0.000265117	0.000317624	0.000356336	0.000382923	0.000392612	0.000390131	0.000378743	0.000358371	0.00033623	0.00031277	0.00028916	0.000269826	0.00025201	0.000237197	0.000226324	0.000215918	0.000207981	0.000201327	0.000193851	0.000187824	0.00018126	0.000173888	0.000167571	0.000160251	0.000152932	0.000146552	0.000139354	0.000132887	0.000127093	0.000120761	0.000115456	0.000110403	0.000105054	0.000100689	9.61995e-05	9.16469e-05	8.7891e-05	8.38022e-05	7.98804e-05	7.65335e-05	7.28106e-05	6.94386e-05	6.64252e-05	6.30963e-05	6.02198e-05	5.75087e-05	5.45888e-05	5.21389e-05	4.97012e-05	4.71729e-05	4.507e-05	4.28778e-05	4.07043e-05	3.88768e-05	3.69104e-05	3.50505e-05	3.34438e-05	3.16911e-05	3.01042e-05	2.86797e-05	2.71313e-05	2.57781e-05	2.45085e-05	2.31529e-05	2.19962e-05	2.08616e-05	1.96846e-05	1.86904e-05	1.76763e-05	1.66615e-05	1.58008e-05	1.48967e-05	1.40264e-05	1.32755e-05	1.24731e-05	1.17293e-05	1.10697e-05	1.03618e-05	9.72698e-06	9.14421e-06	8.52388e-06	7.98164e-06	7.46489e-06	6.925e-06	6.46047e-06	6.0016e-06	5.53471e-06	5.13495e-06	4.72777e-06	4.32626e-06	3.98034e-06	3.61998e-06	3.27623e-06	2.97517e-06	2.6576e-06	2.36414e-06	2.10075e-06	1.82238e-06	1.57219e-06	1.34082e-06	1.09826e-06	8.8487e-07	6.81133e-07	4.71089e-07	2.88743e-07	1.09222e-07	-7.15629e-08	-2.27866e-07	-3.85851e-07	-5.4059e-07	-6.75081e-07	-8.13699e-07	-9.45517e-07	-1.06169e-06	-1.18278e-06	-1.29465e-06	-1.39536e-06	-1.50053e-06	-1.59524e-06	-1.68274e-06	6.6215e-05	0.000237061	0.000466423	0.000687401	0.000858587	0.000947958	0.000948803	0.00089015	0.000798428	0.000694363	0.00053967	0.000328845	0.000103316	-9.41692e-05	-0.000244238	-0.000337219	-0.000378379	-0.000386326	-0.000371772	-0.000344966	-0.000318274	-0.000292864	-0.000270242	-0.000254516	-0.000241711	-0.000230864	-0.000224067	-0.000217193	-0.000210077	-0.000204849	-0.00019825	-0.000191061	-0.000185309	-0.000178251	-0.000171083	-0.000165381	-0.000158641	-0.000152192	-0.000147098	-0.000141077	-0.000135523	-0.000131082	-0.000125745	-0.000120952	-0.00011702	-0.000112238	-0.000108055	-0.000104522	-0.000100215	-9.65515e-05	-9.33606e-05	-8.9491e-05	-8.62874e-05	-8.34055e-05	-7.99423e-05	-7.7146e-05	-7.45413e-05	-7.14516e-05	-6.90111e-05	-6.66532e-05	-6.39032e-05	-6.17707e-05	-5.96328e-05	-5.71907e-05	-5.53245e-05	-5.33839e-05	-5.12205e-05	-4.95843e-05	-4.7822e-05	-4.59103e-05	-4.44725e-05	-4.28721e-05	-4.11871e-05	-3.99201e-05	-3.84673e-05	-3.69856e-05	-3.58657e-05	-3.45479e-05	-3.32476e-05	-3.22544e-05	-3.10604e-05	-2.99217e-05	-2.90376e-05	-2.79574e-05	-2.69618e-05	-2.6172e-05	-2.51963e-05	-2.43272e-05	-2.3619e-05	-2.27395e-05	-2.19816e-05	-2.13444e-05	-2.05534e-05	-1.98928e-05
0.805	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	8.95588e-07	8.98528e-07	3.6052e-06	1.09351e-05	2.26389e-05	4.15855e-05	6.64038e-05	9.51827e-05	0.000128278	0.000162097	0.000194916	0.000228738	0.000258374	0.000285201	0.000307014	0.000320029	0.000327235	0.00032635	0.000318602	0.000307718	0.000292333	0.000275936	0.00026019	0.000243835	0.000229971	0.000217688	0.000206131	0.000197252	0.000188852	0.000181051	0.00017478	0.000167896	0.000161473	0.000155638	0.000148943	0.000142905	0.00013701	0.000130586	0.000125044	0.000119441	0.000113739	0.000108927	0.00010391	9.90981e-05	9.49832e-05	9.05724e-05	8.65369e-05	8.2936e-05	7.90392e-05	7.56012e-05	7.23663e-05	6.89184e-05	6.59502e-05	6.30187e-05	5.99965e-05	5.74209e-05	5.47773e-05	5.21622e-05	4.99193e-05	4.75551e-05	4.53124e-05	4.33463e-05	4.12466e-05	3.93289e-05	3.75907e-05	3.57377e-05	3.40957e-05	3.25488e-05	3.09245e-05	2.95136e-05	2.8133e-05	2.67194e-05	2.55015e-05	2.42698e-05	2.30475e-05	2.19901e-05	2.08941e-05	1.98424e-05	1.89184e-05	1.79473e-05	1.70448e-05	1.62326e-05	1.53764e-05	1.46026e-05	1.3885e-05	1.31346e-05	1.24702e-05	1.18344e-05	1.11803e-05	1.06084e-05	1.00443e-05	9.47736e-06	8.98289e-06	8.48284e-06	7.9936e-06	7.56402e-06	7.12175e-06	6.70097e-06	6.32589e-06	5.9361e-06	5.57491e-06	5.24593e-06	4.90391e-06	4.59402e-06	4.30446e-06	4.00582e-06	3.73968e-06	3.48428e-06	3.22479e-06	2.9957e-06	2.7703e-06	2.54586e-06	2.34803e-06	2.14927e-06	1.95593e-06	1.78444e-06	1.60957e-06	1.44353e-06	1.29431e-06	1.14098e-06	9.98677e-07	8.68401e-07	7.34506e-07	6.12659e-07	4.98638e-07	3.8226e-07	2.77904e-07	1.7798e-07	7.73148e-08	-1.21683e-08	-9.97348e-08	-1.86396e-07	-2.63275e-07	-5.2381e-06	-2.0128e-05	-3.82356e-05	-5.38894e-05	-6.45078e-05	-6.36158e-05	-5.16633e-05	-2.96555e-05	3.60346e-06	4.19258e-05	8.93145e-05	0.000148128	0.000208636	0.000269769	0.000322231	0.000360869	0.000387356	0.00039693	0.000394317	0.000382784	0.00036226	0.000339962	0.000316345	0.000292583	0.000273101	0.000255145	0.0002402	0.000229202	0.00021868	0.000210633	0.000203875	0.000196301	0.00019018	0.000183525	0.000176067	0.000169666	0.000162265	0.000154869	0.000148413	0.000141144	0.000134608	0.000128747	0.000122352	0.000116986	0.000111876	0.000106471	0.000102053	9.75133e-05	9.29125e-05	8.91099e-05	8.49769e-05	8.10128e-05	7.76248e-05	7.38633e-05	7.0454e-05	6.74046e-05	6.40418e-05	6.11324e-05	5.83898e-05	5.54402e-05	5.29613e-05	5.04961e-05	4.79417e-05	4.58134e-05	4.35972e-05	4.14008e-05	3.95509e-05	3.75635e-05	3.56834e-05	3.40571e-05	3.2286e-05	3.06813e-05	2.92397e-05	2.76751e-05	2.63063e-05	2.50217e-05	2.36519e-05	2.24814e-05	2.13336e-05	2.01442e-05	1.91379e-05	1.81122e-05	1.70865e-05	1.62151e-05	1.53009e-05	1.44209e-05	1.36606e-05	1.28493e-05	1.2097e-05	1.14291e-05	1.07134e-05	1.0071e-05	9.48098e-06	8.85376e-06	8.30485e-06	7.7817e-06	7.23572e-06	6.76529e-06	6.30078e-06	5.82851e-06	5.42352e-06	5.01135e-06	4.60508e-06	4.25452e-06	3.88976e-06	3.54176e-06	3.23659e-06	2.91512e-06	2.61789e-06	2.35085e-06	2.069e-06	1.81545e-06	1.58084e-06	1.33518e-06	1.11879e-06	9.12163e-07	6.99354e-07	5.14319e-07	3.32216e-07	1.48953e-07	-9.76175e-09	-1.70059e-07	-3.27026e-07	-4.63684e-07	-6.0438e-07	-7.38206e-07	-8.56337e-07	-9.79294e-07	-1.09299e-06	-1.19546e-06	-1.30232e-06	-1.39868e-06	-1.48778e-06	6.64313e-05	0.000237328	0.000466792	0.000687915	0.000859236	0.000948687	0.000949524	0.000890749	0.000798808	0.00069447	0.000539452	0.00032827	0.000102374	-9.54481e-05	-0.000245782	-0.000338946	-0.000380208	-0.000388186	-0.000373614	-0.00034676	-0.000319997	-0.00029451	-0.000271812	-0.00025601	-0.000243134	-0.000232224	-0.000225366	-0.000218437	-0.000211269	-0.00020599	-0.000199343	-0.000192109	-0.000186311	-0.00017921	-0.000172001	-0.000166256	-0.000159479	-0.000152992	-0.000147859	-0.000141805	-0.000136217	-0.000131742	-0.000126375	-0.000121552	-0.000117591	-0.000112782	-0.000108572	-0.000105012	-0.000100682	-9.69941e-05	-9.378e-05	-8.98891e-05	-8.66642e-05	-8.37617e-05	-8.02796e-05	-7.74643e-05	-7.48414e-05	-7.17349e-05	-6.92775e-05	-6.69035e-05	-6.41385e-05	-6.19911e-05	-5.98389e-05	-5.73835e-05	-5.5504e-05	-5.35508e-05	-5.13756e-05	-4.97275e-05	-4.79541e-05	-4.6032e-05	-4.45837e-05	-4.29735e-05	-4.12792e-05	-4.00029e-05	-3.85415e-05	-3.70515e-05	-3.59233e-05	-3.45979e-05	-3.32904e-05	-3.22898e-05	-3.10892e-05	-2.9944e-05	-2.90534e-05	-2.79673e-05	-2.6966e-05	-2.61705e-05	-2.51896e-05	-2.43154e-05	-2.36022e-05	-2.27182e-05	-2.19558e-05	-2.13142e-05	-2.05192e-05	-1.98547e-05
0.81	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	9.99094e-07	1.23938e-06	4.27909e-06	1.19954e-05	2.41123e-05	4.34797e-05	6.87197e-05	9.79174e-05	0.000131423	0.000165643	0.000198749	0.000232709	0.000262376	0.000289166	0.000310903	0.000323822	0.000330917	0.000329914	0.00032204	0.000311026	0.000295511	0.000278983	0.000263107	0.000246629	0.000232644	0.000220247	0.000208583	0.0001996	0.000191103	0.000183211	0.000176851	0.000169885	0.000163382	0.00015747	0.000150703	0.000144594	0.000138631	0.000132142	0.000126537	0.000120874	0.000115115	0.000110248	0.000105178	0.000100316	9.61524e-05	9.16958e-05	8.76163e-05	8.3973e-05	8.00363e-05	7.65595e-05	7.32875e-05	6.98047e-05	6.68024e-05	6.38385e-05	6.07855e-05	5.818e-05	5.55081e-05	5.2866e-05	5.0597e-05	4.82079e-05	4.59416e-05	4.39525e-05	4.18312e-05	3.98926e-05	3.81344e-05	3.62624e-05	3.46021e-05	3.30377e-05	3.13968e-05	2.99698e-05	2.85739e-05	2.71457e-05	2.59137e-05	2.46686e-05	2.34335e-05	2.23637e-05	2.12561e-05	2.01931e-05	1.92583e-05	1.82769e-05	1.73646e-05	1.65428e-05	1.56777e-05	1.48952e-05	1.41693e-05	1.34109e-05	1.2739e-05	1.20958e-05	1.14348e-05	1.08562e-05	1.02857e-05	9.71265e-06	9.21228e-06	8.70661e-06	8.212e-06	7.77724e-06	7.33003e-06	6.90452e-06	6.52486e-06	6.13074e-06	5.76537e-06	5.43236e-06	5.08652e-06	4.77295e-06	4.47984e-06	4.17782e-06	3.90842e-06	3.64989e-06	3.38742e-06	3.15544e-06	2.92727e-06	2.70019e-06	2.4998e-06	2.2986e-06	2.10291e-06	1.92915e-06	1.75212e-06	1.58399e-06	1.43275e-06	1.27749e-06	1.13333e-06	1.00126e-06	8.65651e-07	7.42143e-07	6.26522e-07	5.08611e-07	4.0277e-07	3.01416e-07	1.99378e-07	1.08562e-07	1.97143e-08	-6.81802e-08	-1.46257e-07	-5.00959e-06	-1.96423e-05	-3.73901e-05	-5.26266e-05	-6.27975e-05	-6.14467e-05	-4.90289e-05	-2.65518e-05	7.1748e-06	4.59645e-05	9.37005e-05	0.000152705	0.00021329	0.000274421	0.000326837	0.000365402	0.000391789	0.000401248	0.000398503	0.000386824	0.00036615	0.000343694	0.000319921	0.000296007	0.000276376	0.000258281	0.000243204	0.00023208	0.000221442	0.000213286	0.000206423	0.000198751	0.000192535	0.00018579	0.000178245	0.00017176	0.000164279	0.000156805	0.000150274	0.000142934	0.000136329	0.000130401	0.000123943	0.000118517	0.000113348	0.000107889	0.000103417	9.8827e-05	9.41782e-05	9.03287e-05	8.61517e-05	8.21452e-05	7.87162e-05	7.49161e-05	7.14694e-05	6.8384e-05	6.49873e-05	6.2045e-05	5.92709e-05	5.62916e-05	5.37838e-05	5.12911e-05	4.87105e-05	4.65568e-05	4.43166e-05	4.20972e-05	4.0225e-05	3.82166e-05	3.63162e-05	3.46704e-05	3.28809e-05	3.12585e-05	2.97998e-05	2.8219e-05	2.68345e-05	2.55349e-05	2.41509e-05	2.29666e-05	2.18057e-05	2.06038e-05	1.95853e-05	1.85482e-05	1.75115e-05	1.66294e-05	1.5705e-05	1.48154e-05	1.40457e-05	1.32256e-05	1.24647e-05	1.17885e-05	1.1065e-05	1.04151e-05	9.81776e-06	9.18365e-06	8.62806e-06	8.09851e-06	7.54645e-06	7.07011e-06	6.59996e-06	6.1223e-06	5.71208e-06	5.29494e-06	4.88389e-06	4.5287e-06	4.15953e-06	3.80729e-06	3.49802e-06	3.17263e-06	2.87163e-06	2.60095e-06	2.31563e-06	2.05871e-06	1.82086e-06	1.57211e-06	1.35271e-06	1.14319e-06	9.27619e-07	7.39895e-07	5.5521e-07	3.69469e-07	2.08343e-07	4.57331e-08	-1.13462e-07	-2.52287e-07	-3.9506e-07	-5.30896e-07	-6.50979e-07	-7.7581e-07	-8.91318e-07	-9.95552e-07	-1.10411e-06	-1.20212e-06	-1.29282e-06	6.66475e-05	0.000237595	0.000467161	0.000688429	0.000859886	0.000949416	0.000950245	0.000891347	0.000799188	0.000694576	0.000539235	0.000327695	0.000101433	-9.67269e-05	-0.000247326	-0.000340672	-0.000382038	-0.000390046	-0.000375456	-0.000348553	-0.000321719	-0.000296156	-0.000273381	-0.000257503	-0.000244557	-0.000233584	-0.000226665	-0.00021968	-0.000212461	-0.000207131	-0.000200437	-0.000193157	-0.000187313	-0.000180169	-0.000172919	-0.000167132	-0.000160316	-0.000153791	-0.000148621	-0.000142532	-0.000136911	-0.000132403	-0.000127005	-0.000122152	-0.000118161	-0.000113325	-0.000109089	-0.000105503	-0.000101148	-9.74368e-05	-9.41994e-05	-9.02871e-05	-8.7041e-05	-8.41179e-05	-8.06168e-05	-7.77826e-05	-7.51415e-05	-7.20182e-05	-6.95439e-05	-6.71537e-05	-6.43739e-05	-6.22114e-05	-6.00449e-05	-5.75763e-05	-5.56834e-05	-5.37176e-05	-5.15307e-05	-4.98708e-05	-4.80862e-05	-4.61537e-05	-4.46948e-05	-4.30748e-05	-4.13713e-05	-4.00857e-05	-3.86156e-05	-3.71174e-05	-3.59809e-05	-3.4648e-05	-3.33331e-05	-3.23253e-05	-3.11179e-05	-2.99662e-05	-2.90692e-05	-2.79772e-05	-2.69702e-05	-2.6169e-05	-2.5183e-05	-2.43037e-05	-2.35855e-05	-2.26969e-05	-2.193e-05	-2.1284e-05	-2.04851e-05	-1.98165e-05
0.815	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.1026e-06	1.58022e-06	4.95297e-06	1.30558e-05	2.55857e-05	4.5374e-05	7.10356e-05	0.000100652	0.000134568	0.00016919	0.000202582	0.000236681	0.000266379	0.000293131	0.000314792	0.000327616	0.0003346	0.000333477	0.000325479	0.000314334	0.000298688	0.00028203	0.000266025	0.000249423	0.000235317	0.000222805	0.000211034	0.000201948	0.000193354	0.00018537	0.000178923	0.000171874	0.000165291	0.000159302	0.000152462	0.000146282	0.000140251	0.000133698	0.00012803	0.000122307	0.000116491	0.000111568	0.000106446	0.000101534	9.73216e-05	9.28193e-05	8.86958e-05	8.501e-05	8.10333e-05	7.75178e-05	7.42088e-05	7.06909e-05	6.76546e-05	6.46583e-05	6.15745e-05	5.89392e-05	5.62389e-05	5.35698e-05	5.12746e-05	4.88608e-05	4.65707e-05	4.45587e-05	4.24157e-05	4.04563e-05	3.8678e-05	3.67871e-05	3.51085e-05	3.35265e-05	3.18691e-05	3.0426e-05	2.90148e-05	2.7572e-05	2.63259e-05	2.50674e-05	2.38195e-05	2.27374e-05	2.1618e-05	2.05438e-05	1.95982e-05	1.86065e-05	1.76843e-05	1.68531e-05	1.59789e-05	1.51877e-05	1.44535e-05	1.36873e-05	1.30077e-05	1.23572e-05	1.16893e-05	1.1104e-05	1.05271e-05	9.94794e-06	9.44167e-06	8.93039e-06	8.43041e-06	7.99045e-06	7.53831e-06	7.10807e-06	6.72384e-06	6.32538e-06	5.95583e-06	5.6188e-06	5.26914e-06	4.95187e-06	4.65521e-06	4.34982e-06	4.07716e-06	3.8155e-06	3.55004e-06	3.31518e-06	3.08425e-06	2.85453e-06	2.65157e-06	2.44793e-06	2.24989e-06	2.07386e-06	1.89466e-06	1.72445e-06	1.57119e-06	1.41401e-06	1.26799e-06	1.13412e-06	9.96795e-07	8.71628e-07	7.54406e-07	6.34963e-07	5.27636e-07	4.24851e-07	3.21441e-07	2.29293e-07	1.39163e-07	5.00359e-08	-2.92384e-08	-4.78107e-06	-1.91566e-05	-3.65445e-05	-5.13639e-05	-6.10871e-05	-5.92776e-05	-4.63945e-05	-2.34482e-05	1.07461e-05	5.00032e-05	9.80866e-05	0.000157282	0.000217943	0.000279073	0.000331444	0.000369935	0.000396223	0.000405566	0.000402689	0.000390864	0.00037004	0.000347427	0.000323497	0.000299431	0.000279651	0.000261416	0.000246207	0.000234958	0.000224205	0.000215938	0.00020897	0.000201202	0.00019489	0.000188056	0.000180424	0.000173854	0.000166294	0.000158742	0.000152135	0.000144724	0.000138049	0.000132055	0.000125535	0.000120047	0.000114821	0.000109306	0.000104782	0.000100141	9.54439e-05	9.15476e-05	8.73264e-05	8.32776e-05	7.98076e-05	7.59688e-05	7.24848e-05	6.93634e-05	6.59328e-05	6.29576e-05	6.0152e-05	5.7143e-05	5.46063e-05	5.2086e-05	4.94794e-05	4.73002e-05	4.5036e-05	4.27936e-05	4.08992e-05	3.88697e-05	3.69491e-05	3.52838e-05	3.34759e-05	3.18356e-05	3.03598e-05	2.87628e-05	2.73627e-05	2.60481e-05	2.46499e-05	2.34518e-05	2.22778e-05	2.10634e-05	2.00328e-05	1.89841e-05	1.79364e-05	1.70437e-05	1.61092e-05	1.52099e-05	1.44308e-05	1.36018e-05	1.28323e-05	1.21479e-05	1.14166e-05	1.07591e-05	1.01545e-05	9.51354e-06	8.95127e-06	8.41532e-06	7.85718e-06	7.37493e-06	6.89913e-06	6.4161e-06	6.00065e-06	5.57852e-06	5.1627e-06	4.80288e-06	4.4293e-06	4.07283e-06	3.75945e-06	3.43015e-06	3.12538e-06	2.85105e-06	2.56226e-06	2.30198e-06	2.06088e-06	1.80903e-06	1.58663e-06	1.37422e-06	1.15588e-06	9.65471e-07	7.78204e-07	5.89985e-07	4.26448e-07	2.61525e-07	1.00102e-07	-4.08897e-08	-1.85741e-07	-3.23585e-07	-4.45621e-07	-5.72325e-07	-6.8965e-07	-7.95649e-07	-9.05905e-07	-1.00556e-06	-1.09786e-06	6.68637e-05	0.000237862	0.00046753	0.000688944	0.000860535	0.000950145	0.000950967	0.000891946	0.000799568	0.000694682	0.000539017	0.00032712	0.000100491	-9.80058e-05	-0.000248871	-0.000342399	-0.000383867	-0.000391907	-0.000377298	-0.000350346	-0.000323442	-0.000297802	-0.000274951	-0.000258996	-0.000245981	-0.000234944	-0.000227963	-0.000220923	-0.000213653	-0.000208271	-0.00020153	-0.000194205	-0.000188315	-0.000181128	-0.000173836	-0.000168008	-0.000161153	-0.000154591	-0.000149383	-0.000143259	-0.000137605	-0.000133063	-0.000127635	-0.000122752	-0.000118732	-0.000113868	-0.000109606	-0.000105993	-0.000101615	-9.78794e-05	-9.46189e-05	-9.06852e-05	-8.74178e-05	-8.44741e-05	-8.09541e-05	-7.8101e-05	-7.54416e-05	-7.23015e-05	-6.98103e-05	-6.7404e-05	-6.46092e-05	-6.24317e-05	-6.0251e-05	-5.77691e-05	-5.58629e-05	-5.38845e-05	-5.16858e-05	-5.0014e-05	-4.82184e-05	-4.62754e-05	-4.4806e-05	-4.31762e-05	-4.14634e-05	-4.01684e-05	-3.86897e-05	-3.71833e-05	-3.60386e-05	-3.4698e-05	-3.33759e-05	-3.23607e-05	-3.11466e-05	-2.99885e-05	-2.9085e-05	-2.79871e-05	-2.69744e-05	-2.61675e-05	-2.51763e-05	-2.42919e-05	-2.35687e-05	-2.26756e-05	-2.19042e-05	-2.12538e-05	-2.04509e-05	-1.97784e-05
0.82	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.20144e-06	1.90571e-06	5.59653e-06	1.40684e-05	2.69929e-05	4.7183e-05	7.32474e-05	0.000103264	0.000137572	0.000172577	0.000206243	0.000240474	0.000270202	0.000296918	0.000318506	0.000331239	0.000338117	0.00033688	0.000328763	0.000317493	0.000301723	0.00028494	0.000268811	0.000252091	0.000237871	0.00022525	0.000213376	0.000204191	0.000195505	0.000187434	0.000180902	0.000173774	0.000167115	0.000161053	0.000154143	0.000147896	0.0001418	0.000135185	0.000129457	0.000123677	0.000117806	0.00011283	0.000107658	0.000102698	9.84396e-05	9.38936e-05	8.9728e-05	8.60017e-05	8.19868e-05	7.84344e-05	7.509e-05	7.15386e-05	6.84699e-05	6.54426e-05	6.23295e-05	5.96656e-05	5.69383e-05	5.42434e-05	5.19232e-05	4.94857e-05	4.7173e-05	4.5139e-05	4.29755e-05	4.09962e-05	3.91987e-05	3.72897e-05	3.55936e-05	3.39949e-05	3.23216e-05	3.08632e-05	2.94373e-05	2.79807e-05	2.67211e-05	2.54498e-05	2.41897e-05	2.30957e-05	2.19652e-05	2.08802e-05	1.99242e-05	1.89228e-05	1.79911e-05	1.71508e-05	1.62681e-05	1.54686e-05	1.47265e-05	1.39527e-05	1.32658e-05	1.26084e-05	1.19339e-05	1.13421e-05	1.07591e-05	1.01741e-05	9.6622e-06	9.14555e-06	8.64044e-06	8.19551e-06	7.73866e-06	7.30389e-06	6.9153e-06	6.51268e-06	6.13915e-06	5.79827e-06	5.44495e-06	5.12415e-06	4.82411e-06	4.51549e-06	4.2397e-06	3.97505e-06	3.70674e-06	3.46911e-06	3.23554e-06	3.00329e-06	2.79789e-06	2.5919e-06	2.39162e-06	2.21342e-06	2.03214e-06	1.85993e-06	1.70475e-06	1.54572e-06	1.39792e-06	1.26233e-06	1.12336e-06	9.96606e-07	8.77851e-07	7.5694e-07	6.4819e-07	5.44034e-07	4.39308e-07	3.45883e-07	2.54525e-07	1.64215e-07	8.37916e-08	-4.56158e-06	-1.86915e-05	-3.57357e-05	-5.01567e-05	-5.94524e-05	-5.72048e-05	-4.38773e-05	-2.04828e-05	1.41581e-05	5.38615e-05	0.000102277	0.000161655	0.000222388	0.000283517	0.000335845	0.000374266	0.000400458	0.000409692	0.000406688	0.000394725	0.000373756	0.000350993	0.000326913	0.000302702	0.000282781	0.000264412	0.000249077	0.000237709	0.000226845	0.000218473	0.000211406	0.000203544	0.000197142	0.000190221	0.000182507	0.000175857	0.000168219	0.000160594	0.000153915	0.000146435	0.000139695	0.000133637	0.000127057	0.000121511	0.000116229	0.000110663	0.000106087	0.000101398	9.66551e-05	9.27141e-05	8.84508e-05	8.43616e-05	8.08523e-05	7.69766e-05	7.3457e-05	7.03012e-05	6.68383e-05	6.38317e-05	6.0996e-05	5.79586e-05	5.53942e-05	5.28477e-05	5.02161e-05	4.80127e-05	4.57255e-05	4.34612e-05	4.15455e-05	3.94959e-05	3.75561e-05	3.5872e-05	3.40465e-05	3.23893e-05	3.08971e-05	2.92847e-05	2.78696e-05	2.65407e-05	2.5129e-05	2.39177e-05	2.27311e-05	2.15048e-05	2.04626e-05	1.94029e-05	1.83447e-05	1.74418e-05	1.64976e-05	1.5589e-05	1.4801e-05	1.39635e-05	1.31859e-05	1.24936e-05	1.17547e-05	1.10901e-05	1.04785e-05	9.83097e-06	9.26231e-06	8.72025e-06	8.15628e-06	7.66839e-06	7.1872e-06	6.69901e-06	6.27856e-06	5.85167e-06	5.43128e-06	5.06703e-06	4.68924e-06	4.3287e-06	4.01139e-06	3.67836e-06	3.36997e-06	3.09215e-06	2.80004e-06	2.53653e-06	2.29233e-06	2.03752e-06	1.81224e-06	1.59706e-06	1.37607e-06	1.18309e-06	9.93344e-07	8.02749e-07	6.36901e-07	4.69761e-07	3.06202e-07	1.63132e-07	1.62872e-08	-1.23484e-07	-2.47393e-07	-3.75894e-07	-4.94963e-07	-6.02655e-07	-7.14538e-07	-8.15771e-07	-9.09607e-07	6.70723e-05	0.000238119	0.000467884	0.000689437	0.000861156	0.000950843	0.000951657	0.00089252	0.000799933	0.000694786	0.000538812	0.000326573	9.95946e-05	-9.92241e-05	-0.000250343	-0.000344044	-0.000385611	-0.00039368	-0.000379054	-0.000352055	-0.000325084	-0.00029937	-0.000276447	-0.000260419	-0.000247337	-0.00023624	-0.000229201	-0.000222108	-0.000214788	-0.000209358	-0.000202571	-0.000195203	-0.000189269	-0.000182041	-0.00017471	-0.000168842	-0.00016195	-0.000155352	-0.000150109	-0.000143952	-0.000138265	-0.000133692	-0.000128234	-0.000123323	-0.000119274	-0.000114385	-0.000110097	-0.000106459	-0.000102058	-9.82999e-05	-9.50171e-05	-9.10631e-05	-8.77755e-05	-8.48121e-05	-8.1274e-05	-7.84028e-05	-7.5726e-05	-7.25699e-05	-7.00626e-05	-6.76409e-05	-6.48319e-05	-6.26401e-05	-6.04457e-05	-5.79512e-05	-5.60323e-05	-5.40418e-05	-5.1832e-05	-5.01488e-05	-4.83426e-05	-4.63897e-05	-4.49102e-05	-4.3271e-05	-4.15494e-05	-4.02455e-05	-3.87586e-05	-3.72443e-05	-3.60917e-05	-3.47439e-05	-3.34148e-05	-3.23927e-05	-3.11722e-05	-3.0008e-05	-2.90983e-05	-2.79948e-05	-2.69766e-05	-2.61643e-05	-2.51681e-05	-2.4279e-05	-2.3551e-05	-2.26536e-05	-2.18778e-05	-2.12233e-05	-2.04165e-05	-1.97402e-05
0.825	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.29794e-06	2.22353e-06	6.22492e-06	1.50572e-05	2.83669e-05	4.89495e-05	7.54072e-05	0.000105814	0.000140504	0.000175884	0.000209817	0.000244178	0.000273935	0.000300616	0.000322133	0.000334777	0.000341551	0.000340204	0.000331971	0.000320579	0.000304687	0.000287782	0.000271533	0.000254697	0.000240365	0.000227637	0.000215664	0.000206382	0.000197606	0.00018945	0.000182836	0.00017563	0.000168897	0.000162763	0.000155786	0.000149472	0.000143313	0.000136638	0.000130851	0.000125015	0.000119091	0.000114064	0.000108843	0.000103836	9.95319e-05	9.49432e-05	9.07366e-05	8.69708e-05	8.29186e-05	7.93302e-05	7.59512e-05	7.23671e-05	6.92668e-05	6.62092e-05	6.30674e-05	6.03757e-05	5.7622e-05	5.49019e-05	5.25572e-05	5.00967e-05	4.77618e-05	4.57065e-05	4.35228e-05	4.1524e-05	3.97079e-05	3.77813e-05	3.6068e-05	3.4453e-05	3.27642e-05	3.12909e-05	2.98507e-05	2.83804e-05	2.71077e-05	2.58239e-05	2.45519e-05	2.34464e-05	2.23049e-05	2.12095e-05	2.02434e-05	1.92324e-05	1.82915e-05	1.74423e-05	1.65513e-05	1.57437e-05	1.49937e-05	1.42126e-05	1.35186e-05	1.28544e-05	1.21734e-05	1.15753e-05	1.09864e-05	1.03957e-05	9.87829e-06	9.3564e-06	8.84628e-06	8.3965e-06	7.93504e-06	7.49585e-06	7.10299e-06	6.69633e-06	6.31889e-06	5.97425e-06	5.61736e-06	5.29311e-06	4.98976e-06	4.67799e-06	4.39915e-06	4.13158e-06	3.86048e-06	3.62015e-06	3.38399e-06	3.14927e-06	2.94147e-06	2.7332e-06	2.53073e-06	2.3504e-06	2.1671e-06	1.99293e-06	1.83586e-06	1.67503e-06	1.52549e-06	1.38822e-06	1.24765e-06	1.11933e-06	9.99077e-07	8.7673e-07	7.66587e-07	6.61091e-07	5.55078e-07	4.60403e-07	3.67842e-07	2.76375e-07	1.94828e-07	-4.3466e-06	-1.82367e-05	-3.49454e-05	-4.89773e-05	-5.78555e-05	-5.51801e-05	-4.14186e-05	-1.75866e-05	1.74905e-05	5.76297e-05	0.000106369	0.000165925	0.00022673	0.000287858	0.000340143	0.000378495	0.000404595	0.000413721	0.000410594	0.000398495	0.000377385	0.000354476	0.00033025	0.000305897	0.000285837	0.000267339	0.000251881	0.000240396	0.000229424	0.000220949	0.000213785	0.000205832	0.000199342	0.000192336	0.000184543	0.000177813	0.000170101	0.000162403	0.000155654	0.000148108	0.000141303	0.000135183	0.000128545	0.000122942	0.000117606	0.000111988	0.000107363	0.000102627	9.7839e-05	9.38545e-05	8.955e-05	8.54213e-05	8.18738e-05	7.7962e-05	7.44076e-05	7.12183e-05	6.77237e-05	6.46865e-05	6.18215e-05	5.87563e-05	5.6165e-05	5.35928e-05	5.09368e-05	4.87098e-05	4.64001e-05	4.41144e-05	4.21779e-05	4.01087e-05	3.815e-05	3.64478e-05	3.46051e-05	3.29312e-05	3.1423e-05	2.97956e-05	2.83659e-05	2.7023e-05	2.5598e-05	2.43739e-05	2.3175e-05	2.19371e-05	2.08836e-05	1.98131e-05	1.87446e-05	1.78318e-05	1.68782e-05	1.59606e-05	1.51638e-05	1.4318e-05	1.35324e-05	1.28323e-05	1.20862e-05	1.14145e-05	1.07962e-05	1.01422e-05	9.56727e-06	9.01923e-06	8.44958e-06	7.95617e-06	7.4697e-06	6.97648e-06	6.55115e-06	6.1196e-06	5.69475e-06	5.32617e-06	4.94425e-06	4.57975e-06	4.25859e-06	3.92191e-06	3.60999e-06	3.32876e-06	3.03339e-06	2.76674e-06	2.5195e-06	2.26179e-06	2.0337e-06	1.81581e-06	1.59223e-06	1.39672e-06	1.20456e-06	1.01164e-06	8.43529e-07	6.74219e-07	5.0857e-07	3.63466e-07	2.14671e-07	7.30142e-08	-5.27288e-08	-1.8299e-07	-3.03765e-07	-4.13115e-07	-5.26592e-07	-6.29375e-07	-7.24715e-07	6.7277e-05	0.000238371	0.000468231	0.00068992	0.000861764	0.000951525	0.000952332	0.000893081	0.000800291	0.000694888	0.000538613	0.000326041	9.87208e-05	-0.000100412	-0.000251778	-0.000345649	-0.000387312	-0.000395409	-0.000380767	-0.000353722	-0.000326686	-0.0003009	-0.000277906	-0.000261807	-0.00024866	-0.000237503	-0.000230407	-0.000223263	-0.000215895	-0.000210418	-0.000203587	-0.000196176	-0.000190199	-0.000182932	-0.000175562	-0.000169655	-0.000162726	-0.000156093	-0.000150815	-0.000144626	-0.000138908	-0.000134304	-0.000128818	-0.000123879	-0.000119803	-0.000114888	-0.000110575	-0.000106913	-0.000102489	-9.87092e-05	-9.54048e-05	-9.1431e-05	-8.81235e-05	-8.51409e-05	-8.15853e-05	-7.86964e-05	-7.60026e-05	-7.28308e-05	-7.03078e-05	-6.78711e-05	-6.50482e-05	-6.28424e-05	-6.06348e-05	-5.8128e-05	-5.61966e-05	-5.41944e-05	-5.19736e-05	-5.02794e-05	-4.84628e-05	-4.65002e-05	-4.50109e-05	-4.33627e-05	-4.16324e-05	-4.03198e-05	-3.88249e-05	-3.73029e-05	-3.61427e-05	-3.47877e-05	-3.34519e-05	-3.24229e-05	-3.11963e-05	-3.0026e-05	-2.91103e-05	-2.80013e-05	-2.69778e-05	-2.61602e-05	-2.51593e-05	-2.42654e-05	-2.35327e-05	-2.26311e-05	-2.18512e-05	-2.11925e-05	-2.03821e-05	-1.97021e-05
0.83	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.39444e-06	2.54134e-06	6.85332e-06	1.6046e-05	2.9741e-05	5.0716e-05	7.7567e-05	0.000108365	0.000143437	0.000179191	0.000213392	0.000247882	0.000277668	0.000304314	0.00032576	0.000338315	0.000344986	0.000343528	0.000335178	0.000323665	0.000307651	0.000290624	0.000274254	0.000257304	0.00024286	0.000230025	0.000217951	0.000208574	0.000199707	0.000191465	0.000184769	0.000177486	0.000170679	0.000164473	0.000157428	0.000151049	0.000144826	0.000138091	0.000132245	0.000126353	0.000120376	0.000115297	0.000110027	0.000104973	0.000100624	9.59929e-05	9.17452e-05	8.79399e-05	8.38504e-05	8.02259e-05	7.68124e-05	7.31957e-05	7.00636e-05	6.69759e-05	6.38053e-05	6.10858e-05	5.83057e-05	5.55604e-05	5.31913e-05	5.07077e-05	4.83507e-05	4.6274e-05	4.40701e-05	4.20519e-05	4.02171e-05	3.82728e-05	3.65425e-05	3.49111e-05	3.32068e-05	3.17185e-05	3.0264e-05	2.87802e-05	2.74943e-05	2.6198e-05	2.49141e-05	2.37971e-05	2.26447e-05	2.15388e-05	2.05626e-05	1.9542e-05	1.85919e-05	1.77339e-05	1.68344e-05	1.60187e-05	1.5261e-05	1.44725e-05	1.37714e-05	1.31004e-05	1.24129e-05	1.18086e-05	1.12137e-05	1.06173e-05	1.00944e-05	9.56725e-06	9.05211e-06	8.59749e-06	8.13143e-06	7.68782e-06	7.29069e-06	6.87997e-06	6.49863e-06	6.15023e-06	5.78977e-06	5.46208e-06	5.15541e-06	4.84048e-06	4.5586e-06	4.2881e-06	4.01421e-06	3.77119e-06	3.53244e-06	3.29525e-06	3.08506e-06	2.8745e-06	2.66983e-06	2.48738e-06	2.30205e-06	2.12593e-06	1.96697e-06	1.80434e-06	1.65306e-06	1.51411e-06	1.37193e-06	1.24206e-06	1.1203e-06	9.9652e-07	8.84985e-07	7.78147e-07	6.70847e-07	5.74923e-07	4.81159e-07	3.88535e-07	3.05864e-07	-4.13162e-06	-1.77819e-05	-3.4155e-05	-4.77979e-05	-5.62586e-05	-5.31554e-05	-3.896e-05	-1.46904e-05	2.08229e-05	6.13978e-05	0.000110461	0.000170195	0.000231071	0.000292198	0.00034444	0.000382724	0.000408731	0.00041775	0.0004145	0.000402265	0.000381015	0.000357959	0.000333587	0.000309093	0.000288894	0.000270265	0.000254685	0.000243082	0.000232003	0.000223426	0.000216164	0.00020812	0.000201541	0.000194452	0.000186578	0.00017977	0.000171982	0.000164212	0.000157393	0.00014978	0.000142911	0.000136729	0.000130032	0.000124373	0.000118983	0.000113314	0.000108639	0.000103855	9.9023e-05	9.49948e-05	9.06492e-05	8.64811e-05	8.28952e-05	7.89474e-05	7.53582e-05	7.21354e-05	6.86092e-05	6.55413e-05	6.26469e-05	5.9554e-05	5.69357e-05	5.43379e-05	5.16576e-05	4.94068e-05	4.70747e-05	4.47676e-05	4.28103e-05	4.07215e-05	3.8744e-05	3.70235e-05	3.51636e-05	3.34732e-05	3.1949e-05	3.03065e-05	2.88622e-05	2.75052e-05	2.60671e-05	2.48301e-05	2.36189e-05	2.23694e-05	2.13045e-05	2.02233e-05	1.91446e-05	1.82218e-05	1.72588e-05	1.63321e-05	1.55266e-05	1.46724e-05	1.38788e-05	1.31711e-05	1.24177e-05	1.17389e-05	1.11138e-05	1.04534e-05	9.87224e-06	9.31821e-06	8.74288e-06	8.24395e-06	7.7522e-06	7.25396e-06	6.82374e-06	6.38752e-06	5.95821e-06	5.5853e-06	5.19926e-06	4.8308e-06	4.5058e-06	4.16545e-06	3.85001e-06	3.56536e-06	3.26674e-06	2.99694e-06	2.74666e-06	2.48606e-06	2.25515e-06	2.03455e-06	1.80838e-06	1.61035e-06	1.41577e-06	1.22053e-06	1.05016e-06	8.78678e-07	7.10939e-07	5.63801e-07	4.13055e-07	2.69512e-07	1.41935e-07	9.91509e-09	-1.12568e-07	-2.23576e-07	-3.38645e-07	-4.42979e-07	-5.39822e-07	6.74817e-05	0.000238624	0.000468578	0.000690402	0.000862372	0.000952207	0.000953007	0.000893642	0.000800648	0.000694991	0.000538413	0.000325509	9.7847e-05	-0.0001016	-0.000253213	-0.000347254	-0.000389012	-0.000397139	-0.000382479	-0.00035539	-0.000328287	-0.00030243	-0.000279365	-0.000263195	-0.000249983	-0.000238767	-0.000231614	-0.000224418	-0.000217003	-0.000211477	-0.000204602	-0.000197149	-0.00019113	-0.000183822	-0.000176413	-0.000170468	-0.000163503	-0.000156835	-0.000151522	-0.000145301	-0.000139552	-0.000134916	-0.000129402	-0.000124435	-0.000120331	-0.000115391	-0.000111053	-0.000107367	-0.000102921	-9.91186e-05	-9.57925e-05	-9.17988e-05	-8.84716e-05	-8.54698e-05	-8.18965e-05	-7.899e-05	-7.62792e-05	-7.30918e-05	-7.0553e-05	-6.81013e-05	-6.52645e-05	-6.30448e-05	-6.08239e-05	-5.83047e-05	-5.63609e-05	-5.4347e-05	-5.21153e-05	-5.041e-05	-4.85831e-05	-4.66108e-05	-4.51117e-05	-4.34543e-05	-4.17154e-05	-4.03941e-05	-3.88911e-05	-3.73616e-05	-3.61936e-05	-3.48316e-05	-3.3489e-05	-3.24532e-05	-3.12203e-05	-3.0044e-05	-2.91224e-05	-2.80079e-05	-2.6979e-05	-2.61561e-05	-2.51504e-05	-2.42518e-05	-2.35145e-05	-2.26086e-05	-2.18246e-05	-2.11618e-05	-2.03477e-05	-1.9664e-05
0.835	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.48809e-06	2.84974e-06	7.4631e-06	1.70055e-05	3.10744e-05	5.24302e-05	7.96628e-05	0.000110839	0.000146283	0.000182401	0.00021686	0.000251477	0.000281291	0.000307902	0.00032928	0.000341748	0.000348319	0.000346753	0.000338291	0.000326659	0.000310528	0.000293382	0.000276896	0.000259833	0.00024528	0.000232342	0.000220171	0.0002107	0.000201746	0.000193421	0.000186645	0.000179288	0.000172409	0.000166133	0.000159022	0.000152579	0.000146294	0.000139501	0.000133598	0.000127652	0.000121623	0.000116494	0.000111177	0.000106077	0.000101685	9.70118e-05	9.27243e-05	8.88806e-05	8.4755e-05	8.10955e-05	7.76484e-05	7.4e-05	7.08372e-05	6.77201e-05	6.45218e-05	6.17752e-05	5.89695e-05	5.61997e-05	5.3807e-05	5.1301e-05	4.89225e-05	4.68251e-05	4.46016e-05	4.25645e-05	4.07115e-05	3.87501e-05	3.70033e-05	3.5356e-05	3.36367e-05	3.21339e-05	3.06655e-05	2.91685e-05	2.78699e-05	2.65615e-05	2.5266e-05	2.41378e-05	2.29747e-05	2.18587e-05	2.08727e-05	1.98428e-05	1.88838e-05	1.80171e-05	1.71095e-05	1.6286e-05	1.55208e-05	1.47251e-05	1.40171e-05	1.33394e-05	1.26457e-05	1.20353e-05	1.14346e-05	1.08327e-05	1.03044e-05	9.7722e-06	9.25221e-06	8.79288e-06	8.32234e-06	7.87445e-06	7.47317e-06	7.05852e-06	6.6734e-06	6.32135e-06	5.95742e-06	5.62638e-06	5.31649e-06	4.99851e-06	4.71366e-06	4.44033e-06	4.16373e-06	3.91808e-06	3.67683e-06	3.43724e-06	3.22473e-06	3.01195e-06	2.80515e-06	2.62063e-06	2.43333e-06	2.25532e-06	2.09452e-06	1.93014e-06	1.77717e-06	1.63659e-06	1.49284e-06	1.36146e-06	1.23825e-06	1.11307e-06	1.00019e-06	8.92046e-07	7.83496e-07	6.86357e-07	5.91426e-07	4.97677e-07	4.13914e-07	-3.92271e-06	-1.73403e-05	-3.33877e-05	-4.66531e-05	-5.47087e-05	-5.11904e-05	-3.65739e-05	-1.18796e-05	2.40569e-05	6.50547e-05	0.000114432	0.000174339	0.000235285	0.00029641	0.000348611	0.000386829	0.000412746	0.00042166	0.000418291	0.000405924	0.000384538	0.000361339	0.000336826	0.000312194	0.000291861	0.000273106	0.000257406	0.00024569	0.000234506	0.000225829	0.000218473	0.000210341	0.000203676	0.000196505	0.000188553	0.000181668	0.000173809	0.000165969	0.000159081	0.000151404	0.000144472	0.00013823	0.000131476	0.000125762	0.000120319	0.000114601	0.000109877	0.000105048	0.000100172	9.61019e-05	9.17164e-05	8.751e-05	8.3887e-05	7.99043e-05	7.62813e-05	7.30258e-05	6.9469e-05	6.63714e-05	6.34485e-05	6.03287e-05	5.76842e-05	5.50615e-05	5.23575e-05	5.00838e-05	4.77299e-05	4.5402e-05	4.34246e-05	4.13167e-05	3.93209e-05	3.75827e-05	3.57062e-05	3.39997e-05	3.246e-05	3.08028e-05	2.93444e-05	2.79738e-05	2.65228e-05	2.52734e-05	2.40503e-05	2.27894e-05	2.17136e-05	2.0622e-05	1.95333e-05	1.86008e-05	1.76286e-05	1.66931e-05	1.58791e-05	1.50169e-05	1.42156e-05	1.35004e-05	1.27399e-05	1.20543e-05	1.14226e-05	1.07559e-05	1.01687e-05	9.60888e-06	9.02803e-06	8.52374e-06	8.02688e-06	7.52374e-06	7.08878e-06	6.64804e-06	6.2144e-06	5.83728e-06	5.44724e-06	5.07493e-06	4.7462e-06	4.4023e-06	4.08343e-06	3.79547e-06	3.49369e-06	3.22083e-06	2.9676e-06	2.70418e-06	2.47054e-06	2.24732e-06	2.01863e-06	1.81815e-06	1.62122e-06	1.42372e-06	1.25115e-06	1.07756e-06	9.07791e-07	7.58678e-07	6.06036e-07	4.60661e-07	3.31302e-07	1.97572e-07	7.34301e-08	-3.91893e-08	-1.55807e-07	-2.61647e-07	-3.59952e-07	6.76809e-05	0.000238869	0.000468915	0.000690871	0.000862963	0.00095287	0.000953662	0.000894187	0.000800995	0.00069509	0.000538221	0.000324993	9.69997e-05	-0.000102752	-0.000254606	-0.000348811	-0.000390662	-0.000398817	-0.00038414	-0.000357007	-0.000329841	-0.000303914	-0.00028078	-0.000264541	-0.000251266	-0.000239993	-0.000232784	-0.000225538	-0.000218076	-0.000212505	-0.000205587	-0.000198093	-0.000192032	-0.000184686	-0.000177239	-0.000171256	-0.000164256	-0.000157554	-0.000152207	-0.000145955	-0.000140175	-0.00013551	-0.000129967	-0.000124974	-0.000120843	-0.000115879	-0.000111517	-0.000107807	-0.000103339	-9.95153e-05	-9.61682e-05	-9.21552e-05	-8.88088e-05	-8.57884e-05	-8.2198e-05	-7.92744e-05	-7.65471e-05	-7.33445e-05	-7.07905e-05	-6.83242e-05	-6.5474e-05	-6.32406e-05	-6.10068e-05	-5.84757e-05	-5.65198e-05	-5.44946e-05	-5.22522e-05	-5.05363e-05	-4.86993e-05	-4.67176e-05	-4.52089e-05	-4.35427e-05	-4.17955e-05	-4.04658e-05	-3.8955e-05	-3.7418e-05	-3.62426e-05	-3.48737e-05	-3.35245e-05	-3.24821e-05	-3.12432e-05	-3.00611e-05	-2.91336e-05	-2.80138e-05	-2.69798e-05	-2.61517e-05	-2.51414e-05	-2.42382e-05	-2.34963e-05	-2.25864e-05	-2.17983e-05	-2.11316e-05	-2.03138e-05	-1.96266e-05
0.84	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.576e-06	3.1393e-06	8.03566e-06	1.79065e-05	3.23264e-05	5.40398e-05	8.16308e-05	0.000113163	0.000148956	0.000185415	0.000220117	0.000254852	0.000284693	0.000311272	0.000332585	0.000344973	0.000351448	0.000349782	0.000341214	0.000329471	0.000313229	0.000295973	0.000279376	0.000262208	0.000247553	0.000234518	0.000222256	0.000212697	0.000203661	0.000195259	0.000188408	0.00018098	0.000174033	0.000167692	0.000160519	0.000154016	0.000147674	0.000140825	0.000134869	0.000128872	0.000122795	0.000117619	0.000112257	0.000107115	0.000102681	9.79692e-05	9.36443e-05	8.97647e-05	8.56051e-05	8.19127e-05	7.84342e-05	7.4756e-05	7.15643e-05	6.84197e-05	6.51952e-05	6.24233e-05	5.95935e-05	5.68008e-05	5.43858e-05	5.18588e-05	4.94602e-05	4.73433e-05	4.51014e-05	4.30466e-05	4.11766e-05	3.91991e-05	3.74367e-05	3.57746e-05	3.40412e-05	3.25246e-05	3.10433e-05	2.95339e-05	2.82233e-05	2.69035e-05	2.55971e-05	2.44584e-05	2.32854e-05	2.21598e-05	2.11646e-05	2.0126e-05	1.91586e-05	1.82839e-05	1.73686e-05	1.65377e-05	1.57654e-05	1.4963e-05	1.42485e-05	1.35646e-05	1.2865e-05	1.22489e-05	1.16427e-05	1.10357e-05	1.05024e-05	9.96538e-06	9.44081e-06	8.97706e-06	8.50233e-06	8.0504e-06	7.64524e-06	7.22689e-06	6.8382e-06	6.48273e-06	6.11554e-06	5.78135e-06	5.46845e-06	5.14759e-06	4.85995e-06	4.58395e-06	4.30481e-06	4.0567e-06	3.81309e-06	3.57124e-06	3.35654e-06	3.14168e-06	2.93288e-06	2.74642e-06	2.55727e-06	2.37747e-06	2.21495e-06	2.04892e-06	1.89436e-06	1.75224e-06	1.60703e-06	1.47423e-06	1.34965e-06	1.22316e-06	1.109e-06	9.9963e-07	8.89903e-07	7.91622e-07	6.95591e-07	6.00784e-07	5.15991e-07	-3.72595e-06	-1.6925e-05	-3.26667e-05	-4.55776e-05	-5.32528e-05	-4.93446e-05	-3.43327e-05	-9.23969e-06	2.70942e-05	6.84891e-05	0.000118162	0.000178231	0.000239241	0.000300366	0.000352529	0.000390683	0.000416516	0.000425332	0.000421851	0.000409361	0.000387846	0.000364514	0.000339868	0.000315107	0.000294647	0.000275774	0.000259962	0.00024814	0.000236858	0.000228087	0.000220642	0.000212427	0.000205682	0.000198434	0.000190409	0.000183453	0.000175525	0.000167619	0.000160667	0.000152929	0.000145939	0.00013964	0.000132834	0.000127068	0.000121575	0.000115811	0.000111042	0.00010617	0.000101253	9.71427e-05	9.27197e-05	8.84773e-05	8.48195e-05	8.08039e-05	7.71492e-05	7.38632e-05	7.02776e-05	6.7152e-05	6.42023e-05	6.10573e-05	5.83883e-05	5.57421e-05	5.3016e-05	5.07207e-05	4.83464e-05	4.5999e-05	4.40026e-05	4.18768e-05	3.98639e-05	3.81091e-05	3.62168e-05	3.44952e-05	3.2941e-05	3.12701e-05	2.97983e-05	2.8415e-05	2.69519e-05	2.56907e-05	2.44565e-05	2.3185e-05	2.20989e-05	2.09975e-05	1.98994e-05	1.89578e-05	1.79771e-05	1.70333e-05	1.62113e-05	1.53416e-05	1.4533e-05	1.38107e-05	1.30436e-05	1.23515e-05	1.17136e-05	1.10411e-05	1.04482e-05	9.88292e-06	9.29688e-06	8.78756e-06	8.28589e-06	7.77816e-06	7.33874e-06	6.89375e-06	6.45604e-06	6.07496e-06	5.68116e-06	5.30523e-06	4.97299e-06	4.62575e-06	4.30366e-06	4.01258e-06	3.70783e-06	3.4321e-06	3.17609e-06	2.91002e-06	2.67381e-06	2.44811e-06	2.21705e-06	2.01427e-06	1.81513e-06	1.6155e-06	1.44087e-06	1.26529e-06	1.09361e-06	9.42639e-07	7.88213e-07	6.41112e-07	5.10075e-07	3.74734e-07	2.4903e-07	1.34892e-07	1.68151e-08	-9.04441e-08	-1.90126e-07	6.78688e-05	0.0002391	0.000469233	0.000691312	0.000863518	0.000953492	0.000954279	0.0008947	0.000801322	0.000695185	0.000538041	0.00032451	9.62055e-05	-0.000103833	-0.000255911	-0.000350271	-0.000392209	-0.00040039	-0.000385698	-0.000358524	-0.000331298	-0.000305306	-0.000282107	-0.000265803	-0.000252469	-0.000241142	-0.000233882	-0.000226588	-0.000219083	-0.000213468	-0.00020651	-0.000198977	-0.000192877	-0.000185495	-0.000178013	-0.000171994	-0.000164962	-0.000158228	-0.000152849	-0.000146568	-0.00014076	-0.000136066	-0.000130498	-0.000125478	-0.000121323	-0.000116336	-0.000111951	-0.000108219	-0.000103731	-9.98866e-05	-9.65198e-05	-9.24887e-05	-8.91243e-05	-8.60864e-05	-8.248e-05	-7.95403e-05	-7.67976e-05	-7.35807e-05	-7.10124e-05	-6.85325e-05	-6.56696e-05	-6.34235e-05	-6.11776e-05	-5.86353e-05	-5.66681e-05	-5.46322e-05	-5.23799e-05	-5.06539e-05	-4.88074e-05	-4.68169e-05	-4.52993e-05	-4.36248e-05	-4.18698e-05	-4.05321e-05	-3.9014e-05	-3.74701e-05	-3.62876e-05	-3.49123e-05	-3.3557e-05	-3.25084e-05	-3.12638e-05	-3.00762e-05	-2.91433e-05	-2.80185e-05	-2.69797e-05	-2.61468e-05	-2.5132e-05	-2.42246e-05	-2.34785e-05	-2.25647e-05	-2.17728e-05	-2.11024e-05	-2.02813e-05	-1.95907e-05
0.845	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.66392e-06	3.42885e-06	8.60821e-06	1.88075e-05	3.35784e-05	5.56495e-05	8.35988e-05	0.000115487	0.000151628	0.000188428	0.000223375	0.000258227	0.000288094	0.000314642	0.00033589	0.000348197	0.000354578	0.00035281	0.000344137	0.000332283	0.00031593	0.000298563	0.000281856	0.000264583	0.000249826	0.000236694	0.000224341	0.000214694	0.000205576	0.000197096	0.00019017	0.000182672	0.000175657	0.000169251	0.000162016	0.000155453	0.000149053	0.00014215	0.000136141	0.000130093	0.000123967	0.000118743	0.000113337	0.000108152	0.000103677	9.89267e-05	9.45644e-05	9.06487e-05	8.64551e-05	8.27299e-05	7.92199e-05	7.5512e-05	7.22914e-05	6.91193e-05	6.58687e-05	6.30714e-05	6.02175e-05	5.74019e-05	5.49646e-05	5.24166e-05	4.99978e-05	4.78614e-05	4.56012e-05	4.35287e-05	4.16416e-05	3.96481e-05	3.78701e-05	3.61931e-05	3.44456e-05	3.29154e-05	3.1421e-05	2.98993e-05	2.85767e-05	2.72455e-05	2.59283e-05	2.4779e-05	2.3596e-05	2.24609e-05	2.14565e-05	2.04092e-05	1.94334e-05	1.85506e-05	1.76277e-05	1.67894e-05	1.601e-05	1.52009e-05	1.44799e-05	1.37899e-05	1.30843e-05	1.24625e-05	1.18509e-05	1.12387e-05	1.07003e-05	1.01586e-05	9.62942e-06	9.16125e-06	8.68231e-06	8.22635e-06	7.8173e-06	7.39525e-06	7.00301e-06	6.64411e-06	6.27366e-06	5.93633e-06	5.6204e-06	5.29666e-06	5.00625e-06	4.72758e-06	4.4459e-06	4.19532e-06	3.94935e-06	3.70525e-06	3.48836e-06	3.27141e-06	3.0606e-06	2.87221e-06	2.6812e-06	2.49963e-06	2.33538e-06	2.1677e-06	2.01155e-06	1.8679e-06	1.72122e-06	1.587e-06	1.46104e-06	1.33324e-06	1.21781e-06	1.10721e-06	9.9631e-07	8.96886e-07	7.99755e-07	7.0389e-07	6.18069e-07	-3.52918e-06	-1.65098e-05	-3.19457e-05	-4.4502e-05	-5.17968e-05	-4.74988e-05	-3.20915e-05	-6.59978e-06	3.01315e-05	7.19235e-05	0.000121891	0.000182123	0.000243198	0.000304322	0.000356446	0.000394538	0.000420286	0.000429004	0.000425411	0.000412797	0.000391154	0.000367689	0.00034291	0.00031802	0.000297434	0.000278442	0.000262518	0.000250589	0.000239209	0.000230345	0.000222812	0.000214514	0.000207688	0.000200363	0.000192265	0.000185237	0.000177241	0.000169269	0.000162253	0.000154455	0.000147406	0.00014105	0.000134191	0.000128373	0.000122832	0.00011702	0.000112206	0.000107291	0.000102333	9.81835e-05	9.37229e-05	8.94447e-05	8.57519e-05	8.17035e-05	7.80171e-05	7.47005e-05	7.10861e-05	6.79326e-05	6.49562e-05	6.17859e-05	5.90923e-05	5.64228e-05	5.36745e-05	5.13576e-05	4.89628e-05	4.65959e-05	4.45806e-05	4.24369e-05	4.04068e-05	3.86354e-05	3.67275e-05	3.49908e-05	3.3422e-05	3.17373e-05	3.02523e-05	2.88562e-05	2.7381e-05	2.61081e-05	2.48627e-05	2.35806e-05	2.24842e-05	2.13729e-05	2.02655e-05	1.93149e-05	1.83255e-05	1.73735e-05	1.65436e-05	1.56662e-05	1.48504e-05	1.41211e-05	1.33473e-05	1.26488e-05	1.20047e-05	1.13263e-05	1.07277e-05	1.0157e-05	9.56574e-06	9.05138e-06	8.54489e-06	8.03258e-06	7.5887e-06	7.13946e-06	6.69767e-06	6.31265e-06	5.91508e-06	5.53552e-06	5.19978e-06	4.8492e-06	4.52388e-06	4.22969e-06	3.92197e-06	3.64336e-06	3.38458e-06	3.11587e-06	2.87708e-06	2.6489e-06	2.41548e-06	2.2104e-06	2.00904e-06	1.80729e-06	1.63058e-06	1.45303e-06	1.27943e-06	1.1266e-06	9.7039e-07	8.21562e-07	6.88848e-07	5.51896e-07	4.24629e-07	3.08974e-07	1.89438e-07	8.07589e-08	-2.03008e-08	6.80567e-05	0.000239331	0.00046955	0.000691753	0.000864073	0.000954115	0.000954895	0.000895212	0.000801649	0.00069528	0.000537861	0.000324026	9.54113e-05	-0.000104913	-0.000257217	-0.000351731	-0.000393757	-0.000401964	-0.000387257	-0.00036004	-0.000332755	-0.000306697	-0.000283434	-0.000267066	-0.000253672	-0.000242291	-0.000234979	-0.000227639	-0.00022009	-0.000214431	-0.000207433	-0.000199862	-0.000193723	-0.000186304	-0.000178788	-0.000172733	-0.000165668	-0.000158902	-0.000153492	-0.00014718	-0.000141344	-0.000136622	-0.000131028	-0.000125983	-0.000121802	-0.000116792	-0.000112385	-0.000108631	-0.000104122	-0.000100258	-9.68715e-05	-9.28223e-05	-8.94398e-05	-8.63845e-05	-8.2762e-05	-7.98063e-05	-7.70481e-05	-7.38169e-05	-7.12344e-05	-6.87407e-05	-6.58652e-05	-6.36064e-05	-6.13484e-05	-5.87949e-05	-5.68164e-05	-5.47698e-05	-5.25075e-05	-5.07714e-05	-4.89156e-05	-4.69162e-05	-4.53897e-05	-4.37069e-05	-4.1944e-05	-4.05985e-05	-3.90731e-05	-3.75222e-05	-3.63327e-05	-3.4951e-05	-3.35894e-05	-3.25347e-05	-3.12844e-05	-3.00914e-05	-2.9153e-05	-2.80232e-05	-2.69795e-05	-2.61418e-05	-2.51227e-05	-2.42109e-05	-2.34606e-05	-2.2543e-05	-2.17473e-05	-2.10732e-05	-2.02487e-05	-1.95548e-05
0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.75184e-06	3.71841e-06	9.18077e-06	1.97084e-05	3.48304e-05	5.72591e-05	8.55668e-05	0.000117811	0.000154301	0.000191442	0.000226632	0.000261602	0.000291496	0.000318011	0.000339195	0.000351421	0.000357708	0.000355839	0.00034706	0.000335095	0.000318631	0.000301153	0.000284337	0.000266959	0.0002521	0.00023887	0.000226425	0.000216692	0.000207491	0.000198933	0.000191933	0.000184364	0.000177282	0.00017081	0.000163514	0.00015689	0.000150433	0.000143475	0.000137412	0.000131313	0.000125139	0.000119868	0.000114417	0.00010919	0.000104673	9.98841e-05	9.54844e-05	9.15327e-05	8.73052e-05	8.35471e-05	8.00057e-05	7.62679e-05	7.30185e-05	6.98189e-05	6.65421e-05	6.37195e-05	6.08415e-05	5.80029e-05	5.55435e-05	5.29744e-05	5.05354e-05	4.83796e-05	4.6101e-05	4.40108e-05	4.21067e-05	4.0097e-05	3.83035e-05	3.66116e-05	3.485e-05	3.33061e-05	3.17987e-05	3.02647e-05	2.89301e-05	2.75875e-05	2.62594e-05	2.50997e-05	2.39067e-05	2.27621e-05	2.17484e-05	2.06923e-05	1.97082e-05	1.88173e-05	1.78867e-05	1.70411e-05	1.62546e-05	1.54388e-05	1.47113e-05	1.40151e-05	1.33036e-05	1.26761e-05	1.20591e-05	1.14416e-05	1.08983e-05	1.03517e-05	9.81802e-06	9.34543e-06	8.8623e-06	8.40231e-06	7.98936e-06	7.56362e-06	7.16782e-06	6.80548e-06	6.43178e-06	6.09131e-06	5.77235e-06	5.44574e-06	5.15254e-06	4.87121e-06	4.58698e-06	4.33393e-06	4.08561e-06	3.83925e-06	3.62018e-06	3.40114e-06	3.18833e-06	2.998e-06	2.80514e-06	2.62178e-06	2.45581e-06	2.28648e-06	2.12874e-06	1.98355e-06	1.83541e-06	1.69976e-06	1.57244e-06	1.44332e-06	1.32662e-06	1.2148e-06	1.10272e-06	1.00215e-06	9.0392e-07	8.06996e-07	7.20147e-07	-3.33241e-06	-1.60945e-05	-3.12246e-05	-4.34265e-05	-5.03409e-05	-4.56531e-05	-2.98503e-05	-3.95987e-06	3.31688e-05	7.53579e-05	0.000125621	0.000186015	0.000247155	0.000308277	0.000360363	0.000398393	0.000424056	0.000432676	0.000428971	0.000416234	0.000394463	0.000370864	0.000345952	0.000320933	0.00030022	0.00028111	0.000265074	0.000253039	0.00024156	0.000232603	0.000224981	0.0002166	0.000209694	0.000202292	0.000194121	0.000187021	0.000178957	0.00017092	0.000163839	0.00015598	0.000148873	0.000142461	0.000135548	0.000129679	0.000124088	0.00011823	0.00011337	0.000108412	0.000103414	9.92243e-05	9.47262e-05	9.0412e-05	8.66844e-05	8.26031e-05	7.88851e-05	7.55379e-05	7.18947e-05	6.87132e-05	6.57101e-05	6.25145e-05	5.97963e-05	5.71034e-05	5.43329e-05	5.19945e-05	4.95792e-05	4.71929e-05	4.51586e-05	4.2997e-05	4.09497e-05	3.91617e-05	3.72382e-05	3.54863e-05	3.39029e-05	3.22046e-05	3.07062e-05	2.92974e-05	2.78101e-05	2.65255e-05	2.52689e-05	2.39762e-05	2.28694e-05	2.17484e-05	2.06317e-05	1.96719e-05	1.8674e-05	1.77137e-05	1.68758e-05	1.59909e-05	1.51677e-05	1.44314e-05	1.36509e-05	1.2946e-05	1.22958e-05	1.16114e-05	1.10072e-05	1.0431e-05	9.8346e-06	9.3152e-06	8.8039e-06	8.287e-06	7.83866e-06	7.38517e-06	6.9393e-06	6.55033e-06	6.14899e-06	5.76582e-06	5.42657e-06	5.07266e-06	4.74411e-06	4.4468e-06	4.13611e-06	3.85462e-06	3.59307e-06	3.32171e-06	3.08035e-06	2.8497e-06	2.61391e-06	2.40652e-06	2.20295e-06	1.99907e-06	1.8203e-06	1.64076e-06	1.46526e-06	1.31056e-06	1.15257e-06	1.00201e-06	8.6762e-07	7.29058e-07	6.00228e-07	4.83055e-07	3.6206e-07	2.51962e-07	1.49524e-07	6.82447e-05	0.000239562	0.000469868	0.000692194	0.000864628	0.000954738	0.000955511	0.000895724	0.000801976	0.000695375	0.000537681	0.000323543	9.46171e-05	-0.000105993	-0.000258522	-0.000353191	-0.000395304	-0.000403537	-0.000388815	-0.000361557	-0.000334212	-0.000308089	-0.000284761	-0.000268328	-0.000254875	-0.000243441	-0.000236077	-0.000228689	-0.000221097	-0.000215395	-0.000208356	-0.000200747	-0.000194569	-0.000187114	-0.000179562	-0.000173472	-0.000166374	-0.000159576	-0.000154134	-0.000147793	-0.000141928	-0.000137178	-0.000131558	-0.000126488	-0.000122282	-0.000117249	-0.000112819	-0.000109043	-0.000104514	-0.000100629	-9.72231e-05	-9.31558e-05	-8.97554e-05	-8.66826e-05	-8.3044e-05	-8.00722e-05	-7.72986e-05	-7.40532e-05	-7.14563e-05	-6.8949e-05	-6.60608e-05	-6.37893e-05	-6.15192e-05	-5.89545e-05	-5.69646e-05	-5.49073e-05	-5.26351e-05	-5.0889e-05	-4.90238e-05	-4.70155e-05	-4.54801e-05	-4.3789e-05	-4.20183e-05	-4.06648e-05	-3.91321e-05	-3.75742e-05	-3.63778e-05	-3.49896e-05	-3.36219e-05	-3.2561e-05	-3.1305e-05	-3.01065e-05	-2.91626e-05	-2.80279e-05	-2.69794e-05	-2.61369e-05	-2.51134e-05	-2.41973e-05	-2.34428e-05	-2.25213e-05	-2.17218e-05	-2.1044e-05	-2.02161e-05	-1.95189e-05
0.855	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.83107e-06	3.97938e-06	9.69684e-06	2.05205e-05	3.5959e-05	5.87101e-05	8.73409e-05	0.000119906	0.00015671	0.000194159	0.000229568	0.000264645	0.000294563	0.000321049	0.000342175	0.000354327	0.00036053	0.00035857	0.000349695	0.000337631	0.000321067	0.000303489	0.000286574	0.000269101	0.00025415	0.000240833	0.000228306	0.000218493	0.000209219	0.000200591	0.000193523	0.000185891	0.000178748	0.000172217	0.000164865	0.000158188	0.000151678	0.000144671	0.00013856	0.000132415	0.000126197	0.000120884	0.000115393	0.000110127	0.000105574	0.000100749	9.6316e-05	9.23318e-05	8.80737e-05	8.42861e-05	8.07163e-05	7.69517e-05	7.36762e-05	7.04519e-05	6.71516e-05	6.43061e-05	6.14065e-05	5.85472e-05	5.60677e-05	5.34797e-05	5.10226e-05	4.88492e-05	4.6554e-05	4.44479e-05	4.25284e-05	4.05042e-05	3.86967e-05	3.69914e-05	3.52171e-05	3.36609e-05	3.21418e-05	3.05966e-05	2.92512e-05	2.78983e-05	2.65605e-05	2.53912e-05	2.41893e-05	2.30361e-05	2.20141e-05	2.09502e-05	1.99585e-05	1.90603e-05	1.81229e-05	1.72705e-05	1.64777e-05	1.56559e-05	1.49225e-05	1.42207e-05	1.35039e-05	1.28713e-05	1.22493e-05	1.16272e-05	1.10793e-05	1.05284e-05	9.99059e-06	9.51402e-06	9.02709e-06	8.56347e-06	8.14701e-06	7.71794e-06	7.31892e-06	6.9535e-06	6.57686e-06	6.23354e-06	5.91186e-06	5.58265e-06	5.28694e-06	5.0032e-06	4.71667e-06	4.4614e-06	4.21095e-06	3.96255e-06	3.74151e-06	3.52058e-06	3.30596e-06	3.11388e-06	2.91935e-06	2.73438e-06	2.56685e-06	2.39603e-06	2.23685e-06	2.09028e-06	1.9408e-06	1.80387e-06	1.67531e-06	1.54501e-06	1.42715e-06	1.31422e-06	1.20107e-06	1.09947e-06	1.00025e-06	9.02363e-07	8.14582e-07	-3.15265e-06	-1.57178e-05	-3.05723e-05	-4.24547e-05	-4.90261e-05	-4.39869e-05	-2.78277e-05	-1.5778e-06	3.59091e-05	7.84562e-05	0.000128985	0.000189526	0.000250725	0.000311846	0.000363897	0.00040187	0.000427458	0.00043599	0.000432183	0.000419334	0.000397448	0.000373729	0.000348697	0.000323562	0.000302736	0.000283518	0.000267382	0.000255251	0.000243684	0.000234642	0.00022694	0.000218485	0.000211506	0.000204036	0.000195798	0.000188634	0.000180508	0.000172411	0.000165273	0.00015736	0.0001502	0.000143737	0.000136776	0.00013086	0.000125225	0.000119325	0.000114424	0.000109428	0.000104393	0.000100167	9.56353e-05	9.12887e-05	8.75297e-05	8.34188e-05	7.96722e-05	7.62975e-05	7.26283e-05	6.94217e-05	6.63944e-05	6.31761e-05	6.04358e-05	5.77218e-05	5.49313e-05	5.25734e-05	5.01398e-05	4.77358e-05	4.56844e-05	4.35068e-05	4.1444e-05	3.9641e-05	3.77033e-05	3.59379e-05	3.43414e-05	3.26306e-05	3.11203e-05	2.96999e-05	2.82018e-05	2.69066e-05	2.56399e-05	2.43377e-05	2.32216e-05	2.20917e-05	2.09666e-05	1.99986e-05	1.89929e-05	1.80252e-05	1.71801e-05	1.62884e-05	1.54586e-05	1.4716e-05	1.39295e-05	1.32188e-05	1.25629e-05	1.18733e-05	1.12639e-05	1.06828e-05	1.00817e-05	9.5578e-06	9.04215e-06	8.5211e-06	8.06873e-06	7.6114e-06	7.16187e-06	6.76932e-06	6.36458e-06	5.97814e-06	5.63572e-06	5.27879e-06	4.94733e-06	4.6472e-06	4.33383e-06	4.04974e-06	3.78568e-06	3.51192e-06	3.26824e-06	3.03535e-06	2.79741e-06	2.58794e-06	2.38236e-06	2.17656e-06	1.99592e-06	1.81458e-06	1.63735e-06	1.48097e-06	1.32135e-06	1.16924e-06	1.03332e-06	8.93301e-07	7.63054e-07	6.44504e-07	5.22185e-07	4.10799e-07	3.07111e-07	6.84186e-05	0.000239775	0.000470158	0.000692596	0.000865133	0.000955303	0.00095607	0.000896191	0.000802275	0.000695465	0.000537523	0.000323113	9.39065e-05	-0.000106961	-0.000259693	-0.000354501	-0.000396693	-0.00040495	-0.000390213	-0.000362919	-0.000335519	-0.000309338	-0.000285952	-0.000269461	-0.000255955	-0.000244472	-0.000237061	-0.000229631	-0.000221999	-0.000216258	-0.000209184	-0.000201539	-0.000195326	-0.000187838	-0.000180255	-0.000174133	-0.000167005	-0.000160179	-0.000154708	-0.000148341	-0.00014245	-0.000137675	-0.000132031	-0.000126938	-0.00012271	-0.000117656	-0.000113206	-0.00010941	-0.000104862	-0.00010096	-9.75358e-05	-9.34522e-05	-9.00356e-05	-8.6947e-05	-8.3294e-05	-8.03078e-05	-7.75202e-05	-7.4262e-05	-7.16523e-05	-6.91326e-05	-6.62331e-05	-6.39501e-05	-6.16692e-05	-5.90943e-05	-5.70943e-05	-5.50274e-05	-5.27462e-05	-5.09911e-05	-4.91173e-05	-4.71012e-05	-4.55578e-05	-4.38591e-05	-4.20814e-05	-4.07208e-05	-3.91815e-05	-3.76174e-05	-3.64146e-05	-3.50207e-05	-3.36474e-05	-3.25809e-05	-3.13199e-05	-3.01164e-05	-2.91677e-05	-2.80285e-05	-2.69756e-05	-2.61287e-05	-2.51013e-05	-2.41814e-05	-2.3423e-05	-2.24981e-05	-2.16953e-05	-2.1014e-05	-2.01832e-05	-1.94829e-05
0.86	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.91031e-06	4.24035e-06	1.02129e-05	2.13327e-05	3.70876e-05	6.0161e-05	8.91149e-05	0.000122001	0.000159119	0.000196875	0.000232504	0.000267687	0.000297629	0.000324087	0.000345154	0.000357234	0.000363352	0.000361301	0.000352331	0.000340166	0.000323503	0.000305825	0.00028881	0.000271243	0.0002562	0.000242796	0.000230187	0.000220295	0.000210946	0.000202249	0.000195113	0.000187418	0.000180214	0.000173624	0.000166217	0.000159485	0.000152924	0.000145866	0.000139708	0.000133517	0.000127255	0.0001219	0.000116369	0.000111065	0.000106474	0.000101615	9.71476e-05	9.3131e-05	8.88423e-05	8.5025e-05	8.14269e-05	7.76355e-05	7.4334e-05	7.10848e-05	6.7761e-05	6.48927e-05	6.19714e-05	5.90914e-05	5.65919e-05	5.3985e-05	5.15097e-05	4.93188e-05	4.7007e-05	4.48849e-05	4.29501e-05	4.09115e-05	3.90899e-05	3.73712e-05	3.55842e-05	3.40157e-05	3.24848e-05	3.09285e-05	2.95723e-05	2.82092e-05	2.68615e-05	2.56828e-05	2.44719e-05	2.33101e-05	2.22798e-05	2.1208e-05	2.02088e-05	1.93033e-05	1.8359e-05	1.75e-05	1.67008e-05	1.58729e-05	1.51337e-05	1.44262e-05	1.37042e-05	1.30664e-05	1.24395e-05	1.18127e-05	1.12603e-05	1.07051e-05	1.01632e-05	9.6826e-06	9.19189e-06	8.72463e-06	8.30466e-06	7.87225e-06	7.47003e-06	7.10151e-06	6.72193e-06	6.37578e-06	6.05137e-06	5.71956e-06	5.42134e-06	5.13519e-06	4.84636e-06	4.58887e-06	4.33629e-06	4.08585e-06	3.86284e-06	3.64003e-06	3.4236e-06	3.22976e-06	3.03356e-06	2.84697e-06	2.67789e-06	2.50558e-06	2.34496e-06	2.197e-06	2.04619e-06	1.90798e-06	1.77818e-06	1.64669e-06	1.52768e-06	1.41364e-06	1.29943e-06	1.19679e-06	1.09657e-06	9.97729e-07	9.09017e-07	-2.97289e-06	-1.53411e-05	-2.992e-05	-4.14828e-05	-4.77113e-05	-4.23207e-05	-2.5805e-05	8.04274e-07	3.86495e-05	8.15544e-05	0.00013235	0.000193037	0.000254294	0.000315414	0.000367431	0.000405347	0.000430859	0.000439303	0.000435395	0.000422435	0.000400434	0.000376594	0.000351442	0.000326191	0.000305251	0.000285927	0.00026969	0.000257463	0.000245807	0.000236682	0.0002289	0.000220369	0.000213318	0.000205779	0.000197475	0.000190246	0.000182059	0.000173903	0.000166707	0.00015874	0.000151526	0.000145012	0.000138004	0.000132041	0.000126361	0.000120419	0.000115478	0.000110443	0.000105371	0.00010111	9.65444e-05	9.21653e-05	8.83749e-05	8.42345e-05	8.04593e-05	7.7057e-05	7.3362e-05	7.01302e-05	6.70788e-05	6.38377e-05	6.10752e-05	5.83402e-05	5.55297e-05	5.31523e-05	5.07003e-05	4.82787e-05	4.62103e-05	4.40165e-05	4.19383e-05	4.01204e-05	3.81685e-05	3.63894e-05	3.47798e-05	3.30567e-05	3.15343e-05	3.01025e-05	2.85935e-05	2.72878e-05	2.6011e-05	2.46991e-05	2.35738e-05	2.24351e-05	2.13014e-05	2.03253e-05	1.93118e-05	1.83368e-05	1.74844e-05	1.65858e-05	1.57495e-05	1.50005e-05	1.42081e-05	1.34915e-05	1.28301e-05	1.21352e-05	1.15207e-05	1.09346e-05	1.03289e-05	9.80039e-06	9.28041e-06	8.75521e-06	8.29881e-06	7.83764e-06	7.38443e-06	6.98831e-06	6.58017e-06	6.19046e-06	5.84487e-06	5.48492e-06	5.15055e-06	4.8476e-06	4.53155e-06	4.24486e-06	3.97828e-06	3.70213e-06	3.45612e-06	3.22099e-06	2.98091e-06	2.76936e-06	2.56178e-06	2.35406e-06	2.17154e-06	1.98841e-06	1.80944e-06	1.65137e-06	1.49014e-06	1.33646e-06	1.19903e-06	1.05754e-06	9.2588e-07	8.05953e-07	6.8231e-07	5.69635e-07	4.64698e-07	6.85925e-05	0.000239988	0.000470449	0.000692998	0.000865637	0.000955869	0.00095663	0.000896657	0.000802574	0.000695555	0.000537366	0.000322682	9.31959e-05	-0.00010793	-0.000260865	-0.000355811	-0.000398082	-0.000406363	-0.000391612	-0.00036428	-0.000336827	-0.000310587	-0.000287143	-0.000270593	-0.000257034	-0.000245502	-0.000238045	-0.000230572	-0.000222902	-0.000217122	-0.000210011	-0.000202332	-0.000196084	-0.000188563	-0.000180948	-0.000174794	-0.000167637	-0.000160782	-0.000155282	-0.000148889	-0.000142973	-0.000138171	-0.000132505	-0.000127389	-0.000123138	-0.000118064	-0.000113593	-0.000109777	-0.000105211	-0.00010129	-9.78484e-05	-9.37486e-05	-9.03158e-05	-8.72115e-05	-8.3544e-05	-8.05433e-05	-7.77419e-05	-7.44708e-05	-7.18482e-05	-6.93163e-05	-6.64053e-05	-6.41109e-05	-6.18191e-05	-5.92342e-05	-5.72239e-05	-5.51475e-05	-5.28573e-05	-5.10931e-05	-4.92109e-05	-4.71868e-05	-4.56354e-05	-4.39293e-05	-4.21444e-05	-4.07768e-05	-3.92309e-05	-3.76605e-05	-3.64515e-05	-3.50517e-05	-3.36729e-05	-3.26008e-05	-3.13347e-05	-3.01264e-05	-2.91727e-05	-2.8029e-05	-2.69718e-05	-2.61206e-05	-2.50892e-05	-2.41655e-05	-2.34033e-05	-2.24749e-05	-2.16687e-05	-2.09841e-05	-2.01502e-05	-1.94469e-05
0.865	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.98954e-06	4.50132e-06	1.0729e-05	2.21448e-05	3.82162e-05	6.16119e-05	9.08889e-05	0.000124095	0.000161528	0.000199592	0.00023544	0.00027073	0.000300696	0.000327125	0.000348134	0.000360141	0.000366173	0.000364032	0.000354966	0.000342702	0.000325939	0.000308161	0.000291047	0.000273386	0.000258251	0.000244759	0.000232068	0.000222097	0.000212674	0.000203906	0.000196704	0.000188945	0.00018168	0.000175032	0.000167568	0.000160783	0.000154169	0.000147062	0.000140855	0.000134619	0.000128314	0.000122916	0.000117344	0.000112002	0.000107374	0.00010248	9.79791e-05	9.39301e-05	8.96108e-05	8.5764e-05	8.21375e-05	7.83193e-05	7.49918e-05	7.17178e-05	6.83705e-05	6.54793e-05	6.25363e-05	5.96357e-05	5.71161e-05	5.44902e-05	5.19968e-05	4.97883e-05	4.746e-05	4.5322e-05	4.33718e-05	4.13187e-05	3.94831e-05	3.77509e-05	3.59512e-05	3.43705e-05	3.28279e-05	3.12604e-05	2.98934e-05	2.852e-05	2.71626e-05	2.59744e-05	2.47545e-05	2.35841e-05	2.25455e-05	2.14659e-05	2.0459e-05	1.95463e-05	1.85951e-05	1.77295e-05	1.69238e-05	1.60899e-05	1.53449e-05	1.46318e-05	1.39044e-05	1.32615e-05	1.26297e-05	1.19982e-05	1.14413e-05	1.08818e-05	1.03357e-05	9.85119e-06	9.35669e-06	8.88579e-06	8.46231e-06	8.02657e-06	7.62113e-06	7.24952e-06	6.867e-06	6.51801e-06	6.19087e-06	5.85647e-06	5.55574e-06	5.26718e-06	4.97606e-06	4.71634e-06	4.46163e-06	4.20916e-06	3.98417e-06	3.75947e-06	3.54123e-06	3.34564e-06	3.14776e-06	2.95957e-06	2.78892e-06	2.61513e-06	2.45308e-06	2.30372e-06	2.15159e-06	2.01209e-06	1.88105e-06	1.74837e-06	1.62821e-06	1.51306e-06	1.39778e-06	1.29411e-06	1.1929e-06	1.0931e-06	1.00345e-06	-2.79313e-06	-1.49645e-05	-2.92677e-05	-4.05109e-05	-4.63965e-05	-4.06545e-05	-2.37824e-05	3.18635e-06	4.13898e-05	8.46527e-05	0.000135714	0.000196547	0.000257863	0.000318983	0.000370964	0.000408825	0.00043426	0.000442616	0.000438607	0.000425536	0.000403419	0.000379459	0.000354188	0.00032882	0.000307767	0.000288335	0.000271998	0.000259675	0.000247931	0.000238721	0.000230859	0.000222254	0.00021513	0.000207522	0.000199153	0.000191859	0.00018361	0.000175395	0.000168141	0.000160119	0.000152853	0.000146288	0.000139231	0.000133222	0.000127498	0.000121514	0.000116532	0.000111459	0.00010635	0.000102053	9.74534e-05	9.3042e-05	8.92202e-05	8.50502e-05	8.12464e-05	7.78166e-05	7.40956e-05	7.08386e-05	6.77632e-05	6.44993e-05	6.17147e-05	5.89586e-05	5.61281e-05	5.37313e-05	5.12608e-05	4.88217e-05	4.67362e-05	4.45263e-05	4.24326e-05	4.05997e-05	3.86337e-05	3.6841e-05	3.52183e-05	3.34827e-05	3.19484e-05	3.0505e-05	2.89852e-05	2.76689e-05	2.6382e-05	2.50606e-05	2.39259e-05	2.27784e-05	2.16363e-05	2.0652e-05	1.96308e-05	1.86483e-05	1.77887e-05	1.68833e-05	1.60405e-05	1.52851e-05	1.44866e-05	1.37643e-05	1.30973e-05	1.23971e-05	1.17774e-05	1.11865e-05	1.0576e-05	1.0043e-05	9.51866e-06	8.98931e-06	8.52889e-06	8.06388e-06	7.60699e-06	7.2073e-06	6.79577e-06	6.40278e-06	6.05402e-06	5.69106e-06	5.35377e-06	5.048e-06	4.72926e-06	4.43997e-06	4.17089e-06	3.89234e-06	3.64401e-06	3.40664e-06	3.16442e-06	2.95078e-06	2.74119e-06	2.53155e-06	2.34716e-06	2.16223e-06	1.98153e-06	1.82178e-06	1.65893e-06	1.50369e-06	1.36473e-06	1.22179e-06	1.08871e-06	9.67402e-07	8.42435e-07	7.28472e-07	6.22284e-07	6.87664e-05	0.000240201	0.00047074	0.0006934	0.000866142	0.000956434	0.00095719	0.000897123	0.000802873	0.000695645	0.000537209	0.000322252	9.24853e-05	-0.000108898	-0.000262036	-0.000357122	-0.000399471	-0.000407775	-0.000393011	-0.000365642	-0.000338135	-0.000311836	-0.000288333	-0.000271726	-0.000258113	-0.000246533	-0.000239029	-0.000231514	-0.000223804	-0.000217985	-0.000210838	-0.000203124	-0.000196841	-0.000189288	-0.000181641	-0.000175455	-0.000168268	-0.000161385	-0.000155856	-0.000149437	-0.000143495	-0.000138668	-0.000132978	-0.000127839	-0.000123566	-0.000118471	-0.00011398	-0.000110144	-0.000105559	-0.000101621	-9.81611e-05	-9.4045e-05	-9.05959e-05	-8.7476e-05	-8.3794e-05	-8.07789e-05	-7.79635e-05	-7.46797e-05	-7.20442e-05	-6.94999e-05	-6.65776e-05	-6.42717e-05	-6.1969e-05	-5.9374e-05	-5.73536e-05	-5.52675e-05	-5.29684e-05	-5.11952e-05	-4.93045e-05	-4.72724e-05	-4.5713e-05	-4.39994e-05	-4.22075e-05	-4.08327e-05	-3.92803e-05	-3.77036e-05	-3.64883e-05	-3.50828e-05	-3.36984e-05	-3.26208e-05	-3.13496e-05	-3.01363e-05	-2.91777e-05	-2.80295e-05	-2.69679e-05	-2.61124e-05	-2.50771e-05	-2.41495e-05	-2.33836e-05	-2.24517e-05	-2.16421e-05	-2.09542e-05	-2.01172e-05	-1.9411e-05
0.87	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.06267e-06	4.7422e-06	1.12053e-05	2.28944e-05	3.92579e-05	6.29512e-05	9.25264e-05	0.000126029	0.000163752	0.0002021	0.000238151	0.000273539	0.000303527	0.00032993	0.000350885	0.000362825	0.000368779	0.000366553	0.0003574	0.000345043	0.000328188	0.000310318	0.000293113	0.000275364	0.000260144	0.000246572	0.000233805	0.000223761	0.00021427	0.000205438	0.000198173	0.000190355	0.000183034	0.000176332	0.000168817	0.000161982	0.00015532	0.000148168	0.000141917	0.000135638	0.000129292	0.000123855	0.000118247	0.000112869	0.000108207	0.00010328	9.87485e-05	9.46696e-05	9.03221e-05	8.6448e-05	8.27953e-05	7.89524e-05	7.56009e-05	7.2304e-05	6.8935e-05	6.60227e-05	6.30597e-05	6.014e-05	5.7602e-05	5.49586e-05	5.24484e-05	5.02238e-05	4.78802e-05	4.57274e-05	4.37631e-05	4.16966e-05	3.98481e-05	3.81036e-05	3.62921e-05	3.47e-05	3.31466e-05	3.15688e-05	3.01918e-05	2.8809e-05	2.74426e-05	2.62456e-05	2.50175e-05	2.38391e-05	2.27929e-05	2.1706e-05	2.06922e-05	1.97727e-05	1.88151e-05	1.79434e-05	1.71319e-05	1.62924e-05	1.55419e-05	1.48237e-05	1.40914e-05	1.34437e-05	1.28074e-05	1.21716e-05	1.16105e-05	1.1047e-05	1.04971e-05	1.00089e-05	9.51092e-06	9.03667e-06	8.60995e-06	8.17113e-06	7.76273e-06	7.38826e-06	7.00303e-06	6.65141e-06	6.32176e-06	5.98496e-06	5.68191e-06	5.39112e-06	5.09788e-06	4.8361e-06	4.57943e-06	4.32507e-06	4.09826e-06	3.87182e-06	3.65191e-06	3.4547e-06	3.25528e-06	3.06559e-06	2.89351e-06	2.71834e-06	2.55496e-06	2.40432e-06	2.25096e-06	2.11027e-06	1.97808e-06	1.84431e-06	1.72308e-06	1.6069e-06	1.49064e-06	1.38601e-06	1.28387e-06	1.18319e-06	1.09268e-06	-2.62514e-06	-1.46147e-05	-2.86636e-05	-3.96118e-05	-4.51809e-05	-3.91144e-05	-2.19133e-05	5.38717e-06	4.39213e-05	8.75146e-05	0.000138822	0.00019979	0.00026116	0.000322279	0.000374229	0.000412037	0.000437402	0.000445676	0.000441575	0.000428401	0.000406178	0.000382107	0.000356725	0.00033125	0.000310091	0.000290562	0.000274131	0.00026172	0.000249894	0.000240606	0.000232671	0.000223997	0.000216806	0.000209134	0.000200704	0.000193351	0.000185045	0.000176776	0.000169469	0.000161396	0.000154081	0.000147469	0.000140369	0.000134317	0.000128551	0.000122529	0.000117509	0.0001124	0.000107257	0.000102927	9.82966e-05	9.38553e-05	9.00044e-05	8.58072e-05	8.1977e-05	7.85218e-05	7.47769e-05	7.14967e-05	6.8399e-05	6.51141e-05	6.23091e-05	5.95335e-05	5.66846e-05	5.42698e-05	5.17824e-05	4.9327e-05	4.72258e-05	4.5001e-05	4.2893e-05	4.10463e-05	3.90673e-05	3.7262e-05	3.56272e-05	3.38802e-05	3.23348e-05	3.08808e-05	2.93509e-05	2.80249e-05	2.67287e-05	2.53984e-05	2.42552e-05	2.30995e-05	2.19497e-05	2.09578e-05	1.99294e-05	1.894e-05	1.80738e-05	1.71621e-05	1.63132e-05	1.5552e-05	1.4748e-05	1.40203e-05	1.33481e-05	1.2643e-05	1.20186e-05	1.14231e-05	1.08083e-05	1.02711e-05	9.74277e-06	9.2096e-06	8.74546e-06	8.2769e-06	7.81661e-06	7.41362e-06	6.99894e-06	6.60294e-06	6.25124e-06	5.88549e-06	5.54552e-06	5.23714e-06	4.91592e-06	4.62423e-06	4.35283e-06	4.07206e-06	3.82158e-06	3.58214e-06	3.33793e-06	3.12236e-06	2.91093e-06	2.6995e-06	2.51338e-06	2.32679e-06	2.14448e-06	1.98317e-06	1.81883e-06	1.66214e-06	1.52177e-06	1.37747e-06	1.24308e-06	1.1205e-06	9.94308e-07	8.79151e-07	7.71804e-07	6.8931e-05	0.000240401	0.000471012	0.000693775	0.000866612	0.00095696	0.00095771	0.000897557	0.000803153	0.000695732	0.000537068	0.000321859	9.18339e-05	-0.000109787	-0.000263112	-0.000358327	-0.000400748	-0.000409075	-0.000394297	-0.000366894	-0.000339338	-0.000312985	-0.000289428	-0.000272767	-0.000259105	-0.00024748	-0.000239933	-0.000232379	-0.000224633	-0.000218778	-0.000211598	-0.000203852	-0.000197536	-0.000189953	-0.000182277	-0.000176062	-0.000168847	-0.000161937	-0.000156382	-0.000149938	-0.000143973	-0.000139123	-0.000133411	-0.000128252	-0.000123957	-0.000118843	-0.000114334	-0.000110479	-0.000105878	-0.000101922	-9.84462e-05	-9.43151e-05	-9.0851e-05	-8.77166e-05	-8.40213e-05	-8.09929e-05	-7.81646e-05	-7.4869e-05	-7.22216e-05	-6.9666e-05	-6.67332e-05	-6.44168e-05	-6.21041e-05	-5.94997e-05	-5.74699e-05	-5.5375e-05	-5.30676e-05	-5.1286e-05	-4.93876e-05	-4.73482e-05	-4.57813e-05	-4.40609e-05	-4.22625e-05	-4.08811e-05	-3.93226e-05	-3.77402e-05	-3.65191e-05	-3.51082e-05	-3.37187e-05	-3.2636e-05	-3.13601e-05	-3.01423e-05	-2.91791e-05	-2.80268e-05	-2.69612e-05	-2.61017e-05	-2.50628e-05	-2.41317e-05	-2.33622e-05	-2.24272e-05	-2.16144e-05	-2.09234e-05	-2.00837e-05	-1.93747e-05
0.875	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.13275e-06	4.97303e-06	1.16618e-05	2.36127e-05	4.02562e-05	6.42347e-05	9.40957e-05	0.000127882	0.000165883	0.000204503	0.000240748	0.000276231	0.00030624	0.000332617	0.000353521	0.000365397	0.000371276	0.00036897	0.000359732	0.000347287	0.000330344	0.000312385	0.000295093	0.000277261	0.00026196	0.00024831	0.00023547	0.000225357	0.0002158	0.000206906	0.000199582	0.000191708	0.000184333	0.000177579	0.000170015	0.000163132	0.000156424	0.000149228	0.000142934	0.000136615	0.000130231	0.000124756	0.000119113	0.000113701	0.000109006	0.000104048	9.94868e-05	9.53792e-05	9.10047e-05	8.71044e-05	8.34267e-05	7.95601e-05	7.61856e-05	7.28668e-05	6.9477e-05	6.65445e-05	6.35624e-05	6.06244e-05	5.80687e-05	5.54086e-05	5.28823e-05	5.06422e-05	4.82839e-05	4.61171e-05	4.41392e-05	4.20599e-05	4.0199e-05	3.84426e-05	3.662e-05	3.5017e-05	3.34532e-05	3.18655e-05	3.0479e-05	2.90871e-05	2.7712e-05	2.65067e-05	2.52706e-05	2.40846e-05	2.3031e-05	2.19372e-05	2.09167e-05	1.99908e-05	1.90271e-05	1.81495e-05	1.73324e-05	1.64875e-05	1.57319e-05	1.50087e-05	1.42717e-05	1.36195e-05	1.29788e-05	1.23389e-05	1.17738e-05	1.12065e-05	1.0653e-05	1.01612e-05	9.65988e-06	9.18241e-06	8.75258e-06	8.31081e-06	7.89957e-06	7.52236e-06	7.13453e-06	6.7804e-06	6.44833e-06	6.10923e-06	5.80396e-06	5.51104e-06	5.21576e-06	4.95202e-06	4.69346e-06	4.4373e-06	4.20874e-06	3.98063e-06	3.75911e-06	3.56035e-06	3.35944e-06	3.16833e-06	2.99487e-06	2.81838e-06	2.65372e-06	2.50185e-06	2.34731e-06	2.20549e-06	2.0722e-06	1.93737e-06	1.81512e-06	1.69796e-06	1.58075e-06	1.4752e-06	1.37218e-06	1.27064e-06	1.17931e-06	-2.46305e-06	-1.42785e-05	-2.80836e-05	-3.87491e-05	-4.40148e-05	-3.76375e-05	-2.01211e-05	7.49739e-06	4.63484e-05	9.02584e-05	0.000141801	0.000202899	0.000264321	0.000325439	0.000377358	0.000415117	0.000440415	0.000448611	0.00044442	0.000431148	0.000408822	0.000384646	0.000359158	0.00033358	0.000312321	0.000292697	0.000276177	0.000263681	0.000251777	0.000242415	0.000234409	0.00022567	0.000218415	0.000210681	0.000202193	0.000194782	0.000186423	0.000178101	0.000170743	0.000162622	0.000155261	0.000148604	0.00014146	0.000135367	0.000129563	0.000123503	0.000118448	0.000113304	0.000108129	0.000103767	9.91067e-05	9.46368e-05	9.07582e-05	8.65348e-05	8.26794e-05	7.91999e-05	7.5432e-05	7.21295e-05	6.90105e-05	6.57055e-05	6.28809e-05	6.00867e-05	5.72202e-05	5.47882e-05	5.22844e-05	4.98136e-05	4.76972e-05	4.54582e-05	4.33366e-05	4.14766e-05	3.94851e-05	3.76678e-05	3.60214e-05	3.42634e-05	3.27074e-05	3.12433e-05	2.97037e-05	2.83683e-05	2.70633e-05	2.57245e-05	2.45731e-05	2.34095e-05	2.22522e-05	2.12532e-05	2.02179e-05	1.92219e-05	1.83493e-05	1.74316e-05	1.65769e-05	1.58101e-05	1.50007e-05	1.42679e-05	1.35908e-05	1.2881e-05	1.2252e-05	1.16522e-05	1.10333e-05	1.0492e-05	9.95982e-06	9.42298e-06	8.95527e-06	8.48331e-06	8.01976e-06	7.6136e-06	7.19592e-06	6.79701e-06	6.44251e-06	6.07409e-06	5.73152e-06	5.42065e-06	5.09705e-06	4.80305e-06	4.52942e-06	4.24654e-06	3.99399e-06	3.75256e-06	3.50645e-06	3.28903e-06	3.07582e-06	2.86269e-06	2.6749e-06	2.48671e-06	2.30287e-06	2.14006e-06	1.97428e-06	1.8162e-06	1.67448e-06	1.52889e-06	1.39323e-06	1.26943e-06	1.14205e-06	1.02575e-06	9.17291e-07	6.90909e-05	0.000240596	0.000471276	0.000694137	0.000867064	0.000957466	0.000958211	0.000897975	0.000803424	0.000695818	0.000536935	0.000321484	9.12119e-05	-0.000110637	-0.000264141	-0.000359479	-0.00040197	-0.000410317	-0.000395528	-0.000368092	-0.000340488	-0.000314083	-0.000290475	-0.000273763	-0.000260053	-0.000248386	-0.000240797	-0.000233206	-0.000225425	-0.000219535	-0.000212323	-0.000204547	-0.0001982	-0.000190588	-0.000182884	-0.00017664	-0.0001694	-0.000162465	-0.000156885	-0.000150417	-0.000144429	-0.000139557	-0.000133824	-0.000128645	-0.00012433	-0.000119198	-0.00011467	-0.000110798	-0.00010618	-0.000102209	-9.87174e-05	-9.45719e-05	-9.10936e-05	-8.79452e-05	-8.42372e-05	-8.1196e-05	-7.83555e-05	-7.50485e-05	-7.23898e-05	-6.98233e-05	-6.68805e-05	-6.45539e-05	-6.22316e-05	-5.96184e-05	-5.75796e-05	-5.54762e-05	-5.31609e-05	-5.13713e-05	-4.94654e-05	-4.74189e-05	-4.5845e-05	-4.4118e-05	-4.23134e-05	-4.09257e-05	-3.93614e-05	-3.77735e-05	-3.65468e-05	-3.51308e-05	-3.37364e-05	-3.26488e-05	-3.13684e-05	-3.01462e-05	-2.91788e-05	-2.80225e-05	-2.69531e-05	-2.60898e-05	-2.50474e-05	-2.41129e-05	-2.334e-05	-2.2402e-05	-2.15862e-05	-2.08922e-05	-2.00499e-05	-1.93382e-05
0.88	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.20283e-06	5.20386e-06	1.21183e-05	2.43311e-05	4.12545e-05	6.55182e-05	9.56649e-05	0.000129735	0.000168014	0.000206906	0.000243346	0.000278922	0.000308953	0.000335305	0.000356158	0.000367968	0.000373772	0.000371386	0.000362064	0.000349531	0.0003325	0.000314453	0.000297073	0.000279157	0.000263775	0.000250048	0.000237135	0.000226952	0.00021733	0.000208375	0.00020099	0.000193061	0.000185632	0.000178826	0.000171213	0.000164281	0.000157528	0.000150289	0.000143952	0.000137592	0.000131169	0.000125658	0.000119978	0.000114533	0.000109805	0.000104816	0.000100225	9.60888e-05	9.16873e-05	8.77609e-05	8.40581e-05	8.01678e-05	7.67703e-05	7.34297e-05	7.0019e-05	6.70663e-05	6.40651e-05	6.11088e-05	5.85354e-05	5.58585e-05	5.33162e-05	5.10606e-05	4.86877e-05	4.65067e-05	4.45153e-05	4.24232e-05	4.05499e-05	3.87816e-05	3.69478e-05	3.53339e-05	3.37597e-05	3.21622e-05	3.07662e-05	2.93652e-05	2.79815e-05	2.67678e-05	2.55238e-05	2.43302e-05	2.32692e-05	2.21684e-05	2.11413e-05	2.02089e-05	1.92392e-05	1.83557e-05	1.75329e-05	1.66827e-05	1.59219e-05	1.51938e-05	1.44521e-05	1.37953e-05	1.31503e-05	1.25062e-05	1.19371e-05	1.1366e-05	1.08088e-05	1.03135e-05	9.80883e-06	9.32815e-06	8.89521e-06	8.45049e-06	8.03641e-06	7.65646e-06	7.26603e-06	6.90939e-06	6.5749e-06	6.23351e-06	5.92601e-06	5.63096e-06	5.33365e-06	5.06793e-06	4.80749e-06	4.54953e-06	4.31922e-06	4.08944e-06	3.86632e-06	3.666e-06	3.46361e-06	3.27107e-06	3.09622e-06	2.91842e-06	2.75248e-06	2.59938e-06	2.44367e-06	2.3007e-06	2.16631e-06	2.03043e-06	1.90716e-06	1.78901e-06	1.67086e-06	1.5644e-06	1.46049e-06	1.3581e-06	1.26594e-06	-2.30096e-06	-1.39422e-05	-2.75035e-05	-3.78864e-05	-4.28487e-05	-3.61605e-05	-1.83288e-05	9.60761e-06	4.87755e-05	9.30021e-05	0.00014478	0.000206008	0.000267482	0.000328599	0.000380487	0.000418196	0.000443427	0.000451546	0.000447265	0.000433895	0.000411467	0.000387184	0.000361591	0.00033591	0.000314551	0.000294832	0.000278223	0.000265642	0.000253661	0.000244224	0.000236148	0.000227342	0.000220023	0.000212228	0.000203682	0.000196214	0.000187801	0.000179426	0.000172017	0.000163848	0.00015644	0.000149738	0.000142552	0.000136418	0.000130574	0.000124478	0.000119386	0.000114208	0.000109	0.000104607	9.99169e-05	9.54183e-05	9.1512e-05	8.72624e-05	8.33818e-05	7.98779e-05	7.60871e-05	7.27624e-05	6.96221e-05	6.62969e-05	6.34528e-05	6.064e-05	5.77557e-05	5.53066e-05	5.27865e-05	5.03001e-05	4.81687e-05	4.59154e-05	4.37801e-05	4.19069e-05	3.99029e-05	3.80736e-05	3.64155e-05	3.46466e-05	3.308e-05	3.16057e-05	3.00565e-05	2.87118e-05	2.73978e-05	2.60506e-05	2.48909e-05	2.37196e-05	2.25548e-05	2.15485e-05	2.05063e-05	1.95038e-05	1.86248e-05	1.77011e-05	1.68405e-05	1.60681e-05	1.52535e-05	1.45155e-05	1.38334e-05	1.3119e-05	1.24855e-05	1.18812e-05	1.12582e-05	1.07129e-05	1.01769e-05	9.63635e-06	9.16508e-06	8.68972e-06	8.22291e-06	7.81359e-06	7.39289e-06	6.99109e-06	6.63378e-06	6.26268e-06	5.91753e-06	5.60417e-06	5.27818e-06	4.98188e-06	4.70602e-06	4.42101e-06	4.1664e-06	3.92298e-06	3.67497e-06	3.45571e-06	3.24071e-06	3.02587e-06	2.83643e-06	2.64664e-06	2.46126e-06	2.29695e-06	2.12973e-06	1.97026e-06	1.82719e-06	1.6803e-06	1.54338e-06	1.41835e-06	1.2898e-06	1.17235e-06	1.06278e-06	6.92509e-05	0.00024079	0.000471539	0.000694498	0.000867516	0.000957973	0.000958712	0.000898394	0.000803694	0.000695904	0.000536802	0.00032111	9.059e-05	-0.000111487	-0.000265171	-0.000360631	-0.000403191	-0.00041156	-0.000396758	-0.000369289	-0.000341638	-0.000315181	-0.000291522	-0.000274758	-0.000261002	-0.000249291	-0.000241661	-0.000234033	-0.000226217	-0.000220293	-0.000213049	-0.000205242	-0.000198864	-0.000191223	-0.000183491	-0.000177219	-0.000169953	-0.000162992	-0.000157387	-0.000150896	-0.000144885	-0.00013999	-0.000134237	-0.000129037	-0.000124704	-0.000119553	-0.000115007	-0.000111117	-0.000106483	-0.000102496	-9.89887e-05	-9.48288e-05	-9.13361e-05	-8.81739e-05	-8.44531e-05	-8.13992e-05	-7.85463e-05	-7.5228e-05	-7.2558e-05	-6.99806e-05	-6.70277e-05	-6.46911e-05	-6.23592e-05	-5.9737e-05	-5.76892e-05	-5.55773e-05	-5.32542e-05	-5.14566e-05	-4.95432e-05	-4.74897e-05	-4.59087e-05	-4.41751e-05	-4.23643e-05	-4.09704e-05	-3.94002e-05	-3.78068e-05	-3.65745e-05	-3.51534e-05	-3.37542e-05	-3.26616e-05	-3.13767e-05	-3.01502e-05	-2.91784e-05	-2.80182e-05	-2.6945e-05	-2.60778e-05	-2.5032e-05	-2.4094e-05	-2.33179e-05	-2.23768e-05	-2.15579e-05	-2.08611e-05	-2.0016e-05	-1.93017e-05
0.885	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.26993e-06	5.42487e-06	1.25553e-05	2.50189e-05	4.22103e-05	6.67471e-05	9.71675e-05	0.00013151	0.000170054	0.000209207	0.000245833	0.0002815	0.000311551	0.000337878	0.000358682	0.000370431	0.000376163	0.0003737	0.000364297	0.00035168	0.000334564	0.000316432	0.000298969	0.000280973	0.000265513	0.000251712	0.00023873	0.00022848	0.000218796	0.000209781	0.000202339	0.000194357	0.000186876	0.00018002	0.00017236	0.000165383	0.000158585	0.000151304	0.000144927	0.000138528	0.000132069	0.000126521	0.000120808	0.00011533	0.00011057	0.000105552	0.000100932	9.67687e-05	9.23413e-05	8.83898e-05	8.46631e-05	8.07501e-05	7.73306e-05	7.3969e-05	7.05384e-05	6.75664e-05	6.45468e-05	6.15731e-05	5.89827e-05	5.62898e-05	5.37321e-05	5.14617e-05	4.90747e-05	4.68803e-05	4.48759e-05	4.27715e-05	4.08864e-05	3.91067e-05	3.72621e-05	3.56378e-05	3.40537e-05	3.24468e-05	3.10416e-05	2.96319e-05	2.82399e-05	2.70182e-05	2.57666e-05	2.45658e-05	2.34978e-05	2.23903e-05	2.13568e-05	2.04183e-05	1.94427e-05	1.85535e-05	1.77253e-05	1.687e-05	1.61043e-05	1.53714e-05	1.46252e-05	1.39641e-05	1.33149e-05	1.26669e-05	1.20939e-05	1.15192e-05	1.09585e-05	1.04598e-05	9.95193e-06	9.46817e-06	9.03226e-06	8.58471e-06	8.16791e-06	7.78534e-06	7.39242e-06	7.03337e-06	6.69657e-06	6.35298e-06	6.04335e-06	5.74626e-06	5.447e-06	5.17939e-06	4.91714e-06	4.65745e-06	4.42547e-06	4.19409e-06	3.96943e-06	3.76763e-06	3.56382e-06	3.36991e-06	3.19374e-06	3.01467e-06	2.84751e-06	2.69323e-06	2.53639e-06	2.39233e-06	2.25689e-06	2.11999e-06	1.99574e-06	1.87666e-06	1.7576e-06	1.65025e-06	1.5455e-06	1.44229e-06	1.34934e-06	-2.14531e-06	-1.36198e-05	-2.69477e-05	-3.70599e-05	-4.17318e-05	-3.4746e-05	-1.66123e-05	1.16285e-05	5.10999e-05	9.56297e-05	0.000147633	0.000208985	0.000270508	0.000331625	0.000383484	0.000421146	0.000446312	0.000454356	0.00044999	0.000436525	0.000414001	0.000389616	0.000363921	0.000338142	0.000316686	0.000296878	0.000280183	0.000267521	0.000255465	0.000245957	0.000237813	0.000228944	0.000221563	0.000213711	0.000205109	0.000197586	0.00018912	0.000180696	0.000173238	0.000165023	0.00015757	0.000150825	0.000143599	0.000137425	0.000131544	0.000125412	0.000120285	0.000115075	0.000109836	0.000105412	0.000100693	9.61675e-05	9.22346e-05	8.796e-05	8.40552e-05	8.0528e-05	7.67152e-05	7.33692e-05	7.02085e-05	6.68641e-05	6.40012e-05	6.11706e-05	5.82694e-05	5.58038e-05	5.32682e-05	5.07669e-05	4.8621e-05	4.63541e-05	4.42057e-05	4.23198e-05	4.03039e-05	3.8463e-05	3.67938e-05	3.50144e-05	3.34376e-05	3.19536e-05	3.03952e-05	2.90416e-05	2.7719e-05	2.63637e-05	2.51962e-05	2.40173e-05	2.28454e-05	2.18322e-05	2.07835e-05	1.97746e-05	1.88895e-05	1.796e-05	1.70939e-05	1.63161e-05	1.54964e-05	1.47535e-05	1.40667e-05	1.33477e-05	1.27099e-05	1.21015e-05	1.14744e-05	1.09253e-05	1.03856e-05	9.84155e-06	9.36686e-06	8.88824e-06	8.41831e-06	8.00596e-06	7.58238e-06	7.1778e-06	6.8178e-06	6.44413e-06	6.09652e-06	5.78075e-06	5.45249e-06	5.15397e-06	4.87599e-06	4.58894e-06	4.33235e-06	4.08703e-06	3.8372e-06	3.61616e-06	3.39946e-06	3.18298e-06	2.99194e-06	2.80063e-06	2.61377e-06	2.44803e-06	2.27943e-06	2.11863e-06	1.97426e-06	1.82612e-06	1.688e-06	1.56179e-06	1.43211e-06	1.31356e-06	1.20292e-06	6.94049e-05	0.000240978	0.000471792	0.000694845	0.00086795	0.000958458	0.000959192	0.000898795	0.000803954	0.000695987	0.000536676	0.000320753	8.99955e-05	-0.000112299	-0.000266155	-0.000361733	-0.00040436	-0.000412748	-0.000397935	-0.000370435	-0.000342738	-0.000316232	-0.000292523	-0.00027571	-0.000261908	-0.000250157	-0.000242487	-0.000234823	-0.000226974	-0.000221017	-0.000213743	-0.000205906	-0.000199499	-0.00019183	-0.000184071	-0.000177773	-0.000170481	-0.000163496	-0.000157867	-0.000151354	-0.000145321	-0.000140405	-0.000134632	-0.000129413	-0.00012506	-0.000119892	-0.000115329	-0.000111422	-0.000106773	-0.00010277	-9.92475e-05	-9.50739e-05	-9.15675e-05	-8.8392e-05	-8.4659e-05	-8.15928e-05	-7.87282e-05	-7.53991e-05	-7.27182e-05	-7.01304e-05	-6.71679e-05	-6.48216e-05	-6.24805e-05	-5.98498e-05	-5.77934e-05	-5.56734e-05	-5.33426e-05	-5.15374e-05	-4.96169e-05	-4.75567e-05	-4.59689e-05	-4.4229e-05	-4.24122e-05	-4.10123e-05	-3.94366e-05	-3.78379e-05	-3.66003e-05	-3.51743e-05	-3.37704e-05	-3.26731e-05	-3.13839e-05	-3.01533e-05	-2.91773e-05	-2.80134e-05	-2.69364e-05	-2.60656e-05	-2.50165e-05	-2.40753e-05	-2.32959e-05	-2.23519e-05	-2.15302e-05	-2.08305e-05	-1.99829e-05	-1.9266e-05
0.89	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.33105e-06	5.62622e-06	1.29535e-05	2.56456e-05	4.30812e-05	6.78668e-05	9.85365e-05	0.000133126	0.000171913	0.000211304	0.000248099	0.000283848	0.000313918	0.000340223	0.000360982	0.000372675	0.000378342	0.000375808	0.000366333	0.000353638	0.000336446	0.000318237	0.000300697	0.000282628	0.000267098	0.000253229	0.000240184	0.000229873	0.000220132	0.000211063	0.000203569	0.000195538	0.00018801	0.000181109	0.000173406	0.000166387	0.000159549	0.00015223	0.000145816	0.000139382	0.000132889	0.000127308	0.000121564	0.000116057	0.000111269	0.000106224	0.000101578	9.73891e-05	9.29381e-05	8.89638e-05	8.52152e-05	8.12816e-05	7.78421e-05	7.44613e-05	7.10126e-05	6.8023e-05	6.49867e-05	6.19971e-05	5.93912e-05	5.66837e-05	5.41121e-05	5.18281e-05	4.94284e-05	4.72217e-05	4.52054e-05	4.30898e-05	4.11939e-05	3.94039e-05	3.75495e-05	3.59158e-05	3.43226e-05	3.27071e-05	3.12936e-05	2.9876e-05	2.84765e-05	2.72475e-05	2.59889e-05	2.47814e-05	2.3707e-05	2.25935e-05	2.15541e-05	2.061e-05	1.96291e-05	1.87348e-05	1.79017e-05	1.70417e-05	1.62715e-05	1.55343e-05	1.4784e-05	1.41189e-05	1.34659e-05	1.28143e-05	1.22378e-05	1.16598e-05	1.10959e-05	1.05942e-05	1.00833e-05	9.59676e-06	9.15814e-06	8.70801e-06	8.28873e-06	7.90378e-06	7.50858e-06	7.14734e-06	6.80843e-06	6.46283e-06	6.15126e-06	5.85231e-06	5.55127e-06	5.28194e-06	5.01804e-06	4.75678e-06	4.52327e-06	4.29043e-06	4.06437e-06	3.86121e-06	3.6561e-06	3.46095e-06	3.28357e-06	3.10334e-06	2.93507e-06	2.77972e-06	2.62184e-06	2.47679e-06	2.34038e-06	2.20257e-06	2.07742e-06	1.95747e-06	1.83759e-06	1.72944e-06	1.62391e-06	1.51996e-06	1.42628e-06	-2.00255e-06	-1.33251e-05	-2.64403e-05	-3.63059e-05	-4.07132e-05	-3.34561e-05	-1.50474e-05	1.34709e-05	5.32187e-05	9.80247e-05	0.000150234	0.000211698	0.000273267	0.000334383	0.000386216	0.000423834	0.000448942	0.000456918	0.000452474	0.000438924	0.00041631	0.000391832	0.000366045	0.000340177	0.000318633	0.000298742	0.00028197	0.000269235	0.00025711	0.000247537	0.000239332	0.000230405	0.000222969	0.000215063	0.00020641	0.000198837	0.000190325	0.000181855	0.000174352	0.000166095	0.000158601	0.000151817	0.000144554	0.000138344	0.000132429	0.000126264	0.000121107	0.000115866	0.000110599	0.000106148	0.000101403	9.6852e-05	9.28948e-05	8.85974e-05	8.46706e-05	8.11222e-05	7.72894e-05	7.3924e-05	7.07447e-05	6.73828e-05	6.45028e-05	6.16559e-05	5.87394e-05	5.62587e-05	5.37089e-05	5.11941e-05	4.9035e-05	4.67557e-05	4.45953e-05	4.26979e-05	4.06711e-05	3.88197e-05	3.71404e-05	3.53515e-05	3.37654e-05	3.22725e-05	3.07057e-05	2.93439e-05	2.80136e-05	2.66509e-05	2.54762e-05	2.42905e-05	2.31121e-05	2.20926e-05	2.10378e-05	2.00232e-05	1.91326e-05	1.81978e-05	1.73266e-05	1.65439e-05	1.57196e-05	1.49722e-05	1.42811e-05	1.3558e-05	1.29162e-05	1.2304e-05	1.16733e-05	1.11207e-05	1.05776e-05	1.00304e-05	9.55258e-06	9.07099e-06	8.59821e-06	8.1831e-06	7.75689e-06	7.34977e-06	6.98732e-06	6.61132e-06	6.26144e-06	5.9435e-06	5.61315e-06	5.31262e-06	5.03269e-06	4.74378e-06	4.48539e-06	4.23833e-06	3.98683e-06	3.76417e-06	3.54592e-06	3.32795e-06	3.13545e-06	2.94274e-06	2.75454e-06	2.58749e-06	2.41763e-06	2.25561e-06	2.11005e-06	1.96078e-06	1.82155e-06	1.69427e-06	1.56356e-06	1.44401e-06	1.33239e-06	6.9547e-05	0.00024115	0.000472024	0.000695163	0.000868347	0.000958902	0.000959631	0.000899162	0.000804193	0.000696065	0.000536563	0.000320429	8.94561e-05	-0.000113037	-0.000267049	-0.000362734	-0.000405422	-0.000413829	-0.000399005	-0.000371476	-0.000343738	-0.000317187	-0.000293433	-0.000276575	-0.000262732	-0.000250944	-0.000243238	-0.000235542	-0.000227662	-0.000221675	-0.000214373	-0.00020651	-0.000200076	-0.000192381	-0.000184598	-0.000178275	-0.00017096	-0.000163953	-0.000158302	-0.000151769	-0.000145716	-0.00014078	-0.00013499	-0.000129753	-0.000125383	-0.000120198	-0.00011562	-0.000111697	-0.000107034	-0.000103017	-9.94815e-05	-9.52954e-05	-9.17765e-05	-8.85889e-05	-8.48448e-05	-8.17675e-05	-7.88922e-05	-7.55532e-05	-7.28624e-05	-7.02652e-05	-6.72939e-05	-6.49387e-05	-6.25893e-05	-5.99508e-05	-5.78866e-05	-5.57592e-05	-5.34216e-05	-5.16094e-05	-4.96823e-05	-4.76161e-05	-4.60221e-05	-4.42764e-05	-4.24542e-05	-4.10488e-05	-3.94681e-05	-3.78646e-05	-3.66222e-05	-3.51917e-05	-3.37835e-05	-3.2682e-05	-3.13889e-05	-3.01545e-05	-2.91747e-05	-2.80073e-05	-2.69271e-05	-2.6053e-05	-2.50008e-05	-2.40566e-05	-2.32743e-05	-2.23276e-05	-2.15033e-05	-2.08011e-05	-1.99512e-05	-1.9232e-05
0.895	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.39218e-06	5.82756e-06	1.33517e-05	2.62722e-05	4.39521e-05	6.89865e-05	9.99056e-05	0.000134743	0.000173773	0.0002134	0.000250365	0.000286197	0.000316285	0.000342568	0.000363282	0.000374919	0.000380521	0.000377917	0.000368368	0.000355596	0.000338327	0.000320041	0.000302426	0.000284284	0.000268682	0.000254746	0.000241637	0.000231266	0.000221467	0.000212344	0.000204799	0.000196719	0.000189145	0.000182198	0.000174452	0.000167391	0.000160514	0.000153156	0.000146705	0.000140236	0.000133709	0.000128096	0.000122321	0.000116783	0.000111967	0.000106895	0.000102223	9.80095e-05	9.35349e-05	8.95378e-05	8.57674e-05	8.18131e-05	7.83535e-05	7.49537e-05	7.14868e-05	6.84796e-05	6.54266e-05	6.2421e-05	5.97997e-05	5.70777e-05	5.4492e-05	5.21945e-05	4.9782e-05	4.7563e-05	4.5535e-05	4.34082e-05	4.15015e-05	3.97012e-05	3.78369e-05	3.61937e-05	3.45915e-05	3.29674e-05	3.15456e-05	3.01201e-05	2.8713e-05	2.74767e-05	2.62112e-05	2.49971e-05	2.39163e-05	2.27967e-05	2.17515e-05	2.08018e-05	1.98155e-05	1.89161e-05	1.80781e-05	1.72134e-05	1.64387e-05	1.56972e-05	1.49428e-05	1.42737e-05	1.36169e-05	1.29617e-05	1.23817e-05	1.18003e-05	1.12333e-05	1.07285e-05	1.02147e-05	9.72535e-06	9.28402e-06	8.83132e-06	8.40956e-06	8.02221e-06	7.62474e-06	7.26131e-06	6.92029e-06	6.57268e-06	6.25917e-06	5.95835e-06	5.65554e-06	5.38449e-06	5.11894e-06	4.8561e-06	4.62107e-06	4.38677e-06	4.15931e-06	3.95479e-06	3.74839e-06	3.55199e-06	3.3734e-06	3.19202e-06	3.02264e-06	2.8662e-06	2.7073e-06	2.56125e-06	2.42388e-06	2.28514e-06	2.1591e-06	2.03829e-06	1.91758e-06	1.80862e-06	1.70232e-06	1.59763e-06	1.50322e-06	-1.85979e-06	-1.30304e-05	-2.59329e-05	-3.55519e-05	-3.96946e-05	-3.21663e-05	-1.34824e-05	1.53132e-05	5.53375e-05	0.00010042	0.000152834	0.000214412	0.000276026	0.000337141	0.000388947	0.000426522	0.000451571	0.000459479	0.000454958	0.000441322	0.000418619	0.000394049	0.000368169	0.000342212	0.000320581	0.000300607	0.000283758	0.000270948	0.000258755	0.000249117	0.00024085	0.000231867	0.000224374	0.000216415	0.000207711	0.000200089	0.000191529	0.000183013	0.000175466	0.000167167	0.000159632	0.000152809	0.000145509	0.000139263	0.000133314	0.000127117	0.000121928	0.000116657	0.000111362	0.000106883	0.000102112	9.75364e-05	9.35551e-05	8.92349e-05	8.52861e-05	8.17164e-05	7.78636e-05	7.44788e-05	7.1281e-05	6.79014e-05	6.50044e-05	6.21413e-05	5.92093e-05	5.67137e-05	5.41497e-05	5.16213e-05	4.9449e-05	4.71573e-05	4.4985e-05	4.3076e-05	4.10384e-05	3.91764e-05	3.7487e-05	3.56885e-05	3.40932e-05	3.25914e-05	3.10163e-05	2.96463e-05	2.83082e-05	2.69381e-05	2.57562e-05	2.45637e-05	2.33788e-05	2.23529e-05	2.12922e-05	2.02719e-05	1.93757e-05	1.84356e-05	1.75594e-05	1.67718e-05	1.59428e-05	1.51909e-05	1.44955e-05	1.37683e-05	1.31226e-05	1.25065e-05	1.18723e-05	1.13161e-05	1.07697e-05	1.02192e-05	9.7383e-06	9.25374e-06	8.77812e-06	8.36024e-06	7.93139e-06	7.52175e-06	7.15684e-06	6.7785e-06	6.42637e-06	6.10624e-06	5.77381e-06	5.47126e-06	5.18939e-06	4.89862e-06	4.63842e-06	4.38963e-06	4.13647e-06	3.91219e-06	3.69238e-06	3.47291e-06	3.27897e-06	3.08485e-06	2.8953e-06	2.72694e-06	2.55583e-06	2.39258e-06	2.24585e-06	2.09543e-06	1.9551e-06	1.82675e-06	1.69501e-06	1.57445e-06	1.46186e-06	6.96891e-05	0.000241322	0.000472256	0.000695481	0.000868744	0.000959346	0.000960071	0.00089953	0.000804432	0.000696142	0.00053645	0.000320105	8.89166e-05	-0.000113775	-0.000267944	-0.000363736	-0.000406484	-0.00041491	-0.000400075	-0.000372517	-0.000344738	-0.000318141	-0.000294343	-0.00027744	-0.000263557	-0.000251731	-0.000243989	-0.00023626	-0.00022835	-0.000222333	-0.000215003	-0.000207113	-0.000200652	-0.000192933	-0.000185125	-0.000178777	-0.00017144	-0.000164411	-0.000158737	-0.000152184	-0.000146112	-0.000141156	-0.000135347	-0.000130093	-0.000125705	-0.000120505	-0.000115911	-0.000111973	-0.000107296	-0.000103265	-9.97155e-05	-9.55168e-05	-9.19856e-05	-8.87858e-05	-8.50306e-05	-8.19422e-05	-7.90562e-05	-7.57073e-05	-7.30066e-05	-7.03999e-05	-6.74199e-05	-6.50559e-05	-6.26981e-05	-6.00519e-05	-5.79798e-05	-5.58451e-05	-5.35005e-05	-5.16814e-05	-4.97478e-05	-4.76754e-05	-4.60753e-05	-4.43239e-05	-4.24963e-05	-4.10854e-05	-3.94996e-05	-3.78913e-05	-3.6644e-05	-3.52091e-05	-3.37967e-05	-3.26908e-05	-3.13938e-05	-3.01556e-05	-2.91722e-05	-2.80013e-05	-2.69177e-05	-2.60403e-05	-2.4985e-05	-2.40379e-05	-2.32527e-05	-2.23034e-05	-2.14765e-05	-2.07717e-05	-1.99195e-05	-1.9198e-05
0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.4533e-06	6.02891e-06	1.37499e-05	2.68989e-05	4.4823e-05	7.01063e-05	0.000101275	0.00013636	0.000175632	0.000215497	0.000252631	0.000288545	0.000318652	0.000344913	0.000365583	0.000377163	0.000382699	0.000380026	0.000370403	0.000357555	0.000340208	0.000321845	0.000304154	0.000285939	0.000270266	0.000256263	0.000243091	0.000232659	0.000222803	0.000213626	0.000206029	0.0001979	0.000190279	0.000183286	0.000175498	0.000168396	0.000161478	0.000154083	0.000147594	0.00014109	0.000134529	0.000128883	0.000123077	0.00011751	0.000112665	0.000107566	0.000102869	9.86298e-05	9.41317e-05	9.01118e-05	8.63195e-05	8.23446e-05	7.8865e-05	7.5446e-05	7.1961e-05	6.89362e-05	6.58665e-05	6.2845e-05	6.02083e-05	5.74716e-05	5.48719e-05	5.25609e-05	5.01357e-05	4.79044e-05	4.58645e-05	4.37265e-05	4.1809e-05	3.99984e-05	3.81244e-05	3.64716e-05	3.48604e-05	3.32277e-05	3.17975e-05	3.03641e-05	2.89495e-05	2.77059e-05	2.64335e-05	2.52127e-05	2.41255e-05	2.29999e-05	2.19489e-05	2.09935e-05	2.00019e-05	1.90974e-05	1.82545e-05	1.73851e-05	1.66059e-05	1.586e-05	1.51016e-05	1.44285e-05	1.37679e-05	1.31091e-05	1.25256e-05	1.19409e-05	1.13707e-05	1.08628e-05	1.03461e-05	9.85394e-06	9.40989e-06	8.95462e-06	8.53038e-06	8.14064e-06	7.7409e-06	7.37527e-06	7.03215e-06	6.68253e-06	6.36708e-06	6.0644e-06	5.75981e-06	5.48704e-06	5.21985e-06	4.95543e-06	4.71887e-06	4.48311e-06	4.25425e-06	4.04837e-06	3.84067e-06	3.64302e-06	3.46323e-06	3.28069e-06	3.1102e-06	2.95268e-06	2.79275e-06	2.6457e-06	2.50737e-06	2.36772e-06	2.24078e-06	2.11911e-06	1.99757e-06	1.88781e-06	1.78073e-06	1.67529e-06	1.58017e-06	-1.71703e-06	-1.27358e-05	-2.54256e-05	-3.4798e-05	-3.86759e-05	-3.08764e-05	-1.19175e-05	1.71556e-05	5.74563e-05	0.000102815	0.000155435	0.000217125	0.000278785	0.0003399	0.000391679	0.00042921	0.000454201	0.000462041	0.000457442	0.00044372	0.000420928	0.000396266	0.000370294	0.000344247	0.000322528	0.000302472	0.000285545	0.000272661	0.0002604	0.000250698	0.000242369	0.000233328	0.000225779	0.000217767	0.000209013	0.00020134	0.000192733	0.000184172	0.00017658	0.000168239	0.000160664	0.000153801	0.000146464	0.000140183	0.000134199	0.000127969	0.000122749	0.000117449	0.000112125	0.000107619	0.000102822	9.82209e-05	9.42153e-05	8.98723e-05	8.59015e-05	8.23106e-05	7.84378e-05	7.50336e-05	7.18172e-05	6.84201e-05	6.55061e-05	6.26267e-05	5.96792e-05	5.71686e-05	5.45904e-05	5.20485e-05	4.98631e-05	4.75589e-05	4.53747e-05	4.34542e-05	4.14056e-05	3.95332e-05	3.78336e-05	3.60256e-05	3.4421e-05	3.29104e-05	3.13268e-05	2.99487e-05	2.86028e-05	2.72253e-05	2.60362e-05	2.48369e-05	2.36455e-05	2.26133e-05	2.15466e-05	2.05205e-05	1.96187e-05	1.86735e-05	1.77921e-05	1.69996e-05	1.6166e-05	1.54096e-05	1.47099e-05	1.39786e-05	1.33289e-05	1.27091e-05	1.20712e-05	1.15115e-05	1.09617e-05	1.04081e-05	9.92402e-06	9.43649e-06	8.95802e-06	8.53738e-06	8.1059e-06	7.69373e-06	7.32636e-06	6.94568e-06	6.59129e-06	6.26898e-06	5.93447e-06	5.62991e-06	5.34609e-06	5.05346e-06	4.79146e-06	4.54093e-06	4.2861e-06	4.0602e-06	3.83884e-06	3.61788e-06	3.42247e-06	3.22697e-06	3.03607e-06	2.8664e-06	2.69402e-06	2.52956e-06	2.38164e-06	2.23009e-06	2.08865e-06	1.95923e-06	1.82645e-06	1.70489e-06	1.59132e-06	6.98312e-05	0.000241494	0.000472489	0.000695799	0.000869141	0.00095979	0.00096051	0.000899897	0.00080467	0.00069622	0.000536337	0.000319782	8.83772e-05	-0.000114513	-0.000268838	-0.000364738	-0.000407547	-0.00041599	-0.000401145	-0.000373559	-0.000345738	-0.000319096	-0.000295253	-0.000278305	-0.000264381	-0.000252518	-0.00024474	-0.000236978	-0.000229038	-0.000222991	-0.000215633	-0.000207716	-0.000201228	-0.000193484	-0.000185652	-0.000179279	-0.000171919	-0.000164868	-0.000159172	-0.000152599	-0.000146507	-0.000141532	-0.000135705	-0.000130433	-0.000126028	-0.000120812	-0.000116202	-0.000112249	-0.000107558	-0.000103513	-9.99496e-05	-9.57383e-05	-9.21946e-05	-8.89827e-05	-8.52164e-05	-8.21169e-05	-7.92202e-05	-7.58614e-05	-7.31508e-05	-7.05347e-05	-6.75459e-05	-6.51731e-05	-6.28069e-05	-6.01529e-05	-5.80731e-05	-5.59309e-05	-5.35795e-05	-5.17534e-05	-4.98133e-05	-4.77348e-05	-4.61285e-05	-4.43713e-05	-4.25383e-05	-4.1122e-05	-3.95311e-05	-3.7918e-05	-3.66659e-05	-3.52265e-05	-3.38098e-05	-3.26997e-05	-3.13988e-05	-3.01568e-05	-2.91696e-05	-2.79953e-05	-2.69083e-05	-2.60276e-05	-2.49693e-05	-2.40193e-05	-2.32311e-05	-2.22792e-05	-2.14496e-05	-2.07423e-05	-1.98877e-05	-1.91639e-05
0.905	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.50551e-06	6.20091e-06	1.40901e-05	2.74343e-05	4.55671e-05	7.1063e-05	0.000102444	0.000137741	0.00017722	0.000217288	0.000254567	0.000290552	0.000320674	0.000346917	0.000367548	0.00037908	0.00038456	0.000381827	0.000372141	0.000359227	0.000341815	0.000323386	0.000305629	0.000287352	0.000271619	0.000257558	0.000244332	0.000233848	0.000223943	0.00021472	0.000207079	0.000198908	0.000191246	0.000184215	0.00017639	0.000169252	0.0001623	0.000154872	0.000148352	0.000141817	0.000135228	0.000129554	0.000123722	0.00011813	0.00011326	0.000108138	0.000103418	9.91581e-05	9.46397e-05	9.06004e-05	8.67894e-05	8.27968e-05	7.93e-05	7.58647e-05	7.23642e-05	6.93243e-05	6.62404e-05	6.32052e-05	6.05553e-05	5.78061e-05	5.51945e-05	5.28719e-05	5.04357e-05	4.81939e-05	4.61439e-05	4.39964e-05	4.20697e-05	4.02502e-05	3.83678e-05	3.67069e-05	3.5088e-05	3.34479e-05	3.20106e-05	3.05704e-05	2.91494e-05	2.78995e-05	2.66212e-05	2.53948e-05	2.43021e-05	2.31713e-05	2.21152e-05	2.11551e-05	2.0159e-05	1.92501e-05	1.84029e-05	1.75295e-05	1.67464e-05	1.59969e-05	1.52349e-05	1.45584e-05	1.38947e-05	1.32327e-05	1.26463e-05	1.20587e-05	1.14858e-05	1.09753e-05	1.04561e-05	9.96147e-06	9.51511e-06	9.05763e-06	8.63126e-06	8.23948e-06	7.83779e-06	7.47029e-06	7.12537e-06	6.77403e-06	6.45691e-06	6.15264e-06	5.84653e-06	5.57229e-06	5.30369e-06	5.03792e-06	4.80005e-06	4.56304e-06	4.33298e-06	4.12595e-06	3.91714e-06	3.71842e-06	3.53759e-06	3.35407e-06	3.18262e-06	3.02419e-06	2.86337e-06	2.71547e-06	2.57632e-06	2.43587e-06	2.30817e-06	2.18576e-06	2.06351e-06	1.95307e-06	1.84533e-06	1.73925e-06	1.6435e-06	-1.59748e-06	-1.24864e-05	-2.49945e-05	-3.41562e-05	-3.7808e-05	-2.97767e-05	-1.05828e-05	1.87273e-05	5.92643e-05	0.000104859	0.000157654	0.000219442	0.00028114	0.000342254	0.00039401	0.000431505	0.000456445	0.000464227	0.000459561	0.000445766	0.000422898	0.000398156	0.000372105	0.000345982	0.000324188	0.000304062	0.000287068	0.000274121	0.000261802	0.000252044	0.000243663	0.000234572	0.000226976	0.000218918	0.00021012	0.000202406	0.000193758	0.000185157	0.000177528	0.00016915	0.00016154	0.000154644	0.000147275	0.000140963	0.00013495	0.000128693	0.000123446	0.00011812	0.000112772	0.000108242	0.000103423	9.8801e-05	9.47747e-05	9.04122e-05	8.64225e-05	8.28135e-05	7.89236e-05	7.55028e-05	7.22705e-05	6.88584e-05	6.59297e-05	6.30364e-05	6.00759e-05	5.75524e-05	5.4962e-05	5.24085e-05	5.02119e-05	4.7897e-05	4.57026e-05	4.37722e-05	4.17143e-05	3.98329e-05	3.81247e-05	3.63085e-05	3.4696e-05	3.31778e-05	3.1587e-05	3.02019e-05	2.88494e-05	2.74656e-05	2.62704e-05	2.50653e-05	2.38683e-05	2.28307e-05	2.17588e-05	2.07278e-05	1.98213e-05	1.88715e-05	1.79858e-05	1.71891e-05	1.63515e-05	1.55913e-05	1.48879e-05	1.41531e-05	1.35e-05	1.28769e-05	1.22359e-05	1.16733e-05	1.11206e-05	1.05642e-05	1.00775e-05	9.58743e-06	9.10652e-06	8.68352e-06	8.24979e-06	7.83545e-06	7.46598e-06	7.08331e-06	6.72698e-06	6.4028e-06	6.06652e-06	5.76022e-06	5.47474e-06	5.18052e-06	4.91698e-06	4.66496e-06	4.40871e-06	4.18143e-06	3.95873e-06	3.73649e-06	3.53984e-06	3.34314e-06	3.15109e-06	2.9803e-06	2.80685e-06	2.64135e-06	2.49241e-06	2.33989e-06	2.19751e-06	2.06716e-06	1.93351e-06	1.81108e-06	1.69668e-06	6.99473e-05	0.000241636	0.000472682	0.000696065	0.000869475	0.000960163	0.00096088	0.000900205	0.000804869	0.000696281	0.000536235	0.0003195	8.79112e-05	-0.000115149	-0.000269607	-0.000365598	-0.000408459	-0.000416918	-0.000402064	-0.000374453	-0.000346597	-0.000319917	-0.000296035	-0.000279049	-0.000265089	-0.000253194	-0.000245386	-0.000237596	-0.000229631	-0.000223558	-0.000216175	-0.000208236	-0.000201725	-0.000193959	-0.000186106	-0.000179713	-0.000172333	-0.000165263	-0.000159549	-0.000152957	-0.000146849	-0.000141857	-0.000136015	-0.000130728	-0.000126308	-0.000121078	-0.000116455	-0.000112489	-0.000107785	-0.000103728	-0.000100154	-9.59317e-05	-9.23772e-05	-8.9155e-05	-8.53792e-05	-8.22702e-05	-7.93643e-05	-7.59971e-05	-7.3278e-05	-7.06538e-05	-6.76575e-05	-6.52772e-05	-6.29039e-05	-6.02433e-05	-5.81567e-05	-5.60082e-05	-5.36509e-05	-5.18189e-05	-4.98732e-05	-4.77895e-05	-4.61779e-05	-4.44158e-05	-4.25781e-05	-4.11571e-05	-3.95619e-05	-3.79447e-05	-3.66885e-05	-3.52453e-05	-3.3825e-05	-3.27112e-05	-3.14069e-05	-3.01617e-05	-2.91713e-05	-2.7994e-05	-2.69042e-05	-2.60206e-05	-2.49598e-05	-2.40072e-05	-2.32166e-05	-2.22624e-05	-2.14306e-05	-2.0721e-05	-1.98645e-05	-1.91387e-05
0.91	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.55771e-06	6.3729e-06	1.44303e-05	2.79697e-05	4.63113e-05	7.20197e-05	0.000103614	0.000139122	0.000178809	0.00021908	0.000256503	0.000292558	0.000322697	0.00034892	0.000369513	0.000380997	0.000386422	0.000383628	0.00037388	0.0003609	0.000343422	0.000324927	0.000307105	0.000288765	0.000272972	0.000258853	0.000245573	0.000235037	0.000225084	0.000215814	0.000208128	0.000199916	0.000192214	0.000185144	0.000177282	0.000170109	0.000163122	0.000155662	0.00014911	0.000142545	0.000135927	0.000130225	0.000124366	0.000118749	0.000113855	0.00010871	0.000103968	9.96863e-05	9.51477e-05	9.10889e-05	8.72592e-05	8.3249e-05	7.97351e-05	7.62834e-05	7.27674e-05	6.97125e-05	6.66142e-05	6.35654e-05	6.09023e-05	5.81406e-05	5.5517e-05	5.31829e-05	5.07358e-05	4.84835e-05	4.64233e-05	4.42663e-05	4.23303e-05	4.05019e-05	3.86112e-05	3.69422e-05	3.53155e-05	3.36681e-05	3.22237e-05	3.07768e-05	2.93492e-05	2.80931e-05	2.68089e-05	2.55768e-05	2.44786e-05	2.33426e-05	2.22816e-05	2.13166e-05	2.0316e-05	1.94027e-05	1.85513e-05	1.7674e-05	1.6887e-05	1.61338e-05	1.53683e-05	1.46884e-05	1.40214e-05	1.33563e-05	1.27669e-05	1.21765e-05	1.16008e-05	1.10877e-05	1.0566e-05	1.0069e-05	9.62032e-06	9.16064e-06	8.73215e-06	8.33832e-06	7.93469e-06	7.56531e-06	7.21858e-06	6.86553e-06	6.54675e-06	6.24089e-06	5.93325e-06	5.65754e-06	5.38753e-06	5.12041e-06	4.88123e-06	4.64298e-06	4.41172e-06	4.20352e-06	3.99361e-06	3.79382e-06	3.61195e-06	3.42745e-06	3.25504e-06	3.09569e-06	2.93399e-06	2.78524e-06	2.64526e-06	2.50402e-06	2.37556e-06	2.25241e-06	2.12945e-06	2.01832e-06	1.90992e-06	1.8032e-06	1.70683e-06	-1.47794e-06	-1.22371e-05	-2.45635e-05	-3.35144e-05	-3.69401e-05	-2.8677e-05	-9.24801e-06	2.0299e-05	6.10722e-05	0.000106903	0.000159874	0.000221758	0.000283494	0.000344608	0.000396342	0.000433799	0.000458689	0.000466413	0.00046168	0.000447812	0.000424868	0.000400047	0.000373917	0.000347717	0.000325848	0.000305652	0.000288591	0.000275581	0.000263204	0.00025339	0.000244957	0.000235817	0.000228173	0.000220069	0.000211228	0.000203471	0.000194782	0.000186143	0.000178475	0.000170062	0.000162417	0.000155487	0.000148087	0.000141744	0.000135702	0.000129417	0.000124143	0.000118792	0.00011342	0.000108866	0.000104025	9.93811e-05	9.53341e-05	9.09521e-05	8.69436e-05	8.33164e-05	7.94094e-05	7.5972e-05	7.27238e-05	6.92967e-05	6.63534e-05	6.34462e-05	6.04725e-05	5.79362e-05	5.53337e-05	5.27685e-05	5.05606e-05	4.82352e-05	4.60306e-05	4.40903e-05	4.20231e-05	4.01327e-05	3.84158e-05	3.65914e-05	3.4971e-05	3.34452e-05	3.18473e-05	3.04552e-05	2.9096e-05	2.77059e-05	2.65046e-05	2.52936e-05	2.4091e-05	2.3048e-05	2.19711e-05	2.09352e-05	2.00238e-05	1.90695e-05	1.81795e-05	1.73786e-05	1.65371e-05	1.5773e-05	1.50659e-05	1.43277e-05	1.36711e-05	1.30448e-05	1.24007e-05	1.1835e-05	1.12795e-05	1.07203e-05	1.0231e-05	9.73837e-06	9.25502e-06	8.82966e-06	8.39368e-06	7.97717e-06	7.6056e-06	7.22093e-06	6.86267e-06	6.53662e-06	6.19856e-06	5.89054e-06	5.60339e-06	5.30759e-06	5.0425e-06	4.78899e-06	4.53132e-06	4.30265e-06	4.07863e-06	3.85511e-06	3.65722e-06	3.45932e-06	3.26612e-06	3.0942e-06	2.91967e-06	2.75313e-06	2.60318e-06	2.44969e-06	2.30636e-06	2.1751e-06	2.04056e-06	1.91727e-06	1.80204e-06	7.00634e-05	0.000241778	0.000472875	0.000696331	0.000869808	0.000960537	0.000961249	0.000900514	0.000805067	0.000696342	0.000536133	0.000319218	8.74453e-05	-0.000115784	-0.000270376	-0.000366459	-0.000409372	-0.000417847	-0.000402983	-0.000375348	-0.000347456	-0.000320737	-0.000296817	-0.000279793	-0.000265798	-0.000253871	-0.000246032	-0.000238214	-0.000230223	-0.000224124	-0.000216718	-0.000208756	-0.000202222	-0.000194434	-0.00018656	-0.000180146	-0.000172747	-0.000165658	-0.000159925	-0.000153316	-0.000147191	-0.000142182	-0.000136325	-0.000131023	-0.000126588	-0.000121345	-0.000116708	-0.000112728	-0.000108013	-0.000103944	-0.000100358	-9.6125e-05	-9.25599e-05	-8.93274e-05	-8.5542e-05	-8.24235e-05	-7.95084e-05	-7.61328e-05	-7.34053e-05	-7.07729e-05	-6.77692e-05	-6.53813e-05	-6.30008e-05	-6.03336e-05	-5.82403e-05	-5.60855e-05	-5.37223e-05	-5.18843e-05	-4.99331e-05	-4.78441e-05	-4.62273e-05	-4.44603e-05	-4.2618e-05	-4.11923e-05	-3.95928e-05	-3.79714e-05	-3.67111e-05	-3.52641e-05	-3.38401e-05	-3.27227e-05	-3.14151e-05	-3.01666e-05	-2.91729e-05	-2.79928e-05	-2.69001e-05	-2.60137e-05	-2.49503e-05	-2.39951e-05	-2.3202e-05	-2.22455e-05	-2.14115e-05	-2.06998e-05	-1.98412e-05	-1.91135e-05
0.915	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.60991e-06	6.54489e-06	1.47705e-05	2.85052e-05	4.70554e-05	7.29764e-05	0.000104784	0.000140504	0.000180397	0.000220871	0.00025844	0.000294565	0.000324719	0.000350924	0.000371478	0.000382915	0.000388283	0.000385429	0.000375618	0.000362572	0.000345029	0.000326468	0.000308581	0.000290179	0.000274325	0.000260148	0.000246814	0.000236226	0.000226224	0.000216908	0.000209178	0.000200923	0.000193182	0.000186073	0.000178174	0.000170965	0.000163945	0.000156452	0.000149868	0.000143273	0.000136626	0.000130896	0.000125011	0.000119368	0.00011445	0.000109282	0.000104517	0.000100214	9.56558e-05	9.15775e-05	8.77291e-05	8.37012e-05	8.01701e-05	7.67021e-05	7.31706e-05	7.01006e-05	6.6988e-05	6.39256e-05	6.12493e-05	5.84751e-05	5.58396e-05	5.34938e-05	5.10359e-05	4.8773e-05	4.67028e-05	4.45361e-05	4.25909e-05	4.07537e-05	3.88546e-05	3.71775e-05	3.55431e-05	3.38883e-05	3.24368e-05	3.09831e-05	2.95491e-05	2.82867e-05	2.69966e-05	2.57588e-05	2.46552e-05	2.3514e-05	2.2448e-05	2.14782e-05	2.0473e-05	1.95553e-05	1.86997e-05	1.78184e-05	1.70275e-05	1.62707e-05	1.55016e-05	1.48184e-05	1.41481e-05	1.348e-05	1.28876e-05	1.22943e-05	1.17159e-05	1.12001e-05	1.06759e-05	1.01765e-05	9.72553e-06	9.26364e-06	8.83303e-06	8.43716e-06	8.03159e-06	7.66033e-06	7.3118e-06	6.95703e-06	6.63659e-06	6.32913e-06	6.01998e-06	5.74279e-06	5.47137e-06	5.2029e-06	4.96242e-06	4.72291e-06	4.49046e-06	4.2811e-06	4.07007e-06	3.86921e-06	3.68632e-06	3.50082e-06	3.32746e-06	3.16719e-06	3.00461e-06	2.855e-06	2.7142e-06	2.57218e-06	2.44295e-06	2.31906e-06	2.19539e-06	2.08357e-06	1.97451e-06	1.86715e-06	1.77017e-06	-1.35839e-06	-1.19878e-05	-2.41324e-05	-3.28726e-05	-3.60721e-05	-2.75773e-05	-7.91326e-06	2.18708e-05	6.28802e-05	0.000108947	0.000162093	0.000224074	0.000285849	0.000346962	0.000398673	0.000436093	0.000460933	0.000468599	0.0004638	0.000449858	0.000426838	0.000401938	0.000375729	0.000349452	0.000327508	0.000307242	0.000290115	0.000277042	0.000264606	0.000254737	0.00024625	0.000237061	0.000229369	0.00022122	0.000212336	0.000204536	0.000195807	0.000187128	0.000179423	0.000170973	0.000163294	0.00015633	0.000148898	0.000142525	0.000136453	0.000130141	0.00012484	0.000119463	0.000114067	0.00010949	0.000104626	9.99612e-05	9.58935e-05	9.14919e-05	8.74646e-05	8.38192e-05	7.98951e-05	7.64412e-05	7.3177e-05	6.97349e-05	6.67771e-05	6.3856e-05	6.08691e-05	5.832e-05	5.57053e-05	5.31286e-05	5.09094e-05	4.85733e-05	4.63585e-05	4.44083e-05	4.23318e-05	4.04324e-05	3.87069e-05	3.68744e-05	3.5246e-05	3.37126e-05	3.21075e-05	3.07085e-05	2.93426e-05	2.79462e-05	2.67387e-05	2.55219e-05	2.43138e-05	2.32653e-05	2.21833e-05	2.11425e-05	2.02264e-05	1.92676e-05	1.83732e-05	1.75682e-05	1.67226e-05	1.59547e-05	1.52439e-05	1.45022e-05	1.38422e-05	1.32127e-05	1.25655e-05	1.19968e-05	1.14384e-05	1.08765e-05	1.03845e-05	9.88931e-06	9.40353e-06	8.9758e-06	8.53756e-06	8.11889e-06	7.74522e-06	7.35855e-06	6.99836e-06	6.67045e-06	6.3306e-06	6.02086e-06	5.73204e-06	5.43465e-06	5.16801e-06	4.91302e-06	4.65393e-06	4.42388e-06	4.19852e-06	3.97372e-06	3.77459e-06	3.57549e-06	3.38114e-06	3.2081e-06	3.0325e-06	2.86491e-06	2.71395e-06	2.55948e-06	2.41521e-06	2.28303e-06	2.14761e-06	2.02347e-06	1.9074e-06	7.01795e-05	0.000241919	0.000473068	0.000696597	0.000870142	0.000960911	0.000961619	0.000900822	0.000805266	0.000696402	0.000536031	0.000318937	8.69793e-05	-0.00011642	-0.000271145	-0.00036732	-0.000410284	-0.000418775	-0.000403902	-0.000376243	-0.000348315	-0.000321558	-0.000297599	-0.000280537	-0.000266507	-0.000254548	-0.000246678	-0.000238832	-0.000230815	-0.000224691	-0.000217261	-0.000209276	-0.000202719	-0.00019491	-0.000187015	-0.00018058	-0.000173161	-0.000166053	-0.000160301	-0.000153675	-0.000147533	-0.000142507	-0.000136634	-0.000131317	-0.000126868	-0.000121611	-0.000116961	-0.000112968	-0.000108241	-0.00010416	-0.000100562	-9.63183e-05	-9.27426e-05	-8.94997e-05	-8.57048e-05	-8.25768e-05	-7.96526e-05	-7.62685e-05	-7.35325e-05	-7.0892e-05	-6.78808e-05	-6.54855e-05	-6.30978e-05	-6.04239e-05	-5.83239e-05	-5.61628e-05	-5.37937e-05	-5.19498e-05	-4.9993e-05	-4.78988e-05	-4.62766e-05	-4.45048e-05	-4.26578e-05	-4.12275e-05	-3.96236e-05	-3.79982e-05	-3.67337e-05	-3.52829e-05	-3.38552e-05	-3.27342e-05	-3.14232e-05	-3.01716e-05	-2.91746e-05	-2.79915e-05	-2.6896e-05	-2.60067e-05	-2.49407e-05	-2.39831e-05	-2.31874e-05	-2.22287e-05	-2.13925e-05	-2.06785e-05	-1.9818e-05	-1.90883e-05
0.92	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.6561e-06	6.6971e-06	1.50716e-05	2.8979e-05	4.7714e-05	7.38232e-05	0.000105819	0.000141726	0.000181803	0.000222457	0.000260153	0.000296341	0.000326509	0.000352697	0.000373217	0.000384611	0.00038993	0.000387023	0.000377156	0.000364052	0.000346451	0.000327831	0.000309886	0.000291429	0.000275521	0.000261294	0.000247912	0.000237277	0.000227232	0.000217876	0.000210106	0.000201815	0.000194038	0.000186894	0.000178963	0.000171723	0.000164672	0.00015715	0.000150538	0.000143916	0.000137244	0.000131489	0.00012558	0.000119915	0.000114975	0.000109787	0.000105003	0.000100681	9.61043e-05	9.20087e-05	8.81438e-05	8.41002e-05	8.0554e-05	7.70715e-05	7.35262e-05	7.04429e-05	6.73177e-05	6.42432e-05	6.15552e-05	5.877e-05	5.61238e-05	5.37678e-05	5.13002e-05	4.9028e-05	4.69488e-05	4.47737e-05	4.28203e-05	4.09753e-05	3.90687e-05	3.73845e-05	3.57432e-05	3.40819e-05	3.26241e-05	3.11644e-05	2.97246e-05	2.84568e-05	2.71613e-05	2.59186e-05	2.48101e-05	2.36643e-05	2.25939e-05	2.16198e-05	2.06106e-05	1.9689e-05	1.88297e-05	1.79449e-05	1.71506e-05	1.63904e-05	1.56183e-05	1.4932e-05	1.42589e-05	1.3588e-05	1.29929e-05	1.23972e-05	1.18164e-05	1.12982e-05	1.07718e-05	1.02703e-05	9.81725e-06	9.35341e-06	8.92092e-06	8.52324e-06	8.11594e-06	7.74303e-06	7.39289e-06	7.0366e-06	6.71469e-06	6.40582e-06	6.09532e-06	5.81683e-06	5.54416e-06	5.2745e-06	5.03285e-06	4.79224e-06	4.55872e-06	4.34833e-06	4.13633e-06	3.93452e-06	3.75071e-06	3.56434e-06	3.39014e-06	3.22904e-06	3.06569e-06	2.91532e-06	2.77379e-06	2.63106e-06	2.50116e-06	2.37662e-06	2.25232e-06	2.13989e-06	2.03024e-06	1.92232e-06	1.82478e-06	-1.25404e-06	-1.17685e-05	-2.37523e-05	-3.2306e-05	-3.53053e-05	-2.66054e-05	-6.7333e-06	2.32605e-05	6.4479e-05	0.000110754	0.000164056	0.000226122	0.000287932	0.000349044	0.000400735	0.000438122	0.000462918	0.000470531	0.000465673	0.000451667	0.00042858	0.000403609	0.00037733	0.000350986	0.000328976	0.000308647	0.000291461	0.000278332	0.000265844	0.000255926	0.000247393	0.00023816	0.000230426	0.000222237	0.000213314	0.000205476	0.000196711	0.000187998	0.000180259	0.000171778	0.000164067	0.000157074	0.000149614	0.000143214	0.000137116	0.000130779	0.000125454	0.000120055	0.000114637	0.000110039	0.000105156	0.000100472	9.63857e-05	9.19669e-05	8.79229e-05	8.42615e-05	8.03222e-05	7.68536e-05	7.35753e-05	7.01199e-05	6.71492e-05	6.42158e-05	6.12171e-05	5.86567e-05	5.60313e-05	5.34443e-05	5.12151e-05	4.88696e-05	4.66458e-05	4.46869e-05	4.26021e-05	4.06947e-05	3.89616e-05	3.71218e-05	3.54864e-05	3.39463e-05	3.23348e-05	3.09296e-05	2.95579e-05	2.81559e-05	2.69429e-05	2.57209e-05	2.45079e-05	2.34546e-05	2.2368e-05	2.13229e-05	2.04026e-05	1.94398e-05	1.85416e-05	1.77328e-05	1.68837e-05	1.61125e-05	1.53984e-05	1.46535e-05	1.39906e-05	1.33581e-05	1.27082e-05	1.21369e-05	1.15759e-05	1.10116e-05	1.05172e-05	1.00198e-05	9.53185e-06	9.10203e-06	8.6618e-06	8.2412e-06	7.86568e-06	7.47723e-06	7.11534e-06	6.78577e-06	6.44434e-06	6.13307e-06	5.84278e-06	5.54398e-06	5.27598e-06	5.01967e-06	4.75932e-06	4.52804e-06	4.3015e-06	4.07557e-06	3.87533e-06	3.67518e-06	3.47981e-06	3.30578e-06	3.12922e-06	2.96071e-06	2.80886e-06	2.65352e-06	2.50842e-06	2.37543e-06	2.23922e-06	2.11431e-06	1.99751e-06	7.0279e-05	0.000242042	0.000473235	0.000696829	0.000870434	0.000961238	0.000961943	0.000901092	0.000805438	0.000696453	0.000535938	0.000318684	8.65639e-05	-0.000116985	-0.000271829	-0.000368085	-0.000411095	-0.000419599	-0.000404719	-0.000377037	-0.000349079	-0.000322287	-0.000298295	-0.000281198	-0.000267137	-0.00025515	-0.000247252	-0.000239382	-0.000231342	-0.000225195	-0.000217744	-0.000209739	-0.000203161	-0.000195333	-0.00018742	-0.000180966	-0.00017353	-0.000166405	-0.000160636	-0.000153995	-0.000147838	-0.000142797	-0.000136911	-0.000131581	-0.000127118	-0.000121849	-0.000117187	-0.000113183	-0.000108445	-0.000104353	-0.000100745	-9.64919e-05	-9.29067e-05	-8.96546e-05	-8.58513e-05	-8.27149e-05	-7.97826e-05	-7.6391e-05	-7.36475e-05	-7.09999e-05	-6.7982e-05	-6.558e-05	-6.3186e-05	-6.05062e-05	-5.84003e-05	-5.62336e-05	-5.38593e-05	-5.20101e-05	-5.00483e-05	-4.79495e-05	-4.63227e-05	-4.45465e-05	-4.26954e-05	-4.12609e-05	-3.96532e-05	-3.80241e-05	-3.6756e-05	-3.53018e-05	-3.3871e-05	-3.27467e-05	-3.14327e-05	-3.01782e-05	-2.91784e-05	-2.79927e-05	-2.68946e-05	-2.60029e-05	-2.49346e-05	-2.39747e-05	-2.31768e-05	-2.22161e-05	-2.13779e-05	-2.0662e-05	-1.97997e-05	-1.90683e-05
0.925	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.69928e-06	6.83941e-06	1.53531e-05	2.94222e-05	4.83298e-05	7.4615e-05	0.000106788	0.000142869	0.000183118	0.000223939	0.000261756	0.000298001	0.000328183	0.000354355	0.000374844	0.000386198	0.00039147	0.000388513	0.000378594	0.000365436	0.00034778	0.000329106	0.000311107	0.000292598	0.00027664	0.000262365	0.000248938	0.00023826	0.000228175	0.00021878	0.000210974	0.000202648	0.000194837	0.000187662	0.0001797	0.00017243	0.000165351	0.000157802	0.000151164	0.000144517	0.000137821	0.000132043	0.000126112	0.000120426	0.000115466	0.000110258	0.000105456	0.000101116	9.65231e-05	9.24114e-05	8.8531e-05	8.44727e-05	8.09123e-05	7.74163e-05	7.38582e-05	7.07624e-05	6.76253e-05	6.45395e-05	6.18405e-05	5.9045e-05	5.63889e-05	5.40234e-05	5.15466e-05	4.92658e-05	4.71782e-05	4.49952e-05	4.30341e-05	4.11817e-05	3.92682e-05	3.75773e-05	3.59295e-05	3.42622e-05	3.27984e-05	3.13331e-05	2.98881e-05	2.8615e-05	2.73147e-05	2.60672e-05	2.49542e-05	2.38041e-05	2.27295e-05	2.17515e-05	2.07385e-05	1.98133e-05	1.89505e-05	1.80623e-05	1.72649e-05	1.65016e-05	1.57266e-05	1.50375e-05	1.43617e-05	1.36883e-05	1.30907e-05	1.24926e-05	1.19095e-05	1.13892e-05	1.08607e-05	1.03572e-05	9.90223e-06	9.43656e-06	9.00232e-06	8.60294e-06	8.19403e-06	7.81956e-06	7.46793e-06	7.11021e-06	6.78692e-06	6.47673e-06	6.16497e-06	5.88526e-06	5.61142e-06	5.34064e-06	5.09791e-06	4.85627e-06	4.62175e-06	4.4104e-06	4.19747e-06	3.99478e-06	3.81011e-06	3.62293e-06	3.44793e-06	3.28607e-06	3.12199e-06	2.97091e-06	2.8287e-06	2.68532e-06	2.55478e-06	2.42963e-06	2.30474e-06	2.19174e-06	2.08154e-06	1.97309e-06	1.87504e-06	-1.15728e-06	-1.15644e-05	-2.33977e-05	-3.17769e-05	-3.45891e-05	-2.56974e-05	-5.63073e-06	2.45592e-05	6.59732e-05	0.000112444	0.000165891	0.000228037	0.000289878	0.00035099	0.000402662	0.000440018	0.000464772	0.000472338	0.000467425	0.000453357	0.000430207	0.000405171	0.000378827	0.000352419	0.000330346	0.000309959	0.000292718	0.000279537	0.000267001	0.000257037	0.00024846	0.000239187	0.000231413	0.000223186	0.000214227	0.000206354	0.000197555	0.00018881	0.000181039	0.000172528	0.000164789	0.000157768	0.000150282	0.000143856	0.000137734	0.000131374	0.000126027	0.000120607	0.000115169	0.000110551	0.000105649	0.000100948	9.68444e-05	9.24095e-05	8.83499e-05	8.46734e-05	8.07199e-05	7.72376e-05	7.39462e-05	7.04783e-05	6.74954e-05	6.45505e-05	6.1541e-05	5.89699e-05	5.63344e-05	5.37378e-05	5.14993e-05	4.9145e-05	4.69127e-05	4.49456e-05	4.28531e-05	4.09383e-05	3.9198e-05	3.73514e-05	3.57095e-05	3.41631e-05	3.25456e-05	3.11346e-05	2.97574e-05	2.83502e-05	2.71321e-05	2.59053e-05	2.46876e-05	2.36299e-05	2.25391e-05	2.14898e-05	2.05656e-05	1.95991e-05	1.86973e-05	1.7885e-05	1.70327e-05	1.62582e-05	1.55411e-05	1.47933e-05	1.41276e-05	1.34924e-05	1.28399e-05	1.22661e-05	1.17027e-05	1.11362e-05	1.06396e-05	1.014e-05	9.65009e-06	9.21831e-06	8.77621e-06	8.35382e-06	7.97656e-06	7.58645e-06	7.22296e-06	6.89184e-06	6.54894e-06	6.23624e-06	5.94457e-06	5.64445e-06	5.37517e-06	5.11763e-06	4.8561e-06	4.62367e-06	4.39603e-06	4.16904e-06	3.96777e-06	3.76663e-06	3.5703e-06	3.39534e-06	3.2179e-06	3.04853e-06	2.89583e-06	2.73969e-06	2.5938e-06	2.46005e-06	2.32311e-06	2.19749e-06	2.07999e-06	7.03704e-05	0.000242154	0.00047339	0.000697044	0.000870705	0.000961543	0.000962244	0.000901342	0.000805598	0.000696499	0.000535849	0.000318447	8.61737e-05	-0.000117516	-0.00027247	-0.000368801	-0.000411855	-0.000420372	-0.000405484	-0.000377782	-0.000349794	-0.00032297	-0.000298946	-0.000281818	-0.000267728	-0.000255714	-0.000247791	-0.000239898	-0.000231836	-0.000225668	-0.000218197	-0.000210173	-0.000203576	-0.00019573	-0.0001878	-0.000181328	-0.000173876	-0.000166736	-0.000160952	-0.000154296	-0.000148125	-0.00014307	-0.000137171	-0.000131829	-0.000127353	-0.000122073	-0.0001174	-0.000113385	-0.000108637	-0.000104535	-0.000100917	-9.66555e-05	-9.30615e-05	-8.98008e-05	-8.59897e-05	-8.28453e-05	-7.99055e-05	-7.65069e-05	-7.37564e-05	-7.11021e-05	-6.8078e-05	-6.56697e-05	-6.32698e-05	-6.05845e-05	-5.84731e-05	-5.63011e-05	-5.39219e-05	-5.20678e-05	-5.01014e-05	-4.79983e-05	-4.63671e-05	-4.45868e-05	-4.27319e-05	-4.12935e-05	-3.96823e-05	-3.80498e-05	-3.67782e-05	-3.53209e-05	-3.3887e-05	-3.27596e-05	-3.14429e-05	-3.01858e-05	-2.91833e-05	-2.79952e-05	-2.68947e-05	-2.60006e-05	-2.49302e-05	-2.39682e-05	-2.31683e-05	-2.22057e-05	-2.13656e-05	-2.06479e-05	-1.9784e-05	-1.90509e-05
0.93	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.74247e-06	6.98172e-06	1.56346e-05	2.98653e-05	4.89457e-05	7.54069e-05	0.000107756	0.000144013	0.000184433	0.000225422	0.000263358	0.000299662	0.000329857	0.000356013	0.00037647	0.000387784	0.00039301	0.000390004	0.000380033	0.00036682	0.000349109	0.000330381	0.000312328	0.000293767	0.000277759	0.000263436	0.000249964	0.000239243	0.000229117	0.000219685	0.000211841	0.000203481	0.000195637	0.00018843	0.000180438	0.000173138	0.00016603	0.000158454	0.00015179	0.000145118	0.000138398	0.000132597	0.000126644	0.000120937	0.000115957	0.00011073	0.000105909	0.000101552	9.69419e-05	9.2814e-05	8.89181e-05	8.48453e-05	8.12706e-05	7.77611e-05	7.41901e-05	7.10818e-05	6.79329e-05	6.48358e-05	6.21259e-05	5.932e-05	5.6654e-05	5.42789e-05	5.17931e-05	4.95035e-05	4.74075e-05	4.52166e-05	4.32479e-05	4.13882e-05	3.94678e-05	3.77701e-05	3.61159e-05	3.44425e-05	3.29728e-05	3.15019e-05	3.00515e-05	2.87733e-05	2.7468e-05	2.62158e-05	2.50983e-05	2.39439e-05	2.28652e-05	2.18832e-05	2.08664e-05	1.99376e-05	1.90713e-05	1.81798e-05	1.73791e-05	1.66129e-05	1.58349e-05	1.5143e-05	1.44645e-05	1.37885e-05	1.31885e-05	1.2588e-05	1.20027e-05	1.14802e-05	1.09496e-05	1.04441e-05	9.98721e-06	9.51972e-06	9.08371e-06	8.68263e-06	8.27212e-06	7.89609e-06	7.54296e-06	7.18382e-06	6.85916e-06	6.54764e-06	6.23462e-06	5.95369e-06	5.67868e-06	5.40679e-06	5.16298e-06	4.92029e-06	4.68478e-06	4.47247e-06	4.25862e-06	4.05505e-06	3.86952e-06	3.68151e-06	3.50573e-06	3.3431e-06	3.17829e-06	3.02651e-06	2.88361e-06	2.73958e-06	2.6084e-06	2.48264e-06	2.35717e-06	2.2436e-06	2.13284e-06	2.02386e-06	1.9253e-06	-1.06052e-06	-1.13602e-05	-2.30432e-05	-3.12479e-05	-3.38729e-05	-2.47894e-05	-4.52815e-06	2.5858e-05	6.74674e-05	0.000114133	0.000167726	0.000229951	0.000291825	0.000352936	0.000404589	0.000441914	0.000466627	0.000474144	0.000469176	0.000455048	0.000431835	0.000406733	0.000380323	0.000353852	0.000331717	0.000311272	0.000293976	0.000280742	0.000268158	0.000258148	0.000249527	0.000240213	0.0002324	0.000224135	0.00021514	0.000207232	0.0001984	0.000189622	0.000181819	0.000173279	0.000165511	0.000158462	0.00015095	0.000144498	0.000138352	0.00013197	0.0001266	0.000121158	0.0001157	0.000111063	0.000106143	0.000101424	9.73032e-05	9.2852e-05	8.87768e-05	8.50853e-05	8.11177e-05	7.76215e-05	7.4317e-05	7.08367e-05	6.78417e-05	6.48853e-05	6.18648e-05	5.92831e-05	5.66375e-05	5.40313e-05	5.17835e-05	4.94204e-05	4.71796e-05	4.52044e-05	4.31041e-05	4.11819e-05	3.94344e-05	3.7581e-05	3.59326e-05	3.43798e-05	3.27565e-05	3.13397e-05	2.9957e-05	2.85445e-05	2.73213e-05	2.60897e-05	2.48674e-05	2.38052e-05	2.27101e-05	2.16568e-05	2.07286e-05	1.97584e-05	1.8853e-05	1.80373e-05	1.71816e-05	1.6404e-05	1.56838e-05	1.49331e-05	1.42646e-05	1.36267e-05	1.29716e-05	1.23953e-05	1.18296e-05	1.12607e-05	1.07619e-05	1.02603e-05	9.76833e-06	9.33459e-06	8.89063e-06	8.46644e-06	8.08743e-06	7.69568e-06	7.33058e-06	6.99791e-06	6.65354e-06	6.33941e-06	6.04636e-06	5.74493e-06	5.47437e-06	5.21559e-06	4.95288e-06	4.71931e-06	4.49056e-06	4.26251e-06	4.06021e-06	3.85808e-06	3.6608e-06	3.48491e-06	3.30657e-06	3.13634e-06	2.9828e-06	2.82586e-06	2.67918e-06	2.54467e-06	2.407e-06	2.28067e-06	2.16248e-06	7.04617e-05	0.000242267	0.000473545	0.00069726	0.000870976	0.000961847	0.000962546	0.000901593	0.000805757	0.000696544	0.00053576	0.000318209	8.57835e-05	-0.000118046	-0.000273111	-0.000369518	-0.000412614	-0.000421144	-0.000406249	-0.000378527	-0.000350509	-0.000323653	-0.000299598	-0.000282438	-0.000268318	-0.000256278	-0.00024833	-0.000240414	-0.000232331	-0.000226141	-0.00021865	-0.000210607	-0.000203992	-0.000196127	-0.00018818	-0.000181691	-0.000174223	-0.000167067	-0.000161267	-0.000154597	-0.000148411	-0.000143343	-0.000137431	-0.000132076	-0.000127589	-0.000122298	-0.000117613	-0.000113587	-0.000108829	-0.000104718	-0.00010109	-9.68192e-05	-9.32163e-05	-8.99471e-05	-8.6128e-05	-8.29758e-05	-8.00284e-05	-7.66228e-05	-7.38653e-05	-7.12042e-05	-6.8174e-05	-6.57595e-05	-6.33536e-05	-6.06628e-05	-5.85458e-05	-5.63686e-05	-5.39846e-05	-5.21255e-05	-5.01545e-05	-4.80471e-05	-4.64115e-05	-4.46271e-05	-4.27684e-05	-4.13262e-05	-3.97113e-05	-3.80754e-05	-3.68004e-05	-3.53399e-05	-3.3903e-05	-3.27726e-05	-3.14532e-05	-3.01933e-05	-2.91882e-05	-2.79976e-05	-2.68948e-05	-2.59983e-05	-2.49258e-05	-2.39617e-05	-2.31597e-05	-2.21952e-05	-2.13533e-05	-2.06338e-05	-1.97682e-05	-1.90335e-05
0.935	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.78225e-06	7.11283e-06	1.5894e-05	3.02735e-05	4.95131e-05	7.61364e-05	0.000108648	0.000145066	0.000185644	0.000226788	0.000264835	0.000301192	0.000331399	0.000357541	0.000377968	0.000389246	0.000394429	0.000391377	0.000381358	0.000368095	0.000350334	0.000331555	0.000313452	0.000294844	0.00027879	0.000264423	0.00025091	0.000240149	0.000229986	0.000220518	0.000212641	0.000204248	0.000196374	0.000189137	0.000181117	0.00017379	0.000166656	0.000159056	0.000152367	0.000145672	0.00013893	0.000133108	0.000127135	0.000121409	0.000116409	0.000111165	0.000106327	0.000101954	9.73282e-05	9.31855e-05	8.92753e-05	8.51889e-05	8.16012e-05	7.80792e-05	7.44963e-05	7.13766e-05	6.82168e-05	6.51093e-05	6.23893e-05	5.95739e-05	5.68987e-05	5.45148e-05	5.20207e-05	4.9723e-05	4.76194e-05	4.54211e-05	4.34454e-05	4.15789e-05	3.96521e-05	3.79482e-05	3.62881e-05	3.46091e-05	3.3134e-05	3.16579e-05	3.02026e-05	2.89196e-05	2.76098e-05	2.63533e-05	2.52315e-05	2.40732e-05	2.29907e-05	2.20051e-05	2.09848e-05	2.00526e-05	1.91831e-05	1.82886e-05	1.7485e-05	1.67159e-05	1.59352e-05	1.52407e-05	1.45597e-05	1.38814e-05	1.32791e-05	1.26764e-05	1.2089e-05	1.15645e-05	1.10321e-05	1.05247e-05	1.0066e-05	9.59686e-06	9.15924e-06	8.7566e-06	8.3446e-06	7.96713e-06	7.61263e-06	7.25218e-06	6.92624e-06	6.61352e-06	6.29933e-06	6.01728e-06	5.74119e-06	5.46827e-06	5.22346e-06	4.97982e-06	4.7434e-06	4.53019e-06	4.3155e-06	4.11111e-06	3.92479e-06	3.73603e-06	3.55952e-06	3.39619e-06	3.2307e-06	3.07827e-06	2.93474e-06	2.7901e-06	2.65834e-06	2.53202e-06	2.40601e-06	2.29191e-06	2.18065e-06	2.07118e-06	1.97214e-06	-9.70829e-07	-1.11716e-05	-2.27159e-05	-3.076e-05	-3.32125e-05	-2.39522e-05	-3.51179e-06	2.70551e-05	6.88446e-05	0.00011569	0.000169417	0.000231716	0.000293619	0.00035473	0.000406365	0.000443662	0.000468336	0.00047581	0.00047079	0.000456606	0.000433335	0.000408172	0.000381703	0.000355173	0.000332981	0.000312482	0.000295135	0.000281853	0.000269224	0.000259172	0.000250512	0.00024116	0.00023331	0.00022501	0.000215982	0.000208041	0.000199178	0.000190371	0.000182539	0.000173971	0.000166177	0.000159102	0.000151566	0.000145091	0.000138922	0.000132519	0.000127129	0.000121668	0.000116191	0.000111536	0.000106598	0.000101863	9.77268e-05	9.32608e-05	8.91712e-05	8.54658e-05	8.14852e-05	7.79764e-05	7.46597e-05	7.11679e-05	6.81618e-05	6.51948e-05	6.21642e-05	5.95728e-05	5.69179e-05	5.43028e-05	5.20465e-05	4.96752e-05	4.74267e-05	4.54439e-05	4.33365e-05	4.14074e-05	3.96533e-05	3.77937e-05	3.61392e-05	3.45807e-05	3.29518e-05	3.15297e-05	3.01419e-05	2.87246e-05	2.74968e-05	2.62607e-05	2.50342e-05	2.39678e-05	2.28688e-05	2.18118e-05	2.088e-05	1.99063e-05	1.89976e-05	1.81786e-05	1.732e-05	1.65394e-05	1.58164e-05	1.50631e-05	1.43919e-05	1.37516e-05	1.30941e-05	1.25155e-05	1.19476e-05	1.13766e-05	1.08758e-05	1.03722e-05	9.87841e-06	9.44286e-06	8.99718e-06	8.57134e-06	8.19073e-06	7.79745e-06	7.43088e-06	7.09678e-06	6.75105e-06	6.4356e-06	6.14128e-06	5.83864e-06	5.5669e-06	5.30699e-06	5.04319e-06	4.80856e-06	4.5788e-06	4.34977e-06	4.14652e-06	3.94348e-06	3.74532e-06	3.56857e-06	3.38941e-06	3.21838e-06	3.06407e-06	2.90638e-06	2.75899e-06	2.62378e-06	2.48543e-06	2.35845e-06	2.23962e-06	7.0547e-05	0.000242371	0.000473688	0.000697459	0.000871227	0.000962128	0.000962824	0.000901824	0.000805905	0.000696588	0.000535679	0.000317991	8.54253e-05	-0.000118534	-0.0002737	-0.000370177	-0.000413313	-0.000421855	-0.000406952	-0.000379211	-0.000351167	-0.000324282	-0.000300197	-0.000283008	-0.000268861	-0.000256797	-0.000248825	-0.000240888	-0.000232785	-0.000226576	-0.000219067	-0.000211006	-0.000204373	-0.000196492	-0.000188529	-0.000182024	-0.000174541	-0.000167371	-0.000161556	-0.000154873	-0.000148674	-0.000143594	-0.00013767	-0.000132303	-0.000127805	-0.000122503	-0.000117809	-0.000113772	-0.000109005	-0.000104884	-0.000101248	-9.69689e-05	-9.33579e-05	-9.00808e-05	-8.62545e-05	-8.3095e-05	-8.01406e-05	-7.67286e-05	-7.39646e-05	-7.12974e-05	-6.82614e-05	-6.58411e-05	-6.34298e-05	-6.0734e-05	-5.86119e-05	-5.64299e-05	-5.40413e-05	-5.21777e-05	-5.02025e-05	-4.8091e-05	-4.64514e-05	-4.46633e-05	-4.2801e-05	-4.13552e-05	-3.97371e-05	-3.8098e-05	-3.68198e-05	-3.53565e-05	-3.39168e-05	-3.27836e-05	-3.14616e-05	-3.01993e-05	-2.91917e-05	-2.79989e-05	-2.68939e-05	-2.59952e-05	-2.49207e-05	-2.39547e-05	-2.31508e-05	-2.21846e-05	-2.1341e-05	-2.06198e-05	-1.97527e-05	-1.90165e-05
0.94	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.81524e-06	7.22154e-06	1.61091e-05	3.0612e-05	4.99836e-05	7.67413e-05	0.000109387	0.000145939	0.000186649	0.000227921	0.000266059	0.000302461	0.000332678	0.000358808	0.000379211	0.000390458	0.000395606	0.000392516	0.000382457	0.000369152	0.00035135	0.00033253	0.000314386	0.000295738	0.000279645	0.000265242	0.000251694	0.000240901	0.000230707	0.00022121	0.000213305	0.000204886	0.000196986	0.000189724	0.000181681	0.000174332	0.000167176	0.000159555	0.000152847	0.000146132	0.000139372	0.000133532	0.000127543	0.0001218	0.000116785	0.000111526	0.000106675	0.000102288	9.76495e-05	9.34944e-05	8.95724e-05	8.54749e-05	8.18763e-05	7.8344e-05	7.47513e-05	7.1622e-05	6.84532e-05	6.53371e-05	6.26087e-05	5.97854e-05	5.71027e-05	5.47114e-05	5.22104e-05	4.99062e-05	4.77961e-05	4.55918e-05	4.36102e-05	4.17381e-05	3.9806e-05	3.8097e-05	3.64321e-05	3.47484e-05	3.32688e-05	3.17884e-05	3.0329e-05	2.9042e-05	2.77285e-05	2.64684e-05	2.53432e-05	2.41816e-05	2.30959e-05	2.21072e-05	2.10841e-05	2.01492e-05	1.92769e-05	1.83799e-05	1.75739e-05	1.68024e-05	1.60196e-05	1.53229e-05	1.46399e-05	1.39596e-05	1.33554e-05	1.27509e-05	1.21618e-05	1.16356e-05	1.11016e-05	1.05927e-05	1.01326e-05	9.662e-06	9.22303e-06	8.8191e-06	8.40587e-06	8.02722e-06	7.67157e-06	7.31003e-06	6.98305e-06	6.66931e-06	6.35416e-06	6.07118e-06	5.7942e-06	5.52042e-06	5.27478e-06	5.03035e-06	4.79317e-06	4.57923e-06	4.36384e-06	4.15877e-06	3.9718e-06	3.78241e-06	3.60529e-06	3.44138e-06	3.27533e-06	3.12236e-06	2.97831e-06	2.83318e-06	2.70093e-06	2.57414e-06	2.44768e-06	2.33315e-06	2.22147e-06	2.1116e-06	2.01216e-06	-8.95287e-07	-1.1014e-05	-2.24434e-05	-3.03542e-05	-3.26638e-05	-2.32569e-05	-2.66786e-06	2.80488e-05	6.99877e-05	0.000116983	0.00017082	0.000233181	0.000295108	0.000356218	0.000407839	0.000445113	0.000469755	0.000477192	0.00047213	0.0004579	0.000434581	0.000409368	0.000382848	0.00035627	0.000334031	0.000313487	0.000296098	0.000282776	0.000270111	0.000260023	0.00025133	0.000241947	0.000234066	0.000225738	0.000216682	0.000208715	0.000199826	0.000190994	0.000183138	0.000174548	0.000166731	0.000159635	0.000152079	0.000145585	0.000139397	0.000132976	0.000127569	0.000122092	0.0001166	0.00011193	0.000106979	0.00010223	9.80804e-05	9.36021e-05	8.95006e-05	8.57837e-05	8.17922e-05	7.82729e-05	7.49462e-05	7.1445e-05	6.84296e-05	6.54538e-05	6.24149e-05	5.98153e-05	5.71528e-05	5.45304e-05	5.22669e-05	4.98889e-05	4.76339e-05	4.56449e-05	4.35316e-05	4.15969e-05	3.98372e-05	3.79725e-05	3.6313e-05	3.47497e-05	3.31163e-05	3.16898e-05	3.02977e-05	2.88764e-05	2.76447e-05	2.64049e-05	2.51749e-05	2.41052e-05	2.30029e-05	2.19427e-05	2.10079e-05	2.00314e-05	1.91199e-05	1.82983e-05	1.74371e-05	1.66542e-05	1.59288e-05	1.51733e-05	1.45e-05	1.38576e-05	1.31982e-05	1.26177e-05	1.20479e-05	1.14752e-05	1.09727e-05	1.04675e-05	9.97216e-06	9.53512e-06	9.08801e-06	8.6608e-06	8.27886e-06	7.88431e-06	7.51652e-06	7.18124e-06	6.83439e-06	6.51785e-06	6.22247e-06	5.91882e-06	5.6461e-06	5.38526e-06	5.12055e-06	4.88505e-06	4.65445e-06	4.42461e-06	4.22057e-06	4.01677e-06	3.81788e-06	3.64043e-06	3.46058e-06	3.28889e-06	3.13394e-06	2.97564e-06	2.82765e-06	2.69185e-06	2.55295e-06	2.42542e-06	2.30606e-06	7.06202e-05	0.000242461	0.00047381	0.000697627	0.000871438	0.000962364	0.000963058	0.000902019	0.00080603	0.000696626	0.000535614	0.000317813	8.51309e-05	-0.000118935	-0.000274186	-0.000370721	-0.000413889	-0.000422441	-0.000407533	-0.000379777	-0.00035171	-0.0003248	-0.000300691	-0.000283478	-0.000269309	-0.000257225	-0.000249233	-0.000241278	-0.000233159	-0.000226933	-0.00021941	-0.000211335	-0.000204687	-0.000196793	-0.000188816	-0.000182298	-0.000174802	-0.00016762	-0.000161794	-0.000155099	-0.00014889	-0.000143799	-0.000137866	-0.000132489	-0.000127981	-0.000122671	-0.000117968	-0.000113924	-0.000109148	-0.000105021	-0.000101376	-9.70908e-05	-9.34731e-05	-9.01894e-05	-8.63571e-05	-8.31917e-05	-8.02314e-05	-7.68141e-05	-7.40447e-05	-7.13724e-05	-6.83317e-05	-6.59067e-05	-6.34908e-05	-6.07908e-05	-5.86644e-05	-5.64785e-05	-5.40862e-05	-5.22188e-05	-5.02401e-05	-4.81253e-05	-4.64824e-05	-4.46912e-05	-4.28259e-05	-4.13772e-05	-3.97563e-05	-3.81147e-05	-3.68339e-05	-3.53681e-05	-3.39261e-05	-3.27907e-05	-3.14665e-05	-3.02022e-05	-2.91925e-05	-2.79979e-05	-2.6891e-05	-2.59906e-05	-2.49144e-05	-2.39468e-05	-2.31414e-05	-2.21737e-05	-2.13287e-05	-2.06061e-05	-1.97378e-05	-1.90003e-05
0.945	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.84823e-06	7.33025e-06	1.63241e-05	3.09506e-05	5.04541e-05	7.73463e-05	0.000110127	0.000146813	0.000187653	0.000229053	0.000267283	0.00030373	0.000333957	0.000360075	0.000380454	0.00039167	0.000396783	0.000393655	0.000383556	0.00037021	0.000352366	0.000333504	0.000315319	0.000296632	0.000280501	0.000266061	0.000252479	0.000241653	0.000231428	0.000221902	0.000213968	0.000205523	0.000197598	0.000190312	0.000182245	0.000174873	0.000167696	0.000160054	0.000153326	0.000146592	0.000139814	0.000133956	0.00012795	0.000122192	0.000117162	0.000111888	0.000107022	0.000102622	9.79708e-05	9.38034e-05	8.98696e-05	8.57609e-05	8.21514e-05	7.86088e-05	7.50063e-05	7.18675e-05	6.86896e-05	6.55649e-05	6.28282e-05	5.9997e-05	5.73067e-05	5.49081e-05	5.24002e-05	5.00893e-05	4.79728e-05	4.57625e-05	4.3775e-05	4.18974e-05	3.996e-05	3.82458e-05	3.6576e-05	3.48876e-05	3.34035e-05	3.19189e-05	3.04554e-05	2.91645e-05	2.78472e-05	2.65835e-05	2.54549e-05	2.42899e-05	2.32011e-05	2.22094e-05	2.11834e-05	2.02457e-05	1.93708e-05	1.84712e-05	1.76627e-05	1.6889e-05	1.61039e-05	1.54051e-05	1.472e-05	1.40378e-05	1.34317e-05	1.28254e-05	1.22346e-05	1.17067e-05	1.11711e-05	1.06607e-05	1.01991e-05	9.72714e-06	9.28682e-06	8.8816e-06	8.46713e-06	8.0873e-06	7.73051e-06	7.36788e-06	7.03985e-06	6.7251e-06	6.40899e-06	6.12507e-06	5.8472e-06	5.57257e-06	5.32611e-06	5.08089e-06	4.84295e-06	4.62827e-06	4.41217e-06	4.20643e-06	4.01881e-06	3.82879e-06	3.65107e-06	3.48658e-06	3.31997e-06	3.16646e-06	3.02189e-06	2.87625e-06	2.74352e-06	2.61626e-06	2.48935e-06	2.37438e-06	2.26229e-06	2.15201e-06	2.05218e-06	-8.19745e-07	-1.08564e-05	-2.2171e-05	-2.99485e-05	-3.2115e-05	-2.25616e-05	-1.82393e-06	2.90426e-05	7.11309e-05	0.000118275	0.000172223	0.000234645	0.000296597	0.000357707	0.000409313	0.000446563	0.000471174	0.000478574	0.00047347	0.000459193	0.000435826	0.000410563	0.000383994	0.000357367	0.00033508	0.000314492	0.000297061	0.0002837	0.000270997	0.000260875	0.000252148	0.000242734	0.000234823	0.000226466	0.000217383	0.000209388	0.000200474	0.000191617	0.000183737	0.000175124	0.000167285	0.000160168	0.000152592	0.000146078	0.000139873	0.000133434	0.00012801	0.000122517	0.000117009	0.000112324	0.000107359	0.000102596	9.8434e-05	9.39434e-05	8.983e-05	8.61016e-05	8.20993e-05	7.85695e-05	7.52327e-05	7.1722e-05	6.86974e-05	6.57128e-05	6.26656e-05	6.00579e-05	5.73877e-05	5.47579e-05	5.24873e-05	5.01026e-05	4.78412e-05	4.58459e-05	4.37268e-05	4.17863e-05	4.00212e-05	3.81513e-05	3.64868e-05	3.49186e-05	3.32807e-05	3.18498e-05	3.04535e-05	2.90282e-05	2.77927e-05	2.65492e-05	2.53156e-05	2.42425e-05	2.3137e-05	2.20737e-05	2.11359e-05	2.01565e-05	1.92423e-05	1.8418e-05	1.75543e-05	1.67689e-05	1.60412e-05	1.52835e-05	1.4608e-05	1.39636e-05	1.33022e-05	1.27198e-05	1.21482e-05	1.15738e-05	1.10696e-05	1.05628e-05	1.00659e-05	9.62737e-06	9.17884e-06	8.75026e-06	8.367e-06	7.97118e-06	7.60217e-06	7.26571e-06	6.91772e-06	6.60009e-06	6.30367e-06	5.99901e-06	5.72531e-06	5.46352e-06	5.19792e-06	4.96154e-06	4.73009e-06	4.49945e-06	4.29462e-06	4.09007e-06	3.89044e-06	3.71228e-06	3.53175e-06	3.35941e-06	3.20382e-06	3.04489e-06	2.8963e-06	2.75993e-06	2.62046e-06	2.49239e-06	2.37251e-06	7.06934e-05	0.00024255	0.000473932	0.000697795	0.000871648	0.0009626	0.000963291	0.000902214	0.000806156	0.000696664	0.00053555	0.000317635	8.48365e-05	-0.000119337	-0.000274672	-0.000371265	-0.000414466	-0.000423028	-0.000408114	-0.000380342	-0.000352253	-0.000325319	-0.000301185	-0.000283948	-0.000269757	-0.000257652	-0.000249641	-0.000241668	-0.000233533	-0.000227291	-0.000219752	-0.000211663	-0.000205001	-0.000197093	-0.000189103	-0.000182571	-0.000175064	-0.000167869	-0.000162031	-0.000155326	-0.000149106	-0.000144004	-0.000138061	-0.000132675	-0.000128158	-0.000122839	-0.000118128	-0.000114075	-0.000109292	-0.000105157	-0.000101505	-9.72128e-05	-9.35883e-05	-9.02981e-05	-8.64598e-05	-8.32883e-05	-8.03222e-05	-7.68996e-05	-7.41249e-05	-7.14475e-05	-6.8402e-05	-6.59722e-05	-6.35519e-05	-6.08476e-05	-5.8717e-05	-5.65271e-05	-5.41311e-05	-5.226e-05	-5.02777e-05	-4.81596e-05	-4.65133e-05	-4.4719e-05	-4.28509e-05	-4.13992e-05	-3.97755e-05	-3.81313e-05	-3.68479e-05	-3.53797e-05	-3.39355e-05	-3.27977e-05	-3.14714e-05	-3.0205e-05	-2.91933e-05	-2.79968e-05	-2.68882e-05	-2.5986e-05	-2.49082e-05	-2.3939e-05	-2.31319e-05	-2.21629e-05	-2.13164e-05	-2.05924e-05	-1.97229e-05	-1.89842e-05
0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.88122e-06	7.43897e-06	1.65392e-05	3.12891e-05	5.09246e-05	7.79512e-05	0.000110867	0.000147686	0.000188658	0.000230186	0.000268508	0.000304998	0.000335235	0.000361342	0.000381696	0.000392883	0.000397959	0.000394794	0.000384656	0.000371267	0.000353382	0.000334478	0.000316252	0.000297526	0.000281356	0.00026688	0.000253264	0.000242405	0.000232149	0.000222594	0.000214632	0.00020616	0.00019821	0.000190899	0.00018281	0.000175415	0.000168216	0.000160554	0.000153805	0.000147053	0.000140256	0.000134381	0.000128358	0.000122584	0.000117538	0.000112249	0.00010737	0.000102956	9.82921e-05	9.41123e-05	9.01667e-05	8.60468e-05	8.24266e-05	7.88736e-05	7.52613e-05	7.21129e-05	6.89261e-05	6.57927e-05	6.30476e-05	6.02085e-05	5.75107e-05	5.51048e-05	5.259e-05	5.02724e-05	4.81495e-05	4.59331e-05	4.39399e-05	4.20566e-05	4.01139e-05	3.83946e-05	3.67199e-05	3.50269e-05	3.35383e-05	3.20494e-05	3.05818e-05	2.92869e-05	2.79659e-05	2.66987e-05	2.55665e-05	2.43983e-05	2.33064e-05	2.23116e-05	2.12827e-05	2.03422e-05	1.94647e-05	1.85626e-05	1.77516e-05	1.69755e-05	1.61882e-05	1.54873e-05	1.48002e-05	1.4116e-05	1.3508e-05	1.28999e-05	1.23073e-05	1.17778e-05	1.12406e-05	1.07287e-05	1.02656e-05	9.79227e-06	9.35061e-06	8.9441e-06	8.5284e-06	8.14738e-06	7.78945e-06	7.42574e-06	7.09665e-06	6.78089e-06	6.46382e-06	6.17897e-06	5.90021e-06	5.62472e-06	5.37743e-06	5.13142e-06	4.89272e-06	4.67731e-06	4.46051e-06	4.25409e-06	4.06581e-06	3.87517e-06	3.69685e-06	3.53177e-06	3.3646e-06	3.21055e-06	3.06546e-06	2.91933e-06	2.78611e-06	2.65838e-06	2.53102e-06	2.41562e-06	2.3031e-06	2.19242e-06	2.0922e-06	-7.44204e-07	-1.06988e-05	-2.18985e-05	-2.95427e-05	-3.15663e-05	-2.18663e-05	-9.79997e-07	3.00364e-05	7.2274e-05	0.000119567	0.000173627	0.000236109	0.000298086	0.000359195	0.000410787	0.000448014	0.000472593	0.000479956	0.00047481	0.000460487	0.000437072	0.000411759	0.000385139	0.000358464	0.00033613	0.000315497	0.000298025	0.000284623	0.000271883	0.000261726	0.000252965	0.00024352	0.00023558	0.000227194	0.000218083	0.000210061	0.000201122	0.00019224	0.000184336	0.0001757	0.000167839	0.000160701	0.000153105	0.000146572	0.000140348	0.000133892	0.00012845	0.000122941	0.000117419	0.000112719	0.000107739	0.000102963	9.87876e-05	9.42846e-05	9.01593e-05	8.64195e-05	8.24064e-05	7.88661e-05	7.55192e-05	7.1999e-05	6.89652e-05	6.59718e-05	6.29163e-05	6.03004e-05	5.76225e-05	5.49855e-05	5.27077e-05	5.03163e-05	4.80484e-05	4.60469e-05	4.39219e-05	4.19757e-05	4.02051e-05	3.83301e-05	3.66605e-05	3.50876e-05	3.34451e-05	3.20098e-05	3.06094e-05	2.91801e-05	2.79406e-05	2.66934e-05	2.54563e-05	2.43798e-05	2.3271e-05	2.22046e-05	2.12638e-05	2.02815e-05	1.93646e-05	1.85377e-05	1.76715e-05	1.68837e-05	1.61537e-05	1.53937e-05	1.47161e-05	1.40696e-05	1.34063e-05	1.28219e-05	1.22486e-05	1.16724e-05	1.11665e-05	1.06581e-05	1.01597e-05	9.71963e-06	9.26968e-06	8.83972e-06	8.45513e-06	8.05805e-06	7.68781e-06	7.35017e-06	7.00106e-06	6.68234e-06	6.38486e-06	6.07919e-06	5.80452e-06	5.54179e-06	5.27529e-06	5.03803e-06	4.80574e-06	4.57429e-06	4.36867e-06	4.16336e-06	3.96301e-06	3.78413e-06	3.60293e-06	3.42992e-06	3.27369e-06	3.11415e-06	2.96496e-06	2.828e-06	2.68798e-06	2.55936e-06	2.43895e-06	7.07666e-05	0.00024264	0.000474054	0.000697963	0.000871859	0.000962836	0.000963524	0.000902408	0.000806281	0.000696703	0.000535485	0.000317457	8.45421e-05	-0.000119738	-0.000275158	-0.000371809	-0.000415042	-0.000423614	-0.000408694	-0.000380907	-0.000352796	-0.000325837	-0.000301679	-0.000284417	-0.000270205	-0.00025808	-0.00025005	-0.000242059	-0.000233907	-0.000227649	-0.000220095	-0.000211992	-0.000205314	-0.000197393	-0.00018939	-0.000182845	-0.000175325	-0.000168119	-0.000162269	-0.000155552	-0.000149322	-0.000144209	-0.000138257	-0.000132862	-0.000128335	-0.000123007	-0.000118287	-0.000114226	-0.000109436	-0.000105293	-0.000101634	-9.73347e-05	-9.37035e-05	-9.04067e-05	-8.65624e-05	-8.33849e-05	-8.04131e-05	-7.69851e-05	-7.42051e-05	-7.15225e-05	-6.84723e-05	-6.60378e-05	-6.36129e-05	-6.09044e-05	-5.87696e-05	-5.65757e-05	-5.41759e-05	-5.23011e-05	-5.03153e-05	-4.81939e-05	-4.65443e-05	-4.47469e-05	-4.28758e-05	-4.14211e-05	-3.97948e-05	-3.81479e-05	-3.68619e-05	-3.53914e-05	-3.39448e-05	-3.28047e-05	-3.14763e-05	-3.02079e-05	-2.91942e-05	-2.79958e-05	-2.68854e-05	-2.59813e-05	-2.49019e-05	-2.39311e-05	-2.31225e-05	-2.2152e-05	-2.13041e-05	-2.05788e-05	-1.9708e-05	-1.8968e-05
0.955	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.90594e-06	7.52043e-06	1.67003e-05	3.15427e-05	5.12771e-05	7.84045e-05	0.000111421	0.000148341	0.00018941	0.000231035	0.000269425	0.000305949	0.000336194	0.000362291	0.000382628	0.000393791	0.000398841	0.000395648	0.00038548	0.00037206	0.000354144	0.000335209	0.000316952	0.000298196	0.000281998	0.000267494	0.000253852	0.000242969	0.00023269	0.000223113	0.00021513	0.000206638	0.000198669	0.00019134	0.000183233	0.000175822	0.000168607	0.000160929	0.000154165	0.000147399	0.000140588	0.0001347	0.000128664	0.000122878	0.000117821	0.000112521	0.000107631	0.000103207	9.85339e-05	9.43449e-05	9.03905e-05	8.62622e-05	8.26338e-05	7.90731e-05	7.54535e-05	7.2298e-05	6.91044e-05	6.59646e-05	6.32133e-05	6.03682e-05	5.76647e-05	5.52533e-05	5.27334e-05	5.04108e-05	4.82831e-05	4.60623e-05	4.40646e-05	4.21772e-05	4.02305e-05	3.85074e-05	3.6829e-05	3.51325e-05	3.36405e-05	3.21484e-05	3.06778e-05	2.93799e-05	2.80561e-05	2.67862e-05	2.56514e-05	2.44808e-05	2.33865e-05	2.23894e-05	2.13584e-05	2.04158e-05	1.95363e-05	1.86323e-05	1.78195e-05	1.70417e-05	1.62527e-05	1.55502e-05	1.48615e-05	1.41758e-05	1.35664e-05	1.2957e-05	1.23632e-05	1.18324e-05	1.1294e-05	1.0781e-05	1.03168e-05	9.8424e-06	9.39973e-06	8.99225e-06	8.57563e-06	8.19372e-06	7.83494e-06	7.47041e-06	7.14053e-06	6.82402e-06	6.50623e-06	6.22068e-06	5.94125e-06	5.66512e-06	5.41721e-06	5.17061e-06	4.93134e-06	4.71539e-06	4.49806e-06	4.29113e-06	4.10236e-06	3.91125e-06	3.73248e-06	3.56696e-06	3.39938e-06	3.24492e-06	3.09944e-06	2.95293e-06	2.81935e-06	2.69127e-06	2.56358e-06	2.44785e-06	2.33501e-06	2.22403e-06	2.12352e-06	-6.86269e-07	-1.05794e-05	-2.1693e-05	-2.92374e-05	-3.11538e-05	-2.1344e-05	-3.46319e-07	3.07824e-05	7.31319e-05	0.000120537	0.000174679	0.000237208	0.000299203	0.000360312	0.000411893	0.000449102	0.000473658	0.000480993	0.000475816	0.000461458	0.000438007	0.000412656	0.000386	0.000359288	0.000336919	0.000316252	0.000298748	0.000285317	0.00027255	0.000262366	0.000253581	0.000244112	0.000236149	0.000227741	0.00021861	0.000210568	0.00020161	0.00019271	0.000184788	0.000176134	0.000168257	0.000161103	0.000153492	0.000146944	0.000140706	0.000134237	0.000128783	0.000123262	0.000117728	0.000113017	0.000108027	0.00010324	9.90552e-05	9.4543e-05	9.04087e-05	8.66603e-05	8.26391e-05	7.90909e-05	7.57366e-05	7.22093e-05	6.91685e-05	6.61686e-05	6.31068e-05	6.04849e-05	5.78012e-05	5.51587e-05	5.28756e-05	5.04792e-05	4.82064e-05	4.62002e-05	4.40708e-05	4.21204e-05	4.03457e-05	3.84668e-05	3.67935e-05	3.5217e-05	3.35711e-05	3.21325e-05	3.07289e-05	2.92966e-05	2.80542e-05	2.68043e-05	2.55645e-05	2.44854e-05	2.33743e-05	2.23055e-05	2.13625e-05	2.03781e-05	1.94591e-05	1.86302e-05	1.77621e-05	1.69725e-05	1.62407e-05	1.54791e-05	1.47999e-05	1.41518e-05	1.3487e-05	1.29013e-05	1.23265e-05	1.17491e-05	1.12419e-05	1.07323e-05	1.02327e-05	9.79156e-06	9.34053e-06	8.90955e-06	8.52396e-06	8.12593e-06	7.75478e-06	7.41626e-06	7.0663e-06	6.74676e-06	6.44849e-06	6.14207e-06	5.86667e-06	5.60323e-06	5.33605e-06	5.09814e-06	4.86522e-06	4.63316e-06	4.42695e-06	4.22107e-06	4.02017e-06	3.84077e-06	3.65905e-06	3.48555e-06	3.32883e-06	3.16883e-06	3.01919e-06	2.8818e-06	2.74136e-06	2.61233e-06	2.49152e-06	7.08242e-05	0.00024271	0.000474148	0.000698091	0.00087202	0.000963016	0.000963702	0.000902557	0.000806378	0.000696734	0.00053544	0.000317327	8.43244e-05	-0.000120036	-0.000275519	-0.000372213	-0.000415471	-0.00042405	-0.000409126	-0.000381328	-0.0003532	-0.000326223	-0.000302047	-0.000284767	-0.000270537	-0.000258397	-0.000250353	-0.000242349	-0.000234185	-0.000227915	-0.000220349	-0.000212235	-0.000205547	-0.000197615	-0.000189602	-0.000183047	-0.000175518	-0.000168303	-0.000162444	-0.000155719	-0.000149481	-0.000144361	-0.000138401	-0.000132998	-0.000128465	-0.000123131	-0.000118404	-0.000114337	-0.000109541	-0.000105392	-0.000101728	-9.74236e-05	-9.37873e-05	-9.04857e-05	-8.66369e-05	-8.34549e-05	-8.04787e-05	-7.70468e-05	-7.42627e-05	-7.15763e-05	-6.85226e-05	-6.60845e-05	-6.36563e-05	-6.09447e-05	-5.88067e-05	-5.66097e-05	-5.42072e-05	-5.23296e-05	-5.03411e-05	-4.82173e-05	-4.65652e-05	-4.47654e-05	-4.28922e-05	-4.14353e-05	-3.98069e-05	-3.81581e-05	-3.68701e-05	-3.53978e-05	-3.39495e-05	-3.28076e-05	-3.14777e-05	-3.02077e-05	-2.91925e-05	-2.79927e-05	-2.6881e-05	-2.59756e-05	-2.48949e-05	-2.3923e-05	-2.31131e-05	-2.21416e-05	-2.12927e-05	-2.05663e-05	-1.96945e-05	-1.89536e-05
0.96	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.93066e-06	7.6019e-06	1.68615e-05	3.17964e-05	5.16296e-05	7.88577e-05	0.000111975	0.000148995	0.000190163	0.000231884	0.000270342	0.0003069	0.000337152	0.00036324	0.000383559	0.0003947	0.000399724	0.000396501	0.000386304	0.000372853	0.000354905	0.00033594	0.000317651	0.000298866	0.000282639	0.000268108	0.000254441	0.000243533	0.000233231	0.000223632	0.000215628	0.000207117	0.000199128	0.000191781	0.000183657	0.000176229	0.000168997	0.000161304	0.000154525	0.000147744	0.00014092	0.000135019	0.000128971	0.000123173	0.000118104	0.000112793	0.000107893	0.000103458	9.87757e-05	9.45775e-05	9.06142e-05	8.64776e-05	8.28411e-05	7.92727e-05	7.56457e-05	7.24831e-05	6.92827e-05	6.61364e-05	6.33789e-05	6.0528e-05	5.78188e-05	5.54019e-05	5.28768e-05	5.05492e-05	4.84168e-05	4.61914e-05	4.41893e-05	4.22977e-05	4.03471e-05	3.86201e-05	3.69381e-05	3.52381e-05	3.37428e-05	3.22474e-05	3.07737e-05	2.9473e-05	2.81464e-05	2.68737e-05	2.57364e-05	2.45633e-05	2.34666e-05	2.24673e-05	2.14341e-05	2.04894e-05	1.96079e-05	1.87021e-05	1.78875e-05	1.71078e-05	1.63172e-05	1.56131e-05	1.49229e-05	1.42357e-05	1.36249e-05	1.30141e-05	1.2419e-05	1.1887e-05	1.13474e-05	1.08332e-05	1.0368e-05	9.89252e-06	9.44885e-06	9.0404e-06	8.62286e-06	8.24006e-06	7.88042e-06	7.51508e-06	7.18442e-06	6.86715e-06	6.54864e-06	6.26239e-06	5.98229e-06	5.70553e-06	5.457e-06	5.2098e-06	4.96997e-06	4.75346e-06	4.5356e-06	4.32817e-06	4.13891e-06	3.94734e-06	3.7681e-06	3.60215e-06	3.43415e-06	3.27929e-06	3.13342e-06	2.98653e-06	2.85259e-06	2.72416e-06	2.59613e-06	2.48007e-06	2.36693e-06	2.25564e-06	2.15483e-06	-6.28334e-07	-1.046e-05	-2.14874e-05	-2.8932e-05	-3.07413e-05	-2.08217e-05	2.8736e-07	3.15284e-05	7.39898e-05	0.000121507	0.000175732	0.000238307	0.00030032	0.000361429	0.000412999	0.000450191	0.000474722	0.00048203	0.000476822	0.000462429	0.000438942	0.000413554	0.00038686	0.000360112	0.000337707	0.000317008	0.000299472	0.00028601	0.000273216	0.000263006	0.000254196	0.000244704	0.000236718	0.000228289	0.000219137	0.000211075	0.000202097	0.000193179	0.000185239	0.000176569	0.000168675	0.000161505	0.000153879	0.000147317	0.000141065	0.000134583	0.000129116	0.000123583	0.000118037	0.000113315	0.000108314	0.000103518	9.93227e-05	9.48013e-05	9.06581e-05	8.69011e-05	8.28718e-05	7.93158e-05	7.59539e-05	7.24195e-05	6.93719e-05	6.63653e-05	6.32973e-05	6.06693e-05	5.79799e-05	5.53319e-05	5.30435e-05	5.0642e-05	4.83644e-05	4.63535e-05	4.42197e-05	4.22651e-05	4.04863e-05	3.86035e-05	3.69264e-05	3.53463e-05	3.36971e-05	3.22551e-05	3.08484e-05	2.94131e-05	2.81678e-05	2.69151e-05	2.56728e-05	2.45911e-05	2.34775e-05	2.24064e-05	2.14611e-05	2.04746e-05	1.95535e-05	1.87227e-05	1.78527e-05	1.70612e-05	1.63277e-05	1.55644e-05	1.48836e-05	1.4234e-05	1.35678e-05	1.29806e-05	1.24045e-05	1.18257e-05	1.13173e-05	1.08065e-05	1.03058e-05	9.86348e-06	9.41139e-06	8.97938e-06	8.5928e-06	8.19382e-06	7.82175e-06	7.48234e-06	7.13154e-06	6.81118e-06	6.51212e-06	6.20495e-06	5.92881e-06	5.66467e-06	5.39682e-06	5.15825e-06	4.9247e-06	4.69203e-06	4.48523e-06	4.27878e-06	4.07734e-06	3.8974e-06	3.71517e-06	3.54117e-06	3.38398e-06	3.22352e-06	3.07343e-06	2.9356e-06	2.79474e-06	2.66531e-06	2.5441e-06	7.08819e-05	0.000242779	0.000474242	0.00069822	0.00087218	0.000963195	0.00096388	0.000902706	0.000806474	0.000696766	0.000535395	0.000317196	8.41067e-05	-0.000120334	-0.00027588	-0.000372618	-0.0004159	-0.000424487	-0.000409558	-0.000381748	-0.000353604	-0.000326608	-0.000302414	-0.000285116	-0.00027087	-0.000258715	-0.000250656	-0.000242639	-0.000234463	-0.00022818	-0.000220604	-0.000212478	-0.000205779	-0.000197837	-0.000189814	-0.00018325	-0.000175712	-0.000168488	-0.000162619	-0.000155887	-0.00014964	-0.000144512	-0.000138545	-0.000133135	-0.000128595	-0.000123254	-0.000118522	-0.000114448	-0.000109646	-0.000105492	-0.000101822	-9.75126e-05	-9.38712e-05	-9.05647e-05	-8.67114e-05	-8.35249e-05	-8.05444e-05	-7.71085e-05	-7.43204e-05	-7.16302e-05	-6.85729e-05	-6.61313e-05	-6.36996e-05	-6.09849e-05	-5.88437e-05	-5.66438e-05	-5.42385e-05	-5.2358e-05	-5.03669e-05	-4.82406e-05	-4.65861e-05	-4.4784e-05	-4.29085e-05	-4.14495e-05	-3.9819e-05	-3.81683e-05	-3.68784e-05	-3.54042e-05	-3.39542e-05	-3.28106e-05	-3.14791e-05	-3.02076e-05	-2.91908e-05	-2.79897e-05	-2.68766e-05	-2.59698e-05	-2.4888e-05	-2.39148e-05	-2.31038e-05	-2.21312e-05	-2.12812e-05	-2.05538e-05	-1.96811e-05	-1.89393e-05
0.965	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.95539e-06	7.68336e-06	1.70226e-05	3.205e-05	5.19821e-05	7.9311e-05	0.000112529	0.00014965	0.000190916	0.000232732	0.00027126	0.000307851	0.00033811	0.00036419	0.00038449	0.000395608	0.000400606	0.000397355	0.000387128	0.000373646	0.000355667	0.00033667	0.000318351	0.000299536	0.000283281	0.000268722	0.00025503	0.000244097	0.000233772	0.000224151	0.000216126	0.000207595	0.000199588	0.000192222	0.000184081	0.000176635	0.000169388	0.000161679	0.000154886	0.00014809	0.000141253	0.000135338	0.000129277	0.000123467	0.000118387	0.000113065	0.000108154	0.00010371	9.90176e-05	9.48101e-05	9.0838e-05	8.6693e-05	8.30484e-05	7.94722e-05	7.58379e-05	7.26682e-05	6.9461e-05	6.63083e-05	6.35445e-05	6.06877e-05	5.79728e-05	5.55505e-05	5.30202e-05	5.06877e-05	4.85504e-05	4.63205e-05	4.43141e-05	4.24183e-05	4.04637e-05	3.87329e-05	3.70471e-05	3.53437e-05	3.3845e-05	3.23465e-05	3.08697e-05	2.9566e-05	2.82366e-05	2.69613e-05	2.58213e-05	2.46458e-05	2.35467e-05	2.25451e-05	2.15098e-05	2.05631e-05	1.96795e-05	1.87718e-05	1.79554e-05	1.7174e-05	1.63817e-05	1.56759e-05	1.49842e-05	1.42956e-05	1.36834e-05	1.30713e-05	1.24748e-05	1.19416e-05	1.14008e-05	1.08855e-05	1.04191e-05	9.94264e-06	9.49797e-06	9.08855e-06	8.67009e-06	8.2864e-06	7.92591e-06	7.55975e-06	7.2283e-06	6.91028e-06	6.59105e-06	6.3041e-06	6.02334e-06	5.74593e-06	5.49678e-06	5.24899e-06	5.00859e-06	4.79153e-06	4.57315e-06	4.36521e-06	4.17546e-06	3.98342e-06	3.80373e-06	3.63734e-06	3.46892e-06	3.31366e-06	3.16739e-06	3.02013e-06	2.88583e-06	2.75705e-06	2.62868e-06	2.5123e-06	2.39884e-06	2.28725e-06	2.18615e-06	-5.704e-07	-1.03406e-05	-2.12819e-05	-2.86267e-05	-3.03288e-05	-2.02994e-05	9.21038e-07	3.22743e-05	7.48477e-05	0.000122477	0.000176785	0.000239405	0.000301437	0.000362546	0.000414105	0.000451279	0.000475787	0.000483067	0.000477827	0.0004634	0.000439877	0.000414451	0.00038772	0.000360936	0.000338495	0.000317763	0.000300196	0.000286704	0.000273882	0.000263646	0.000254811	0.000245296	0.000237287	0.000228836	0.000219664	0.000211582	0.000202585	0.000193648	0.00018569	0.000177003	0.000169093	0.000161907	0.000154266	0.000147689	0.000141423	0.000134928	0.000129449	0.000123903	0.000118346	0.000113613	0.000108601	0.000103795	9.95903e-05	9.50596e-05	9.09076e-05	8.71419e-05	8.31045e-05	7.95407e-05	7.61712e-05	7.26297e-05	6.95752e-05	6.65621e-05	6.34878e-05	6.08538e-05	5.81586e-05	5.55051e-05	5.32114e-05	5.08049e-05	4.85225e-05	4.65069e-05	4.43687e-05	4.24097e-05	4.06269e-05	3.87402e-05	3.70594e-05	3.54757e-05	3.3823e-05	3.23778e-05	3.09679e-05	2.95296e-05	2.82814e-05	2.7026e-05	2.5781e-05	2.46967e-05	2.35807e-05	2.25073e-05	2.15597e-05	2.05711e-05	1.9648e-05	1.88152e-05	1.79433e-05	1.715e-05	1.64147e-05	1.56498e-05	1.49674e-05	1.43162e-05	1.36485e-05	1.30599e-05	1.24824e-05	1.19024e-05	1.13927e-05	1.08807e-05	1.03788e-05	9.9354e-06	9.48225e-06	9.04921e-06	8.66163e-06	8.26171e-06	7.88872e-06	7.54843e-06	7.19678e-06	6.87561e-06	6.57576e-06	6.26783e-06	5.99096e-06	5.72611e-06	5.45758e-06	5.21836e-06	4.98417e-06	4.7509e-06	4.54351e-06	4.3365e-06	4.1345e-06	3.95403e-06	3.77129e-06	3.5968e-06	3.43912e-06	3.2782e-06	3.12766e-06	2.9894e-06	2.84812e-06	2.71828e-06	2.59667e-06	7.09396e-05	0.000242849	0.000474336	0.000698349	0.000872341	0.000963375	0.000964058	0.000902854	0.000806571	0.000696798	0.000535349	0.000317066	8.38891e-05	-0.000120632	-0.000276241	-0.000373022	-0.000416329	-0.000424923	-0.000409991	-0.000382169	-0.000354007	-0.000326994	-0.000302782	-0.000285465	-0.000271203	-0.000259033	-0.000250959	-0.000242928	-0.00023474	-0.000228446	-0.000220858	-0.000212722	-0.000206012	-0.00019806	-0.000190027	-0.000183452	-0.000175905	-0.000168672	-0.000162795	-0.000156054	-0.0001498	-0.000144663	-0.000138689	-0.000133272	-0.000128724	-0.000123377	-0.000118639	-0.000114559	-0.000109751	-0.000105591	-0.000101916	-9.76015e-05	-9.39551e-05	-9.06437e-05	-8.67859e-05	-8.35949e-05	-8.06101e-05	-7.71702e-05	-7.43781e-05	-7.1684e-05	-6.86233e-05	-6.6178e-05	-6.3743e-05	-6.10251e-05	-5.88808e-05	-5.66779e-05	-5.42698e-05	-5.23865e-05	-5.03928e-05	-4.8264e-05	-4.66069e-05	-4.48025e-05	-4.29249e-05	-4.14636e-05	-3.98311e-05	-3.81785e-05	-3.68866e-05	-3.54106e-05	-3.39589e-05	-3.28136e-05	-3.14805e-05	-3.02075e-05	-2.91892e-05	-2.79866e-05	-2.68722e-05	-2.59641e-05	-2.4881e-05	-2.39066e-05	-2.30945e-05	-2.21208e-05	-2.12697e-05	-2.05413e-05	-1.96677e-05	-1.89249e-05
0.97	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.97321e-06	7.74211e-06	1.71388e-05	3.22329e-05	5.22364e-05	7.96379e-05	0.000112929	0.000150122	0.000191458	0.000233344	0.000271921	0.000308536	0.000338801	0.000364874	0.000385162	0.000396263	0.000401242	0.00039797	0.000387722	0.000374218	0.000356216	0.000337197	0.000318855	0.000300019	0.000283743	0.000269165	0.000255454	0.000244503	0.000234162	0.000224525	0.000216485	0.00020794	0.000199919	0.00019254	0.000184386	0.000176928	0.000169669	0.000161949	0.000155145	0.000148339	0.000141492	0.000135567	0.000129498	0.000123679	0.00011859	0.000113261	0.000108342	0.000103891	9.91915e-05	9.49774e-05	9.09988e-05	8.68478e-05	8.31974e-05	7.96156e-05	7.5976e-05	7.28011e-05	6.95891e-05	6.64317e-05	6.36634e-05	6.08023e-05	5.80834e-05	5.56571e-05	5.31231e-05	5.0787e-05	4.86463e-05	4.64131e-05	4.44035e-05	4.25047e-05	4.05472e-05	3.88136e-05	3.71253e-05	3.54193e-05	3.39182e-05	3.24173e-05	3.09384e-05	2.96325e-05	2.83011e-05	2.70238e-05	2.5882e-05	2.47047e-05	2.36039e-05	2.26007e-05	2.15638e-05	2.06156e-05	1.97306e-05	1.88215e-05	1.80038e-05	1.72211e-05	1.64277e-05	1.57207e-05	1.50279e-05	1.43382e-05	1.3725e-05	1.31119e-05	1.25145e-05	1.19804e-05	1.14388e-05	1.09226e-05	1.04555e-05	9.97821e-06	9.53281e-06	9.12269e-06	8.70357e-06	8.31924e-06	7.95813e-06	7.59138e-06	7.25937e-06	6.9408e-06	6.62105e-06	6.3336e-06	6.05235e-06	5.77448e-06	5.52489e-06	5.27667e-06	5.03586e-06	4.8184e-06	4.59964e-06	4.39134e-06	4.20123e-06	4.00885e-06	3.82884e-06	3.66214e-06	3.49342e-06	3.33785e-06	3.19131e-06	3.04378e-06	2.90921e-06	2.78018e-06	2.65157e-06	2.53495e-06	2.42127e-06	2.30946e-06	2.20814e-06	-5.2921e-07	-1.0255e-05	-2.11343e-05	-2.84071e-05	-3.00319e-05	-1.99233e-05	1.37743e-06	3.28117e-05	7.54658e-05	0.000123175	0.000177544	0.000240197	0.000302242	0.000363351	0.000414902	0.000452063	0.000476554	0.000483815	0.000478552	0.000464099	0.00044055	0.000415098	0.000388339	0.000361529	0.000339063	0.000318306	0.000300717	0.000287204	0.000274362	0.000264106	0.000255253	0.000245721	0.000237697	0.00022923	0.000220043	0.000211947	0.000202936	0.000193985	0.000186014	0.000177315	0.000169393	0.000162195	0.000154543	0.000147956	0.000141681	0.000135176	0.000129687	0.000124133	0.000118568	0.000113826	0.000108808	0.000103994	9.97821e-05	9.52447e-05	9.10863e-05	8.73144e-05	8.32712e-05	7.97017e-05	7.63268e-05	7.27802e-05	6.97206e-05	6.67028e-05	6.3624e-05	6.09856e-05	5.82863e-05	5.56288e-05	5.33312e-05	5.09211e-05	4.86352e-05	4.66162e-05	4.44748e-05	4.25128e-05	4.0727e-05	3.88375e-05	3.71541e-05	3.55678e-05	3.39126e-05	3.2465e-05	3.10529e-05	2.96124e-05	2.83621e-05	2.71047e-05	2.58578e-05	2.47717e-05	2.36539e-05	2.25789e-05	2.16296e-05	2.06395e-05	1.97149e-05	1.88806e-05	1.80074e-05	1.72128e-05	1.64763e-05	1.57101e-05	1.50265e-05	1.43743e-05	1.37055e-05	1.31159e-05	1.25374e-05	1.19564e-05	1.14458e-05	1.0933e-05	1.04302e-05	9.98602e-06	9.53209e-06	9.09832e-06	8.71002e-06	8.30941e-06	7.93577e-06	7.59483e-06	7.24257e-06	6.92081e-06	6.62039e-06	6.31192e-06	6.03452e-06	5.76917e-06	5.50015e-06	5.26045e-06	5.02581e-06	4.7921e-06	4.58429e-06	4.37686e-06	4.17447e-06	3.99362e-06	3.81051e-06	3.63566e-06	3.47764e-06	3.31638e-06	3.16552e-06	3.02694e-06	2.88536e-06	2.75522e-06	2.63333e-06	7.09799e-05	0.000242898	0.000474402	0.00069844	0.000872455	0.000963503	0.000964184	0.00090296	0.000806639	0.000696819	0.000535315	0.000316971	8.37308e-05	-0.000120848	-0.000276503	-0.000373315	-0.00041664	-0.000425239	-0.000410304	-0.000382473	-0.0003543	-0.000327273	-0.000303048	-0.000285719	-0.000271444	-0.000259263	-0.000251178	-0.000243139	-0.000234942	-0.000228638	-0.000221042	-0.000212899	-0.000206181	-0.000198221	-0.000190181	-0.0001836	-0.000176045	-0.000168806	-0.000162922	-0.000156176	-0.000149916	-0.000144774	-0.000138794	-0.000133372	-0.000128819	-0.000123468	-0.000118724	-0.00011464	-0.000109828	-0.000105664	-0.000101985	-9.76667e-05	-9.40167e-05	-9.07018e-05	-8.68407e-05	-8.36465e-05	-8.06585e-05	-7.72157e-05	-7.44208e-05	-7.17239e-05	-6.86606e-05	-6.62128e-05	-6.37753e-05	-6.10552e-05	-5.89086e-05	-5.67035e-05	-5.42934e-05	-5.24081e-05	-5.04125e-05	-4.82819e-05	-4.6623e-05	-4.4817e-05	-4.29378e-05	-4.14749e-05	-3.98409e-05	-3.81868e-05	-3.68935e-05	-3.54163e-05	-3.39633e-05	-3.28168e-05	-3.14825e-05	-3.02084e-05	-2.9189e-05	-2.79855e-05	-2.687e-05	-2.5961e-05	-2.4877e-05	-2.39018e-05	-2.30888e-05	-2.21143e-05	-2.12625e-05	-2.05333e-05	-1.9659e-05	-1.89156e-05
0.975	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.98759e-06	7.78949e-06	1.72326e-05	3.23805e-05	5.24414e-05	7.99016e-05	0.000113251	0.000150502	0.000191896	0.000233838	0.000272455	0.000309089	0.000339359	0.000365427	0.000385703	0.000396792	0.000401755	0.000398467	0.000388201	0.000374678	0.000356659	0.000337621	0.000319262	0.000300409	0.000284116	0.000269522	0.000255796	0.000244831	0.000234476	0.000224827	0.000216774	0.000208217	0.000200185	0.000192796	0.000184631	0.000177164	0.000169895	0.000162167	0.000155354	0.00014854	0.000141684	0.000135752	0.000129675	0.00012385	0.000118754	0.000113419	0.000108494	0.000104036	9.93314e-05	9.51119e-05	9.11283e-05	8.69724e-05	8.33172e-05	7.97309e-05	7.6087e-05	7.2908e-05	6.96921e-05	6.65309e-05	6.3759e-05	6.08944e-05	5.81722e-05	5.57427e-05	5.32057e-05	5.08667e-05	4.87232e-05	4.64874e-05	4.44753e-05	4.2574e-05	4.06142e-05	3.88784e-05	3.71879e-05	3.548e-05	3.39768e-05	3.24741e-05	3.09934e-05	2.96858e-05	2.83527e-05	2.70739e-05	2.59306e-05	2.47518e-05	2.36497e-05	2.26452e-05	2.1607e-05	2.06576e-05	1.97715e-05	1.88612e-05	1.80424e-05	1.72588e-05	1.64643e-05	1.57565e-05	1.50627e-05	1.43722e-05	1.37581e-05	1.31443e-05	1.25462e-05	1.20113e-05	1.1469e-05	1.09522e-05	1.04844e-05	1.00065e-05	9.56052e-06	9.14983e-06	8.73018e-06	8.34532e-06	7.98372e-06	7.6165e-06	7.28402e-06	6.96502e-06	6.64485e-06	6.35699e-06	6.07535e-06	5.79711e-06	5.54716e-06	5.2986e-06	5.05745e-06	4.83967e-06	4.62061e-06	4.41201e-06	4.22162e-06	4.02896e-06	3.84869e-06	3.68173e-06	3.51277e-06	3.35697e-06	3.2102e-06	3.06245e-06	2.92767e-06	2.79844e-06	2.66963e-06	2.55282e-06	2.43895e-06	2.32697e-06	2.22548e-06	-4.96392e-07	-1.01865e-05	-2.10157e-05	-2.82303e-05	-2.97928e-05	-1.96204e-05	1.74518e-06	3.32448e-05	7.59639e-05	0.000123739	0.000178156	0.000240835	0.000302891	0.000363999	0.000415544	0.000452696	0.000477173	0.000484417	0.000479136	0.000464663	0.000441093	0.000415619	0.000388838	0.000362007	0.000339521	0.000318744	0.000301136	0.000287606	0.000274748	0.000264477	0.00025561	0.000246064	0.000238026	0.000229547	0.000220348	0.00021224	0.000203218	0.000194257	0.000186275	0.000177566	0.000169634	0.000162428	0.000154767	0.000148171	0.000141888	0.000135375	0.000129879	0.000124318	0.000118746	0.000113998	0.000108973	0.000104154	9.9936e-05	9.53933e-05	9.12296e-05	8.74528e-05	8.34048e-05	7.98307e-05	7.64515e-05	7.29007e-05	6.98371e-05	6.68155e-05	6.3733e-05	6.10911e-05	5.83884e-05	5.57278e-05	5.34271e-05	5.1014e-05	4.87253e-05	4.67036e-05	4.45597e-05	4.25952e-05	4.0807e-05	3.89152e-05	3.72296e-05	3.56412e-05	3.39841e-05	3.25346e-05	3.11205e-05	2.96784e-05	2.84264e-05	2.71673e-05	2.59189e-05	2.48313e-05	2.37121e-05	2.26357e-05	2.16852e-05	2.06937e-05	1.9768e-05	1.89325e-05	1.80582e-05	1.72626e-05	1.6525e-05	1.57579e-05	1.50734e-05	1.44202e-05	1.37506e-05	1.31602e-05	1.25809e-05	1.19992e-05	1.14878e-05	1.09743e-05	1.04708e-05	1.0026e-05	9.57144e-06	9.13707e-06	8.74818e-06	8.34702e-06	7.97285e-06	7.63139e-06	7.27865e-06	6.95641e-06	6.65553e-06	6.34662e-06	6.0688e-06	5.80303e-06	5.53362e-06	5.29353e-06	5.05853e-06	4.82446e-06	4.61631e-06	4.40855e-06	4.20585e-06	4.02468e-06	3.84127e-06	3.66614e-06	3.50783e-06	3.34631e-06	3.19519e-06	3.05635e-06	2.91452e-06	2.78415e-06	2.66203e-06	7.10116e-05	0.000242937	0.000474455	0.000698513	0.000872547	0.000963606	0.000964286	0.000903045	0.000806694	0.000696836	0.000535287	0.000316893	8.36022e-05	-0.000121023	-0.000276715	-0.000373552	-0.000416892	-0.000425495	-0.000410557	-0.00038272	-0.000354537	-0.000327499	-0.000303264	-0.000285924	-0.000271639	-0.00025945	-0.000251357	-0.000243309	-0.000235105	-0.000228794	-0.000221192	-0.000213042	-0.000206318	-0.000198352	-0.000190307	-0.000183719	-0.000176159	-0.000168915	-0.000163026	-0.000156275	-0.00015001	-0.000144863	-0.000138879	-0.000133453	-0.000128896	-0.000123541	-0.000118794	-0.000114706	-0.000109891	-0.000105724	-0.000102041	-9.77201e-05	-9.40671e-05	-9.07494e-05	-8.68857e-05	-8.36888e-05	-8.06984e-05	-7.72532e-05	-7.44559e-05	-7.17569e-05	-6.86915e-05	-6.62416e-05	-6.38022e-05	-6.10802e-05	-5.89318e-05	-5.67249e-05	-5.43132e-05	-5.24263e-05	-5.04291e-05	-4.82971e-05	-4.66368e-05	-4.48294e-05	-4.29489e-05	-4.14847e-05	-3.98495e-05	-3.81943e-05	-3.68999e-05	-3.54216e-05	-3.39676e-05	-3.28201e-05	-3.14849e-05	-3.02099e-05	-2.91896e-05	-2.79853e-05	-2.6869e-05	-2.59592e-05	-2.48746e-05	-2.38986e-05	-2.30849e-05	-2.21098e-05	-2.12574e-05	-2.05276e-05	-1.96528e-05	-1.89088e-05
0.98	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3.00197e-06	7.83688e-06	1.73263e-05	3.2528e-05	5.26465e-05	8.01652e-05	0.000113574	0.000150883	0.000192334	0.000234332	0.000272989	0.000309642	0.000339916	0.000365979	0.000386245	0.00039732	0.000402267	0.000398963	0.00038868	0.000375139	0.000357102	0.000338046	0.000319669	0.000300798	0.000284489	0.000269879	0.000256138	0.000245158	0.00023479	0.000225128	0.000217064	0.000208495	0.000200452	0.000193052	0.000184877	0.0001774	0.000170122	0.000162384	0.000155563	0.00014874	0.000141877	0.000135937	0.000129853	0.00012402	0.000118918	0.000113576	0.000108645	0.000104182	9.94714e-05	9.52465e-05	9.12577e-05	8.7097e-05	8.34371e-05	7.98463e-05	7.61981e-05	7.3015e-05	6.9795e-05	6.66302e-05	6.38546e-05	6.09866e-05	5.8261e-05	5.58284e-05	5.32883e-05	5.09464e-05	4.88001e-05	4.65617e-05	4.4547e-05	4.26433e-05	4.06812e-05	3.89432e-05	3.72506e-05	3.55406e-05	3.40355e-05	3.25309e-05	3.10484e-05	2.97391e-05	2.84044e-05	2.7124e-05	2.59792e-05	2.4799e-05	2.36955e-05	2.26896e-05	2.16502e-05	2.06996e-05	1.98123e-05	1.89009e-05	1.80811e-05	1.72964e-05	1.6501e-05	1.57922e-05	1.50976e-05	1.44062e-05	1.37913e-05	1.31766e-05	1.25778e-05	1.20422e-05	1.14992e-05	1.09817e-05	1.05133e-05	1.00348e-05	9.58823e-06	9.17697e-06	8.75678e-06	8.37141e-06	8.00931e-06	7.64162e-06	7.30868e-06	6.98924e-06	6.66864e-06	6.38038e-06	6.09835e-06	5.81974e-06	5.56942e-06	5.32052e-06	5.07904e-06	4.86094e-06	4.64157e-06	4.43268e-06	4.242e-06	4.04907e-06	3.86854e-06	3.70132e-06	3.53212e-06	3.37608e-06	3.22908e-06	3.08112e-06	2.94613e-06	2.81669e-06	2.68769e-06	2.57069e-06	2.45663e-06	2.34447e-06	2.24282e-06	-4.63573e-07	-1.01179e-05	-2.0897e-05	-2.80536e-05	-2.95537e-05	-1.93174e-05	2.11293e-06	3.36778e-05	7.64621e-05	0.000124302	0.000178767	0.000241474	0.00030354	0.000364648	0.000416187	0.000453328	0.000477791	0.000485019	0.00047972	0.000465227	0.000441636	0.000416139	0.000389338	0.000362485	0.000339978	0.000319182	0.000301556	0.000288008	0.000275134	0.000264848	0.000255966	0.000246407	0.000238356	0.000229864	0.000220653	0.000212533	0.0002035	0.000194528	0.000186536	0.000177817	0.000169876	0.00016266	0.00015499	0.000148386	0.000142094	0.000135575	0.000130071	0.000124503	0.000118924	0.00011417	0.000109139	0.000104313	0.00010009	9.55418e-05	9.1373e-05	8.75911e-05	8.35384e-05	7.99598e-05	7.65762e-05	7.30212e-05	6.99537e-05	6.69281e-05	6.38421e-05	6.11966e-05	5.84906e-05	5.58267e-05	5.35229e-05	5.11069e-05	4.88154e-05	4.6791e-05	4.46445e-05	4.26775e-05	4.08869e-05	3.89929e-05	3.73051e-05	3.57146e-05	3.40555e-05	3.26041e-05	3.11882e-05	2.97443e-05	2.84906e-05	2.72299e-05	2.598e-05	2.48909e-05	2.37703e-05	2.26926e-05	2.17407e-05	2.0748e-05	1.9821e-05	1.89845e-05	1.81091e-05	1.73124e-05	1.65738e-05	1.58057e-05	1.51203e-05	1.44662e-05	1.37957e-05	1.32044e-05	1.26244e-05	1.20419e-05	1.15298e-05	1.10156e-05	1.05115e-05	1.0066e-05	9.61078e-06	9.17581e-06	8.78635e-06	8.38464e-06	8.00993e-06	7.66796e-06	7.31472e-06	6.992e-06	6.69066e-06	6.38131e-06	6.10307e-06	5.83689e-06	5.56709e-06	5.32662e-06	5.09125e-06	4.85683e-06	4.64833e-06	4.44024e-06	4.23722e-06	4.05574e-06	3.87204e-06	3.69661e-06	3.53803e-06	3.37623e-06	3.22485e-06	3.08576e-06	2.94369e-06	2.81308e-06	2.69073e-06	7.10432e-05	0.000242976	0.000474508	0.000698586	0.000872638	0.000963708	0.000964387	0.00090313	0.000806748	0.000696852	0.000535258	0.000316815	8.34736e-05	-0.000121199	-0.000276927	-0.00037379	-0.000417143	-0.000425751	-0.00041081	-0.000382967	-0.000354774	-0.000327725	-0.000303479	-0.000286129	-0.000271835	-0.000259636	-0.000251535	-0.00024348	-0.000235268	-0.000228951	-0.000221342	-0.000213185	-0.000206455	-0.000198483	-0.000190432	-0.000183839	-0.000176274	-0.000169024	-0.00016313	-0.000156374	-0.000150104	-0.000144953	-0.000138965	-0.000133535	-0.000128974	-0.000123615	-0.000118864	-0.000114772	-0.000109954	-0.000105783	-0.000102097	-9.77735e-05	-9.41176e-05	-9.0797e-05	-8.69307e-05	-8.37312e-05	-8.07382e-05	-7.72908e-05	-7.44911e-05	-7.17898e-05	-6.87224e-05	-6.62704e-05	-6.3829e-05	-6.11052e-05	-5.89549e-05	-5.67464e-05	-5.4333e-05	-5.24444e-05	-5.04457e-05	-4.83123e-05	-4.66505e-05	-4.48418e-05	-4.296e-05	-4.14945e-05	-3.98582e-05	-3.82018e-05	-3.69063e-05	-3.54269e-05	-3.39719e-05	-3.28234e-05	-3.14873e-05	-3.02114e-05	-2.91902e-05	-2.7985e-05	-2.6868e-05	-2.59574e-05	-2.48721e-05	-2.38954e-05	-2.3081e-05	-2.21053e-05	-2.12523e-05	-2.05219e-05	-1.96465e-05	-1.8902e-05
0.985	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3.01302e-06	7.87329e-06	1.73983e-05	3.26414e-05	5.28041e-05	8.03679e-05	0.000113822	0.000151176	0.000192671	0.000234711	0.000273399	0.000310067	0.000340345	0.000366403	0.000386661	0.000397726	0.000402662	0.000399345	0.000389048	0.000375494	0.000357442	0.000338372	0.000319981	0.000301098	0.000284775	0.000270153	0.000256401	0.00024541	0.000235031	0.00022536	0.000217286	0.000208709	0.000200657	0.000193248	0.000185066	0.000177582	0.000170296	0.000162552	0.000155723	0.000148894	0.000142025	0.000136079	0.000129989	0.000124151	0.000119044	0.000113697	0.000108761	0.000104293	9.95788e-05	9.53498e-05	9.1357e-05	8.71925e-05	8.3529e-05	7.99348e-05	7.62833e-05	7.30969e-05	6.9874e-05	6.67062e-05	6.39278e-05	6.10572e-05	5.83291e-05	5.5894e-05	5.33516e-05	5.10075e-05	4.88591e-05	4.66186e-05	4.4602e-05	4.26964e-05	4.07325e-05	3.89928e-05	3.72985e-05	3.5587e-05	3.40804e-05	3.25744e-05	3.10905e-05	2.97798e-05	2.84439e-05	2.71623e-05	2.60163e-05	2.4835e-05	2.37305e-05	2.27236e-05	2.16832e-05	2.07316e-05	1.98434e-05	1.89313e-05	1.81106e-05	1.73251e-05	1.6529e-05	1.58194e-05	1.51241e-05	1.44321e-05	1.38166e-05	1.32013e-05	1.26019e-05	1.20657e-05	1.15222e-05	1.10042e-05	1.05353e-05	1.00563e-05	9.60932e-06	9.19764e-06	8.77703e-06	8.39126e-06	8.02877e-06	7.66072e-06	7.32743e-06	7.00765e-06	6.68673e-06	6.39816e-06	6.11583e-06	5.83693e-06	5.58634e-06	5.33717e-06	5.09544e-06	4.87709e-06	4.65748e-06	4.44836e-06	4.25747e-06	4.06433e-06	3.88359e-06	3.71618e-06	3.54679e-06	3.39057e-06	3.2434e-06	3.09526e-06	2.96011e-06	2.83052e-06	2.70136e-06	2.58422e-06	2.47002e-06	2.35773e-06	2.25594e-06	-4.38558e-07	-1.00654e-05	-2.0806e-05	-2.79179e-05	-2.93702e-05	-1.90848e-05	2.39533e-06	3.40104e-05	7.68447e-05	0.000124734	0.000179237	0.000241964	0.000304038	0.000365146	0.00041668	0.000453813	0.000478266	0.000485482	0.000480168	0.00046566	0.000442052	0.00041654	0.000389721	0.000362852	0.000340329	0.000319519	0.000301878	0.000288317	0.00027543	0.000265133	0.000256239	0.00024667	0.000238609	0.000230108	0.000220887	0.000212758	0.000203716	0.000194736	0.000186736	0.000178009	0.000170061	0.000162838	0.000155162	0.000148551	0.000142253	0.000135727	0.000130218	0.000124645	0.000119061	0.000114301	0.000109265	0.000104436	0.000100208	9.56556e-05	9.14827e-05	8.7697e-05	8.36407e-05	8.00585e-05	7.66716e-05	7.31134e-05	7.00428e-05	6.70143e-05	6.39254e-05	6.12773e-05	5.85687e-05	5.59023e-05	5.35962e-05	5.11779e-05	4.88842e-05	4.68577e-05	4.47092e-05	4.27404e-05	4.09479e-05	3.90522e-05	3.73627e-05	3.57706e-05	3.411e-05	3.26571e-05	3.12398e-05	2.97945e-05	2.85396e-05	2.72777e-05	2.60265e-05	2.49363e-05	2.38146e-05	2.27358e-05	2.17829e-05	2.07893e-05	1.98614e-05	1.90239e-05	1.81477e-05	1.73502e-05	1.66108e-05	1.5842e-05	1.51558e-05	1.45011e-05	1.383e-05	1.3238e-05	1.26574e-05	1.20743e-05	1.15616e-05	1.10468e-05	1.05422e-05	1.00962e-05	9.64057e-06	9.20514e-06	8.81524e-06	8.4131e-06	8.03798e-06	7.69561e-06	7.342e-06	7.01891e-06	6.71722e-06	6.40753e-06	6.12896e-06	5.86247e-06	5.59236e-06	5.3516e-06	5.11594e-06	4.88125e-06	4.67249e-06	4.46415e-06	4.26088e-06	4.07916e-06	3.89523e-06	3.71958e-06	3.56078e-06	3.39878e-06	3.2472e-06	3.10792e-06	2.96566e-06	2.83486e-06	2.71233e-06	7.10671e-05	0.000243005	0.000474548	0.000698642	0.000872708	0.000963786	0.000964465	0.000903194	0.000806789	0.000696864	0.000535236	0.000316755	8.33743e-05	-0.000121334	-0.000277091	-0.000373972	-0.000417337	-0.000425948	-0.000411005	-0.000383157	-0.000354956	-0.0003279	-0.000303645	-0.000286287	-0.000271985	-0.00025978	-0.000251672	-0.000243611	-0.000235394	-0.000229071	-0.000221457	-0.000213296	-0.00020656	-0.000198584	-0.000190529	-0.000183931	-0.000176362	-0.000169108	-0.00016321	-0.00015645	-0.000150177	-0.000145022	-0.000139031	-0.000133598	-0.000129033	-0.000123672	-0.000118918	-0.000114823	-0.000110003	-0.000105829	-0.000102141	-9.78149e-05	-9.41567e-05	-9.08339e-05	-8.69656e-05	-8.37641e-05	-8.07692e-05	-7.732e-05	-7.45185e-05	-7.18155e-05	-6.87465e-05	-6.62929e-05	-6.385e-05	-6.11248e-05	-5.89731e-05	-5.67632e-05	-5.43486e-05	-5.24588e-05	-5.04589e-05	-4.83244e-05	-4.66614e-05	-4.48516e-05	-4.29689e-05	-4.15024e-05	-3.98652e-05	-3.8208e-05	-3.69115e-05	-3.54314e-05	-3.39756e-05	-3.28263e-05	-3.14895e-05	-3.02129e-05	-2.91911e-05	-2.79853e-05	-2.68676e-05	-2.59564e-05	-2.48705e-05	-2.38934e-05	-2.30784e-05	-2.21022e-05	-2.12487e-05	-2.05179e-05	-1.96421e-05	-1.88971e-05
0.99	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3.0174e-06	7.88775e-06	1.7427e-05	3.26865e-05	5.28667e-05	8.04484e-05	0.00011392	0.000151292	0.000192804	0.000234862	0.000273562	0.000310236	0.000340515	0.000366572	0.000386827	0.000397887	0.000402818	0.000399496	0.000389194	0.000375634	0.000357577	0.000338502	0.000320105	0.000301216	0.000284889	0.000270262	0.000256505	0.00024551	0.000235127	0.000225451	0.000217374	0.000208793	0.000200738	0.000193326	0.000185141	0.000177653	0.000170365	0.000162618	0.000155786	0.000148955	0.000142083	0.000136135	0.000130043	0.000124203	0.000119093	0.000113745	0.000108807	0.000104337	9.96211e-05	9.53905e-05	9.13961e-05	8.72301e-05	8.35651e-05	7.99695e-05	7.63167e-05	7.31291e-05	6.99049e-05	6.6736e-05	6.39565e-05	6.10848e-05	5.83557e-05	5.59197e-05	5.33764e-05	5.10314e-05	4.88821e-05	4.66408e-05	4.46234e-05	4.27171e-05	4.07525e-05	3.9012e-05	3.73171e-05	3.56049e-05	3.40978e-05	3.25912e-05	3.11067e-05	2.97956e-05	2.84591e-05	2.7177e-05	2.60306e-05	2.48489e-05	2.37439e-05	2.27366e-05	2.16958e-05	2.07439e-05	1.98553e-05	1.89428e-05	1.81218e-05	1.73361e-05	1.65396e-05	1.58298e-05	1.51342e-05	1.44419e-05	1.38261e-05	1.32106e-05	1.2611e-05	1.20746e-05	1.15308e-05	1.10127e-05	1.05435e-05	1.00644e-05	9.6172e-06	9.20534e-06	8.78457e-06	8.39864e-06	8.036e-06	7.6678e-06	7.33437e-06	7.01445e-06	6.69341e-06	6.40471e-06	6.12226e-06	5.84325e-06	5.59254e-06	5.34327e-06	5.10143e-06	4.88299e-06	4.66329e-06	4.45408e-06	4.26309e-06	4.06987e-06	3.88905e-06	3.72157e-06	3.55209e-06	3.39581e-06	3.24856e-06	3.10036e-06	2.96514e-06	2.83549e-06	2.70627e-06	2.58907e-06	2.47482e-06	2.36247e-06	2.26062e-06	-4.29147e-07	-1.00451e-05	-2.07704e-05	-2.78646e-05	-2.92978e-05	-1.89929e-05	2.50704e-06	3.41421e-05	7.69963e-05	0.000124906	0.000179423	0.000242158	0.000304236	0.000365344	0.000416876	0.000454006	0.000478454	0.000485665	0.000480346	0.000465831	0.000442217	0.000416698	0.000389873	0.000362997	0.000340468	0.000319651	0.000302005	0.000288439	0.000275547	0.000265245	0.000256347	0.000246774	0.000238708	0.000230203	0.00022098	0.000212847	0.000203802	0.000194818	0.000186815	0.000178085	0.000170133	0.000162908	0.000155229	0.000148616	0.000142315	0.000135787	0.000130276	0.0001247	0.000119114	0.000114352	0.000109315	0.000104483	0.000100254	9.56997e-05	9.15253e-05	8.77381e-05	8.36803e-05	8.00967e-05	7.67084e-05	7.3149e-05	7.00771e-05	6.70475e-05	6.39575e-05	6.13082e-05	5.85986e-05	5.59313e-05	5.36242e-05	5.12051e-05	4.89105e-05	4.68832e-05	4.47339e-05	4.27643e-05	4.09711e-05	3.90747e-05	3.73845e-05	3.57918e-05	3.41305e-05	3.2677e-05	3.12592e-05	2.98134e-05	2.85579e-05	2.72955e-05	2.60439e-05	2.49532e-05	2.38311e-05	2.27519e-05	2.17986e-05	2.08046e-05	1.98763e-05	1.90385e-05	1.81619e-05	1.73641e-05	1.66244e-05	1.58553e-05	1.51688e-05	1.45138e-05	1.38424e-05	1.32502e-05	1.26693e-05	1.2086e-05	1.15731e-05	1.10581e-05	1.05533e-05	1.01071e-05	9.65126e-06	9.21565e-06	8.82556e-06	8.42326e-06	8.04797e-06	7.70545e-06	7.35168e-06	7.02845e-06	6.72662e-06	6.41679e-06	6.13809e-06	5.87147e-06	5.60124e-06	5.36036e-06	5.12459e-06	4.88979e-06	4.68092e-06	4.47248e-06	4.26911e-06	4.0873e-06	3.90328e-06	3.72754e-06	3.56866e-06	3.40657e-06	3.25491e-06	3.11555e-06	2.97321e-06	2.84235e-06	2.71974e-06	7.10754e-05	0.000243015	0.000474563	0.000698662	0.000872735	0.000963816	0.000964494	0.000903219	0.000806804	0.000696868	0.000535226	0.000316729	8.33337e-05	-0.000121389	-0.000277157	-0.000374046	-0.000417415	-0.000426028	-0.000411084	-0.000383233	-0.00035503	-0.00032797	-0.000303713	-0.000286351	-0.000272046	-0.000259838	-0.000251728	-0.000243664	-0.000235445	-0.00022912	-0.000221504	-0.000213341	-0.000206603	-0.000198626	-0.000190568	-0.000183969	-0.000176398	-0.000169142	-0.000163243	-0.000156481	-0.000150207	-0.000145051	-0.000139058	-0.000133624	-0.000129058	-0.000123695	-0.00011894	-0.000114845	-0.000110023	-0.000105849	-0.000102159	-9.78324e-05	-9.41733e-05	-9.08496e-05	-8.69805e-05	-8.37782e-05	-8.07825e-05	-7.73326e-05	-7.45304e-05	-7.18267e-05	-6.87571e-05	-6.63029e-05	-6.38593e-05	-6.11336e-05	-5.89813e-05	-5.67709e-05	-5.43558e-05	-5.24654e-05	-5.04651e-05	-4.83301e-05	-4.66668e-05	-4.48566e-05	-4.29734e-05	-4.15066e-05	-3.98689e-05	-3.82114e-05	-3.69146e-05	-3.54341e-05	-3.3978e-05	-3.28284e-05	-3.14913e-05	-3.02145e-05	-2.91924e-05	-2.79863e-05	-2.68685e-05	-2.5957e-05	-2.48709e-05	-2.38935e-05	-2.30784e-05	-2.2102e-05	-2.12483e-05	-2.05173e-05	-1.96413e-05	-1.88962e-05
0.995	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3.02178e-06	7.9022e-06	1.74556e-05	3.27315e-05	5.29294e-05	8.05289e-05	0.000114018	0.000151408	0.000192938	0.000235013	0.000273725	0.000310405	0.000340685	0.00036674	0.000386992	0.000398049	0.000402975	0.000399648	0.00038934	0.000375775	0.000357712	0.000338631	0.000320229	0.000301335	0.000285002	0.000270371	0.000256609	0.00024561	0.000235223	0.000225543	0.000217462	0.000208878	0.000200819	0.000193404	0.000185216	0.000177725	0.000170434	0.000162684	0.00015585	0.000149016	0.000142142	0.000136191	0.000130097	0.000124255	0.000119143	0.000113792	0.000108853	0.000104381	9.96634e-05	9.54311e-05	9.14352e-05	8.72677e-05	8.36013e-05	8.00042e-05	7.63502e-05	7.31613e-05	6.99359e-05	6.67658e-05	6.39852e-05	6.11125e-05	5.83824e-05	5.59453e-05	5.34011e-05	5.10552e-05	4.89051e-05	4.66629e-05	4.46448e-05	4.27377e-05	4.07724e-05	3.90313e-05	3.73357e-05	3.56229e-05	3.41151e-05	3.2608e-05	3.1123e-05	2.98113e-05	2.84743e-05	2.71918e-05	2.60449e-05	2.48627e-05	2.37573e-05	2.27496e-05	2.17085e-05	2.07561e-05	1.98672e-05	1.89544e-05	1.81331e-05	1.7347e-05	1.65502e-05	1.58401e-05	1.51443e-05	1.44517e-05	1.38357e-05	1.32199e-05	1.262e-05	1.20834e-05	1.15395e-05	1.10211e-05	1.05518e-05	1.00725e-05	9.62508e-06	9.21304e-06	8.79211e-06	8.40602e-06	8.04323e-06	7.67488e-06	7.34131e-06	7.02126e-06	6.70009e-06	6.41126e-06	6.1287e-06	5.84957e-06	5.59875e-06	5.34937e-06	5.10743e-06	4.88889e-06	4.66909e-06	4.45979e-06	4.26872e-06	4.07542e-06	3.89451e-06	3.72695e-06	3.5574e-06	3.40104e-06	3.25373e-06	3.10546e-06	2.97018e-06	2.84046e-06	2.71118e-06	2.59392e-06	2.47961e-06	2.36721e-06	2.26531e-06	-4.19737e-07	-1.00247e-05	-2.07348e-05	-2.78112e-05	-2.92254e-05	-1.89009e-05	2.61875e-06	3.42738e-05	7.71478e-05	0.000125077	0.000179609	0.000242352	0.000304433	0.000365541	0.000417071	0.000454198	0.000478642	0.000485848	0.000480523	0.000466002	0.000442382	0.000416856	0.000390024	0.000363142	0.000340607	0.000319784	0.000302133	0.000288561	0.000275664	0.000265357	0.000256455	0.000246878	0.000238808	0.000230299	0.000221072	0.000212935	0.000203887	0.0001949	0.000186894	0.000178161	0.000170206	0.000162977	0.000155296	0.00014868	0.000142377	0.000135847	0.000130333	0.000124755	0.000119167	0.000114404	0.000109364	0.000104531	0.000100299	9.57439e-05	9.15679e-05	8.77791e-05	8.37199e-05	8.01349e-05	7.67453e-05	7.31846e-05	7.01115e-05	6.70807e-05	6.39896e-05	6.13392e-05	5.86286e-05	5.59603e-05	5.36522e-05	5.12322e-05	4.89368e-05	4.69086e-05	4.47585e-05	4.27881e-05	4.09942e-05	3.90971e-05	3.74063e-05	3.58129e-05	3.41511e-05	3.2697e-05	3.12786e-05	2.98322e-05	2.85762e-05	2.73133e-05	2.60612e-05	2.49701e-05	2.38476e-05	2.27679e-05	2.18143e-05	2.08199e-05	1.98912e-05	1.90531e-05	1.81761e-05	1.7378e-05	1.6638e-05	1.58686e-05	1.51818e-05	1.45265e-05	1.38549e-05	1.32624e-05	1.26813e-05	1.20977e-05	1.15847e-05	1.10694e-05	1.05644e-05	1.0118e-05	9.66195e-06	9.22615e-06	8.83589e-06	8.43341e-06	8.05797e-06	7.71528e-06	7.36137e-06	7.03799e-06	6.73601e-06	6.42606e-06	6.14722e-06	5.88047e-06	5.61012e-06	5.36913e-06	5.13324e-06	4.89834e-06	4.68936e-06	4.48082e-06	4.27735e-06	4.09545e-06	3.91133e-06	3.73551e-06	3.57653e-06	3.41436e-06	3.26262e-06	3.12318e-06	2.98077e-06	2.84983e-06	2.72716e-06	7.10836e-05	0.000243026	0.000474578	0.000698683	0.000872761	0.000963846	0.000964524	0.000903243	0.00080682	0.000696872	0.000535216	0.000316704	8.32931e-05	-0.000121443	-0.000277223	-0.00037412	-0.000417493	-0.000426107	-0.000411163	-0.00038331	-0.000355103	-0.000328041	-0.00030378	-0.000286415	-0.000272107	-0.000259897	-0.000251783	-0.000243718	-0.000235496	-0.000229169	-0.000221551	-0.000213386	-0.000206646	-0.000198667	-0.000190608	-0.000184006	-0.000176434	-0.000169177	-0.000163276	-0.000156513	-0.000150237	-0.000145079	-0.000139085	-0.00013365	-0.000129083	-0.000123719	-0.000118963	-0.000114866	-0.000110043	-0.000105868	-0.000102178	-9.78498e-05	-9.41899e-05	-9.08653e-05	-8.69954e-05	-8.37923e-05	-8.07958e-05	-7.73452e-05	-7.45423e-05	-7.18379e-05	-6.87676e-05	-6.63128e-05	-6.38687e-05	-6.11424e-05	-5.89895e-05	-5.67786e-05	-5.4363e-05	-5.24721e-05	-5.04713e-05	-4.83359e-05	-4.66721e-05	-4.48615e-05	-4.29779e-05	-4.15107e-05	-3.98727e-05	-3.82148e-05	-3.69176e-05	-3.54369e-05	-3.39805e-05	-3.28305e-05	-3.14932e-05	-3.0216e-05	-2.91937e-05	-2.79874e-05	-2.68693e-05	-2.59576e-05	-2.48712e-05	-2.38936e-05	-2.30783e-05	-2.21017e-05	-2.12479e-05	-2.05166e-05	-1.96405e-05	-1.88952e-05
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3.02617e-06	7.91666e-06	1.74842e-05	3.27766e-05	5.2992e-05	8.06094e-05	0.000114117	0.000151524	0.000193072	0.000235164	0.000273888	0.000310574	0.000340855	0.000366909	0.000387157	0.00039821	0.000403131	0.000399799	0.000389487	0.000375916	0.000357848	0.000338761	0.000320353	0.000301454	0.000285116	0.000270479	0.000256713	0.00024571	0.000235318	0.000225635	0.00021755	0.000208962	0.0002009	0.000193482	0.00018529	0.000177797	0.000170502	0.00016275	0.000155913	0.000149077	0.0001422	0.000136247	0.000130151	0.000124306	0.000119193	0.00011384	0.000108899	0.000104425	9.97057e-05	9.54717e-05	9.14742e-05	8.73052e-05	8.36374e-05	8.0039e-05	7.63836e-05	7.31934e-05	6.99668e-05	6.67956e-05	6.40139e-05	6.11401e-05	5.8409e-05	5.5971e-05	5.34258e-05	5.1079e-05	4.8928e-05	4.66851e-05	4.46661e-05	4.27583e-05	4.07923e-05	3.90505e-05	3.73543e-05	3.56409e-05	3.41325e-05	3.26248e-05	3.11392e-05	2.9827e-05	2.84896e-05	2.72065e-05	2.60591e-05	2.48765e-05	2.37707e-05	2.27626e-05	2.17211e-05	2.07684e-05	1.98791e-05	1.8966e-05	1.81443e-05	1.73579e-05	1.65609e-05	1.58505e-05	1.51543e-05	1.44615e-05	1.38452e-05	1.32292e-05	1.26291e-05	1.20923e-05	1.15481e-05	1.10295e-05	1.056e-05	1.00805e-05	9.63295e-06	9.22075e-06	8.79965e-06	8.4134e-06	8.05046e-06	7.68196e-06	7.34825e-06	7.02806e-06	6.70676e-06	6.41781e-06	6.13513e-06	5.85589e-06	5.60496e-06	5.35547e-06	5.11343e-06	4.89479e-06	4.6749e-06	4.4655e-06	4.27435e-06	4.08096e-06	3.89998e-06	3.73233e-06	3.56271e-06	3.40628e-06	3.25889e-06	3.11056e-06	2.97521e-06	2.84543e-06	2.71609e-06	2.59877e-06	2.48441e-06	2.37195e-06	2.27e-06	-4.10327e-07	-1.00044e-05	-2.06991e-05	-2.77578e-05	-2.9153e-05	-1.8809e-05	2.73046e-06	3.44054e-05	7.72993e-05	0.000125248	0.000179795	0.000242547	0.000304631	0.000365739	0.000417267	0.00045439	0.00047883	0.000486031	0.000480701	0.000466174	0.000442547	0.000417014	0.000390176	0.000363288	0.000340746	0.000319917	0.00030226	0.000288683	0.000275781	0.000265469	0.000256563	0.000246981	0.000238908	0.000230395	0.000221164	0.000213024	0.000203972	0.000194982	0.000186972	0.000178236	0.000170279	0.000163047	0.000155363	0.000148745	0.000142439	0.000135907	0.000130391	0.000124811	0.00011922	0.000114455	0.000109414	0.000104578	0.000100345	9.57881e-05	9.16105e-05	8.78202e-05	8.37595e-05	8.01731e-05	7.67821e-05	7.32202e-05	7.01459e-05	6.71139e-05	6.40217e-05	6.13702e-05	5.86586e-05	5.59893e-05	5.36803e-05	5.12593e-05	4.8963e-05	4.6934e-05	4.47832e-05	4.2812e-05	4.10174e-05	3.91196e-05	3.74281e-05	3.58341e-05	3.41716e-05	3.27169e-05	3.1298e-05	2.98511e-05	2.85946e-05	2.73312e-05	2.60786e-05	2.4987e-05	2.3864e-05	2.2784e-05	2.18299e-05	2.08351e-05	1.99061e-05	1.90676e-05	1.81904e-05	1.73919e-05	1.66516e-05	1.58819e-05	1.51948e-05	1.45392e-05	1.38673e-05	1.32746e-05	1.26933e-05	1.21095e-05	1.15962e-05	1.10807e-05	1.05755e-05	1.01289e-05	9.67264e-06	9.23666e-06	8.84622e-06	8.44357e-06	8.06796e-06	7.72512e-06	7.37105e-06	7.04753e-06	6.74541e-06	6.43532e-06	6.15635e-06	5.88948e-06	5.61901e-06	5.37789e-06	5.1419e-06	4.90688e-06	4.6978e-06	4.48915e-06	4.28559e-06	4.10359e-06	3.91938e-06	3.74347e-06	3.58441e-06	3.42216e-06	3.27033e-06	3.13082e-06	2.98833e-06	2.85731e-06	2.73457e-06	7.10919e-05	0.000243036	0.000474592	0.000698704	0.000872788	0.000963876	0.000964554	0.000903267	0.000806835	0.000696875	0.000535206	0.000316679	8.32525e-05	-0.000121498	-0.000277289	-0.000374194	-0.000417571	-0.000426187	-0.000411242	-0.000383387	-0.000355177	-0.000328111	-0.000303847	-0.000286479	-0.000272168	-0.000259955	-0.000251839	-0.000243771	-0.000235548	-0.000229218	-0.000221598	-0.000213431	-0.00020669	-0.000198708	-0.000190647	-0.000184044	-0.00017647	-0.000169211	-0.000163309	-0.000156544	-0.000150267	-0.000145108	-0.000139113	-0.000133676	-0.000129108	-0.000123742	-0.000118985	-0.000114888	-0.000110064	-0.000105887	-0.000102196	-9.78673e-05	-9.42064e-05	-9.0881e-05	-8.70103e-05	-8.38064e-05	-8.08091e-05	-7.73578e-05	-7.45542e-05	-7.18491e-05	-6.87782e-05	-6.63227e-05	-6.3878e-05	-6.11511e-05	-5.89977e-05	-5.67862e-05	-5.43702e-05	-5.24788e-05	-5.04775e-05	-4.83417e-05	-4.66774e-05	-4.48664e-05	-4.29824e-05	-4.15148e-05	-3.98765e-05	-3.82182e-05	-3.69207e-05	-3.54396e-05	-3.39829e-05	-3.28327e-05	-3.1495e-05	-3.02176e-05	-2.9195e-05	-2.79884e-05	-2.68701e-05	-2.59582e-05	-2.48716e-05	-2.38938e-05	-2.30782e-05	-2.21015e-05	-2.12474e-05	-2.0516e-05	-1.96397e-05	-1.88943e-05


==> arxiv copy/tikz/curvature_test2/time_401/diff_no_feedback.dat <==
0	-0.00239592	-0.00192386	0.00264565	0.00234666
0.005	-0.00239556	-0.00192358	0.00264594	0.00234689
0.01	-0.0023952	-0.00192331	0.00264622	0.00234712
0.015	-0.00239485	-0.00192304	0.0026465	0.00234735
0.02	-0.00239401	-0.00192241	0.00264715	0.00234787
0.025	-0.00239294	-0.0019216	0.00264797	0.00234854
0.03	-0.00239186	-0.0019208	0.0026488	0.0023492
0.035	-0.00239055	-0.00191981	0.00264982	0.00235001
0.04	-0.00238876	-0.00191847	0.0026512	0.00235111
0.045	-0.00238696	-0.00191712	0.00265258	0.00235222
0.05	-0.00238517	-0.00191578	0.00265396	0.00235332
0.055	-0.00238264	-0.00191388	0.00265591	0.00235489
0.06	-0.00238011	-0.00191197	0.00265787	0.00235646
0.065	-0.00237758	-0.00191007	0.00265982	0.00235802
0.07	-0.00237458	-0.00190781	0.00266214	0.00235988
0.075	-0.00237136	-0.00190538	0.00266464	0.00236189
0.08	-0.00236813	-0.00190295	0.00266714	0.0023639
0.085	-0.00236465	-0.00190033	0.00266984	0.00236607
0.09	-0.00236066	-0.00189732	0.00267293	0.00236856
0.095	-0.00235667	-0.00189431	0.00267602	0.00237104
0.1	-0.00235268	-0.0018913	0.00267911	0.00237353
0.105	-0.00234807	-0.00188784	0.00268268	0.00237639
0.11	-0.00234346	-0.00188437	0.00268624	0.00237924
0.115	-0.00233884	-0.0018809	0.0026898	0.0023821
0.12	-0.0023337	-0.00187703	0.00269378	0.00238529
0.125	-0.00232829	-0.00187296	0.00269796	0.00238864
0.13	-0.00232288	-0.00186889	0.00270213	0.00239199
0.135	-0.00231731	-0.00186471	0.00270643	0.00239543
0.14	-0.00231144	-0.0018603	0.00271096	0.00239907
0.145	-0.00230557	-0.00185589	0.0027155	0.0024027
0.15	-0.00229969	-0.00185147	0.00272003	0.00240633
0.155	-0.00229313	-0.00184655	0.00272509	0.00241039
0.16	-0.00228657	-0.00184162	0.00273015	0.00241444
0.165	-0.00228001	-0.00183669	0.00273522	0.0024185
0.17	-0.00227299	-0.00183141	0.00274063	0.00242284
0.175	-0.00226575	-0.00182597	0.00274623	0.00242733
0.18	-0.0022585	-0.00182053	0.00275182	0.00243181
0.185	-0.00225106	-0.00181493	0.00275757	0.00243642
0.19	-0.00224321	-0.00180903	0.00276362	0.00244127
0.195	-0.00223535	-0.00180314	0.00276968	0.00244612
0.2	-0.0022275	-0.00179724	0.00277574	0.00245097
0.205	-0.00221908	-0.00179092	0.00278223	0.00245617
0.21	-0.00221066	-0.0017846	0.00278872	0.00246137
0.215	-0.00220223	-0.00177828	0.00279521	0.00246657
0.22	-0.00219337	-0.00177163	0.00280203	0.00247203
0.225	-0.0021843	-0.00176483	0.00280902	0.00247762
0.23	-0.00217522	-0.00175802	0.00281601	0.00248321
0.235	-0.00216595	-0.00175108	0.00282313	0.0024889
0.24	-0.00215631	-0.00174387	0.00283053	0.00249482
0.245	-0.00214667	-0.00173665	0.00283794	0.00250073
0.25	-0.00213703	-0.00172944	0.00284534	0.00250664
0.255	-0.00212686	-0.00172183	0.00285315	0.00251288
0.26	-0.00211668	-0.00171422	0.00286096	0.00251912
0.265	-0.00210651	-0.0017066	0.00286877	0.00252535
0.27	-0.00209606	-0.00169878	0.00287681	0.00253178
0.275	-0.00208548	-0.00169084	0.00288496	0.0025383
0.28	-0.0020749	-0.0016829	0.0028931	0.00254482
0.285	-0.00206418	-0.00167486	0.00290136	0.00255143
0.29	-0.0020532	-0.00166661	0.00290984	0.00255823
0.295	-0.00204221	-0.00165836	0.00291832	0.00256502
0.3	-0.00203123	-0.0016501	0.00292679	0.00257182
0.305	-0.00201973	-0.00164147	0.00293566	0.00257893
0.31	-0.00200824	-0.00163284	0.00294453	0.00258603
0.315	-0.00199675	-0.0016242	0.00295339	0.00259314
0.32	-0.00198503	-0.0016154	0.00296244	0.00260038
0.325	-0.00197319	-0.00160651	0.00297157	0.0026077
0.33	-0.00196136	-0.00159762	0.0029807	0.00261502
0.335	-0.0019494	-0.00158863	0.00298993	0.00262242
0.34	-0.00193719	-0.00157946	0.00299935	0.00262997
0.345	-0.00192498	-0.00157029	0.00300877	0.00263752
0.35	-0.00191277	-0.00156111	0.00301819	0.00264507
0.355	-0.00190021	-0.00155168	0.00302788	0.00265283
0.36	-0.00188765	-0.00154225	0.00303756	0.00266058
0.365	-0.00187509	-0.00153282	0.00304724	0.00266834
0.37	-0.0018623	-0.00152323	0.00305709	0.00267622
0.375	-0.00184941	-0.00151356	0.00306702	0.00268417
0.38	-0.00183651	-0.00150388	0.00307696	0.00269213
0.385	-0.00182352	-0.00149414	0.00308696	0.00270013
0.39	-0.00181034	-0.00148426	0.0030971	0.00270824
0.395	-0.00179716	-0.00147438	0.00310724	0.00271636
0.4	-0.00178398	-0.0014645	0.00311738	0.00272447
0.405	-0.00177058	-0.00145444	0.00312771	0.00273273
0.41	-0.00175717	-0.00144438	0.00313803	0.002741
0.415	-0.00174377	-0.00143433	0.00314835	0.00274926
0.42	-0.00173033	-0.00142424	0.00315871	0.00275756
0.425	-0.00171688	-0.00141414	0.00316908	0.00276587
0.43	-0.00170343	-0.00140404	0.00317946	0.00277418
0.435	-0.00168991	-0.00139388	0.00318989	0.00278254
0.44	-0.00167625	-0.00138362	0.00320043	0.00279098
0.445	-0.00166258	-0.00137336	0.00321096	0.00279943
0.45	-0.00164892	-0.00136309	0.0032215	0.00280788
0.455	-0.00163518	-0.00135277	0.0032321	0.00281636
0.46	-0.00162143	-0.00134245	0.0032427	0.00282485
0.465	-0.00160769	-0.00133213	0.00325329	0.00283334
0.47	-0.00159381	-0.00132172	0.00326398	0.0028419
0.475	-0.00157987	-0.00131126	0.00327472	0.00285049
0.48	-0.00156593	-0.0013008	0.00328545	0.00285908
0.485	-0.00155198	-0.00129033	0.0032962	0.00286769
0.49	-0.001538	-0.00127984	0.00330697	0.00287631
0.495	-0.00152402	-0.00126935	0.00331774	0.00288494
0.5	-0.00151005	-0.00125886	0.00332851	0.00289356
0.505	-0.00149627	-0.0012485	0.00333915	0.00290209
0.51	-0.00148249	-0.00123815	0.00334978	0.00291061
0.515	-0.00146871	-0.00122779	0.00336041	0.00291914
0.52	-0.00145489	-0.0012174	0.00337108	0.00292769
0.525	-0.00144104	-0.001207	0.00338177	0.00293626
0.53	-0.0014272	-0.00119659	0.00339246	0.00294483
0.535	-0.00141341	-0.00118623	0.0034031	0.00295337
0.54	-0.00139975	-0.00117596	0.00341364	0.00296182
0.545	-0.00138608	-0.00116569	0.00342419	0.00297027
0.55	-0.00137242	-0.00115543	0.00343473	0.00297872
0.555	-0.00135871	-0.00114513	0.0034453	0.00298719
0.56	-0.00134501	-0.00113483	0.00345587	0.00299566
0.565	-0.0013313	-0.00112454	0.00346644	0.00300413
0.57	-0.00131774	-0.00111436	0.00347689	0.0030125
0.575	-0.00130427	-0.00110424	0.00348728	0.00302082
0.58	-0.00129079	-0.00109412	0.00349767	0.00302914
0.585	-0.00127737	-0.00108404	0.00350801	0.00303743
0.59	-0.00126406	-0.00107406	0.00351826	0.00304564
0.595	-0.00125075	-0.00106407	0.00352852	0.00305385
0.6	-0.00123745	-0.00105408	0.00353877	0.00306206
0.605	-0.00122438	-0.00104427	0.00354884	0.00307013
0.61	-0.0012113	-0.00103445	0.00355892	0.0030782
0.615	-0.00119823	-0.00102464	0.00356899	0.00308627
0.62	-0.00118537	-0.00101498	0.0035789	0.00309421
0.625	-0.00117262	-0.00100541	0.00358873	0.00310208
0.63	-0.00115987	-0.000995837	0.00359856	0.00310996
0.635	-0.00114718	-0.000986314	0.00360833	0.00311778
0.64	-0.00113462	-0.000976892	0.003618	0.00312552
0.645	-0.00112206	-0.000967471	0.00362767	0.00313326
0.65	-0.0011095	-0.000958049	0.00363734	0.003141
0.655	-0.00109729	-0.000948884	0.00364675	0.00314853
0.66	-0.00108507	-0.000939719	0.00365615	0.00315605
0.665	-0.00107285	-0.000930555	0.00366556	0.00316358
0.67	-0.00106093	-0.000921602	0.00367475	0.00317095
0.675	-0.00104916	-0.000912755	0.00368383	0.00317823
0.68	-0.00103739	-0.000903908	0.00369292	0.00318552
0.685	-0.00102577	-0.000895169	0.00370189	0.00319271
0.69	-0.00101443	-0.000886644	0.00371064	0.00319973
0.695	-0.00100309	-0.00087812	0.0037194	0.00320676
0.7	-0.000991754	-0.000869595	0.00372815	0.00321378
0.705	-0.000980787	-0.000861364	0.0037366	0.00322054
0.71	-0.00096982	-0.000853133	0.00374505	0.00322731
0.715	-0.000958854	-0.000844902	0.00375349	0.00323407
0.72	-0.000948127	-0.000836863	0.00376174	0.00324067
0.725	-0.000937521	-0.00082892	0.00376989	0.00324718
0.73	-0.000926915	-0.000820977	0.00377804	0.00325369
0.735	-0.000916462	-0.000813146	0.00378607	0.00326011
0.74	-0.000906313	-0.00080554	0.00379387	0.00326635
0.745	-0.000896164	-0.000797934	0.00380168	0.00327259
0.75	-0.000886016	-0.000790328	0.00380948	0.00327883
0.755	-0.000876528	-0.00078321	0.00381679	0.00328468
0.76	-0.000867039	-0.000776092	0.00382409	0.00329053
0.765	-0.000857551	-0.000768975	0.00383139	0.00329638
0.77	-0.000848447	-0.000762144	0.0038384	0.00330199
0.775	-0.000839534	-0.000755457	0.00384527	0.00330748
0.78	-0.000830621	-0.000748771	0.00385213	0.00331297
0.785	-0.000821894	-0.000742221	0.00385885	0.00331835
0.79	-0.000813542	-0.000735948	0.00386529	0.00332351
0.795	-0.000805189	-0.000729674	0.00387173	0.00332868
0.8	-0.000796836	-0.0007234	0.00387817	0.00333384
0.805	-0.000789113	-0.000717593	0.00388413	0.00333862
0.81	-0.00078139	-0.000711787	0.00389009	0.0033434
0.815	-0.000773667	-0.00070598	0.00389605	0.00334818
0.82	-0.000766292	-0.000700437	0.00390174	0.00335274
0.825	-0.000759092	-0.000695026	0.0039073	0.0033572
0.83	-0.000751892	-0.000689614	0.00391285	0.00336165
0.835	-0.000744906	-0.000684364	0.00391824	0.00336597
0.84	-0.000738348	-0.000679437	0.0039233	0.00337002
0.845	-0.000731789	-0.00067451	0.00392836	0.00337407
0.85	-0.000725231	-0.000669583	0.00393341	0.00337813
0.855	-0.000719316	-0.000665134	0.00393798	0.00338179
0.86	-0.0007134	-0.000660685	0.00394255	0.00338545
0.865	-0.000707485	-0.000656236	0.00394712	0.00338912
0.87	-0.000702019	-0.000652117	0.00395135	0.00339252
0.875	-0.000696777	-0.000648164	0.00395541	0.00339578
0.88	-0.000691535	-0.00064421	0.00395947	0.00339905
0.885	-0.000686516	-0.000640423	0.00396336	0.00340218
0.89	-0.000681942	-0.000636971	0.00396691	0.00340504
0.895	-0.000677368	-0.000633519	0.00397046	0.00340789
0.9	-0.000672794	-0.000630067	0.00397401	0.00341075
0.905	-0.000668899	-0.000627143	0.00397701	0.00341315
0.91	-0.000665004	-0.000624219	0.00398001	0.00341555
0.915	-0.000661109	-0.000621295	0.00398301	0.00341795
0.92	-0.000657669	-0.000618722	0.00398565	0.00342006
0.925	-0.000654457	-0.000616324	0.0039881	0.00342201
0.93	-0.000651245	-0.000613927	0.00399056	0.00342397
0.935	-0.000648283	-0.000611714	0.00399283	0.00342578
0.94	-0.000645824	-0.000609871	0.00399472	0.00342729
0.945	-0.000643364	-0.000608027	0.00399661	0.0034288
0.95	-0.000640904	-0.000606184	0.0039985	0.00343031
0.955	-0.000639057	-0.000604793	0.00399993	0.00343146
0.96	-0.000637209	-0.000603402	0.00400136	0.00343261
0.965	-0.000635361	-0.000602012	0.00400278	0.00343376
0.97	-0.000634031	-0.000601013	0.00400381	0.00343458
0.975	-0.000632959	-0.000600211	0.00400463	0.00343523
0.98	-0.000631888	-0.000599409	0.00400545	0.00343589
0.985	-0.000631065	-0.000598794	0.00400608	0.00343639
0.99	-0.000630741	-0.000598555	0.00400633	0.00343658
0.995	-0.000630416	-0.000598316	0.00400657	0.00343678
1	-0.000630092	-0.000598076	0.00400682	0.00343697


==> arxiv copy/tikz/curvature_test2/time_401/feedback_KK_1.00e-09_1.0e+00_BDF_4_B_6_C_2_t_401.mat_tol_u_1.000000e-05_feedback_tol_1.000000e-03_fractional_Theta_adaptive_dt_u_diff_not_on_ref.dat <==
0	0	0	0	0	0	0
0.0025	0	0	0	0	0	0
0.005	0	0	0	0	0	0
0.0075	0	0	0	0	0	0
0.01	0	0	0	0	0	0
0.0125	0	0	0	0	0	0
0.015	0	0	0	0	0	0
0.0175	0	0	0	0	0	0
0.02	0	0	0	0	0	0
0.0225	0	0	0	0	0	0
0.025	0	0	0	0	0	0
0.0275	0	0	0	0	0	0
0.03	0	0	0	0	0	0
0.0325	0	0	0	0	0	0
0.035	0	0	0	0	0	0
0.0375	0	0	0	0	0	0
0.04	0	0	0	0	0	0
0.0425	0	0	0	0	0	0
0.045	0	0	0	0	0	0
0.0475	0	0	0	0	0	0
0.05	0	0	0	0	0	0
0.0525	0	0	0	0	0	0
0.055	0	0	0	0	0	0
0.0575	0	0	0	0	0	0
0.06	0	0	0	0	0	0
0.0625	0	0	0	0	0	0
0.065	0	0	0	0	0	0
0.0675	0	0	0	0	0	0
0.07	0	0	0	0	0	0
0.0725	0	0	0	0	0	0
0.075	0	0	0	0	0	0
0.0775	0	0	0	0	0	0
0.08	0	0	0	0	0	0
0.0825	0	0	0	0	0	0
0.085	0	0	0	0	0	0
0.0875	0	0	0	0	0	0
0.09	0	0	0	0	0	0
0.0925	0	0	0	0	0	0
0.095	0	0	0	0	0	0
0.0975	0	0	0	0	0	0
0.1	0	0	0	0	0	0
0.1001	-0.00179355	-0.00160537	-0.00169274	-0.00175441	-0.000734294	-0.00214403
0.1002	-0.00267413	-0.00239217	-0.00252069	-0.00261144	-0.00110698	-0.00318069
0.1003	-0.00366796	-0.00328037	-0.00345561	-0.00357937	-0.0015257	-0.00435323
0.1004	-0.00478366	-0.00427784	-0.00450597	-0.00466708	-0.00199272	-0.00567352
0.1005	-0.00603091	-0.00539329	-0.00568099	-0.00588418	-0.00251165	-0.00715365
0.1006	-0.00741923	-0.00663525	-0.00698972	-0.00724005	-0.00308608	-0.00880534
0.1007	-0.00895738	-0.00801161	-0.00844049	-0.00874336	-0.00371941	-0.0106393
0.1008	-0.010653	-0.00952922	-0.0100406	-0.0104016	-0.00441461	-0.012665
0.1009	-0.0125122	-0.0111936	-0.0117957	-0.0122209	-0.00517407	-0.0148898
0.101	-0.0145395	-0.0130086	-0.0137102	-0.0142055	-0.00599949	-0.0173191
0.1011	-0.0167371	-0.0149765	-0.0157862	-0.0163578	-0.00689177	-0.0199559
0.1012	-0.0191056	-0.0170978	-0.0180243	-0.0186784	-0.00785096	-0.022801
0.1013	-0.0216437	-0.0193712	-0.0204233	-0.0211661	-0.00887629	-0.0258532
0.1014	-0.0243484	-0.021794	-0.0229804	-0.0238179	-0.00996617	-0.0291091
0.1015	-0.027215	-0.0243623	-0.0256914	-0.0266295	-0.0111183	-0.032564
0.1016	-0.0302376	-0.0270708	-0.0285509	-0.0295955	-0.0123296	-0.0362116
0.1017	-0.0334093	-0.0299133	-0.0315524	-0.0327093	-0.0135965	-0.0400444
0.1018	-0.0367221	-0.0328829	-0.0346888	-0.0359632	-0.014915	-0.0440541
0.1019	-0.0401672	-0.0359717	-0.0379518	-0.0393492	-0.0162803	-0.0482315
0.102	-0.0437351	-0.0391714	-0.041333	-0.0428583	-0.0176875	-0.0525668
0.1021	-0.047416	-0.0424733	-0.0448233	-0.0464814	-0.0191312	-0.0570498
0.1022	-0.0511994	-0.0458682	-0.0484131	-0.0502087	-0.0206058	-0.0616698
0.1023	-0.0550746	-0.0493468	-0.0520929	-0.0540302	-0.0221056	-0.066416
0.1024	-0.0590307	-0.0528993	-0.0558525	-0.0579358	-0.0236244	-0.0712771
0.1025	-0.0630564	-0.056516	-0.059682	-0.0619151	-0.0251561	-0.0762421
0.1026	-0.0671407	-0.060187	-0.063571	-0.0659578	-0.0266943	-0.0812997
0.1027	-0.0712747	-0.0639047	-0.0675119	-0.0700558	-0.0282348	-0.0864406
0.1028	-0.0754446	-0.0676569	-0.0714918	-0.0741961	-0.029769	-0.0916517
0.1029	-0.079639	-0.0714336	-0.0755008	-0.0783686	-0.0312907	-0.0969218
0.103	-0.0838468	-0.075225	-0.0795287	-0.0825628	-0.0327933	-0.10224
0.1031	-0.0880567	-0.0790215	-0.0835654	-0.0867685	-0.0342704	-0.107595
0.1032	-0.0922579	-0.0828133	-0.0876011	-0.0909758	-0.0357158	-0.112977
0.1033	-0.0964396	-0.0865911	-0.0916262	-0.0951746	-0.0371231	-0.118375
0.1034	-0.100591	-0.0903456	-0.095631	-0.0993553	-0.0384861	-0.123778
0.1035	-0.104702	-0.0940677	-0.0996063	-0.103508	-0.0397988	-0.129178
0.1036	-0.108763	-0.0977485	-0.103543	-0.107625	-0.0410551	-0.134563
0.1037	-0.112763	-0.101379	-0.107432	-0.111695	-0.0422493	-0.139925
0.1038	-0.116693	-0.104952	-0.111265	-0.115711	-0.0433756	-0.145254
0.1039	-0.120543	-0.108458	-0.115034	-0.119663	-0.0444285	-0.150542
0.104	-0.124305	-0.11189	-0.11873	-0.123544	-0.0454027	-0.15578
0.1041	-0.127969	-0.11524	-0.122345	-0.127346	-0.0462929	-0.160959
0.1042	-0.131529	-0.118501	-0.125873	-0.131061	-0.0470942	-0.166072
0.1043	-0.134974	-0.121665	-0.129306	-0.134681	-0.0478017	-0.171111
0.1044	-0.138298	-0.124727	-0.132636	-0.1382	-0.0484109	-0.176069
0.1045	-0.141494	-0.127679	-0.135859	-0.141611	-0.0489173	-0.180938
0.1046	-0.144554	-0.130515	-0.138966	-0.144907	-0.0493168	-0.185713
0.1047	-0.147472	-0.13323	-0.141953	-0.148084	-0.0496055	-0.190386
0.1048	-0.150241	-0.135819	-0.144813	-0.151134	-0.0497797	-0.194952
0.1049	-0.152856	-0.138275	-0.147542	-0.154052	-0.0498358	-0.199406
0.105	-0.155311	-0.140595	-0.150134	-0.156834	-0.0497708	-0.203741
0.1051	-0.157602	-0.142774	-0.152586	-0.159476	-0.0495817	-0.207954
0.1052	-0.159725	-0.14481	-0.154894	-0.161973	-0.0492673	-0.212041
0.1053	-0.161674	-0.146697	-0.157053	-0.164322	-0.0488236	-0.215996
0.1054	-0.163446	-0.148431	-0.15906	-0.166517	-0.0482484	-0.219816
0.1055	-0.165037	-0.150011	-0.160911	-0.168557	-0.0475399	-0.223497
0.1056	-0.166444	-0.151432	-0.162604	-0.170438	-0.0466963	-0.227037
0.1057	-0.167664	-0.152694	-0.164136	-0.172158	-0.0457162	-0.230432
0.1058	-0.168695	-0.153793	-0.165506	-0.173714	-0.0445985	-0.233679
0.1059	-0.169536	-0.154728	-0.16671	-0.175105	-0.0433425	-0.236778
0.106	-0.170184	-0.155498	-0.167749	-0.17633	-0.0419475	-0.239725
0.1061	-0.17064	-0.156102	-0.168621	-0.177387	-0.0404132	-0.242521
0.1062	-0.170901	-0.15654	-0.169326	-0.178276	-0.0387395	-0.245163
0.1063	-0.170968	-0.15681	-0.169863	-0.178996	-0.0369268	-0.247652
0.1064	-0.170842	-0.156914	-0.170232	-0.179547	-0.0349754	-0.249986
0.1065	-0.170522	-0.156852	-0.170434	-0.179931	-0.0328862	-0.252166
0.1066	-0.17001	-0.156624	-0.170469	-0.180147	-0.0306601	-0.254192
0.1067	-0.169307	-0.156232	-0.170339	-0.180197	-0.0282985	-0.256065
0.1068	-0.168414	-0.155676	-0.170044	-0.180081	-0.0258027	-0.257786
0.1069	-0.167335	-0.15496	-0.169587	-0.179802	-0.0231746	-0.259355
0.107	-0.16607	-0.154084	-0.16897	-0.179361	-0.0204163	-0.260774
0.1071	-0.164623	-0.153051	-0.168194	-0.178761	-0.0175298	-0.262046
0.1072	-0.162997	-0.151863	-0.167262	-0.178005	-0.0145176	-0.263172
0.1073	-0.161194	-0.150524	-0.166178	-0.177094	-0.0113825	-0.264154
0.1074	-0.15922	-0.149037	-0.164944	-0.176033	-0.00812732	-0.264995
0.1075	-0.157078	-0.147404	-0.163563	-0.174825	-0.00475516	-0.265699
0.1076	-0.154772	-0.145631	-0.16204	-0.173472	-0.00126933	-0.266267
0.1077	-0.152308	-0.143721	-0.16038	-0.171982	0.00232535	-0.266705
0.1078	-0.14969	-0.141678	-0.158585	-0.170355	0.00602652	-0.267015
0.1079	-0.146922	-0.139506	-0.15666	-0.168598	0.00983034	-0.267201
0.108	-0.144011	-0.13721	-0.154609	-0.166713	0.0137328	-0.267267
0.1081	-0.14096	-0.134794	-0.152437	-0.164707	0.0177297	-0.267216
0.1082	-0.137777	-0.132263	-0.150148	-0.162583	0.0218168	-0.267053
0.1083	-0.134468	-0.129622	-0.147749	-0.160347	0.0259895	-0.266783
0.1084	-0.131037	-0.126877	-0.145244	-0.158005	0.0302432	-0.26641
0.1085	-0.127493	-0.124034	-0.142639	-0.155561	0.0345733	-0.265939
0.1086	-0.12384	-0.121097	-0.139939	-0.153021	0.0389749	-0.265375
0.1087	-0.120087	-0.118072	-0.13715	-0.150392	0.0434431	-0.264722
0.1088	-0.116239	-0.114965	-0.134278	-0.147678	0.0479728	-0.263988
0.1089	-0.112304	-0.111783	-0.131329	-0.144886	0.0525589	-0.263175
0.109	-0.108288	-0.108531	-0.128309	-0.142022	0.0571962	-0.262291
0.1091	-0.104199	-0.105215	-0.125223	-0.139092	0.0618795	-0.261339
0.1092	-0.100044	-0.101841	-0.122079	-0.136103	0.0666035	-0.260327
0.1093	-0.0958299	-0.0984159	-0.118882	-0.133059	0.0713628	-0.259259
0.1094	-0.0915644	-0.0949457	-0.115639	-0.129969	0.0761521	-0.258141
0.1095	-0.0872547	-0.0914367	-0.112355	-0.126837	0.0809659	-0.256978
0.1096	-0.0829082	-0.0878952	-0.109038	-0.123671	0.085799	-0.255777
0.1097	-0.0785321	-0.0843274	-0.105694	-0.120477	0.0906457	-0.254542
0.1098	-0.074134	-0.0807398	-0.102328	-0.11726	0.0955009	-0.25328
0.1099	-0.069721	-0.0771385	-0.0989478	-0.114028	0.100359	-0.251997
0.11	-0.0653005	-0.0735299	-0.095559	-0.110787	0.105215	-0.250697
0.1101	-0.0608797	-0.0699202	-0.0921678	-0.107543	0.110063	-0.249387
0.1102	-0.0564674	-0.0663168	-0.088782	-0.104303	0.114897	-0.248073
0.1103	-0.0520692	-0.0627246	-0.0854061	-0.101073	0.119713	-0.24676
0.1104	-0.0476919	-0.0591495	-0.0820464	-0.0978577	0.124505	-0.245452
0.1105	-0.0433427	-0.0555976	-0.0787088	-0.094664	0.129269	-0.244156
0.1106	-0.0390282	-0.0520746	-0.075399	-0.0914976	0.134	-0.242876
0.1107	-0.0347553	-0.0485863	-0.0721229	-0.0883642	0.138693	-0.241619
0.1108	-0.0305303	-0.0451383	-0.0688862	-0.0852694	0.143343	-0.240388
0.1109	-0.0263598	-0.0417361	-0.0656943	-0.0822189	0.147945	-0.239189
0.111	-0.0222499	-0.0383851	-0.0625526	-0.079218	0.152494	-0.238027
0.1111	-0.0182069	-0.0350906	-0.0594664	-0.0762719	0.156987	-0.236906
0.1112	-0.0142365	-0.0318575	-0.0564408	-0.0733859	0.161419	-0.235831
0.1113	-0.0103445	-0.0286908	-0.0534807	-0.0705648	0.165786	-0.234806
0.1114	-0.00653654	-0.0255953	-0.0505908	-0.0678134	0.170084	-0.233837
0.1115	-0.00281785	-0.0225756	-0.0477758	-0.0651364	0.174308	-0.232926
0.1116	0.000806419	-0.019636	-0.0450402	-0.0625382	0.178456	-0.232078
0.1117	0.00433136	-0.0167808	-0.042388	-0.060023	0.182523	-0.231297
0.1118	0.00775229	-0.0140139	-0.0398234	-0.0575948	0.186506	-0.230586
0.1119	0.0110648	-0.0113393	-0.0373502	-0.0552576	0.190403	-0.229949
0.112	0.0142645	-0.00876047	-0.034972	-0.053015	0.194209	-0.229389
0.1121	0.0173477	-0.00628089	-0.0326923	-0.0508703	0.197922	-0.228909
0.1122	0.0203104	-0.00390375	-0.0305142	-0.0488269	0.201539	-0.228513
0.1123	0.0231493	-0.00163203	-0.0284408	-0.0468878	0.205058	-0.228202
0.1124	0.0258611	0.000531498	-0.0264748	-0.0450556	0.208477	-0.22798
0.1125	0.0284429	0.0025843	-0.0246188	-0.043333	0.211792	-0.227848
0.1126	0.030892	0.00452407	-0.0228752	-0.0417224	0.215003	-0.227809
0.1127	0.0332046	0.00634758	-0.021247	-0.0402269	0.218106	-0.227865
0.1128	0.0353799	0.0080541	-0.0197351	-0.0388473	0.221102	-0.228018
0.1129	0.0374159	0.00964201	-0.0183412	-0.0375852	0.223988	-0.228269
0.113	0.0393112	0.0111099	-0.0170665	-0.0364421	0.226763	-0.228619
0.1131	0.0410642	0.0124567	-0.0159123	-0.0354191	0.229427	-0.229069
0.1132	0.042674	0.0136813	-0.0148796	-0.0345171	0.231978	-0.22962
0.1133	0.0441397	0.0147831	-0.0139689	-0.0337369	0.234417	-0.230273
0.1134	0.0454608	0.0157617	-0.0131809	-0.033079	0.236742	-0.231028
0.1135	0.0466369	0.0166167	-0.0125157	-0.0325436	0.238954	-0.231886
0.1136	0.0476681	0.0173482	-0.0119733	-0.0321307	0.241052	-0.232846
0.1137	0.0485546	0.0179563	-0.0115537	-0.0318401	0.243037	-0.233908
0.1138	0.0492969	0.0184415	-0.0112563	-0.0316715	0.244909	-0.235072
0.1139	0.0498957	0.0188044	-0.0110805	-0.0316241	0.246669	-0.236337
0.114	0.050352	0.0190459	-0.0110255	-0.0316971	0.248317	-0.237703
0.1141	0.0506672	0.019167	-0.0110901	-0.0318895	0.249854	-0.239169
0.1142	0.0508426	0.0191691	-0.0112732	-0.0321999	0.251282	-0.240733
0.1143	0.05088	0.0190535	-0.0115732	-0.032627	0.252601	-0.242395
0.1144	0.0507813	0.018822	-0.0119885	-0.0331689	0.253814	-0.244152
0.1145	0.0505487	0.0184764	-0.0125171	-0.0338238	0.254921	-0.246003
0.1146	0.0501847	0.0180189	-0.0131571	-0.0345897	0.255925	-0.247947
0.1147	0.0496919	0.0174515	-0.0139062	-0.0354644	0.256827	-0.249981
0.1148	0.0490729	0.0167768	-0.0147619	-0.0364453	0.25763	-0.252102
0.1149	0.048331	0.0159973	-0.0157216	-0.0375299	0.258336	-0.25431
0.115	0.0474692	0.0151158	-0.0167827	-0.0387154	0.258947	-0.256601
0.1151	0.0464909	0.0141352	-0.0179422	-0.0399989	0.259465	-0.258973
0.1152	0.0453986	0.0130576	-0.019198	-0.0413783	0.259893	-0.261423
0.1153	0.0441972	0.0118871	-0.020546	-0.0428495	0.260233	-0.263949
0.1154	0.0428905	0.0106271	-0.0219827	-0.044409	0.26049	-0.266546
0.1155	0.0414826	0.00928096	-0.0235048	-0.0460534	0.260665	-0.269213
0.1156	0.0399777	0.00785238	-0.0251085	-0.0477791	0.260762	-0.271946
0.1157	0.03838	0.00634504	-0.0267903	-0.0495824	0.260785	-0.274741
0.1158	0.0366941	0.00476271	-0.0285463	-0.0514594	0.260735	-0.277595
0.1159	0.0349243	0.0031093	-0.0303726	-0.0534063	0.260618	-0.280505
0.116	0.0330755	0.0013888	-0.0322652	-0.055419	0.260435	-0.283467
0.1161	0.0311522	-0.000394737	-0.03422	-0.0574934	0.260191	-0.286477
0.1162	0.0291595	-0.00223717	-0.0362329	-0.0596254	0.259889	-0.289532
0.1163	0.027102	-0.0041343	-0.0382997	-0.0618108	0.259533	-0.292628
0.1164	0.0249849	-0.00608188	-0.0404162	-0.0640452	0.259126	-0.295761
0.1165	0.0228131	-0.0080756	-0.0425779	-0.0663245	0.258672	-0.298927
0.1166	0.0205916	-0.0101111	-0.0447805	-0.0686441	0.258175	-0.302123
0.1167	0.0183256	-0.0121841	-0.0470198	-0.0709998	0.257639	-0.305344
0.1168	0.0160202	-0.0142901	-0.0492912	-0.073387	0.257067	-0.308587
0.1169	0.0136805	-0.0164247	-0.0515903	-0.0758014	0.256463	-0.311847
0.117	0.0113117	-0.0185836	-0.0539128	-0.0782386	0.255831	-0.315121
0.1171	0.00891891	-0.0207623	-0.0562543	-0.0806941	0.255174	-0.318405
0.1172	0.00650721	-0.0229564	-0.0586102	-0.0831635	0.254497	-0.321694
0.1173	0.00408174	-0.0251616	-0.0609763	-0.0856424	0.253803	-0.324986
0.1174	0.00164757	-0.0273735	-0.0633481	-0.0881264	0.253096	-0.328275
0.1175	-0.00079027	-0.0295878	-0.0657214	-0.0906113	0.25238	-0.331558
0.1176	-0.00322679	-0.0318001	-0.0680918	-0.0930926	0.251658	-0.334832
0.1177	-0.00565806	-0.0340073	-0.070456	-0.095567	0.250933	-0.338093
0.1178	-0.00807822	-0.0362041	-0.0728089	-0.0980294	0.25021	-0.341336
0.1179	-0.0104825	-0.0383865	-0.0751464	-0.100476	0.249491	-0.344559
0.118	-0.0128662	-0.0405505	-0.0774646	-0.102902	0.248782	-0.347757
0.1181	-0.0152246	-0.0426921	-0.0797593	-0.105304	0.248084	-0.350927
0.1182	-0.0175533	-0.0448074	-0.0820268	-0.107679	0.247401	-0.354066
0.1183	-0.0198479	-0.0468927	-0.0842632	-0.110021	0.246737	-0.35717
0.1184	-0.022104	-0.0489443	-0.0864649	-0.112328	0.246095	-0.360236
0.1185	-0.0243174	-0.0509585	-0.0886282	-0.114596	0.245478	-0.36326
0.1186	-0.0264842	-0.0529319	-0.0907496	-0.116821	0.244888	-0.36624
0.1187	-0.0286003	-0.0548612	-0.0928259	-0.119	0.244329	-0.369172
0.1188	-0.030662	-0.056743	-0.0948537	-0.12113	0.243804	-0.372055
0.1189	-0.0326657	-0.0585743	-0.0968299	-0.123208	0.243314	-0.374884
0.119	-0.0346078	-0.0603521	-0.0987515	-0.12523	0.242864	-0.377657
0.1191	-0.0364851	-0.0620735	-0.100616	-0.127194	0.242455	-0.380372
0.1192	-0.0382942	-0.0637357	-0.10242	-0.129097	0.24209	-0.383026
0.1193	-0.0400322	-0.0653362	-0.104161	-0.130937	0.24177	-0.385617
0.1194	-0.0416963	-0.0668725	-0.105837	-0.13271	0.241499	-0.388143
0.1195	-0.0432836	-0.0683423	-0.107445	-0.134416	0.241278	-0.390602
0.1196	-0.0447918	-0.0697434	-0.108984	-0.13605	0.241108	-0.392991
0.1197	-0.0462185	-0.0710739	-0.110451	-0.137612	0.240992	-0.39531
0.1198	-0.0475614	-0.0723319	-0.111844	-0.1391	0.240932	-0.397556
0.1199	-0.0488187	-0.0735157	-0.113162	-0.140511	0.240929	-0.399728
0.12	-0.0499885	-0.0746237	-0.114403	-0.141845	0.240983	-0.401825
0.1201	-0.0510691	-0.0756545	-0.115566	-0.1431	0.241097	-0.403845
0.1202	-0.05206	-0.0766077	-0.11665	-0.144275	0.241271	-0.405788
0.1203	-0.0529591	-0.0774815	-0.117654	-0.145369	0.241506	-0.407653
0.1204	-0.0537653	-0.0782748	-0.118576	-0.146381	0.241804	-0.409438
0.1205	-0.0544778	-0.078987	-0.119416	-0.14731	0.242165	-0.411144
0.1206	-0.0550957	-0.0796175	-0.120174	-0.148155	0.242589	-0.412768
0.1207	-0.0556185	-0.0801657	-0.120848	-0.148916	0.243077	-0.414312
0.1208	-0.056046	-0.0806315	-0.121438	-0.149593	0.243629	-0.415775
0.1209	-0.056378	-0.0810147	-0.121945	-0.150185	0.244246	-0.417157
0.121	-0.0566145	-0.0813153	-0.122368	-0.150693	0.244927	-0.418458
0.1211	-0.0567557	-0.0815335	-0.122708	-0.151117	0.245673	-0.419678
0.1212	-0.056802	-0.0816696	-0.122965	-0.151457	0.246483	-0.420818
0.1213	-0.0567539	-0.0817241	-0.123139	-0.151713	0.247356	-0.421878
0.1214	-0.0566122	-0.0816977	-0.123231	-0.151887	0.248293	-0.422858
0.1215	-0.0563777	-0.081591	-0.123242	-0.151979	0.249292	-0.423759
0.1216	-0.0560515	-0.0814051	-0.123173	-0.151989	0.250354	-0.424583
0.1217	-0.0556349	-0.0811409	-0.123024	-0.15192	0.251476	-0.42533
0.1218	-0.0551291	-0.0807996	-0.122798	-0.151772	0.252658	-0.426002
0.1219	-0.0545357	-0.0803826	-0.122494	-0.151547	0.2539	-0.426599
0.122	-0.0538565	-0.0798913	-0.122116	-0.151245	0.255199	-0.427123
0.1221	-0.0530931	-0.0793273	-0.121663	-0.150869	0.256555	-0.427576
0.1222	-0.0522475	-0.0786921	-0.121139	-0.150421	0.257967	-0.427958
0.1223	-0.051322	-0.0779877	-0.120545	-0.149901	0.259431	-0.428272
0.1224	-0.0503185	-0.077216	-0.119882	-0.149313	0.260948	-0.42852
0.1225	-0.0492395	-0.0763789	-0.119153	-0.148658	0.262516	-0.428703
0.1226	-0.0480875	-0.0754785	-0.11836	-0.147938	0.264132	-0.428823
0.1227	-0.0468658	-0.0745177	-0.117506	-0.147156	0.265794	-0.428882
0.1228	-0.0455762	-0.0734982	-0.116592	-0.146313	0.267502	-0.428884
0.1229	-0.0442215	-0.0724223	-0.115621	-0.145413	0.269252	-0.428828
0.123	-0.0428047	-0.0712925	-0.114595	-0.144458	0.271044	-0.428719
0.1231	-0.0413285	-0.0701113	-0.113517	-0.14345	0.272874	-0.428558
0.1232	-0.0397962	-0.0688813	-0.112389	-0.142391	0.274741	-0.428347
0.1233	-0.0382107	-0.0676052	-0.111215	-0.141285	0.276642	-0.42809
0.1234	-0.0365752	-0.0662857	-0.109996	-0.140135	0.278575	-0.427788
0.1235	-0.034893	-0.0649257	-0.108736	-0.138942	0.280538	-0.427444
0.1236	-0.0331673	-0.0635277	-0.107437	-0.13771	0.282529	-0.42706
0.1237	-0.0314013	-0.0620947	-0.106103	-0.136442	0.284545	-0.42664
0.1238	-0.029598	-0.0606292	-0.104735	-0.135141	0.286583	-0.426185
0.1239	-0.0277605	-0.0591338	-0.103337	-0.133808	0.288642	-0.425697
0.124	-0.0258913	-0.0576106	-0.10191	-0.132446	0.290719	-0.425179
0.1241	-0.0239927	-0.0560615	-0.100456	-0.131056	0.292813	-0.424631
0.1242	-0.0220664	-0.0544881	-0.0989776	-0.129641	0.294921	-0.424054
0.1243	-0.0201138	-0.0528914	-0.0974744	-0.1282	0.297041	-0.423448
0.1244	-0.0181356	-0.0512717	-0.0959472	-0.126735	0.299173	-0.422812
0.1245	-0.016132	-0.0496293	-0.0943959	-0.125245	0.301315	-0.422145
0.1246	-0.0141025	-0.0479636	-0.0928198	-0.123729	0.303466	-0.421446
0.1247	-0.0120461	-0.0462735	-0.0912177	-0.122186	0.305626	-0.42071
0.1248	-0.0099615	-0.0445577	-0.0895879	-0.120613	0.307793	-0.419936
0.1249	-0.00784656	-0.0428141	-0.0879282	-0.11901	0.309967	-0.41912
0.125	-0.00569889	-0.0410407	-0.0862361	-0.117372	0.312149	-0.418256
0.1251	-0.00351569	-0.0392345	-0.0845087	-0.115697	0.314339	-0.417341
0.1252	-0.00129454	-0.0373935	-0.0827433	-0.113982	0.316536	-0.41637
0.1253	0.0009687	-0.0355138	-0.0809358	-0.112222	0.318741	-0.415336
0.1254	0.00327767	-0.033592	-0.0790827	-0.110414	0.320954	-0.414234
0.1255	0.00563617	-0.0316246	-0.0771799	-0.108554	0.323177	-0.413059
0.1256	0.00804811	-0.029608	-0.0752237	-0.106638	0.32541	-0.411805
0.1257	0.0105175	-0.0275386	-0.0732099	-0.10466	0.327654	-0.410465
0.1258	0.0130482	-0.0254126	-0.0711347	-0.102618	0.329909	-0.409033
0.1259	0.0156442	-0.0232265	-0.0689941	-0.100506	0.332176	-0.407504
0.126	0.0183094	-0.0209767	-0.0667841	-0.0983216	0.334455	-0.405872
0.1261	0.0210475	-0.0186598	-0.0645012	-0.0960598	0.336748	-0.404132
0.1262	0.0238618	-0.0162726	-0.0621418	-0.0937171	0.339055	-0.402277
0.1263	0.0267557	-0.0138122	-0.0597026	-0.0912902	0.341377	-0.400304
0.1264	0.0297318	-0.011276	-0.057181	-0.0887761	0.343712	-0.398207
0.1265	0.0327922	-0.00866197	-0.0545745	-0.0861723	0.346062	-0.395983
0.1266	0.0359387	-0.0059686	-0.0518815	-0.0834769	0.348427	-0.393628
0.1267	0.0391719	-0.00319505	-0.049101	-0.0806889	0.350805	-0.391141
0.1268	0.0424919	-0.000341159	-0.0462326	-0.0778078	0.353196	-0.388521
0.1269	0.045898	0.00259247	-0.0432769	-0.0748341	0.355598	-0.385767
0.127	0.0493886	0.00560448	-0.0402352	-0.0717691	0.35801	-0.382879
0.1271	0.052961	0.00869274	-0.0371096	-0.0686148	0.36043	-0.37986
0.1272	0.056612	0.0118544	-0.033903	-0.0653741	0.362856	-0.376712
0.1273	0.0603375	0.0150859	-0.0306189	-0.0620507	0.365284	-0.373439
0.1274	0.0641326	0.0183829	-0.0272618	-0.0586491	0.367712	-0.370045
0.1275	0.0679915	0.0217406	-0.0238366	-0.0551742	0.370137	-0.366535
0.1276	0.0719082	0.0251535	-0.020349	-0.0516318	0.372553	-0.362915
0.1277	0.075875	0.028615	-0.0168057	-0.0480288	0.374957	-0.359192
0.1278	0.0798852	0.0321192	-0.0132126	-0.0443712	0.377346	-0.355374
0.1279	0.0839312	0.0356594	-0.00957689	-0.0406664	0.379714	-0.351467
0.128	0.0880046	0.0392283	-0.0059059	-0.0369217	0.382057	-0.347479
0.1281	0.092097	0.0428185	-0.00220732	-0.0331451	0.38437	-0.34342
0.1282	0.0961996	0.0464224	0.00151094	-0.0293446	0.386649	-0.339297
0.1283	0.100303	0.0500319	0.00524079	-0.0255284	0.388887	-0.33512
0.1284	0.104399	0.0536392	0.00897399	-0.0217051	0.39108	-0.330897
0.1285	0.108478	0.0572362	0.0127022	-0.0178831	0.393223	-0.326639
0.1286	0.112531	0.0608148	0.0164172	-0.0140708	0.39531	-0.322352
0.1287	0.116548	0.0643669	0.0201105	-0.0102768	0.397337	-0.318048
0.1288	0.120521	0.0678845	0.023774	-0.00650965	0.399298	-0.313735
0.1289	0.124439	0.0713595	0.0273993	-0.0027776	0.401187	-0.309422
0.129	0.128295	0.0747842	0.0309783	0.00091103	0.403001	-0.305119
0.1291	0.13208	0.0781508	0.0345032	0.00454812	0.404733	-0.300833
0.1292	0.135784	0.0814518	0.0379662	0.00812571	0.40638	-0.296573
0.1293	0.1394	0.0846798	0.0413596	0.011636	0.407936	-0.292348
0.1294	0.142919	0.0878276	0.044676	0.0150716	0.409397	-0.288166
0.1295	0.146334	0.0908883	0.0479084	0.018425	0.410759	-0.284034
0.1296	0.149637	0.0938552	0.0510498	0.0216893	0.412016	-0.279961
0.1297	0.15282	0.0967219	0.0540935	0.0248577	0.413166	-0.275954
0.1298	0.155876	0.0994822	0.0570333	0.0279237	0.414203	-0.272019
0.1299	0.1588	0.10213	0.0598632	0.0308811	0.415126	-0.268164
0.13	0.161583	0.104661	0.0625772	0.0337241	0.415929	-0.264394
0.1301	0.164222	0.107068	0.06517	0.036447	0.41661	-0.260717
0.1302	0.166708	0.109346	0.067636	0.0390441	0.417165	-0.257137
0.1303	0.169039	0.111493	0.0699709	0.041511	0.417592	-0.253661
0.1304	0.171208	0.113502	0.0721703	0.0438432	0.417888	-0.250293
0.1305	0.173211	0.11537	0.0742301	0.0460365	0.418052	-0.247038
0.1306	0.175045	0.117094	0.0761464	0.048087	0.41808	-0.2439
0.1307	0.176705	0.11867	0.0779159	0.0499912	0.417972	-0.240884
0.1308	0.178188	0.120095	0.0795356	0.0517459	0.417724	-0.237992
0.1309	0.179491	0.121367	0.0810026	0.0533484	0.417337	-0.235228
0.131	0.180613	0.122483	0.0823147	0.0547962	0.41681	-0.232596
0.1311	0.18155	0.123442	0.0834698	0.0560871	0.41614	-0.230098
0.1312	0.1823	0.124242	0.0844663	0.0572196	0.415328	-0.227735
0.1313	0.182864	0.124882	0.0853028	0.0581921	0.414374	-0.225511
0.1314	0.183239	0.125361	0.0859784	0.0590037	0.413276	-0.223426
0.1315	0.183425	0.125678	0.0864924	0.0596536	0.412037	-0.221481
0.1316	0.183422	0.125833	0.0868446	0.0601415	0.410655	-0.219679
0.1317	0.18323	0.125826	0.087035	0.0604674	0.409132	-0.218018
0.1318	0.18285	0.125658	0.087064	0.0606317	0.407469	-0.2165
0.1319	0.182283	0.12533	0.0869322	0.0606349	0.405667	-0.215124
0.132	0.181529	0.124842	0.0866408	0.0604782	0.403726	-0.213889
0.1321	0.180592	0.124197	0.0861911	0.0601627	0.40165	-0.212796
0.1322	0.179472	0.123394	0.0855846	0.05969	0.39944	-0.211843
0.1323	0.178172	0.122438	0.0848234	0.0590622	0.397098	-0.211029
0.1324	0.176696	0.12133	0.0839097	0.0582814	0.394626	-0.210352
0.1325	0.175045	0.120072	0.0828459	0.05735	0.392027	-0.20981
0.1326	0.173223	0.118667	0.081635	0.056271	0.389304	-0.209402
0.1327	0.171234	0.117118	0.0802793	0.0550467	0.38646	-0.209124
0.1328	0.169081	0.115429	0.0787829	0.053681	0.383497	-0.208975
0.1329	0.16677	0.113604	0.0771492	0.0521774	0.38042	-0.208951
0.133	0.164304	0.111646	0.0753821	0.0505399	0.377231	-0.209049
0.1331	0.161688	0.109559	0.0734855	0.0487723	0.373935	-0.209266
0.1332	0.158928	0.107348	0.0714638	0.0468789	0.370536	-0.209597
0.1333	0.156028	0.105016	0.0693214	0.0448642	0.367037	-0.210041
0.1334	0.152995	0.10257	0.067063	0.0427328	0.363444	-0.210591
0.1335	0.149833	0.100013	0.0646934	0.0404896	0.359759	-0.211245
0.1336	0.146549	0.0973505	0.0622176	0.0381395	0.355988	-0.211998
0.1337	0.143148	0.094588	0.0596408	0.0356878	0.352136	-0.212845
0.1338	0.139638	0.0917306	0.0569682	0.0331397	0.348206	-0.213783
0.1339	0.136024	0.0887837	0.0542055	0.0305007	0.344205	-0.214805
0.134	0.132312	0.0857531	0.0513581	0.0277765	0.340136	-0.215908
0.1341	0.12851	0.0826443	0.0484317	0.0249726	0.336005	-0.217086
0.1342	0.124625	0.0794631	0.0454322	0.022095	0.331817	-0.218335
0.1343	0.120663	0.0762155	0.0423654	0.0191494	0.327577	-0.219648
0.1344	0.11663	0.0729075	0.0392373	0.016142	0.323291	-0.221022
0.1345	0.112535	0.069545	0.036054	0.0130786	0.318962	-0.22245
0.1346	0.108384	0.0661341	0.0328215	0.0099655	0.314598	-0.223927
0.1347	0.104185	0.0626809	0.0295459	0.00680871	0.310203	-0.225448
0.1348	0.0999437	0.0591917	0.0262334	0.00361444	0.305782	-0.227007
0.1349	0.0956686	0.0556725	0.0228901	0.000388859	0.301341	-0.228599
0.135	0.0913663	0.0521295	0.0195223	-0.00286185	0.296885	-0.230219
0.1351	0.0870442	0.0485689	0.0161361	-0.00613149	0.29242	-0.231861
0.1352	0.0827088	0.0449963	0.0127372	-0.00941441	0.28795	-0.233519
0.1353	0.0783678	0.0414183	0.00933214	-0.012704	0.283481	-0.235189
0.1354	0.0740283	0.037841	0.00592703	-0.0159941	0.279018	-0.236864
0.1355	0.0696974	0.0342704	0.0025279	-0.0192787	0.274567	-0.238539
0.1356	0.0653819	0.0307125	-0.000859282	-0.0225519	0.270132	-0.24021
0.1357	0.0610887	0.0271731	-0.00422863	-0.0258077	0.265719	-0.24187
0.1358	0.0568245	0.0236581	-0.00757433	-0.0290403	0.261333	-0.243515
0.1359	0.0525961	0.020173	-0.0108907	-0.032244	0.256978	-0.245139
0.136	0.0484099	0.0167236	-0.0141721	-0.0354131	0.25266	-0.246737
0.1361	0.0442724	0.0133154	-0.017413	-0.0385422	0.248382	-0.248305
0.1362	0.0401897	0.00995355	-0.0206081	-0.0416259	0.24415	-0.249838
0.1363	0.0361679	0.00664342	-0.0237522	-0.0446589	0.239969	-0.251331
0.1364	0.0322131	0.00339006	-0.02684	-0.0476361	0.235842	-0.25278
0.1365	0.0283309	0.000198428	-0.0298668	-0.0505525	0.231773	-0.254179
0.1366	0.024527	-0.00292671	-0.0328276	-0.0534034	0.227768	-0.255525
0.1367	0.0208066	-0.00598072	-0.035718	-0.056184	0.223829	-0.256814
0.1368	0.0171751	-0.00895917	-0.0385333	-0.05889	0.219961	-0.258041
0.1369	0.0136373	-0.0118578	-0.0412693	-0.0615169	0.216167	-0.259204
0.137	0.0101981	-0.0146724	-0.0439219	-0.0640608	0.212451	-0.260297
0.1371	0.00686204	-0.0173992	-0.0464872	-0.0665176	0.208816	-0.261318
0.1372	0.00363337	-0.0200345	-0.0489615	-0.0688837	0.205266	-0.262263
0.1373	0.000516219	-0.0225747	-0.0513412	-0.0711555	0.201802	-0.263129
0.1374	-0.00248556	-0.0250165	-0.0536231	-0.0733296	0.198429	-0.263914
0.1375	-0.00536835	-0.0273569	-0.0558039	-0.0754031	0.195148	-0.264614
0.1376	-0.00812878	-0.0295929	-0.0578809	-0.0773728	0.191963	-0.265226
0.1377	-0.0107643	-0.0317224	-0.0598519	-0.0792368	0.188875	-0.26575
0.1378	-0.0132715	-0.0337423	-0.0617138	-0.0809919	0.185886	-0.266181
0.1379	-0.0156477	-0.0356505	-0.0634644	-0.082636	0.183	-0.266519
0.138	-0.0178906	-0.037445	-0.0651018	-0.0841669	0.180216	-0.266761
0.1381	-0.0199982	-0.0391239	-0.066624	-0.085583	0.177537	-0.266905
0.1382	-0.0219685	-0.0406857	-0.0680296	-0.0868826	0.174964	-0.266951
0.1383	-0.0238	-0.042129	-0.0693172	-0.0880644	0.172499	-0.266897
0.1384	-0.0254914	-0.0434528	-0.0704856	-0.0891273	0.170142	-0.266742
0.1385	-0.0270417	-0.0446561	-0.071534	-0.0900703	0.167894	-0.266485
0.1386	-0.0284501	-0.0457382	-0.0724616	-0.0908927	0.165755	-0.266126
0.1387	-0.029716	-0.0466987	-0.0732681	-0.0915942	0.163726	-0.265664
0.1388	-0.0308392	-0.0475374	-0.0739533	-0.0921745	0.161808	-0.265099
0.1389	-0.0318197	-0.0482543	-0.074517	-0.0926336	0.16	-0.264431
0.139	-0.0326578	-0.0488496	-0.0749596	-0.0929716	0.158302	-0.263661
0.1391	-0.0333539	-0.0493237	-0.0752814	-0.0931892	0.156713	-0.262788
0.1392	-0.0339088	-0.0496773	-0.0754832	-0.0932868	0.155233	-0.261813
0.1393	-0.0343235	-0.0499112	-0.0755657	-0.0932654	0.153862	-0.260737
0.1394	-0.0345993	-0.0500265	-0.07553	-0.093126	0.152598	-0.259561
0.1395	-0.0347375	-0.0500244	-0.0753774	-0.0928698	0.151441	-0.258286
0.1396	-0.0347399	-0.0499064	-0.0751094	-0.0924984	0.150388	-0.256913
0.1397	-0.0346084	-0.0496742	-0.0747276	-0.0920135	0.14944	-0.255445
0.1398	-0.0343452	-0.0493295	-0.0742338	-0.0914167	0.148593	-0.253881
0.1399	-0.0339527	-0.0488745	-0.0736301	-0.0907103	0.147847	-0.252226
0.14	-0.0334333	-0.0483113	-0.0729187	-0.0898964	0.147199	-0.250479
0.1401	-0.0327898	-0.0476422	-0.0721019	-0.0889773	0.146648	-0.248644
0.1402	-0.0320258	-0.0468703	-0.0711828	-0.0879562	0.146191	-0.246722
0.1403	-0.0311438	-0.0459979	-0.0701636	-0.0868352	0.145826	-0.244717
0.1404	-0.0301472	-0.0450277	-0.0690472	-0.0856172	0.14555	-0.242631
0.1405	-0.0290394	-0.0439627	-0.0678366	-0.0843053	0.145361	-0.240466
0.1406	-0.0278242	-0.0428062	-0.0665348	-0.0829025	0.145257	-0.238225
0.1407	-0.0265052	-0.0415613	-0.0651452	-0.0814122	0.145234	-0.235912
0.1408	-0.0250865	-0.0402314	-0.0636713	-0.0798378	0.14529	-0.233528
0.1409	-0.0235722	-0.0388201	-0.0621164	-0.0781827	0.145422	-0.231078
0.141	-0.0219664	-0.0373309	-0.0604842	-0.0764507	0.145626	-0.228565
0.1411	-0.0202735	-0.0357676	-0.0587785	-0.0746455	0.1459	-0.225991
0.1412	-0.0184979	-0.0341341	-0.057003	-0.0727708	0.146239	-0.223361
0.1413	-0.0166442	-0.0324341	-0.0551618	-0.0708308	0.146642	-0.220678
0.1414	-0.0147171	-0.0306717	-0.0532587	-0.0688292	0.147103	-0.217945
0.1415	-0.0127212	-0.0288509	-0.0512979	-0.0667703	0.147621	-0.215166
0.1416	-0.0106613	-0.0269759	-0.0492835	-0.0646581	0.148191	-0.212345
0.1417	-0.00854232	-0.0250508	-0.0472196	-0.0624968	0.14881	-0.209486
0.1418	-0.00636915	-0.0230798	-0.0451105	-0.0602907	0.149474	-0.206591
0.1419	-0.00414675	-0.0210672	-0.0429604	-0.0580441	0.15018	-0.203666
0.142	-0.0018801	-0.0190173	-0.0407736	-0.0557612	0.150924	-0.200714
0.1421	0.000425776	-0.0169343	-0.0385545	-0.0534464	0.151702	-0.197739
0.1422	0.00276585	-0.0148226	-0.0363074	-0.051104	0.15251	-0.194745
0.1423	0.00513509	-0.0126865	-0.0340365	-0.0487384	0.153346	-0.191735
0.1424	0.00752846	-0.0105303	-0.0317463	-0.046354	0.154204	-0.188714
0.1425	0.00994092	-0.00835831	-0.0294411	-0.0439549	0.155082	-0.185685
0.1426	0.0123675	-0.00617488	-0.0271251	-0.0415456	0.155975	-0.182652
0.1427	0.0148026	-0.0039847	-0.0248032	-0.0391309	0.156881	-0.179619
0.1428	0.0172419	-0.00179155	-0.022479	-0.0367144	0.157794	-0.176591
0.1429	0.0196805	0.000400383	-0.0201568	-0.0343005	0.158713	-0.17357
0.143	0.0221136	0.00258694	-0.0178408	-0.0318932	0.159633	-0.17056
0.1431	0.0245364	0.00476404	-0.015535	-0.0294968	0.160551	-0.167566
0.1432	0.0269441	0.00692765	-0.0132435	-0.0271152	0.161463	-0.16459
0.1433	0.0293323	0.00907381	-0.0109703	-0.0247525	0.162366	-0.161636
0.1434	0.0316962	0.0111986	-0.00871922	-0.0224125	0.163257	-0.158708
0.1435	0.0340316	0.0132983	-0.00649414	-0.0200991	0.164132	-0.155808
0.1436	0.036334	0.0153691	-0.00429877	-0.017816	0.164988	-0.152941
0.1437	0.0385993	0.0174074	-0.00213675	-0.0155669	0.165822	-0.15011
0.1438	0.0408232	0.0194096	-1.16219e-05	-0.0133552	0.166631	-0.147318
0.1439	0.0430019	0.0213724	0.00207319	-0.0111846	0.167413	-0.144567
0.144	0.0451314	0.0232924	0.00411435	-0.00905818	0.168163	-0.141861
0.1441	0.047208	0.0251664	0.00610866	-0.00697929	0.16888	-0.139203
0.1442	0.0492281	0.0269914	0.00805302	-0.00495101	0.16956	-0.136595
0.1443	0.0511883	0.0287643	0.00994447	-0.00297631	0.170202	-0.13404
0.1444	0.0530852	0.0304824	0.0117802	-0.00105802	0.170803	-0.131541
0.1445	0.0549157	0.0321429	0.0135574	0.000801123	0.17136	-0.1291
0.1446	0.0566768	0.0337432	0.0152736	0.00259855	0.171871	-0.126719
0.1447	0.0583656	0.035281	0.0169263	0.00433182	0.172334	-0.1244
0.1448	0.0599795	0.0367539	0.0185132	0.00599862	0.172747	-0.122146
0.1449	0.061516	0.0381598	0.0200322	0.00759682	0.173109	-0.119958
0.145	0.0629727	0.0394967	0.0214813	0.00912439	0.173417	-0.117838
0.1451	0.0643475	0.0407627	0.0228585	0.0105795	0.17367	-0.115789
0.1452	0.0656378	0.0419556	0.0241619	0.0119599	0.173865	-0.11381
0.1453	0.0668424	0.0430745	0.0253902	0.0132647	0.174003	-0.111905
0.1454	0.0679596	0.0441178	0.0265421	0.0144922	0.174082	-0.110073
0.1455	0.0689879	0.0450843	0.0276162	0.0156414	0.1741	-0.108316
0.1456	0.0699262	0.045973	0.0286116	0.0167111	0.174057	-0.106635
0.1457	0.0707733	0.0467828	0.0295273	0.0177004	0.173952	-0.10503
0.1458	0.0715282	0.0475131	0.0303625	0.0186085	0.173784	-0.103503
0.1459	0.0721904	0.0481632	0.0311166	0.0194348	0.173553	-0.102054
0.146	0.0727591	0.0487326	0.0317891	0.0201788	0.173258	-0.100683
0.1461	0.073234	0.049221	0.0323798	0.0208403	0.172899	-0.0993907
0.1462	0.0736149	0.0496282	0.0328883	0.0214189	0.172476	-0.0981768
0.1463	0.0739019	0.0499542	0.0333148	0.0219148	0.171988	-0.0970416
0.1464	0.0740949	0.0501991	0.0336593	0.0223281	0.171435	-0.0959847
0.1465	0.0741945	0.0503633	0.0339222	0.022659	0.170819	-0.095006
0.1466	0.0742009	0.0504471	0.0341038	0.0229081	0.170139	-0.0941049
0.1467	0.074115	0.0504512	0.0342048	0.0230758	0.169396	-0.093281
0.1468	0.0739376	0.0503761	0.0342259	0.023163	0.16859	-0.0925335
0.1469	0.0736695	0.0502229	0.0341679	0.0231704	0.167721	-0.0918617
0.147	0.073312	0.0499924	0.0340319	0.0230991	0.166792	-0.0912646
0.1471	0.0728664	0.0496858	0.0338189	0.0229502	0.165802	-0.0907411
0.1472	0.072334	0.0493043	0.0335301	0.0227249	0.164753	-0.0902902
0.1473	0.0717166	0.0488492	0.0331671	0.0224247	0.163645	-0.0899104
0.1474	0.0710157	0.0483222	0.0327312	0.0220511	0.162481	-0.0896005
0.1475	0.0702334	0.0477247	0.0322242	0.0216056	0.161261	-0.0893589
0.1476	0.0693715	0.0470586	0.0316476	0.02109	0.159986	-0.0891841
0.1477	0.0684317	0.0463251	0.031003	0.0205058	0.158659	-0.0890747
0.1478	0.0674168	0.0455267	0.0302926	0.0198553	0.15728	-0.0890285
0.1479	0.0663291	0.0446654	0.0295187	0.0191406	0.155853	-0.0890438
0.148	0.0651711	0.0437433	0.0286832	0.0183638	0.154377	-0.0891184
0.1481	0.0639454	0.0427627	0.0277885	0.0175272	0.152856	-0.0892505
0.1482	0.0626547	0.0417259	0.0268368	0.0166331	0.15129	-0.0894378
0.1483	0.0613017	0.0406352	0.0258305	0.0156839	0.149683	-0.0896781
0.1484	0.0598893	0.039493	0.0247722	0.0146821	0.148036	-0.0899693
0.1485	0.0584204	0.038302	0.0236643	0.0136303	0.146352	-0.0903089
0.1486	0.0568981	0.0370648	0.0225095	0.012531	0.144632	-0.0906947
0.1487	0.0553255	0.0357839	0.0213104	0.0113869	0.142878	-0.0911241
0.1488	0.0537056	0.034462	0.0200697	0.0102008	0.141094	-0.0915947
0.1489	0.0520417	0.033102	0.0187903	0.00897544	0.139281	-0.092104
0.149	0.050337	0.0317066	0.0174748	0.00771364	0.137442	-0.0926494
0.1491	0.0485949	0.0302787	0.0161262	0.00641824	0.135578	-0.0932283
0.1492	0.0468186	0.028821	0.0147473	0.00509214	0.133693	-0.0938381
0.1493	0.0450116	0.0273365	0.0133411	0.00373825	0.131789	-0.0944762
0.1494	0.0431771	0.0258282	0.0119104	0.00235951	0.129868	-0.0951399
0.1495	0.0413186	0.0242988	0.0104581	0.000958846	0.127933	-0.0958265
0.1496	0.0394396	0.0227514	0.00898732	-0.000460769	0.125986	-0.0965334
0.1497	0.0375434	0.0211889	0.00750088	-0.00189638	0.12403	-0.0972579
0.1498	0.0356333	0.0196142	0.00600176	-0.00334503	0.122067	-0.0979973
0.1499	0.033713	0.0180303	0.0044929	-0.00480378	0.1201	-0.0987489
0.15	0.0317856	0.01644	0.00297721	-0.00626967	0.118131	-0.09951
0.1501	0.0298547	0.0148462	0.00145761	-0.0077398	0.116162	-0.100278
0.1502	0.027923	0.0132515	-6.34536e-05	-0.00921169	0.114196	-0.101051
0.1503	0.0259943	0.011659	-0.00158268	-0.0106821	0.112235	-0.101825
0.1504	0.024072	0.0100715	-0.00309726	-0.012148	0.110281	-0.102599
0.1505	0.0221592	0.00849195	-0.00460439	-0.0136069	0.108338	-0.103369
0.1506	0.0202592	0.00692297	-0.00610133	-0.0150558	0.106407	-0.104133
0.1507	0.018375	0.00536727	-0.00758537	-0.016492	0.104491	-0.104889
0.1508	0.0165098	0.00382748	-0.00905388	-0.017913	0.102592	-0.105634
0.1509	0.0146665	0.00230618	-0.0105043	-0.019316	0.100712	-0.106366
0.151	0.0128481	0.000805886	-0.011934	-0.0206987	0.0988524	-0.107083
0.1511	0.0110574	-0.000670934	-0.0133406	-0.0220584	0.0970164	-0.107782
0.1512	0.00929725	-0.0021219	-0.0147217	-0.0233928	0.0952056	-0.108461
0.1513	0.0075703	-0.00354469	-0.0160749	-0.0246995	0.093422	-0.109118
0.1514	0.00587916	-0.00493706	-0.017398	-0.0259763	0.0916675	-0.109751
0.1515	0.00422637	-0.00629684	-0.0186888	-0.027221	0.0899438	-0.110358
0.1516	0.00261434	-0.00762196	-0.0199453	-0.0284315	0.0882528	-0.110938
0.1517	0.00104541	-0.00891042	-0.0211653	-0.0296058	0.0865962	-0.111487
0.1518	-0.000478199	-0.0101603	-0.0223471	-0.0307419	0.0849755	-0.112005
0.1519	-0.00195436	-0.0113698	-0.0234887	-0.031838	0.0833923	-0.11249
0.152	-0.00338106	-0.0125371	-0.0245885	-0.0328924	0.081848	-0.112941
0.1521	-0.0047564	-0.0136606	-0.0256447	-0.0339034	0.0803441	-0.113355
0.1522	-0.00607857	-0.0147389	-0.0266558	-0.0348694	0.0788817	-0.113732
0.1523	-0.0073459	-0.0157704	-0.0276205	-0.0357891	0.0774622	-0.114069
0.1524	-0.00855682	-0.0167537	-0.0285372	-0.0366609	0.0760867	-0.114367
0.1525	-0.00970989	-0.0176878	-0.0294049	-0.0374838	0.0747562	-0.114623
0.1526	-0.0108038	-0.0185713	-0.0302222	-0.0382565	0.0734717	-0.114837
0.1527	-0.0118378	-0.0194037	-0.0309887	-0.0389784	0.0722336	-0.115007
0.1528	-0.0128103	-0.0201837	-0.0317029	-0.0396481	0.0710432	-0.115134
0.1529	-0.0137203	-0.0209103	-0.032364	-0.0402649	0.0699011	-0.115216
0.153	-0.0145671	-0.021583	-0.0329713	-0.0408279	0.0688079	-0.115252
0.1531	-0.0153498	-0.022201	-0.0335242	-0.0413365	0.0677642	-0.115242
0.1532	-0.016068	-0.0227638	-0.0340221	-0.0417903	0.0667703	-0.115186
0.1533	-0.016721	-0.0232711	-0.0344646	-0.0421887	0.0658267	-0.115082
0.1534	-0.0173086	-0.0237225	-0.0348515	-0.0425316	0.0649335	-0.114931
0.1535	-0.0178306	-0.0241178	-0.0351824	-0.0428187	0.064091	-0.114733
0.1536	-0.0182867	-0.024457	-0.0354574	-0.0430498	0.0632991	-0.114487
0.1537	-0.0186771	-0.02474	-0.0356764	-0.0432251	0.0625579	-0.114193
0.1538	-0.0190018	-0.0249669	-0.0358395	-0.0433445	0.0618673	-0.113852
0.1539	-0.0192612	-0.025138	-0.035947	-0.0434084	0.0612271	-0.113464
0.154	-0.0194554	-0.0252536	-0.0359991	-0.043417	0.0606371	-0.113028
0.1541	-0.0195852	-0.0253141	-0.0359963	-0.0433707	0.0600967	-0.112546
0.1542	-0.0196509	-0.0253199	-0.0359391	-0.0432701	0.0596057	-0.112017
0.1543	-0.0196534	-0.0252717	-0.035828	-0.0431157	0.0591635	-0.111443
0.1544	-0.0195934	-0.0251701	-0.0356638	-0.0429082	0.0587696	-0.110824
0.1545	-0.0194718	-0.0250161	-0.0354472	-0.0426484	0.0584231	-0.11016
0.1546	-0.0192897	-0.0248103	-0.035179	-0.0423372	0.0581235	-0.109453
0.1547	-0.0190481	-0.0245537	-0.0348604	-0.0419756	0.0578698	-0.108702
0.1548	-0.0187483	-0.0242475	-0.0344922	-0.0415645	0.0576613	-0.10791
0.1549	-0.0183915	-0.0238926	-0.0340756	-0.0411051	0.0574968	-0.107077
0.155	-0.0179791	-0.0234904	-0.0336118	-0.0405985	0.0573755	-0.106204
0.1551	-0.0175127	-0.0230419	-0.033102	-0.0400461	0.0572962	-0.105293
0.1552	-0.0169942	-0.0225491	-0.0325481	-0.0394497	0.0572575	-0.104344
0.1553	-0.0164247	-0.0220129	-0.031951	-0.0388101	0.0572584	-0.103359
0.1554	-0.0158061	-0.0214347	-0.0313121	-0.0381289	0.0572978	-0.10234
0.1555	-0.0151401	-0.0208161	-0.030633	-0.0374075	0.0573743	-0.101286
0.1556	-0.0144284	-0.0201587	-0.0299153	-0.0366477	0.0574866	-0.100201
0.1557	-0.0136731	-0.019464	-0.0291606	-0.035851	0.0576332	-0.0990845
0.1558	-0.0128761	-0.0187339	-0.0283706	-0.0350192	0.0578128	-0.0979392
0.1559	-0.0120394	-0.0179699	-0.027547	-0.0341539	0.0580238	-0.0967662
0.156	-0.0111651	-0.0171739	-0.0266917	-0.033257	0.0582647	-0.0955673
0.1561	-0.0102553	-0.0163477	-0.0258065	-0.0323303	0.058534	-0.094344
0.1562	-0.0093122	-0.0154932	-0.0248931	-0.0313756	0.0588301	-0.093098
0.1563	-0.00833794	-0.0146123	-0.0239536	-0.0303949	0.0591513	-0.091831
0.1564	-0.00733478	-0.0137068	-0.0229898	-0.0293901	0.059496	-0.0905446
0.1565	-0.00630497	-0.0127787	-0.0220036	-0.0283631	0.0598626	-0.0892408
0.1566	-0.00525082	-0.01183	-0.0209971	-0.0273159	0.0602494	-0.0879212
0.1567	-0.00417462	-0.0108627	-0.0199723	-0.0262505	0.0606546	-0.0865875
0.1568	-0.00307869	-0.00987865	-0.018931	-0.0251689	0.0610766	-0.0852417
0.1569	-0.00196538	-0.00887997	-0.0178754	-0.0240731	0.0615137	-0.0838854
0.157	-0.000837008	-0.00786863	-0.0168074	-0.0229652	0.0619641	-0.0825205
0.1571	0.000304071	-0.00684665	-0.015729	-0.0218471	0.0624262	-0.0811488
0.1572	0.00145552	-0.00581603	-0.0146423	-0.0207208	0.0628981	-0.0797721
0.1573	0.002615	-0.00477878	-0.0135493	-0.0195884	0.0633782	-0.0783921
0.1574	0.0037802	-0.00373689	-0.012452	-0.0184519	0.0638648	-0.0770108
0.1575	0.00494879	-0.00269235	-0.0113523	-0.0173133	0.0643561	-0.0756298
0.1576	0.00611849	-0.00164711	-0.0102523	-0.0161745	0.0648506	-0.0742509
0.1577	0.00728654	-0.000603545	-0.00915424	-0.015038	0.0653461	-0.0728762
0.1578	0.00845118	0.000436837	-0.00805971	-0.0139052	0.0658413	-0.0715071
0.1579	0.00961021	0.00147214	-0.00697059	-0.012778	0.0663347	-0.0701453
0.158	0.0107614	0.0025005	-0.00588876	-0.0116584	0.0668246	-0.0687925
0.1581	0.0119027	0.00352008	-0.00481605	-0.0105482	0.0673095	-0.0674503
0.1582	0.013032	0.00452908	-0.00375428	-0.00944912	0.0677878	-0.0661203
0.1583	0.0141472	0.00552573	-0.00270521	-0.00836301	0.068258	-0.064804
0.1584	0.0152463	0.00650831	-0.00167056	-0.00729158	0.0687187	-0.0635032
0.1585	0.0163273	0.00747514	-0.000652027	-0.00623653	0.0691682	-0.0622192
0.1586	0.0173883	0.00842458	0.00034876	-0.0051995	0.0696054	-0.0609535
0.1587	0.0184276	0.00935506	0.00133021	-0.00418208	0.0700288	-0.0597075
0.1588	0.0194432	0.010265	0.00229078	-0.0031858	0.070437	-0.0584826
0.1589	0.0204335	0.011153	0.003229	-0.00221217	0.0708288	-0.0572801
0.159	0.0213968	0.0120176	0.00414342	-0.00126261	0.0712031	-0.0561013
0.1591	0.0223315	0.0128574	0.00503269	-0.000338491	0.0715585	-0.0549474
0.1592	0.0232361	0.0136711	0.00589548	0.000558864	0.071894	-0.0538197
0.1593	0.0241091	0.0144575	0.00673055	0.0014282	0.0722084	-0.052719
0.1594	0.0249492	0.0152153	0.0075367	0.00226834	0.0725009	-0.0516467
0.1595	0.025755	0.0159435	0.00831282	0.00307814	0.0727703	-0.0506036
0.1596	0.0265253	0.016641	0.00905785	0.00385656	0.0730158	-0.0495906
0.1597	0.0272589	0.0173068	0.0097708	0.00460259	0.0732365	-0.0486087
0.1598	0.0279549	0.01794	0.0104507	0.00531531	0.0734316	-0.0476587
0.1599	0.0286121	0.0185397	0.0110968	0.00599388	0.0736005	-0.0467413
0.16	0.0292296	0.0191052	0.0117083	0.0066375	0.0737423	-0.0458573
0.1601	0.0298067	0.0196357	0.0122843	0.00724546	0.0738564	-0.0450071
0.1602	0.0303421	0.0201302	0.012824	0.0078167	0.073942	-0.0441918
0.1603	0.0308356	0.0205885	0.0133271	0.00835107	0.0739989	-0.0434116
0.1604	0.0312866	0.0210101	0.0137932	0.00884808	0.0740267	-0.0426667
0.1605	0.0316947	0.0213947	0.0142218	0.0093073	0.074025	-0.0419576
0.1606	0.0320594	0.0217418	0.0146125	0.00972838	0.0739934	-0.0412847
0.1607	0.0323804	0.0220512	0.0149651	0.0101111	0.0739318	-0.040648
0.1608	0.0326574	0.0223227	0.0152794	0.0104551	0.0738399	-0.0400479
0.1609	0.0328904	0.0225561	0.0155553	0.0107604	0.0737176	-0.0394843
0.161	0.0330791	0.0227514	0.0157926	0.0110268	0.0735648	-0.0389574
0.1611	0.0332237	0.0229085	0.0159914	0.0112545	0.0733815	-0.0384671
0.1612	0.0333242	0.0230275	0.0161518	0.0114434	0.0731677	-0.0380134
0.1613	0.0333807	0.0231087	0.0162738	0.0115937	0.0729236	-0.037596
0.1614	0.0333935	0.0231521	0.0163578	0.0117056	0.0726493	-0.0372149
0.1615	0.033363	0.0231581	0.016404	0.0117794	0.072345	-0.0368697
0.1616	0.0332894	0.023127	0.0164127	0.0118155	0.072011	-0.03656
0.1617	0.0331733	0.0230592	0.0163843	0.0118142	0.0716476	-0.0362856
0.1618	0.0330153	0.0229551	0.0163194	0.0117761	0.0712552	-0.036046
0.1619	0.0328158	0.0228154	0.0162184	0.0117016	0.0708343	-0.0358406
0.162	0.0325757	0.0226405	0.0160819	0.0115913	0.0703853	-0.035669
0.1621	0.0322957	0.0224312	0.0159106	0.011446	0.0699087	-0.0355305
0.1622	0.0319765	0.0221881	0.0157052	0.0112663	0.0694052	-0.0354244
0.1623	0.031619	0.021912	0.0154664	0.011053	0.0688753	-0.0353502
0.1624	0.0312243	0.0216037	0.0151952	0.0108069	0.0683198	-0.035307
0.1625	0.0307933	0.021264	0.0148922	0.0105288	0.0677393	-0.035294
0.1626	0.030327	0.0208939	0.0145585	0.0102197	0.0671346	-0.0353104
0.1627	0.0298261	0.020494	0.0141945	0.0098802	0.0665062	-0.0353557
0.1628	0.0292922	0.0200655	0.0138018	0.00951163	0.0658552	-0.0354286
0.1629	0.0287266	0.0196096	0.0133813	0.00911506	0.0651825	-0.0355281
0.163	0.0281304	0.0191273	0.0129341	0.0086916	0.0644891	-0.0356533
0.1631	0.0275051	0.0186198	0.0124614	0.00824236	0.0637757	-0.0358031
0.1632	0.0268518	0.0180882	0.0119643	0.00776852	0.0630435	-0.0359765
0.1633	0.0261721	0.0175336	0.0114441	0.00727126	0.0622934	-0.0361723
0.1634	0.0254673	0.0169574	0.0109018	0.00675181	0.0615265	-0.0363896
0.1635	0.0247388	0.0163608	0.0103388	0.00621142	0.0607437	-0.036627
0.1636	0.0239882	0.0157449	0.00975638	0.00565137	0.0599461	-0.0368835
0.1637	0.0232169	0.0151111	0.00915577	0.00507296	0.0591349	-0.037158
0.1638	0.0224265	0.0144608	0.0085383	0.0044775	0.058311	-0.0374491
0.1639	0.0216185	0.0137951	0.00790531	0.00386633	0.0574757	-0.0377557
0.164	0.0207944	0.0131155	0.00725813	0.00324079	0.0566301	-0.0380766
0.1641	0.0199558	0.0124234	0.00659813	0.00260225	0.0557752	-0.0384105
0.1642	0.0191043	0.01172	0.00592667	0.00195208	0.0549123	-0.0387562
0.1643	0.0182415	0.0110067	0.00524511	0.00129165	0.0540424	-0.0391125
0.1644	0.017369	0.0102849	0.00455483	0.000622339	0.0531668	-0.0394781
0.1645	0.0164883	0.00955601	0.00385722	-5.44618e-05	0.0522866	-0.0398517
0.1646	0.0156012	0.00882136	0.00315364	-0.000737376	0.0514029	-0.0402321
0.1647	0.014709	0.00808231	0.00244547	-0.00142502	0.0505169	-0.040618
0.1648	0.0138136	0.00734024	0.00173407	-0.00211604	0.0496297	-0.0410083
0.1649	0.0129163	0.00659648	0.0010208	-0.00280905	0.0487426	-0.0414016
0.165	0.0120188	0.00585239	0.000307017	-0.00350271	0.0478565	-0.0417968
0.1651	0.0111227	0.00510929	-0.000405954	-0.00419567	0.0469727	-0.0421926
0.1652	0.0102289	0.00436809	-0.0011172	-0.00488703	0.0460919	-0.0425882
0.1653	0.00933946	0.00363049	-0.00182501	-0.00557506	0.0452155	-0.0429821
0.1654	0.0084559	0.00289777	-0.0025281	-0.00625848	0.0443447	-0.0433731
0.1655	0.00757965	0.0021712	-0.00322521	-0.00693602	0.0434804	-0.04376
0.1656	0.00671215	0.00145199	-0.0039151	-0.00760643	0.0426238	-0.0441417
0.1657	0.00585481	0.00074136	-0.00459655	-0.0082685	0.0417758	-0.0445171
0.1658	0.005009	4.04899e-05	-0.00526839	-0.00892104	0.0409374	-0.0448852
0.1659	0.00417606	-0.000649474	-0.00592945	-0.00956289	0.0401096	-0.0452449
0.166	0.00335728	-0.00132742	-0.00657862	-0.0101929	0.0392934	-0.0455952
0.1661	0.00255393	-0.00199225	-0.00721481	-0.0108101	0.0384897	-0.045935
0.1662	0.00176723	-0.00264292	-0.00783697	-0.0114132	0.0376993	-0.0462635
0.1663	0.00099836	-0.00327843	-0.00844407	-0.0120014	0.0369231	-0.0465797
0.1664	0.000248455	-0.00389779	-0.00903514	-0.0125736	0.036162	-0.0468827
0.1665	-0.000481395	-0.00450007	-0.00960923	-0.0131289	0.0354166	-0.0471717
0.1666	-0.00119015	-0.00508437	-0.0101655	-0.0136664	0.0346879	-0.0474458
0.1667	-0.00187681	-0.00564984	-0.010703	-0.0141852	0.0339764	-0.0477043
0.1668	-0.00254043	-0.00619567	-0.0112209	-0.0146845	0.0332829	-0.0479464
0.1669	-0.00318013	-0.00672109	-0.0117185	-0.0151635	0.0326081	-0.0481715
0.167	-0.00379505	-0.00722537	-0.0121951	-0.0156215	0.0319525	-0.0483788
0.1671	-0.00438442	-0.00770784	-0.01265	-0.0160579	0.0313167	-0.0485678
0.1672	-0.00494749	-0.00816788	-0.0130825	-0.0164719	0.0307013	-0.0487379
0.1673	-0.00548358	-0.00860488	-0.0134921	-0.016863	0.0301067	-0.0488885
0.1674	-0.00599208	-0.00901832	-0.0138782	-0.0172307	0.0295333	-0.0490191
0.1675	-0.00647241	-0.00940772	-0.0142403	-0.0175744	0.0289817	-0.0491294
0.1676	-0.00692406	-0.00977261	-0.014578	-0.0178938	0.0284522	-0.0492188
0.1677	-0.00734705	-0.010113	-0.0148913	-0.0181888	0.0279447	-0.0492875
0.1678	-0.0077405	-0.0104282	-0.0151795	-0.0184586	0.0274598	-0.0493346
0.1679	-0.00810408	-0.0107179	-0.0154422	-0.018703	0.0269979	-0.0493601
0.168	-0.00843749	-0.0109818	-0.0156792	-0.0189218	0.0265592	-0.0493636
0.1681	-0.0087405	-0.0112198	-0.0158903	-0.0191146	0.0261438	-0.0493449
0.1682	-0.00901295	-0.0114316	-0.0160753	-0.0192815	0.0257517	-0.0493039
0.1683	-0.00925472	-0.0116172	-0.0162342	-0.0194222	0.0253832	-0.0492405
0.1684	-0.00946575	-0.0117765	-0.016367	-0.0195368	0.0250383	-0.0491547
0.1685	-0.00964605	-0.0119096	-0.0164735	-0.0196251	0.0247168	-0.0490465
0.1686	-0.00979565	-0.0120165	-0.0165538	-0.0196874	0.0244189	-0.0489158
0.1687	-0.00991468	-0.0120973	-0.0166081	-0.0197235	0.0241444	-0.0487629
0.1688	-0.0100033	-0.012152	-0.0166365	-0.0197338	0.0238932	-0.0485877
0.1689	-0.0100617	-0.012181	-0.0166392	-0.0197184	0.0236651	-0.0483905
0.169	-0.0100902	-0.0121843	-0.0166163	-0.0196775	0.02346	-0.0481714
0.1691	-0.010089	-0.0121624	-0.0165682	-0.0196114	0.0232775	-0.0479308
0.1692	-0.0100586	-0.0121155	-0.0164952	-0.0195204	0.0231175	-0.0476688
0.1693	-0.00999943	-0.012044	-0.0163976	-0.0194048	0.0229797	-0.0473859
0.1694	-0.00991185	-0.0119482	-0.0162759	-0.0192651	0.0228636	-0.0470823
0.1695	-0.00979642	-0.0118287	-0.0161305	-0.0191017	0.0227689	-0.0467585
0.1696	-0.0096537	-0.0116858	-0.0159618	-0.0189151	0.0226952	-0.0464149
0.1697	-0.00948427	-0.0115202	-0.0157704	-0.0187058	0.022642	-0.0460519
0.1698	-0.00928879	-0.0113323	-0.0155568	-0.0184744	0.0226089	-0.04567
0.1699	-0.00906794	-0.0111227	-0.0153216	-0.0182214	0.0225954	-0.0452698
0.17	-0.00882243	-0.0108921	-0.0150655	-0.0179475	0.022601	-0.0448519
0.1701	-0.00855302	-0.0106411	-0.014789	-0.0176533	0.0226251	-0.0444167
0.1702	-0.00826097	-0.0103708	-0.0144933	-0.0173399	0.0226667	-0.0439654
0.1703	-0.00794665	-0.0100815	-0.0141787	-0.0170076	0.0227256	-0.043498
0.1704	-0.0076109	-0.00977385	-0.0138459	-0.0166571	0.0228012	-0.0430154
0.1705	-0.00725461	-0.00944873	-0.0134957	-0.0162893	0.0228929	-0.0425182
0.1706	-0.00687869	-0.00910688	-0.0131288	-0.0159048	0.0229999	-0.0420071
0.1707	-0.00648408	-0.0087491	-0.0127461	-0.0155046	0.0231215	-0.0414828
0.1708	-0.00607174	-0.00837621	-0.0123483	-0.0150894	0.0232572	-0.040946
0.1709	-0.00564265	-0.00798907	-0.0119364	-0.0146601	0.0234061	-0.0403976
0.171	-0.00519783	-0.00758853	-0.0115113	-0.0142176	0.0235675	-0.0398383
0.1711	-0.00473829	-0.00717548	-0.0110737	-0.0137627	0.0237406	-0.0392689
0.1712	-0.00426508	-0.0067508	-0.0106245	-0.0132963	0.0239247	-0.0386901
0.1713	-0.00377925	-0.0063154	-0.0101648	-0.0128194	0.0241191	-0.0381029
0.1714	-0.00328185	-0.00587019	-0.00969534	-0.0123329	0.0243229	-0.037508
0.1715	-0.00277397	-0.00541609	-0.00921712	-0.0118376	0.0245353	-0.0369062
0.1716	-0.0022567	-0.00495404	-0.00873106	-0.0113346	0.0247556	-0.0362985
0.1717	-0.0017311	-0.00448496	-0.00823808	-0.0108247	0.024983	-0.0356855
0.1718	-0.00119829	-0.00400979	-0.00773914	-0.010309	0.0252166	-0.0350683
0.1719	-0.000659348	-0.00352947	-0.00723517	-0.00978825	0.0254556	-0.0344475
0.172	-0.00011537	-0.00304494	-0.00672711	-0.00926353	0.0256993	-0.0338241
0.1721	0.000432554	-0.00255714	-0.0062159	-0.00873574	0.0259468	-0.0331989
0.1722	0.000983337	-0.00206699	-0.00570247	-0.00820582	0.0261974	-0.0325727
0.1723	0.0015359	-0.00157542	-0.00518776	-0.0076747	0.0264503	-0.0319464
0.1724	0.00208917	-0.00108334	-0.00467267	-0.00714331	0.0267046	-0.0313208
0.1725	0.00264209	-0.000591686	-0.00415814	-0.00661256	0.0269596	-0.0306966
0.1726	0.0031936	-0.000101338	-0.00364505	-0.00608335	0.0272145	-0.0300748
0.1727	0.00374221	0.000386405	-0.00313471	-0.00555699	0.0274682	-0.0294565
0.1728	0.00428736	0.000871073	-0.00262759	-0.00503394	0.0277203	-0.0288421
0.1729	0.00482804	0.0013518	-0.00212455	-0.00451509	0.02797	-0.0282323
0.173	0.00536328	0.00182776	-0.00162643	-0.00400126	0.0282168	-0.027628
0.1731	0.00589211	0.00229811	-0.00113407	-0.00349329	0.0284597	-0.0270298
0.1732	0.0064136	0.00276205	-0.000648267	-0.002992	0.0286982	-0.0264385
0.1733	0.00692681	0.00321879	-0.000169818	-0.00249817	0.0289316	-0.0258549
0.1734	0.00743087	0.00366756	0.000300509	-0.00201257	0.0291591	-0.0252795
0.1735	0.0079249	0.00410762	0.000761968	-0.00153596	0.0293802	-0.024713
0.1736	0.00840805	0.00453824	0.00121384	-0.00106906	0.0295943	-0.0241562
0.1737	0.00887952	0.00495874	0.00165541	-0.000612568	0.0298007	-0.0236096
0.1738	0.00933852	0.00536843	0.00208603	-0.000167161	0.0299989	-0.0230737
0.1739	0.0097843	0.00576668	0.00250503	0.000266513	0.0301882	-0.0225493
0.174	0.0102161	0.00615286	0.00291181	0.000687833	0.0303683	-0.0220369
0.1741	0.0106334	0.00652638	0.00330576	0.00109621	0.0305385	-0.0215369
0.1742	0.0110353	0.00688668	0.00368633	0.00149107	0.0306984	-0.0210499
0.1743	0.0114213	0.00723324	0.00405299	0.0018719	0.0308475	-0.0205763
0.1744	0.0117908	0.00756555	0.00440523	0.00223817	0.0309854	-0.0201166
0.1745	0.0121433	0.00788314	0.00474258	0.00258943	0.0311117	-0.0196713
0.1746	0.0124783	0.00818557	0.00506461	0.00292524	0.0312261	-0.0192406
0.1747	0	0	0	0	0	0
0.1748	0	0	0	0	0	0
0.175	0	0	0	0	0	0
0.1775	0	0	0	0	0	0
0.18	0	0	0	0	0	0
0.1825	0	0	0	0	0	0
0.185	0	0	0	0	0	0
0.1875	0	0	0	0	0	0
0.19	0	0	0	0	0	0
0.1925	0	0	0	0	0	0
0.195	0	0	0	0	0	0
0.1975	0	0	0	0	0	0
0.2	0	0	0	0	0	0
0.2025	0	0	0	0	0	0
0.205	0	0	0	0	0	0
0.2075	0	0	0	0	0	0
0.21	0	0	0	0	0	0
0.2125	0	0	0	0	0	0
0.215	0	0	0	0	0	0
0.2175	0	0	0	0	0	0
0.22	0	0	0	0	0	0
0.2225	0	0	0	0	0	0
0.225	0	0	0	0	0	0
0.2275	0	0	0	0	0	0
0.23	0	0	0	0	0	0
0.2325	0	0	0	0	0	0
0.235	0	0	0	0	0	0
0.2375	0	0	0	0	0	0
0.24	0	0	0	0	0	0
0.2425	0	0	0	0	0	0
0.245	0	0	0	0	0	0
0.2475	0	0	0	0	0	0
0.25	0	0	0	0	0	0
0.2525	0	0	0	0	0	0
0.255	0	0	0	0	0	0
0.2575	0	0	0	0	0	0
0.26	0	0	0	0	0	0
0.2625	0	0	0	0	0	0
0.265	0	0	0	0	0	0
0.2675	0	0	0	0	0	0
0.27	0	0	0	0	0	0
0.2725	0	0	0	0	0	0
0.275	0	0	0	0	0	0
0.2775	0	0	0	0	0	0
0.28	0	0	0	0	0	0
0.2825	0	0	0	0	0	0
0.285	0	0	0	0	0	0
0.2875	0	0	0	0	0	0
0.29	0	0	0	0	0	0
0.2925	0	0	0	0	0	0
0.295	0	0	0	0	0	0
0.2975	0	0	0	0	0	0
0.3	0	0	0	0	0	0
0.3025	0	0	0	0	0	0
0.305	0	0	0	0	0	0
0.3075	0	0	0	0	0	0
0.31	0	0	0	0	0	0
0.3125	0	0	0	0	0	0
0.315	0	0	0	0	0	0
0.3175	0	0	0	0	0	0
0.32	0	0	0	0	0	0
0.3225	0	0	0	0	0	0
0.325	0	0	0	0	0	0
0.3275	0	0	0	0	0	0
0.33	0	0	0	0	0	0
0.3325	0	0	0	0	0	0
0.335	0	0	0	0	0	0
0.3375	0	0	0	0	0	0
0.34	0	0	0	0	0	0
0.3425	0	0	0	0	0	0
0.345	0	0	0	0	0	0
0.3475	0	0	0	0	0	0
0.35	0	0	0	0	0	0
0.3525	0	0	0	0	0	0
0.355	0	0	0	0	0	0
0.3575	0	0	0	0	0	0
0.36	0	0	0	0	0	0
0.3625	0	0	0	0	0	0
0.365	0	0	0	0	0	0
0.3675	0	0	0	0	0	0
0.37	0	0	0	0	0	0
0.3725	0	0	0	0	0	0
0.375	0	0	0	0	0	0
0.3775	0	0	0	0	0	0
0.38	0	0	0	0	0	0
0.3825	0	0	0	0	0	0
0.385	0	0	0	0	0	0
0.3875	0	0	0	0	0	0
0.39	0	0	0	0	0	0
0.3925	0	0	0	0	0	0
0.395	0	0	0	0	0	0
0.3975	0	0	0	0	0	0
0.4	0	0	0	0	0	0
0.4025	0	0	0	0	0	0
0.405	0	0	0	0	0	0
0.4075	0	0	0	0	0	0
0.41	0	0	0	0	0	0
0.4125	0	0	0	0	0	0
0.415	0	0	0	0	0	0
0.4175	0	0	0	0	0	0
0.42	0	0	0	0	0	0
0.4225	0	0	0	0	0	0
0.425	0	0	0	0	0	0
0.4275	0	0	0	0	0	0
0.43	0	0	0	0	0	0
0.4325	0	0	0	0	0	0
0.4326	0.0317373	0.0259718	0.0244738	0.0234685	0.0344364	0.0101353
0.4327	0.0305685	0.0249388	0.0234004	0.0223662	0.0338376	0.008883
0.4328	0.029009	0.0235704	0.0219904	0.0209262	0.0329539	0.00732687
0.4329	0.0271094	0.0219067	0.0202799	0.019182	0.0318497	0.00546764
0.433	0.0248929	0.0199672	0.0182879	0.0171519	0.0305472	0.00331698
0.4331	0.0223761	0.0177655	0.0160273	0.0148487	0.0290626	0.000882053
0.4332	0.0195685	0.0153093	0.0135055	0.0122793	0.0274066	-0.00183446
0.4333	0.0164753	0.0126029	0.0107262	0.0094472	0.025586	-0.00483229
0.4334	0.0130998	0.0096488	0.00769162	0.00635443	0.0236055	-0.00811193
0.4335	0.00944474	0.00644908	0.00440368	0.00300266	0.0214688	-0.0116735
0.4336	0.00551293	0.00300613	0.000864582	-0.00060595	0.019179	-0.0155162
0.4337	0.00130808	-0.000676955	-0.00292264	-0.0044684	0.0167393	-0.0196377
0.4338	-0.0031651	-0.00459613	-0.00695391	-0.00858063	0.0141532	-0.0240344
0.4339	-0.00790078	-0.00874635	-0.0112241	-0.0129374	0.0114245	-0.0287011
0.434	-0.012892	-0.0131215	-0.015727	-0.0175325	0.00855762	-0.0336315
0.4341	-0.0181307	-0.0177146	-0.0204555	-0.0223586	0.00555739	-0.038818
0.4342	-0.0236077	-0.0225178	-0.0254013	-0.0274073	0.00242924	-0.0442517
0.4343	-0.0293131	-0.0275221	-0.0305556	-0.0326695	-0.000820867	-0.0499231
0.4344	-0.035236	-0.0327181	-0.0359084	-0.0381353	-0.00418647	-0.0558218
0.4345	-0.0413648	-0.0380957	-0.0414495	-0.0437941	-0.00766062	-0.0619365
0.4346	-0.047687	-0.0436441	-0.0471676	-0.0496346	-0.0112359	-0.0682555
0.4347	-0.0541898	-0.0493519	-0.0530514	-0.055645	-0.0149045	-0.0747665
0.4348	-0.0608598	-0.0552075	-0.0590888	-0.0618131	-0.0186583	-0.0814569
0.4349	-0.0676829	-0.0611987	-0.0652673	-0.0681263	-0.0224887	-0.0883136
0.435	-0.074645	-0.067313	-0.0715742	-0.0745717	-0.026387	-0.0953232
0.4351	-0.0817314	-0.0735378	-0.0779965	-0.081136	-0.0303441	-0.102472
0.4352	-0.0889277	-0.0798603	-0.0845213	-0.0878062	-0.0343509	-0.109747
0.4353	-0.0962185	-0.0862674	-0.0911351	-0.0945684	-0.0383978	-0.117134
0.4354	-0.103589	-0.0927456	-0.0978243	-0.101409	-0.0424752	-0.12462
0.4355	-0.111023	-0.0992819	-0.104575	-0.108314	-0.0465735	-0.132189
0.4356	-0.118506	-0.105863	-0.111375	-0.115271	-0.0506829	-0.139829
0.4357	-0.126022	-0.112475	-0.118209	-0.122264	-0.0547937	-0.147525
0.4358	-0.133557	-0.119106	-0.125065	-0.129281	-0.0588961	-0.155265
0.4359	-0.141095	-0.125742	-0.131929	-0.136309	-0.0629802	-0.163034
0.436	-0.148622	-0.13237	-0.138788	-0.143332	-0.0670365	-0.170819
0.4361	-0.156122	-0.138977	-0.145628	-0.15034	-0.0710552	-0.178608
0.4362	-0.16358	-0.145551	-0.152438	-0.157318	-0.0750267	-0.186386
0.4363	-0.170983	-0.152079	-0.159203	-0.164253	-0.0789417	-0.194142
0.4364	-0.178316	-0.158548	-0.165912	-0.171133	-0.0827909	-0.201862
0.4365	-0.185566	-0.164948	-0.172552	-0.177946	-0.0865651	-0.209535
0.4366	-0.192718	-0.171265	-0.179112	-0.184679	-0.0902553	-0.217149
0.4367	-0.19976	-0.177488	-0.18558	-0.19132	-0.0938528	-0.224691
0.4368	-0.206678	-0.183607	-0.191944	-0.197859	-0.097349	-0.232152
0.4369	-0.21346	-0.18961	-0.198193	-0.204284	-0.100736	-0.239519
0.437	-0.220093	-0.195487	-0.204317	-0.210583	-0.104004	-0.246783
0.4371	-0.226567	-0.201227	-0.210305	-0.216748	-0.107148	-0.253932
0.4372	-0.23287	-0.206822	-0.216148	-0.222766	-0.110158	-0.260958
0.4373	-0.238989	-0.21226	-0.221835	-0.22863	-0.113028	-0.26785
0.4374	-0.244917	-0.217533	-0.227357	-0.234329	-0.11575	-0.2746
0.4375	-0.250641	-0.222633	-0.232706	-0.239854	-0.118318	-0.281199
0.4376	-0.256152	-0.227551	-0.237874	-0.245198	-0.120725	-0.287638
0.4377	-0.261442	-0.232279	-0.242851	-0.250351	-0.122966	-0.29391
0.4378	-0.266502	-0.23681	-0.247631	-0.255307	-0.125035	-0.300007
0.4379	-0.271323	-0.241137	-0.252206	-0.260058	-0.126925	-0.305922
0.438	-0.275899	-0.245252	-0.25657	-0.264597	-0.128633	-0.311648
0.4381	-0.280221	-0.249151	-0.260717	-0.268918	-0.130153	-0.317179
0.4382	-0.284283	-0.252826	-0.26464	-0.273014	-0.13148	-0.32251
0.4383	-0.288079	-0.256274	-0.268334	-0.276881	-0.132612	-0.327635
0.4384	-0.291603	-0.259488	-0.271794	-0.280514	-0.133543	-0.332549
0.4385	-0.294851	-0.262464	-0.275016	-0.283908	-0.134272	-0.337248
0.4386	-0.297817	-0.2652	-0.277995	-0.287058	-0.134794	-0.341727
0.4387	-0.300498	-0.26769	-0.280729	-0.289962	-0.135107	-0.345983
0.4388	-0.302891	-0.269932	-0.283214	-0.292616	-0.13521	-0.350013
0.4389	-0.304991	-0.271923	-0.285447	-0.295017	-0.135099	-0.353814
0.439	-0.306797	-0.273662	-0.287426	-0.297164	-0.134774	-0.357383
0.4391	-0.308307	-0.275147	-0.28915	-0.299054	-0.134234	-0.36072
0.4392	-0.30952	-0.276375	-0.290617	-0.300686	-0.133477	-0.363821
0.4393	-0.310434	-0.277347	-0.291826	-0.302059	-0.132504	-0.366687
0.4394	-0.311049	-0.278062	-0.292777	-0.303173	-0.131313	-0.369317
0.4395	-0.311365	-0.27852	-0.29347	-0.304027	-0.129906	-0.37171
0.4396	-0.311382	-0.278722	-0.293905	-0.304623	-0.128284	-0.373867
0.4397	-0.311103	-0.278669	-0.294084	-0.304961	-0.126446	-0.375788
0.4398	-0.310528	-0.278361	-0.294007	-0.305043	-0.124395	-0.377474
0.4399	-0.30966	-0.277801	-0.293676	-0.304869	-0.122132	-0.378926
0.44	-0.3085	-0.276991	-0.293093	-0.304443	-0.119659	-0.380147
0.4401	-0.307053	-0.275933	-0.292262	-0.303766	-0.116979	-0.381139
0.4402	-0.305321	-0.27463	-0.291184	-0.302842	-0.114094	-0.381903
0.4403	-0.303308	-0.273086	-0.289864	-0.301674	-0.111008	-0.382443
0.4404	-0.301019	-0.271304	-0.288305	-0.300266	-0.107723	-0.382762
0.4405	-0.298458	-0.269289	-0.28651	-0.298622	-0.104242	-0.382864
0.4406	-0.295631	-0.267044	-0.284485	-0.296745	-0.100571	-0.382751
0.4407	-0.292542	-0.264574	-0.282233	-0.294641	-0.0967131	-0.382429
0.4408	-0.289199	-0.261885	-0.279761	-0.292315	-0.0926724	-0.381903
0.4409	-0.285606	-0.258982	-0.277072	-0.289772	-0.0884539	-0.381175
0.441	-0.281771	-0.25587	-0.274174	-0.287018	-0.0840624	-0.380252
0.4411	-0.277701	-0.252555	-0.271072	-0.284059	-0.0795032	-0.37914
0.4412	-0.273403	-0.249044	-0.267772	-0.280901	-0.0747817	-0.377843
0.4413	-0.268884	-0.245343	-0.264281	-0.27755	-0.0699035	-0.376367
0.4414	-0.264152	-0.241459	-0.260605	-0.274014	-0.0648744	-0.374718
0.4415	-0.259216	-0.237399	-0.256752	-0.270299	-0.0597004	-0.372904
0.4416	-0.254084	-0.23317	-0.252729	-0.266413	-0.0543879	-0.370929
0.4417	-0.248764	-0.228779	-0.248542	-0.262363	-0.0489431	-0.368801
0.4418	-0.243265	-0.224235	-0.244201	-0.258157	-0.0433726	-0.366527
0.4419	-0.237598	-0.219544	-0.239712	-0.253802	-0.0376832	-0.364114
0.442	-0.231769	-0.214715	-0.235083	-0.249307	-0.0318817	-0.361568
0.4421	-0.225791	-0.209756	-0.230323	-0.244679	-0.0259751	-0.358898
0.4422	-0.219671	-0.204675	-0.225441	-0.239928	-0.0199704	-0.356111
0.4423	-0.213419	-0.199481	-0.220444	-0.235061	-0.013875	-0.353213
0.4424	-0.207046	-0.194182	-0.21534	-0.230088	-0.00769596	-0.350214
0.4425	-0.200562	-0.188786	-0.210139	-0.225015	-0.0014408	-0.34712
0.4426	-0.193976	-0.183303	-0.20485	-0.219854	0.00488308	-0.34394
0.4427	-0.1873	-0.177741	-0.19948	-0.214611	0.011268	-0.340681
0.4428	-0.180542	-0.172109	-0.19404	-0.209297	0.0177065	-0.337352
0.4429	-0.173714	-0.166416	-0.188537	-0.20392	0.0241912	-0.33396
0.443	-0.166825	-0.16067	-0.182981	-0.198488	0.0307144	-0.330514
0.4431	-0.159887	-0.154881	-0.17738	-0.193011	0.0372686	-0.327021
0.4432	-0.152909	-0.149057	-0.171743	-0.187498	0.0438462	-0.323489
0.4433	-0.145901	-0.143207	-0.16608	-0.181957	0.0504396	-0.319927
0.4434	-0.138874	-0.13734	-0.160399	-0.176398	0.0570413	-0.316343
0.4435	-0.131839	-0.131465	-0.154708	-0.170829	0.0636439	-0.312744
0.4436	-0.124804	-0.125589	-0.149017	-0.165259	0.0702397	-0.309138
0.4437	-0.117781	-0.119723	-0.143334	-0.159696	0.0768216	-0.305533
0.4438	-0.110778	-0.113875	-0.137668	-0.15415	0.0833822	-0.301937
0.4439	-0.103807	-0.108052	-0.132027	-0.148628	0.0899142	-0.298357
0.444	-0.0968761	-0.102263	-0.12642	-0.14314	0.0964106	-0.294802
0.4441	-0.0899956	-0.0965172	-0.120854	-0.137692	0.102864	-0.291278
0.4442	-0.0831746	-0.0908215	-0.115338	-0.132294	0.109269	-0.287792
0.4443	-0.0764225	-0.0851842	-0.109879	-0.126954	0.115617	-0.284353
0.4444	-0.0697481	-0.0796131	-0.104487	-0.121678	0.121902	-0.280966
0.4445	-0.0631604	-0.0741156	-0.0991671	-0.116476	0.128117	-0.27764
0.4446	-0.056668	-0.0686993	-0.093928	-0.111353	0.134257	-0.27438
0.4447	-0.0502793	-0.0633713	-0.0887768	-0.106319	0.140315	-0.271193
0.4448	-0.0440024	-0.0581387	-0.0837204	-0.101378	0.146285	-0.268086
0.4449	-0.0378453	-0.0530082	-0.0787657	-0.0965395	0.152161	-0.265064
0.445	-0.0318157	-0.0479865	-0.0739193	-0.0918087	0.157938	-0.262134
0.4451	-0.025921	-0.0430799	-0.0691875	-0.0871924	0.16361	-0.259301
0.4452	-0.0201686	-0.0382949	-0.0645768	-0.0826971	0.169172	-0.256572
0.4453	-0.0145651	-0.033637	-0.0600929	-0.0783283	0.174618	-0.253951
0.4454	-0.00911715	-0.0291118	-0.0557414	-0.0740919	0.179945	-0.251444
0.4455	-0.00383092	-0.0247249	-0.0515277	-0.0699931	0.185147	-0.249055
0.4456	0.00128758	-0.0204813	-0.047457	-0.0660372	0.19022	-0.246789
0.4457	0.00623267	-0.0163859	-0.0435341	-0.062229	0.195161	-0.244651
0.4458	0.010999	-0.0124432	-0.0397637	-0.0585733	0.199964	-0.242644
0.4459	0.0155815	-0.00865769	-0.0361501	-0.0550743	0.204626	-0.240773
0.446	0.0199756	-0.00503328	-0.0326973	-0.0517361	0.209144	-0.239041
0.4461	0.0241768	-0.00157377	-0.0294092	-0.0485625	0.213515	-0.237452
0.4462	0.028181	0.00171737	-0.0262892	-0.045557	0.217736	-0.236008
0.4463	0.0319847	0.00483697	-0.0233404	-0.0427228	0.221803	-0.234714
0.4464	0.0355844	0.00778213	-0.0205659	-0.0400628	0.225715	-0.233571
0.4465	0.038977	0.0105503	-0.0179682	-0.0375796	0.22947	-0.232581
0.4466	0.04216	0.0131391	-0.0155495	-0.0352755	0.233064	-0.231748
0.4467	0.045131	0.0155465	-0.013312	-0.0331526	0.236497	-0.231072
0.4468	0.0478879	0.0177709	-0.0112573	-0.0312125	0.239768	-0.230555
0.4469	0.0504292	0.0198109	-0.00938692	-0.0294567	0.242874	-0.230198
0.447	0.0527535	0.0216653	-0.00770187	-0.0278864	0.245815	-0.230004
0.4471	0.0548599	0.0233332	-0.00620303	-0.0265023	0.24859	-0.229971
0.4472	0.0567478	0.0248143	-0.00489093	-0.025305	0.2512	-0.230101
0.4473	0.0584169	0.0261081	-0.00376581	-0.0242947	0.253643	-0.230395
0.4474	0.0598672	0.0272149	-0.00282762	-0.0234714	0.255919	-0.230851
0.4475	0.0610991	0.0281348	-0.00207603	-0.0228347	0.25803	-0.23147
0.4476	0.0621133	0.0288686	-0.00151042	-0.0223841	0.259975	-0.232251
0.4477	0.0629106	0.0294168	-0.00113016	-0.0221188	0.261754	-0.233193
0.4478	0.0634927	0.0297809	-0.000933811	-0.0220376	0.263371	-0.234296
0.4479	0.0638612	0.0299623	-0.000919926	-0.0221388	0.264824	-0.235557
0.448	0.0640181	0.0299627	-0.00108679	-0.0224208	0.266117	-0.236976
0.4481	0.0639658	0.0297842	-0.00143243	-0.0228816	0.26725	-0.238551
0.4482	0.0637067	0.0294289	-0.00195462	-0.0235189	0.268226	-0.240279
0.4483	0.0632439	0.0288993	-0.00265087	-0.0243304	0.269046	-0.242158
0.4484	0.0625804	0.0281982	-0.00351847	-0.0253131	0.269714	-0.244187
0.4485	0.0617197	0.0273284	-0.00455445	-0.0264643	0.270231	-0.246362
0.4486	0.0606655	0.0262931	-0.00575562	-0.0277807	0.2706	-0.24868
0.4487	0.0594218	0.0250958	-0.00711856	-0.0292587	0.270825	-0.251138
0.4488	0.0579928	0.0237401	-0.00863965	-0.0308949	0.270908	-0.253734
0.4489	0.0563829	0.0222298	-0.0103151	-0.0326854	0.270852	-0.256463
0.449	0.0545969	0.0205689	-0.0121407	-0.0346261	0.270662	-0.259321
0.4491	0.0526396	0.0187617	-0.0141124	-0.0367127	0.27034	-0.262306
0.4492	0.0505162	0.0168126	-0.0162257	-0.0389409	0.26989	-0.265413
0.4493	0.0482321	0.014726	-0.0184761	-0.041306	0.269317	-0.268638
0.4494	0.0457927	0.0125069	-0.0208587	-0.0438033	0.268624	-0.271977
0.4495	0.0432037	0.01016	-0.0233687	-0.0464277	0.267816	-0.275425
0.4496	0.0404711	0.00769039	-0.026001	-0.0491744	0.266897	-0.278978
0.4497	0.0376009	0.00510332	-0.0287504	-0.052038	0.265871	-0.28263
0.4498	0.0345993	0.00240408	-0.0316115	-0.0550131	0.264743	-0.286378
0.4499	0.0314725	-0.000401896	-0.034579	-0.0580944	0.263518	-0.290216
0.45	0.0282272	-0.00330907	-0.0376472	-0.0612762	0.262201	-0.29414
0.4501	0.0248698	-0.00631178	-0.0408104	-0.0645529	0.260795	-0.298143
0.4502	0.0214067	-0.00940456	-0.0440632	-0.0679188	0.259306	-0.302221
0.4503	0.0178451	-0.0125813	-0.0473996	-0.0713681	0.257739	-0.306369
0.4504	0.0141918	-0.0158362	-0.0508135	-0.0748945	0.2561	-0.310582
0.4505	0.0104538	-0.0191632	-0.0542989	-0.0784923	0.254393	-0.314853
0.4506	0.00663794	-0.0225563	-0.05785	-0.0821554	0.252623	-0.319178
0.4507	0.00275142	-0.0260094	-0.0614606	-0.0858776	0.250797	-0.323551
0.4508	-0.00119872	-0.0295166	-0.0651246	-0.0896529	0.248918	-0.327967
0.4509	-0.00520536	-0.0330717	-0.0688358	-0.0934751	0.246992	-0.332419
0.451	-0.00926138	-0.0366685	-0.0725882	-0.0973381	0.245024	-0.336903
0.4511	-0.0133596	-0.040301	-0.0763757	-0.101236	0.24302	-0.341413
0.4512	-0.017493	-0.043963	-0.080192	-0.105162	0.240985	-0.345944
0.4513	-0.0216544	-0.0476485	-0.084031	-0.10911	0.238925	-0.350489
0.4514	-0.0258366	-0.0513513	-0.0878868	-0.113075	0.236843	-0.355044
0.4515	-0.0300328	-0.0550654	-0.0917531	-0.117049	0.234746	-0.359602
0.4516	-0.0342358	-0.0587848	-0.095624	-0.121028	0.232639	-0.36416
0.4517	-0.0384388	-0.0625036	-0.0994936	-0.125005	0.230527	-0.36871
0.4518	-0.0426349	-0.0662159	-0.103356	-0.128974	0.228414	-0.373248
0.4519	-0.0468173	-0.0699158	-0.107205	-0.13293	0.226307	-0.377769
0.452	-0.0509793	-0.0735977	-0.111035	-0.136866	0.224209	-0.382268
0.4521	-0.0551143	-0.0772558	-0.114841	-0.140776	0.222126	-0.386739
0.4522	-0.0592159	-0.0808846	-0.118617	-0.144657	0.220062	-0.391176
0.4523	-0.0632776	-0.0844786	-0.122357	-0.148501	0.218023	-0.395577
0.4524	-0.0672932	-0.0880325	-0.126056	-0.152303	0.216012	-0.399935
0.4525	-0.0712567	-0.0915411	-0.129708	-0.156058	0.214035	-0.404245
0.4526	-0.0751619	-0.094999	-0.13331	-0.159762	0.212095	-0.408504
0.4527	-0.0790035	-0.0984018	-0.136855	-0.163408	0.210198	-0.412707
0.4528	-0.0827754	-0.101744	-0.140339	-0.166993	0.208346	-0.416849
0.4529	-0.0864722	-0.105022	-0.143757	-0.170511	0.206545	-0.420926
0.453	-0.0900885	-0.108229	-0.147105	-0.173958	0.204798	-0.424933
0.4531	-0.0936192	-0.111363	-0.150377	-0.177329	0.203108	-0.428868
0.4532	-0.0970594	-0.114419	-0.153571	-0.18062	0.201481	-0.432726
0.4533	-0.100404	-0.117392	-0.156681	-0.183827	0.199919	-0.436504
0.4534	-0.103649	-0.120278	-0.159703	-0.186946	0.198425	-0.440197
0.4535	-0.10679	-0.123075	-0.162635	-0.189974	0.197004	-0.443804
0.4536	-0.109822	-0.125778	-0.165472	-0.192906	0.195657	-0.447319
0.4537	-0.112742	-0.128384	-0.168211	-0.195739	0.194388	-0.450741
0.4538	-0.115545	-0.13089	-0.170849	-0.19847	0.1932	-0.454066
0.4539	-0.118229	-0.133292	-0.173383	-0.201096	0.192095	-0.457292
0.454	-0.12079	-0.135589	-0.175809	-0.203614	0.191076	-0.460416
0.4541	-0.123225	-0.137777	-0.178126	-0.206022	0.190145	-0.463436
0.4542	-0.125531	-0.139853	-0.18033	-0.208317	0.189304	-0.46635
0.4543	-0.127705	-0.141816	-0.182421	-0.210496	0.188555	-0.469155
0.4544	-0.129745	-0.143664	-0.184394	-0.212558	0.1879	-0.47185
0.4545	-0.13165	-0.145394	-0.186249	-0.214501	0.187341	-0.474433
0.4546	-0.133416	-0.147005	-0.187985	-0.216323	0.186879	-0.476904
0.4547	-0.135042	-0.148496	-0.189599	-0.218023	0.186515	-0.479259
0.4548	-0.136527	-0.149865	-0.19109	-0.2196	0.18625	-0.481499
0.4549	-0.13787	-0.151112	-0.192457	-0.221051	0.186086	-0.483622
0.455	-0.13907	-0.152234	-0.1937	-0.222378	0.186023	-0.485628
0.4551	-0.140125	-0.153233	-0.194817	-0.223578	0.186061	-0.487516
0.4552	-0.141035	-0.154107	-0.195809	-0.224652	0.186201	-0.489286
0.4553	-0.141801	-0.154856	-0.196675	-0.225599	0.186444	-0.490937
0.4554	-0.142422	-0.15548	-0.197415	-0.226419	0.186789	-0.49247
0.4555	-0.142897	-0.155979	-0.198029	-0.227113	0.187237	-0.493884
0.4556	-0.143228	-0.156353	-0.198517	-0.22768	0.187787	-0.495181
0.4557	-0.143415	-0.156603	-0.19888	-0.228121	0.188438	-0.49636
0.4558	-0.143459	-0.15673	-0.199119	-0.228437	0.189191	-0.497422
0.4559	-0.14336	-0.156735	-0.199235	-0.228629	0.190044	-0.498369
0.456	-0.143121	-0.156618	-0.199228	-0.228698	0.190997	-0.4992
0.4561	-0.142742	-0.156381	-0.1991	-0.228645	0.192048	-0.499918
0.4562	-0.142225	-0.156025	-0.198852	-0.228471	0.193197	-0.500522
0.4563	-0.141571	-0.155551	-0.198485	-0.228177	0.194442	-0.501016
0.4564	-0.140782	-0.154961	-0.198001	-0.227766	0.195782	-0.501398
0.4565	-0.139859	-0.154255	-0.1974	-0.227237	0.197217	-0.50167
0.4566	-0.138803	-0.153434	-0.196684	-0.226591	0.198745	-0.501832
0.4567	-0.137613	-0.152498	-0.195851	-0.225828	0.200365	-0.501884
0.4568	-0.136291	-0.151447	-0.194902	-0.224948	0.202077	-0.501824
0.4569	-0.134834	-0.15028	-0.193836	-0.22395	0.203881	-0.501651
0.457	-0.133242	-0.148997	-0.192651	-0.222832	0.205778	-0.501362
0.4571	-0.131512	-0.147594	-0.191346	-0.221592	0.207766	-0.500955
0.4572	-0.129642	-0.14607	-0.189917	-0.220228	0.209847	-0.500426
0.4573	-0.127629	-0.144421	-0.188362	-0.218736	0.212023	-0.49977
0.4574	-0.125469	-0.142644	-0.186677	-0.217112	0.214293	-0.498982
0.4575	-0.123157	-0.140736	-0.184857	-0.215352	0.216661	-0.498058
0.4576	-0.120689	-0.138692	-0.182899	-0.213451	0.219126	-0.49699
0.4577	-0.11806	-0.136508	-0.180798	-0.211405	0.221692	-0.495774
0.4578	-0.115265	-0.134179	-0.178549	-0.209208	0.22436	-0.494402
0.4579	-0.112299	-0.131701	-0.176147	-0.206856	0.227132	-0.492868
0.458	-0.109156	-0.129068	-0.173586	-0.204342	0.230011	-0.491165
0.4581	-0.10583	-0.126275	-0.170861	-0.201662	0.232998	-0.489287
0.4582	-0.102316	-0.123318	-0.167968	-0.198809	0.236096	-0.487226
0.4583	-0.0986082	-0.120191	-0.1649	-0.195779	0.239307	-0.484975
0.4584	-0.094702	-0.11689	-0.161653	-0.192566	0.242632	-0.482529
0.4585	-0.090592	-0.11341	-0.158222	-0.189165	0.246074	-0.479881
0.4586	-0.0862734	-0.109747	-0.154602	-0.185571	0.249634	-0.477024
0.4587	-0.0817419	-0.105898	-0.15079	-0.18178	0.253314	-0.473953
0.4588	-0.0769935	-0.101858	-0.146781	-0.177789	0.257114	-0.470663
0.4589	-0.0720252	-0.0976241	-0.142572	-0.173593	0.261037	-0.467149
0.459	-0.0668344	-0.0931949	-0.138161	-0.16919	0.265081	-0.463408
0.4591	-0.0614199	-0.0885688	-0.133546	-0.164579	0.269247	-0.459437
0.4592	-0.0557811	-0.0837451	-0.128728	-0.159759	0.273535	-0.455233
0.4593	-0.0499188	-0.0787247	-0.123705	-0.15473	0.277941	-0.450797
0.4594	-0.043835	-0.0735089	-0.11848	-0.149493	0.282466	-0.44613
0.4595	-0.037533	-0.0681006	-0.113055	-0.144052	0.287105	-0.441232
0.4596	-0.0310171	-0.0625035	-0.107434	-0.13841	0.291856	-0.436109
0.4597	-0.0242932	-0.0567227	-0.101623	-0.132571	0.296714	-0.430763
0.4598	-0.0173681	-0.050764	-0.0956266	-0.126543	0.301675	-0.425201
0.4599	-0.0102498	-0.0446343	-0.0894523	-0.120332	0.306732	-0.41943
0.46	-0.00294755	-0.0383416	-0.083108	-0.113946	0.31188	-0.413457
0.4601	0.00452864	-0.0318946	-0.0766028	-0.107395	0.317112	-0.40729
0.4602	0.0121674	-0.0253032	-0.0699465	-0.100687	0.32242	-0.400941
0.4603	0.0199572	-0.0185773	-0.0631494	-0.0938347	0.327797	-0.394419
0.4604	0.0278854	-0.011728	-0.0562225	-0.0868478	0.333235	-0.387735
0.4605	0.0359387	-0.00476664	-0.0491776	-0.0797386	0.338724	-0.380901
0.4606	0.0441035	0.00229473	-0.0420268	-0.0725194	0.344257	-0.37393
0.4607	0.0523653	0.0094437	-0.0347828	-0.065203	0.349824	-0.366834
0.4608	0.0607095	0.0166675	-0.0274585	-0.0578026	0.355415	-0.359626
0.4609	0.0691211	0.0239532	-0.0200672	-0.0503315	0.36102	-0.35232
0.461	0.0775847	0.0312874	-0.0126224	-0.0428035	0.36663	-0.344929
0.4611	0.0860851	0.0386568	-0.00513774	-0.0352322	0.372235	-0.337467
0.4612	0.0946065	0.0460478	0.00237307	-0.0276318	0.377823	-0.329948
0.4613	0.103133	0.0534469	0.00989621	-0.0200161	0.383387	-0.322385
0.4614	0.11165	0.0608404	0.0174179	-0.0123991	0.388914	-0.314793
0.4615	0.120141	0.068215	0.0249243	-0.00479466	0.394395	-0.307186
0.4616	0.12859	0.0755571	0.0324019	0.00278329	0.39982	-0.299576
0.4617	0.136983	0.0828534	0.039837	0.0103211	0.405178	-0.291979
0.4618	0.145304	0.0900907	0.0472164	0.0178052	0.41046	-0.284406
0.4619	0.153539	0.0972561	0.0545267	0.0252223	0.415657	-0.276872
0.462	0.161672	0.104337	0.0617551	0.0325592	0.420757	-0.269389
0.4621	0.169689	0.11132	0.0688889	0.0398032	0.425752	-0.26197
0.4622	0.177576	0.118195	0.0759157	0.0469416	0.430633	-0.254627
0.4623	0.185319	0.124948	0.0828233	0.0539622	0.435391	-0.247373
0.4624	0.192906	0.131568	0.0896001	0.0608532	0.440016	-0.240219
0.4625	0.200322	0.138044	0.0962344	0.0676029	0.444501	-0.233177
0.4626	0.207556	0.144364	0.102715	0.0742001	0.448836	-0.226257
0.4627	0.214595	0.150519	0.109032	0.0806339	0.453014	-0.219471
0.4628	0.221427	0.156499	0.115174	0.0868939	0.457027	-0.212828
0.4629	0.228041	0.162293	0.121132	0.0929704	0.460867	-0.206339
0.463	0.234428	0.167892	0.126896	0.0988537	0.464529	-0.200012
0.4631	0.240575	0.173288	0.132458	0.104535	0.468004	-0.193857
0.4632	0.246475	0.178472	0.137808	0.110005	0.471287	-0.187883
0.4633	0.252117	0.183436	0.142939	0.115256	0.474372	-0.182097
0.4634	0.257493	0.188172	0.147844	0.12028	0.477253	-0.176507
0.4635	0.262595	0.192674	0.152514	0.12507	0.479924	-0.17112
0.4636	0.267415	0.196935	0.156943	0.129619	0.482381	-0.165943
0.4637	0.271946	0.200949	0.161125	0.133921	0.484619	-0.160982
0.4638	0.276181	0.20471	0.165054	0.13797	0.486633	-0.156244
0.4639	0.280116	0.208213	0.168726	0.141761	0.488421	-0.151732
0.464	0.283744	0.211454	0.172135	0.145289	0.489979	-0.147453
0.4641	0.287061	0.214427	0.175277	0.148549	0.491303	-0.143411
0.4642	0.290062	0.217131	0.178148	0.151538	0.492391	-0.139608
0.4643	0.292744	0.219561	0.180745	0.154253	0.493241	-0.13605
0.4644	0.295103	0.221714	0.183066	0.156691	0.493851	-0.132739
0.4645	0.297138	0.22359	0.185108	0.158849	0.494219	-0.129676
0.4646	0.298846	0.225185	0.186868	0.160725	0.494345	-0.126866
0.4647	0.300226	0.226498	0.188347	0.162319	0.494227	-0.124308
0.4648	0.301277	0.22753	0.189543	0.16363	0.493866	-0.122004
0.4649	0.301999	0.228279	0.190456	0.164656	0.493262	-0.119954
0.465	0.302392	0.228745	0.191086	0.165398	0.492414	-0.11816
0.4651	0.302456	0.22893	0.191433	0.165857	0.491325	-0.11662
0.4652	0.302193	0.228835	0.191499	0.166034	0.489994	-0.115334
0.4653	0.301605	0.22846	0.191285	0.16593	0.488424	-0.114301
0.4654	0.300694	0.227808	0.190793	0.165547	0.486617	-0.11352
0.4655	0.299464	0.226882	0.190025	0.164888	0.484575	-0.112988
0.4656	0.297917	0.225683	0.188985	0.163955	0.482301	-0.112703
0.4657	0.296057	0.224217	0.187675	0.162752	0.479798	-0.112663
0.4658	0.293889	0.222486	0.1861	0.161282	0.477069	-0.112864
0.4659	0.291418	0.220494	0.184263	0.15955	0.474118	-0.113302
0.466	0.288648	0.218246	0.182169	0.157559	0.470949	-0.113975
0.4661	0.285585	0.215746	0.179822	0.155315	0.467566	-0.114878
0.4662	0.282236	0.213	0.177228	0.152823	0.463974	-0.116006
0.4663	0.278607	0.210014	0.174392	0.150089	0.460178	-0.117354
0.4664	0.274704	0.206793	0.171321	0.147117	0.456183	-0.118918
0.4665	0.270535	0.203343	0.16802	0.143915	0.451994	-0.120691
0.4666	0.266108	0.199671	0.164496	0.140489	0.447617	-0.122669
0.4667	0.26143	0.195784	0.160756	0.136846	0.443058	-0.124845
0.4668	0.25651	0.191688	0.156806	0.132993	0.438324	-0.127212
0.4669	0.251357	0.187392	0.152655	0.128937	0.43342	-0.129765
0.467	0.245979	0.182903	0.148309	0.124686	0.428353	-0.132496
0.4671	0.240385	0.178229	0.143777	0.120248	0.423131	-0.135398
0.4672	0.234585	0.173377	0.139068	0.115631	0.41776	-0.138464
0.4673	0.228589	0.168356	0.134188	0.110843	0.412247	-0.141687
0.4674	0.222406	0.163175	0.129147	0.105893	0.4066	-0.145059
0.4675	0.216047	0.157842	0.123953	0.10079	0.400826	-0.148572
0.4676	0.209521	0.152366	0.118615	0.0955424	0.394932	-0.152218
0.4677	0.20284	0.146756	0.113143	0.0901588	0.388927	-0.15599
0.4678	0.196013	0.141022	0.107545	0.0846489	0.382819	-0.159879
0.4679	0.189053	0.135171	0.10183	0.079022	0.376615	-0.163876
0.468	0.181969	0.129215	0.0960085	0.0732875	0.370323	-0.167974
0.4681	0.174773	0.123162	0.0900895	0.0674549	0.363952	-0.172163
0.4682	0.167476	0.117021	0.0840824	0.0615336	0.35751	-0.176436
0.4683	0.160088	0.110803	0.077997	0.0555334	0.351005	-0.180782
0.4684	0.152622	0.104517	0.0718427	0.0494638	0.344445	-0.185195
0.4685	0.145088	0.0981721	0.0656294	0.0433346	0.337839	-0.189665
0.4686	0.137498	0.0917786	0.0593666	0.0371555	0.331195	-0.194184
0.4687	0.129862	0.0853459	0.053064	0.0309361	0.324521	-0.198742
0.4688	0.122193	0.0788836	0.0467312	0.0246861	0.317825	-0.203331
0.4689	0.114501	0.0724014	0.0403778	0.0184151	0.311116	-0.207942
0.469	0.106796	0.0659086	0.0340134	0.0121327	0.304402	-0.212568
0.4691	0.0990915	0.0594148	0.0276475	0.00584843	0.297691	-0.217198
0.4692	0.0913969	0.0529293	0.0212894	-0.000428294	0.290991	-0.221825
0.4693	0.0837232	0.0464615	0.0149486	-0.00668812	0.28431	-0.226441
0.4694	0.0760813	0.0400205	0.00863408	-0.0129218	0.277655	-0.231036
0.4695	0.0684816	0.0336153	0.0023551	-0.0191203	0.271035	-0.235604
0.4696	0.0609346	0.027255	-0.00387943	-0.0252745	0.264458	-0.240135
0.4697	0.0534506	0.0209483	-0.0100607	-0.0313756	0.25793	-0.244622
0.4698	0.0460396	0.0147038	-0.0161801	-0.037415	0.25146	-0.249056
0.4699	0.0387114	0.00853006	-0.022229	-0.043384	0.245054	-0.253431
0.47	0.0314757	0.00243527	-0.0281992	-0.0492745	0.23872	-0.257739
0.4701	0.0243419	-0.00357246	-0.0340826	-0.0550782	0.232465	-0.261972
0.4702	0.017319	-0.00948547	-0.0398715	-0.0607875	0.226294	-0.266124
0.4703	0.0104162	-0.0152958	-0.045558	-0.0663944	0.220216	-0.270187
0.4704	0.00364209	-0.0209961	-0.0511345	-0.0718913	0.214236	-0.274155
0.4705	-0.0029948	-0.0265791	-0.0565938	-0.0772711	0.20836	-0.27802
0.4706	-0.00948637	-0.0320377	-0.061929	-0.0825266	0.202595	-0.281777
0.4707	-0.0158248	-0.0373653	-0.0671332	-0.0876512	0.196946	-0.28542
0.4708	-0.0220024	-0.0425553	-0.0722	-0.0926382	0.191419	-0.288943
0.4709	-0.0280121	-0.0476016	-0.0771231	-0.0974815	0.186019	-0.29234
0.471	-0.0338469	-0.0524983	-0.0818966	-0.102175	0.180752	-0.295605
0.4711	-0.0395002	-0.0572396	-0.0865148	-0.106713	0.175622	-0.298734
0.4712	-0.0449658	-0.0618201	-0.0909722	-0.11109	0.170634	-0.301722
0.4713	-0.0502376	-0.0662348	-0.0952638	-0.115302	0.165791	-0.304564
0.4714	-0.0553102	-0.0704789	-0.0993848	-0.119342	0.1611	-0.307255
0.4715	-0.0601782	-0.0745479	-0.103331	-0.123207	0.156562	-0.309793
0.4716	-0.0648368	-0.0784376	-0.107097	-0.126893	0.152182	-0.312172
0.4717	-0.0692815	-0.0821441	-0.11068	-0.130395	0.147963	-0.314389
0.4718	-0.073508	-0.0856638	-0.114077	-0.13371	0.143908	-0.316442
0.4719	-0.0775126	-0.0889935	-0.117283	-0.136835	0.14002	-0.318327
0.472	-0.0812919	-0.0921301	-0.120296	-0.139766	0.136302	-0.320041
0.4721	-0.0848428	-0.0950712	-0.123114	-0.142501	0.132756	-0.321582
0.4722	-0.0881625	-0.0978143	-0.125734	-0.145039	0.129383	-0.322949
0.4723	-0.0912487	-0.100357	-0.128153	-0.147375	0.126186	-0.324139
0.4724	-0.0940996	-0.102699	-0.130371	-0.14951	0.123166	-0.32515
0.4725	-0.0967134	-0.104838	-0.132385	-0.151442	0.120324	-0.325982
0.4726	-0.0990889	-0.106772	-0.134196	-0.153169	0.117661	-0.326633
0.4727	-0.101226	-0.108502	-0.135802	-0.154691	0.115177	-0.327103
0.4728	-0.103123	-0.110027	-0.137202	-0.156007	0.112873	-0.327392
0.4729	-0.10478	-0.111346	-0.138397	-0.157118	0.11075	-0.327499
0.473	-0.106198	-0.112461	-0.139387	-0.158024	0.108806	-0.327425
0.4731	-0.107377	-0.11337	-0.140173	-0.158724	0.107043	-0.327169
0.4732	-0.108319	-0.114076	-0.140754	-0.15922	0.105457	-0.326734
0.4733	-0.109023	-0.11458	-0.141133	-0.159514	0.10405	-0.326119
0.4734	-0.109493	-0.114882	-0.14131	-0.159605	0.10282	-0.325327
0.4735	-0.109729	-0.114984	-0.141287	-0.159497	0.101765	-0.324358
0.4736	-0.109735	-0.114889	-0.141067	-0.159191	0.100884	-0.323214
0.4737	-0.109512	-0.114599	-0.140652	-0.158689	0.100174	-0.321898
0.4738	-0.109065	-0.114115	-0.140043	-0.157994	0.0996337	-0.320412
0.4739	-0.108395	-0.113442	-0.139244	-0.157108	0.0992608	-0.318758
0.474	-0.107507	-0.112581	-0.138259	-0.156036	0.0990524	-0.316939
0.4741	-0.106404	-0.111537	-0.137089	-0.154779	0.0990059	-0.314958
0.4742	-0.105091	-0.110312	-0.135739	-0.153342	0.0991181	-0.312818
0.4743	-0.103571	-0.108912	-0.134213	-0.151728	0.0993859	-0.310523
0.4744	-0.10185	-0.107338	-0.132515	-0.149942	0.0998058	-0.308076
0.4745	-0.0999331	-0.105597	-0.130648	-0.147987	0.100374	-0.305481
0.4746	-0.0978244	-0.103691	-0.128617	-0.145869	0.101087	-0.302743
0.4747	-0.0955297	-0.101627	-0.126428	-0.143591	0.101941	-0.299864
0.4748	-0.0930547	-0.0994076	-0.124084	-0.141159	0.102932	-0.296851
0.4749	-0.0904052	-0.0970394	-0.12159	-0.138577	0.104055	-0.293707
0.475	-0.0875871	-0.094527	-0.118953	-0.135852	0.105305	-0.290437
0.4751	-0.0846068	-0.0918757	-0.116177	-0.132987	0.106679	-0.287045
0.4752	-0.081471	-0.0890915	-0.113268	-0.12999	0.108172	-0.283538
0.4753	-0.078186	-0.0861796	-0.110232	-0.126865	0.109778	-0.279919
0.4754	-0.0747584	-0.0831458	-0.107074	-0.123619	0.111493	-0.276195
0.4755	-0.0711953	-0.0799962	-0.1038	-0.120257	0.113311	-0.27237
0.4756	-0.0675036	-0.0767367	-0.100417	-0.116785	0.115229	-0.268451
0.4757	-0.0636906	-0.0733734	-0.0969301	-0.11321	0.117239	-0.264442
0.4758	-0.0597633	-0.0699126	-0.0933459	-0.109537	0.119338	-0.26035
0.4759	-0.0557293	-0.0663606	-0.0896709	-0.105774	0.121519	-0.256179
0.476	-0.051596	-0.0627239	-0.0859113	-0.101926	0.123777	-0.251936
0.4761	-0.0473709	-0.0590088	-0.0820738	-0.0980009	0.126106	-0.247628
0.4762	-0.0430616	-0.0552219	-0.0781647	-0.0940042	0.128502	-0.243258
0.4763	-0.0386758	-0.0513697	-0.0741908	-0.0899427	0.130958	-0.238834
0.4764	-0.034221	-0.0474589	-0.0701585	-0.0858231	0.133468	-0.234362
0.4765	-0.0297051	-0.043496	-0.0660747	-0.0816521	0.136028	-0.229848
0.4766	-0.0251358	-0.0394877	-0.0619458	-0.0774363	0.13863	-0.225296
0.4767	-0.0205207	-0.0354406	-0.0577785	-0.0731825	0.141271	-0.220715
0.4768	-0.0158677	-0.0313614	-0.0535796	-0.0688972	0.143943	-0.216109
0.4769	-0.0111843	-0.0272566	-0.0493556	-0.0645872	0.146641	-0.211484
0.477	-0.00647837	-0.0231329	-0.0451132	-0.0602591	0.149361	-0.206847
0.4771	-0.00175743	-0.0189967	-0.0408588	-0.0559193	0.152095	-0.202204
0.4772	0.00297093	-0.0148546	-0.0365991	-0.0515746	0.154838	-0.19756
0.4773	0.00769918	-0.0107131	-0.0323405	-0.0472314	0.157585	-0.192921
0.4774	0.0124199	-0.00657844	-0.0280893	-0.042896	0.160331	-0.188292
0.4775	0.0171257	-0.00245703	-0.023852	-0.0385749	0.163069	-0.183681
0.4776	0.0218094	0.00164494	-0.0196347	-0.0342742	0.165796	-0.179092
0.4777	0.0264635	0.00572107	-0.0154438	-0.0300005	0.168504	-0.174531
0.4778	0.0310812	0.00976557	-0.0112853	-0.0257595	0.171189	-0.170003
0.4779	0.0356558	0.0137725	-0.00716495	-0.0215572	0.173846	-0.165513
0.478	0.0401802	0.0177361	-0.00308865	-0.0173995	0.176471	-0.161068
0.4781	0.0446481	0.0216506	0.000937892	-0.0132921	0.179057	-0.156672
0.4782	0.0490528	0.0255106	0.00490911	-0.00924054	0.181601	-0.15233
0.4783	0.0533881	0.0293105	0.00881956	-0.0052503	0.184098	-0.148047
0.4784	0.0576478	0.033045	0.012664	-0.0013267	0.186543	-0.143828
0.4785	0.0618258	0.0367092	0.0164372	0.00252512	0.188932	-0.139677
0.4786	0.0659166	0.0402979	0.0201342	0.00630014	0.19126	-0.135599
0.4787	0.0699143	0.0438063	0.0237502	0.00999355	0.193523	-0.131598
0.4788	0.0738137	0.04723	0.0272805	0.0136007	0.195718	-0.127679
0.4789	0.0776094	0.0505643	0.0307207	0.017117	0.19784	-0.123845
0.479	0.0812966	0.0538049	0.0340665	0.0205382	0.199886	-0.1201
0.4791	0.0848704	0.0569479	0.0373137	0.0238603	0.201852	-0.116449
0.4792	0.0883262	0.0599892	0.0404584	0.0270792	0.203735	-0.112894
0.4793	0.0916598	0.0629251	0.043497	0.0301912	0.205532	-0.109439
0.4794	0.094867	0.0657522	0.0464258	0.0331927	0.207239	-0.106087
0.4795	0.0979439	0.068467	0.0492415	0.0360805	0.208854	-0.102841
0.4796	0.100887	0.0710665	0.051941	0.0388514	0.210374	-0.0997038
0.4797	0.103693	0.0735478	0.0545214	0.0415024	0.211796	-0.0966783
0.4798	0.106358	0.075908	0.0569799	0.0440308	0.213119	-0.0937668
0.4799	0.108879	0.0781448	0.0593141	0.0464342	0.214339	-0.0909714
0.48	0.111255	0.0802559	0.0615216	0.0487101	0.215456	-0.0882942
0.4801	0.113482	0.082239	0.0636003	0.0508566	0.216467	-0.0857371
0.4802	0.115558	0.0840922	0.0655482	0.0528715	0.217369	-0.083302
0.4803	0.117482	0.085814	0.0673639	0.0547533	0.218163	-0.0809901
0.4804	0.119251	0.087403	0.0690458	0.0565007	0.218847	-0.0788027
0.4805	0.120865	0.088858	0.0705928	0.0581125	0.21942	-0.0767409
0.4806	0.122321	0.0901779	0.0720039	0.0595876	0.21988	-0.0748055
0.4807	0.12362	0.0913621	0.0732783	0.0609253	0.220228	-0.0729973
0.4808	0.124761	0.0924099	0.0744155	0.0621249	0.220462	-0.0713167
0.4809	0.125742	0.0933209	0.075415	0.0631862	0.220582	-0.069764
0.481	0.126565	0.094095	0.0762767	0.0641089	0.220589	-0.0683393
0.4811	0.127228	0.0947323	0.0770006	0.0648931	0.220482	-0.0670426
0.4812	0.127733	0.095233	0.0775872	0.0655392	0.220261	-0.0658736
0.4813	0.128079	0.0955976	0.0780367	0.0660475	0.219926	-0.0648318
0.4814	0.128268	0.0958267	0.0783499	0.0664188	0.219479	-0.0639166
0.4815	0.128301	0.0959212	0.0785276	0.0666539	0.21892	-0.0631271
0.4816	0.128178	0.0958822	0.078571	0.0667539	0.21825	-0.0624625
0.4817	0.127902	0.0957109	0.0784813	0.0667201	0.21747	-0.0619214
0.4818	0.127474	0.0954088	0.0782599	0.0665539	0.21658	-0.0615026
0.4819	0.126895	0.0949775	0.0779084	0.066257	0.215584	-0.0612046
0.482	0.126169	0.0944188	0.0774288	0.0658312	0.214481	-0.0610256
0.4821	0.125296	0.0937347	0.0768229	0.0652785	0.213273	-0.0609639
0.4822	0.124281	0.0929273	0.076093	0.0646011	0.211964	-0.0610175
0.4823	0.123125	0.0919989	0.0752413	0.0638013	0.210553	-0.0611842
0.4824	0.121831	0.0909521	0.0742704	0.0628815	0.209044	-0.0614618
0.4825	0.120403	0.0897894	0.0731828	0.0618446	0.207439	-0.0618478
0.4826	0.118843	0.0885136	0.0719815	0.0606932	0.20574	-0.0623397
0.4827	0.117155	0.0871275	0.070669	0.05943	0.203949	-0.062935
0.4828	0.115342	0.0856342	0.0692487	0.0580585	0.202069	-0.0636306
0.4829	0.113409	0.0840372	0.0677239	0.0565818	0.200103	-0.0644237
0.483	0.11136	0.0823396	0.0660978	0.0550034	0.198053	-0.0653112
0.4831	0.109197	0.0805449	0.064374	0.0533266	0.195924	-0.0662899
0.4832	0.106926	0.0786566	0.062556	0.051555	0.193717	-0.0673565
0.4833	0.10455	0.0766785	0.0606475	0.0496924	0.191435	-0.0685078
0.4834	0.102074	0.0746143	0.0586522	0.0477426	0.189083	-0.0697403
0.4835	0.0995034	0.0724679	0.0565742	0.0457095	0.186663	-0.0710503
0.4836	0.0968415	0.0702432	0.0544172	0.0435969	0.184178	-0.0724344
0.4837	0.0940933	0.0679443	0.0521854	0.0414091	0.181632	-0.0738888
0.4838	0.0912638	0.0655752	0.0498829	0.03915	0.179029	-0.0754098
0.4839	0.0883577	0.0631401	0.0475138	0.036824	0.176372	-0.0769936
0.484	0.0853799	0.0606433	0.0450825	0.0344353	0.173665	-0.0786363
0.4841	0.0823355	0.058089	0.0425932	0.0319882	0.170911	-0.080334
0.4842	0.0792295	0.0554815	0.0400502	0.0294871	0.168114	-0.0820827
0.4843	0.076067	0.0528253	0.037458	0.0269363	0.165277	-0.0838784
0.4844	0.0728531	0.0501247	0.0348209	0.0243403	0.162405	-0.0857172
0.4845	0.069593	0.0473842	0.0321435	0.0217036	0.159502	-0.087595
0.4846	0.0662917	0.0446081	0.0294301	0.0190306	0.15657	-0.0895077
0.4847	0.0629546	0.041801	0.0266852	0.0163258	0.153614	-0.0914513
0.4848	0.0595868	0.0389673	0.0239134	0.0135938	0.150637	-0.0934217
0.4849	0.0561934	0.0361115	0.021119	0.0108389	0.147644	-0.0954148
0.485	0.0527798	0.0332379	0.0183065	0.00806568	0.144639	-0.0974266
0.4851	0.0493509	0.0303511	0.0154805	0.00527861	0.141624	-0.099453
0.4852	0.0459117	0.0274552	0.012645	0.00248187	0.138603	-0.10149
0.4853	0.0424676	0.0245548	0.00980473	-0.000319865	0.135581	-0.103534
0.4854	0.0390237	0.0216543	0.00696404	-0.00312223	0.132562	-0.105581
0.4855	0.0355849	0.018758	0.00412725	-0.00592088	0.129548	-0.107626
0.4856	0.0321562	0.0158701	0.00129864	-0.00871153	0.126543	-0.109666
0.4857	0.0287425	0.0129948	-0.00151757	-0.0114899	0.123552	-0.111697
0.4858	0.0253486	0.0101364	-0.00431723	-0.0142519	0.120577	-0.113715
0.4859	0.0219793	0.00729882	-0.00709623	-0.0169934	0.117623	-0.115717
0.486	0.0186393	0.00448614	-0.00985055	-0.0197103	0.114692	-0.117698
0.4861	0.0153332	0.00170228	-0.0125762	-0.0223987	0.111787	-0.119656
0.4862	0.0120653	-0.0010489	-0.0152694	-0.0250547	0.108913	-0.121587
0.4863	0.00884023	-0.00376363	-0.0179263	-0.0276745	0.106073	-0.123487
0.4864	0.00566215	-0.00643824	-0.0205433	-0.0302543	0.103269	-0.125353
0.4865	0.00253524	-0.00906914	-0.0231166	-0.0327907	0.100504	-0.127181
0.4866	-0.000536418	-0.0116528	-0.0256429	-0.03528	0.097782	-0.128969
0.4867	-0.0035489	-0.014186	-0.0281188	-0.0377189	0.0951055	-0.130714
0.4868	-0.00649838	-0.0166653	-0.0305408	-0.040104	0.0924773	-0.132412
0.4869	-0.0093812	-0.0190875	-0.032906	-0.0424323	0.0899	-0.134061
0.487	-0.0121938	-0.0214498	-0.0352112	-0.0447005	0.0873763	-0.135657
0.4871	-0.0149328	-0.023749	-0.0374535	-0.0469059	0.0849086	-0.137198
0.4872	-0.0175948	-0.0259825	-0.03963	-0.0490454	0.0824994	-0.138682
0.4873	-0.0201769	-0.0281475	-0.0417382	-0.0511166	0.0801509	-0.140107
0.4874	-0.0226759	-0.0302415	-0.0437753	-0.0531167	0.0778653	-0.141469
0.4875	-0.0250892	-0.032262	-0.0457391	-0.0550434	0.0756448	-0.142766
0.4876	-0.027414	-0.0342068	-0.0476272	-0.0568943	0.0734911	-0.143997
0.4877	-0.029648	-0.036074	-0.0494376	-0.0586675	0.071406	-0.14516
0.4878	-0.0317888	-0.0378613	-0.0511681	-0.0603607	0.0693915	-0.146253
0.4879	-0.033834	-0.0395668	-0.0528169	-0.0619721	0.067449	-0.147274
0.488	-0.0357817	-0.0411888	-0.0543822	-0.0634999	0.0655802	-0.148221
0.4881	-0.03763	-0.0427257	-0.0558623	-0.0649425	0.0637863	-0.149093
0.4882	-0.0393773	-0.0441761	-0.0572559	-0.0662985	0.0620687	-0.149888
0.4883	-0.0410219	-0.0455386	-0.0585616	-0.0675664	0.0604283	-0.150607
0.4884	-0.0425625	-0.0468121	-0.0597783	-0.0687453	0.0588663	-0.151246
0.4885	-0.0439979	-0.0479955	-0.0609049	-0.0698339	0.0573835	-0.151806
0.4886	-0.0453272	-0.049088	-0.0619405	-0.0708314	0.0559807	-0.152286
0.4887	-0.0465495	-0.0500888	-0.0628844	-0.0717372	0.0546584	-0.152685
0.4888	-0.047664	-0.0509974	-0.0637361	-0.0725505	0.0534172	-0.153002
0.4889	-0.0486703	-0.0518133	-0.064495	-0.073271	0.0522575	-0.153237
0.489	-0.049568	-0.0525362	-0.0651608	-0.0738984	0.0511795	-0.15339
0.4891	-0.0503569	-0.0531659	-0.0657335	-0.0744324	0.0501834	-0.153461
0.4892	-0.051037	-0.0537025	-0.066213	-0.0748731	0.0492691	-0.153449
0.4893	-0.0516085	-0.054146	-0.0665994	-0.0752206	0.0484366	-0.153355
0.4894	-0.0520716	-0.0544967	-0.0668929	-0.0754752	0.0476856	-0.153179
0.4895	-0.0524268	-0.054755	-0.067094	-0.0756372	0.0470159	-0.152922
0.4896	-0.0526747	-0.0549215	-0.0672032	-0.0757071	0.0464269	-0.152583
0.4897	-0.052816	-0.0549967	-0.0672211	-0.0756857	0.0459181	-0.152163
0.4898	-0.0528518	-0.0549814	-0.0671486	-0.0755738	0.0454889	-0.151664
0.4899	-0.0527831	-0.0548767	-0.0669866	-0.0753722	0.0451383	-0.151086
0.49	-0.052611	-0.0546835	-0.066736	-0.075082	0.0448657	-0.150429
0.4901	-0.052337	-0.054403	-0.0663981	-0.0747043	0.0446698	-0.149695
0.4902	-0.0519628	-0.0540367	-0.0659744	-0.0742408	0.0445495	-0.148886
0.4903	-0.0514897	-0.0535858	-0.0654661	-0.0736925	0.0445037	-0.148002
0.4904	-0.0509196	-0.0530518	-0.0648746	-0.073061	0.0445312	-0.147045
0.4905	-0.0502543	-0.0524362	-0.0642017	-0.072348	0.0446305	-0.146016
0.4906	-0.0494958	-0.051741	-0.063449	-0.0715551	0.0448002	-0.144916
0.4907	-0.0486463	-0.0509678	-0.0626184	-0.0706842	0.0450387	-0.143749
0.4908	-0.047708	-0.0501186	-0.0617118	-0.0697373	0.0453444	-0.142514
0.4909	-0.0466832	-0.0491954	-0.0607312	-0.0687164	0.0457155	-0.141215
0.491	-0.0455745	-0.0482003	-0.0596789	-0.0676236	0.0461503	-0.139852
0.4911	-0.0443844	-0.0471356	-0.0585568	-0.0664611	0.0466467	-0.138428
0.4912	-0.0431155	-0.0460035	-0.0573675	-0.0652313	0.0472029	-0.136946
0.4913	-0.0417707	-0.0448064	-0.0561132	-0.0639364	0.0478169	-0.135406
0.4914	-0.0403527	-0.0435468	-0.0547964	-0.0625791	0.0484866	-0.133812
0.4915	-0.0388644	-0.042227	-0.0534196	-0.0611617	0.0492097	-0.132166
0.4916	-0.037309	-0.0408498	-0.0519853	-0.0596869	0.0499841	-0.130469
0.4917	-0.0356894	-0.0394177	-0.0504963	-0.0581573	0.0508076	-0.128725
0.4918	-0.0340087	-0.0379334	-0.0489552	-0.0565756	0.0516778	-0.126936
0.4919	-0.0322702	-0.0363997	-0.0473648	-0.0549447	0.0525924	-0.125104
0.492	-0.0304772	-0.0348194	-0.0457278	-0.0532672	0.053549	-0.123232
0.4921	-0.0286328	-0.0331952	-0.0440471	-0.0515461	0.0545451	-0.121323
0.4922	-0.0267406	-0.0315302	-0.0423257	-0.0497842	0.0555783	-0.119378
0.4923	-0.0248037	-0.029827	-0.0405663	-0.0479845	0.0566462	-0.117401
0.4924	-0.0228258	-0.0280888	-0.038772	-0.0461499	0.0577461	-0.115394
0.4925	-0.0208101	-0.0263185	-0.0369457	-0.0442834	0.0588756	-0.113361
0.4926	-0.0187602	-0.0245189	-0.0350904	-0.0423879	0.060032	-0.111303
0.4927	-0.0166799	-0.0226935	-0.0332093	-0.0404668	0.0612127	-0.109223
0.4928	-0.0145723	-0.0208448	-0.0313052	-0.0385228	0.0624152	-0.107125
0.4929	-0.012441	-0.018976	-0.0293812	-0.0365589	0.063637	-0.10501
0.493	-0.0102895	-0.0170901	-0.0274402	-0.0345782	0.0648755	-0.102882
0.4931	-0.00812119	-0.0151899	-0.0254852	-0.0325836	0.0661281	-0.100744
0.4932	-0.00593969	-0.0132787	-0.0235194	-0.0305783	0.0673922	-0.0985972
0.4933	-0.00374843	-0.0113592	-0.0215455	-0.0285652	0.0686653	-0.0964454
0.4934	-0.00155087	-0.00943456	-0.0195667	-0.0265473	0.0699448	-0.0942909
0.4935	0.000649561	-0.00750765	-0.0175859	-0.0245275	0.0712282	-0.0921365
0.4936	0.00284945	-0.0055814	-0.015606	-0.0225088	0.072513	-0.0899849
0.4937	0.00504543	-0.00365871	-0.0136299	-0.0204941	0.0737967	-0.0878386
0.4938	0.00723416	-0.00174244	-0.0116606	-0.0184863	0.0750768	-0.0857002
0.4939	0.00941236	0.000164587	-0.00970068	-0.0164882	0.076351	-0.0835723
0.494	0.0115768	0.00205959	-0.00775313	-0.0145026	0.0776167	-0.0814575
0.4941	0.0137242	0.00393984	-0.00582062	-0.0125323	0.0788717	-0.0793581
0.4942	0.0158516	0.00580263	-0.00390587	-0.01058	0.0801137	-0.0772766
0.4943	0.0179558	0.00764533	-0.00201152	-0.00864833	0.0813403	-0.0752154
0.4944	0.0200338	0.00946537	-0.00014016	-0.00673987	0.0825494	-0.0731769
0.4945	0.0220826	0.0112602	0.00170568	-0.00485718	0.0837388	-0.0711633
0.4946	0.0240995	0.0130274	0.00352354	-0.00300273	0.0849064	-0.0691769
0.4947	0.0260816	0.0147645	0.00531101	-0.00117893	0.08605	-0.0672198
0.4948	0.0280261	0.0164693	0.00706575	0.000611881	0.0871678	-0.0652941
0.4949	0.0299306	0.0181394	0.00878551	0.00236742	0.0882577	-0.0634019
0.495	0.0317923	0.0197727	0.0104681	0.0040855	0.0893179	-0.0615451
0.4951	0.0336089	0.021367	0.0121113	0.005764	0.0903464	-0.0597257
0.4952	0.0353777	0.0229201	0.013713	0.00740062	0.0913415	-0.0579456
0.4953	0.0370967	0.0244303	0.0152714	0.00899365	0.0923016	-0.0562065
0.4954	0.0387638	0.0258957	0.0167847	0.0105412	0.093225	-0.05451
0.4955	0.0403768	0.0273146	0.018251	0.0120415	0.0941104	-0.0528577
0.4956	0.0419338	0.0286852	0.0196686	0.0134929	0.0949561	-0.0512512
0.4957	0.0434329	0.0300059	0.021036	0.0148937	0.0957608	-0.0496919
0.4958	0.0448723	0.0312752	0.0223516	0.0162424	0.0965232	-0.0481812
0.4959	0.0462504	0.0324917	0.023614	0.0175375	0.0972421	-0.0467203
0.496	0.0475656	0.0336541	0.0248218	0.0187778	0.0979163	-0.0453105
0.4961	0.0488165	0.034761	0.0259739	0.0199619	0.0985447	-0.0439529
0.4962	0.0500017	0.0358114	0.027069	0.0210888	0.0991264	-0.0426485
0.4963	0.05112	0.0368043	0.0281061	0.0221573	0.0996603	-0.0413982
0.4964	0.0521704	0.0377385	0.0290842	0.0231666	0.100146	-0.0402029
0.4965	0.0531516	0.0386134	0.0300025	0.0241157	0.100582	-0.0390634
0.4966	0.054063	0.0394281	0.0308603	0.0250039	0.100968	-0.0379803
0.4967	0.0549037	0.0401819	0.0316568	0.0258305	0.101304	-0.0369543
0.4968	0.0556731	0.0408744	0.0323915	0.0265949	0.101589	-0.0359858
0.4969	0.0563705	0.0415049	0.0330639	0.0272967	0.101822	-0.0350753
0.497	0.0569956	0.0420732	0.0336736	0.0279355	0.102003	-0.0342231
0.4971	0.057548	0.0425789	0.0342204	0.028511	0.102133	-0.0334294
0.4972	0.0580275	0.043022	0.034704	0.029023	0.10221	-0.0326943
0.4973	0.058434	0.0434022	0.0351245	0.0294715	0.102235	-0.032018
0.4974	0.0587676	0.0437196	0.0354817	0.0298565	0.102207	-0.0314005
0.4975	0.0590282	0.0439743	0.0357758	0.0301779	0.102128	-0.0308416
0.4976	0.0592162	0.0441664	0.036007	0.0304362	0.101996	-0.0303411
0.4977	0.0593315	0.0442961	0.0361753	0.0306312	0.101812	-0.0298989
0.4978	0.059375	0.0443639	0.0362813	0.0307636	0.101577	-0.0295146
0.4979	0.0593471	0.0443703	0.0363256	0.0308339	0.10129	-0.0291877
0.498	0.0592484	0.0443158	0.0363086	0.0308426	0.100953	-0.0289177
0.4981	0.0590798	0.0442011	0.036231	0.0307904	0.100565	-0.0287039
0.4982	0.058842	0.0440269	0.0360935	0.030678	0.100128	-0.0285458
0.4983	0.058536	0.043794	0.0358969	0.0305062	0.099642	-0.0284425
0.4984	0.0581628	0.0435033	0.0356422	0.0302759	0.0991078	-0.0283933
0.4985	0.0577234	0.0431556	0.0353301	0.0299881	0.0985262	-0.0283972
0.4986	0.0572192	0.0427522	0.0349619	0.0296437	0.0978982	-0.0284535
0.4987	0.0566514	0.042294	0.0345386	0.029244	0.0972245	-0.0285609
0.4988	0.0560213	0.0417822	0.0340614	0.02879	0.0965063	-0.0287184
0.4989	0.0553304	0.0412181	0.0335315	0.0282831	0.0957445	-0.028925
0.499	0.0545802	0.040603	0.0329503	0.0277246	0.0949403	-0.0291793
0.4991	0.0537723	0.0399382	0.032319	0.0271158	0.0940949	-0.0294802
0.4992	0.0529085	0.0392252	0.0316393	0.0264582	0.0932094	-0.0298263
0.4993	0.0519903	0.0384655	0.0309125	0.0257533	0.0922852	-0.0302163
0.4994	0.0510197	0.0376606	0.0301402	0.0250026	0.0913234	-0.0306487
0.4995	0.0499984	0.0368122	0.029324	0.0242079	0.0903256	-0.0311221
0.4996	0.0489284	0.0359218	0.0284656	0.0233706	0.089293	-0.0316349
0.4997	0.0478117	0.0349911	0.0275667	0.0224925	0.0882272	-0.0321856
0.4998	0.0466503	0.034022	0.0266289	0.0215755	0.0871296	-0.0327727
0.4999	0.0454462	0.0330161	0.0256542	0.0206212	0.0860017	-0.0333945
0.5	0.0442017	0.0319753	0.0246443	0.0196315	0.0848451	-0.0340493
0.5001	0.0429187	0.0309014	0.023601	0.0186083	0.0836612	-0.0347354
0.5002	0.0415992	0.0297962	0.0225261	0.0175532	0.0824516	-0.0354514
0.5003	0.0402458	0.0286616	0.0214217	0.0164684	0.0812181	-0.0361952
0.5004	0.0388607	0.0274997	0.0202897	0.0153558	0.0799623	-0.0369651
0.5005	0.0374461	0.0263124	0.0191321	0.0142174	0.0786858	-0.0377594
0.5006	0.0360044	0.0251018	0.0179508	0.0130552	0.0773905	-0.0385762
0.5007	0.034538	0.0238697	0.016748	0.0118713	0.0760779	-0.0394136
0.5008	0.033049	0.0226182	0.0155255	0.0106675	0.0747498	-0.0402699
0.5009	0.03154	0.0213494	0.0142855	0.00944608	0.0734078	-0.0411433
0.501	0.0300131	0.0200652	0.0130298	0.0082089	0.0720538	-0.0420318
0.5011	0.0284709	0.0187676	0.0117607	0.00695807	0.0706895	-0.0429336
0.5012	0.0269156	0.0174587	0.0104801	0.0056956	0.0693165	-0.0438469
0.5013	0.0253496	0.0161406	0.00919001	0.00442356	0.0679366	-0.0447698
0.5014	0.0237753	0.0148151	0.00789249	0.00314395	0.0665515	-0.0457006
0.5015	0.0221949	0.0134844	0.00658955	0.00185882	0.065163	-0.0466372
0.5016	0.0206109	0.0121504	0.00528319	0.000570161	0.0637727	-0.047578
0.5017	0.0190255	0.0108152	0.00397541	-0.000720017	0.0623823	-0.0485211
0.5018	0.017441	0.00948057	0.00266818	-0.00200974	0.0609936	-0.0494648
0.5019	0.0158597	0.00814861	0.00136344	-0.00329704	0.0596081	-0.0504072
0.502	0.0142839	0.0068212	6.31464e-05	-0.00457998	0.0582275	-0.0513466
0.5021	0.0127156	0.00550024	-0.00123081	-0.00585665	0.0568535	-0.0522812
0.5022	0.0111572	0.0041876	-0.00251655	-0.00712517	0.0554876	-0.0532094
0.5023	0.00961077	0.00288513	-0.00379223	-0.00838368	0.0541314	-0.0541295
0.5024	0.00807838	0.00159463	-0.00505602	-0.00963035	0.0527865	-0.0550398
0.5025	0.00656214	0.000317877	-0.00630615	-0.0108634	0.0514543	-0.0559387
0.5026	0.00506405	-0.000943392	-0.00754087	-0.0120811	0.0501364	-0.0568246
0.5027	0.00358581	-0.00218772	-0.00875871	-0.0132819	0.048834	-0.0576962
0.5028	0.00212965	-0.00341321	-0.00995779	-0.014464	0.0475487	-0.0585518
0.5029	0.000697426	-0.00461824	-0.0111365	-0.0156258	0.0462818	-0.0593899
0.503	-0.000709021	-0.00580125	-0.0122932	-0.0167655	0.0450349	-0.060209
0.5031	-0.00208792	-0.00696073	-0.0134264	-0.0178818	0.043809	-0.0610078
0.5032	-0.00343757	-0.00809518	-0.0145347	-0.0189732	0.0426056	-0.0617849
0.5033	-0.0047563	-0.00920321	-0.0156165	-0.0200381	0.0414258	-0.0625391
0.5034	-0.00604253	-0.0102834	-0.0166706	-0.0210753	0.0402707	-0.0632691
0.5035	-0.00729472	-0.0113345	-0.0176956	-0.0220833	0.0391416	-0.0639737
0.5036	-0.00851141	-0.0123553	-0.0186903	-0.023061	0.0380394	-0.0646517
0.5037	-0.0096912	-0.0133444	-0.0196534	-0.0240072	0.0369653	-0.0653021
0.5038	-0.0108328	-0.0143009	-0.0205838	-0.0249206	0.0359201	-0.0659238
0.5039	-0.0119348	-0.0152235	-0.0214804	-0.0258002	0.0349049	-0.0665158
0.504	-0.0129962	-0.0161114	-0.0223422	-0.0266449	0.0339204	-0.0670772
0.5041	-0.0140158	-0.0169634	-0.0231682	-0.0274539	0.0329676	-0.0676072
0.5042	-0.0149925	-0.0177788	-0.0239575	-0.0282261	0.0320471	-0.0681048
0.5043	-0.0159254	-0.0185566	-0.0247093	-0.0289608	0.0311597	-0.0685694
0.5044	-0.0168136	-0.0192961	-0.0254228	-0.0296571	0.0303061	-0.0690002
0.5045	-0.0176561	-0.0199966	-0.0260973	-0.0303143	0.0294869	-0.0693966
0.5046	-0.0184524	-0.0206575	-0.0267321	-0.0309319	0.0287026	-0.069758
0.5047	-0.0192017	-0.0212781	-0.0273267	-0.0315091	0.0279537	-0.0700838
0.5048	-0.0199034	-0.0218579	-0.0278805	-0.0320456	0.0272407	-0.0703736
0.5049	-0.0205569	-0.0223966	-0.028393	-0.0325407	0.0265639	-0.070627
0.505	-0.0211619	-0.0228936	-0.028864	-0.0329942	0.0259237	-0.0708436
0.5051	-0.0217179	-0.0233487	-0.029293	-0.0334057	0.0253204	-0.0710231
0.5052	-0.0222249	-0.0237619	-0.02968	-0.0337751	0.0247539	-0.0711655
0.5053	-0.0226825	-0.0241326	-0.0300246	-0.0341021	0.0242247	-0.0712704
0.5054	-0.0230904	-0.0244609	-0.0303267	-0.0343866	0.0237329	-0.0713377
0.5055	-0.0234486	-0.0247466	-0.0305863	-0.0346283	0.0232785	-0.0713673
0.5056	-0.0237571	-0.0249898	-0.0308032	-0.0348275	0.0228615	-0.0713593
0.5057	-0.0240159	-0.0251904	-0.0309776	-0.034984	0.0224818	-0.0713137
0.5058	-0.0242253	-0.0253486	-0.0311096	-0.0350981	0.0221394	-0.0712305
0.5059	-0.0243854	-0.0254647	-0.0311994	-0.03517	0.0218342	-0.07111
0.506	-0.0244964	-0.0255387	-0.0312472	-0.0351997	0.0215658	-0.0709524
0.5061	-0.0245589	-0.0255711	-0.0312533	-0.0351878	0.021334	-0.0707579
0.5062	-0.0245731	-0.0255622	-0.0312181	-0.0351345	0.0211386	-0.0705269
0.5063	-0.0245395	-0.0255124	-0.0311419	-0.0350402	0.0209792	-0.0702598
0.5064	-0.0244588	-0.0254223	-0.0310254	-0.0349055	0.0208553	-0.069957
0.5065	-0.0243315	-0.0252922	-0.030869	-0.0347308	0.0207665	-0.0696189
0.5066	-0.0241583	-0.0251228	-0.0306733	-0.0345168	0.0207124	-0.0692462
0.5067	-0.0239399	-0.0249148	-0.0304389	-0.0342641	0.0206923	-0.0688393
0.5068	-0.0236772	-0.0246688	-0.0301666	-0.0339734	0.0207056	-0.068399
0.5069	-0.023371	-0.0243856	-0.029857	-0.0336454	0.0207519	-0.0679258
0.507	-0.0230223	-0.0240659	-0.029511	-0.0332809	0.0208303	-0.0674205
0.5071	-0.0226319	-0.0237106	-0.0291293	-0.0328807	0.0209401	-0.0668838
0.5072	-0.0222009	-0.0233206	-0.0287129	-0.0324458	0.0210807	-0.0663166
0.5073	-0.0217304	-0.0228967	-0.0282627	-0.0319771	0.0212512	-0.0657196
0.5074	-0.0212215	-0.02244	-0.0277796	-0.0314754	0.0214508	-0.0650937
0.5075	-0.0206754	-0.0219514	-0.0272647	-0.0309419	0.0216786	-0.0644399
0.5076	-0.0200931	-0.0214319	-0.0267189	-0.0303775	0.0219338	-0.0637591
0.5077	-0.0194764	-0.0208828	-0.0261436	-0.0297836	0.0222153	-0.0630523
0.5078	-0.0188261	-0.0203051	-0.0255396	-0.029161	0.0225222	-0.0623206
0.5079	-0.0181437	-0.0196999	-0.0249081	-0.0285109	0.0228537	-0.0615648
0.508	-0.0174304	-0.0190683	-0.0242503	-0.0278344	0.0232087	-0.060786
0.5081	-0.0166876	-0.0184115	-0.0235674	-0.0271328	0.0235863	-0.0599854
0.5082	-0.0159168	-0.0177307	-0.0228605	-0.0264073	0.0239852	-0.059164
0.5083	-0.0151195	-0.0170272	-0.0221309	-0.0256591	0.0244046	-0.0583229
0.5084	-0.014297	-0.0163023	-0.0213799	-0.0248895	0.0248434	-0.0574633
0.5085	-0.0134508	-0.0155571	-0.0206088	-0.0240998	0.0253003	-0.0565864
0.5086	-0.0125826	-0.0147931	-0.0198189	-0.0232913	0.0257743	-0.0556932
0.5087	-0.0116938	-0.0140115	-0.0190114	-0.0224652	0.0262644	-0.0547851
0.5088	-0.0107859	-0.0132136	-0.0181878	-0.0216231	0.0267692	-0.0538633
0.5089	-0.00986056	-0.0124009	-0.0173493	-0.0207661	0.0272878	-0.0529288
0.509	-0.00891931	-0.0115745	-0.0164973	-0.0198956	0.0278189	-0.0519831
0.5091	-0.00796373	-0.010736	-0.0156332	-0.0190131	0.0283613	-0.0510272
0.5092	-0.0069954	-0.00988663	-0.0147583	-0.0181199	0.028914	-0.0500624
0.5093	-0.00601592	-0.00902776	-0.013874	-0.0172173	0.0294757	-0.04909
0.5094	-0.00502686	-0.00816077	-0.0129817	-0.0163067	0.0300453	-0.0481112
0.5095	-0.00402982	-0.00728702	-0.0120827	-0.0153895	0.0306215	-0.0471273
0.5096	-0.00302638	-0.00640788	-0.0111785	-0.0144671	0.0312033	-0.0461393
0.5097	-0.00201811	-0.00552468	-0.0102702	-0.0135408	0.0317894	-0.0451487
0.5098	-0.00100659	-0.00463878	-0.00935943	-0.0126119	0.0323788	-0.0441566
0.5099	6.61845e-06	-0.00375152	-0.00844735	-0.0116819	0.0329702	-0.0431642
0.51	0.00101998	-0.00286422	-0.00753536	-0.0107521	0.0335625	-0.0421728
0.5101	0.00203196	-0.0019782	-0.00662475	-0.00982369	0.0341545	-0.0411834
0.5102	0.00304076	-0.00109499	-0.00571708	-0.00889833	0.0347451	-0.0401975
0.5103	0.00404517	-0.00021565	-0.0048134	-0.00797704	0.0353332	-0.0392161
0.5104	0.00504371	0.000658567	-0.00391498	-0.0070611	0.0359178	-0.0382403
0.5105	0.00603493	0.00152641	-0.00302306	-0.00615177	0.0364977	-0.0372713
0.5106	0.00701741	0.00238666	-0.00213886	-0.00525027	0.0370721	-0.0363101
0.5107	0.00798974	0.00323812	-0.00126361	-0.0043578	0.0376397	-0.0353578
0.5108	0.00895056	0.0040796	-0.000398469	-0.00347556	0.0381997	-0.0344155
0.5109	0.00989852	0.00490996	0.000455401	-0.0026047	0.0387509	-0.0334842
0.511	0.0108323	0.00572807	0.00129688	-0.00174635	0.0392925	-0.032565
0.5111	0.0117507	0.00653284	0.00212485	-0.000901616	0.0398235	-0.0316588
0.5112	0.0126523	0.0073232	0.00293827	-7.15625e-05	0.040343	-0.0307666
0.5113	0.0135361	0.00809811	0.00373609	0.000742768	0.0408501	-0.0298894
0.5114	0.0144008	0.00885659	0.0045173	0.00154037	0.0413439	-0.029028
0.5115	0.0152453	0.00959765	0.00528094	0.00232027	0.0418236	-0.0281833
0.5116	0.0160686	0.0103204	0.00602607	0.00308153	0.0422884	-0.0273562
0.5117	0.0168695	0.0110239	0.0067518	0.00382324	0.0427375	-0.0265475
0.5118	0.0176472	0.0117072	0.00745725	0.00454455	0.0431702	-0.0257579
0.5119	0.0184005	0.0123697	0.00814161	0.00524463	0.0435858	-0.0249882
0.512	0.0191286	0.0130104	0.00880408	0.00592268	0.0439835	-0.0242391
0.5121	0.0198307	0.0136287	0.00944393	0.00657796	0.0443628	-0.0235113
0.5122	0.0205059	0.0142239	0.0100604	0.00720977	0.044723	-0.0228054
0.5123	0.0211535	0.0147952	0.010653	0.00781743	0.0450635	-0.022122
0.5124	0.0217726	0.0153421	0.0112209	0.00840031	0.0453839	-0.0214616
0.5125	0.0223627	0.0158639	0.0117635	0.00895785	0.0456836	-0.0208248
0.5126	0.0229231	0.0163602	0.0122805	0.00948948	0.0459621	-0.0202121
0.5127	0.0234529	0.0168302	0.0127709	0.00999448	0.0462188	-0.0196242
0.5128	0.023952	0.0172736	0.0132347	0.0104726	0.0464536	-0.0190611
0.5129	0.0244197	0.0176902	0.0136713	0.0109235	0.046666	-0.0185233
0.513	0.0248558	0.0180794	0.0140805	0.0113468	0.0468557	-0.0180112
0.5131	0.0252598	0.018441	0.0144619	0.0117421	0.0470225	-0.0175249
0.5132	0.0256313	0.0187748	0.0148152	0.0121092	0.0471661	-0.0170648
0.5133	0.0259702	0.0190804	0.0151402	0.0124478	0.0472863	-0.016631
0.5134	0.0262762	0.0193577	0.0154367	0.0127577	0.047383	-0.0162238
0.5135	0.0265491	0.0196066	0.0157045	0.0130389	0.0474559	-0.0158432
0.5136	0.0267889	0.0198268	0.0159436	0.0132911	0.0475051	-0.0154894
0.5137	0.0269953	0.0200185	0.0161538	0.0135144	0.0475304	-0.0151624
0.5138	0.0271684	0.0201814	0.0163353	0.0137087	0.0475318	-0.0148621
0.5139	0.0273082	0.0203158	0.0164878	0.013874	0.0475093	-0.0145887
0.514	0.0274149	0.0204215	0.0166117	0.0140104	0.047463	-0.0143419
0.5141	0.0274884	0.0204988	0.0167069	0.0141179	0.047393	-0.0141218
0.5142	0.027529	0.0205478	0.0167736	0.0141969	0.0472994	-0.0139282
0.5143	0.027537	0.0205686	0.0168119	0.0142473	0.0471823	-0.0137609
0.5144	0.0275124	0.0205615	0.0168222	0.0142696	0.0470419	-0.0136197
0.5145	0.0274558	0.0205267	0.0168047	0.0142638	0.0468784	-0.0135043
0.5146	0.0273673	0.0204646	0.0167596	0.0142304	0.0466921	-0.0134145
0.5147	0.0272475	0.0203755	0.0166873	0.0141696	0.0464833	-0.0133499
0.5148	0.0270966	0.0202598	0.0165882	0.0140819	0.0462523	-0.0133103
0.5149	0.0269153	0.0201178	0.0164628	0.0139677	0.0459994	-0.0132952
0.515	0.0267041	0.01995	0.0163113	0.0138273	0.045725	-0.0133042
0.5151	0.0264634	0.0197569	0.0161344	0.0136614	0.0454295	-0.0133369
0.5152	0.0261936	0.0195387	0.0159323	0.0134701	0.0451132	-0.013393
0.5153	0.0258956	0.0192963	0.0157058	0.0132543	0.0447766	-0.0134719
0.5154	0.0255701	0.0190302	0.0154554	0.0130145	0.0444203	-0.0135729
0.5155	0.0252177	0.0187411	0.0151818	0.0127513	0.0440448	-0.0136956
0.5156	0.0248393	0.0184294	0.0148856	0.0124654	0.0436507	-0.0138393
0.5157	0.0244356	0.018096	0.0145675	0.0121574	0.0432384	-0.0140035
0.5158	0.0240073	0.0177415	0.0142281	0.0118281	0.0428086	-0.0141875
0.5159	0.0235553	0.0173665	0.0138681	0.0114781	0.0423618	-0.0143907
0.516	0.0230804	0.0169719	0.0134883	0.0111081	0.0418988	-0.0146124
0.5161	0.0225836	0.0165583	0.0130895	0.010719	0.04142	-0.0148519
0.5162	0.0220657	0.0161266	0.0126723	0.0103115	0.0409263	-0.0151086
0.5163	0.0215275	0.0156775	0.0122377	0.00988635	0.0404181	-0.0153817
0.5164	0.0209702	0.0152118	0.0117864	0.00944444	0.0398964	-0.0156704
0.5165	0.0203946	0.0147304	0.0113192	0.00898657	0.0393616	-0.015974
0.5166	0.0198017	0.0142341	0.010837	0.00851358	0.0388147	-0.0162917
0.5167	0.0191925	0.0137238	0.0103407	0.00802635	0.0382562	-0.0166228
0.5168	0.018568	0.0132003	0.009831	0.00752574	0.0376869	-0.0169665
0.5169	0.0179293	0.0126644	0.00930895	0.00701263	0.0371076	-0.0173219
0.517	0.0172773	0.0121172	0.00877537	0.00648792	0.036519	-0.0176883
0.5171	0.0166131	0.0115594	0.00823117	0.0059525	0.0359219	-0.0180648
0.5172	0.0159378	0.0109921	0.00767726	0.0054073	0.0353171	-0.0184506
0.5173	0.0152523	0.010416	0.00711454	0.00485321	0.0347053	-0.0188449
0.5174	0.0145579	0.00983208	0.00654393	0.00429117	0.0340873	-0.0192469
0.5175	0.0138555	0.0092413	0.00596634	0.00372208	0.0334639	-0.0196556
0.5176	0.0131462	0.00864454	0.0053827	0.00314687	0.0328358	-0.0200703
0.5177	0.0124307	0.0080425	0.00479368	0.00256623	0.0322037	-0.0204904
0.5178	0.0117105	0.00743631	0.00420045	0.00198132	0.0315685	-0.0209148
0.5179	0.0109866	0.00682689	0.00360391	0.00139305	0.030931	-0.0213426
0.518	0.0102601	0.00621515	0.00300498	0.000802341	0.030292	-0.0217731
0.5181	0.00953197	0.005602	0.00240457	0.000210099	0.0296523	-0.0222054
0.5182	0.00880328	0.00498832	0.00180357	-0.000382772	0.0290126	-0.0226387
0.5183	0.00807508	0.00437501	0.00120288	-0.000975376	0.0283737	-0.0230721
0.5184	0.00734839	0.00376294	0.000603385	-0.00156683	0.0277363	-0.023505
0.5185	0.00662421	0.00315299	5.94736e-06	-0.00215625	0.0271011	-0.0239364
0.5186	0.00590356	0.00254601	-0.000588567	-0.00274279	0.026469	-0.0243657
0.5187	0.00518741	0.00194285	-0.00117931	-0.00332558	0.0258407	-0.024792
0.5188	0.00447674	0.00134435	-0.00176545	-0.00390379	0.0252167	-0.0252146
0.5189	0.00377249	0.000751304	-0.00234616	-0.00447659	0.0245979	-0.0256327
0.519	0.00307559	0.000164532	-0.00292064	-0.00504319	0.0239849	-0.0260456
0.5191	0.00238697	-0.000415187	-0.0034881	-0.00560279	0.0233784	-0.0264526
0.5192	0.00170752	-0.000987086	-0.00404777	-0.00615461	0.0227791	-0.026853
0.5193	0.0010381	-0.00155042	-0.00459891	-0.0066979	0.0221876	-0.0272461
0.5194	0.000379568	-0.00210445	-0.00514077	-0.00723194	0.0216045	-0.0276312
0.5195	-0.000267253	-0.00264847	-0.00567265	-0.007756	0.0210304	-0.0280077
0.5196	-0.000901562	-0.0031818	-0.00619386	-0.00826939	0.0204659	-0.028375
0.5197	-0.00152258	-0.00370378	-0.00670374	-0.00877144	0.0199115	-0.0287324
0.5198	-0.00212957	-0.00421375	-0.00720163	-0.00926152	0.019368	-0.0290794
0.5199	-0.0027218	-0.0047111	-0.00768691	-0.00973898	0.0188356	-0.0294154
0.52	-0.00329859	-0.00519524	-0.00815899	-0.0102032	0.0183151	-0.0297399
0.5201	-0.00385926	-0.00566559	-0.00861729	-0.0106537	0.0178067	-0.0300523
0.5202	-0.00440345	-0.00612184	-0.00906151	-0.0110901	0.0173109	-0.0303524
0.5203	-0.00493029	-0.00656324	-0.00949088	-0.0115116	0.0168283	-0.0306395
0.5204	-0.0054392	-0.0069893	-0.00990492	-0.0119178	0.0163592	-0.030913
0.5205	-0.00592965	-0.00739955	-0.0103032	-0.0123082	0.0159042	-0.0311727
0.5206	-0.00640111	-0.00779356	-0.0106851	-0.0126823	0.0154634	-0.0314181
0.5207	-0.00685311	-0.0081709	-0.0110505	-0.0130397	0.0150375	-0.0316488
0.5208	-0.00728522	-0.00853121	-0.0113988	-0.0133801	0.0146265	-0.0318645
0.5209	-0.007697	-0.00887412	-0.0117297	-0.013703	0.0142309	-0.0320648
0.521	-0.00808808	-0.00919931	-0.0120428	-0.0140083	0.0138509	-0.0322495
0.5211	-0.00845813	-0.00950648	-0.012338	-0.0142954	0.0134868	-0.0324183
0.5212	-0.00880682	-0.00979537	-0.0126148	-0.0145643	0.0131388	-0.0325709
0.5213	-0.00913387	-0.0100657	-0.0128732	-0.0148146	0.0128071	-0.0327071
0.5214	-0.00943905	-0.0103174	-0.0131127	-0.0150462	0.0124919	-0.0328268
0.5215	-0.00972214	-0.0105501	-0.0133334	-0.0152588	0.0121933	-0.0329297
0.5216	-0.00998297	-0.0107637	-0.013535	-0.0154523	0.0119115	-0.0330158
0.5217	-0.0102214	-0.0109582	-0.0137174	-0.0156266	0.0116466	-0.0330849
0.5218	-0.0104373	-0.0111334	-0.0138805	-0.0157815	0.0113986	-0.0331369
0.5219	0	0	0	0	0	0
0.522	0	0	0	0	0	0
0.5225	0	0	0	0	0	0
0.525	0	0	0	0	0	0
0.5275	0	0	0	0	0	0
0.53	0	0	0	0	0	0
0.5325	0	0	0	0	0	0
0.535	0	0	0	0	0	0
0.5375	0	0	0	0	0	0
0.54	0	0	0	0	0	0
0.5425	0	0	0	0	0	0
0.545	0	0	0	0	0	0
0.5475	0	0	0	0	0	0
0.55	0	0	0	0	0	0
0.5525	0	0	0	0	0	0
0.555	0	0	0	0	0	0
0.5575	0	0	0	0	0	0
0.56	0	0	0	0	0	0
0.5625	0	0	0	0	0	0
0.565	0	0	0	0	0	0
0.5675	0	0	0	0	0	0
0.57	0	0	0	0	0	0
0.5725	0	0	0	0	0	0
0.575	0	0	0	0	0	0
0.5775	0	0	0	0	0	0
0.58	0	0	0	0	0	0
0.5825	0	0	0	0	0	0
0.585	0	0	0	0	0	0
0.5875	0	0	0	0	0	0
0.59	0	0	0	0	0	0
0.5925	0	0	0	0	0	0
0.595	0	0	0	0	0	0
0.5975	0	0	0	0	0	0
0.6	0	0	0	0	0	0
0.6025	0	0	0	0	0	0
0.605	0	0	0	0	0	0
0.6075	0	0	0	0	0	0
0.61	0	0	0	0	0	0
0.6125	0	0	0	0	0	0
0.615	0	0	0	0	0	0
0.6175	0	0	0	0	0	0
0.62	0	0	0	0	0	0
0.6225	0	0	0	0	0	0
0.625	0	0	0	0	0	0
0.6275	0	0	0	0	0	0
0.63	0	0	0	0	0	0
0.6325	0	0	0	0	0	0
0.635	0	0	0	0	0	0
0.6375	0	0	0	0	0	0
0.64	0	0	0	0	0	0
0.6425	0	0	0	0	0	0
0.645	0	0	0	0	0	0
0.6475	0	0	0	0	0	0
0.65	0	0	0	0	0	0
0.6525	0	0	0	0	0	0
0.655	0	0	0	0	0	0
0.6575	0	0	0	0	0	0
0.66	0	0	0	0	0	0
0.6625	0	0	0	0	0	0
0.665	0	0	0	0	0	0
0.6675	0	0	0	0	0	0
0.67	0	0	0	0	0	0
0.6725	0	0	0	0	0	0
0.675	0	0	0	0	0	0
0.6775	0	0	0	0	0	0
0.68	0	0	0	0	0	0
0.6825	0	0	0	0	0	0
0.685	0	0	0	0	0	0
0.6875	0	0	0	0	0	0
0.69	0	0	0	0	0	0
0.6925	0	0	0	0	0	0
0.695	0	0	0	0	0	0
0.6975	0	0	0	0	0	0
0.7	0	0	0	0	0	0
0.7025	0	0	0	0	0	0
0.705	0	0	0	0	0	0
0.7075	0	0	0	0	0	0
0.71	0	0	0	0	0	0
0.7125	0	0	0	0	0	0
0.715	0	0	0	0	0	0
0.7175	0	0	0	0	0	0
0.72	0	0	0	0	0	0
0.7225	0	0	0	0	0	0
0.725	0	0	0	0	0	0
0.7275	0	0	0	0	0	0
0.73	0	0	0	0	0	0
0.7325	0	0	0	0	0	0
0.735	0	0	0	0	0	0
0.7375	0	0	0	0	0	0
0.74	0	0	0	0	0	0
0.7425	0	0	0	0	0	0
0.745	0	0	0	0	0	0
0.7475	0	0	0	0	0	0
0.75	0	0	0	0	0	0
0.7525	0	0	0	0	0	0
0.755	0	0	0	0	0	0
0.7575	0	0	0	0	0	0
0.76	0	0	0	0	0	0
0.7625	0	0	0	0	0	0
0.765	0	0	0	0	0	0
0.7651	-0.0195312	-0.017491	-0.0184544	-0.0191348	-0.00824514	-0.0239606
0.7652	-0.01708	-0.0153954	-0.0163623	-0.017043	-0.00632767	-0.0221012
0.7653	-0.0140263	-0.0127767	-0.013738	-0.0144123	-0.00401557	-0.0197014
0.7654	-0.0105017	-0.00975397	-0.0107085	-0.0113751	-0.00134911	-0.0169286
0.7655	-0.00648791	-0.00631156	-0.00725826	-0.00791595	0.0016866	-0.0137694
0.7656	-0.00196331	-0.00243107	-0.00336889	-0.00401659	0.00510858	-0.0102078
0.7657	0.00309578	0.00190778	0.000979837	0.000343269	0.00893532	-0.00622595
0.7658	0.008713	0.00672523	0.00580815	0.00518388	0.0131851	-0.00180554
0.7659	0.0149101	0.0120399	0.0111347	0.0105239	0.0178746	0.00307016
0.766	0.0217056	0.0178676	0.0169752	0.0163791	0.023018	0.0084155
0.7661	0.0291138	0.0242207	0.0233422	0.022762	0.0286264	0.0142417
0.7662	0.0364339	0.0304831	0.0295994	0.0290219	0.0343018	0.0198234
0.7663	0.0433227	0.0363531	0.0354353	0.0348402	0.0398495	0.0248052
0.7664	0.0507158	0.0426528	0.0416982	0.0410841	0.045804	0.0301509
0.7665	0.0586154	0.049384	0.0483901	0.0477557	0.0521671	0.0358626
0.7666	0.0670211	0.0565463	0.0555107	0.0548546	0.0589382	0.0419399
0.7667	0.0759294	0.064137	0.063057	0.062378	0.0661146	0.0483807
0.7668	0.0853345	0.072151	0.0710241	0.0703209	0.0736913	0.0551809
0.7669	0.0952284	0.0805814	0.0794053	0.0786766	0.0816618	0.0623347
0.767	0.105601	0.0894199	0.0881921	0.0874368	0.0900181	0.0698352
0.7671	0.116441	0.0986566	0.0973749	0.0965917	0.098751	0.0776742
0.7672	0.127736	0.108281	0.106943	0.106131	0.10785	0.0858425
0.7673	0.139471	0.11828	0.116884	0.116042	0.117304	0.0943303
0.7674	0.151632	0.128643	0.127187	0.126313	0.127101	0.103127
0.7675	0.164204	0.139355	0.137837	0.136931	0.137228	0.112221
0.7676	0.177169	0.150403	0.14882	0.147881	0.147672	0.1216
0.7677	0.19051	0.161771	0.160122	0.15915	0.158419	0.131253
0.7678	0.204211	0.173446	0.17173	0.170722	0.169456	0.141167
0.7679	0.218254	0.185412	0.183626	0.182583	0.180767	0.151329
0.768	0.23262	0.197654	0.195797	0.194717	0.192339	0.161726
0.7681	0.247291	0.210155	0.208226	0.207109	0.204157	0.172344
0.7682	0.262248	0.222901	0.220898	0.219743	0.216205	0.183171
0.7683	0.277473	0.235875	0.233797	0.232604	0.228469	0.194192
0.7684	0.292948	0.249061	0.246908	0.245675	0.240933	0.205395
0.7685	0.308652	0.262443	0.260213	0.25894	0.253582	0.216765
0.7686	0.324567	0.276006	0.273697	0.272384	0.266401	0.228289
0.7687	0.340675	0.289732	0.287344	0.285991	0.279376	0.239953
0.7688	0.356956	0.303606	0.301138	0.299744	0.29249	0.251744
0.7689	0.373393	0.317612	0.315064	0.313628	0.305729	0.263647
0.769	0.389965	0.331734	0.329105	0.327628	0.319078	0.27565
0.7691	0.406655	0.345957	0.343246	0.341727	0.332521	0.287739
0.7692	0.423445	0.360264	0.357471	0.35591	0.346045	0.299901
0.7693	0.440316	0.374641	0.371765	0.370162	0.359635	0.312122
0.7694	0.45725	0.389072	0.386113	0.384467	0.373276	0.32439
0.7695	0.474229	0.403541	0.4005	0.398811	0.386954	0.336691
0.7696	0.491237	0.418034	0.41491	0.413178	0.400654	0.349013
0.7697	0.508255	0.432536	0.429329	0.427554	0.414364	0.361343
0.7698	0.525266	0.447033	0.443742	0.441925	0.428069	0.373669
0.7699	0.542254	0.461509	0.458136	0.456276	0.441755	0.385978
0.77	0.559203	0.475952	0.472495	0.470593	0.45541	0.398258
0.7701	0.576093	0.490346	0.486806	0.484862	0.469019	0.410498
0.7702	0.592912	0.504678	0.501056	0.499069	0.482571	0.422685
0.7703	0.609642	0.518935	0.515231	0.513202	0.496053	0.434808
0.7704	0.626269	0.533103	0.529318	0.527248	0.509452	0.446857
0.7705	0.642778	0.547171	0.543305	0.541193	0.522756	0.458819
0.7706	0.659153	0.561125	0.557179	0.555025	0.535954	0.470685
0.7707	0.67538	0.574953	0.570927	0.568733	0.549033	0.482443
0.7708	0.691445	0.588643	0.584538	0.582303	0.561984	0.494084
0.7709	0.707335	0.602183	0.598	0.595725	0.574793	0.505598
0.771	0.723035	0.615562	0.611302	0.608986	0.587452	0.516974
0.7711	0.738533	0.628768	0.624431	0.622077	0.599949	0.528203
0.7712	0.753816	0.641791	0.637379	0.634986	0.612273	0.539275
0.7713	0.768872	0.65462	0.650134	0.647702	0.624416	0.550182
0.7714	0.783688	0.667245	0.662685	0.660216	0.636368	0.560915
0.7715	0.798254	0.679656	0.675024	0.672517	0.648118	0.571465
0.7716	0.812557	0.691844	0.68714	0.684596	0.659659	0.581825
0.7717	0.826586	0.703798	0.699025	0.696445	0.67098	0.591985
0.7718	0.840332	0.715511	0.710668	0.708053	0.682075	0.601939
0.7719	0.853784	0.726972	0.722063	0.719412	0.692935	0.611679
0.772	0.866933	0.738175	0.733199	0.730515	0.703551	0.621197
0.7721	0.879768	0.749111	0.744071	0.741352	0.713917	0.630487
0.7722	0.892281	0.759773	0.754669	0.751917	0.724026	0.639543
0.7723	0.904464	0.770152	0.764986	0.762202	0.733869	0.648358
0.7724	0.916308	0.780243	0.775016	0.772201	0.743442	0.656925
0.7725	0.927805	0.790038	0.784752	0.781906	0.752737	0.66524
0.7726	0.938946	0.799529	0.794186	0.79131	0.761747	0.673295
0.7727	0.949725	0.808713	0.803313	0.800408	0.770467	0.681087
0.7728	0.960137	0.817582	0.812128	0.809194	0.778894	0.68861
0.7729	0.970175	0.826133	0.820626	0.817664	0.78702	0.69586
0.773	0.979832	0.83436	0.828802	0.825812	0.794843	0.702833
0.7731	0.989104	0.842257	0.83665	0.833634	0.802357	0.709525
0.7732	0.997986	0.849822	0.844167	0.841126	0.809558	0.715931
0.7733	1.00647	0.85705	0.851348	0.848283	0.816443	0.722049
0.7734	1.01456	0.863937	0.85819	0.855101	0.823008	0.727875
0.7735	1.02224	0.87048	0.86469	0.861578	0.82925	0.733406
0.7736	1.02952	0.876675	0.870845	0.867711	0.835166	0.73864
0.7737	1.03638	0.882521	0.876651	0.873496	0.840753	0.743574
0.7738	1.04283	0.888014	0.882107	0.878931	0.84601	0.748207
0.7739	1.04887	0.893153	0.88721	0.884014	0.850934	0.752536
0.774	1.05449	0.897936	0.891958	0.888744	0.855524	0.756559
0.7741	1.05969	0.902361	0.896351	0.893119	0.859778	0.760276
0.7742	1.06447	0.906428	0.900387	0.897138	0.863695	0.763686
0.7743	1.06883	0.910135	0.904065	0.9008	0.867275	0.766787
0.7744	1.07276	0.913482	0.907385	0.904104	0.870517	0.76958
0.7745	1.07627	0.916468	0.910346	0.907051	0.87342	0.772064
0.7746	1.07936	0.919095	0.912949	0.90964	0.875986	0.774238
0.7747	1.08203	0.921361	0.915193	0.911872	0.878213	0.776104
0.7748	1.08428	0.923269	0.917081	0.913747	0.880104	0.777662
0.7749	1.08611	0.924818	0.918611	0.915267	0.881658	0.778913
0.775	1.08751	0.92601	0.919787	0.916432	0.882877	0.779857
0.7751	1.0885	0.926844	0.920606	0.917242	0.88376	0.780495
0.7752	1.08908	0.927325	0.921074	0.917701	0.884312	0.780829
0.7753	1.08924	0.927454	0.921191	0.917811	0.884533	0.780861
0.7754	1.08899	0.927234	0.920961	0.917574	0.884426	0.780594
0.7755	1.08833	0.926667	0.920386	0.916993	0.883994	0.780028
0.7756	1.08728	0.925755	0.919468	0.916069	0.883238	0.779167
0.7757	1.08582	0.924503	0.918211	0.914808	0.882163	0.778013
0.7758	1.08396	0.922913	0.916618	0.913211	0.880771	0.776569
0.7759	1.08172	0.920989	0.914692	0.911282	0.879065	0.774838
0.776	1.07908	0.918735	0.912438	0.909025	0.877049	0.772824
0.7761	1.07607	0.916154	0.909859	0.906445	0.874726	0.770529
0.7762	1.07267	0.913251	0.906959	0.903544	0.872102	0.767957
0.7763	1.06891	0.910031	0.903743	0.900328	0.869179	0.765112
0.7764	1.06478	0.906497	0.900215	0.896801	0.865962	0.761998
0.7765	1.06028	0.902655	0.896381	0.892968	0.862456	0.758619
0.7766	1.05543	0.89851	0.892244	0.888834	0.858665	0.754979
0.7767	1.05023	0.894067	0.887812	0.884403	0.854595	0.751083
0.7768	1.04469	0.889331	0.883088	0.879683	0.85025	0.746935
0.7769	1.03881	0.884309	0.878078	0.874677	0.845636	0.742541
0.777	1.0326	0.879005	0.872789	0.869392	0.840758	0.737904
0.7771	1.02607	0.873426	0.867225	0.863834	0.835622	0.733031
0.7772	1.01922	0.867577	0.861394	0.858008	0.830232	0.727926
0.7773	1.01206	0.861466	0.855301	0.851922	0.824596	0.722594
0.7774	1.00461	0.855098	0.848952	0.84558	0.81872	0.717042
0.7775	0.996858	0.84848	0.842354	0.83899	0.812608	0.711274
0.7776	0.988821	0.841617	0.835513	0.832156	0.806267	0.705295
0.7777	0.980506	0.834517	0.828436	0.825088	0.799703	0.699112
0.7778	0.971922	0.827187	0.82113	0.817791	0.792924	0.692731
0.7779	0.963076	0.819634	0.813602	0.810273	0.785935	0.686159
0.778	0.953978	0.811866	0.80586	0.80254	0.778745	0.6794
0.7781	0.944635	0.80389	0.79791	0.794601	0.771358	0.672461
0.7782	0.935057	0.795712	0.78976	0.786462	0.763783	0.665349
0.7783	0.925251	0.787341	0.781417	0.77813	0.756026	0.65807
0.7784	0.915227	0.778783	0.772888	0.769613	0.748095	0.65063
0.7785	0.904994	0.770046	0.764182	0.760919	0.739996	0.643036
0.7786	0.894559	0.761138	0.755305	0.752054	0.731736	0.635294
0.7787	0.883933	0.752067	0.746266	0.743028	0.723322	0.62741
0.7788	0.873125	0.74284	0.737071	0.733846	0.714763	0.619392
0.7789	0.862143	0.733465	0.727729	0.724517	0.706065	0.611246
0.779	0.850996	0.72395	0.718247	0.715049	0.697235	0.602979
0.7791	0.839695	0.714302	0.708634	0.70545	0.688281	0.594597
0.7792	0.828247	0.70453	0.698896	0.695726	0.67921	0.586107
0.7793	0.816663	0.694641	0.689043	0.685887	0.67003	0.577517
0.7794	0.804951	0.684643	0.679081	0.675939	0.660747	0.568831
0.7795	0.79312	0.674545	0.669018	0.665892	0.651371	0.560059
0.7796	0.781181	0.664353	0.658863	0.655752	0.641907	0.551205
0.7797	0.769143	0.654077	0.648624	0.645527	0.632363	0.542278
0.7798	0.757013	0.643723	0.638307	0.635226	0.622747	0.533283
0.7799	0.744803	0.6333	0.627921	0.624855	0.613066	0.524228
0.78	0.732521	0.622816	0.617475	0.614424	0.603327	0.515119
0.7801	0.720174	0.612276	0.606973	0.603938	0.593538	0.505962
0.7802	0.707774	0.601691	0.596426	0.593406	0.583705	0.496765
0.7803	0.695329	0.591068	0.585841	0.582837	0.573837	0.487535
0.7804	0.682849	0.580415	0.575226	0.572237	0.56394	0.478277
0.7805	0.670342	0.569738	0.564588	0.561615	0.554022	0.468999
0.7806	0.657818	0.559047	0.553935	0.550978	0.544091	0.459707
0.7807	0.645285	0.548349	0.543275	0.540333	0.534152	0.450408
0.7808	0.632752	0.53765	0.532614	0.529688	0.524214	0.441108
0.7809	0.620228	0.526959	0.521961	0.519051	0.514283	0.431814
0.781	0.607721	0.516283	0.511323	0.508428	0.504366	0.422531
0.7811	0.59524	0.505629	0.500707	0.497827	0.494469	0.413267
0.7812	0.582794	0.495004	0.490119	0.487255	0.484601	0.404027
0.7813	0.57039	0.484415	0.479568	0.476719	0.474766	0.394817
0.7814	0.558038	0.47387	0.46906	0.466225	0.464973	0.385643
0.7815	0.545744	0.463375	0.458602	0.455782	0.455226	0.376512
0.7816	0.533517	0.452938	0.4482	0.445395	0.445534	0.367429
0.7817	0.521365	0.442563	0.437862	0.435071	0.435902	0.358401
0.7818	0.509296	0.43226	0.427594	0.424818	0.426335	0.349431
0.7819	0.497317	0.422033	0.417403	0.41464	0.416841	0.340527
0.782	0.485435	0.411889	0.407294	0.404545	0.407426	0.331694
0.7821	0.473658	0.401835	0.397274	0.394538	0.398094	0.322937
0.7822	0.461994	0.391876	0.387349	0.384627	0.388853	0.314261
0.7823	0.450449	0.382019	0.377525	0.374816	0.379706	0.305672
0.7824	0.439029	0.37227	0.367808	0.365112	0.370661	0.297174
0.7825	0.427743	0.362634	0.358204	0.35552	0.361723	0.288773
0.7826	0.416595	0.353115	0.348717	0.346045	0.352895	0.280473
0.7827	0.405593	0.343721	0.339354	0.336694	0.344184	0.272279
0.7828	0.394742	0.334457	0.33012	0.327471	0.335595	0.264196
0.7829	0.38405	0.325327	0.32102	0.318382	0.327133	0.256228
0.783	0.373522	0.316338	0.312059	0.309432	0.318802	0.248379
0.7831	0.363164	0.307493	0.303242	0.300625	0.310608	0.240655
0.7832	0.352981	0.298797	0.294573	0.291967	0.302553	0.233058
0.7833	0.342979	0.290256	0.286058	0.283462	0.294644	0.225593
0.7834	0.333162	0.281873	0.277701	0.275114	0.286883	0.218264
0.7835	0.323537	0.273652	0.269506	0.266927	0.279276	0.211074
0.7836	0.314107	0.265599	0.261477	0.258907	0.271825	0.204027
0.7837	0.304878	0.257717	0.253618	0.251056	0.264535	0.197127
0.7838	0.295854	0.250009	0.245932	0.243378	0.257409	0.190376
0.7839	0.287038	0.24248	0.238424	0.235877	0.250451	0.183779
0.784	0.278436	0.235132	0.231097	0.228557	0.243663	0.177337
0.7841	0.270051	0.22797	0.223954	0.22142	0.23705	0.171054
0.7842	0.261887	0.220996	0.216999	0.214471	0.230613	0.164932
0.7843	0.253948	0.214213	0.210234	0.207711	0.224356	0.158975
0.7844	0.246236	0.207625	0.203662	0.201145	0.218282	0.153184
0.7845	0.238754	0.201233	0.197286	0.194773	0.212392	0.147562
0.7846	0.231507	0.19504	0.191109	0.1886	0.20669	0.142111
0.7847	0.224496	0.18905	0.185132	0.182626	0.201178	0.136834
0.7848	0.217724	0.183263	0.179358	0.176855	0.195856	0.131731
0.7849	0.211193	0.177682	0.173789	0.171289	0.190729	0.126806
0.785	0.204906	0.172308	0.168426	0.165928	0.185796	0.122058
0.7851	0.198865	0.167144	0.163272	0.160776	0.18106	0.117491
0.7852	0.19307	0.16219	0.158327	0.155832	0.176522	0.113105
0.7853	0.187524	0.157449	0.153594	0.151099	0.172183	0.108901
0.7854	0.182229	0.152922	0.149073	0.146579	0.168045	0.10488
0.7855	0.177185	0.148608	0.144766	0.142271	0.164108	0.101044
0.7856	0.172394	0.144511	0.140673	0.138177	0.160374	0.0973935
0.7857	0.167857	0.140629	0.136795	0.134298	0.156843	0.0939286
0.7858	0.163573	0.136964	0.133133	0.130634	0.153515	0.0906501
0.7859	0.159544	0.133516	0.129687	0.127186	0.150391	0.0875583
0.786	0.15577	0.130286	0.126457	0.123953	0.147472	0.0846534
0.7861	0.15225	0.127273	0.123443	0.120936	0.144756	0.0819357
0.7862	0.148986	0.124477	0.120646	0.118135	0.142245	0.079405
0.7863	0.145444	0.121431	0.117583	0.115057	0.139633	0.0765111
0.7864	0.141771	0.118263	0.114385	0.111836	0.137004	0.0734034
0.7865	0.13842	0.115372	0.111465	0.108894	0.134618	0.0705539
0.7866	0.135395	0.11276	0.108826	0.106232	0.132477	0.067964
0.7867	0.132696	0.110428	0.106467	0.103853	0.13058	0.0656344
0.7868	0.130322	0.108375	0.104389	0.101755	0.128929	0.0635652
0.7869	0.128273	0.106602	0.102591	0.0999379	0.127522	0.0617559
0.787	0.126548	0.105106	0.101071	0.0984006	0.126358	0.0602052
0.7871	0.125145	0.103886	0.0998289	0.0971414	0.125436	0.0589119
0.7872	0.124061	0.102941	0.0988617	0.0961582	0.124755	0.0578739
0.7873	0.123294	0.102267	0.0981673	0.0954488	0.124311	0.0570893
0.7874	0.12284	0.101863	0.0977431	0.0950105	0.124103	0.0565555
0.7875	0.122697	0.101725	0.0975862	0.0948404	0.124128	0.05627
0.7876	0.12286	0.101851	0.0976934	0.0949353	0.124384	0.0562299
0.7877	0.123326	0.102236	0.0980614	0.0952919	0.124868	0.056432
0.7878	0.124091	0.102877	0.0986869	0.0959069	0.125576	0.0568733
0.7879	0.12515	0.103772	0.0995662	0.0967766	0.126506	0.0575503
0.788	0.1265	0.104916	0.100696	0.0978971	0.127654	0.0584597
0.7881	0.128135	0.106305	0.102071	0.0992646	0.129016	0.0595977
0.7882	0.130051	0.107935	0.103688	0.100875	0.13059	0.0609605
0.7883	0.132243	0.109802	0.105544	0.102724	0.132372	0.0625443
0.7884	0.134706	0.111902	0.107632	0.104807	0.134357	0.0643449
0.7885	0.137435	0.114229	0.10995	0.107119	0.136543	0.0663582
0.7886	0.140424	0.11678	0.112491	0.109657	0.138924	0.0685797
0.7887	0.143667	0.11955	0.115251	0.112414	0.141496	0.0710049
0.7888	0.147158	0.122532	0.118226	0.115386	0.144254	0.0736287
0.7889	0.150889	0.125721	0.121407	0.118566	0.147194	0.0764454
0.789	0.154854	0.129109	0.124789	0.121947	0.150309	0.0794486
0.7891	0.159042	0.13269	0.128364	0.125521	0.153593	0.0826312
0.7892	0.163444	0.136454	0.132123	0.12928	0.157036	0.0859847
0.7893	0.16783	0.140201	0.135859	0.133013	0.160508	0.0892761
0.7894	0.171734	0.143519	0.139148	0.136286	0.163735	0.0920231
0.7895	0.175773	0.146953	0.142553	0.139673	0.167071	0.0948705
0.7896	0.179935	0.150493	0.146063	0.143166	0.170506	0.0978099
0.7897	0.184209	0.154127	0.149667	0.146753	0.174029	0.100832
0.7898	0.188579	0.157843	0.153353	0.150421	0.177628	0.103926
0.7899	0.193029	0.161628	0.157107	0.154158	0.181291	0.107081
0.79	0.197541	0.165467	0.160914	0.157949	0.185003	0.110283
0.7901	0.202098	0.169343	0.16476	0.161776	0.188749	0.113519
0.7902	0.206679	0.17324	0.168626	0.165626	0.192513	0.116776
0.7903	0.211263	0.17714	0.172496	0.169479	0.196279	0.120038
0.7904	0.215831	0.181026	0.176352	0.173318	0.200029	0.123289
0.7905	0.22036	0.184879	0.180175	0.177125	0.203746	0.126515
0.7906	0.224826	0.18868	0.183947	0.18088	0.207412	0.129698
0.7907	0.229209	0.192409	0.187647	0.184565	0.211008	0.132822
0.7908	0.233484	0.196046	0.191257	0.188159	0.214516	0.135871
0.7909	0.237628	0.199573	0.194757	0.191644	0.217916	0.138827
0.791	0.241618	0.202968	0.198126	0.194999	0.22119	0.141673
0.7911	0.245431	0.206212	0.201345	0.198204	0.224319	0.144392
0.7912	0.249043	0.209285	0.204395	0.201241	0.227284	0.146968
0.7913	0.252431	0.212168	0.207256	0.204089	0.230067	0.149384
0.7914	0.255575	0.214842	0.20991	0.206731	0.23265	0.151624
0.7915	0.258452	0.21729	0.212338	0.209149	0.235017	0.153673
0.7916	0.261042	0.219494	0.214524	0.211326	0.23715	0.155515
0.7917	0.263328	0.221438	0.216453	0.213245	0.239036	0.157138
0.7918	0.265293	0.223108	0.218109	0.214893	0.24066	0.158529
0.7919	0.26692	0.224491	0.21948	0.216257	0.242009	0.159677
0.792	0.268196	0.225576	0.220554	0.217325	0.243074	0.160572
0.7921	0.26911	0.226351	0.221321	0.218088	0.243845	0.161205
0.7922	0.26965	0.226809	0.221773	0.218535	0.244313	0.161568
0.7923	0.26981	0.226943	0.221902	0.218662	0.244471	0.161656
0.7924	0.269583	0.226746	0.221703	0.218461	0.244315	0.161463
0.7925	0.268963	0.226216	0.221173	0.21793	0.243841	0.160987
0.7926	0.267948	0.225348	0.220307	0.217065	0.243046	0.160224
0.7927	0.266535	0.224142	0.219104	0.215864	0.241929	0.159173
0.7928	0.264725	0.222597	0.217566	0.214328	0.24049	0.157835
0.7929	0.262519	0.220714	0.215692	0.212457	0.238729	0.156208
0.793	0.259918	0.218497	0.213484	0.210254	0.236649	0.154297
0.7931	0.256927	0.215946	0.210945	0.207721	0.234253	0.152101
0.7932	0.253551	0.213066	0.20808	0.204863	0.231544	0.149626
0.7933	0.249793	0.209863	0.204892	0.201683	0.228526	0.146874
0.7934	0.245662	0.20634	0.201387	0.198187	0.225205	0.14385
0.7935	0.241163	0.202504	0.197571	0.19438	0.221587	0.140559
0.7936	0.236304	0.198362	0.193451	0.190271	0.217678	0.137007
0.7937	0.231095	0.193921	0.189033	0.185864	0.213484	0.133199
0.7938	0.225543	0.189189	0.184325	0.181169	0.209014	0.129143
0.7939	0.219659	0.184172	0.179336	0.176193	0.204274	0.124844
0.794	0.213451	0.178881	0.174072	0.170944	0.199272	0.12031
0.7941	0.206932	0.173324	0.168545	0.165431	0.194018	0.115549
0.7942	0.20011	0.167509	0.162761	0.159662	0.188519	0.110568
0.7943	0.192997	0.161446	0.15673	0.153648	0.182784	0.105374
0.7944	0.185604	0.155144	0.150462	0.147397	0.176823	0.0999765
0.7945	0.177707	0.148406	0.143753	0.140701	0.170509	0.0941386
0.7946	0.167717	0.139836	0.135161	0.132085	0.162934	0.0862089
0.7947	0.157419	0.131002	0.126303	0.123203	0.155125	0.0780349
0.7948	0.146833	0.121921	0.117199	0.114073	0.147097	0.0696329
0.7949	0.13598	0.11261	0.107864	0.104712	0.138864	0.0610191
0.795	0.124879	0.103088	0.0983172	0.0951386	0.130443	0.0522092
0.7951	0.113548	0.0933682	0.0885729	0.0853673	0.121846	0.0432181
0.7952	0.102007	0.0834678	0.0786473	0.0754144	0.113088	0.0340602
0.7953	0.0902722	0.0734017	0.0685556	0.0652951	0.104182	0.0247497
0.7954	0.0783614	0.0631847	0.0583128	0.0550242	0.0951407	0.0153002
0.7955	0.0662914	0.0528312	0.0479333	0.0446164	0.0859773	0.00572528
0.7956	0.0540789	0.0423555	0.0374314	0.034086	0.0767043	-0.00396191
0.7957	0.0417402	0.0317717	0.0268213	0.0234472	0.0673341	-0.0137483
0.7958	0.0292913	0.0210935	0.0161168	0.0127137	0.0578788	-0.0236212
0.7959	0.0167484	0.0103348	0.00533159	0.00189951	0.0483506	-0.0335678
0.796	0.00412694	-0.000491153	-0.0055208	-0.00898199	0.0387612	-0.0435756
0.7961	-0.00855741	-0.0113709	-0.016427	-0.0199173	0.0291226	-0.0536323
0.7962	-0.0212894	-0.0222914	-0.0273739	-0.0308934	0.0194461	-0.0637257
0.7963	-0.0340539	-0.0332397	-0.0383485	-0.041897	0.00974342	-0.0738438
0.7964	-0.046836	-0.044203	-0.0493379	-0.0529155	2.56669e-05	-0.0839748
0.7965	-0.0596211	-0.0551686	-0.0603295	-0.063936	-0.00969598	-0.0941069
0.7966	-0.0723946	-0.0661242	-0.0713108	-0.0749461	-0.0194106	-0.104229
0.7967	-0.0851423	-0.0770575	-0.0822696	-0.0859335	-0.0291073	-0.114329
0.7968	-0.0978501	-0.0879564	-0.0931939	-0.0968861	-0.0387755	-0.124396
0.7969	-0.110504	-0.0988093	-0.104072	-0.107792	-0.0484047	-0.134419
0.797	-0.123091	-0.109604	-0.114891	-0.118639	-0.0579848	-0.144387
0.7971	-0.135598	-0.12033	-0.125642	-0.129417	-0.0675056	-0.154291
0.7972	-0.148011	-0.130976	-0.136311	-0.140114	-0.0769573	-0.164118
0.7973	-0.160318	-0.14153	-0.146889	-0.150718	-0.0863302	-0.17386
0.7974	-0.172507	-0.151983	-0.157364	-0.16122	-0.0956149	-0.183506
0.7975	-0.184564	-0.162322	-0.167726	-0.171608	-0.104802	-0.193047
0.7976	-0.198404	-0.174147	-0.179523	-0.183397	-0.115729	-0.203496
0.7977	-0.213992	-0.187429	-0.192727	-0.196561	-0.128365	-0.214833
0.7978	-0.229357	-0.200521	-0.205741	-0.209534	-0.140823	-0.226005
0.7979	-0.244471	-0.213398	-0.218542	-0.222296	-0.15308	-0.236993
0.798	-0.25931	-0.226041	-0.231109	-0.234824	-0.165117	-0.247778
0.7981	-0.273851	-0.23843	-0.243424	-0.2471	-0.176916	-0.258344
0.7982	-0.288076	-0.250549	-0.25547	-0.259108	-0.188461	-0.268678
0.7983	-0.301967	-0.262383	-0.267233	-0.270834	-0.199737	-0.278768
0.7984	-0.315509	-0.27392	-0.278699	-0.282264	-0.210733	-0.288601
0.7985	-0.328687	-0.285146	-0.289857	-0.293386	-0.221437	-0.298167
0.7986	-0.341488	-0.296052	-0.300696	-0.304189	-0.231838	-0.307458
0.7987	-0.353901	-0.306626	-0.311204	-0.314664	-0.241926	-0.316463
0.7988	-0.365915	-0.316859	-0.321374	-0.3248	-0.251693	-0.325176
0.7989	-0.377518	-0.326743	-0.331196	-0.334589	-0.261131	-0.333588
0.799	-0.388702	-0.336269	-0.340662	-0.344024	-0.27023	-0.341692
0.7991	-0.399457	-0.34543	-0.349765	-0.353096	-0.278986	-0.349483
0.7992	-0.409776	-0.354218	-0.358497	-0.361798	-0.28739	-0.356953
0.7993	-0.419651	-0.362628	-0.366852	-0.370124	-0.295436	-0.364097
0.7994	-0.429074	-0.370653	-0.374825	-0.378069	-0.303119	-0.370911
0.7995	-0.438039	-0.378287	-0.382408	-0.385625	-0.310434	-0.377388
0.7996	-0.44654	-0.385526	-0.389599	-0.392789	-0.317375	-0.383525
0.7997	-0.454572	-0.392364	-0.39639	-0.399556	-0.323939	-0.389317
0.7998	-0.462129	-0.398798	-0.40278	-0.405921	-0.33012	-0.394762
0.7999	-0.469207	-0.404823	-0.408763	-0.411881	-0.335917	-0.399855
0.8	-0.475803	-0.410437	-0.414336	-0.417433	-0.341324	-0.404593
0.8001	-0.481911	-0.415636	-0.419496	-0.422572	-0.34634	-0.408974
0.8002	-0.48753	-0.420417	-0.424242	-0.427297	-0.350962	-0.412996
0.8003	-0.492658	-0.42478	-0.42857	-0.431606	-0.355188	-0.416657
0.8004	-0.497293	-0.428722	-0.43248	-0.435498	-0.359018	-0.419955
0.8005	-0.501433	-0.432242	-0.43597	-0.438971	-0.362449	-0.422891
0.8006	-0.505078	-0.43534	-0.43904	-0.442025	-0.365482	-0.425463
0.8007	-0.508228	-0.438015	-0.44169	-0.44466	-0.368115	-0.42767
0.8008	-0.510882	-0.440269	-0.443919	-0.446875	-0.37035	-0.429514
0.8009	-0.513042	-0.4421	-0.445729	-0.448672	-0.372187	-0.430994
0.801	-0.514708	-0.443511	-0.44712	-0.450051	-0.373627	-0.432112
0.8011	-0.515883	-0.444503	-0.448095	-0.451014	-0.374671	-0.432868
0.8012	-0.516569	-0.445078	-0.448654	-0.451563	-0.375322	-0.433265
0.8013	-0.516769	-0.445238	-0.448801	-0.451701	-0.375581	-0.433304
0.8014	-0.516485	-0.444986	-0.448538	-0.45143	-0.375451	-0.432988
0.8015	-0.515723	-0.444326	-0.447868	-0.450753	-0.374936	-0.432319
0.8016	-0.514485	-0.44326	-0.446795	-0.449674	-0.374038	-0.431301
0.8017	-0.512777	-0.441794	-0.445323	-0.448197	-0.372762	-0.429936
0.8018	-0.510605	-0.439931	-0.443457	-0.446326	-0.371111	-0.42823
0.8019	-0.507973	-0.437676	-0.4412	-0.444066	-0.36909	-0.426185
0.802	-0.504887	-0.435035	-0.438559	-0.441422	-0.366705	-0.423807
0.8021	-0.501355	-0.432013	-0.435539	-0.4384	-0.36396	-0.421099
0.8022	-0.497382	-0.428615	-0.432145	-0.435006	-0.36086	-0.418067
0.8023	-0.492978	-0.424849	-0.428384	-0.431245	-0.357413	-0.414717
0.8024	-0.488148	-0.42072	-0.424263	-0.427125	-0.353623	-0.411054
0.8025	-0.482902	-0.416236	-0.419788	-0.422652	-0.349498	-0.407083
0.8026	-0.477246	-0.411403	-0.414966	-0.417832	-0.345044	-0.402811
0.8027	-0.471191	-0.40623	-0.409805	-0.412674	-0.340268	-0.398245
0.8028	-0.464747	-0.400724	-0.404312	-0.407186	-0.335179	-0.39339
0.8029	-0.457921	-0.394893	-0.398497	-0.401375	-0.329783	-0.388255
0.803	-0.450725	-0.388746	-0.392367	-0.39525	-0.324088	-0.382847
0.8031	-0.443168	-0.382292	-0.385931	-0.38882	-0.318103	-0.377172
0.8032	-0.435261	-0.375539	-0.379198	-0.382094	-0.311837	-0.371239
0.8033	-0.427015	-0.368496	-0.372176	-0.37508	-0.305297	-0.365055
0.8034	-0.41844	-0.361174	-0.364876	-0.367788	-0.298493	-0.358628
0.8035	-0.409548	-0.35358	-0.357307	-0.360227	-0.291433	-0.351967
0.8036	-0.400351	-0.345727	-0.349478	-0.352407	-0.284128	-0.345081
0.8037	-0.390859	-0.337622	-0.341399	-0.344338	-0.276586	-0.337976
0.8038	-0.381086	-0.329277	-0.333081	-0.33603	-0.268817	-0.330664
0.8039	-0.371042	-0.320701	-0.324533	-0.327494	-0.26083	-0.323151
0.804	-0.36074	-0.311906	-0.315767	-0.318739	-0.252636	-0.315447
0.8041	-0.350193	-0.302901	-0.306793	-0.309776	-0.244245	-0.307562
0.8042	-0.339414	-0.293698	-0.29762	-0.300615	-0.235666	-0.299505
0.8043	-0.328414	-0.284307	-0.288261	-0.291268	-0.22691	-0.291284
0.8044	-0.317207	-0.274739	-0.278726	-0.281746	-0.217988	-0.282909
0.8045	-0.305806	-0.265005	-0.269025	-0.272059	-0.208909	-0.27439
0.8046	-0.294223	-0.255117	-0.259171	-0.262217	-0.199684	-0.265736
0.8047	-0.282471	-0.245084	-0.249173	-0.252234	-0.190323	-0.256957
0.8048	-0.270565	-0.23492	-0.239044	-0.242118	-0.180838	-0.248062
0.8049	-0.258516	-0.224634	-0.228794	-0.231882	-0.171238	-0.239062
0.805	-0.246339	-0.214238	-0.218434	-0.221537	-0.161535	-0.229965
0.8051	-0.234045	-0.203743	-0.207975	-0.211093	-0.151738	-0.220782
0.8052	-0.221649	-0.193161	-0.19743	-0.200562	-0.14186	-0.211522
0.8053	-0.209164	-0.182502	-0.186808	-0.189955	-0.131909	-0.202194
0.8054	-0.196603	-0.171779	-0.176122	-0.179284	-0.121897	-0.19281
0.8055	-0.183978	-0.161002	-0.165382	-0.168559	-0.111835	-0.183377
0.8056	-0.171304	-0.150182	-0.1546	-0.157791	-0.101732	-0.173907
0.8057	-0.158592	-0.13933	-0.143786	-0.146992	-0.0916002	-0.164408
0.8058	-0.148334	-0.130527	-0.134956	-0.138135	-0.0838289	-0.156209
0.8059	-0.138522	-0.122096	-0.126486	-0.12963	-0.0764882	-0.148244
0.806	-0.128704	-0.11366	-0.118011	-0.121119	-0.0691429	-0.140273
0.8061	-0.118882	-0.105221	-0.109533	-0.112606	-0.0617951	-0.1323
0.8062	-0.109061	-0.0967822	-0.101055	-0.104093	-0.0544474	-0.124326
0.8063	-0.0992462	-0.0883487	-0.092583	-0.0955857	-0.0471036	-0.116357
0.8064	-0.0894427	-0.0799252	-0.0841207	-0.087088	-0.0397682	-0.108397
0.8065	-0.0796575	-0.0715174	-0.075674	-0.0786062	-0.0324459	-0.100451
0.8066	-0.0698974	-0.0631311	-0.067249	-0.0701461	-0.0251421	-0.0925251
0.8067	-0.0601696	-0.0547727	-0.058852	-0.0617141	-0.0178621	-0.0846254
0.8068	-0.0504817	-0.0464485	-0.0504893	-0.0533166	-0.0106116	-0.0767575
0.8069	-0.040841	-0.0381648	-0.0421675	-0.04496	-0.00339619	-0.0689275
0.807	-0.0312552	-0.0299283	-0.0338929	-0.036651	0.00377846	-0.0611416
0.8071	-0.0217317	-0.0217454	-0.0256721	-0.0283959	0.0109066	-0.0534058
0.8072	-0.0122781	-0.0136224	-0.0175116	-0.0202013	0.0179827	-0.0457261
0.8073	-0.00290165	-0.00556574	-0.0094176	-0.0120735	0.0250011	-0.0381084
0.8074	0.00639033	0.00241838	-0.00139646	-0.00401886	0.0319563	-0.0305586
0.8075	0.0155907	0.0103239	0.00654573	0.00395656	0.038843	-0.0230823
0.8076	0.0246926	0.0181447	0.014403	0.0118467	0.0456558	-0.0156852
0.8077	0.033689	0.025875	0.0221693	0.0196456	0.0523896	-0.00837284
0.8078	0.0425735	0.0335092	0.0298391	0.0273476	0.0590395	-0.00115043
0.8079	0.0513397	0.0410418	0.0374069	0.0349473	0.0656006	0.00597688
0.808	0.0599813	0.0484674	0.0448673	0.0424392	0.0720682	0.0130041
0.8081	0.0684923	0.0557808	0.0522152	0.0498181	0.0784377	0.0199263
0.8082	0.0768669	0.0629772	0.0594455	0.057079	0.0847048	0.026739
0.8083	0.0850995	0.0700516	0.0665534	0.0642171	0.0908651	0.0334375
0.8084	0.0931846	0.0769994	0.0735342	0.0712276	0.0969147	0.0400174
0.8085	0.101117	0.0838161	0.0803834	0.0781061	0.102849	0.0464747
0.8086	0.108892	0.0904974	0.0870967	0.0848482	0.108666	0.0528053
0.8087	0.116504	0.0970392	0.09367	0.0914498	0.114359	0.0590053
0.8088	0.12395	0.103438	0.100099	0.0979068	0.119928	0.0650709
0.8089	0.130394	0.10896	0.105628	0.103446	0.12489	0.0701355
0.809	0.135918	0.113677	0.11033	0.108142	0.129291	0.0742829
0.8091	0.141302	0.118274	0.114913	0.11272	0.13358	0.0783274
0.8092	0.146548	0.122753	0.119378	0.11718	0.137758	0.082269
0.8093	0.151653	0.127113	0.123725	0.121522	0.141823	0.0861076
0.8094	0.156618	0.131354	0.127952	0.125745	0.145776	0.0898428
0.8095	0.161442	0.135473	0.13206	0.129848	0.149615	0.0934736
0.8096	0.166123	0.139471	0.136046	0.13383	0.153339	0.0969993
0.8097	0.17066	0.143346	0.139909	0.13769	0.156947	0.100419
0.8098	0.175051	0.147096	0.143649	0.141426	0.160437	0.10373
0.8099	0.179294	0.150721	0.147264	0.145037	0.163809	0.106934
0.81	0.183388	0.154218	0.150752	0.148523	0.167061	0.110027
0.8101	0.187332	0.157587	0.154112	0.15188	0.170191	0.113009
0.8102	0.191123	0.160826	0.157343	0.155109	0.173199	0.115879
0.8103	0.194761	0.163934	0.160444	0.158208	0.176083	0.118636
0.8104	0.198244	0.166911	0.163414	0.161176	0.178843	0.12128
0.8105	0.201572	0.169755	0.166251	0.164012	0.181478	0.123808
0.8106	0.204743	0.172465	0.168956	0.166716	0.183986	0.126222
0.8107	0.207757	0.175041	0.171527	0.169286	0.186368	0.128519
0.8108	0.210612	0.177482	0.173964	0.171722	0.188622	0.130699
0.8109	0.213309	0.179788	0.176266	0.174024	0.190749	0.132762
0.811	0.215847	0.181958	0.178433	0.176192	0.192747	0.134708
0.8111	0.218225	0.183992	0.180465	0.178224	0.194617	0.136537
0.8112	0.220443	0.185889	0.182361	0.18012	0.196357	0.138247
0.8113	0.222502	0.187651	0.184121	0.181882	0.19797	0.13984
0.8114	0.224401	0.189276	0.185746	0.183508	0.199453	0.141314
0.8115	0.22614	0.190765	0.187235	0.184999	0.200808	0.142671
0.8116	0.22772	0.192119	0.18859	0.186356	0.202035	0.143911
0.8117	0.229141	0.193337	0.189809	0.187578	0.203134	0.145033
0.8118	0.230404	0.19442	0.190895	0.188665	0.204105	0.146039
0.8119	0.23151	0.195368	0.191846	0.18962	0.204949	0.146928
0.812	0.232459	0.196183	0.192664	0.190441	0.205667	0.147701
0.8121	0.233251	0.196865	0.19335	0.191131	0.20626	0.148359
0.8122	0.233889	0.197415	0.193905	0.191689	0.206727	0.148902
0.8123	0.234373	0.197833	0.194329	0.192117	0.207071	0.149332
0.8124	0.234704	0.198122	0.194623	0.192416	0.207291	0.149649
0.8125	0.234884	0.198281	0.194789	0.192586	0.20739	0.149854
0.8126	0.234913	0.198311	0.194826	0.192629	0.207367	0.149948
0.8127	0.234794	0.198215	0.194738	0.192546	0.207224	0.149931
0.8128	0.234527	0.197994	0.194525	0.192338	0.206962	0.149806
0.8129	0.234115	0.197648	0.194188	0.192007	0.206584	0.149574
0.813	0.233559	0.19718	0.193729	0.191554	0.206089	0.149235
0.8131	0.232861	0.19659	0.193149	0.190981	0.20548	0.14879
0.8132	0.232023	0.195881	0.192451	0.190289	0.204758	0.148243
0.8133	0.231046	0.195054	0.191635	0.18948	0.203925	0.147592
0.8134	0.229934	0.194111	0.190704	0.188556	0.202982	0.146841
0.8135	0.228688	0.193054	0.189659	0.187518	0.201931	0.145991
0.8136	0.227309	0.191884	0.188502	0.186369	0.200774	0.145043
0.8137	0.225801	0.190604	0.187234	0.185109	0.199512	0.143999
0.8138	0.224165	0.189214	0.185859	0.183741	0.198147	0.14286
0.8139	0.222404	0.187718	0.184377	0.182268	0.196682	0.141629
0.814	0.220521	0.186117	0.182791	0.18069	0.195117	0.140307
0.8141	0.218517	0.184414	0.181102	0.17901	0.193456	0.138895
0.8142	0.216395	0.18261	0.179314	0.177231	0.191699	0.137396
0.8143	0.214158	0.180707	0.177427	0.175354	0.18985	0.135811
0.8144	0.211808	0.178709	0.175445	0.173381	0.18791	0.134143
0.8145	0.209348	0.176616	0.17337	0.171315	0.185881	0.132393
0.8146	0.20678	0.174432	0.171203	0.169158	0.183765	0.130563
0.8147	0.204108	0.172159	0.168947	0.166912	0.181566	0.128655
0.8148	0.201334	0.169799	0.166605	0.164579	0.179284	0.126672
0.8149	0.198461	0.167354	0.164178	0.162163	0.176922	0.124615
0.815	0.195491	0.164827	0.16167	0.159665	0.174482	0.122486
0.8151	0.192428	0.162219	0.159082	0.157087	0.171967	0.120288
0.8152	0.189273	0.159535	0.156417	0.154433	0.169378	0.118022
0.8153	0.186032	0.156775	0.153677	0.151704	0.166719	0.115691
0.8154	0.182705	0.153944	0.150866	0.148904	0.163992	0.113297
0.8155	0.179297	0.151042	0.147985	0.146034	0.161199	0.110842
0.8156	0.17581	0.148074	0.145037	0.143097	0.158343	0.108328
0.8157	0.172247	0.145041	0.142025	0.140096	0.155425	0.105758
0.8158	0.168612	0.141945	0.138951	0.137034	0.152449	0.103133
0.8159	0.164906	0.138791	0.135817	0.133912	0.149417	0.100457
0.816	0.161134	0.135579	0.132627	0.130734	0.146331	0.0977302
0.8161	0.157299	0.132313	0.129383	0.127501	0.143193	0.0949563
0.8162	0.153403	0.128996	0.126088	0.124218	0.140007	0.0921371
0.8163	0.149449	0.125629	0.122744	0.120885	0.136775	0.0892749
0.8164	0.145441	0.122216	0.119353	0.117507	0.133499	0.0863719
0.8165	0.141382	0.118759	0.115919	0.114085	0.130182	0.0834304
0.8166	0.137275	0.115261	0.112444	0.110622	0.126826	0.0804527
0.8167	0.133122	0.111725	0.10893	0.10712	0.123433	0.0774411
0.8168	0.128927	0.108152	0.105381	0.103583	0.120006	0.0743978
0.8169	0.124694	0.104546	0.101798	0.100013	0.116549	0.071325
0.817	0.120424	0.10091	0.0981847	0.096412	0.113062	0.0682251
0.8171	0.116121	0.097245	0.0945435	0.0927831	0.109549	0.0651002
0.8172	0.111788	0.0935548	0.0908767	0.0891288	0.106011	0.0619527
0.8173	0.107429	0.0898416	0.0871871	0.0854516	0.102452	0.0587847
0.8174	0.103045	0.0861081	0.0834771	0.0817541	0.0988742	0.0555984
0.8175	0.0982839	0.0820426	0.0794251	0.0777071	0.0950734	0.0520232
0.8176	0.092744	0.0772935	0.0746677	0.0729393	0.0908198	0.0476405
0.8177	0.0871857	0.0725286	0.0698945	0.0681555	0.0865524	0.0432423
0.8178	0.0816154	0.0677533	0.0651108	0.0633611	0.0822759	0.0388338
0.8179	0.0760394	0.0629732	0.0603221	0.0585618	0.0779951	0.0344201
0.818	0.0704633	0.0581929	0.0555333	0.0537623	0.0737142	0.0300059
0.8181	0.0648923	0.053417	0.0507489	0.0489672	0.069437	0.0255953
0.8182	0.0593312	0.0486495	0.0459729	0.0441805	0.0651672	0.0211923
0.8183	0.0537844	0.0438944	0.0412093	0.0394062	0.0609082	0.0168005
0.8184	0.0482564	0.0391553	0.0364617	0.0346481	0.0566633	0.0124233
0.8185	0.0427511	0.0344357	0.0317338	0.0299096	0.0524354	0.0080641
0.8186	0.0372725	0.0297391	0.0270288	0.0251941	0.0482276	0.00372609
0.8187	0.0318245	0.0250687	0.0223502	0.0205051	0.0440428	-0.000587632
0.8188	0.0264108	0.0204277	0.0177011	0.0158457	0.0398839	-0.00487408
0.8189	0.021035	0.0158192	0.0130846	0.0112189	0.0357534	-0.00913034
0.819	0.0157005	0.0112463	0.0085037	0.00662801	0.0316542	-0.0133535
0.8191	0.010411	0.0067119	0.00396149	0.00207583	0.0275889	-0.0175409
0.8192	0.00516968	0.00221891	-0.000539171	-0.00243466	0.0235599	-0.0216897
0.8193	-2.00512e-05	-0.00222982	-0.00499543	-0.0069006	0.0195699	-0.0257973
0.8194	-0.00515497	-0.00663151	-0.00940448	-0.0113192	0.0156212	-0.029861
0.8195	-0.0102319	-0.0109834	-0.0137636	-0.0156877	0.0117164	-0.0338783
0.8196	-0.0152477	-0.0152829	-0.0180701	-0.0200033	0.00785767	-0.0378467
0.8197	-0.0201993	-0.0195272	-0.0223213	-0.0242636	0.00404747	-0.0417637
0.8198	-0.0250839	-0.023714	-0.0265147	-0.0284658	0.000288019	-0.0456268
0.8199	-0.0298983	-0.0278406	-0.0306478	-0.0326075	-0.00341847	-0.0494339
0.82	-0.0346399	-0.0319046	-0.0347181	-0.0366862	-0.00706983	-0.0531825
0.8201	-0.0393056	-0.0359036	-0.0387231	-0.0406995	-0.0106639	-0.0568702
0.8202	-0.0438931	-0.0398354	-0.0426607	-0.0446451	-0.0141988	-0.0604952
0.8203	-0.0483996	-0.0436977	-0.0465286	-0.0485207	-0.0176724	-0.0640553
0.8204	-0.0528226	-0.0474883	-0.0503245	-0.0523241	-0.0210827	-0.0675483
0.8205	-0.0571596	-0.0512051	-0.0540463	-0.0560532	-0.024428	-0.0709723
0.8206	-0.0614082	-0.054846	-0.0576921	-0.059706	-0.0277064	-0.0743254
0.8207	-0.0655661	-0.0584091	-0.0612598	-0.0632805	-0.0309161	-0.0776057
0.8208	-0.0696312	-0.0618925	-0.0647475	-0.0667747	-0.0340555	-0.0808115
0.8209	-0.0736012	-0.0652943	-0.0681534	-0.0701868	-0.0371229	-0.0839411
0.821	-0.0774743	-0.0686129	-0.0714758	-0.0735152	-0.0401168	-0.0869927
0.8211	-0.0812484	-0.0718466	-0.0747129	-0.076758	-0.0430358	-0.0899649
0.8212	-0.0849217	-0.0749937	-0.0778633	-0.0799138	-0.0458783	-0.0928562
0.8213	-0.0884925	-0.0780528	-0.0809253	-0.0829809	-0.0486432	-0.0956651
0.8214	-0.091959	-0.0810225	-0.0838976	-0.085958	-0.051329	-0.0983903
0.8215	-0.0953198	-0.0839013	-0.0867787	-0.0888437	-0.0539346	-0.10103
0.8216	-0.0985733	-0.0866881	-0.0895676	-0.0916367	-0.0564589	-0.103585
0.8217	-0.102051	-0.0896598	-0.0925323	-0.0945997	-0.0592223	-0.106229
0.8218	-0.106125	-0.0931268	-0.0959735	-0.0980266	-0.0625836	-0.109163
0.8219	-0.110052	-0.0964681	-0.0992897	-0.101329	-0.0658259	-0.111988
0.822	-0.113827	-0.0996802	-0.102477	-0.104503	-0.0689457	-0.114701
0.8221	-0.117446	-0.102759	-0.105533	-0.107545	-0.0719394	-0.117299
0.8222	-0.120907	-0.105703	-0.108453	-0.110452	-0.0748046	-0.11978
0.8223	-0.124206	-0.108509	-0.111237	-0.113223	-0.0775392	-0.122142
0.8224	-0.127341	-0.111176	-0.113882	-0.115856	-0.0801416	-0.124384
0.8225	-0.130312	-0.113703	-0.116387	-0.11835	-0.0826105	-0.126504
0.8226	-0.133117	-0.116087	-0.118752	-0.120703	-0.084945	-0.128502
0.8227	-0.135756	-0.11833	-0.120975	-0.122915	-0.0871447	-0.130377
0.8228	-0.138227	-0.120431	-0.123057	-0.124985	-0.089209	-0.132128
0.8229	-0.140531	-0.122389	-0.124996	-0.126915	-0.0911378	-0.133757
0.823	-0.142668	-0.124204	-0.126794	-0.128702	-0.0929311	-0.135262
0.8231	-0.144637	-0.125877	-0.12845	-0.130348	-0.0945889	-0.136643
0.8232	-0.14644	-0.127407	-0.129964	-0.131853	-0.0961114	-0.137902
0.8233	-0.148076	-0.128795	-0.131338	-0.133218	-0.0974991	-0.139038
0.8234	-0.149547	-0.130043	-0.13257	-0.134442	-0.0987525	-0.140051
0.8235	-0.150852	-0.131149	-0.133663	-0.135526	-0.099872	-0.140943
0.8236	-0.151993	-0.132116	-0.134616	-0.136471	-0.100859	-0.141713
0.8237	-0.152971	-0.132943	-0.135431	-0.137278	-0.101713	-0.142363
0.8238	-0.153787	-0.133632	-0.136109	-0.137948	-0.102436	-0.142894
0.8239	-0.154442	-0.134184	-0.13665	-0.138482	-0.103028	-0.143305
0.824	-0.154938	-0.1346	-0.137055	-0.138881	-0.103491	-0.143599
0.8241	-0.155275	-0.134881	-0.137327	-0.139147	-0.103826	-0.143776
0.8242	-0.155456	-0.135029	-0.137466	-0.139279	-0.104034	-0.143838
0.8243	-0.155482	-0.135045	-0.137473	-0.139281	-0.104117	-0.143785
0.8244	-0.155355	-0.13493	-0.137351	-0.139153	-0.104075	-0.143619
0.8245	-0.155077	-0.134686	-0.1371	-0.138898	-0.103911	-0.143341
0.8246	-0.15465	-0.134315	-0.136723	-0.138516	-0.103626	-0.142953
0.8247	-0.154076	-0.133819	-0.136221	-0.138009	-0.103222	-0.142456
0.8248	-0.153357	-0.133199	-0.135596	-0.137381	-0.1027	-0.141852
0.8249	-0.152495	-0.132458	-0.13485	-0.136631	-0.102063	-0.141143
0.825	-0.151493	-0.131597	-0.133986	-0.135763	-0.101312	-0.14033
0.8251	-0.150353	-0.130619	-0.133004	-0.134777	-0.100449	-0.139414
0.8252	-0.149078	-0.129525	-0.131907	-0.133678	-0.0994765	-0.138399
0.8253	-0.14767	-0.128318	-0.130699	-0.132467	-0.0983967	-0.137286
0.8254	-0.146133	-0.127001	-0.12938	-0.131145	-0.0972118	-0.136077
0.8255	-0.144469	-0.125576	-0.127953	-0.129717	-0.095924	-0.134774
0.8256	-0.142682	-0.124045	-0.126422	-0.128184	-0.0945358	-0.133379
0.8257	-0.140773	-0.122411	-0.124788	-0.126548	-0.0930495	-0.131895
0.8258	-0.138747	-0.120677	-0.123054	-0.124813	-0.0914678	-0.130323
0.8259	-0.136606	-0.118845	-0.121223	-0.12298	-0.089793	-0.128667
0.826	-0.134354	-0.116918	-0.119298	-0.121054	-0.088028	-0.126928
0.8261	-0.131993	-0.114899	-0.117281	-0.119036	-0.0861753	-0.125109
0.8262	-0.129528	-0.112791	-0.115175	-0.116929	-0.0842377	-0.123212
0.8263	-0.126962	-0.110596	-0.112983	-0.114737	-0.0822179	-0.121241
0.8264	-0.124298	-0.108318	-0.110708	-0.112462	-0.0801188	-0.119196
0.8265	-0.12154	-0.10596	-0.108353	-0.110107	-0.0779432	-0.117082
0.8266	-0.118691	-0.103524	-0.105921	-0.107676	-0.0756941	-0.114901
0.8267	-0.115756	-0.101014	-0.103416	-0.10517	-0.0733744	-0.112654
0.8268	-0.112736	-0.0984334	-0.100839	-0.102595	-0.070987	-0.110346
0.8269	-0.109638	-0.0957847	-0.0981955	-0.0999516	-0.068535	-0.107979
0.827	-0.106463	-0.0930713	-0.0954873	-0.0972442	-0.0660214	-0.105556
0.8271	-0.103217	-0.0902963	-0.0927179	-0.0944758	-0.0634493	-0.103078
0.8272	-0.0999016	-0.0874632	-0.0898905	-0.0916495	-0.0608217	-0.10055
0.8273	-0.0965222	-0.0845751	-0.0870085	-0.0887687	-0.0581418	-0.0979745
0.8274	-0.0930822	-0.0816353	-0.084075	-0.0858366	-0.0554126	-0.0953534
0.8275	-0.0895855	-0.0786471	-0.0810933	-0.0828564	-0.0526374	-0.09269
0.8276	-0.0860356	-0.0756137	-0.0780666	-0.0798312	-0.049819	-0.0899869
0.8277	-0.0831477	-0.0731321	-0.0755733	-0.0773273	-0.0476481	-0.0876279
0.8278	-0.0803155	-0.0706962	-0.0731232	-0.074865	-0.0455381	-0.0852892
0.8279	-0.0774502	-0.068232	-0.0706447	-0.0723742	-0.0434028	-0.0829236
0.828	-0.0745532	-0.0657404	-0.0681389	-0.069856	-0.0412432	-0.0805324
0.8281	-0.0716258	-0.0632229	-0.0656069	-0.0673116	-0.0390602	-0.0781166
0.8282	-0.0686701	-0.0606811	-0.0630506	-0.0647426	-0.0368555	-0.075678
0.8283	-0.065688	-0.0581165	-0.0604715	-0.0621509	-0.0346303	-0.073218
0.8284	-0.0626817	-0.0555313	-0.0578717	-0.0595384	-0.0323865	-0.0707386
0.8285	-0.0596535	-0.0529273	-0.055253	-0.0569071	-0.0301258	-0.0682415
0.8286	-0.0566059	-0.0503066	-0.0526177	-0.0542589	-0.02785	-0.0657288
0.8287	-0.0535412	-0.0476714	-0.0499677	-0.0515962	-0.0255609	-0.0632025
0.8288	-0.0504621	-0.0450237	-0.0473053	-0.0489209	-0.0232605	-0.0606644
0.8289	-0.0473709	-0.0423657	-0.0446325	-0.0462353	-0.0209506	-0.0581168
0.829	-0.0442702	-0.0396995	-0.0419516	-0.0435416	-0.0186332	-0.0555615
0.8291	-0.0411626	-0.0370274	-0.0392648	-0.0408419	-0.0163101	-0.0530007
0.8292	-0.0380504	-0.0343515	-0.0365741	-0.0381384	-0.0139833	-0.0504363
0.8293	-0.0349363	-0.0316738	-0.0338817	-0.0354332	-0.0116546	-0.0478703
0.8294	-0.0318226	-0.0289966	-0.0311898	-0.0327284	-0.00932592	-0.0453049
0.8295	-0.0287117	-0.0263218	-0.0285004	-0.0300262	-0.00699911	-0.0427418
0.8296	-0.0256062	-0.0236516	-0.0258156	-0.0273287	-0.00467598	-0.040183
0.8297	-0.0225083	-0.020988	-0.0231374	-0.0246378	-0.00235833	-0.0376305
0.8298	-0.0194204	-0.018333	-0.0204679	-0.0219555	-4.79282e-05	-0.0350862
0.8299	-0.0163447	-0.0156885	-0.017809	-0.019284	0.00225348	-0.0325518
0.83	-0.0132835	-0.0130564	-0.0151626	-0.016625	0.00454418	-0.0300292
0.8301	-0.010239	-0.0104387	-0.0125306	-0.0139805	0.00682248	-0.0275201
0.8302	-0.00721352	-0.00783737	-0.00991498	-0.0113525	0.00908666	-0.0250265
0.8303	-0.00420903	-0.00525406	-0.00731753	-0.00874268	0.0113352	-0.0225499
0.8304	-0.00122763	-0.00269058	-0.00474	-0.00615289	0.0135665	-0.020092
0.8305	0.00172867	-0.000148674	-0.00218416	-0.00358486	0.015779	-0.0176545
0.8306	0.00465786	0.00236995	0.000348308	-0.00104031	0.0179712	-0.015239
0.8307	0.00755803	0.00486363	0.00285572	0.00147909	0.0201416	-0.012847
0.8308	0.0104273	0.00733074	0.00533645	0.0039717	0.0222888	-0.01048
0.8309	0.0132637	0.00976971	0.00778892	0.00643593	0.0244114	-0.00813964
0.831	0.0160657	0.012179	0.0102116	0.00887024	0.026508	-0.00582726
0.8311	0.0188313	0.0145571	0.0126029	0.0112731	0.0285773	-0.00354429
0.8312	0.0215589	0.0169026	0.0149615	0.0136431	0.030618	-0.00129211
0.8313	0.0242468	0.019214	0.0172859	0.0159787	0.0326288	0.00092795
0.8314	0.0268936	0.02149	0.0195747	0.0182787	0.0346085	0.0031146
0.8315	0.0294975	0.0237292	0.0218266	0.0205416	0.0365559	0.00526659
0.8316	0.0320571	0.0259304	0.0240403	0.0227661	0.0384699	0.0073827
0.8317	0.034571	0.0280923	0.0262145	0.0249511	0.0403493	0.00946177
0.8318	0.0370377	0.0302137	0.0283482	0.0270953	0.0421932	0.0115027
0.8319	0.039456	0.0322935	0.03044	0.0291975	0.0440004	0.0135043
0.832	0.0418245	0.0343306	0.0324889	0.0312567	0.04577	0.0154656
0.8321	0.044142	0.0363238	0.0344939	0.0332717	0.0475011	0.0173856
0.8322	0.0464073	0.0382722	0.0364538	0.0352416	0.0491927	0.0192634
0.8323	0.0486192	0.0401749	0.0383678	0.0371653	0.0508439	0.0210979
0.8324	0.0507768	0.0420308	0.0402349	0.039042	0.0524539	0.0228884
0.8325	0.0528788	0.043839	0.0420541	0.0408706	0.054022	0.024634
0.8326	0.0549243	0.0455987	0.0438246	0.0426503	0.0555472	0.0263337
0.8327	0.0569123	0.047309	0.0455456	0.0443803	0.0570289	0.027987
0.8328	0.0588421	0.0489694	0.0472163	0.0460599	0.0584664	0.0295931
0.8329	0.0607128	0.050579	0.0488361	0.0476884	0.0598593	0.0311513
0.833	0.0625237	0.0521372	0.0504044	0.0492652	0.0612067	0.0326611
0.8331	0.064274	0.0536434	0.0519204	0.0507896	0.0625083	0.0341218
0.8332	0.0658317	0.0549816	0.0532645	0.0521391	0.0636874	0.0353952
0.8333	0.0670793	0.0560484	0.0543299	0.0532045	0.0646758	0.0363577
0.8334	0.0682781	0.0570736	0.0553538	0.0542286	0.0656249	0.037284
0.8335	0.0694284	0.0580575	0.0563365	0.0552116	0.0665348	0.0381742
0.8336	0.0705304	0.0590001	0.0572783	0.0561537	0.0674056	0.0390284
0.8337	0.0715843	0.0599017	0.0581792	0.057055	0.0682375	0.0398469
0.8338	0.07259	0.0607622	0.0590392	0.0579155	0.0690304	0.0406295
0.8339	0.0735475	0.0615816	0.0598582	0.0587352	0.0697843	0.0413762
0.834	0.0744568	0.0623599	0.0606363	0.059514	0.0704991	0.0420871
0.8341	0.0753177	0.0630969	0.0613734	0.0602518	0.0711748	0.0427621
0.8342	0.0761302	0.0637927	0.0620694	0.0609487	0.0718113	0.043401
0.8343	0.0768943	0.0644471	0.0627242	0.0616045	0.0724086	0.0440039
0.8344	0.0776098	0.0650601	0.0633379	0.0622191	0.0729665	0.0445708
0.8345	0.0782768	0.0656317	0.0639103	0.0627927	0.0734851	0.0451015
0.8346	0.0788952	0.0661619	0.0644415	0.0633251	0.0739643	0.0455961
0.8347	0.0794651	0.0666507	0.0649314	0.0638164	0.0744042	0.0460545
0.8348	0.0799864	0.0670981	0.0653803	0.0642666	0.0748048	0.0464769
0.8349	0.0804594	0.0675042	0.065788	0.0646759	0.0751662	0.0468633
0.835	0.080884	0.0678692	0.0661547	0.0650442	0.0754884	0.0472138
0.8351	0.0812603	0.0681929	0.0664803	0.0653715	0.0757714	0.0475282
0.8352	0.0815886	0.0684756	0.0667652	0.0656581	0.0760155	0.047807
0.8353	0.081869	0.0687176	0.0670095	0.0659043	0.0762208	0.0480501
0.8354	0.082102	0.068919	0.0672135	0.0661103	0.0763876	0.0482579
0.8355	0.0822877	0.0690802	0.0673774	0.0662762	0.0765161	0.0484305
0.8356	0.0824265	0.0692013	0.0675014	0.0664023	0.0766066	0.0485682
0.8357	0.0825187	0.0692827	0.0675859	0.066489	0.0766592	0.0486711
0.8358	0.0825646	0.0693246	0.0676311	0.0665365	0.0766744	0.0487396
0.8359	0.0825647	0.0693274	0.0676374	0.0665452	0.0766524	0.0487739
0.836	0.0825194	0.0692915	0.0676051	0.0665153	0.0765935	0.0487743
0.8361	0.0824291	0.0692173	0.0675346	0.0664474	0.0764982	0.0487412
0.8362	0.0822942	0.069105	0.0674263	0.0663418	0.0763667	0.0486749
0.8363	0.0821154	0.0689552	0.0672807	0.0661988	0.0761996	0.0485758
0.8364	0.081893	0.0687683	0.0670981	0.066019	0.0759971	0.0484443
0.8365	0.0816277	0.0685448	0.0668791	0.0658028	0.0757599	0.0482807
0.8366	0.08132	0.0682851	0.066624	0.0655507	0.0754882	0.0480854
0.8367	0.0809705	0.0679897	0.0663334	0.0652632	0.0751826	0.0478589
0.8368	0.0805797	0.0676592	0.0660079	0.0649407	0.0748436	0.0476017
0.8369	0.0801484	0.067294	0.0656479	0.0645838	0.0744716	0.0473142
0.837	0.0796772	0.0668948	0.065254	0.0641931	0.0740672	0.0469968
0.8371	0.0791666	0.0664621	0.0648267	0.0637692	0.073631	0.0466501
0.8372	0.0786175	0.0659965	0.0643666	0.0633125	0.0731635	0.0462746
0.8373	0.0780304	0.0654985	0.0638744	0.0628236	0.0726652	0.0458707
0.8374	0.0774062	0.0649688	0.0633505	0.0623033	0.0721367	0.045439
0.8375	0.0767454	0.064408	0.0627957	0.061752	0.0715786	0.04498
0.8376	0.0760488	0.0638165	0.0622104	0.0611703	0.0709913	0.0444941
0.8377	0.075317	0.0631952	0.0615953	0.0605589	0.0703756	0.0439821
0.8378	0.0745511	0.0625446	0.0609511	0.0599185	0.0697321	0.0434444
0.8379	0.0737518	0.0618655	0.0602785	0.0592497	0.0690615	0.0428817
0.838	0.0729197	0.0611586	0.0595783	0.0585533	0.0683644	0.0422946
0.8381	0.0720559	0.0604245	0.058851	0.0578299	0.0676415	0.0416836
0.8382	0.071161	0.059664	0.0580973	0.0570802	0.0668934	0.0410493
0.8383	0.070236	0.0588776	0.057318	0.0563049	0.0661208	0.0403924
0.8384	0.0692815	0.0580663	0.0565137	0.0555046	0.0653243	0.0397135
0.8385	0.0682985	0.0572305	0.0556852	0.0546802	0.0645047	0.0390131
0.8386	0.0672879	0.0563712	0.0548331	0.0538323	0.0636626	0.038292
0.8387	0.0662504	0.0554889	0.0539583	0.0529617	0.0627987	0.0375507
0.8388	0.0651869	0.0545845	0.0530613	0.052069	0.0619137	0.0367898
0.8389	0.0640983	0.0536587	0.0521431	0.051155	0.0610083	0.0360101
0.839	0.0629854	0.0527122	0.0512042	0.0502205	0.0600833	0.0352122
0.8391	0.0618492	0.0517457	0.0502455	0.0492661	0.0591393	0.0343967
0.8392	0.0606905	0.0507601	0.0492677	0.0482927	0.0581771	0.0335642
0.8393	0.0595102	0.049756	0.0482715	0.0473009	0.0571973	0.0327155
0.8394	0.0583092	0.0487343	0.0472578	0.0462916	0.0562007	0.0318511
0.8395	0.0570884	0.0476956	0.0462271	0.0452654	0.055188	0.0309718
0.8396	0.0558486	0.0466408	0.0451804	0.0442232	0.0541599	0.0300782
0.8397	0.0543975	0.0454006	0.0439429	0.0429862	0.0530051	0.0289676
0.8398	0.0528171	0.0440473	0.0425889	0.0416305	0.0517712	0.027726
0.8399	0.0512164	0.0426765	0.0412175	0.0402572	0.0505219	0.0264677
0.84	0.0495971	0.0412897	0.03983	0.0388678	0.0492584	0.0251942
0.8401	0.0479609	0.0398884	0.0384279	0.0374638	0.047982	0.0239067
0.8402	0.0463093	0.0384739	0.0370126	0.0360465	0.0466938	0.0226066
0.8403	0.0446441	0.0370477	0.0355855	0.0346173	0.0453951	0.0212953
0.8404	0.0429665	0.0356109	0.0341478	0.0331775	0.044087	0.0199738
0.8405	0.041278	0.0341647	0.0327006	0.0317281	0.0427705	0.0186432
0.8406	0.0395799	0.0327102	0.0312452	0.0302705	0.0414466	0.0173047
0.8407	0.0378735	0.0312486	0.0297825	0.0288057	0.0401164	0.0159593
0.8408	0.0361601	0.029781	0.0283138	0.0273348	0.0387807	0.014608
0.8409	0.0344408	0.0283083	0.0268401	0.0258588	0.0374405	0.0132519
0.841	0.0327169	0.0268318	0.0253624	0.0243788	0.0360967	0.0118918
0.8411	0.0309897	0.0253523	0.0238818	0.022896	0.0347503	0.0105289
0.8412	0.0292603	0.0238709	0.0223993	0.0214111	0.0334022	0.00916402
0.8413	0.0275298	0.0223886	0.0209159	0.0199254	0.0320532	0.00779816
0.8414	0.0257995	0.0209064	0.0194326	0.0184398	0.0307043	0.00643227
0.8415	0.0240704	0.0194254	0.0179504	0.0169553	0.0293563	0.00506726
0.8416	0.0223438	0.0179464	0.0164703	0.0154729	0.0280101	0.00370407
0.8417	0.0206208	0.0164705	0.0149932	0.0139936	0.0266665	0.00234361
0.8418	0.0189024	0.0149985	0.0135202	0.0125182	0.0253264	0.000986791
0.8419	0.0171898	0.0135316	0.0120521	0.0110479	0.0239907	-0.000365503
0.842	0.015484	0.0120705	0.0105898	0.00958342	0.0226601	-0.00171239
0.8421	0.0137861	0.0106162	0.00913447	0.0081258	0.0213356	-0.00305299
0.8422	0.0120973	0.00916958	0.00768682	0.00667594	0.0200178	-0.00438645
0.8423	0.0104185	0.0077316	0.0062478	0.00523474	0.0187077	-0.00571191
0.8424	0.00875073	0.00630311	0.0048183	0.00380309	0.017406	-0.00702855
0.8425	0.00709505	0.00488499	0.0033992	0.00238186	0.0161134	-0.00833554
0.8426	0.00545242	0.00347807	0.00199133	0.000971908	0.0148307	-0.00963205
0.8427	0.00382377	0.00208313	0.000595492	-0.000425983	0.0135586	-0.0109174
0.8428	0.00221013	0.000701088	-0.000787423	-0.00181091	0.0122979	-0.0121907
0.8429	0.000612447	-0.000667265	-0.0021566	-0.00318206	0.0110494	-0.0134511
0.843	-0.000968358	-0.00202114	-0.00351126	-0.00453863	0.00981374	-0.0146981
0.8431	-0.00253138	-0.00335975	-0.00485061	-0.00587986	0.0085916	-0.0159307
0.8432	-0.00407575	-0.00468235	-0.0061739	-0.00720498	0.00738366	-0.0171484
0.8433	-0.00560061	-0.00598821	-0.00748039	-0.00851324	0.00619059	-0.0183503
0.8434	-0.00710511	-0.00727659	-0.00876935	-0.00980393	0.00501303	-0.0195359
0.8435	-0.00858844	-0.00854682	-0.0100401	-0.0110763	0.0038516	-0.0207045
0.8436	-0.0100498	-0.0097982	-0.0112919	-0.0123298	0.00270691	-0.0218554
0.8437	-0.0114885	-0.0110301	-0.0125242	-0.0135636	0.00157956	-0.0229879
0.8438	-0.0129036	-0.0122418	-0.0137363	-0.0147771	0.000470102	-0.0241016
0.8439	-0.0142946	-0.0134328	-0.0149275	-0.0159698	-0.000620894	-0.0251958
0.844	-0.0156607	-0.0146024	-0.0160974	-0.017141	-0.0016929	-0.0262698
0.8441	-0.0170012	-0.01575	-0.0172452	-0.01829	-0.00274539	-0.0273233
0.8442	-0.0183155	-0.0168752	-0.0183704	-0.0194165	-0.00377787	-0.0283557
0.8443	-0.019603	-0.0179773	-0.0194725	-0.0205197	-0.00478986	-0.0293664
0.8444	-0.020863	-0.0190559	-0.020551	-0.0215993	-0.00578089	-0.0303549
0.8445	-0.022095	-0.0201104	-0.0216054	-0.0226546	-0.00675053	-0.0313209
0.8446	-0.0232985	-0.0211405	-0.0226352	-0.0236853	-0.00769836	-0.0322637
0.8447	-0.0244729	-0.0221455	-0.0236399	-0.0246909	-0.00862396	-0.0331831
0.8448	-0.0256176	-0.0231252	-0.0246192	-0.0256709	-0.00952695	-0.0340787
0.8449	-0.0267324	-0.0240791	-0.0255726	-0.026625	-0.010407	-0.0349499
0.845	-0.0278166	-0.0250068	-0.0264998	-0.0275527	-0.0112637	-0.0357965
0.8451	-0.0288698	-0.0259079	-0.0274002	-0.0284536	-0.0120967	-0.036618
0.8452	-0.0298918	-0.0267821	-0.0282738	-0.0293276	-0.0129059	-0.0374143
0.8453	-0.030882	-0.0276292	-0.02912	-0.0301741	-0.0136908	-0.038185
0.8454	-0.0318403	-0.0284488	-0.0299387	-0.030993	-0.0144512	-0.0389298
0.8455	-0.0327661	-0.0292406	-0.0307295	-0.031784	-0.0151868	-0.0396484
0.8456	-0.0336594	-0.0300043	-0.0314922	-0.0325467	-0.0158975	-0.0403406
0.8457	-0.0345197	-0.0307399	-0.0322266	-0.033281	-0.016583	-0.0410063
0.8458	-0.0353468	-0.031447	-0.0329324	-0.0339867	-0.0172431	-0.0416451
0.8459	-0.0361406	-0.0321254	-0.0336095	-0.0346636	-0.0178777	-0.0422569
0.846	-0.0369008	-0.032775	-0.0342577	-0.0353115	-0.0184866	-0.0428416
0.8461	-0.0376273	-0.0333957	-0.0348769	-0.0359302	-0.0190696	-0.043399
0.8462	-0.0383199	-0.0339873	-0.0354669	-0.0365197	-0.0196267	-0.043929
0.8463	-0.0389786	-0.0345498	-0.0360276	-0.0370799	-0.0201578	-0.0444316
0.8464	-0.0396031	-0.035083	-0.036559	-0.0376106	-0.0206628	-0.0449065
0.8465	-0.0401935	-0.0355869	-0.037061	-0.0381118	-0.0211417	-0.0453538
0.8466	-0.0407498	-0.0360615	-0.0375336	-0.0385835	-0.0215943	-0.0457735
0.8467	-0.0412718	-0.0365067	-0.0379768	-0.0390257	-0.0220208	-0.0461655
0.8468	-0.0417596	-0.0369225	-0.0383905	-0.0394383	-0.022421	-0.0465298
0.8469	-0.0422133	-0.0373091	-0.0387747	-0.0398215	-0.022795	-0.0468664
0.847	-0.0426328	-0.0376663	-0.0391297	-0.0401751	-0.0231429	-0.0471755
0.8471	-0.0430183	-0.0379944	-0.0394552	-0.0404994	-0.0234647	-0.0474569
0.8472	-0.0433698	-0.0382933	-0.0397516	-0.0407943	-0.0237604	-0.0477109
0.8473	-0.0436875	-0.0385631	-0.0400188	-0.04106	-0.0240302	-0.0479375
0.8474	-0.0439715	-0.0388041	-0.0402571	-0.0412966	-0.0242741	-0.0481368
0.8475	-0.044222	-0.0390162	-0.0404665	-0.0415043	-0.0244924	-0.0483089
0.8476	-0.0444389	-0.0391997	-0.040647	-0.041683	-0.0246849	-0.048454
0.8477	-0.0446229	-0.0393547	-0.0407991	-0.0418332	-0.0248521	-0.0485722
0.8478	-0.0447739	-0.0394815	-0.0409228	-0.041955	-0.024994	-0.0486637
0.8479	-0.0448922	-0.0395803	-0.0410184	-0.0420485	-0.0251108	-0.0487288
0.848	-0.0449781	-0.0396512	-0.0410861	-0.042114	-0.0252027	-0.0487677
0.8481	-0.0450318	-0.0396946	-0.0411261	-0.0421518	-0.02527	-0.0487805
0.8482	-0.0450538	-0.0397106	-0.0411388	-0.0421621	-0.0253128	-0.0487675
0.8483	-0.0450442	-0.0396996	-0.0411243	-0.0421453	-0.0253314	-0.048729
0.8484	-0.0450034	-0.0396619	-0.041083	-0.0421014	-0.0253261	-0.0486653
0.8485	-0.0449319	-0.0395977	-0.0410151	-0.042031	-0.025297	-0.0485765
0.8486	-0.0448298	-0.0395074	-0.0409211	-0.0419343	-0.0252446	-0.0484631
0.8487	-0.0446978	-0.0393913	-0.0408012	-0.0418117	-0.025169	-0.0483254
0.8488	-0.044536	-0.0392497	-0.0406557	-0.0416634	-0.0250707	-0.0481636
0.8489	-0.0443451	-0.0390831	-0.0404851	-0.0414899	-0.0249499	-0.0479781
0.849	-0.0441253	-0.0388917	-0.0402897	-0.0412916	-0.0248069	-0.0477693
0.8491	-0.0438772	-0.038676	-0.04007	-0.0410687	-0.0246421	-0.0475376
0.8492	-0.0436013	-0.0384365	-0.0398262	-0.0408218	-0.0244559	-0.0472832
0.8493	-0.0432979	-0.0381733	-0.0395588	-0.0405513	-0.0242485	-0.0470066
0.8494	-0.0429676	-0.0378872	-0.0392683	-0.0402575	-0.0240205	-0.0467082
0.8495	-0.0426109	-0.0375783	-0.0389551	-0.039941	-0.0237721	-0.0463884
0.8496	-0.0422283	-0.0372472	-0.0386196	-0.039602	-0.0235038	-0.0460477
0.8497	-0.0418204	-0.0368944	-0.0382622	-0.0392412	-0.0232159	-0.0456863
0.8498	-0.0413876	-0.0365203	-0.0378835	-0.038859	-0.0229089	-0.0453049
0.8499	-0.0409306	-0.0361253	-0.0374839	-0.0384558	-0.0225832	-0.0449038
0.85	-0.0404499	-0.0357101	-0.037064	-0.0380322	-0.0222392	-0.0444834
0.8501	-0.0399459	-0.0352748	-0.036624	-0.0375885	-0.0218773	-0.0440442
0.8502	-0.0394194	-0.0348203	-0.0361646	-0.0371254	-0.0214981	-0.0435867
0.8503	-0.038871	-0.0343469	-0.0356864	-0.0366433	-0.0211019	-0.0431115
0.8504	-0.0383012	-0.0338552	-0.0351898	-0.0361428	-0.0206892	-0.0426189
0.8505	-0.0377106	-0.0333457	-0.0346753	-0.0356244	-0.0202605	-0.0421095
0.8506	-0.0370999	-0.0328189	-0.0341435	-0.0350886	-0.0198162	-0.0415838
0.8507	-0.0364697	-0.0322753	-0.0335948	-0.0345359	-0.0193569	-0.0410422
0.8508	-0.0358205	-0.0317155	-0.03303	-0.033967	-0.0188829	-0.0404853
0.8509	-0.0351531	-0.0311401	-0.0324494	-0.0333822	-0.0183947	-0.0399136
0.851	-0.0344681	-0.0305495	-0.0318536	-0.0327823	-0.017893	-0.0393276
0.8511	-0.0337661	-0.0299444	-0.0312432	-0.0321677	-0.017378	-0.0387278
0.8512	-0.0330477	-0.0293252	-0.0306188	-0.031539	-0.0168505	-0.0381148
0.8513	-0.0323136	-0.0286926	-0.0299809	-0.0308968	-0.0163107	-0.0374891
0.8514	-0.0315645	-0.028047	-0.02933	-0.0302416	-0.0157593	-0.0368511
0.8515	-0.030801	-0.0273891	-0.0286668	-0.029574	-0.0151967	-0.0362015
0.8516	-0.0300238	-0.0267195	-0.0279917	-0.0288946	-0.0146234	-0.0355408
0.8517	-0.0292335	-0.0260386	-0.0273054	-0.0282038	-0.01404	-0.0348695
0.8518	-0.0284307	-0.0253471	-0.0266085	-0.0275024	-0.0134469	-0.0341882
0.8519	-0.0276163	-0.0246455	-0.0259014	-0.0267909	-0.0128447	-0.0334973
0.852	-0.0267908	-0.0239344	-0.0251849	-0.0260699	-0.0122339	-0.0327975
0.8521	-0.0259548	-0.0232144	-0.0244594	-0.0253398	-0.0116149	-0.0320892
0.8522	-0.0251091	-0.0224861	-0.0237255	-0.0246014	-0.0109883	-0.031373
0.8523	-0.0242543	-0.0217499	-0.0229838	-0.0238551	-0.0103546	-0.0306495
0.8524	-0.0233911	-0.0210065	-0.0222348	-0.0231016	-0.00971427	-0.0299191
0.8525	-0.0225201	-0.0202564	-0.0214792	-0.0223414	-0.00906786	-0.0291825
0.8526	-0.0216419	-0.0195002	-0.0207174	-0.021575	-0.00841581	-0.02844
0.8527	-0.0207574	-0.0187385	-0.0199501	-0.0208031	-0.00775874	-0.0276924
0.8528	-0.019867	-0.0179719	-0.0191779	-0.0200262	-0.00709707	-0.0269401
0.8529	-0.0189715	-0.0172008	-0.0184012	-0.0192449	-0.0064313	-0.0261837
0.853	-0.0180715	-0.0164259	-0.0176207	-0.0184597	-0.00576194	-0.0254236
0.8531	-0.0171676	-0.0156476	-0.0168369	-0.0176713	-0.00508946	-0.0246604
0.8532	-0.0162605	-0.0148666	-0.0160503	-0.01688	-0.00441437	-0.0238946
0.8533	-0.0153508	-0.0140834	-0.0152615	-0.0160865	-0.00373713	-0.0231267
0.8534	-0.0144391	-0.0132985	-0.014471	-0.0152914	-0.00305824	-0.0223573
0.8535	-0.0135261	-0.0125124	-0.0136793	-0.0144951	-0.00237817	-0.0215868
0.8536	-0.0126123	-0.0117257	-0.0128871	-0.0136982	-0.00169738	-0.0208157
0.8537	-0.0116984	-0.0109389	-0.0120947	-0.0129012	-0.00101636	-0.0200446
0.8538	-0.0107849	-0.0101526	-0.0113028	-0.0121047	-0.000335549	-0.0192739
0.8539	-0.00987252	-0.0093671	-0.0105118	-0.0113091	0.000344582	-0.0185041
0.854	-0.00896178	-0.00858306	-0.00972225	-0.0105149	0.00102359	-0.0177356
0.8541	-0.00805328	-0.00780094	-0.00893463	-0.00972272	0.00170102	-0.0169691
0.8542	-0.00714758	-0.00702124	-0.00814945	-0.00893297	0.00237644	-0.0162048
0.8543	-0.00624524	-0.00624443	-0.00736719	-0.00814615	0.00304941	-0.0154433
0.8544	-0.00534682	-0.005471	-0.00658832	-0.00736275	0.00371951	-0.0146851
0.8545	-0.00445287	-0.00470141	-0.00581332	-0.00658324	0.00438632	-0.0139305
0.8546	-0.00356392	-0.00393613	-0.00504265	-0.00580807	0.00504943	-0.0131801
0.8547	-0.0026805	-0.0031756	-0.00427676	-0.00503771	0.00570842	-0.0124341
0.8548	-0.00180314	-0.00242027	-0.0035161	-0.00427261	0.0063629	-0.0116932
0.8549	-0.000932327	-0.00167058	-0.00276111	-0.0035132	0.00701248	-0.0109576
0.855	-6.85768e-05	-0.00092696	-0.00201222	-0.00275992	0.00765677	-0.0102279
0.8551	0.000787626	-0.000189823	-0.00126984	-0.00201317	0.00829537	-0.00950425
0.8552	0.00163572	0.000540344	-0.000534466	-0.00127346	0.00892787	-0.00878728
0.8553	0.00247531	0.00126321	0.00019357	-0.000541124	0.00955398	-0.00807728
0.8554	0.00330595	0.00197838	0.000913876	0.000183451	0.0101733	-0.00737461
0.8555	0.00412719	0.00268547	0.00162607	0.000899877	0.0107856	-0.00667964
0.8556	0.0049386	0.00338411	0.00232977	0.00160778	0.0113904	-0.00599273
0.8557	0.00573975	0.00407394	0.00302462	0.00230679	0.0119875	-0.00531422
0.8558	0.00653022	0.00475461	0.00371026	0.00299655	0.0125765	-0.00464445
0.8559	0.00730963	0.00542576	0.00438634	0.00367673	0.0131572	-0.00398374
0.856	0.00807757	0.00608706	0.00505254	0.00434697	0.0137291	-0.00333241
0.8561	0.00883368	0.0067382	0.00570852	0.00500696	0.0142921	-0.00269078
0.8562	0.00957759	0.00737886	0.00635398	0.00565639	0.0148458	-0.00205913
0.8563	0.0103089	0.00800873	0.00698861	0.00629493	0.0153899	-0.00143776
0.8564	0.0110274	0.00862752	0.00761211	0.00692231	0.0159243	-0.000826948
0.8565	0.0117326	0.00923496	0.00822421	0.00753824	0.0164487	-0.00022696
0.8566	0.0124243	0.00983076	0.00882463	0.00814245	0.0169627	0.000361945
0.8567	0.0131022	0.0104147	0.0094131	0.00873466	0.0174662	0.000939517
0.8568	0.0137659	0.0109865	0.00998938	0.00931464	0.017959	0.00150552
0.8569	0.0144152	0.0115458	0.0105532	0.00988213	0.0184408	0.00205972
0.857	0.0150498	0.0120926	0.0111044	0.0104369	0.0189114	0.0026019
0.8571	0.0156695	0.0126266	0.0116427	0.0109788	0.0193706	0.00313185
0.8572	0.016274	0.0131475	0.0121679	0.0115075	0.0198183	0.00364938
0.8573	0.0168631	0.0136552	0.0126799	0.0120228	0.0202542	0.00415429
0.8574	0.0174365	0.0141494	0.0131783	0.0125247	0.0206782	0.00464642
0.8575	0.0179942	0.0146301	0.0136631	0.0130128	0.0210901	0.00512558
0.8576	0.0185357	0.015097	0.0141341	0.0134871	0.0214898	0.00559161
0.8577	0.019061	0.0155498	0.014591	0.0139472	0.021877	0.00604431
0.8578	0.0195699	0.0159887	0.0150338	0.0143932	0.0222517	0.00648361
0.8579	0.0200623	0.0164133	0.0154623	0.0148249	0.0226138	0.00690938
0.858	0.020538	0.0168236	0.0158765	0.0152421	0.0229632	0.0073215
0.8581	0.020997	0.0172195	0.0162762	0.0156449	0.0232998	0.00771987
0.8582	0.021439	0.0176009	0.0166613	0.016033	0.0236234	0.00810439
0.8583	0.021864	0.0179677	0.0170318	0.0164063	0.0239341	0.00847498
0.8584	0.0222719	0.0183197	0.0173875	0.0167649	0.0242317	0.00883155
0.8585	0.0226626	0.0186571	0.0177284	0.0171086	0.0245161	0.00917405
0.8586	0.0230361	0.0189796	0.0180544	0.0174373	0.0247873	0.00950241
0.8587	0.0233922	0.0192872	0.0183655	0.0177511	0.0250453	0.00981659
0.8588	0.023731	0.0195799	0.0186616	0.0180499	0.02529	0.0101165
0.8589	0.0240524	0.0198577	0.0189427	0.0183336	0.0255214	0.0104023
0.859	0.0243564	0.0201206	0.0192089	0.0186022	0.0257395	0.0106737
0.8591	0.024643	0.0203685	0.01946	0.0188558	0.0259443	0.0109309
0.8592	0.0249122	0.0206014	0.0196961	0.0190943	0.0261357	0.0111737
0.8593	0.0251639	0.0208194	0.0199171	0.0193178	0.0263138	0.0114024
0.8594	0.0253983	0.0210225	0.0201232	0.0195262	0.0264786	0.0116167
0.8595	0.0256153	0.0212106	0.0203144	0.0197196	0.0266301	0.0118169
0.8596	0.025815	0.0213839	0.0204906	0.019898	0.0267683	0.0120028
0.8597	0.0259975	0.0215424	0.020652	0.0200615	0.0268933	0.0121747
0.8598	0.0261628	0.0216862	0.0207985	0.0202101	0.0270052	0.0123324
0.8599	0.026311	0.0218152	0.0209303	0.0203439	0.0271039	0.0124761
0.86	0.0264421	0.0219296	0.0210474	0.020463	0.0271896	0.0126058
0.8601	0.0265563	0.0220295	0.0211499	0.0205674	0.0272622	0.0127216
0.8602	0.0266535	0.0221148	0.0212378	0.0206572	0.0273219	0.0128236
0.8603	0.0267341	0.0221858	0.0213113	0.0207325	0.0273687	0.0129118
0.8604	0.026798	0.0222425	0.0213706	0.0207935	0.0274029	0.0129864
0.8605	0.0268456	0.0222851	0.0214156	0.0208403	0.0274244	0.0130476
0.8606	0	0	0	0	0	0
0.8607	0	0	0	0	0	0
0.8625	0	0	0	0	0	0
0.865	0	0	0	0	0	0
0.8675	0	0	0	0	0	0
0.87	0	0	0	0	0	0
0.8725	0	0	0	0	0	0
0.875	0	0	0	0	0	0
0.8775	0	0	0	0	0	0
0.88	0	0	0	0	0	0
0.8825	0	0	0	0	0	0
0.885	0	0	0	0	0	0
0.8875	0	0	0	0	0	0
0.89	0	0	0	0	0	0
0.8925	0	0	0	0	0	0
0.895	0	0	0	0	0	0
0.8975	0	0	0	0	0	0
0.9	0	0	0	0	0	0
0.9025	0	0	0	0	0	0
0.905	0	0	0	0	0	0
0.9075	0	0	0	0	0	0
0.91	0	0	0	0	0	0
0.9125	0	0	0	0	0	0
0.915	0	0	0	0	0	0
0.9175	0	0	0	0	0	0
0.92	0	0	0	0	0	0
0.9225	0	0	0	0	0	0
0.925	0	0	0	0	0	0
0.9275	0	0	0	0	0	0
0.93	0	0	0	0	0	0
0.9325	0	0	0	0	0	0
0.935	0	0	0	0	0	0
0.9375	0	0	0	0	0	0
0.94	0	0	0	0	0	0
0.9425	0	0	0	0	0	0
0.945	0	0	0	0	0	0
0.9475	0	0	0	0	0	0
0.95	0	0	0	0	0	0
0.9525	0	0	0	0	0	0
0.955	0	0	0	0	0	0
0.9575	0	0	0	0	0	0
0.96	0	0	0	0	0	0
0.9625	0	0	0	0	0	0
0.965	0	0	0	0	0	0
0.9675	0	0	0	0	0	0
0.97	0	0	0	0	0	0
0.9725	0	0	0	0	0	0
0.975	0	0	0	0	0	0
0.9775	0	0	0	0	0	0
0.98	0	0	0	0	0	0
0.9825	0	0	0	0	0	0
0.985	0	0	0	0	0	0
0.9875	0	0	0	0	0	0
0.99	0	0	0	0	0	0
0.9925	0	0	0	0	0	0
0.995	0	0	0	0	0	0
0.9975	0	0	0	0	0	0
1	0	0	0	0	0	0


==> arxiv copy/tikz/curvature_test2/time_401/feedback_K_2.000000e-09_1.000000e+00_B_6_C_2_1.mat.dat <==
0	0	0	0	0	0	0
0.0025	-0	-0	-0	-0	-0	-0
0.005	-0	-0	-0	-0	-0	-0
0.0075	-0	-0	-0	-0	-0	-0
0.01	-0	-0	-0	-0	-0	-0
0.0125	-0	-0	-0	-0	-0	-0
0.015	-0	-0	-0	-0	-0	-0
0.0175	-0	-0	-0	-0	-0	-0
0.02	-0	-0	-0	-0	-0	-0
0.0225	-0	-0	-0	-0	-0	-0
0.025	-0	-0	-0	-0	-0	-0
0.0275	-0	-0	-0	-0	-0	-0
0.03	-0	-0	-0	-0	-0	-0
0.0325	-0	-0	-0	-0	-0	-0
0.035	-0	-0	-0	-0	-0	-0
0.0375	-0	-0	-0	-0	-0	-0
0.04	-0	-0	-0	-0	-0	-0
0.0425	-0	-0	-0	-0	-0	-0
0.045	-0	-0	-0	-0	-0	-0
0.0475	-0	-0	-0	-0	-0	-0
0.05	-0	-0	-0	-0	-0	-0
0.0525	-0	-0	-0	-0	-0	-0
0.055	-0	-0	-0	-0	-0	-0
0.0575	-0	-0	-0	-0	-0	-0
0.06	-0	-0	-0	-0	-0	-0
0.0625	-0	-0	-0	-0	-0	-0
0.065	-0	-0	-0	-0	-0	-0
0.0675	-0	-0	-0	-0	-0	-0
0.07	-0	-0	-0	-0	-0	-0
0.0725	-0	-0	-0	-0	-0	-0
0.075	-0	-0	-0	-0	-0	-0
0.0775	-0	-0	-0	-0	-0	-0
0.08	-0	-0	-0	-0	-0	-0
0.0825	-0	-0	-0	-0	-0	-0
0.085	-0	-0	-0	-0	-0	-0
0.0875	-0	-0	-0	-0	-0	-0
0.09	-0	-0	-0	-0	-0	-0
0.0925	-0	-0	-0	-0	-0	-0
0.095	-0	-0	-0	-0	-0	-0
0.0975	-0	-0	-0	-0	-0	-0
0.1	-0	-0	-0	-0	-0	-0
0.1025	-0.000238273	-0.000273516	-0.000370891	-0.000445427	-3.92248e-06	-0.000855232
0.105	-0.00339737	-0.00560016	-0.00932602	-0.0121545	0.00171408	-0.54335
0.1075	0.0100866	0.00802418	0.00749542	0.00729756	0.0049544	-0.531503
0.11	0.0184441	0.0123139	0.00821377	0.00557668	0.0110298	-0.494981
0.1125	0.0311196	0.016573	0.0037784	-0.00515464	0.0206805	-0.870702
0.115	0.0688077	0.0455299	0.0289071	0.017589	0.033717	-0.712094
0.1175	0.107952	0.0695068	0.0405053	0.0203776	0.0512433	-0.836773
0.12	0.1622	0.105609	0.0632565	0.0336818	0.07254	-1.17399
0.1225	0.234706	0.159473	0.106983	0.070581	0.0964625	-1.04835
0.125	0.299866	0.201116	0.130216	0.0806801	0.122752	-1.42971
0.1275	0.362031	0.245369	0.163132	0.105752	0.144747	-1.64095
0.13	0.41682	0.287217	0.198947	0.137677	0.16179	-1.08947
0.1325	0.44478	0.297878	0.191745	0.117308	0.177526	-1.65243
0.135	0.502457	0.344994	0.236462	0.160722	0.191733	-1.43876
0.1375	0.54264	0.372892	0.255935	0.174224	0.204761	-1.36716
0.14	0.570478	0.389516	0.262914	0.174137	0.21533	-1.8974
0.1425	0.607041	0.422878	0.299568	0.213596	0.22159	-1.50456
0.145	0.606484	0.41775	0.288025	0.197214	0.224194	-1.76949
0.1475	0.605156	0.417965	0.290022	0.200499	0.222457	-1.94192
0.15	0.597373	0.416247	0.295021	0.210497	0.216929	-1.54041
0.1525	0.563275	0.386425	0.263848	0.177966	0.209235	-1.87515
0.155	0.542628	0.375656	0.262255	0.183052	0.199345	-1.69584
0.1575	0.511842	0.353985	0.246617	0.171669	0.188746	-1.43103
0.16	0.474005	0.323439	0.21803	0.14415	0.178374	-1.70098
0.1625	0.454298	0.314351	0.219334	0.153056	0.168021	-1.34042
0.165	0.423135	0.290004	0.197741	0.133222	0.158843	-1.28436
0.1675	0.398326	0.271605	0.182821	0.120622	0.150657	-1.43002
0.17	0.385696	0.266794	0.186051	0.129758	0.143129	-1.06023
0.1725	0.361454	0.246357	0.165666	0.109148	0.136883	-1.17618
0.175	0.348988	0.239096	0.162848	0.109498	0.131142	-1.18091
0.1775	0.339081	0.234408	0.163215	0.113559	0.125825	-0.902348
0.18	0.320099	0.217908	0.146055	0.095683	0.12121	-1.0947
0.1825	0.313168	0.215837	0.149143	0.102549	0.116517	-0.979894
0.185	0.301528	0.208001	0.144061	0.099418	0.112036	-0.822773
0.1875	0.28562	0.194652	0.130811	0.0860525	0.107823	-1.00392
0.19	0.279587	0.193451	0.134943	0.0941165	0.103359	-0.816433
0.1925	0.26564	0.182571	0.125314	0.0852867	0.0991432	-0.770004
0.195	0.25254	0.172464	0.1165	0.0772845	0.0950417	-0.890226
0.1975	0.246045	0.170476	0.119315	0.0836381	0.0908055	-0.683185
0.2	0.231557	0.158497	0.1077	0.0721455	0.0869297	-0.718674
0.2025	0.221619	0.151772	0.103244	0.069271	0.0831225	-0.763835
0.205	0.214693	0.148665	0.103911	0.0727029	0.0793463	-0.580095
0.2075	0.201406	0.137426	0.09265	0.0612808	0.0759586	-0.66291
0.21	0.194363	0.133553	0.0916079	0.0622755	0.0725921	-0.641349
0.2125	0.187126	0.129332	0.0899944	0.0625491	0.0693606	-0.50542
0.215	0.175855	0.119818	0.0804831	0.0529113	0.0664507	-0.602999
0.2175	0.170819	0.117762	0.0814303	0.056051	0.0635132	-0.533664
0.22	0.163317	0.112574	0.0778278	0.0535647	0.0607582	-0.45241
0.2225	0.154168	0.105069	0.0706183	0.0464688	0.0582229	-0.539824
0.225	0.150181	0.103798	0.0722184	0.050178	0.0556403	-0.444368
0.2275	0.142582	0.0979804	0.0672327	0.0457399	0.0532603	-0.412398
0.23	0.135374	0.0924026	0.0623434	0.0412802	0.0510096	-0.474829
0.2325	0.131773	0.0912008	0.0636654	0.0444582	0.0487274	-0.372858
0.235	0.124392	0.085224	0.0580463	0.0390304	0.0466521	-0.378421
0.2375	0.118857	0.0813194	0.0551882	0.0368895	0.0446413	-0.410521
0.24	0.115306	0.0798153	0.0557382	0.0389457	0.0426341	-0.316988
0.2425	0.108484	0.0741396	0.0501824	0.0334062	0.040822	-0.346409
0.245	0.104306	0.0715601	0.0488966	0.0330395	0.0390314	-0.349847
0.2475	0.100687	0.0696303	0.0485175	0.033789	0.0372816	-0.274082
0.25	0.0946676	0.0645913	0.043539	0.0287888	0.0356997	-0.3146
0.2525	0.0915029	0.0629493	0.0433048	0.0295724	0.034114	-0.295211
0.255	0.0878163	0.0606222	0.0420623	0.0291078	0.0325977	-0.241222
0.2575	0.0827102	0.0563984	0.0379569	0.0250326	0.0312135	-0.282582
0.26	0.0802304	0.055327	0.0382849	0.0263815	0.0298145	-0.247947
0.2625	0.0765424	0.0527184	0.0363757	0.0249604	0.0285031	-0.215547
0.265	0.0723493	0.0493532	0.0332476	0.0219609	0.0272866	-0.250667
0.2675	0.0702834	0.0485536	0.0337432	0.0234052	0.0260558	-0.208372
0.27	0.0666942	0.0458206	0.031423	0.0213583	0.0249207	-0.194582
0.2725	0.0633405	0.0432617	0.0292346	0.0194076	0.0238474	-0.219532
0.275	0.0614949	0.0425243	0.0296242	0.0206234	0.0227682	-0.176073
0.2775	0.0581113	0.039828	0.0271516	0.0182831	0.0217841	-0.176456
0.28	0.0554809	0.0379639	0.0257735	0.0172376	0.0208354	-0.189977
0.2825	0.0537361	0.0371649	0.0259012	0.0180431	0.0198928	-0.15021
0.285	0.0506487	0.0346431	0.0234979	0.0156954	0.0190378	-0.159928
0.2875	0.0486057	0.0333324	0.0227526	0.0153494	0.0181993	-0.162734
0.29	0.046902	0.0324182	0.02256	0.0156815	0.0173791	-0.129724
0.2925	0.0441715	0.0301694	0.0203897	0.0135398	0.0166343	-0.14429
0.295	0.0425785	0.029265	0.0200874	0.0136701	0.0158941	-0.138334
0.2975	0.0408993	0.0282332	0.0195878	0.0135532	0.0151824	-0.113504
0.3	0.0385533	0.0263132	0.017751	0.0117521	0.0145317	-0.129231
0.3025	0.0372848	0.0256794	0.0177154	0.0121505	0.0138795	-0.117059
0.305	0.0356415	0.0245607	0.0169681	0.0116654	0.0132629	-0.100501
0.3075	0.0336774	0.0229859	0.015507	0.0102669	0.0126926	-0.114706
0.31	0.032629	0.0225101	0.015592	0.0107608	0.0121195	-0.0989484
0.3125	0.031048	0.0213524	0.0146795	0.0100163	0.0115855	-0.0898112
0.315	0.02944	0.0201082	0.0135896	0.00902319	0.0110844	-0.10083
0.3175	0.0285319	0.0197055	0.0136865	0.00948495	0.0105822	-0.0838477
0.32	0.0270442	0.0185609	0.0126964	0.00859536	0.0101196	-0.0807127
0.3225	0.0257508	0.0176108	0.0119398	0.00796838	0.00967852	-0.0877875
0.325	0.0249273	0.0172245	0.0119779	0.00831632	0.00923969	-0.0714637
0.3275	0.023561	0.0161402	0.0109896	0.00738555	0.00883838	-0.072676
0.33	0.0225324	0.0154355	0.0105082	0.00705942	0.00844981	-0.0757666
0.3325	0.0217592	0.0150334	0.010451	0.00725303	0.00806751	-0.0614219
0.335	0.0205351	0.0140461	0.00952792	0.0063648	0.00771866	-0.0653458
0.3375	0.019719	0.0135332	0.00925543	0.00626293	0.00737636	-0.0649176
0.34	0.0189789	0.0131031	0.00909353	0.00629486	0.00704409	-0.0533159
0.3425	0.0179081	0.012237	0.00827973	0.00550835	0.0067401	-0.0585111
0.345	0.0172552	0.011864	0.00815058	0.0055544	0.00643883	-0.0553294
0.3475	0.0165434	0.0114079	0.00789437	0.00544102	0.00615055	-0.046748
0.35	0.0156276	0.0106741	0.00721427	0.00479084	0.00588496	-0.0520712
0.3525	0.0150943	0.0103953	0.00717024	0.00491678	0.00562022	-0.047023
0.355	0.014414	0.00992432	0.00684222	0.00468911	0.00537035	-0.0413581
0.3575	0.0136467	0.00932243	0.00630303	0.00418807	0.00513774	-0.0460009
0.36	0.0131974	0.0091006	0.00629703	0.00433897	0.00490559	-0.0399574
0.3625	0.0125558	0.00863021	0.00592526	0.00403459	0.00468906	-0.0368407
0.365	0.011924	0.00815122	0.00552055	0.00367818	0.00448494	-0.0403202
0.3675	0.0115317	0.00795862	0.00551813	0.00381421	0.00428184	-0.0340416
0.37	0.0109372	0.00750484	0.00513102	0.00347089	0.00409409	-0.0329535
0.3725	0.0104237	0.00713364	0.00484484	0.0032424	0.00391472	-0.0350687
0.375	0.0100694	0.00695165	0.00482388	0.00333855	0.00373746	-0.0291496
0.3775	0.00952918	0.00652863	0.00444659	0.00298978	0.00357447	-0.0295155
0.38	0.00911505	0.00624684	0.00425747	0.00286526	0.00341674	-0.0302873
0.3825	0.00878645	0.00606484	0.00420672	0.00290961	0.00326237	-0.0251364
0.385	0.00830552	0.00568328	0.00385895	0.00258194	0.00312061	-0.0264023
0.3875	0.00797155	0.00547164	0.00374346	0.00253462	0.00298193	-0.0260057
0.39	0.00766227	0.00528541	0.00366034	0.00252573	0.00284774	-0.0218519
0.3925	0.00724258	0.00495188	0.00335543	0.00223761	0.0027242	-0.023536
0.395	0.00697093	0.00479212	0.00329091	0.00224136	0.00260235	-0.0222364
0.3975	0.00667856	0.00460204	0.00317905	0.00218523	0.00248586	-0.0191524
0.4	0.0063192	0.00431905	0.00292404	0.00194713	0.00237796	-0.0208747
0.4025	0.00609429	0.00419516	0.00289055	0.00197889	0.00227104	-0.0189721
0.405	0.00581909	0.00400451	0.00275742	0.00188609	0.00217	-0.0169091
0.4075	0.00551662	0.00377101	0.00255383	0.00170145	0.00207556	-0.0184015
0.41	0.0053257	0.00366998	0.00253529	0.00174268	0.0019819	-0.0161876
0.4125	0.00506933	0.00348345	0.00239007	0.00162579	0.00189427	-0.0150127
0.415	0.00481839	0.00329561	0.00223504	0.00149245	0.00181148	-0.0161151
0.4175	0.00465162	0.00320766	0.00221964	0.00152966	0.00172959	-0.0138432
0.42	0.00441617	0.00303019	0.00207161	0.00140125	0.00165354	-0.0133755
0.4225	0.00421019	0.0028823	0.00195926	0.00131314	0.00158089	-0.0140213
0.425	0.00406053	0.00280077	0.00193933	0.00133783	0.00150943	-0.0118892
0.4275	0.00384781	0.0026367	0.0017967	0.001209	0.00144336	-0.0119312
0.43	0.00367969	0.00252208	0.0017194	0.00115773	0.00137956	-0.0121274
0.4325	0.0035425	0.00244303	0.00169093	0.00116578	0.00131732	-0.010271
0.435	0.00311462	0.00197106	0.00107027	0.00043082	0.001296	-0.0118131
0.4375	-0.0145482	-0.0153266	-0.0194157	-0.0226029	-0.000322104	-0.758519
0.44	-0.0195589	-0.013663	-0.00940257	-0.00620856	-0.00333804	-0.698086
0.4425	-0.045997	-0.0354508	-0.0300104	-0.0259329	-0.00693479	-0.576595
0.445	-0.0778878	-0.0654241	-0.0638031	-0.0627218	-0.00940735	-1.00038
0.4475	-0.0810805	-0.0649622	-0.0587053	-0.0539801	-0.00960236	-0.612121
0.45	-0.0922882	-0.0793895	-0.0796734	-0.0798086	-0.00638679	-0.678137
0.4525	-0.0820216	-0.0751511	-0.081412	-0.0858599	0.00107369	-0.936622
0.455	-0.0178499	-0.0254347	-0.0378681	-0.0462575	0.0209568	-0.553258
0.4575	0.0423236	0.0100204	-0.0235759	-0.0472509	0.047381	-1.1356
0.46	0.129944	0.0762323	0.0318234	0.000910165	0.0749395	-1.15519
0.4625	0.221291	0.143962	0.086534	0.0467989	0.103837	-0.546708
0.465	0.29821	0.188191	0.101998	0.0412977	0.136175	-1.43911
0.4675	0.427252	0.29177	0.197723	0.132264	0.169423	-0.924535
0.47	0.519785	0.352447	0.234079	0.151155	0.202392	-1.32566
0.4725	0.612172	0.419245	0.285066	0.191018	0.230905	-1.8887
0.475	0.695703	0.486688	0.348039	0.251426	0.252016	-1.44843
0.4775	0.720886	0.496172	0.341242	0.232606	0.265609	-2.2098
0.48	0.749364	0.522812	0.371357	0.265593	0.270124	-2.12298
0.4825	0.741289	0.516985	0.367	0.262327	0.267385	-1.89221
0.485	0.704343	0.484615	0.333095	0.226902	0.259243	-2.43511
0.4875	0.681314	0.475473	0.338198	0.24252	0.246448	-1.90156
0.49	0.627926	0.432545	0.298398	0.204586	0.232124	-1.91732
0.4925	0.581613	0.398587	0.271561	0.182614	0.217175	-2.10018
0.495	0.549733	0.381487	0.268033	0.188992	0.202416	-1.49281
0.4975	0.499645	0.339766	0.227172	0.148263	0.189656	-1.73677
0.5	0.474203	0.325231	0.222151	0.150087	0.178179	-1.61367
0.5025	0.45108	0.311081	0.215419	0.148698	0.168426	-1.20841
0.505	0.419838	0.284245	0.187936	0.120364	0.160698	-1.54369
0.5075	0.412335	0.284526	0.197252	0.136352	0.153705	-1.23459
0.51	0.394222	0.270624	0.185277	0.125635	0.147925	-1.10534
0.5125	0.376501	0.256014	0.171101	0.11155	0.142888	-1.37268
0.515	0.37327	0.25892	0.181717	0.12791	0.137729	-1.00275
0.5175	0.354108	0.242212	0.1643	0.109756	0.13312	-1.08367
0.52	0.342248	0.234281	0.159184	0.106591	0.128388	-1.19639
0.5225	0.335347	0.232832	0.163755	0.115619	0.12336	-0.863058
0.525	0.31474	0.214584	0.144356	0.0951296	0.118693	-1.05072
0.5275	0.30558	0.210335	0.144866	0.0990928	0.113719	-1.00591
0.53	0.294409	0.203829	0.142404	0.099566	0.108754	-0.768927
0.5325	0.275371	0.187345	0.125359	0.0818831	0.104179	-0.976745
0.535	0.268385	0.185469	0.128988	0.0895619	0.0994099	-0.821337
0.5375	0.255158	0.175815	0.121441	0.0834685	0.0949601	-0.701583
0.54	0.240078	0.163364	0.109364	0.0714935	0.0908606	-0.872482
0.5425	0.234688	0.162602	0.1138	0.0797713	0.0866776	-0.666658
0.545	0.221261	0.151708	0.103533	0.0698393	0.0829356	-0.652023
0.5475	0.2105	0.143612	0.0967774	0.0639546	0.0793972	-0.756804
0.55	0.205599	0.142598	0.100054	0.0704039	0.0758358	-0.551389
0.5525	0.19292	0.13175	0.0890227	0.0590993	0.072691	-0.610263
0.555	0.185562	0.127111	0.0865243	0.0581123	0.0695936	-0.642725
0.5575	0.180219	0.124913	0.0875104	0.0614387	0.0665277	-0.470992
0.56	0.1688	0.114981	0.0771834	0.0506885	0.0638018	-0.5671
0.5625	0.163694	0.112606	0.0774514	0.0528741	0.0610283	-0.537381
0.565	0.157601	0.108995	0.0759593	0.0529152	0.0583528	-0.415465
0.5675	0.147811	0.100578	0.0673299	0.0440143	0.0559359	-0.517945
0.57	0.14405	0.0994475	0.068998	0.0477362	0.053443	-0.444995
0.5725	0.137413	0.094725	0.0654996	0.0450924	0.0511091	-0.375559
0.575	0.129457	0.0881283	0.0590611	0.038678	0.0489572	-0.463136
0.5775	0.126405	0.0874843	0.0610668	0.0426378	0.0467412	-0.367972
0.58	0.119628	0.0821655	0.0563118	0.038238	0.0447197	-0.344532
0.5825	0.113475	0.0773862	0.0520954	0.0343684	0.0428094	-0.405693
0.585	0.11069	0.0767059	0.0537087	0.0376746	0.0408642	-0.306727
0.5875	0.104163	0.0712987	0.048452	0.0324627	0.0391191	-0.317787
0.59	0.0995731	0.0680922	0.0461542	0.0307892	0.0374255	-0.349086
0.5925	0.0967788	0.0670672	0.0469644	0.0329499	0.0357309	-0.259799
0.595	0.0907897	0.0619756	0.0418289	0.0277165	0.0342195	-0.292357
0.5975	0.0874239	0.0599752	0.0409754	0.0276811	0.0327167	-0.296113
0.6	0.0844931	0.0584879	0.0408489	0.0285483	0.0312457	-0.224567
0.6025	0.0792272	0.0539885	0.0362771	0.0238632	0.0299281	-0.266649
0.605	0.0767372	0.0528097	0.03636	0.0248618	0.0285949	-0.248642
0.6075	0.0736678	0.050891	0.0353709	0.0245412	0.0273207	-0.198094
0.61	0.0692146	0.0471359	0.031621	0.0207436	0.0261653	-0.24021
0.6125	0.0672971	0.0464386	0.0321851	0.0222314	0.0249857	-0.207681
0.615	0.0641656	0.0442102	0.0305329	0.0209809	0.0238838	-0.177693
0.6175	0.0605308	0.0412414	0.0276984	0.0182042	0.0228665	-0.213372
0.62	0.0589478	0.0407583	0.0283852	0.0197509	0.0218277	-0.173503
0.6225	0.0558635	0.0383797	0.0263208	0.0178913	0.0208755	-0.161183
0.625	0.0529863	0.0361522	0.0243667	0.0161073	0.0199774	-0.186868
0.6275	0.0515676	0.0356954	0.0249271	0.0174163	0.0190672	-0.145793
0.63	0.0486389	0.0333241	0.0226983	0.0152639	0.0182436	-0.146943
0.6325	0.0464148	0.0317355	0.0215031	0.0143364	0.0174495	-0.161517
0.635	0.0450533	0.0311924	0.0217938	0.0152394	0.0166554	-0.123824
0.6375	0.042369	0.0289605	0.0196111	0.0130648	0.0159414	-0.133883
0.64	0.0406724	0.027879	0.0190081	0.0127997	0.0152389	-0.138035
0.6425	0.0393143	0.0272008	0.0189749	0.0132375	0.0145486	-0.106644
0.645	0.0369349	0.0252037	0.0169948	0.0112437	0.0139274	-0.121371
0.6475	0.0356388	0.024492	0.0168057	0.0114308	0.0133065	-0.116943
0.65	0.0342712	0.023678	0.0164616	0.0114262	0.0127081	-0.0932406
0.6525	0.0322267	0.0219715	0.014782	0.00974337	0.0121656	-0.109133
0.655	0.0312159	0.0215036	0.0148414	0.0101864	0.0116179	-0.0985302
0.6575	0.0298522	0.0205843	0.014243	0.00981539	0.0111002	-0.0826604
0.66	0.0281451	0.019188	0.0129077	0.00850591	0.0106247	-0.0971488
0.6625	0.0273234	0.0188587	0.0130777	0.00904109	0.0101429	-0.0828723
0.665	0.0259915	0.0178812	0.0123038	0.00840678	0.00969532	-0.074081
0.6675	0.0246019	0.0167851	0.0113124	0.00747739	0.00927734	-0.0855474
0.67	0.0238957	0.0165149	0.0114896	0.0079825	0.00885496	-0.0698613
0.6725	0.0226278	0.0155304	0.0106245	0.00719399	0.00846783	-0.0668456
0.675	0.0215201	0.0147032	0.00994434	0.00661074	0.00809964	-0.0745243
0.6775	0.0208778	0.0144384	0.0100606	0.00700632	0.00773058	-0.0592556
0.68	0.0197035	0.0134938	0.00918136	0.00616372	0.00739525	-0.0604693
0.6825	0.0188335	0.0128918	0.00876	0.00586728	0.00707055	-0.0642792
0.685	0.0182234	0.0126016	0.00877929	0.00611266	0.0067491	-0.0507306
0.6875	0.0171651	0.0117343	0.00794841	0.00529763	0.00645796	-0.0546266
0.69	0.0164856	0.0113085	0.00772451	0.00521692	0.00617159	-0.0549762
0.6925	0.0158922	0.0109813	0.00763682	0.0053031	0.00589237	-0.0439258
0.695	0.0149635	0.0102165	0.00689866	0.00457458	0.00563888	-0.0491263
0.6975	0.0144294	0.00991903	0.00681089	0.00463773	0.00538653	-0.046722
0.7	0.0138489	0.00955686	0.00662524	0.00457882	0.0051445	-0.0384837
0.7025	0.0130542	0.00890765	0.00600572	0.00397253	0.00492313	-0.0438807
0.705	0.0126255	0.00869564	0.00599896	0.00411473	0.00470114	-0.0395591
0.7075	0.0120619	0.00830932	0.00573635	0.00393932	0.00449161	-0.0340769
0.71	0.0113974	0.00777772	0.00524481	0.00347012	0.00429773	-0.0388743
0.7125	0.0110411	0.0076161	0.00527398	0.00363839	0.0041029	-0.0334698
0.715	0.0105025	0.00722087	0.00496119	0.00338199	0.00392156	-0.0304263
0.7175	0.00995797	0.0068002	0.00459366	0.00304789	0.00375136	-0.034135
0.72	0.00964884	0.00666259	0.00462534	0.00320324	0.00358081	-0.0283863
0.7225	0.00914429	0.00627457	0.00428998	0.00290214	0.00342378	-0.0273085
0.725	0.0087053	0.00595202	0.00403294	0.00268901	0.00327411	-0.0297103
0.7275	0.00842555	0.00582055	0.00404532	0.0028064	0.00312521	-0.0242051
0.73	0.00796333	0.00545423	0.00371223	0.00249331	0.00298905	-0.024557
0.7325	0.00761311	0.0052135	0.00354647	0.00237959	0.00285732	-0.0256493
0.735	0.00735153	0.0050779	0.0035281	0.00244653	0.00272767	-0.0208015
0.7375	0.00693764	0.00474459	0.00321715	0.00214784	0.00260937	-0.0220573
0.74	0.00665901	0.00456818	0.00312111	0.00210876	0.00249342	-0.0219912
0.7425	0.00640974	0.00442432	0.00306895	0.0021229	0.00238076	-0.0180431
0.745	0.00604736	0.00413141	0.00279402	0.00185743	0.00227774	-0.0197389
0.7475	0.00582408	0.00400246	0.00274651	0.00186837	0.00217575	-0.018758
0.75	0.00558519	0.00385071	0.00266363	0.00183477	0.00207803	-0.0158014
0.7525	0.00527463	0.00360167	0.00243261	0.00161375	0.00198808	-0.0175654
0.755	0.00509241	0.00350519	0.00241468	0.00165264	0.0018985	-0.0159531
0.7575	0.00486454	0.00334882	0.00230804	0.001581	0.00181382	-0.0139593
0.76	0.00460357	0.00314359	0.00212342	0.00140883	0.0017351	-0.0155244
0.7625	0.00445059	0.0030673	0.00211961	0.00145767	0.00165656	-0.0135612
0.765	0.00423581	0.00291105	0.00199803	0.00135991	0.00158319	-0.012417
0.7675	0.00577692	0.00452623	0.00402303	0.00369598	0.00165786	-0.0109113
0.77	0.213114	0.176874	0.171729	0.169684	0.048167	2.75928
0.7725	0.644847	0.486061	0.402317	0.344392	0.176469	3.18798
0.775	1.29815	0.966179	0.780281	0.650323	0.36425	0.978937
0.7775	2.01222	1.51575	1.2531	1.07122	0.556785	0.0290735
0.78	2.5269	1.89217	1.54759	1.30856	0.710967	-2.10049
0.7825	2.79264	2.08218	1.68965	1.41707	0.795881	-5.07848
0.785	2.83505	2.12655	1.74659	1.48444	0.803947	-5.30374
0.7875	2.64761	1.98068	1.61941	1.37033	0.756898	-5.0841
0.79	2.34957	1.74795	1.41422	1.18349	0.678185	-5.73927
0.7925	1.94263	1.44794	1.17599	0.988384	0.557928	-5.64689
0.795	1.37484	1.02265	0.827688	0.693273	0.395322	-5.78511
0.7975	0.776409	0.586549	0.489446	0.42371	0.216181	-4.36957
0.8	0.225548	0.180135	0.166112	0.158243	0.0535371	-2.14065
0.8025	-0.159508	-0.114281	-0.084902	-0.0636828	-0.0545019	-1.34637
0.805	-0.340943	-0.242687	-0.178958	-0.133774	-0.112982	-0.229803
0.8075	-0.421037	-0.298849	-0.219379	-0.163265	-0.139826	0.97877
0.81	-0.452709	-0.328877	-0.254239	-0.202332	-0.146323	0.763873
0.8125	-0.418594	-0.296457	-0.217288	-0.161883	-0.142245	1.06902
0.815	-0.379854	-0.265289	-0.188514	-0.134648	-0.133279	1.5097
0.8175	-0.355255	-0.252723	-0.18751	-0.142254	-0.123048	0.890809
0.82	-0.306862	-0.210374	-0.143362	-0.0963735	-0.11337	0.995904
0.8225	-0.277425	-0.188128	-0.124757	-0.0802063	-0.104857	1.2112
0.825	-0.266721	-0.185805	-0.131743	-0.0941301	-0.0978838	0.606703
0.8275	-0.237954	-0.159181	-0.101968	-0.061702	-0.0925135	0.767255
0.83	-0.228003	-0.152969	-0.0986966	-0.0604793	-0.088253	0.939448
0.8325	-0.229241	-0.159008	-0.111601	-0.0785669	-0.0848588	0.438858
0.835	-0.211339	-0.141055	-0.0897504	-0.0535859	-0.0821749	0.669841
0.8375	-0.208919	-0.141171	-0.0927561	-0.0586821	-0.0796782	0.803356
0.84	-0.21114	-0.146985	-0.103991	-0.0740293	-0.0772795	0.382532
0.8425	-0.194985	-0.130616	-0.08388	-0.0509282	-0.0750199	0.641704
0.845	-0.19315	-0.131519	-0.0880997	-0.0575819	-0.0725948	0.716589
0.8475	-0.192533	-0.134234	-0.0952893	-0.0681527	-0.0701092	0.35218
0.85	-0.176367	-0.118173	-0.0759288	-0.0461368	-0.0677134	0.613686
0.8525	-0.174492	-0.119292	-0.080722	-0.0536438	-0.0651943	0.630279
0.855	-0.171837	-0.119645	-0.0846738	-0.0602991	-0.0627073	0.31737
0.8575	-0.156765	-0.104811	-0.0669528	-0.0402419	-0.0603881	0.572806
0.86	-0.15568	-0.106694	-0.0726485	-0.0487694	-0.0580242	0.542803
0.8625	-0.152157	-0.10569	-0.0743858	-0.0525542	-0.0557626	0.282026
0.865	-0.138919	-0.0926817	-0.0588624	-0.03499	-0.0536928	0.527637
0.8675	-0.138835	-0.0953942	-0.0653722	-0.0443344	-0.0515962	0.46266
0.87	-0.134867	-0.0934521	-0.0653959	-0.0458152	-0.0496148	0.252497
0.8725	-0.123487	-0.0822905	-0.0520954	-0.0307739	-0.0478022	0.484148
0.875	-0.12412	-0.0855314	-0.0590323	-0.040481	-0.045951	0.393054
0.8775	-0.119763	-0.0827829	-0.0575909	-0.0399951	-0.0442089	0.229533
0.88	-0.110031	-0.073298	-0.0463559	-0.0273277	-0.0426041	0.443135
0.8825	-0.111055	-0.0767497	-0.0533443	-0.0369748	-0.0409511	0.333094
0.885	-0.106358	-0.0733197	-0.0506775	-0.0348491	-0.039404	0.211324
0.8875	-0.0980971	-0.0653596	-0.041353	-0.024397	-0.0379689	0.403878
0.89	-0.0992977	-0.0688053	-0.0481272	-0.033679	-0.0364847	0.28127
0.8925	-0.0943723	-0.0648627	-0.044506	-0.0302619	-0.0351071	0.196268
0.895	-0.0874568	-0.0583061	-0.0369509	-0.0218685	-0.0338212	0.366081
0.8975	-0.0886994	-0.0616041	-0.0433301	-0.030573	-0.0324898	0.236615
0.9	-0.0836753	-0.0573244	-0.0390202	-0.0261996	-0.0312657	0.183462
0.9025	-0.0779859	-0.0520489	-0.0330831	-0.0196906	-0.0301149	0.329905
0.905	-0.0791728	-0.0550972	-0.0389376	-0.0276657	-0.0289237	0.198485
0.9075	-0.0741627	-0.0506351	-0.0341755	-0.0226351	-0.0278386	0.172354
0.91	-0.0695708	-0.0465067	-0.0296879	-0.0178151	-0.0268093	0.295598
0.9125	-0.0706255	-0.0492297	-0.0349266	-0.0249566	-0.0257453	0.166267
0.915	-0.0657212	-0.0447157	-0.0299157	-0.0195282	-0.0247841	0.162491
0.9175	-0.0620936	-0.0415946	-0.0267007	-0.0161913	-0.023863	0.263333
0.92	-0.0629606	-0.0439419	-0.0312678	-0.0224383	-0.0229136	0.139308
0.9225	-0.0582368	-0.0394853	-0.026181	-0.0168338	-0.0220623	0.153479
0.925	-0.0554428	-0.0372326	-0.0240609	-0.0147719	-0.0212374	0.233211
0.9275	-0.0560882	-0.0391779	-0.027933	-0.0201025	-0.0203911	0.116955
0.93	-0.0516051	-0.0348689	-0.0229147	-0.0145077	-0.019637	0.145007
0.9325	-0.0495207	-0.0333512	-0.0217171	-0.0135179	-0.0188979	0.205296
0.935	-0.0499288	-0.0348889	-0.0248981	-0.0179428	-0.0181442	0.0985888
0.9375	-0.0457331	-0.0307994	-0.0200651	-0.0125091	-0.0174762	0.136853
0.94	-0.044243	-0.0298916	-0.019627	-0.0123988	-0.0168136	0.179623
0.9425	-0.0444127	-0.0310318	-0.0221423	-0.0159541	-0.0161434	0.0836392
0.945	-0.0405381	-0.0272166	-0.0175858	-0.0108007	-0.0155514	0.128873
0.9475	-0.0395358	-0.0268026	-0.0177552	-0.0113898	-0.0149574	0.156198
0.95	-0.039477	-0.027568	-0.0196463	-0.0141314	-0.014362	0.0715843
0.9525	-0.0359445	-0.0240653	-0.015433	-0.00934661	-0.0138372	0.120979
0.955	-0.0353336	-0.0240396	-0.0160713	-0.0104706	-0.0133046	0.134994
0.9575	-0.0350644	-0.0244615	-0.0173916	-0.0124683	-0.0127763	0.0619481
0.96	-0.0318846	-0.0212956	-0.013567	-0.00811405	-0.0123107	0.113129
0.9625	-0.0315793	-0.021564	-0.0145504	-0.00962592	-0.0118332	0.115957
0.965	-0.0311237	-0.0216802	-0.0153612	-0.0109589	-0.0113651	0.0543058
0.9675	-0.0282974	-0.0188624	-0.0119516	-0.00707293	-0.0109517	0.105316
0.97	-0.0282224	-0.0193425	-0.0131715	-0.00884346	-0.0105237	0.0990053
0.9725	-0.0276079	-0.019194	-0.0135383	-0.00959578	-0.0101092	0.0482808
0.975	-0.0251278	-0.016725	-0.0105539	-0.00619538	-0.00974177	0.0975573
0.9775	-0.0252185	-0.0173459	-0.0119171	-0.00811398	-0.00935833	0.0840354
0.98	-0.0244745	-0.0169756	-0.0119073	-0.00837151	-0.00899173	0.0435445
0.9825	-0.0223273	-0.0148473	-0.00934474	-0.0054572	-0.00866482	0.0898898
0.985	-0.0225291	-0.0155495	-0.0107733	-0.0074311	-0.00832146	0.0709296
0.9875	-0.0216853	-0.0149998	-0.010453	-0.00727816	-0.00799747	0.039816
0.99	-0.0198519	-0.0131968	-0.00829778	-0.00483601	-0.0077063	0.0823599
0.9925	-0.0201197	-0.0139314	-0.00972775	-0.00678959	-0.00739905	0.0595547
0.995	-0.0192049	-0.0132432	-0.00916048	-0.00630694	-0.0071129	0.0368557
0.9975	-0.0176631	-0.011745	-0.00739019	-0.00431282	-0.00685327	0.0750188
1	-0.0179606	-0.0124731	-0.00877118	-0.00618654	-0.00657856	0.0497716


==> arxiv copy/tikz/curvature_test2/time_401/pert.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-0.517713	0.641538
0.1025	-0.517713	0.641538
0.105	-0.517713	0.641538
0.1075	-0.517713	0.641538
0.11	-0.517713	0.641538
0.1125	-0.517713	0.641538
0.115	-0.517713	0.641538
0.1175	-0.517713	0.641538
0.12	-0.517713	0.641538
0.1225	-0.517713	0.641538
0.125	0	0
0.1275	0	0
0.13	0	0
0.1325	0	0
0.135	0	0
0.1375	0	0
0.14	0	0
0.1425	0	0
0.145	0	0
0.1475	0	0
0.15	0	0
0.1525	0	0
0.155	0	0
0.1575	0	0
0.16	0	0
0.1625	0	0
0.165	0	0
0.1675	0	0
0.17	0	0
0.1725	0	0
0.175	0	0
0.1775	0	0
0.18	0	0
0.1825	0	0
0.185	0	0
0.1875	0	0
0.19	0	0
0.1925	0	0
0.195	0	0
0.1975	0	0
0.2	0	0
0.2025	0	0
0.205	0	0
0.2075	0	0
0.21	0	0
0.2125	0	0
0.215	0	0
0.2175	0	0
0.22	0	0
0.2225	0	0
0.225	0	0
0.2275	0	0
0.23	0	0
0.2325	0	0
0.235	0	0
0.2375	0	0
0.24	0	0
0.2425	0	0
0.245	0	0
0.2475	0	0
0.25	0	0
0.2525	0	0
0.255	0	0
0.2575	0	0
0.26	0	0
0.2625	0	0
0.265	0	0
0.2675	0	0
0.27	0	0
0.2725	0	0
0.275	0	0
0.2775	0	0
0.28	0	0
0.2825	0	0
0.285	0	0
0.2875	0	0
0.29	0	0
0.2925	0	0
0.295	0	0
0.2975	0	0
0.3	0	0
0.3025	0	0
0.305	0	0
0.3075	0	0
0.31	0	0
0.3125	0	0
0.315	0	0
0.3175	0	0
0.32	0	0
0.3225	0	0
0.325	0	0
0.3275	0	0
0.33	0	0
0.3325	0	0
0.335	0	0
0.3375	0	0
0.34	0	0
0.3425	0	0
0.345	0	0
0.3475	0	0
0.35	0	0
0.3525	0	0
0.355	0	0
0.3575	0	0
0.36	0	0
0.3625	0	0
0.365	0	0
0.3675	0	0
0.37	0	0
0.3725	0	0
0.375	0	0
0.3775	0	0
0.38	0	0
0.3825	0	0
0.385	0	0
0.3875	0	0
0.39	0	0
0.3925	0	0
0.395	0	0
0.3975	0	0
0.4	0	0
0.4025	0	0
0.405	0	0
0.4075	0	0
0.41	0	0
0.4125	0	0
0.415	0	0
0.4175	0	0
0.42	0	0
0.4225	0	0
0.425	0	0
0.4275	0	0
0.43	0	0
0.4325	-0.522133	0.739505
0.435	-0.522133	0.739505
0.4375	-0.522133	0.739505
0.44	-0.522133	0.739505
0.4425	-0.522133	0.739505
0.445	-0.522133	0.739505
0.4475	-0.522133	0.739505
0.45	-0.522133	0.739505
0.4525	-0.522133	0.739505
0.455	-0.522133	0.739505
0.4575	0	0
0.46	0	0
0.4625	0	0
0.465	0	0
0.4675	0	0
0.47	0	0
0.4725	0	0
0.475	0	0
0.4775	0	0
0.48	0	0
0.4825	0	0
0.485	0	0
0.4875	0	0
0.49	0	0
0.4925	0	0
0.495	0	0
0.4975	0	0
0.5	0	0
0.5025	0	0
0.505	0	0
0.5075	0	0
0.51	0	0
0.5125	0	0
0.515	0	0
0.5175	0	0
0.52	0	0
0.5225	0	0
0.525	0	0
0.5275	0	0
0.53	0	0
0.5325	0	0
0.535	0	0
0.5375	0	0
0.54	0	0
0.5425	0	0
0.545	0	0
0.5475	0	0
0.55	0	0
0.5525	0	0
0.555	0	0
0.5575	0	0
0.56	0	0
0.5625	0	0
0.565	0	0
0.5675	0	0
0.57	0	0
0.5725	0	0
0.575	0	0
0.5775	0	0
0.58	0	0
0.5825	0	0
0.585	0	0
0.5875	0	0
0.59	0	0
0.5925	0	0
0.595	0	0
0.5975	0	0
0.6	0	0
0.6025	0	0
0.605	0	0
0.6075	0	0
0.61	0	0
0.6125	0	0
0.615	0	0
0.6175	0	0
0.62	0	0
0.6225	0	0
0.625	0	0
0.6275	0	0
0.63	0	0
0.6325	0	0
0.635	0	0
0.6375	0	0
0.64	0	0
0.6425	0	0
0.645	0	0
0.6475	0	0
0.65	0	0
0.6525	0	0
0.655	0	0
0.6575	0	0
0.66	0	0
0.6625	0	0
0.665	0	0
0.6675	0	0
0.67	0	0
0.6725	0	0
0.675	0	0
0.6775	0	0
0.68	0	0
0.6825	0	0
0.685	0	0
0.6875	0	0
0.69	0	0
0.6925	0	0
0.695	0	0
0.6975	0	0
0.7	0	0
0.7025	0	0
0.705	0	0
0.7075	0	0
0.71	0	0
0.7125	0	0
0.715	0	0
0.7175	0	0
0.72	0	0
0.7225	0	0
0.725	0	0
0.7275	0	0
0.73	0	0
0.7325	0	0
0.735	0	0
0.7375	0	0
0.74	0	0
0.7425	0	0
0.745	0	0
0.7475	0	0
0.75	0	0
0.7525	0	0
0.755	0	0
0.7575	0	0
0.76	0	0
0.7625	0	0
0.765	-0.591389	-0.335209
0.7675	-0.591389	-0.335209
0.77	-0.591389	-0.335209
0.7725	-0.591389	-0.335209
0.775	-0.591389	-0.335209
0.7775	-0.591389	-0.335209
0.78	-0.591389	-0.335209
0.7825	-0.591389	-0.335209
0.785	-0.591389	-0.335209
0.7875	-0.591389	-0.335209
0.79	0	0
0.7925	0	0
0.795	0	0
0.7975	0	0
0.8	0	0
0.8025	0	0
0.805	0	0
0.8075	0	0
0.81	0	0
0.8125	0	0
0.815	0	0
0.8175	0	0
0.82	0	0
0.8225	0	0
0.825	0	0
0.8275	0	0
0.83	0	0
0.8325	0	0
0.835	0	0
0.8375	0	0
0.84	0	0
0.8425	0	0
0.845	0	0
0.8475	0	0
0.85	0	0
0.8525	0	0
0.855	0	0
0.8575	0	0
0.86	0	0
0.8625	0	0
0.865	0	0
0.8675	0	0
0.87	0	0
0.8725	0	0
0.875	0	0
0.8775	0	0
0.88	0	0
0.8825	0	0
0.885	0	0
0.8875	0	0
0.89	0	0
0.8925	0	0
0.895	0	0
0.8975	0	0
0.9	0	0
0.9025	0	0
0.905	0	0
0.9075	0	0
0.91	0	0
0.9125	0	0
0.915	0	0
0.9175	0	0
0.92	0	0
0.9225	0	0
0.925	0	0
0.9275	0	0
0.93	0	0
0.9325	0	0
0.935	0	0
0.9375	0	0
0.94	0	0
0.9425	0	0
0.945	0	0
0.9475	0	0
0.95	0	0
0.9525	0	0
0.955	0	0
0.9575	0	0
0.96	0	0
0.9625	0	0
0.965	0	0
0.9675	0	0
0.97	0	0
0.9725	0	0
0.975	0	0
0.9775	0	0
0.98	0	0
0.9825	0	0
0.985	0	0
0.9875	0	0
0.99	0	0
0.9925	0	0
0.995	0	0
0.9975	0	0
1	0	0


==> arxiv copy/tikz/move_up/time_401/KK_1.00e-06_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_u_1.000000e-05_fractional_Theta_adaptive_dt_u_diff_not_on_ref_full.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	2.17864e-06	0
0.1001	3.25644e-06	0.00677621
0.1002	4.49115e-06	0.00804147
0.1003	5.89964e-06	0.00944868
0.1004	7.49917e-06	0.0110129
0.1005	9.30695e-06	0.012749
0.1006	1.13398e-05	0.0146715
0.1007	1.36135e-05	0.0167941
0.1008	1.61426e-05	0.0191288
0.1009	1.894e-05	0.0216857
0.101	2.20167e-05	0.0244727
0.1011	2.53818e-05	0.0274952
0.1012	2.90424e-05	0.0307564
0.1013	3.30042e-05	0.0342569
0.1014	3.7271e-05	0.0379956
0.1015	4.18455e-05	0.0419693
0.1016	4.6729e-05	0.0461737
0.1017	5.19218e-05	0.0506028
0.1018	5.74235e-05	0.05525
0.1019	6.32326e-05	0.0601076
0.102	6.93473e-05	0.0651673
0.1021	7.57648e-05	0.0704206
0.1022	8.24821e-05	0.0758581
0.1023	8.94957e-05	0.0814705
0.1024	9.68016e-05	0.0872484
0.1025	0.000104396	0.093182
0.1026	0.000112273	0.0992616
0.1027	0.000120429	0.105478
0.1028	0.000128859	0.11182
0.1029	0.000137557	0.11828
0.103	0.000146519	0.124849
0.1031	0.000155739	0.131516
0.1032	0.000165211	0.138273
0.1033	0.00017493	0.145112
0.1034	0.00018489	0.152023
0.1035	0.000195085	0.158999
0.1036	0.00020551	0.166031
0.1037	0.000216158	0.173112
0.1038	0.000227023	0.180235
0.1039	0.000238101	0.187391
0.104	0.000249384	0.194575
0.1041	0.000260866	0.201779
0.1042	0.000272543	0.208997
0.1043	0.000284408	0.216223
0.1044	0.000296454	0.22345
0.1045	0.000308677	0.230674
0.1046	0.00032107	0.237889
0.1047	0.000333628	0.24509
0.1048	0.000346345	0.252272
0.1049	0.000359214	0.25943
0.105	0.000372232	0.266559
0.1051	0.00038539	0.273656
0.1052	0.000398685	0.280717
0.1053	0.000412111	0.287737
0.1054	0.000425661	0.294714
0.1055	0.000439332	0.301644
0.1056	0.000453117	0.308523
0.1057	0.000467012	0.315349
0.1058	0.00048101	0.322119
0.1059	0.000495108	0.32883
0.106	0.000509299	0.335481
0.1061	0.00052358	0.342068
0.1062	0.000537944	0.348589
0.1063	0.000552387	0.355043
0.1064	0.000566904	0.361428
0.1065	0.000581491	0.367742
0.1066	0.000596143	0.373983
0.1067	0.000610856	0.380151
0.1068	0.000625624	0.386243
0.1069	0.000640444	0.392259
0.107	0.000655311	0.398198
0.1071	0.000670221	0.404058
0.1072	0.00068517	0.40984
0.1073	0.000700153	0.415541
0.1074	0.000715167	0.421162
0.1075	0.000730208	0.426702
0.1076	0.000745271	0.43216
0.1077	0.000760354	0.437536
0.1078	0.000775451	0.442831
0.1079	0.000790561	0.448043
0.108	0.000805678	0.453172
0.1081	0.000820801	0.458219
0.1082	0.000835924	0.463184
0.1083	0.000851046	0.468066
0.1084	0.000866162	0.472865
0.1085	0.00088127	0.477583
0.1086	0.000896366	0.482219
0.1087	0.000911448	0.486773
0.1088	0.000926512	0.491245
0.1089	0.000941556	0.495637
0.109	0.000956577	0.499948
0.1091	0.000971571	0.50418
0.1092	0.000986537	0.508331
0.1093	0.00100147	0.512404
0.1094	0.00101637	0.516398
0.1095	0.00103124	0.520315
0.1096	0.00104606	0.524154
0.1097	0.00106085	0.527917
0.1098	0.00107559	0.531604
0.1099	0.00109029	0.535216
0.11	0.00110494	0.538753
0.1101	0.00111954	0.542217
0.1102	0.00113409	0.545607
0.1103	0.00114858	0.548926
0.1104	0.00116302	0.552173
0.1105	0.0011774	0.55535
0.1106	0.00119173	0.558457
0.1107	0.00120599	0.561495
0.1108	0.00122019	0.564466
0.1109	0.00123432	0.567369
0.111	0.0012484	0.570206
0.1111	0.0012624	0.572978
0.1112	0.00127634	0.575685
0.1113	0.0012902	0.578329
0.1114	0.001304	0.580909
0.1115	0.00131772	0.583429
0.1116	0.00133137	0.585887
0.1117	0.00134495	0.588285
0.1118	0.00135845	0.590624
0.1119	0.00137187	0.592905
0.112	0.00138521	0.595129
0.1121	0.00139848	0.597296
0.1122	0.00141167	0.599407
0.1123	0.00142477	0.601465
0.1124	0.0014378	0.603468
0.1125	0.00145074	0.605419
0.1126	0.0014636	0.607317
0.1127	0.00147637	0.609165
0.1128	0.00148907	0.610962
0.1129	0.00150167	0.61271
0.113	0.00151419	0.61441
0.1131	0.00152663	0.616062
0.1132	0.00153898	0.617667
0.1133	0.00155124	0.619227
0.1134	0.00156341	0.620741
0.1135	0.00157549	0.622212
0.1136	0.00158749	0.623639
0.1137	0.0015994	0.625023
0.1138	0.00161122	0.626366
0.1139	0.00162295	0.627668
0.114	0.00163459	0.628929
0.1141	0.00164614	0.630152
0.1142	0.0016576	0.631335
0.1143	0.00166897	0.632482
0.1144	0.00168025	0.633591
0.1145	0.00169143	0.634663
0.1146	0.00170253	0.635701
0.1147	0.00171354	0.636703
0.1148	0.00172446	0.637671
0.1149	0.00173528	0.638606
0.115	0.00174602	0.639509
0.1151	0.00175666	0.640379
0.1152	0.00176721	0.641219
0.1153	0.00177768	0.642027
0.1154	0.00178805	0.642806
0.1155	0.00179833	0.643555
0.1156	0.00180852	0.644276
0.1157	0.00181862	0.644969
0.1158	0.00182864	0.645635
0.1159	0.00183856	0.646274
0.116	0.00184839	0.646887
0.1161	0.00185813	0.647474
0.1162	0.00186778	0.648037
0.1163	0.00187735	0.648575
0.1164	0.00188682	0.649089
0.1165	0.00189621	0.649581
0.1166	0.00190551	0.650049
0.1167	0.00191472	0.650496
0.1168	0.00192385	0.650921
0.1169	0.00193288	0.651325
0.117	0.00194183	0.651709
0.1171	0.0019507	0.652073
0.1172	0.00195948	0.652417
0.1173	0.00196817	0.652743
0.1174	0.00197678	0.653049
0.1175	0.0019853	0.653338
0.1176	0.00199373	0.653609
0.1177	0.00200209	0.653858
0.1178	0.00201036	0.654084
0.1179	0.00201854	0.654287
0.118	0.00202665	0.654468
0.1181	0.00203467	0.654627
0.1182	0.00204261	0.654765
0.1183	0.00205047	0.654882
0.1184	0.00205825	0.654979
0.1185	0.00206594	0.655056
0.1186	0.00207356	0.655114
0.1187	0.0020811	0.655153
0.1188	0.00208856	0.655172
0.1189	0.00209593	0.655173
0.119	0.00210323	0.655154
0.1191	0.00211044	0.655114
0.1192	0.00211757	0.655052
0.1193	0.00212461	0.654965
0.1194	0.00213156	0.65485
0.1195	0.00213842	0.654704
0.1196	0.00214517	0.654522
0.1197	0.00215182	0.654299
0.1198	0.00215836	0.654029
0.1199	0.00216478	0.653705
0.12	0.00217107	0.65332
0.1201	0.00217723	0.652867
0.1202	0.00218325	0.652342
0.1203	0.00218911	0.65174
0.1204	0.00219481	0.65105
0.1205	0.00220034	0.650265
0.1206	0.00220569	0.649375
0.1207	0.00221084	0.648371
0.1208	0.00221579	0.647244
0.1209	0.00222053	0.645985
0.121	0.00222504	0.644585
0.1211	0.00222931	0.643035
0.1212	0.00223334	0.641326
0.1213	0.00223711	0.63945
0.1214	0.00224061	0.637399
0.1215	0.00224383	0.635167
0.1216	0.00224676	0.632747
0.1217	0.0022494	0.630134
0.1218	0.00225173	0.627322
0.1219	0.00225375	0.624309
0.122	0.00225545	0.621093
0.1221	0.00225683	0.617672
0.1222	0.00225788	0.614046
0.1223	0.0022586	0.610215
0.1224	0.00225898	0.606182
0.1225	0.00225903	0.601948
0.1226	0.00225874	0.597519
0.1227	0.00225812	0.592897
0.1228	0.00225715	0.588087
0.1229	0.00225585	0.583096
0.123	0.00225421	0.577929
0.1231	0.00225224	0.572593
0.1232	0.00224994	0.567094
0.1233	0.00224731	0.56144
0.1234	0.00224435	0.555639
0.1235	0.00224107	0.549697
0.1236	0.00223747	0.543622
0.1237	0.00223356	0.537423
0.1238	0.00222935	0.531108
0.1239	0.00222482	0.524683
0.124	0.00222	0.518158
0.1241	0.00221488	0.511539
0.1242	0.00220947	0.504835
0.1243	0.00220378	0.498054
0.1244	0.00219781	0.491202
0.1245	0.00219157	0.484288
0.1246	0.00218507	0.477317
0.1247	0.0021783	0.470299
0.1248	0.00217127	0.463238
0.1249	0.002164	0.456142
0.125	0.00215648	0.449017
0.1251	0.00214873	0.44187
0.1252	0.00214074	0.434707
0.1253	0.00213253	0.427532
0.1254	0.0021241	0.420352
0.1255	0.00211546	0.413173
0.1256	0.0021066	0.405999
0.1257	0.00209755	0.398835
0.1258	0.0020883	0.391686
0.1259	0.00207886	0.384557
0.126	0.00206924	0.377452
0.1261	0.00205944	0.370374
0.1262	0.00204947	0.363329
0.1263	0.00203933	0.356319
0.1264	0.00202903	0.349348
0.1265	0.00201857	0.342419
0.1266	0.00200797	0.335536
0.1267	0.00199722	0.328702
0.1268	0.00198633	0.321918
0.1269	0.00197531	0.315189
0.127	0.00196416	0.308516
0.1271	0.00195289	0.301902
0.1272	0.00194149	0.295349
0.1273	0.00192999	0.288859
0.1274	0.00191838	0.282433
0.1275	0.00190666	0.276074
0.1276	0.00189485	0.269784
0.1277	0.00188295	0.263562
0.1278	0.00187095	0.257412
0.1279	0.00185888	0.251334
0.128	0.00184672	0.245329
0.1281	0.00183449	0.239399
0.1282	0.00182219	0.233544
0.1283	0.00180982	0.227765
0.1284	0.00179739	0.222062
0.1285	0.0017849	0.216437
0.1286	0.00177236	0.210891
0.1287	0.00175977	0.205422
0.1288	0.00174714	0.200032
0.1289	0.00173446	0.194722
0.129	0.00172175	0.189491
0.1291	0.001709	0.184339
0.1292	0.00169622	0.179267
0.1293	0.00168342	0.174274
0.1294	0.00167059	0.169361
0.1295	0.00165774	0.164528
0.1296	0.00164488	0.159773
0.1297	0.001632	0.155098
0.1298	0.00161911	0.150502
0.1299	0.00160622	0.145985
0.13	0.00159332	0.141545
0.1301	0.00158042	0.137184
0.1302	0.00156752	0.1329
0.1303	0.00155463	0.128693
0.1304	0.00154174	0.124563
0.1305	0.00152887	0.120508
0.1306	0.00151601	0.116529
0.1307	0.00150316	0.112625
0.1308	0.00149033	0.108796
0.1309	0.00147752	0.10504
0.131	0.00146474	0.101357
0.1311	0.00145198	0.0977464
0.1312	0.00143925	0.0942076
0.1313	0.00142654	0.0907397
0.1314	0.00141387	0.087342
0.1315	0.00140123	0.0840138
0.1316	0.00138863	0.0807544
0.1317	0.00137606	0.0775629
0.1318	0.00136354	0.0744387
0.1319	0.00135105	0.0713808
0.132	0.00133861	0.0683885
0.1321	0.00132621	0.0654609
0.1322	0.00131386	0.0625974
0.1323	0.00130156	0.059797
0.1324	0.00128931	0.0570588
0.1325	0.00127711	0.0543822
0.1326	0.00126496	0.0517661
0.1327	0.00125286	0.0492098
0.1328	0.00124082	0.0467124
0.1329	0.00122883	0.0442731
0.133	0.00121691	0.041891
0.1331	0.00120504	0.0395653
0.1332	0.00119323	0.0372952
0.1333	0.00118148	0.0350798
0.1334	0.00116979	0.0329183
0.1335	0.00115817	0.0308097
0.1336	0.00114661	0.0287534
0.1337	0.00113512	0.0267483
0.1338	0.00112369	0.0247938
0.1339	0.00111233	0.0228889
0.134	0.00110104	0.0210329
0.1341	0.00108981	0.0192249
0.1342	0.00107866	0.0174641
0.1343	0.00106757	0.0157497
0.1344	0.00105655	0.0140808
0.1345	0.00104561	0.0124568
0.1346	0.00103474	0.0108767
0.1347	0.00102393	0.00933981
0.1348	0.00101321	0.00784535
0.1349	0.00100255	0.00639254
0.135	0.000991968	0.0049806
0.1351	0.000981459	0.00360877
0.1352	0.000971026	0.00227622
0.1353	0.000960666	0.000982281
0.1354	0.000950383	-0.000273772
0.1355	0.000940174	-0.00149267
0.1356	0.000930041	-0.00267514
0.1357	0.000919984	-0.00382189
0.1358	0.000910003	-0.00493362
0.1359	0.000900099	-0.00601104
0.136	0.000890271	-0.00705482
0.1361	0.00088052	-0.00806566
0.1362	0.000870846	-0.00904422
0.1363	0.000861248	-0.00999117
0.1364	0.000851728	-0.0109071
0.1365	0.000842285	-0.0117928
0.1366	0.000832919	-0.0126488
0.1367	0.00082363	-0.0134757
0.1368	0.000814418	-0.0142742
0.1369	0.000805283	-0.0150449
0.137	0.000796226	-0.0157884
0.1371	0.000787245	-0.0165052
0.1372	0.000778342	-0.017196
0.1373	0.000769515	-0.0178613
0.1374	0.000760765	-0.0185017
0.1375	0.000752092	-0.0191178
0.1376	0.000743496	-0.01971
0.1377	0.000734975	-0.0202791
0.1378	0.000726531	-0.0208255
0.1379	0.000718163	-0.0213497
0.138	0.000709871	-0.0218522
0.1381	0.000701655	-0.0223335
0.1382	0.000693514	-0.0227942
0.1383	0.000685448	-0.0232346
0.1384	0.000677457	-0.0236553
0.1385	0.00066954	-0.0240568
0.1386	0.000661699	-0.0244396
0.1387	0.000653931	-0.024804
0.1388	0.000646237	-0.0251506
0.1389	0.000638616	-0.0254797
0.139	0.000631069	-0.0257919
0.1391	0.000623595	-0.0260874
0.1392	0.000616194	-0.0263669
0.1393	0.000608864	-0.0266306
0.1394	0.000601607	-0.026879
0.1395	0.000594421	-0.0271125
0.1396	0.000587306	-0.0273314
0.1397	0.000580262	-0.0275361
0.1398	0.000573289	-0.0277271
0.1399	0.000566385	-0.0279046
0.14	0.000559552	-0.0280691
0.1401	0.000552787	-0.0282209
0.1402	0.000546091	-0.0283604
0.1403	0.000539464	-0.0284879
0.1404	0.000532905	-0.0286037
0.1405	0.000526414	-0.0287081
0.1406	0.00051999	-0.0288015
0.1407	0.000513632	-0.0288841
0.1408	0.000507341	-0.0289563
0.1409	0.000501116	-0.0290184
0.141	0.000494956	-0.0290707
0.1411	0.000488862	-0.0291134
0.1412	0.000482832	-0.0291469
0.1413	0.000476866	-0.0291713
0.1414	0.000470964	-0.0291871
0.1415	0.000465126	-0.0291944
0.1416	0.00045935	-0.0291935
0.1417	0.000453636	-0.0291847
0.1418	0.000447985	-0.0291682
0.1419	0.000442394	-0.0291443
0.142	0.000436865	-0.0291131
0.1421	0.000431397	-0.029075
0.1422	0.000425988	-0.0290301
0.1423	0.000420639	-0.0289787
0.1424	0.000415349	-0.028921
0.1425	0.000410117	-0.0288573
0.1426	0.000404944	-0.0287876
0.1427	0.000399828	-0.0287124
0.1428	0.00039477	-0.0286316
0.1429	0.000389768	-0.0285456
0.143	0.000384823	-0.0284545
0.1431	0.000379933	-0.0283584
0.1432	0.000375099	-0.0282576
0.1433	0.00037032	-0.0281523
0.1434	0.000365595	-0.0280426
0.1435	0.000360924	-0.0279286
0.1436	0.000356306	-0.0278106
0.1437	0.000351741	-0.0276888
0.1438	0.000347229	-0.0275631
0.1439	0.000342769	-0.0274339
0.144	0.000338361	-0.0273013
0.1441	0.000334003	-0.0271654
0.1442	0.000329696	-0.0270263
0.1443	0.00032544	-0.0268842
0.1444	0.000321233	-0.0267393
0.1445	0.000317075	-0.0265916
0.1446	0.000312966	-0.0264413
0.1447	0.000308905	-0.0262885
0.1448	0.000304893	-0.0261333
0.1449	0.000300927	-0.0259759
0.145	0.000297009	-0.0258163
0.1451	0.000293137	-0.0256548
0.1452	0.000289311	-0.0254914
0.1453	0.000285531	-0.0253262
0.1454	0.000281795	-0.0251593
0.1455	0.000278105	-0.0249908
0.1456	0.000274459	-0.0248208
0.1457	0.000270856	-0.0246493
0.1458	0.000267297	-0.0244766
0.1459	0.000263781	-0.0243026
0.146	0.000260308	-0.0241276
0.1461	0.000256877	-0.0239514
0.1462	0.000253487	-0.0237743
0.1463	0.000250138	-0.0235963
0.1464	0.000246831	-0.0234175
0.1465	0.000243564	-0.0232379
0.1466	0.000240336	-0.0230577
0.1467	0.000237149	-0.0228769
0.1468	0.000234	-0.0226956
0.1469	0.00023089	-0.0225138
0.147	0.000227819	-0.0223316
0.1471	0.000224785	-0.0221492
0.1472	0.000221789	-0.0219664
0.1473	0.00021883	-0.0217835
0.1474	0.000215908	-0.0216004
0.1475	0.000213022	-0.0214172
0.1476	0.000210172	-0.021234
0.1477	0.000207358	-0.0210509
0.1478	0.000204578	-0.0208679
0.1479	0.000201834	-0.020685
0.148	0.000199124	-0.0205023
0.1481	0.000196448	-0.0203198
0.1482	0.000193805	-0.0201375
0.1483	0.000191196	-0.0199555
0.1484	0.00018862	-0.0197739
0.1485	0.000186076	-0.0195927
0.1486	0.000183565	-0.0194118
0.1487	0.000181085	-0.0192315
0.1488	0.000178637	-0.0190516
0.1489	0.00017622	-0.0188723
0.149	0.000173833	-0.0186935
0.1491	0.000171477	-0.0185153
0.1492	0.000169151	-0.0183377
0.1493	0.000166855	-0.0181608
0.1494	0.000164589	-0.0179846
0.1495	0.000162351	-0.0178091
0.1496	0.000160142	-0.0176343
0.1497	0.000157961	-0.0174603
0.1498	0.000155809	-0.0172871
0.1499	0.000153684	-0.0171147
0.15	0.000151587	-0.0169431
0.1501	0.000149516	-0.0167724
0.1502	0.000147473	-0.0166026
0.1503	0.000145456	-0.0164337
0.1504	0.000143465	-0.0162658
0.1505	0.000141499	-0.0160988
0.1506	0.00013956	-0.0159327
0.1507	0.000137646	-0.0157676
0.1508	0.000135756	-0.0156034
0.1509	0.000133891	-0.0154403
0.151	0.000132051	-0.0152781
0.1511	0.000130235	-0.015117
0.1512	0.000128442	-0.0149569
0.1513	0.000126673	-0.0147979
0.1514	0.000124927	-0.0146399
0.1515	0.000123205	-0.014483
0.1516	0.000121504	-0.0143271
0.1517	0.000119826	-0.0141723
0.1518	0.000118171	-0.0140187
0.1519	0.000116537	-0.0138661
0.152	0.000114925	-0.0137146
0.1521	0.000113334	-0.0135643
0.1522	0.000111764	-0.013415
0.1523	0.000110215	-0.0132669
0.1524	0.000108686	-0.0131199
0.1525	0.000107178	-0.0129741
0.1526	0.000105689	-0.0128294
0.1527	0.000104221	-0.0126859
0.1528	0.000102772	-0.0125436
0.1529	0.000101342	-0.0124024
0.153	9.99317e-05	-0.0122624
0.1531	9.854e-05	-0.0121235
0.1532	9.71669e-05	-0.0119858
0.1533	9.58122e-05	-0.0118492
0.1534	9.44756e-05	-0.0117138
0.1535	9.31569e-05	-0.0115795
0.1536	9.18559e-05	-0.0114464
0.1537	9.05724e-05	-0.0113145
0.1538	8.93061e-05	-0.0111837
0.1539	8.80569e-05	-0.0110541
0.154	8.68245e-05	-0.0109256
0.1541	8.56088e-05	-0.0107982
0.1542	8.44094e-05	-0.0106721
0.1543	8.32262e-05	-0.010547
0.1544	8.2059e-05	-0.0104231
0.1545	8.09076e-05	-0.0103004
0.1546	7.97718e-05	-0.0101788
0.1547	7.86514e-05	-0.0100583
0.1548	7.75461e-05	-0.00993899
0.1549	7.64559e-05	-0.00982079
0.155	7.53805e-05	-0.00970372
0.1551	7.43196e-05	-0.00958777
0.1552	7.32731e-05	-0.00947303
0.1553	7.22409e-05	-0.00935941
0.1554	7.12227e-05	-0.0092469
0.1555	7.02185e-05	-0.00913549
0.1556	6.92279e-05	-0.00902518
0.1557	6.82509e-05	-0.00891597
0.1558	6.72872e-05	-0.00880784
0.1559	6.63367e-05	-0.0087008
0.156	6.53992e-05	-0.00859483
0.1561	6.44745e-05	-0.00848994
0.1562	6.35625e-05	-0.00838612
0.1563	6.2663e-05	-0.00828336
0.1564	6.17759e-05	-0.00818165
0.1565	6.0901e-05	-0.008081
0.1566	6.0038e-05	-0.00798139
0.1567	5.9187e-05	-0.00788282
0.1568	5.83476e-05	-0.00778528
0.1569	5.75199e-05	-0.00768876
0.157	5.67035e-05	-0.00759327
0.1571	5.58984e-05	-0.00749878
0.1572	5.51044e-05	-0.00740531
0.1573	5.43214e-05	-0.00731283
0.1574	5.35492e-05	-0.00722134
0.1575	5.27877e-05	-0.00713085
0.1576	5.20366e-05	-0.00704133
0.1577	5.12959e-05	-0.00695287
0.1578	5.05655e-05	-0.00686538
0.1579	4.98452e-05	-0.00677884
0.158	4.91349e-05	-0.00669326
0.1581	4.84345e-05	-0.00660861
0.1582	4.77438e-05	-0.0065249
0.1583	4.70627e-05	-0.00644211
0.1584	4.63911e-05	-0.00636025
0.1585	4.57288e-05	-0.0062793
0.1586	4.50757e-05	-0.00619925
0.1587	4.44318e-05	-0.0061201
0.1588	4.37968e-05	-0.00604185
0.1589	4.31706e-05	-0.00596447
0.159	4.25532e-05	-0.00588798
0.1591	4.19445e-05	-0.00581235
0.1592	4.13442e-05	-0.00573759
0.1593	4.07523e-05	-0.00566368
0.1594	4.01687e-05	-0.00559062
0.1595	3.95933e-05	-0.0055184
0.1596	3.90259e-05	-0.00544701
0.1597	3.84665e-05	-0.00537645
0.1598	3.79149e-05	-0.0053067
0.1599	3.73711e-05	-0.00523777
0.16	3.68348e-05	-0.00516964
0.1601	3.63061e-05	-0.00510231
0.1602	3.57847e-05	-0.00503586
0.1603	3.52707e-05	-0.00497019
0.1604	3.47639e-05	-0.00490529
0.1605	3.42643e-05	-0.00484116
0.1606	3.37716e-05	-0.00477779
0.1607	3.32859e-05	-0.00471516
0.1608	3.28071e-05	-0.00465328
0.1609	3.2335e-05	-0.00459213
0.161	3.18695e-05	-0.00453172
0.1611	3.14107e-05	-0.00447203
0.1612	3.09583e-05	-0.00441305
0.1613	3.05123e-05	-0.00435478
0.1614	3.00725e-05	-0.00429721
0.1615	2.9639e-05	-0.00424034
0.1616	2.92117e-05	-0.00418415
0.1617	2.87904e-05	-0.00412865
0.1618	2.8375e-05	-0.00407382
0.1619	2.79655e-05	-0.00401966
0.162	2.75619e-05	-0.00396615
0.1621	2.71639e-05	-0.0039133
0.1622	2.67716e-05	-0.0038611
0.1623	2.63849e-05	-0.00380954
0.1624	2.60036e-05	-0.00375861
0.1625	2.56278e-05	-0.00370831
0.1626	2.52572e-05	-0.00365863
0.1627	2.48919e-05	-0.00360966
0.1628	2.45318e-05	-0.00356129
0.1629	2.41768e-05	-0.00351352
0.163	2.38269e-05	-0.00346635
0.1631	2.34819e-05	-0.00341975
0.1632	2.31418e-05	-0.00337374
0.1633	2.28066e-05	-0.0033283
0.1634	2.24762e-05	-0.00328343
0.1635	2.21505e-05	-0.00323912
0.1636	2.18294e-05	-0.00319537
0.1637	2.15129e-05	-0.00315216
0.1638	2.12009e-05	-0.0031095
0.1639	2.08934e-05	-0.00306737
0.164	2.05903e-05	-0.00302578
0.1641	2.02915e-05	-0.00298471
0.1642	1.9997e-05	-0.00294416
0.1643	1.97066e-05	-0.00290413
0.1644	1.94205e-05	-0.0028646
0.1645	1.91384e-05	-0.00282557
0.1646	1.88604e-05	-0.00278705
0.1647	1.85863e-05	-0.00274901
0.1648	1.83162e-05	-0.00271146
0.1649	1.805e-05	-0.00267439
0.165	1.77875e-05	-0.00263779
0.1651	1.75288e-05	-0.00260166
0.1652	1.72738e-05	-0.00256609
0.1653	1.70224e-05	-0.00253098
0.1654	1.67746e-05	-0.00249631
0.1655	1.65304e-05	-0.00246209
0.1656	1.62897e-05	-0.00242832
0.1657	1.60525e-05	-0.00239497
0.1658	1.58187e-05	-0.00236206
0.1659	1.55882e-05	-0.00232957
0.166	1.5361e-05	-0.0022975
0.1661	1.51372e-05	-0.00226585
0.1662	1.49165e-05	-0.00223461
0.1663	1.4699e-05	-0.00220377
0.1664	1.44847e-05	-0.00217334
0.1665	1.42734e-05	-0.0021433
0.1666	1.40652e-05	-0.00211365
0.1667	1.386e-05	-0.00208439
0.1668	1.36577e-05	-0.00205551
0.1669	1.34584e-05	-0.00202701
0.167	1.32619e-05	-0.00199888
0.1671	1.30683e-05	-0.00197113
0.1672	1.28775e-05	-0.00194373
0.1673	1.26894e-05	-0.0019167
0.1674	1.25041e-05	-0.00189002
0.1675	1.23214e-05	-0.00186369
0.1676	1.21413e-05	-0.00183771
0.1677	1.19638e-05	-0.00181217
0.1678	1.17888e-05	-0.00178696
0.1679	1.16164e-05	-0.00176209
0.168	1.14465e-05	-0.00173754
0.1681	1.12791e-05	-0.00171331
0.1682	1.1114e-05	-0.00168941
0.1683	1.09514e-05	-0.00166582
0.1684	1.07911e-05	-0.00164254
0.1685	1.06331e-05	-0.00161958
0.1686	1.04775e-05	-0.00159691
0.1687	1.03241e-05	-0.00157455
0.1688	1.01729e-05	-0.00155249
0.1689	1.00239e-05	-0.00153072
0.169	9.87706e-06	-0.00150923
0.1691	9.73236e-06	-0.00148804
0.1692	9.58976e-06	-0.00146713
0.1693	9.44924e-06	-0.00144649
0.1694	9.31075e-06	-0.00142614
0.1695	9.17428e-06	-0.00140605
0.1696	9.0398e-06	-0.00138624
0.1697	8.90727e-06	-0.00136669
0.1698	8.77666e-06	-0.0013474
0.1699	8.64796e-06	-0.00132837
0.17	8.52113e-06	-0.0013096
0.1701	8.39607e-06	-0.00129108
0.1702	8.27283e-06	-0.0012729
0.1703	8.15138e-06	-0.00125496
0.1704	8.0317e-06	-0.00123727
0.1705	7.91377e-06	-0.00121981
0.1706	7.79755e-06	-0.00120259
0.1707	7.68303e-06	-0.0011856
0.1708	7.57018e-06	-0.00116883
0.1709	7.45897e-06	-0.00115229
0.171	7.34938e-06	-0.00113598
0.1711	7.2414e-06	-0.00111988
0.1712	7.13499e-06	-0.00110401
0.1713	7.03013e-06	-0.00108834
0.1714	6.9268e-06	-0.00107289
0.1715	6.82498e-06	-0.00105765
0.1716	6.72465e-06	-0.00104261
0.1717	6.62579e-06	-0.00102778
0.1718	6.52837e-06	-0.00101315
0.1719	6.43237e-06	-0.000998713
0.172	6.33778e-06	-0.000984476
0.1721	6.24457e-06	-0.000970432
0.1722	6.15273e-06	-0.000956579
0.1723	6.06223e-06	-0.000942915
0.1724	5.97305e-06	-0.000929436
0.1725	5.88519e-06	-0.000916142
0.1726	5.79852e-06	-0.000903028
0.1727	5.71313e-06	-0.000890186
0.1728	5.62899e-06	-0.000877518
0.1729	5.54608e-06	-0.000865021
0.173	5.46439e-06	-0.000852694
0.1731	5.38389e-06	-0.000840534
0.1732	5.30457e-06	-0.000828539
0.1733	5.22641e-06	-0.000816707
0.1734	5.1494e-06	-0.000805035
0.1735	5.07352e-06	-0.000793522
0.1736	4.99876e-06	-0.000782166
0.1737	4.92509e-06	-0.000770965
0.1738	4.8525e-06	-0.000759916
0.1739	4.78097e-06	-0.000749018
0.174	4.7105e-06	-0.000738268
0.1741	4.64106e-06	-0.000727666
0.1742	4.57265e-06	-0.000717208
0.1743	4.50523e-06	-0.000706893
0.1744	4.43881e-06	-0.000696719
0.1745	4.37337e-06	-0.000686685
0.1746	4.30889e-06	-0.000676788
0.1747	4.24535e-06	-0.000667027
0.1748	4.18275e-06	-0.0006574
0.1749	4.12108e-06	-0.000647905
0.175	4.06031e-06	-0.00063854
0.1751	4.00035e-06	-0.000629304
0.1752	3.94128e-06	-0.000620287
0.1753	3.88308e-06	-0.000611393
0.1754	3.82574e-06	-0.000602619
0.1755	3.76924e-06	-0.000593965
0.1756	3.71357e-06	-0.000585429
0.1757	3.65872e-06	-0.000577009
0.1758	3.60468e-06	-0.000568703
0.1759	3.55144e-06	-0.000560511
0.176	3.49898e-06	-0.000552431
0.1761	3.44729e-06	-0.000544461
0.1762	3.39637e-06	-0.000536599
0.1763	3.3462e-06	-0.000528845
0.1764	3.29677e-06	-0.000521197
0.1765	3.24806e-06	-0.000513654
0.1766	3.20008e-06	-0.000506214
0.1767	3.15281e-06	-0.000498876
0.1768	3.10623e-06	-0.000491639
0.1769	3.06034e-06	-0.0004845
0.177	3.01513e-06	-0.00047746
0.1771	2.97059e-06	-0.000470516
0.1772	2.92671e-06	-0.000463668
0.1773	2.88347e-06	-0.000456914
0.1774	2.84088e-06	-0.000450253
0.1775	2.79891e-06	-0.000443684
0.1776	2.75749e-06	-0.000437205
0.1777	2.71668e-06	-0.000430907
0.1778	2.67648e-06	-0.000424694
0.1779	2.63687e-06	-0.000418566
0.178	2.59784e-06	-0.00041252
0.1781	2.5594e-06	-0.000406557
0.1782	2.52152e-06	-0.000400674
0.1783	2.4842e-06	-0.000394872
0.1784	2.44743e-06	-0.000389147
0.1785	2.41121e-06	-0.000383501
0.1786	2.37553e-06	-0.000377932
0.1787	2.34038e-06	-0.000372438
0.1788	2.30574e-06	-0.000367019
0.1789	2.27162e-06	-0.000361673
0.179	2.23801e-06	-0.000356401
0.1791	2.20489e-06	-0.0003512
0.1792	2.17227e-06	-0.00034607
0.1793	2.14013e-06	-0.000341011
0.1794	2.10847e-06	-0.00033602
0.1795	2.07727e-06	-0.000331097
0.1796	2.04654e-06	-0.000326242
0.1797	2.01627e-06	-0.000321453
0.1798	1.98645e-06	-0.00031673
0.1799	1.95707e-06	-0.000312072
0.18	1.92813e-06	-0.000307477
0.1801	1.89954e-06	-0.000302945
0.1802	1.87138e-06	-0.000298567
0.1803	1.84364e-06	-0.000294248
0.1804	1.8163e-06	-0.000289986
0.1805	1.78938e-06	-0.000285781
0.1806	1.76285e-06	-0.000281633
0.1807	1.73672e-06	-0.00027754
0.1808	1.71098e-06	-0.000273501
0.1809	1.68562e-06	-0.000269517
0.181	1.66063e-06	-0.000265587
0.1811	1.63602e-06	-0.000261709
0.1812	1.61178e-06	-0.000257883
0.1813	1.5879e-06	-0.000254108
0.1814	1.56437e-06	-0.000250384
0.1815	1.54119e-06	-0.00024671
0.1816	1.51836e-06	-0.000243086
0.1817	1.49587e-06	-0.00023951
0.1818	1.47372e-06	-0.000235983
0.1819	1.4519e-06	-0.000232503
0.182	1.4304e-06	-0.00022907
0.1821	1.40922e-06	-0.000225683
0.1822	1.38836e-06	-0.000222342
0.1823	1.36782e-06	-0.000219046
0.1824	1.34758e-06	-0.000215795
0.1825	1.32764e-06	-0.000212588
0.1826	1.30792e-06	-0.000209424
0.1827	1.2885e-06	-0.000206394
0.1828	1.26937e-06	-0.000203404
0.1829	1.25053e-06	-0.000200453
0.183	1.23196e-06	-0.00019754
0.1831	1.21367e-06	-0.000194665
0.1832	1.19566e-06	-0.000191828
0.1833	1.17792e-06	-0.000189028
0.1834	1.16044e-06	-0.000186264
0.1835	1.14322e-06	-0.000183537
0.1836	1.12626e-06	-0.000180845
0.1837	1.10956e-06	-0.000178188
0.1838	1.0931e-06	-0.000175566
0.1839	1.07689e-06	-0.000172979
0.184	1.06093e-06	-0.000170425
0.1841	1.0452e-06	-0.000167905
0.1842	1.02972e-06	-0.000165418
0.1843	1.01446e-06	-0.000162963
0.1844	9.99432e-07	-0.000160541
0.1845	9.84631e-07	-0.000158151
0.1846	9.70052e-07	-0.000155792
0.1847	9.55693e-07	-0.000153465
0.1848	9.4155e-07	-0.000151168
0.1849	9.2762e-07	-0.000148901
0.185	9.139e-07	-0.000146664
0.1851	9.00311e-07	-0.000144457
0.1852	8.86924e-07	-0.000142371
0.1853	8.73739e-07	0
0.1854	8.60752e-07	0
0.1875	6.16376e-07	0
0.19	3.98808e-07	0
0.1925	2.31792e-07	0
0.195	1.01646e-07	0
0.1975	-7.19461e-10	0
0.2	-7.99697e-08	0
0.2025	-1.41772e-07	0
0.205	-1.89934e-07	0
0.2075	-2.27431e-07	0
0.21	-2.56589e-07	0
0.2125	-2.79228e-07	0
0.215	-2.96771e-07	0
0.2175	-3.10329e-07	0
0.22	-3.20773e-07	0
0.2225	-3.28781e-07	0
0.225	-3.34886e-07	0
0.2275	-3.39502e-07	0
0.23	-3.42956e-07	0
0.2325	-3.45501e-07	0
0.235	-3.47335e-07	0
0.2375	-3.48614e-07	0
0.24	-3.4946e-07	0
0.2425	-3.49966e-07	0
0.245	-3.50208e-07	0
0.2475	-3.50244e-07	0
0.25	-3.50118e-07	0
0.2525	-3.49867e-07	0
0.255	-3.49518e-07	0
0.2575	-3.49092e-07	0
0.26	-3.48607e-07	0
0.2625	-3.48076e-07	0
0.265	-3.47509e-07	0
0.2675	-3.46915e-07	0
0.27	-3.46299e-07	0
0.2725	-3.45667e-07	0
0.275	-3.45022e-07	0
0.2775	-3.44368e-07	0
0.28	-3.43707e-07	0
0.2825	-3.43041e-07	0
0.285	-3.42371e-07	0
0.2875	-3.41698e-07	0
0.29	-3.41023e-07	0
0.2925	-3.40347e-07	0
0.295	-3.39671e-07	0
0.2975	-3.38994e-07	0
0.3	-1.97959e-07	0
0.3001	-1.28519e-07	-0.00011694
0.3002	-4.89712e-08	3.53317e-05
0.3003	4.24176e-08	0.000202664
0.3004	1.45453e-07	0.000353718
0.3005	2.61901e-07	0.000476919
0.3006	3.92842e-07	0.000611867
0.3007	5.39298e-07	0.000759422
0.3008	7.02205e-07	0.000920352
0.3009	8.82393e-07	0.0010953
0.301	1.08057e-06	0.00128478
0.3011	1.29733e-06	0.00148912
0.3012	1.53313e-06	0.00170853
0.3013	1.78834e-06	0.00194306
0.3014	2.06322e-06	0.00219263
0.3015	2.35793e-06	0.00245706
0.3016	2.67258e-06	0.00273605
0.3017	3.00718e-06	0.00302925
0.3018	3.36171e-06	0.00333623
0.3019	3.73609e-06	0.0036565
0.302	4.13019e-06	0.00398955
0.3021	4.54385e-06	0.00433482
0.3022	4.97687e-06	0.00469173
0.3023	5.42903e-06	0.00505969
0.3024	5.90007e-06	0.00543809
0.3025	6.38974e-06	0.00582633
0.3026	6.89767e-06	0.00622378
0.3027	7.42362e-06	0.00662975
0.3028	7.96728e-06	0.00704372
0.3029	8.52831e-06	0.00746509
0.303	9.10638e-06	0.00789327
0.3031	9.70113e-06	0.00832767
0.3032	1.03122e-05	0.00876772
0.3033	1.09392e-05	0.00921288
0.3034	1.15819e-05	0.0096626
0.3035	1.22397e-05	0.0101163
0.3036	1.29124e-05	0.0105736
0.3037	1.35996e-05	0.0110339
0.3038	1.43009e-05	0.0114968
0.3039	1.50158e-05	0.0119618
0.304	1.57441e-05	0.0124284
0.3041	1.64853e-05	0.0128962
0.3042	1.72391e-05	0.0133649
0.3043	1.80051e-05	0.013834
0.3044	1.87828e-05	0.0143031
0.3045	1.9572e-05	0.014772
0.3046	2.03722e-05	0.0152402
0.3047	2.11831e-05	0.0157074
0.3048	2.20043e-05	0.0161733
0.3049	2.28355e-05	0.0166376
0.305	2.36761e-05	0.0171001
0.3051	2.4526e-05	0.0175604
0.3052	2.53846e-05	0.0180183
0.3053	2.62518e-05	0.0184735
0.3054	2.71271e-05	0.0189259
0.3055	2.80101e-05	0.0193752
0.3056	2.89007e-05	0.0198212
0.3057	2.97983e-05	0.0202638
0.3058	3.07027e-05	0.0207027
0.3059	3.16135e-05	0.0211379
0.306	3.25304e-05	0.021569
0.3061	3.34532e-05	0.0219961
0.3062	3.43814e-05	0.022419
0.3063	3.53147e-05	0.0228374
0.3064	3.62529e-05	0.0232514
0.3065	3.71956e-05	0.0236609
0.3066	3.81426e-05	0.0240656
0.3067	3.90936e-05	0.0244656
0.3068	4.00482e-05	0.0248607
0.3069	4.10062e-05	0.0252509
0.307	4.19673e-05	0.0256361
0.3071	4.29312e-05	0.0260162
0.3072	4.38977e-05	0.0263912
0.3073	4.48664e-05	0.0267611
0.3074	4.58372e-05	0.0271258
0.3075	4.68098e-05	0.0274853
0.3076	4.77839e-05	0.0278395
0.3077	4.87592e-05	0.0281884
0.3078	4.97356e-05	0.0285319
0.3079	5.07128e-05	0.0288702
0.308	5.16906e-05	0.0292031
0.3081	5.26688e-05	0.0295308
0.3082	5.3647e-05	0.0298531
0.3083	5.46253e-05	0.0301701
0.3084	5.56032e-05	0.0304818
0.3085	5.65807e-05	0.0307882
0.3086	5.75575e-05	0.0310893
0.3087	5.85334e-05	0.0313852
0.3088	5.95082e-05	0.0316758
0.3089	6.04818e-05	0.0319612
0.309	6.14539e-05	0.0322414
0.3091	6.24244e-05	0.0325165
0.3092	6.33932e-05	0.0327864
0.3093	6.43599e-05	0.0330513
0.3094	6.53246e-05	0.033311
0.3095	6.6287e-05	0.0335658
0.3096	6.7247e-05	0.0338156
0.3097	6.82044e-05	0.0340605
0.3098	6.9159e-05	0.0343005
0.3099	7.01108e-05	0.0345356
0.31	7.10596e-05	0.0347659
0.3101	7.20052e-05	0.0349915
0.3102	7.29476e-05	0.0352123
0.3103	7.38865e-05	0.0354284
0.3104	7.48219e-05	0.03564
0.3105	7.57537e-05	0.035847
0.3106	7.66818e-05	0.0360495
0.3107	7.7606e-05	0.0362475
0.3108	7.85262e-05	0.0364412
0.3109	7.94424e-05	0.0366306
0.311	8.03544e-05	0.0368156
0.3111	8.12622e-05	0.0369965
0.3112	8.21656e-05	0.0371732
0.3113	8.30646e-05	0.0373458
0.3114	8.39591e-05	0.0375143
0.3115	8.4849e-05	0.0376788
0.3116	8.57342e-05	0.0378394
0.3117	8.66146e-05	0.0379962
0.3118	8.74902e-05	0.0381491
0.3119	8.83609e-05	0.0382982
0.312	8.92267e-05	0.0384437
0.3121	9.00874e-05	0.0385855
0.3122	9.0943e-05	0.0387237
0.3123	9.17935e-05	0.0388583
0.3124	9.26388e-05	0.0389895
0.3125	9.34788e-05	0.0391173
0.3126	9.43134e-05	0.0392417
0.3127	9.51427e-05	0.0393628
0.3128	9.59667e-05	0.0394806
0.3129	9.67851e-05	0.0395952
0.313	9.75981e-05	0.0397066
0.3131	9.84056e-05	0.039815
0.3132	9.92076e-05	0.0399203
0.3133	0.000100004	0.0400227
0.3134	0.000100795	0.0401222
0.3135	0.00010158	0.0402188
0.3136	0.000102359	0.0403126
0.3137	0.000103133	0.0404036
0.3138	0.000103901	0.0404919
0.3139	0.000104663	0.0405776
0.314	0.00010542	0.0406607
0.3141	0.000106171	0.0407412
0.3142	0.000106916	0.0408192
0.3143	0.000107655	0.0408948
0.3144	0.000108389	0.0409679
0.3145	0.000109116	0.0410387
0.3146	0.000109838	0.0411072
0.3147	0.000110554	0.0411734
0.3148	0.000111265	0.0412374
0.3149	0.000111969	0.0412993
0.315	0.000112667	0.041359
0.3151	0.00011336	0.0414166
0.3152	0.000114047	0.0414721
0.3153	0.000114728	0.0415257
0.3154	0.000115403	0.0415773
0.3155	0.000116073	0.0416269
0.3156	0.000116736	0.0416748
0.3157	0.000117394	0.0417208
0.3158	0.000118046	0.041765
0.3159	0.000118692	0.0418075
0.316	0.000119333	0.0418482
0.3161	0.000119968	0.0418874
0.3162	0.000120597	0.0419248
0.3163	0.00012122	0.0419608
0.3164	0.000121838	0.0419951
0.3165	0.00012245	0.042028
0.3166	0.000123056	0.0420593
0.3167	0.000123656	0.0420892
0.3168	0.000124251	0.0421178
0.3169	0.000124841	0.0421449
0.317	0.000125425	0.0421707
0.3171	0.000126003	0.0421952
0.3172	0.000126575	0.0422184
0.3173	0.000127143	0.0422404
0.3174	0.000127704	0.0422612
0.3175	0.000128261	0.0422808
0.3176	0.000128811	0.0422992
0.3177	0.000129357	0.0423161
0.3178	0.000129896	0.0423315
0.3179	0.000130431	0.0423454
0.318	0.00013096	0.0423578
0.3181	0.000131484	0.0423688
0.3182	0.000132003	0.0423785
0.3183	0.000132516	0.0423867
0.3184	0.000133024	0.0423937
0.3185	0.000133527	0.0423994
0.3186	0.000134025	0.0424037
0.3187	0.000134518	0.0424069
0.3188	0.000135005	0.0424087
0.3189	0.000135488	0.0424094
0.319	0.000135965	0.0424087
0.3191	0.000136436	0.0424067
0.3192	0.000136903	0.0424031
0.3193	0.000137363	0.042398
0.3194	0.000137818	0.042391
0.3195	0.000138266	0.0423819
0.3196	0.000138708	0.0423704
0.3197	0.000139143	0.0423561
0.3198	0.000139571	0.0423387
0.3199	0.000139991	0.0423178
0.32	0.000140402	0.0422927
0.3201	0.000140805	0.0422632
0.3202	0.000141199	0.0422288
0.3203	0.000141582	0.0421893
0.3204	0.000141955	0.0421439
0.3205	0.000142316	0.0420922
0.3206	0.000142666	0.0420336
0.3207	0.000143003	0.0419674
0.3208	0.000143326	0.0418931
0.3209	0.000143636	0.04181
0.321	0.00014393	0.0417176
0.3211	0.000144209	0.0416153
0.3212	0.000144472	0.0415025
0.3213	0.000144718	0.0413787
0.3214	0.000144946	0.0412434
0.3215	0.000145156	0.0410962
0.3216	0.000145347	0.0409366
0.3217	0.000145519	0.0407642
0.3218	0.000145671	0.0405789
0.3219	0.000145802	0.0403804
0.322	0.000145912	0.0401685
0.3221	0.000146002	0.0399432
0.3222	0.00014607	0.0397045
0.3223	0.000146116	0.0394524
0.3224	0.00014614	0.0391871
0.3225	0.000146143	0.0389087
0.3226	0.000146123	0.0386175
0.3227	0.000146081	0.0383138
0.3228	0.000146018	0.0379978
0.3229	0.000145932	0.03767
0.323	0.000145824	0.0373308
0.3231	0.000145695	0.0369806
0.3232	0.000145544	0.0366199
0.3233	0.000145372	0.0362491
0.3234	0.000145178	0.0358688
0.3235	0.000144964	0.0354794
0.3236	0.000144729	0.0350814
0.3237	0.000144474	0.0346755
0.3238	0.000144198	0.034262
0.3239	0.000143903	0.0338415
0.324	0.000143588	0.0334146
0.3241	0.000143255	0.0329817
0.3242	0.000142902	0.0325433
0.3243	0.000142531	0.0321
0.3244	0.000142142	0.0316523
0.3245	0.000141735	0.0312005
0.3246	0.000141311	0.0307452
0.3247	0.000140871	0.0302869
0.3248	0.000140413	0.029826
0.3249	0.00013994	0.0293629
0.325	0.00013945	0.028898
0.3251	0.000138946	0.0284318
0.3252	0.000138426	0.0279645
0.3253	0.000137892	0.0274967
0.3254	0.000137343	0.0270286
0.3255	0.000136781	0.0265606
0.3256	0.000136205	0.0260931
0.3257	0.000135616	0.0256264
0.3258	0.000135015	0.0251608
0.3259	0.000134401	0.0246966
0.326	0.000133776	0.024234
0.3261	0.000133139	0.0237733
0.3262	0.000132491	0.0233148
0.3263	0.000131832	0.0228587
0.3264	0.000131162	0.0224053
0.3265	0.000130483	0.0219547
0.3266	0.000129794	0.0215072
0.3267	0.000129096	0.0210629
0.3268	0.000128389	0.0206221
0.3269	0.000127673	0.0201848
0.327	0.000126948	0.0197513
0.3271	0.000126216	0.0193218
0.3272	0.000125477	0.0188962
0.3273	0.00012473	0.0184749
0.3274	0.000123976	0.0180578
0.3275	0.000123215	0.0176452
0.3276	0.000122449	0.017237
0.3277	0.000121676	0.0168334
0.3278	0.000120897	0.0164344
0.3279	0.000120113	0.0160403
0.328	0.000119324	0.0156509
0.3281	0.000118531	0.0152665
0.3282	0.000117732	0.0148871
0.3283	0.00011693	0.0145126
0.3284	0.000116123	0.0141432
0.3285	0.000115313	0.013779
0.3286	0.0001145	0.0134198
0.3287	0.000113683	0.0130658
0.3288	0.000112863	0.012717
0.3289	0.000112041	0.0123734
0.329	0.000111217	0.0120349
0.3291	0.00011039	0.0117018
0.3292	0.000109561	0.0113738
0.3293	0.000108731	0.011051
0.3294	0.000107899	0.0107335
0.3295	0.000107066	0.0104212
0.3296	0.000106231	0.0101141
0.3297	0.000105396	0.00981218
0.3298	0.000104561	0.00951543
0.3299	0.000103725	0.00922383
0.33	0.000102889	0.00893735
0.3301	0.000102052	0.00865597
0.3302	0.000101216	0.00837958
0.3303	0.000100381	0.00810823
0.3304	9.95454e-05	0.00784189
0.3305	9.87109e-05	0.00758053
0.3306	9.78773e-05	0.0073241
0.3307	9.70447e-05	0.00707257
0.3308	9.62133e-05	0.0068259
0.3309	9.53833e-05	0.00658405
0.331	9.45548e-05	0.00634697
0.3311	9.3728e-05	0.00611461
0.3312	9.2903e-05	0.00588693
0.3313	9.20799e-05	0.00566389
0.3314	9.12589e-05	0.00544543
0.3315	9.04401e-05	0.00523151
0.3316	8.96237e-05	0.00502207
0.3317	8.88097e-05	0.00481707
0.3318	8.79984e-05	0.00461644
0.3319	8.71897e-05	0.00442014
0.332	8.63839e-05	0.00422812
0.3321	8.5581e-05	0.00404032
0.3322	8.47811e-05	0.00385668
0.3323	8.39843e-05	0.00367715
0.3324	8.31909e-05	0.00350168
0.3325	8.24007e-05	0.00333022
0.3326	8.16139e-05	0.00316269
0.3327	8.08306e-05	0.00299898
0.3328	8.00509e-05	0.0028391
0.3329	7.92749e-05	0.002683
0.333	7.85027e-05	0.00253063
0.3331	7.77343e-05	0.00238192
0.3332	7.69698e-05	0.00223682
0.3333	7.62093e-05	0.00209528
0.3334	7.54529e-05	0.00195724
0.3335	7.47006e-05	0.00182265
0.3336	7.39525e-05	0.00169144
0.3337	7.32086e-05	0.00156356
0.3338	7.2469e-05	0.00143897
0.3339	7.17337e-05	0.00131759
0.334	7.10029e-05	0.00119939
0.3341	7.02765e-05	0.0010843
0.3342	6.95546e-05	0.000972265
0.3343	6.88373e-05	0.000863242
0.3344	6.81245e-05	0.000757172
0.3345	6.74164e-05	0.000654004
0.3346	6.67129e-05	0.000553685
0.3347	6.60142e-05	0.000456163
0.3348	6.53202e-05	0.000361386
0.3349	6.46309e-05	0.000269305
0.335	6.39464e-05	0.000179868
0.3351	6.32667e-05	9.30248e-05
0.3352	6.25918e-05	8.64613e-06
0.3353	6.19218e-05	-7.32339e-05
0.3354	6.12567e-05	-0.000152664
0.3355	6.05965e-05	-0.000229691
0.3356	5.99412e-05	-0.000304364
0.3357	5.92909e-05	-0.000376729
0.3358	5.86455e-05	-0.000446831
0.3359	5.80051e-05	-0.000514718
0.336	5.73697e-05	-0.000580433
0.3361	5.67393e-05	-0.000644022
0.3362	5.61138e-05	-0.000705529
0.3363	5.54934e-05	-0.000764997
0.3364	5.4878e-05	-0.000822468
0.3365	5.42676e-05	-0.000877986
0.3366	5.36622e-05	-0.000931591
0.3367	5.30619e-05	-0.000983326
0.3368	5.24665e-05	-0.00103323
0.3369	5.18762e-05	-0.00108134
0.337	5.12909e-05	-0.0011277
0.3371	5.07106e-05	-0.00117235
0.3372	5.01352e-05	-0.00121533
0.3373	4.95649e-05	-0.00125666
0.3374	4.89996e-05	-0.0012964
0.3375	4.84393e-05	-0.00133458
0.3376	4.78839e-05	-0.00137122
0.3377	4.73334e-05	-0.00140646
0.3378	4.67879e-05	-0.00144024
0.3379	4.62474e-05	-0.00147259
0.338	4.57117e-05	-0.00150354
0.3381	4.5181e-05	-0.00153314
0.3382	4.46552e-05	-0.00156141
0.3383	4.41342e-05	-0.00158839
0.3384	4.36182e-05	-0.00161411
0.3385	4.31069e-05	-0.00163859
0.3386	4.26005e-05	-0.00166187
0.3387	4.2099e-05	-0.00168398
0.3388	4.16022e-05	-0.00170494
0.3389	4.11102e-05	-0.00172479
0.339	4.06229e-05	-0.00174356
0.3391	4.01404e-05	-0.00176126
0.3392	3.96626e-05	-0.00177794
0.3393	3.91895e-05	-0.00179361
0.3394	3.8721e-05	-0.00180831
0.3395	3.82572e-05	-0.00182205
0.3396	3.7798e-05	-0.00183487
0.3397	3.73434e-05	-0.00184678
0.3398	3.68934e-05	-0.00185782
0.3399	3.64479e-05	-0.001868
0.34	3.60069e-05	-0.00187735
0.3401	3.55704e-05	-0.00188589
0.3402	3.51384e-05	-0.00189373
0.3403	3.47107e-05	-0.0019008
0.3404	3.42875e-05	-0.00190713
0.3405	3.38687e-05	-0.00191274
0.3406	3.34542e-05	-0.00191764
0.3407	3.30441e-05	-0.00192186
0.3408	3.26383e-05	-0.00192542
0.3409	3.22367e-05	-0.00192834
0.341	3.18394e-05	-0.00193063
0.3411	3.14464e-05	-0.00193232
0.3412	3.10575e-05	-0.00193342
0.3413	3.06727e-05	-0.00193396
0.3414	3.02921e-05	-0.00193394
0.3415	2.99156e-05	-0.00193339
0.3416	2.95432e-05	-0.00193232
0.3417	2.91748e-05	-0.00193075
0.3418	2.88104e-05	-0.0019287
0.3419	2.845e-05	-0.00192617
0.342	2.80935e-05	-0.0019232
0.3421	2.7741e-05	-0.00191978
0.3422	2.73924e-05	-0.00191595
0.3423	2.70476e-05	-0.0019117
0.3424	2.67066e-05	-0.00190705
0.3425	2.63695e-05	-0.00190203
0.3426	2.6036e-05	-0.00189664
0.3427	2.57063e-05	-0.00189097
0.3428	2.53802e-05	-0.00188496
0.3429	2.50579e-05	-0.00187861
0.343	2.47392e-05	-0.00187195
0.3431	2.44241e-05	-0.00186498
0.3432	2.41126e-05	-0.00185771
0.3433	2.38046e-05	-0.00185015
0.3434	2.35002e-05	-0.00184233
0.3435	2.31993e-05	-0.00183424
0.3436	2.29018e-05	-0.00182589
0.3437	2.26077e-05	-0.00181731
0.3438	2.23171e-05	-0.00180849
0.3439	2.20298e-05	-0.00179945
0.344	2.17458e-05	-0.0017902
0.3441	2.14651e-05	-0.00178074
0.3442	2.11878e-05	-0.00177109
0.3443	2.09136e-05	-0.00176126
0.3444	2.06427e-05	-0.00175124
0.3445	2.0375e-05	-0.00174107
0.3446	2.01104e-05	-0.00173073
0.3447	1.9849e-05	-0.00172023
0.3448	1.95906e-05	-0.0017096
0.3449	1.93353e-05	-0.00169883
0.345	1.90831e-05	-0.00168793
0.3451	1.88338e-05	-0.0016769
0.3452	1.85874e-05	-0.00166585
0.3453	1.8344e-05	-0.00165468
0.3454	1.81036e-05	-0.00164341
0.3455	1.7866e-05	-0.00163204
0.3456	1.76313e-05	-0.00162058
0.3457	1.73994e-05	-0.00160903
0.3458	1.71703e-05	-0.00159741
0.3459	1.6944e-05	-0.00158571
0.346	1.67205e-05	-0.00157395
0.3461	1.64997e-05	-0.00156212
0.3462	1.62815e-05	-0.00155024
0.3463	1.60661e-05	-0.0015383
0.3464	1.58532e-05	-0.00152632
0.3465	1.5643e-05	-0.0015143
0.3466	1.54354e-05	-0.00150224
0.3467	1.52303e-05	-0.00149015
0.3468	1.50277e-05	-0.00147803
0.3469	1.48277e-05	-0.00146589
0.347	1.46301e-05	-0.00145373
0.3471	1.4435e-05	-0.00144155
0.3472	1.42423e-05	-0.00142936
0.3473	1.4052e-05	-0.00141717
0.3474	1.3864e-05	-0.00140497
0.3475	1.36785e-05	-0.00139277
0.3476	1.34951e-05	-0.00138057
0.3477	1.33141e-05	-0.00136847
0.3478	1.31353e-05	-0.00135636
0.3479	1.29588e-05	-0.00134427
0.348	1.27845e-05	-0.0013322
0.3481	1.26124e-05	-0.00132014
0.3482	1.24425e-05	-0.00130809
0.3483	1.22747e-05	-0.00129608
0.3484	1.21091e-05	-0.00128408
0.3485	1.19455e-05	-0.00127212
0.3486	1.1784e-05	-0.00126018
0.3487	1.16246e-05	-0.00124828
0.3488	1.14672e-05	-0.00123641
0.3489	1.13118e-05	-0.00122458
0.349	1.11584e-05	-0.00121278
0.3491	1.1007e-05	-0.00120103
0.3492	1.08575e-05	-0.00118933
0.3493	1.07099e-05	-0.00117766
0.3494	1.05643e-05	-0.00116605
0.3495	1.04205e-05	-0.00115448
0.3496	1.02785e-05	-0.00114297
0.3497	1.01384e-05	-0.0011315
0.3498	1.00001e-05	-0.00112009
0.3499	9.86355e-06	-0.00110874
0.35	9.7288e-06	-0.00109744
0.3501	9.59573e-06	-0.0010862
0.3502	9.46439e-06	-0.0010751
0.3503	9.33476e-06	-0.00106405
0.3504	9.20681e-06	-0.00105307
0.3505	9.08053e-06	-0.00104215
0.3506	8.9559e-06	-0.00103128
0.3507	8.83289e-06	-0.00102048
0.3508	8.7115e-06	-0.00100975
0.3509	8.59169e-06	-0.000999078
0.351	8.47346e-06	-0.000988472
0.3511	8.35678e-06	-0.000977933
0.3512	8.24163e-06	-0.000967462
0.3513	8.128e-06	-0.000957058
0.3514	8.01586e-06	-0.000946723
0.3515	7.9052e-06	-0.000936457
0.3516	7.79601e-06	-0.000926262
0.3517	7.68825e-06	-0.000916137
0.3518	7.58193e-06	-0.000906084
0.3519	7.47701e-06	-0.000896102
0.352	7.37348e-06	-0.000886193
0.3521	7.27133e-06	-0.000876356
0.3522	7.17054e-06	-0.000866593
0.3523	7.07108e-06	-0.000856903
0.3524	6.97295e-06	-0.000847286
0.3525	6.87613e-06	-0.000837744
0.3526	6.78054e-06	-0.000828277
0.3527	6.68622e-06	-0.000818964
0.3528	6.59316e-06	-0.000809723
0.3529	6.50135e-06	-0.000800555
0.353	6.41077e-06	-0.00079146
0.3531	6.3214e-06	-0.000782439
0.3532	6.23323e-06	-0.00077349
0.3533	6.14625e-06	-0.000764615
0.3534	6.06043e-06	-0.000755813
0.3535	5.97577e-06	-0.000747085
0.3536	5.89225e-06	-0.00073843
0.3537	5.80986e-06	-0.000729849
0.3538	5.72858e-06	-0.000721342
0.3539	5.6484e-06	-0.000712908
0.354	5.5693e-06	-0.000704548
0.3541	5.49127e-06	-0.000696262
0.3542	5.4143e-06	-0.000688049
0.3543	5.33837e-06	-0.00067991
0.3544	5.26348e-06	-0.000671844
0.3545	5.1896e-06	-0.000663851
0.3546	5.11672e-06	-0.000655931
0.3547	5.04484e-06	-0.000648084
0.3548	4.97394e-06	-0.00064031
0.3549	4.904e-06	-0.000632609
0.355	4.83502e-06	-0.00062498
0.3551	4.76691e-06	-0.000617423
0.3552	4.69973e-06	-0.000610018
0.3553	4.63347e-06	-0.000602682
0.3554	4.56812e-06	-0.000595415
0.3555	4.50366e-06	-0.000588217
0.3556	4.44009e-06	-0.000581087
0.3557	4.37738e-06	-0.000574026
0.3558	4.31554e-06	-0.000567033
0.3559	4.25455e-06	-0.000560107
0.356	4.19439e-06	-0.000553249
0.3561	4.13506e-06	-0.000546459
0.3562	4.07655e-06	-0.000539735
0.3563	4.01885e-06	-0.000533078
0.3564	3.96194e-06	-0.000526487
0.3565	3.90581e-06	-0.000519962
0.3566	3.85046e-06	-0.000513503
0.3567	3.79588e-06	-0.000507109
0.3568	3.74205e-06	-0.000500781
0.3569	3.68897e-06	-0.000494517
0.357	3.63662e-06	-0.000488317
0.3571	3.585e-06	-0.000482181
0.3572	3.53409e-06	-0.000476109
0.3573	3.48389e-06	-0.0004701
0.3574	3.43439e-06	-0.000464154
0.3575	3.38557e-06	-0.00045827
0.3576	3.33737e-06	-0.000452449
0.3577	3.28984e-06	-0.000446768
0.3578	3.24297e-06	-0.000441147
0.3579	3.19675e-06	-0.000435583
0.358	3.15118e-06	-0.000430078
0.3581	3.10624e-06	-0.00042463
0.3582	3.06193e-06	-0.00041924
0.3583	3.01824e-06	-0.000413907
0.3584	2.97516e-06	-0.00040863
0.3585	2.93268e-06	-0.000403409
0.3586	2.89079e-06	-0.000398245
0.3587	2.8495e-06	-0.000393135
0.3588	2.80878e-06	-0.000388081
0.3589	2.76863e-06	-0.000383081
0.359	2.72904e-06	-0.000378135
0.3591	2.69002e-06	-0.000373244
0.3592	2.65154e-06	-0.000368406
0.3593	2.6136e-06	-0.00036362
0.3594	2.57619e-06	-0.000358888
0.3595	2.53931e-06	-0.000354208
0.3596	2.50295e-06	-0.000349579
0.3597	2.46711e-06	-0.000345002
0.3598	2.43176e-06	-0.000340477
0.3599	2.39692e-06	-0.000336001
0.36	2.36257e-06	-0.000331576
0.3601	2.32864e-06	-0.000327201
0.3602	2.29519e-06	-0.000322955
0.3603	2.26221e-06	-0.000318755
0.3604	2.2297e-06	-0.000314601
0.3605	2.19764e-06	-0.000310493
0.3606	2.16604e-06	-0.00030643
0.3607	2.13489e-06	-0.000302413
0.3608	2.10418e-06	-0.00029844
0.3609	2.07391e-06	-0.000294512
0.361	2.04406e-06	-0.000290627
0.3611	2.01464e-06	-0.000286786
0.3612	1.98564e-06	-0.000282989
0.3613	1.95704e-06	-0.000279234
0.3614	1.92886e-06	-0.000275522
0.3615	1.90108e-06	-0.000271852
0.3616	1.87369e-06	-0.000268223
0.3617	1.84669e-06	-0.000264637
0.3618	1.82008e-06	-0.000261091
0.3619	1.79385e-06	-0.000257586
0.362	1.76799e-06	-0.000254121
0.3621	1.7425e-06	-0.000250697
0.3622	1.71738e-06	-0.000247312
0.3623	1.69261e-06	-0.000243966
0.3624	1.6682e-06	-0.000240659
0.3625	1.64414e-06	-0.000237391
0.3626	1.62036e-06	-0.000234161
0.3627	1.59692e-06	-0.000231048
0.3628	1.57381e-06	-0.00022797
0.3629	1.55104e-06	-0.000224927
0.363	1.52859e-06	-0.000221918
0.3631	1.50646e-06	-0.000218944
0.3632	1.48465e-06	-0.000216003
0.3633	1.46315e-06	-0.000213096
0.3634	1.44197e-06	-0.000210222
0.3635	1.42108e-06	-0.00020738
0.3636	1.4005e-06	-0.000204572
0.3637	1.38021e-06	-0.000201796
0.3638	1.36022e-06	-0.000199052
0.3639	1.34051e-06	-0.000196339
0.364	1.32109e-06	-0.000193658
0.3641	1.30195e-06	-0.000191008
0.3642	1.28308e-06	-0.00018839
0.3643	1.26449e-06	-0.000185801
0.3644	1.24616e-06	-0.000183243
0.3645	1.2281e-06	-0.000180715
0.3646	1.21031e-06	-0.000178217
0.3647	1.19277e-06	-0.000175748
0.3648	1.17548e-06	-0.000173309
0.3649	1.15844e-06	-0.000170898
0.365	1.14166e-06	-0.000168516
0.3651	1.12505e-06	-0.000166162
0.3652	1.10867e-06	-0.000163916
0.3653	1.09254e-06	-0.000161694
0.3654	1.07664e-06	-0.000159498
0.3655	1.06097e-06	-0.000157327
0.3656	1.04553e-06	-0.00015518
0.3657	1.03031e-06	-0.000153057
0.3658	1.01532e-06	-0.000150959
0.3659	1.00054e-06	-0.000148885
0.366	9.85973e-07	-0.000146834
0.3661	9.71621e-07	-0.000144807
0.3662	9.57479e-07	-0.000142804
0.3663	9.43542e-07	-0.000140823
0.3664	9.29809e-07	-0.000138865
0.3665	9.16276e-07	-0.00013693
0.3666	9.02941e-07	-0.000135018
0.3667	8.898e-07	-0.000133127
0.3668	8.76852e-07	0
0.3669	8.64093e-07	0
0.3675	7.90449e-07	0
0.37	5.29929e-07	0
0.3725	3.36035e-07	0
0.375	1.85576e-07	0
0.3775	6.81571e-08	0
0.38	-2.41968e-08	0
0.3825	-9.5719e-08	0
0.385	-1.51493e-07	0
0.3875	-1.94951e-07	0
0.39	-2.28778e-07	0
0.3925	-2.55075e-07	0
0.395	-2.75484e-07	0
0.3975	-2.9129e-07	0
0.4	-3.03496e-07	0
0.4025	-3.12888e-07	0
0.405	-3.20079e-07	0
0.4075	-3.25551e-07	0
0.41	-3.29678e-07	0
0.4125	-3.32755e-07	0
0.415	-3.35009e-07	0
0.4175	-3.36622e-07	0
0.42	-3.37733e-07	0
0.4225	-3.38452e-07	0
0.425	-3.38865e-07	0
0.4275	-3.39039e-07	0
0.43	-3.39026e-07	0
0.4325	-3.38868e-07	0
0.435	-3.38596e-07	0
0.4375	-3.38235e-07	0
0.44	-3.37806e-07	0
0.4425	-3.37323e-07	0
0.445	-3.36798e-07	0
0.4475	-3.36241e-07	0
0.45	-3.3566e-07	0
0.4525	-3.35059e-07	0
0.455	-3.34443e-07	0
0.4575	-3.33816e-07	0
0.46	-3.33181e-07	0
0.4625	-3.32539e-07	0
0.465	-3.31893e-07	0
0.4675	-3.31243e-07	0
0.47	-3.30591e-07	0
0.4725	-3.29937e-07	0
0.475	-3.29283e-07	0
0.4775	-3.28628e-07	0
0.48	-3.27973e-07	0
0.4825	-3.27318e-07	0
0.485	-3.26664e-07	0
0.4875	-3.2601e-07	0
0.49	-3.25358e-07	0
0.4925	-3.24706e-07	0
0.495	-3.24055e-07	0
0.4975	-3.23405e-07	0
0.5	-2.02324e-06	0
0.5001	-2.86433e-06	-0.00723468
0.5002	-3.82781e-06	-0.00881434
0.5003	-4.92686e-06	-0.0105807
0.5004	-6.1749e-06	-0.0125533
0.5005	-7.58537e-06	-0.0147513
0.5006	-9.17135e-06	-0.0171937
0.5007	-1.09452e-05	-0.0198979
0.5008	-1.29183e-05	-0.0228795
0.5009	-1.51005e-05	-0.0261515
0.501	-1.75006e-05	-0.029724
0.5011	-2.01255e-05	-0.0336041
0.5012	-2.29808e-05	-0.0377955
0.5013	-2.60708e-05	-0.0422991
0.5014	-2.93985e-05	-0.0471131
0.5015	-3.29659e-05	-0.0522334
0.5016	-3.6774e-05	-0.057654
0.5017	-4.0823e-05	-0.0633671
0.5018	-4.51123e-05	-0.0693638
0.5019	-4.96409e-05	-0.075634
0.502	-5.4407e-05	-0.0821667
0.5021	-5.94084e-05	-0.0889503
0.5022	-6.46426e-05	-0.0959726
0.5023	-7.01067e-05	-0.103221
0.5024	-7.57974e-05	-0.110683
0.5025	-8.17113e-05	-0.118346
0.5026	-8.78445e-05	-0.126197
0.5027	-9.41931e-05	-0.134222
0.5028	-0.000100753	-0.14241
0.5029	-0.00010752	-0.150746
0.503	-0.000114489	-0.159219
0.5031	-0.000121656	-0.167817
0.5032	-0.000129016	-0.176526
0.5033	-0.000136564	-0.185335
0.5034	-0.000144295	-0.194233
0.5035	-0.000152205	-0.203208
0.5036	-0.000160289	-0.212249
0.5037	-0.00016854	-0.221345
0.5038	-0.000176955	-0.230486
0.5039	-0.000185528	-0.239662
0.504	-0.000194253	-0.248863
0.5041	-0.000203126	-0.258079
0.5042	-0.000212142	-0.267301
0.5043	-0.000221294	-0.27652
0.5044	-0.000230578	-0.285729
0.5045	-0.000239989	-0.294918
0.5046	-0.000249521	-0.304081
0.5047	-0.00025917	-0.313208
0.5048	-0.000268929	-0.322294
0.5049	-0.000278794	-0.331331
0.505	-0.000288759	-0.340313
0.5051	-0.00029882	-0.349233
0.5052	-0.000308971	-0.358086
0.5053	-0.000319207	-0.366865
0.5054	-0.000329524	-0.375565
0.5055	-0.000339916	-0.384182
0.5056	-0.000350378	-0.392709
0.5057	-0.000360905	-0.401143
0.5058	-0.000371493	-0.409478
0.5059	-0.000382136	-0.417712
0.506	-0.00039283	-0.425839
0.5061	-0.000403571	-0.433857
0.5062	-0.000414353	-0.441761
0.5063	-0.000425172	-0.449549
0.5064	-0.000436024	-0.457218
0.5065	-0.000446903	-0.464764
0.5066	-0.000457807	-0.472186
0.5067	-0.00046873	-0.479481
0.5068	-0.000479667	-0.486646
0.5069	-0.000490616	-0.49368
0.507	-0.000501572	-0.50058
0.5071	-0.000512531	-0.507346
0.5072	-0.000523488	-0.513976
0.5073	-0.00053444	-0.520468
0.5074	-0.000545384	-0.526821
0.5075	-0.000556315	-0.533035
0.5076	-0.00056723	-0.539108
0.5077	-0.000578125	-0.54504
0.5078	-0.000588997	-0.55083
0.5079	-0.000599842	-0.556478
0.508	-0.000610657	-0.561983
0.5081	-0.000621439	-0.567345
0.5082	-0.000632184	-0.572565
0.5083	-0.00064289	-0.577642
0.5084	-0.000653553	-0.582576
0.5085	-0.00066417	-0.587368
0.5086	-0.000674739	-0.592018
0.5087	-0.000685257	-0.596527
0.5088	-0.000695721	-0.600895
0.5089	-0.000706129	-0.605122
0.509	-0.000716477	-0.60921
0.5091	-0.000726764	-0.61316
0.5092	-0.000736987	-0.616972
0.5093	-0.000747144	-0.620647
0.5094	-0.000757232	-0.624186
0.5095	-0.000767249	-0.627591
0.5096	-0.000777194	-0.630863
0.5097	-0.000787064	-0.634002
0.5098	-0.000796857	-0.637011
0.5099	-0.000806572	-0.63989
0.51	-0.000816206	-0.642641
0.5101	-0.000825759	-0.645266
0.5102	-0.000835227	-0.647765
0.5103	-0.000844611	-0.650142
0.5104	-0.000853908	-0.652396
0.5105	-0.000863116	-0.65453
0.5106	-0.000872235	-0.656545
0.5107	-0.000881264	-0.658444
0.5108	-0.0008902	-0.660227
0.5109	-0.000899043	-0.661897
0.511	-0.000907792	-0.663456
0.5111	-0.000916445	-0.664904
0.5112	-0.000925002	-0.666245
0.5113	-0.000933462	-0.66748
0.5114	-0.000941824	-0.66861
0.5115	-0.000950087	-0.669638
0.5116	-0.000958251	-0.670566
0.5117	-0.000966315	-0.671395
0.5118	-0.000974277	-0.672127
0.5119	-0.000982139	-0.672765
0.512	-0.000989899	-0.67331
0.5121	-0.000997556	-0.673764
0.5122	-0.00100511	-0.674129
0.5123	-0.00101256	-0.674408
0.5124	-0.00101991	-0.674602
0.5125	-0.00102716	-0.674712
0.5126	-0.0010343	-0.674742
0.5127	-0.00104134	-0.674692
0.5128	-0.00104827	-0.674565
0.5129	-0.0010551	-0.674364
0.513	-0.00106183	-0.674088
0.5131	-0.00106845	-0.673742
0.5132	-0.00107497	-0.673326
0.5133	-0.00108138	-0.672842
0.5134	-0.00108769	-0.672293
0.5135	-0.0010939	-0.67168
0.5136	-0.00110001	-0.671005
0.5137	-0.00110601	-0.67027
0.5138	-0.00111191	-0.669476
0.5139	-0.00111771	-0.668626
0.514	-0.00112341	-0.667722
0.5141	-0.001129	-0.666764
0.5142	-0.0011345	-0.665756
0.5143	-0.00113989	-0.664698
0.5144	-0.00114519	-0.663593
0.5145	-0.00115038	-0.662441
0.5146	-0.00115548	-0.661246
0.5147	-0.00116048	-0.660008
0.5148	-0.00116538	-0.658729
0.5149	-0.00117019	-0.657411
0.515	-0.0011749	-0.656056
0.5151	-0.00117951	-0.654664
0.5152	-0.00118403	-0.653238
0.5153	-0.00118846	-0.651779
0.5154	-0.00119279	-0.650289
0.5155	-0.00119703	-0.648768
0.5156	-0.00120118	-0.64722
0.5157	-0.00120524	-0.645644
0.5158	-0.00120921	-0.644043
0.5159	-0.00121309	-0.642418
0.516	-0.00121688	-0.64077
0.5161	-0.00122058	-0.6391
0.5162	-0.0012242	-0.637411
0.5163	-0.00122773	-0.635702
0.5164	-0.00123118	-0.633977
0.5165	-0.00123455	-0.632235
0.5166	-0.00123783	-0.630478
0.5167	-0.00124103	-0.628707
0.5168	-0.00124415	-0.626923
0.5169	-0.00124719	-0.625128
0.517	-0.00125015	-0.623323
0.5171	-0.00125304	-0.621509
0.5172	-0.00125585	-0.619686
0.5173	-0.00125858	-0.617857
0.5174	-0.00126124	-0.616021
0.5175	-0.00126382	-0.61418
0.5176	-0.00126633	-0.612336
0.5177	-0.00126877	-0.610484
0.5178	-0.00127114	-0.608625
0.5179	-0.00127344	-0.606759
0.518	-0.00127567	-0.604889
0.5181	-0.00127784	-0.603013
0.5182	-0.00127994	-0.601134
0.5183	-0.00128197	-0.599253
0.5184	-0.00128394	-0.597369
0.5185	-0.00128584	-0.595484
0.5186	-0.00128768	-0.593599
0.5187	-0.00128946	-0.591714
0.5188	-0.00129118	-0.58983
0.5189	-0.00129284	-0.587946
0.519	-0.00129444	-0.586061
0.5191	-0.00129598	-0.584175
0.5192	-0.00129745	-0.582285
0.5193	-0.00129886	-0.580388
0.5194	-0.0013002	-0.578479
0.5195	-0.00130148	-0.576554
0.5196	-0.00130268	-0.574606
0.5197	-0.0013038	-0.572627
0.5198	-0.00130484	-0.570611
0.5199	-0.0013058	-0.568548
0.52	-0.00130666	-0.566428
0.5201	-0.00130742	-0.564242
0.5202	-0.00130808	-0.561982
0.5203	-0.00130863	-0.559638
0.5204	-0.00130905	-0.557198
0.5205	-0.00130935	-0.554651
0.5206	-0.00130952	-0.551985
0.5207	-0.00130954	-0.549186
0.5208	-0.00130941	-0.546243
0.5209	-0.00130912	-0.543144
0.521	-0.00130867	-0.539877
0.5211	-0.00130804	-0.53643
0.5212	-0.00130722	-0.532791
0.5213	-0.00130621	-0.52895
0.5214	-0.001305	-0.524896
0.5215	-0.00130359	-0.520621
0.5216	-0.00130195	-0.516115
0.5217	-0.0013001	-0.511373
0.5218	-0.00129802	-0.506389
0.5219	-0.00129571	-0.501158
0.522	-0.00129317	-0.495678
0.5221	-0.00129038	-0.489947
0.5222	-0.00128735	-0.483966
0.5223	-0.00128408	-0.477737
0.5224	-0.00128056	-0.471261
0.5225	-0.00127679	-0.464543
0.5226	-0.00127277	-0.457588
0.5227	-0.00126851	-0.450403
0.5228	-0.001264	-0.442994
0.5229	-0.00125924	-0.435369
0.523	-0.00125424	-0.427537
0.5231	-0.001249	-0.419506
0.5232	-0.00124352	-0.411286
0.5233	-0.00123781	-0.402888
0.5234	-0.00123186	-0.394321
0.5235	-0.00122568	-0.385596
0.5236	-0.00121928	-0.376725
0.5237	-0.00121266	-0.367717
0.5238	-0.00120581	-0.358584
0.5239	-0.00119876	-0.349336
0.524	-0.0011915	-0.339986
0.5241	-0.00118403	-0.330542
0.5242	-0.00117637	-0.321017
0.5243	-0.00116851	-0.311421
0.5244	-0.00116046	-0.301765
0.5245	-0.00115223	-0.292058
0.5246	-0.00114383	-0.28231
0.5247	-0.00113525	-0.272532
0.5248	-0.0011265	-0.262734
0.5249	-0.00111759	-0.252923
0.525	-0.00110853	-0.24311
0.5251	-0.00109931	-0.233303
0.5252	-0.00108995	-0.223511
0.5253	-0.00108045	-0.213742
0.5254	-0.00107082	-0.204003
0.5255	-0.00106105	-0.194304
0.5256	-0.00105117	-0.18465
0.5257	-0.00104116	-0.175049
0.5258	-0.00103105	-0.165507
0.5259	-0.00102083	-0.156032
0.526	-0.0010105	-0.146629
0.5261	-0.00100009	-0.137305
0.5262	-0.000989577	-0.128065
0.5263	-0.000978984	-0.118914
0.5264	-0.00096831	-0.109857
0.5265	-0.000957562	-0.1009
0.5266	-0.000946745	-0.0920469
0.5267	-0.000935864	-0.0833021
0.5268	-0.000924923	-0.0746696
0.5269	-0.000913929	-0.0661534
0.527	-0.000902885	-0.0577571
0.5271	-0.000891797	-0.049484
0.5272	-0.00088067	-0.0413374
0.5273	-0.000869508	-0.0333201
0.5274	-0.000858316	-0.0254349
0.5275	-0.000847099	-0.0176844
0.5276	-0.000835862	-0.0100708
0.5277	-0.000824608	-0.00259633
0.5278	-0.000813342	0.00473712
0.5279	-0.000802068	0.0119278
0.528	-0.000790791	0.0189742
0.5281	-0.000779516	0.0258749
0.5282	-0.000768245	0.0326286
0.5283	-0.000756983	0.0392344
0.5284	-0.000745733	0.0456912
0.5285	-0.000734501	0.0519984
0.5286	-0.000723289	0.0581553
0.5287	-0.000712101	0.0641615
0.5288	-0.000700941	0.0700166
0.5289	-0.000689812	0.0757205
0.529	-0.000678718	0.081273
0.5291	-0.000667662	0.0866743
0.5292	-0.000656647	0.0919245
0.5293	-0.000645677	0.0970239
0.5294	-0.000634754	0.101973
0.5295	-0.000623882	0.106772
0.5296	-0.000613063	0.111422
0.5297	-0.0006023	0.115923
0.5298	-0.000591597	0.120276
0.5299	-0.000580955	0.124482
0.53	-0.000570378	0.128543
0.5301	-0.000559867	0.132458
0.5302	-0.000549426	0.136229
0.5303	-0.000539056	0.139858
0.5304	-0.00052876	0.143346
0.5305	-0.00051854	0.146693
0.5306	-0.000508398	0.149902
0.5307	-0.000498336	0.152973
0.5308	-0.000488356	0.155909
0.5309	-0.00047846	0.15871
0.531	-0.00046865	0.161379
0.5311	-0.000458927	0.163917
0.5312	-0.000449293	0.166326
0.5313	-0.00043975	0.168607
0.5314	-0.000430298	0.170763
0.5315	-0.00042094	0.172795
0.5316	-0.000411677	0.174705
0.5317	-0.00040251	0.176494
0.5318	-0.000393441	0.178166
0.5319	-0.000384469	0.17972
0.532	-0.000375597	0.181161
0.5321	-0.000366826	0.182489
0.5322	-0.000358155	0.183707
0.5323	-0.000349587	0.184816
0.5324	-0.000341122	0.185819
0.5325	-0.000332761	0.186718
0.5326	-0.000324504	0.187514
0.5327	-0.000316352	0.18821
0.5328	-0.000308306	0.188807
0.5329	-0.000300365	0.189309
0.533	-0.000292531	0.189716
0.5331	-0.000284804	0.190032
0.5332	-0.000277184	0.190258
0.5333	-0.000269672	0.190396
0.5334	-0.000262267	0.190448
0.5335	-0.00025497	0.190416
0.5336	-0.000247781	0.190303
0.5337	-0.0002407	0.19011
0.5338	-0.000233727	0.18984
0.5339	-0.000226862	0.189494
0.534	-0.000220105	0.189075
0.5341	-0.000213456	0.188584
0.5342	-0.000206914	0.188025
0.5343	-0.00020048	0.187397
0.5344	-0.000194153	0.186704
0.5345	-0.000187933	0.185948
0.5346	-0.000181819	0.185131
0.5347	-0.000175811	0.184253
0.5348	-0.00016991	0.183318
0.5349	-0.000164114	0.182328
0.535	-0.000158422	0.181283
0.5351	-0.000152835	0.180187
0.5352	-0.000147352	0.17904
0.5353	-0.000141972	0.177845
0.5354	-0.000136695	0.176603
0.5355	-0.00013152	0.175317
0.5356	-0.000126447	0.173988
0.5357	-0.000121474	0.172617
0.5358	-0.000116601	0.171207
0.5359	-0.000111827	0.169759
0.536	-0.000107152	0.168274
0.5361	-0.000102575	0.166756
0.5362	-9.80944e-05	0.165204
0.5363	-9.37101e-05	0.163621
0.5364	-8.94211e-05	0.162008
0.5365	-8.52266e-05	0.160367
0.5366	-8.11255e-05	0.158699
0.5367	-7.71171e-05	0.157005
0.5368	-7.32004e-05	0.155288
0.5369	-6.93745e-05	0.153549
0.537	-6.56385e-05	0.151789
0.5371	-6.19913e-05	0.150009
0.5372	-5.8432e-05	0.148211
0.5373	-5.49596e-05	0.146396
0.5374	-5.15732e-05	0.144565
0.5375	-4.82716e-05	0.14272
0.5376	-4.5054e-05	0.140862
0.5377	-4.19193e-05	0.138992
0.5378	-3.88664e-05	0.137112
0.5379	-3.58942e-05	0.135222
0.538	-3.30018e-05	0.133323
0.5381	-3.0188e-05	0.131418
0.5382	-2.74519e-05	0.129506
0.5383	-2.47922e-05	0.12759
0.5384	-2.2208e-05	0.125669
0.5385	-1.96982e-05	0.123745
0.5386	-1.72616e-05	0.121819
0.5387	-1.48973e-05	0.119892
0.5388	-1.2604e-05	0.117966
0.5389	-1.03808e-05	0.116039
0.539	-8.2265e-06	0.114115
0.5391	-6.14004e-06	0.112193
0.5392	-4.12033e-06	0.110275
0.5393	-2.16628e-06	0.10836
0.5394	-2.76792e-07	0.106451
0.5395	1.54985e-06	0.104547
0.5396	3.31344e-06	0.101448
0.5397	5.01573e-06	0.0982258
0.5398	6.65778e-06	0.0951005
0.5399	8.24069e-06	0.0920694
0.54	9.76553e-06	0.0891302
0.5401	1.12333e-05	0.0862805
0.5402	1.26451e-05	0.0835178
0.5403	1.40021e-05	0.0808397
0.5404	1.53052e-05	0.0782439
0.5405	1.65556e-05	0.0757279
0.5406	1.77543e-05	0.0732893
0.5407	1.89024e-05	0.0709259
0.5408	2.00009e-05	0.0686353
0.5409	2.10509e-05	0.0664153
0.541	2.20536e-05	0.0642636
0.5411	2.30099e-05	0.0621782
0.5412	2.3921e-05	0.0601569
0.5413	2.47881e-05	0.0581978
0.5414	2.56122e-05	0.0562988
0.5415	2.63943e-05	0.0544581
0.5416	2.71357e-05	0.0526739
0.5417	2.78375e-05	0.0509444
0.5418	2.85006e-05	0.0492679
0.5419	2.91263e-05	0.0476427
0.542	2.97155e-05	0.0460672
0.5421	3.02694e-05	0.04454
0.5422	3.07891e-05	0.0430594
0.5423	3.12755e-05	0.0416241
0.5424	3.17297e-05	0.0402328
0.5425	3.21528e-05	0.0388839
0.5426	3.25456e-05	0.0375764
0.5427	3.29092e-05	0.0363087
0.5428	3.32446e-05	0.0350799
0.5429	3.35527e-05	0.0338886
0.543	3.38344e-05	0.0327339
0.5431	3.40908e-05	0.0316145
0.5432	3.43225e-05	0.0305295
0.5433	3.45306e-05	0.0294778
0.5434	3.47159e-05	0.0284584
0.5435	3.48791e-05	0.0274703
0.5436	3.50212e-05	0.0265126
0.5437	3.51428e-05	0.0255845
0.5438	3.52448e-05	0.024685
0.5439	3.53279e-05	0.0238132
0.544	3.53928e-05	0.0229685
0.5441	3.54403e-05	0.0221499
0.5442	3.5471e-05	0.0213566
0.5443	3.54856e-05	0.0205881
0.5444	3.54847e-05	0.0198434
0.5445	3.54691e-05	0.0191219
0.5446	3.54392e-05	0.018423
0.5447	3.53957e-05	0.0177459
0.5448	3.53392e-05	0.01709
0.5449	3.52702e-05	0.0164547
0.545	3.51893e-05	0.0158394
0.5451	3.50969e-05	0.0152435
0.5452	3.49937e-05	0.0146663
0.5453	3.488e-05	0.0141074
0.5454	3.47564e-05	0.0135662
0.5455	3.46234e-05	0.0130422
0.5456	3.44814e-05	0.0125349
0.5457	3.43309e-05	0.0120438
0.5458	3.41721e-05	0.0115684
0.5459	3.40057e-05	0.0111083
0.546	3.38319e-05	0.0106629
0.5461	3.36511e-05	0.010232
0.5462	3.34638e-05	0.00981492
0.5463	3.32702e-05	0.0094114
0.5464	3.30707e-05	0.00902101
0.5465	3.28656e-05	0.00864334
0.5466	3.26554e-05	0.00827802
0.5467	3.24401e-05	0.00792469
0.5468	3.22203e-05	0.00758298
0.5469	3.19961e-05	0.00725254
0.547	3.17678e-05	0.00693305
0.5471	3.15357e-05	0.00662416
0.5472	3.13001e-05	0.00632557
0.5473	3.10612e-05	0.00603696
0.5474	3.08193e-05	0.00575804
0.5475	3.05745e-05	0.0054885
0.5476	3.03271e-05	0.00522808
0.5477	3.00773e-05	0.00497642
0.5478	2.98253e-05	0.00473332
0.5479	2.95713e-05	0.00449854
0.548	2.93156e-05	0.00427181
0.5481	2.90583e-05	0.00405289
0.5482	2.87995e-05	0.00384155
0.5483	2.85395e-05	0.00363754
0.5484	2.82784e-05	0.00344066
0.5485	2.80164e-05	0.00325068
0.5486	2.77535e-05	0.00306738
0.5487	2.74901e-05	0.00289057
0.5488	2.72262e-05	0.00272005
0.5489	2.69619e-05	0.00255561
0.549	2.66973e-05	0.00239708
0.5491	2.64327e-05	0.00224426
0.5492	2.6168e-05	0.00209699
0.5493	2.59035e-05	0.00195509
0.5494	2.56392e-05	0.00181839
0.5495	2.53753e-05	0.00168673
0.5496	2.51117e-05	0.00155996
0.5497	2.48487e-05	0.00143791
0.5498	2.45863e-05	0.00132045
0.5499	2.43246e-05	0.00120742
0.55	2.40637e-05	0.00109869
0.5501	2.38036e-05	0.000994124
0.5502	2.35444e-05	0.000893517
0.5503	2.32862e-05	0.000796814
0.5504	2.30291e-05	0.00070389
0.5505	2.27732e-05	0.000614624
0.5506	2.25184e-05	0.0005289
0.5507	2.22649e-05	0.000446603
0.5508	2.20127e-05	0.000367624
0.5509	2.17618e-05	0.000291855
0.551	2.15124e-05	0.000219192
0.5511	2.12644e-05	0.000149535
0.5512	2.1018e-05	8.27853e-05
0.5513	2.07731e-05	1.88486e-05
0.5514	2.05297e-05	-4.23675e-05
0.5515	2.0288e-05	-0.000100952
0.5516	2.00479e-05	-0.000156993
0.5517	1.98095e-05	-0.000210573
0.5518	1.95729e-05	-0.000261774
0.5519	1.9338e-05	-0.000310675
0.552	1.91048e-05	-0.000357354
0.5521	1.88735e-05	-0.000401885
0.5522	1.86439e-05	-0.000444339
0.5523	1.84162e-05	-0.000484787
0.5524	1.81904e-05	-0.000523298
0.5525	1.79664e-05	-0.000559936
0.5526	1.77443e-05	-0.000594766
0.5527	1.75241e-05	-0.000627918
0.5528	1.73058e-05	-0.000659382
0.5529	1.70894e-05	-0.000689215
0.553	1.6875e-05	-0.000717476
0.5531	1.66625e-05	-0.000744217
0.5532	1.6452e-05	-0.000769494
0.5533	1.62434e-05	-0.000793356
0.5534	1.60368e-05	-0.000815854
0.5535	1.58322e-05	-0.000837037
0.5536	1.56296e-05	-0.000856951
0.5537	1.54289e-05	-0.000875642
0.5538	1.52302e-05	-0.000893154
0.5539	1.50335e-05	-0.000909529
0.554	1.48388e-05	-0.000924808
0.5541	1.46461e-05	-0.000939033
0.5542	1.44553e-05	-0.000952242
0.5543	1.42666e-05	-0.000964472
0.5544	1.40798e-05	-0.00097576
0.5545	1.38949e-05	-0.000986141
0.5546	1.37121e-05	-0.000995649
0.5547	1.35312e-05	-0.00100432
0.5548	1.33522e-05	-0.00101218
0.5549	1.31752e-05	-0.00101926
0.555	1.30001e-05	-0.0010256
0.5551	1.28269e-05	-0.00103122
0.5552	1.26556e-05	-0.00103622
0.5553	1.24863e-05	-0.00104056
0.5554	1.23188e-05	-0.00104425
0.5555	1.21533e-05	-0.00104734
0.5556	1.19896e-05	-0.00104984
0.5557	1.18278e-05	-0.00105177
0.5558	1.16679e-05	-0.00105317
0.5559	1.15098e-05	-0.00105405
0.556	1.13535e-05	-0.00105443
0.5561	1.11991e-05	-0.00105433
0.5562	1.10465e-05	-0.00105378
0.5563	1.08957e-05	-0.0010528
0.5564	1.07468e-05	-0.0010514
0.5565	1.05996e-05	-0.0010496
0.5566	1.04541e-05	-0.00104743
0.5567	1.03104e-05	-0.00104489
0.5568	1.01685e-05	-0.001042
0.5569	1.00283e-05	-0.00103878
0.557	9.88976e-06	-0.00103525
0.5571	9.75296e-06	-0.00103142
0.5572	9.61785e-06	-0.0010273
0.5573	9.48441e-06	-0.00102292
0.5574	9.35262e-06	-0.00101827
0.5575	9.22248e-06	-0.00101338
0.5576	9.09392e-06	-0.00100826
0.5577	8.96697e-06	-0.00100298
0.5578	8.84161e-06	-0.000997495
0.5579	8.71785e-06	-0.00099181
0.558	8.59566e-06	-0.000985937
0.5581	8.47502e-06	-0.000979885
0.5582	8.35592e-06	-0.000973667
0.5583	8.23836e-06	-0.00096729
0.5584	8.1223e-06	-0.000960766
0.5585	8.00774e-06	-0.000954102
0.5586	7.89467e-06	-0.000947308
0.5587	7.78306e-06	-0.000940392
0.5588	7.6729e-06	-0.000933362
0.5589	7.56418e-06	-0.000926227
0.559	7.45689e-06	-0.000918994
0.5591	7.351e-06	-0.00091167
0.5592	7.24651e-06	-0.000904262
0.5593	7.1434e-06	-0.000896777
0.5594	7.04165e-06	-0.000889221
0.5595	6.94125e-06	-0.000881602
0.5596	6.84218e-06	-0.000873924
0.5597	6.74444e-06	-0.000866194
0.5598	6.648e-06	-0.000858417
0.5599	6.55285e-06	-0.000850598
0.56	6.45898e-06	-0.000842743
0.5601	6.36631e-06	-0.000834857
0.5602	6.2749e-06	-0.000827012
0.5603	6.18471e-06	-0.000819142
0.5604	6.09575e-06	-0.000811253
0.5605	6.00799e-06	-0.000803349
0.5606	5.92143e-06	-0.000795432
0.5607	5.83605e-06	-0.000787509
0.5608	5.75182e-06	-0.000779581
0.5609	5.66876e-06	-0.000771653
0.561	5.58682e-06	-0.000763728
0.5611	5.50601e-06	-0.00075581
0.5612	5.42632e-06	-0.000747901
0.5613	5.34772e-06	-0.000740004
0.5614	5.2702e-06	-0.000732123
0.5615	5.19375e-06	-0.00072426
0.5616	5.11837e-06	-0.000716418
0.5617	5.04402e-06	-0.000708599
0.5618	4.97071e-06	-0.000700806
0.5619	4.89842e-06	-0.00069304
0.562	4.82714e-06	-0.000685305
0.5621	4.75685e-06	-0.000677601
0.5622	4.68754e-06	-0.000669932
0.5623	4.61921e-06	-0.000662298
0.5624	4.55183e-06	-0.000654702
0.5625	4.4854e-06	-0.000647146
0.5626	4.41984e-06	-0.00063963
0.5627	4.3552e-06	-0.000632224
0.5628	4.29148e-06	-0.000624859
0.5629	4.22865e-06	-0.000617538
0.563	4.16672e-06	-0.00061026
0.5631	4.10565e-06	-0.000603029
0.5632	4.04546e-06	-0.000595844
0.5633	3.98611e-06	-0.000588707
0.5634	3.92761e-06	-0.000581618
0.5635	3.86994e-06	-0.000574579
0.5636	3.81309e-06	-0.000567591
0.5637	3.75705e-06	-0.000560654
0.5638	3.70181e-06	-0.00055377
0.5639	3.64736e-06	-0.000546938
0.564	3.59368e-06	-0.00054016
0.5641	3.54078e-06	-0.000533436
0.5642	3.48863e-06	-0.000526767
0.5643	3.43723e-06	-0.000520154
0.5644	3.38657e-06	-0.000513596
0.5645	3.33664e-06	-0.000507094
0.5646	3.28743e-06	-0.000500649
0.5647	3.23892e-06	-0.000494261
0.5648	3.19111e-06	-0.00048793
0.5649	3.144e-06	-0.000481656
0.565	3.09756e-06	-0.000475441
0.5651	3.05174e-06	-0.000469283
0.5652	3.00659e-06	-0.00046325
0.5653	2.96208e-06	-0.000457274
0.5654	2.91822e-06	-0.000451354
0.5655	2.875e-06	-0.000445491
0.5656	2.8324e-06	-0.000439683
0.5657	2.79043e-06	-0.000433933
0.5658	2.74906e-06	-0.000428239
0.5659	2.7083e-06	-0.000422601
0.566	2.66812e-06	-0.00041702
0.5661	2.62854e-06	-0.000411496
0.5662	2.58953e-06	-0.000406028
0.5663	2.55109e-06	-0.000400616
0.5664	2.51321e-06	-0.000395261
0.5665	2.47589e-06	-0.000389962
0.5666	2.43911e-06	-0.000384718
0.5667	2.40287e-06	-0.000379531
0.5668	2.36717e-06	-0.000374399
0.5669	2.33198e-06	-0.000369323
0.567	2.29732e-06	-0.000364302
0.5671	2.26316e-06	-0.000359336
0.5672	2.2295e-06	-0.000354425
0.5673	2.19634e-06	-0.000349569
0.5674	2.16367e-06	-0.000344767
0.5675	2.13148e-06	-0.000340019
0.5676	2.09971e-06	-0.000335324
0.5677	2.0684e-06	-0.00033075
0.5678	2.03756e-06	-0.000326228
0.5679	2.00717e-06	-0.000321756
0.568	1.97723e-06	-0.000317334
0.5681	1.94773e-06	-0.000312963
0.5682	1.91867e-06	-0.000308642
0.5683	1.89004e-06	-0.00030437
0.5684	1.86183e-06	-0.000300148
0.5685	1.83404e-06	-0.000295974
0.5686	1.80666e-06	-0.00029185
0.5687	1.77969e-06	-0.000287773
0.5688	1.75312e-06	-0.000283745
0.5689	1.72694e-06	-0.000279764
0.569	1.70115e-06	-0.00027583
0.5691	1.67574e-06	-0.000271943
0.5692	1.65072e-06	-0.000268103
0.5693	1.62606e-06	-0.000264309
0.5694	1.60177e-06	-0.000260561
0.5695	1.57784e-06	-0.000256858
0.5696	1.55427e-06	-0.0002532
0.5697	1.53105e-06	-0.000249587
0.5698	1.50818e-06	-0.000246019
0.5699	1.48565e-06	-0.000242494
0.57	1.46346e-06	-0.000239013
0.5701	1.44154e-06	-0.000235575
0.5702	1.41995e-06	-0.000232247
0.5703	1.39868e-06	-0.000228959
0.5704	1.37772e-06	-0.000225711
0.5705	1.35708e-06	-0.000222503
0.5706	1.33675e-06	-0.000219334
0.5707	1.31673e-06	-0.000216203
0.5708	1.297e-06	-0.000213112
0.5709	1.27757e-06	-0.000210058
0.571	1.25843e-06	-0.000207043
0.5711	1.23958e-06	-0.000204064
0.5712	1.22101e-06	-0.000201123
0.5713	1.20272e-06	-0.000198219
0.5714	1.1847e-06	-0.000195351
0.5715	1.16695e-06	-0.000192519
0.5716	1.14947e-06	-0.000189723
0.5717	1.13226e-06	-0.000186962
0.5718	1.1153e-06	-0.000184236
0.5719	1.0986e-06	-0.000181545
0.572	1.08215e-06	-0.000178888
0.5721	1.06594e-06	-0.000176265
0.5722	1.04999e-06	-0.000173676
0.5723	1.03427e-06	-0.00017112
0.5724	1.01879e-06	-0.000168597
0.5725	1.00354e-06	-0.000166106
0.5726	9.88469e-07	-0.000163648
0.5727	9.73623e-07	-0.000161288
0.5728	9.59001e-07	-0.000158958
0.5729	9.446e-07	-0.000156657
0.573	9.30415e-07	-0.000154385
0.5731	9.16445e-07	-0.000152141
0.5732	9.02686e-07	-0.000149925
0.5733	8.89134e-07	-0.000147738
0.5734	8.75788e-07	-0.000145578
0.5735	8.62643e-07	0
0.5736	8.49697e-07	0
0.575	6.8214e-07	0
0.5775	4.46534e-07	0
0.58	2.68385e-07	0
0.5825	1.29924e-07	0
0.585	2.19344e-08	0
0.5875	-6.23652e-08	0
0.59	-1.28057e-07	0
0.5925	-1.79254e-07	0
0.595	-2.19123e-07	0
0.5975	-2.50136e-07	0
0.6	-2.74226e-07	0
0.6025	-2.92905e-07	0
0.605	-3.07353e-07	0
0.6075	-3.18492e-07	0
0.61	-3.27046e-07	0
0.6125	-3.33577e-07	0
0.615	-3.38528e-07	0
0.6175	-3.42244e-07	0
0.62	-3.44993e-07	0
0.6225	-3.46988e-07	0
0.625	-3.48392e-07	0
0.6275	-3.49336e-07	0
0.63	-3.49919e-07	0
0.6325	-3.50221e-07	0
0.635	-3.50304e-07	0
0.6375	-3.50215e-07	0
0.64	-3.49992e-07	0
0.6425	-3.49665e-07	0
0.645	-3.49256e-07	0
0.6475	-3.48785e-07	0
0.65	-3.48264e-07	0
0.6525	-3.47705e-07	0
0.655	-3.47116e-07	0
0.6575	-3.46505e-07	0
0.66	-3.45877e-07	0
0.6625	-3.45235e-07	0
0.665	-3.44582e-07	0
0.6675	-3.43923e-07	0
0.67	-3.43257e-07	0
0.6725	-3.42587e-07	0
0.675	-3.41915e-07	0
0.6775	-3.4124e-07	0
0.68	-3.40564e-07	0
0.6825	-3.39888e-07	0
0.685	-3.39211e-07	0
0.6875	-3.38534e-07	0
0.69	-3.37858e-07	0
0.6925	-3.37182e-07	0
0.695	-3.36507e-07	0
0.6975	-3.35833e-07	0
0.7	-2.88308e-06	0
0.7001	-4.14317e-06	-0.0105456
0.7002	-5.5866e-06	-0.0129199
0.7003	-7.23311e-06	-0.0155736
0.7004	-9.10282e-06	-0.0185359
0.7005	-1.12158e-05	-0.0218356
0.7006	-1.35918e-05	-0.025501
0.7007	-1.62491e-05	-0.0295582
0.7008	-1.92048e-05	-0.0340304
0.7009	-2.24739e-05	-0.0389373
0.701	-2.60692e-05	-0.044294
0.7011	-3.00012e-05	-0.0501108
0.7012	-3.42784e-05	-0.0563934
0.7013	-3.89071e-05	-0.0631432
0.7014	-4.38918e-05	-0.0703575
0.7015	-4.92355e-05	-0.0780301
0.7016	-5.49397e-05	-0.086152
0.7017	-6.10047e-05	-0.0947117
0.7018	-6.74297e-05	-0.103696
0.7019	-7.42129e-05	-0.113089
0.702	-8.13519e-05	-0.122875
0.7021	-8.88435e-05	-0.133036
0.7022	-9.66838e-05	-0.143555
0.7023	-0.000104868	-0.154412
0.7024	-0.000113392	-0.165589
0.7025	-0.000122251	-0.177067
0.7026	-0.000131437	-0.188825
0.7027	-0.000140947	-0.200845
0.7028	-0.000150773	-0.213107
0.7029	-0.000160909	-0.225593
0.703	-0.000171348	-0.238283
0.7031	-0.000182083	-0.251159
0.7032	-0.000193108	-0.264203
0.7033	-0.000204414	-0.277397
0.7034	-0.000215996	-0.290723
0.7035	-0.000227845	-0.304165
0.7036	-0.000239953	-0.317706
0.7037	-0.000252314	-0.33133
0.7038	-0.00026492	-0.345021
0.7039	-0.000277762	-0.358764
0.704	-0.000290833	-0.372544
0.7041	-0.000304125	-0.386348
0.7042	-0.000317631	-0.400162
0.7043	-0.000331342	-0.413972
0.7044	-0.00034525	-0.427766
0.7045	-0.000359349	-0.441531
0.7046	-0.00037363	-0.455256
0.7047	-0.000388084	-0.46893
0.7048	-0.000402705	-0.482541
0.7049	-0.000417485	-0.49608
0.705	-0.000432416	-0.509537
0.7051	-0.00044749	-0.522901
0.7052	-0.000462699	-0.536165
0.7053	-0.000478036	-0.549319
0.7054	-0.000493494	-0.562356
0.7055	-0.000509064	-0.575267
0.7056	-0.000524741	-0.588046
0.7057	-0.000540515	-0.600685
0.7058	-0.00055638	-0.613177
0.7059	-0.000572329	-0.625517
0.706	-0.000588355	-0.637699
0.7061	-0.00060445	-0.649717
0.7062	-0.000620609	-0.661566
0.7063	-0.000636823	-0.673241
0.7064	-0.000653086	-0.684738
0.7065	-0.000669391	-0.696053
0.7066	-0.000685733	-0.707181
0.7067	-0.000702104	-0.71812
0.7068	-0.000718498	-0.728865
0.7069	-0.000734909	-0.739414
0.707	-0.000751331	-0.749764
0.7071	-0.000767757	-0.759913
0.7072	-0.000784183	-0.769858
0.7073	-0.000800601	-0.779598
0.7074	-0.000817007	-0.789131
0.7075	-0.000833394	-0.798455
0.7076	-0.000849758	-0.807569
0.7077	-0.000866093	-0.816471
0.7078	-0.000882393	-0.825162
0.7079	-0.000898654	-0.833641
0.708	-0.000914871	-0.841906
0.7081	-0.000931038	-0.849958
0.7082	-0.000947151	-0.857797
0.7083	-0.000963206	-0.865422
0.7084	-0.000979197	-0.872834
0.7085	-0.00099512	-0.880034
0.7086	-0.00101097	-0.887021
0.7087	-0.00102675	-0.893797
0.7088	-0.00104244	-0.900362
0.7089	-0.00105805	-0.906718
0.709	-0.00107358	-0.912865
0.7091	-0.00108901	-0.918806
0.7092	-0.00110435	-0.92454
0.7093	-0.00111958	-0.930069
0.7094	-0.00113472	-0.935396
0.7095	-0.00114975	-0.940521
0.7096	-0.00116467	-0.945447
0.7097	-0.00117948	-0.950176
0.7098	-0.00119418	-0.954708
0.7099	-0.00120876	-0.959047
0.71	-0.00122322	-0.963195
0.7101	-0.00123756	-0.967153
0.7102	-0.00125177	-0.970924
0.7103	-0.00126586	-0.97451
0.7104	-0.00127981	-0.977914
0.7105	-0.00129364	-0.981138
0.7106	-0.00130733	-0.984184
0.7107	-0.00132088	-0.987055
0.7108	-0.0013343	-0.989754
0.7109	-0.00134758	-0.992283
0.711	-0.00136072	-0.994645
0.7111	-0.00137372	-0.996842
0.7112	-0.00138657	-0.998878
0.7113	-0.00139928	-1.00075
0.7114	-0.00141184	-1.00247
0.7115	-0.00142425	-1.00404
0.7116	-0.00143652	-1.00546
0.7117	-0.00144863	-1.00673
0.7118	-0.0014606	-1.00785
0.7119	-0.00147241	-1.00883
0.712	-0.00148407	-1.00968
0.7121	-0.00149558	-1.01038
0.7122	-0.00150694	-1.01096
0.7123	-0.00151814	-1.0114
0.7124	-0.00152919	-1.01172
0.7125	-0.00154008	-1.01191
0.7126	-0.00155082	-1.01198
0.7127	-0.0015614	-1.01193
0.7128	-0.00157183	-1.01176
0.7129	-0.0015821	-1.01148
0.713	-0.00159222	-1.0111
0.7131	-0.00160218	-1.0106
0.7132	-0.00161199	-1.01
0.7133	-0.00162164	-1.0093
0.7134	-0.00163114	-1.0085
0.7135	-0.00164048	-1.0076
0.7136	-0.00164967	-1.00661
0.7137	-0.0016587	-1.00553
0.7138	-0.00166759	-1.00437
0.7139	-0.00167632	-1.00311
0.714	-0.00168489	-1.00178
0.7141	-0.00169332	-1.00036
0.7142	-0.00170159	-0.998872
0.7143	-0.00170972	-0.997307
0.7144	-0.0017177	-0.995669
0.7145	-0.00172552	-0.993963
0.7146	-0.0017332	-0.992189
0.7147	-0.00174074	-0.990352
0.7148	-0.00174812	-0.988453
0.7149	-0.00175537	-0.986494
0.715	-0.00176246	-0.984479
0.7151	-0.00176942	-0.982409
0.7152	-0.00177623	-0.980287
0.7153	-0.00178291	-0.978116
0.7154	-0.00178944	-0.975896
0.7155	-0.00179584	-0.973632
0.7156	-0.0018021	-0.971324
0.7157	-0.00180822	-0.968976
0.7158	-0.00181421	-0.966588
0.7159	-0.00182006	-0.964164
0.716	-0.00182579	-0.961706
0.7161	-0.00183138	-0.959214
0.7162	-0.00183684	-0.956693
0.7163	-0.00184218	-0.954142
0.7164	-0.00184738	-0.951565
0.7165	-0.00185247	-0.948963
0.7166	-0.00185742	-0.946337
0.7167	-0.00186226	-0.943691
0.7168	-0.00186698	-0.941025
0.7169	-0.00187157	-0.938342
0.717	-0.00187605	-0.935642
0.7171	-0.00188041	-0.932929
0.7172	-0.00188466	-0.930202
0.7173	-0.00188879	-0.927465
0.7174	-0.00189281	-0.924718
0.7175	-0.00189672	-0.921963
0.7176	-0.00190052	-0.919201
0.7177	-0.00190421	-0.916428
0.7178	-0.0019078	-0.913644
0.7179	-0.00191129	-0.910849
0.718	-0.00191467	-0.908046
0.7181	-0.00191794	-0.905236
0.7182	-0.00192112	-0.90242
0.7183	-0.0019242	-0.899599
0.7184	-0.00192719	-0.896774
0.7185	-0.00193008	-0.893948
0.7186	-0.00193287	-0.891121
0.7187	-0.00193557	-0.888293
0.7188	-0.00193818	-0.885466
0.7189	-0.0019407	-0.882639
0.719	-0.00194313	-0.879811
0.7191	-0.00194546	-0.876979
0.7192	-0.0019477	-0.874141
0.7193	-0.00194984	-0.871291
0.7194	-0.00195188	-0.868424
0.7195	-0.00195382	-0.86553
0.7196	-0.00195565	-0.862602
0.7197	-0.00195736	-0.859627
0.7198	-0.00195894	-0.856594
0.7199	-0.0019604	-0.85349
0.72	-0.00196171	-0.850299
0.7201	-0.00196288	-0.847006
0.7202	-0.00196389	-0.843602
0.7203	-0.00196472	-0.84007
0.7204	-0.00196538	-0.836393
0.7205	-0.00196585	-0.832553
0.7206	-0.00196611	-0.828531
0.7207	-0.00196615	-0.82431
0.7208	-0.00196597	-0.819871
0.7209	-0.00196555	-0.815195
0.721	-0.00196487	-0.810265
0.7211	-0.00196393	-0.805063
0.7212	-0.00196271	-0.799571
0.7213	-0.0019612	-0.793774
0.7214	-0.00195939	-0.787656
0.7215	-0.00195726	-0.781204
0.7216	-0.00195481	-0.774404
0.7217	-0.00195202	-0.767248
0.7218	-0.0019489	-0.759727
0.7219	-0.00194542	-0.751834
0.722	-0.00194159	-0.743565
0.7221	-0.0019374	-0.73492
0.7222	-0.00193284	-0.725897
0.7223	-0.00192791	-0.716501
0.7224	-0.00192262	-0.706734
0.7225	-0.00191694	-0.696603
0.7226	-0.0019109	-0.686116
0.7227	-0.00190448	-0.675282
0.7228	-0.0018977	-0.664113
0.7229	-0.00189054	-0.652619
0.723	-0.00188302	-0.640813
0.7231	-0.00187513	-0.628711
0.7232	-0.00186688	-0.616325
0.7233	-0.00185828	-0.603672
0.7234	-0.00184933	-0.590766
0.7235	-0.00184003	-0.577624
0.7236	-0.0018304	-0.564262
0.7237	-0.00182043	-0.550696
0.7238	-0.00181014	-0.536943
0.7239	-0.00179952	-0.52302
0.724	-0.0017886	-0.508942
0.7241	-0.00177736	-0.494727
0.7242	-0.00176583	-0.48039
0.7243	-0.00175401	-0.465948
0.7244	-0.00174191	-0.451416
0.7245	-0.00172953	-0.436809
0.7246	-0.00171688	-0.422143
0.7247	-0.00170398	-0.407432
0.7248	-0.00169082	-0.392692
0.7249	-0.00167742	-0.377935
0.725	-0.00166379	-0.363175
0.7251	-0.00164993	-0.348427
0.7252	-0.00163585	-0.333702
0.7253	-0.00162157	-0.319013
0.7254	-0.00160708	-0.304371
0.7255	-0.0015924	-0.289789
0.7256	-0.00157753	-0.275276
0.7257	-0.00156249	-0.260845
0.7258	-0.00154728	-0.246504
0.7259	-0.00153191	-0.232264
0.726	-0.00151639	-0.218133
0.7261	-0.00150073	-0.204122
0.7262	-0.00148493	-0.190238
0.7263	-0.001469	-0.176489
0.7264	-0.00145296	-0.162883
0.7265	-0.0014368	-0.149428
0.7266	-0.00142054	-0.13613
0.7267	-0.00140418	-0.122995
0.7268	-0.00138773	-0.11003
0.7269	-0.0013712	-0.0972414
0.727	-0.0013546	-0.0846334
0.7271	-0.00133794	-0.0722115
0.7272	-0.00132121	-0.0599804
0.7273	-0.00130443	-0.0479445
0.7274	-0.00128761	-0.0361079
0.7275	-0.00127075	-0.0244744
0.7276	-0.00125386	-0.0130474
0.7277	-0.00123695	-0.00183023
0.7278	-0.00122002	0.00917439
0.7279	-0.00120307	0.0199638
0.728	-0.00118613	0.0305357
0.7281	-0.00116918	0.0408881
0.7282	-0.00115224	0.051019
0.7283	-0.00113532	0.0609269
0.7284	-0.00111841	0.0706105
0.7285	-0.00110153	0.0800687
0.7286	-0.00108469	0.0893005
0.7287	-0.00106787	0.0983053
0.7288	-0.0010511	0.107083
0.7289	-0.00103438	0.115632
0.729	-0.00101771	0.123954
0.7291	-0.0010011	0.132048
0.7292	-0.00098455	0.139915
0.7293	-0.000968067	0.147554
0.7294	-0.000951656	0.154967
0.7295	-0.000935321	0.162155
0.7296	-0.000919067	0.169118
0.7297	-0.000902898	0.175857
0.7298	-0.000886817	0.182374
0.7299	-0.00087083	0.188669
0.73	-0.00085494	0.194745
0.7301	-0.000839151	0.200603
0.7302	-0.000823465	0.206245
0.7303	-0.000807888	0.211672
0.7304	-0.000792422	0.216886
0.7305	-0.000777071	0.22189
0.7306	-0.000761837	0.226685
0.7307	-0.000746723	0.231274
0.7308	-0.000731734	0.235659
0.7309	-0.00071687	0.239842
0.731	-0.000702136	0.243825
0.7311	-0.000687533	0.247612
0.7312	-0.000673065	0.251205
0.7313	-0.000658732	0.254606
0.7314	-0.000644539	0.257818
0.7315	-0.000630486	0.260844
0.7316	-0.000616575	0.263687
0.7317	-0.00060281	0.266349
0.7318	-0.000589191	0.268834
0.7319	-0.000575719	0.271143
0.732	-0.000562398	0.273281
0.7321	-0.000549228	0.27525
0.7322	-0.00053621	0.277053
0.7323	-0.000523346	0.278693
0.7324	-0.000510637	0.280173
0.7325	-0.000498084	0.281497
0.7326	-0.000485688	0.282667
0.7327	-0.00047345	0.283687
0.7328	-0.000461372	0.284559
0.7329	-0.000449452	0.285287
0.733	-0.000437693	0.285874
0.7331	-0.000426095	0.286322
0.7332	-0.000414658	0.286636
0.7333	-0.000403383	0.286818
0.7334	-0.000392269	0.286871
0.7335	-0.000381318	0.286799
0.7336	-0.000370529	0.286605
0.7337	-0.000359903	0.286291
0.7338	-0.000349439	0.285861
0.7339	-0.000339138	0.285317
0.734	-0.000328999	0.284664
0.7341	-0.000319022	0.283904
0.7342	-0.000309207	0.283039
0.7343	-0.000299554	0.282074
0.7344	-0.000290062	0.281011
0.7345	-0.00028073	0.279852
0.7346	-0.000271559	0.278602
0.7347	-0.000262548	0.277262
0.7348	-0.000253696	0.275836
0.7349	-0.000245002	0.274326
0.735	-0.000236466	0.272736
0.7351	-0.000228087	0.271068
0.7352	-0.000219864	0.269325
0.7353	-0.000211797	0.26751
0.7354	-0.000203883	0.265625
0.7355	-0.000196124	0.263673
0.7356	-0.000188517	0.261656
0.7357	-0.000181061	0.259579
0.7358	-0.000173756	0.257442
0.7359	-0.000166599	0.255248
0.736	-0.000159592	0.253
0.7361	-0.00015273	0.250701
0.7362	-0.000146015	0.248353
0.7363	-0.000139444	0.245958
0.7364	-0.000133017	0.243518
0.7365	-0.000126731	0.241036
0.7366	-0.000120586	0.238515
0.7367	-0.00011458	0.235956
0.7368	-0.000108712	0.233361
0.7369	-0.00010298	0.230733
0.737	-9.73835e-05	0.228074
0.7371	-9.19204e-05	0.225386
0.7372	-8.65894e-05	0.222671
0.7373	-8.13889e-05	0.219931
0.7374	-7.63176e-05	0.217168
0.7375	-7.13738e-05	0.214384
0.7376	-6.6556e-05	0.21158
0.7377	-6.18628e-05	0.208759
0.7378	-5.72924e-05	0.205922
0.7379	-5.28434e-05	0.203071
0.738	-4.85141e-05	0.200208
0.7381	-4.4303e-05	0.197335
0.7382	-4.02084e-05	0.194452
0.7383	-3.62287e-05	0.191563
0.7384	-3.23624e-05	0.188668
0.7385	-2.86077e-05	0.185768
0.7386	-2.4963e-05	0.182866
0.7387	-2.14268e-05	0.179962
0.7388	-1.79973e-05	0.177059
0.7389	-1.46729e-05	0.174157
0.739	-1.1452e-05	0.171258
0.7391	-8.33299e-06	0.168363
0.7392	-5.31414e-06	0.165474
0.7393	-2.39385e-06	0.162591
0.7394	4.31302e-07	0.159716
0.7395	3.15938e-06	0.156516
0.7396	5.79382e-06	0.151554
0.7397	8.33626e-06	0.146739
0.7398	1.07883e-05	0.14207
0.7399	1.31516e-05	0.137541
0.74	1.54278e-05	0.13315
0.7401	1.76184e-05	0.128892
0.7402	1.97251e-05	0.124765
0.7403	2.17495e-05	0.120764
0.7404	2.36931e-05	0.116886
0.7405	2.55576e-05	0.113127
0.7406	2.73446e-05	0.109484
0.7407	2.90557e-05	0.105953
0.7408	3.06925e-05	0.102531
0.7409	3.22566e-05	0.0992148
0.741	3.37497e-05	0.0960004
0.7411	3.51735e-05	0.0928848
0.7412	3.65295e-05	0.0898651
0.7413	3.78195e-05	0.0869381
0.7414	3.90451e-05	0.084101
0.7415	4.0208e-05	0.081351
0.7416	4.13099e-05	0.0786853
0.7417	4.23524e-05	0.0761013
0.7418	4.33371e-05	0.0735964
0.7419	4.42658e-05	0.0711682
0.742	4.51399e-05	0.0688143
0.7421	4.59613e-05	0.0665324
0.7422	4.67314e-05	0.0643202
0.7423	4.74518e-05	0.0621757
0.7424	4.8124e-05	0.0600968
0.7425	4.87497e-05	0.0580814
0.7426	4.93302e-05	0.0561277
0.7427	4.98671e-05	0.0542336
0.7428	5.03618e-05	0.0523975
0.7429	5.08158e-05	0.0506176
0.743	5.12303e-05	0.0488923
0.7431	5.16069e-05	0.0472198
0.7432	5.19468e-05	0.0455986
0.7433	5.22514e-05	0.0440272
0.7434	5.25218e-05	0.042504
0.7435	5.27594e-05	0.0410277
0.7436	5.29653e-05	0.0395968
0.7437	5.31408e-05	0.03821
0.7438	5.32869e-05	0.036866
0.7439	5.34048e-05	0.0355635
0.744	5.34957e-05	0.0343013
0.7441	5.35604e-05	0.0330782
0.7442	5.36002e-05	0.031893
0.7443	5.36159e-05	0.0307446
0.7444	5.36086e-05	0.029632
0.7445	5.35792e-05	0.0285541
0.7446	5.35286e-05	0.0275098
0.7447	5.34578e-05	0.0264981
0.7448	5.33675e-05	0.0255182
0.7449	5.32586e-05	0.024569
0.745	5.31319e-05	0.0236497
0.7451	5.29882e-05	0.0227593
0.7452	5.28283e-05	0.021897
0.7453	5.26529e-05	0.021062
0.7454	5.24627e-05	0.0202535
0.7455	5.22585e-05	0.0194707
0.7456	5.20408e-05	0.0187128
0.7457	5.18104e-05	0.0179791
0.7458	5.15679e-05	0.0172689
0.7459	5.13139e-05	0.0165815
0.746	5.10489e-05	0.0159162
0.7461	5.07736e-05	0.0152724
0.7462	5.04885e-05	0.0146494
0.7463	5.01941e-05	0.0140466
0.7464	4.9891e-05	0.0134634
0.7465	4.95795e-05	0.0128992
0.7466	4.92603e-05	0.0123535
0.7467	4.89338e-05	0.0118256
0.7468	4.86004e-05	0.0113152
0.7469	4.82605e-05	0.0108216
0.747	4.79146e-05	0.0103443
0.7471	4.75631e-05	0.00988287
0.7472	4.72064e-05	0.00943684
0.7473	4.68447e-05	0.00900571
0.7474	4.64786e-05	0.00858906
0.7475	4.61082e-05	0.00818643
0.7476	4.5734e-05	0.00779742
0.7477	4.53563e-05	0.00742154
0.7478	4.49754e-05	0.00705846
0.7479	4.45915e-05	0.00670779
0.748	4.42051e-05	0.00636916
0.7481	4.38163e-05	0.0060422
0.7482	4.34254e-05	0.00572655
0.7483	4.30326e-05	0.00542186
0.7484	4.26383e-05	0.00512781
0.7485	4.22427e-05	0.00484407
0.7486	4.18459e-05	0.00457032
0.7487	4.14482e-05	0.00430626
0.7488	4.10498e-05	0.00405158
0.7489	4.06509e-05	0.003806
0.749	4.02517e-05	0.00356923
0.7491	3.98524e-05	0.00334101
0.7492	3.94531e-05	0.00312107
0.7493	3.9054e-05	0.00290914
0.7494	3.86553e-05	0.00270499
0.7495	3.82572e-05	0.00250837
0.7496	3.78597e-05	0.00231904
0.7497	3.7463e-05	0.00213678
0.7498	3.70673e-05	0.00196136
0.7499	3.66727e-05	0.00179257
0.75	3.62793e-05	0.00163019
0.7501	3.58871e-05	0.00147403
0.7502	3.54964e-05	0.00132383
0.7503	3.51072e-05	0.00117946
0.7504	3.47196e-05	0.00104073
0.7505	3.43338e-05	0.000907468
0.7506	3.39498e-05	0.000779491
0.7507	3.35677e-05	0.000656632
0.7508	3.31876e-05	0.000538726
0.7509	3.28096e-05	0.000425614
0.751	3.24337e-05	0.00031714
0.7511	3.206e-05	0.000213153
0.7512	3.16886e-05	0.000113509
0.7513	3.13195e-05	1.80633e-05
0.7514	3.09528e-05	-7.33198e-05
0.7515	3.05886e-05	-0.000160774
0.7516	3.02269e-05	-0.00024443
0.7517	2.98677e-05	-0.000324412
0.7518	2.95111e-05	-0.000400842
0.7519	2.91572e-05	-0.000473839
0.752	2.88059e-05	-0.000543517
0.7521	2.84574e-05	-0.000609988
0.7522	2.81116e-05	-0.000673359
0.7523	2.77685e-05	-0.000733735
0.7524	2.74283e-05	-0.000791218
0.7525	2.70909e-05	-0.000845906
0.7526	2.67563e-05	-0.000897894
0.7527	2.64246e-05	-0.000947333
0.7528	2.60957e-05	-0.000994253
0.7529	2.57698e-05	-0.00103874
0.753	2.54468e-05	-0.00108088
0.7531	2.51268e-05	-0.00112076
0.7532	2.48097e-05	-0.00115844
0.7533	2.44955e-05	-0.00119402
0.7534	2.41843e-05	-0.00122757
0.7535	2.38761e-05	-0.00125915
0.7536	2.35709e-05	-0.00128883
0.7537	2.32687e-05	-0.0013167
0.7538	2.29694e-05	-0.0013428
0.7539	2.26732e-05	-0.00136721
0.754	2.23799e-05	-0.00138998
0.7541	2.20896e-05	-0.00141118
0.7542	2.18023e-05	-0.00143086
0.7543	2.15179e-05	-0.00144909
0.7544	2.12365e-05	-0.0014659
0.7545	2.09581e-05	-0.00148137
0.7546	2.06827e-05	-0.00149553
0.7547	2.04102e-05	-0.00150844
0.7548	2.01406e-05	-0.00152015
0.7549	1.9874e-05	-0.00153069
0.755	1.96103e-05	-0.00154013
0.7551	1.93494e-05	-0.00154849
0.7552	1.90914e-05	-0.00155589
0.7553	1.88364e-05	-0.00156229
0.7554	1.85841e-05	-0.00156774
0.7555	1.83348e-05	-0.00157229
0.7556	1.80882e-05	-0.00157596
0.7557	1.78445e-05	-0.00157878
0.7558	1.76036e-05	-0.00158081
0.7559	1.73655e-05	-0.00158206
0.756	1.71302e-05	-0.00158258
0.7561	1.68976e-05	-0.00158239
0.7562	1.66677e-05	-0.00158152
0.7563	1.64406e-05	-0.00158
0.7564	1.62161e-05	-0.00157786
0.7565	1.59944e-05	-0.00157513
0.7566	1.57753e-05	-0.00157184
0.7567	1.55588e-05	-0.00156801
0.7568	1.5345e-05	-0.00156366
0.7569	1.51338e-05	-0.00155881
0.757	1.49251e-05	-0.0015535
0.7571	1.4719e-05	-0.00154775
0.7572	1.45154e-05	-0.00154157
0.7573	1.43144e-05	-0.00153498
0.7574	1.41158e-05	-0.00152801
0.7575	1.39197e-05	-0.00152068
0.7576	1.3726e-05	-0.001513
0.7577	1.35348e-05	-0.00150505
0.7578	1.33459e-05	-0.00149679
0.7579	1.31595e-05	-0.00148824
0.758	1.29754e-05	-0.0014794
0.7581	1.27936e-05	-0.00147031
0.7582	1.26142e-05	-0.00146096
0.7583	1.24371e-05	-0.00145138
0.7584	1.22622e-05	-0.00144159
0.7585	1.20896e-05	-0.00143158
0.7586	1.19192e-05	-0.00142139
0.7587	1.1751e-05	-0.00141101
0.7588	1.1585e-05	-0.00140047
0.7589	1.14212e-05	-0.00138977
0.759	1.12595e-05	-0.00137893
0.7591	1.10999e-05	-0.00136795
0.7592	1.09424e-05	-0.00135685
0.7593	1.0787e-05	-0.00134564
0.7594	1.06337e-05	-0.00133432
0.7595	1.04823e-05	-0.00132291
0.7596	1.0333e-05	-0.00131141
0.7597	1.01857e-05	-0.00129984
0.7598	1.00403e-05	-0.00128819
0.7599	9.89688e-06	-0.00127649
0.76	9.75537e-06	-0.00126474
0.7601	9.61571e-06	-0.00125293
0.7602	9.47793e-06	-0.00124115
0.7603	9.342e-06	-0.00122934
0.7604	9.20791e-06	-0.00121749
0.7605	9.07564e-06	-0.00120563
0.7606	8.94515e-06	-0.00119375
0.7607	8.81644e-06	-0.00118187
0.7608	8.68948e-06	-0.00116998
0.7609	8.56425e-06	-0.00115809
0.761	8.44073e-06	-0.0011462
0.7611	8.3189e-06	-0.00113433
0.7612	8.19874e-06	-0.00112248
0.7613	8.08023e-06	-0.00111065
0.7614	7.96335e-06	-0.00109884
0.7615	7.84808e-06	-0.00108706
0.7616	7.73441e-06	-0.00107531
0.7617	7.6223e-06	-0.0010636
0.7618	7.51175e-06	-0.00105193
0.7619	7.40272e-06	-0.0010403
0.762	7.29522e-06	-0.00102872
0.7621	7.18921e-06	-0.00101719
0.7622	7.08467e-06	-0.00100571
0.7623	6.9816e-06	-0.000994291
0.7624	6.87996e-06	-0.000982925
0.7625	6.77975e-06	-0.000971619
0.7626	6.68089e-06	-0.000960375
0.7627	6.58342e-06	-0.000949253
0.7628	6.48731e-06	-0.000938196
0.7629	6.39256e-06	-0.000927206
0.763	6.29915e-06	-0.000916284
0.7631	6.20705e-06	-0.000905433
0.7632	6.11625e-06	-0.000894654
0.7633	6.02673e-06	-0.000883948
0.7634	5.93848e-06	-0.000873318
0.7635	5.85148e-06	-0.000862764
0.7636	5.76572e-06	-0.000852287
0.7637	5.68117e-06	-0.00084189
0.7638	5.59783e-06	-0.000831572
0.7639	5.51567e-06	-0.000821336
0.764	5.43468e-06	-0.000811181
0.7641	5.35485e-06	-0.00080111
0.7642	5.27616e-06	-0.000791121
0.7643	5.19859e-06	-0.000781218
0.7644	5.12213e-06	-0.000771399
0.7645	5.04677e-06	-0.000761665
0.7646	4.97249e-06	-0.000752018
0.7647	4.89927e-06	-0.000742457
0.7648	4.82711e-06	-0.000732984
0.7649	4.75598e-06	-0.000723597
0.765	4.68588e-06	-0.000714299
0.7651	4.61674e-06	-0.000705088
0.7652	4.54859e-06	-0.000696022
0.7653	4.48143e-06	-0.000687043
0.7654	4.41524e-06	-0.000678151
0.7655	4.35001e-06	-0.000669345
0.7656	4.28571e-06	-0.000660626
0.7657	4.22235e-06	-0.000651994
0.7658	4.15991e-06	-0.000643449
0.7659	4.09837e-06	-0.00063499
0.766	4.03773e-06	-0.000626618
0.7661	3.97796e-06	-0.000618332
0.7662	3.91907e-06	-0.000610133
0.7663	3.86103e-06	-0.00060202
0.7664	3.80383e-06	-0.000593993
0.7665	3.74747e-06	-0.000586052
0.7666	3.69193e-06	-0.000578196
0.7667	3.6372e-06	-0.000570425
0.7668	3.58327e-06	-0.000562739
0.7669	3.53012e-06	-0.000555138
0.767	3.47776e-06	-0.000547621
0.7671	3.42616e-06	-0.000540188
0.7672	3.37531e-06	-0.000532838
0.7673	3.32521e-06	-0.000525571
0.7674	3.27584e-06	-0.000518387
0.7675	3.2272e-06	-0.000511285
0.7676	3.17923e-06	-0.000504265
0.7677	3.13195e-06	-0.000497382
0.7678	3.08537e-06	-0.000490579
0.7679	3.03948e-06	-0.000483854
0.768	2.99426e-06	-0.000477207
0.7681	2.9497e-06	-0.000470637
0.7682	2.9058e-06	-0.000464145
0.7683	2.86255e-06	-0.000457728
0.7684	2.81994e-06	-0.000451388
0.7685	2.77795e-06	-0.000445122
0.7686	2.73658e-06	-0.000438932
0.7687	2.69582e-06	-0.000432816
0.7688	2.65566e-06	-0.000426773
0.7689	2.6161e-06	-0.000420803
0.769	2.57712e-06	-0.000414906
0.7691	2.53872e-06	-0.000409081
0.7692	2.50089e-06	-0.000403327
0.7693	2.46361e-06	-0.000397643
0.7694	2.42689e-06	-0.00039203
0.7695	2.39071e-06	-0.000386487
0.7696	2.35507e-06	-0.000381012
0.7697	2.31996e-06	-0.000375605
0.7698	2.28537e-06	-0.000370266
0.7699	2.25129e-06	-0.000364995
0.77	2.21772e-06	-0.000359789
0.7701	2.1846e-06	-0.00035465
0.7702	2.15197e-06	-0.000349632
0.7703	2.11983e-06	-0.000344678
0.7704	2.08816e-06	-0.000339786
0.7705	2.05696e-06	-0.000334955
0.7706	2.02623e-06	-0.000330185
0.7707	1.99596e-06	-0.000325476
0.7708	1.96613e-06	-0.000320826
0.7709	1.93675e-06	-0.000316236
0.771	1.90781e-06	-0.000311705
0.7711	1.8793e-06	-0.000307231
0.7712	1.85122e-06	-0.000302815
0.7713	1.82355e-06	-0.000298456
0.7714	1.7963e-06	-0.000294153
0.7715	1.76945e-06	-0.000289906
0.7716	1.743e-06	-0.000285713
0.7717	1.71695e-06	-0.000281576
0.7718	1.69129e-06	-0.000277492
0.7719	1.66602e-06	-0.000273462
0.772	1.64112e-06	-0.000269485
0.7721	1.61659e-06	-0.00026556
0.7722	1.59243e-06	-0.000261686
0.7723	1.56864e-06	-0.000257864
0.7724	1.5452e-06	-0.000254092
0.7725	1.52211e-06	-0.000250371
0.7726	1.49932e-06	-0.000246698
0.7727	1.47687e-06	-0.000243132
0.7728	1.45475e-06	-0.000239612
0.7729	1.43297e-06	-0.000236138
0.773	1.41151e-06	-0.000232709
0.7731	1.39038e-06	-0.000229326
0.7732	1.36956e-06	-0.000225986
0.7733	1.34906e-06	-0.000222691
0.7734	1.32886e-06	-0.00021944
0.7735	1.30897e-06	-0.000216231
0.7736	1.28937e-06	-0.000213065
0.7737	1.27007e-06	-0.000209941
0.7738	1.25106e-06	-0.000206858
0.7739	1.23234e-06	-0.000203817
0.774	1.2139e-06	-0.000200816
0.7741	1.19573e-06	-0.000197855
0.7742	1.17784e-06	-0.000194934
0.7743	1.16022e-06	-0.000192052
0.7744	1.14286e-06	-0.000189208
0.7745	1.12577e-06	-0.000186403
0.7746	1.10893e-06	-0.000183636
0.7747	1.09235e-06	-0.000180906
0.7748	1.07601e-06	-0.000178213
0.7749	1.05993e-06	-0.000175556
0.775	1.04408e-06	-0.000172936
0.7751	1.02843e-06	-0.00017035
0.7752	1.01301e-06	-0.000167857
0.7753	9.97831e-07	-0.000165397
0.7754	9.82875e-07	-0.000162969
0.7755	9.68146e-07	-0.000160574
0.7756	9.53638e-07	-0.00015821
0.7757	9.3935e-07	-0.000155877
0.7758	9.25277e-07	-0.000153576
0.7759	9.11417e-07	-0.000151305
0.776	8.97766e-07	-0.000149064
0.7761	8.84321e-07	-0.000146854
0.7762	8.7108e-07	0
0.7763	8.58039e-07	0
0.7775	7.11982e-07	0
0.78	4.68461e-07	0
0.7825	2.85201e-07	0
0.785	1.42837e-07	0
0.7875	3.17902e-08	0
0.79	-5.5506e-08	0
0.7925	-1.23079e-07	0
0.795	-1.75752e-07	0
0.7975	-2.16776e-07	0
0.8	-2.48694e-07	0
0.8025	-2.73493e-07	0
0.805	-2.92725e-07	0
0.8075	-3.07606e-07	0
0.81	-3.19084e-07	0
0.8125	-3.27902e-07	0
0.815	-3.34639e-07	0
0.8175	-3.39751e-07	0
0.82	-3.43591e-07	0
0.8225	-3.46438e-07	0
0.825	-3.48507e-07	0
0.8275	-3.4997e-07	0
0.83	-3.50958e-07	0
0.8325	-3.51575e-07	0
0.835	-3.51902e-07	0
0.8375	-3.52004e-07	0
0.84	-3.51929e-07	0
0.8425	-3.51716e-07	0
0.845	-3.51396e-07	0
0.8475	-3.50992e-07	0
0.85	-3.50523e-07	0
0.8525	-3.50004e-07	0
0.855	-3.49445e-07	0
0.8575	-3.48856e-07	0
0.86	-3.48243e-07	0
0.8625	-3.47612e-07	0
0.865	-3.46968e-07	0
0.8675	-3.46313e-07	0
0.87	-3.4565e-07	0
0.8725	-3.44981e-07	0
0.875	-3.44308e-07	0
0.8775	-3.43632e-07	0
0.88	-3.42953e-07	0
0.8825	-3.42274e-07	0
0.885	-3.41594e-07	0
0.8875	-3.40913e-07	0
0.89	-3.40232e-07	0
0.8925	-3.39552e-07	0
0.895	-3.38873e-07	0
0.8975	-3.38194e-07	0
0.9	-3.37516e-07	0
0.9025	-3.36839e-07	0
0.905	-3.36163e-07	0
0.9075	-3.35488e-07	0
0.91	-3.34814e-07	0
0.9125	-3.34142e-07	0
0.915	-3.33471e-07	0
0.9175	-3.32801e-07	0
0.92	-3.32132e-07	0
0.9225	-3.31465e-07	0
0.925	-3.30799e-07	0
0.9275	-3.30134e-07	0
0.93	-3.29471e-07	0
0.9325	-3.28809e-07	0
0.935	-3.28148e-07	0
0.9375	-3.27488e-07	0
0.94	-3.2683e-07	0
0.9425	-3.26173e-07	0
0.945	-3.25518e-07	0
0.9475	-3.24863e-07	0
0.95	-3.24211e-07	0
0.9525	-3.23559e-07	0
0.955	-3.22909e-07	0
0.9575	-3.2226e-07	0
0.96	-3.21612e-07	0
0.9625	-3.20965e-07	0
0.965	-3.2032e-07	0
0.9675	-3.19677e-07	0
0.97	-3.19034e-07	0
0.9725	-3.18393e-07	0
0.975	-3.17753e-07	0
0.9775	-3.17114e-07	0
0.98	-3.16477e-07	0
0.9825	-3.15841e-07	0
0.985	-3.15206e-07	0
0.9875	-3.14572e-07	0
0.99	-3.1394e-07	0
0.9925	-3.13309e-07	0
0.995	-3.12679e-07	0
0.9975	-3.12051e-07	0
1	-3.11424e-07	0


==> arxiv copy/tikz/move_up/time_401/diff_max.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0
0.1025	6.78753e-05	6.78753e-05
0.105	0.00024203	0.000241837
0.1075	0.000517332	0.000505377
0.11	0.000870376	0.000804965
0.1125	0.00127715	0.00107514
0.115	0.00171897	0.0012622
0.1175	0.00218285	0.00134043
0.12	0.00266017	0.0013166
0.1225	0.00308034	0.00115726
0.125	0.00340197	0.000880862
0.1275	0.00362673	0.000559656
0.13	0.00377526	0.0002701
0.1325	0.0038698	5.86657e-05
0.135	0.00392808	-6.33721e-05
0.1375	0.00396263	-0.000109179
0.14	0.00398185	-0.000108119
0.1425	0.00399126	-8.80938e-05
0.145	0.00399439	-6.50218e-05
0.1475	0.00399354	-4.51884e-05
0.15	0.00399017	-3.00449e-05
0.1525	0.0039852	-1.91986e-05
0.155	0.00397923	-1.1753e-05
0.1575	0.00397264	-6.81176e-06
0.16	0.00396567	-3.63404e-06
0.1625	0.00395847	-1.65811e-06
0.165	0.00395113	-4.78899e-07
0.1675	0.00394372	1.86079e-07
0.17	0.00393627	5.27317e-07
0.1725	0.00392882	6.55959e-07
0.175	0.00392136	6.28741e-07
0.1775	0.00391391	5.01858e-07
0.18	0.00390647	3.32517e-07
0.1825	0.00389906	1.67206e-07
0.185	0.00389166	3.53974e-08
0.1875	0.00388428	-5.09008e-08
0.19	0.00387693	-9.20018e-08
0.1925	0.00386959	-1.01996e-07
0.195	0.00386228	-9.61057e-08
0.1975	0.00385498	-8.40438e-08
0.2	0.0038477	-7.0677e-08
0.2025	0.00384045	-5.81368e-08
0.205	0.00383321	-4.72071e-08
0.2075	0.00382599	-3.80427e-08
0.21	0.0038188	-3.05261e-08
0.2125	0.00381162	-2.44408e-08
0.215	0.00380446	-1.95522e-08
0.2175	0.00379732	-1.56428e-08
0.22	0.00379019	-1.25247e-08
0.2225	0.00378309	-1.0041e-08
0.225	0.003776	-8.06411e-09
0.2275	0.00376894	-6.49085e-09
0.23	0.00376189	-5.2388e-09
0.2325	0.00375486	-4.24219e-09
0.235	0.00374785	-3.44872e-09
0.2375	0.00374085	-2.81681e-09
0.24	0.00373388	-2.31342e-09
0.2425	0.00372692	-1.91232e-09
0.245	0.00371998	-1.59264e-09
0.2475	0.00371306	-1.33778e-09
0.25	0.00370616	-1.13455e-09
0.2525	0.00369927	-9.72443e-10
0.255	0.0036924	-8.43101e-10
0.2575	0.00368555	-7.39867e-10
0.26	0.00367872	-6.57437e-10
0.2625	0.0036719	-5.91587e-10
0.265	0.0036651	-5.38951e-10
0.2675	0.00365832	-4.96846e-10
0.27	0.00365156	-4.63136e-10
0.2725	0.00364481	-4.36115e-10
0.275	0.00363809	-4.14427e-10
0.2775	0.00363137	-3.96988e-10
0.28	0.00362468	-3.82937e-10
0.2825	0.003618	-3.71585e-10
0.285	0.00361134	-3.62384e-10
0.2875	0.0036047	-3.54898e-10
0.29	0.00359808	-3.48779e-10
0.2925	0.00359147	-3.43749e-10
0.295	0.00358487	-3.39587e-10
0.2975	0.0035783	-3.36117e-10
0.3	0.00357174	-3.33198e-10
0.3025	0.00356868	3.58531e-06
0.305	0.00357146	1.31212e-05
0.3075	0.00358018	2.80714e-05
0.31	0.00359372	4.59481e-05
0.3125	0.00361079	6.37449e-05
0.315	0.00363029	7.89967e-05
0.3175	0.00365141	9.02897e-05
0.32	0.00367359	9.73046e-05
0.3225	0.00369304	9.70466e-05
0.325	0.00370716	8.82157e-05
0.3275	0.00371569	7.25189e-05
0.33	0.00371957	5.34041e-05
0.3325	0.00372003	3.44605e-05
0.335	0.0037181	1.83772e-05
0.3375	0.00371455	6.55706e-06
0.34	0.00370992	-7.87739e-07
0.3425	0.00370459	-4.28663e-06
0.345	0.00369879	-5.07085e-06
0.3475	0.0036927	-4.56671e-06
0.35	0.00368642	-3.67115e-06
0.3525	0.00368002	-2.78339e-06
0.355	0.00367355	-2.0399e-06
0.3575	0.00366703	-1.46415e-06
0.36	0.0036605	-1.03737e-06
0.3625	0.00365395	-7.29328e-07
0.365	0.00364741	-5.10713e-07
0.3675	0.00364087	-3.57202e-07
0.37	0.00363434	-2.50086e-07
0.3725	0.00362783	-1.75581e-07
0.375	0.00362132	-1.23801e-07
0.3775	0.00361483	-8.7774e-08
0.38	0.00360836	-6.26389e-08
0.3825	0.0036019	-4.50322e-08
0.385	0.00359546	-3.26356e-08
0.3875	0.00358903	-2.38544e-08
0.39	0.00358262	-1.75919e-08
0.3925	0.00357623	-1.3093e-08
0.395	0.00356985	-9.83596e-09
0.3975	0.00356349	-7.45946e-09
0.4	0.00355714	-5.7117e-09
0.4025	0.00355081	-4.41635e-09
0.405	0.00354449	-3.44909e-09
0.4075	0.00353819	-2.7217e-09
0.41	0.00353191	-2.17104e-09
0.4125	0.00352564	-1.75161e-09
0.415	0.00351939	-1.43036e-09
0.4175	0.00351315	-1.18304e-09
0.42	0.00350692	-9.91779e-10
0.4225	0.00350072	-8.43266e-10
0.425	0.00349453	-7.27526e-10
0.4275	0.00348835	-6.37031e-10
0.43	0.00348219	-5.66065e-10
0.4325	0.00347604	-5.10263e-10
0.435	0.00346991	-4.66272e-10
0.4375	0.00346379	-4.31509e-10
0.44	0.00345769	-4.03972e-10
0.4425	0.00345161	-3.82104e-10
0.445	0.00344554	-3.64692e-10
0.4475	0.00343948	-3.5079e-10
0.45	0.00343344	-3.39652e-10
0.4525	0.00342741	-3.30698e-10
0.455	0.0034214	-3.23467e-10
0.4575	0.0034154	-3.17599e-10
0.46	0.00340942	-3.12809e-10
0.4625	0.00340345	-3.08872e-10
0.465	0.0033975	-3.05611e-10
0.4675	0.00339156	-3.02885e-10
0.47	0.00338564	-3.00584e-10
0.4725	0.00337973	-2.9868e-10
0.475	0.00337383	-2.97144e-10
0.4775	0.00336795	-2.95912e-10
0.48	0.00336208	-2.94911e-10
0.4825	0.00335623	-2.94074e-10
0.485	0.00335039	-2.93356e-10
0.4875	0.00334457	-2.92711e-10
0.49	0.00333876	-2.921e-10
0.4925	0.00333296	-2.91494e-10
0.495	0.00332718	-2.90876e-10
0.4975	0.00332141	-2.90241e-10
0.5	0.00331566	-2.89588e-10
0.5025	0.00327453	-3.64258e-05
0.505	0.00317113	-0.00013635
0.5075	0.00300181	-0.000300247
0.51	0.00277664	-0.000511191
0.5125	0.00250921	-0.000747446
0.515	0.00221163	-0.000990404
0.5175	0.00189326	-0.00122764
0.52	0.00156083	-0.00145265
0.5225	0.00125438	-0.00162679
0.525	0.00100416	-0.00172281
0.5275	0.000816125	-0.00174026
0.53	0.000681665	-0.00169498
0.5325	0.000588137	-0.00160648
0.535	0.000524011	-0.00149154
0.5375	0.000480341	-0.0013627
0.54	0.000450665	-0.00122876
0.5425	0.00043048	-0.00109573
0.545	0.000416702	-0.000967615
0.5475	0.000407239	-0.00084698
0.55	0.000400678	-0.000735371
0.5525	0.000396065	-0.000633609
0.555	0.00039276	-0.000541988
0.5575	0.000390333	-0.000460424
0.56	0.000388494	-0.000388565
0.5625	0.00038705	-0.000325865
0.565	0.00038587	-0.000271655
0.5675	0.000384867	-0.000225189
0.57	0.000383982	-0.000185685
0.5725	0.000383177	-0.000152358
0.575	0.000382425	-0.000124446
0.5775	0.000381709	-0.000101225
0.58	0.000381017	-8.20271e-05
0.5825	0.000380342	-6.62459e-05
0.585	0.000379678	-5.33401e-05
0.5875	0.000379022	-4.2835e-05
0.59	0.000378371	-3.43193e-05
0.5925	0.000377725	-2.74416e-05
0.595	0.000377082	-2.19044e-05
0.5975	0.000376442	-1.7459e-05
0.6	0.000375804	-1.38984e-05
0.6025	0.000375167	-1.10524e-05
0.605	0.000374533	-8.78152e-06
0.6075	0.0003739	-6.97212e-06
0.61	0.000373269	-5.53218e-06
0.6125	0.000372639	-4.38742e-06
0.615	0.000372011	-3.4781e-06
0.6175	0.000371384	-2.7563e-06
0.62	0.000370759	-2.18367e-06
0.6225	0.000370135	-1.7296e-06
0.625	0.000369513	-1.36969e-06
0.6275	0.000368892	-1.0845e-06
0.63	0.000368272	-8.58571e-07
0.6325	0.000367654	-6.79637e-07
0.635	0.000367038	-5.37946e-07
0.6375	0.000366423	-4.25762e-07
0.64	0.000365809	-3.36953e-07
0.6425	0.000365197	-2.66655e-07
0.645	0.000364586	-2.11016e-07
0.6475	0.000363976	-1.66981e-07
0.65	0.000363369	-1.32134e-07
0.6525	0.000362762	-1.04558e-07
0.655	0.000362157	-8.27379e-08
0.6575	0.000361553	-6.5473e-08
0.66	0.000360951	-5.18128e-08
0.6625	0.00036035	-4.10053e-08
0.665	0.00035975	-3.24549e-08
0.6675	0.000359152	-2.56906e-08
0.67	0.000358556	-2.03393e-08
0.6725	0.00035796	-1.61061e-08
0.675	0.000357366	-1.27575e-08
0.6775	0.000356774	-1.01086e-08
0.68	0.000356182	-8.01328e-09
0.6825	0.000355593	-6.35593e-09
0.685	0.000355004	-5.04501e-09
0.6875	0.000354417	-4.00812e-09
0.69	0.000353831	-3.188e-09
0.6925	0.000353247	-2.53934e-09
0.695	0.000352664	-2.02629e-09
0.6975	0.000352082	-1.62051e-09
0.7	0.000351502	-1.29956e-09
0.7025	0.000304413	-4.66594e-05
0.705	0.000172627	-0.000178039
0.7075	-5.15978e-05	-0.000397907
0.71	-0.0003563	-0.000685313
0.7125	-0.000723483	-0.00101137
0.715	-0.0011363	-0.00135093
0.7175	-0.00158135	-0.00168745
0.72	-0.00204874	-0.00201254
0.7225	-0.00248459	-0.00227638
0.725	-0.00284538	-0.00244016
0.7275	-0.00311982	-0.00249923
0.73	-0.00331769	-0.00247138
0.7325	-0.00345563	-0.00238048
0.735	-0.00354964	-0.00224781
0.7375	-0.00361249	-0.00208984
0.74	-0.00365367	-0.00191865
0.7425	-0.00367989	-0.00174285
0.745	-0.00369587	-0.00156845
0.7475	-0.00370483	-0.00139963
0.75	-0.003709	-0.00123917
0.7525	-0.00370991	-0.00108894
0.755	-0.0037086	-0.000950028
0.7575	-0.00370577	-0.000823034
0.76	-0.00370192	-0.000708131
0.7625	-0.00369738	-0.000605179
0.765	-0.00369237	-0.000513797
0.7675	-0.00368704	-0.000433423
0.77	-0.0036815	-0.000363353
0.7725	-0.00367583	-0.000302792
0.775	-0.00367006	-0.000250887
0.7775	-0.00366424	-0.000206758
0.78	-0.00365839	-0.000169529
0.7825	-0.00365251	-0.000138353
0.785	-0.00364663	-0.000112423
0.7875	-0.00364075	-9.0996e-05
0.79	-0.00363487	-7.33939e-05
0.7925	-0.00362899	-5.90116e-05
0.795	-0.00362313	-4.73171e-05
0.7975	-0.00361727	-3.78491e-05
0.8	-0.00361143	-3.02128e-05
0.8025	-0.0036056	-2.40744e-05
0.805	-0.00359978	-1.91542e-05
0.8075	-0.00359397	-1.52203e-05
0.81	-0.00358818	-1.20814e-05
0.8125	-0.0035824	-9.58137e-06
0.815	-0.00357663	-7.59311e-06
0.8175	-0.00357088	-6.01381e-06
0.82	-0.00356513	-4.76062e-06
0.8225	-0.0035594	-3.76705e-06
0.825	-0.00355369	-2.97985e-06
0.8275	-0.00354798	-2.35652e-06
0.83	-0.00354229	-1.86316e-06
0.8325	-0.00353662	-1.47283e-06
0.835	-0.00353095	-1.1641e-06
0.8375	-0.0035253	-9.19972e-07
0.84	-0.00351966	-7.26969e-07
0.8425	-0.00351403	-5.7441e-07
0.845	-0.00350842	-4.53835e-07
0.8475	-0.00350281	-3.5855e-07
0.85	-0.00349722	-2.83257e-07
0.8525	-0.00349165	-2.23766e-07
0.855	-0.00348608	-1.76763e-07
0.8575	-0.00348053	-1.39629e-07
0.86	-0.00347499	-1.10294e-07
0.8625	-0.00346946	-8.71197e-08
0.865	-0.00346395	-6.88134e-08
0.8675	-0.00345845	-5.4353e-08
0.87	-0.00345296	-4.29307e-08
0.8725	-0.00344748	-3.39084e-08
0.875	-0.00344201	-2.6782e-08
0.8775	-0.00343656	-2.11533e-08
0.88	-0.00343111	-1.67075e-08
0.8825	-0.00342568	-1.31962e-08
0.885	-0.00342027	-1.04228e-08
0.8875	-0.00341486	-8.23248e-09
0.89	-0.00340947	-6.50257e-09
0.8925	-0.00340408	-5.13632e-09
0.895	-0.00339871	-4.0573e-09
0.8975	-0.00339336	-3.20514e-09
0.9	-0.00338801	-2.53214e-09
0.9025	-0.00338268	-2.00065e-09
0.905	-0.00337735	-1.58092e-09
0.9075	-0.00337204	-1.24944e-09
0.91	-0.00336674	-9.87674e-10
0.9125	-0.00336145	-7.80951e-10
0.915	-0.00335618	-6.17701e-10
0.9175	-0.00335091	-4.88784e-10
0.92	-0.00334566	-3.86978e-10
0.9225	-0.00334042	-3.06583e-10
0.925	-0.00333519	-2.43097e-10
0.9275	-0.00332997	-1.92962e-10
0.93	-0.00332476	-1.53372e-10
0.9325	-0.00331957	-1.22108e-10
0.935	-0.00331438	-9.74184e-11
0.9375	-0.00330921	-7.79212e-11
0.94	-0.00330405	-6.2525e-11
0.9425	-0.0032989	7.24856e-11
0.945	-0.00329376	8.18202e-11
0.9475	-0.00328863	8.91325e-11
0.95	-0.00328352	9.48477e-11
0.9525	-0.00327841	9.9302e-11
0.955	-0.00327332	1.0276e-10
0.9575	-0.00326823	1.05431e-10
0.96	-0.00326316	1.07476e-10
0.9625	-0.0032581	1.09015e-10
0.965	-0.00325305	1.10147e-10
0.9675	-0.00324801	1.10954e-10
0.97	-0.00324298	1.11505e-10
0.9725	-0.00323796	1.11858e-10
0.975	-0.00323296	1.1206e-10
0.9775	-0.00322796	1.12145e-10
0.98	-0.00322298	1.1214e-10
0.9825	-0.003218	1.12067e-10
0.985	-0.00321304	1.11946e-10
0.9875	-0.00320809	1.1179e-10
0.99	-0.00320314	1.1161e-10
0.9925	-0.00319821	1.11412e-10
0.995	-0.00319329	1.112e-10
0.9975	-0.00318838	1.10985e-10
1	-0.00318348	1.10777e-10


==> arxiv copy/tikz/move_up/time_401/feedback.dat <==
0	0	0
0.0025	0	-0
0.005	0	-0
0.0075	0	-0
0.01	0	-0
0.0125	0	-0
0.015	0	-0
0.0175	0	-0
0.02	0	-0
0.0225	0	-0
0.025	0	-0
0.0275	0	-0
0.03	0	-0
0.0325	0	-0
0.035	0	-0
0.0375	0	-0
0.04	0	-0
0.0425	0	-0
0.045	0	-0
0.0475	0	-0
0.05	0	-0
0.0525	0	-0
0.055	0	-0
0.0575	0	-0
0.06	0	-0
0.0625	0	-0
0.065	0	-0
0.0675	0	-0
0.07	0	-0
0.0725	0	-0
0.075	0	-0
0.0775	0	-0
0.08	0	-0
0.0825	0	-0
0.085	0	-0
0.0875	0	-0
0.09	0	-0
0.0925	0	-0
0.095	0	-0
0.0975	0	-0
0.1	-0.5231	-0
0.1025	-0.5231	0.00262055
0.105	-0.5231	0.154856
0.1075	-0.5231	0.476597
0.11	-0.5231	0.852437
0.1125	-0.5231	1.13813
0.115	-0.5231	1.24516
0.1175	-0.5231	1.16509
0.12	0	0.95383
0.1225	0	0.528537
0.125	0	0.0363329
0.1275	0	-0.305412
0.13	0	-0.437773
0.1325	0	-0.418742
0.135	0	-0.323155
0.1375	0	-0.136349
0.14	0	-0.0268725
0.1425	0	-0.00197239
0.145	0	0.00411682
0.1475	0	0.00548155
0.15	0	0.00520286
0.1525	0	0.00432381
0.155	0	0.00333881
0.1575	0	0.00246271
0.16	0	0.00176136
0.1625	0	0.00123255
0.165	0	0.000848946
0.1675	0	0.000578019
0.17	0	0.000594152
0.1725	0	0.000683869
0.175	0	0.000426991
0.1775	0	0.000175584
0.18	0	-1.80097e-05
0.1825	0	-0.000137932
0.185	0	-0.000186845
0.1875	0	-0.000180899
0.19	0	-8.67173e-05
0.1925	0	-3.1746e-05
0.195	0	-1.66185e-05
0.1975	0	-9.08442e-06
0.2	0	-4.8679e-06
0.2025	0	-2.61759e-06
0.205	0	-1.44586e-06
0.2075	0	-8.34883e-07
0.21	0	-5.11686e-07
0.2125	0	-3.36157e-07
0.215	0	-2.36628e-07
0.2175	0	-1.76577e-07
0.22	0	-1.37482e-07
0.2225	0	-1.0999e-07
0.225	0	-8.93602e-08
0.2275	0	-7.31469e-08
0.23	0	-6.004e-08
0.2325	0	-4.92873e-08
0.235	0	-4.04105e-08
0.2375	0	-3.30733e-08
0.24	0	-2.7017e-08
0.2425	0	-2.20307e-08
0.245	0	-1.79365e-08
0.2475	0	-1.45846e-08
0.25	0	-1.18478e-08
0.2525	0	-9.61866e-09
0.255	0	-7.80646e-09
0.2575	0	-6.33565e-09
0.26	0	-5.14394e-09
0.2625	0	-4.17953e-09
0.265	0	-3.39968e-09
0.2675	0	-2.76987e-09
0.27	0	-2.26145e-09
0.2725	0	-1.85139e-09
0.275	0	-1.5207e-09
0.2775	0	-1.2543e-09
0.28	0	-1.03966e-09
0.2825	0	-8.6681e-10
0.285	0	-7.2768e-10
0.2875	0	-6.15671e-10
0.29	0	-5.25456e-10
0.2925	0	-4.52968e-10
0.295	0	-3.94541e-10
0.2975	0	-3.47679e-10
0.3	-0.0336546	-3.09779e-10
0.3025	-0.0336546	0.000137182
0.305	-0.0336546	0.00673533
0.3075	-0.0336546	0.0192825
0.31	-0.0336546	0.0331477
0.3125	-0.0336546	0.0443206
0.315	-0.0336546	0.050898
0.3175	-0.0336546	0.0528449
0.32	0	0.0512669
0.3225	0	0.0468954
0.325	0	0.0355719
0.3275	0	0.0195939
0.33	0	0.00407016
0.3325	0	-0.00743896
0.335	0	-0.0137125
0.3375	0	-0.0152443
0.34	0	-0.0134157
0.3425	0	-0.00901466
0.345	0	-0.00205727
0.3475	0	-0.000735925
0.35	0	-0.000225932
0.3525	0	5.958e-06
0.355	0	8.82869e-05
0.3575	0	0.000101878
0.36	0	8.95804e-05
0.3625	0	7.05318e-05
0.365	0	5.23281e-05
0.3675	0	3.74174e-05
0.37	0	2.60963e-05
0.3725	0	1.78758e-05
0.375	0	1.20776e-05
0.3775	0	8.06968e-06
0.38	0	5.34034e-06
0.3825	0	3.50296e-06
0.385	0	2.27763e-06
0.3875	0	1.46706e-06
0.39	0	9.34872e-07
0.3925	0	5.8803e-07
0.395	0	3.6375e-07
0.3975	0	2.19999e-07
0.4	0	1.28832e-07
0.4025	0	7.17754e-08
0.405	0	3.66828e-08
0.4075	0	1.56119e-08
0.41	0	3.39653e-09
0.4125	0	-3.30261e-09
0.415	0	-6.62871e-09
0.4175	0	-7.94499e-09
0.42	0	-8.10947e-09
0.4225	0	-7.65393e-09
0.425	0	-6.90186e-09
0.4275	0	-6.04425e-09
0.43	0	-5.18946e-09
0.4325	0	-4.39421e-09
0.435	0	-3.68478e-09
0.4375	0	-3.06887e-09
0.44	0	-2.54448e-09
0.4425	0	-2.10422e-09
0.445	0	-1.73829e-09
0.4475	0	-1.43658e-09
0.45	0	-1.18947e-09
0.4525	0	-9.8803e-10
0.455	0	-8.24387e-10
0.4575	0	-6.91972e-10
0.46	0	-5.84935e-10
0.4625	0	-4.9875e-10
0.465	0	-4.29391e-10
0.4675	0	-3.73697e-10
0.47	0	3.19224e-10
0.4725	0	4.98425e-10
0.475	0	4.38647e-10
0.4775	0	3.25346e-10
0.48	0	2.68314e-10
0.4825	0	2.36947e-10
0.485	0	9.26766e-11
0.4875	0	-3.52823e-11
0.49	0	-1.29887e-10
0.4925	0	-1.87425e-10
0.495	0	-2.13181e-10
0.4975	0	-2.15608e-10
0.5	0.407259	-2.04528e-10
0.5025	0.407259	-0.00135343
0.505	0.407259	-0.0298247
0.5075	0.407259	-0.084536
0.51	0.407259	-0.146313
0.5125	0.407259	-0.198149
0.515	0.407259	-0.233144
0.5175	0.407259	-0.25368
0.52	0	-0.266001
0.5225	0	-0.27391
0.525	0	-0.260845
0.5275	0	-0.234059
0.53	0	-0.20766
0.5325	0	-0.18551
0.535	0	-0.165983
0.5375	0	-0.147754
0.54	0	-0.130527
0.5425	0	-0.114333
0.545	0	-0.0992316
0.5475	0	-0.0852792
0.55	0	-0.0725323
0.5525	0	-0.0610337
0.555	0	-0.0508026
0.5575	0	-0.0418295
0.56	0	-0.0340748
0.5625	0	-0.0274724
0.565	0	-0.0219339
0.5675	0	-0.0173546
0.57	0	-0.0136207
0.5725	0	-0.0106154
0.575	0	-0.00822544
0.5775	0	-0.006345
0.58	0	-0.00487902
0.5825	0	-0.00374481
0.585	0	-0.00287248
0.5875	0	-0.00220437
0.59	0	-0.00169398
0.5925	0	-0.00130448
0.595	0	-0.00100714
0.5975	0	-0.000779808
0.6	0	-0.000605599
0.6025	0	-0.000471702
0.605	0	-0.000368444
0.6075	0	-0.000288538
0.61	0	-0.000226488
0.6125	0	-0.000178147
0.615	0	-0.000140371
0.6175	0	-0.000110771
0.62	0	-8.75229e-05
0.6225	0	-6.92258e-05
0.625	0	-5.48004e-05
0.6275	0	-4.34108e-05
0.63	0	-3.44074e-05
0.6325	0	-2.72833e-05
0.635	0	-2.16418e-05
0.6375	0	-1.71714e-05
0.64	0	-1.36273e-05
0.6425	0	-1.08164e-05
0.645	0	-8.58626e-06
0.6475	0	-6.81654e-06
0.65	0	-5.4119e-06
0.6525	0	-4.29686e-06
0.655	0	-3.41164e-06
0.6575	0	-2.70882e-06
0.66	0	-2.15078e-06
0.6625	0	-1.70769e-06
0.665	0	-1.35586e-06
0.6675	0	-1.0765e-06
0.67	0	-8.54674e-07
0.6725	0	-6.78543e-07
0.675	0	-5.38695e-07
0.6775	0	-4.27658e-07
0.68	0	-3.39499e-07
0.6825	0	-2.69506e-07
0.685	0	-2.13938e-07
0.6875	0	-1.69822e-07
0.69	0	-1.34801e-07
0.6925	0	-1.07e-07
0.695	0	-8.49317e-08
0.6975	0	-6.74143e-08
0.7	0.609614	-5.35098e-08
0.7025	0.609614	-0.00166323
0.705	0.609614	-0.0381033
0.7075	0.609614	-0.109936
0.71	0.609614	-0.191915
0.7125	0.609614	-0.259146
0.715	0.609614	-0.301346
0.7175	0.609614	-0.323563
0.72	0	-0.336601
0.7225	0	-0.346195
0.725	0	-0.332725
0.7275	0	-0.305862
0.73	0	-0.281322
0.7325	0	-0.26082
0.735	0	-0.241442
0.7375	0	-0.222213
0.74	0	-0.20323
0.7425	0	-0.184594
0.745	0	-0.166376
0.7475	0	-0.148689
0.75	0	-0.131682
0.7525	0	-0.115506
0.755	0	-0.100303
0.7575	0	-0.0861981
0.76	0	-0.073289
0.7625	0	-0.0616421
0.765	0	-0.0512882
0.7675	0	-0.0422212
0.77	0	-0.0344007
0.7725	0	-0.0277562
0.775	0	-0.0221932
0.7775	0	-0.017601
0.78	0	-0.0138601
0.7825	0	-0.0108497
0.785	0	-0.00845321
0.7875	0	-0.00656341
0.79	0	-0.00508474
0.7925	0	-0.00393483
0.795	0	-0.0030446
0.7975	0	-0.0023574
0.8	0	-0.0018277
0.8025	0	-0.00141948
0.805	0	-0.00110465
0.8075	0	-0.000861446
0.81	0	-0.000673192
0.8125	0	-0.000527122
0.815	0	-0.0004135
0.8175	0	-0.000324898
0.82	0	-0.000255647
0.8225	0	-0.000201402
0.825	0	-0.000158832
0.8275	0	-0.000125368
0.83	0	-9.90252e-05
0.8325	0	-7.8263e-05
0.835	0	-6.18829e-05
0.8375	0	-4.89495e-05
0.84	0	-3.87307e-05
0.8425	0	-3.06525e-05
0.845	0	-2.42636e-05
0.8475	0	-1.92092e-05
0.85	0	-1.52093e-05
0.8525	0	-1.20432e-05
0.855	0	-9.53686e-06
0.8575	0	-7.55242e-06
0.86	0	-5.98109e-06
0.8625	0	-4.73677e-06
0.865	0	-3.75136e-06
0.8675	0	-2.97097e-06
0.87	0	-2.35291e-06
0.8725	0	-1.86342e-06
0.875	0	-1.47574e-06
0.8775	0	-1.1687e-06
0.88	0	-9.25534e-07
0.8825	0	-7.32947e-07
0.885	0	-5.80421e-07
0.8875	0	-4.59626e-07
0.89	0	-3.63961e-07
0.8925	0	-2.88199e-07
0.895	0	-2.28201e-07
0.8975	0	-1.80687e-07
0.9	0	-1.43061e-07
0.9025	0	-1.13264e-07
0.905	0	-8.96693e-08
0.9075	0	-7.09853e-08
0.91	0	-5.61902e-08
0.9125	0	-4.4475e-08
0.915	0	-3.51988e-08
0.9175	0	-2.78537e-08
0.92	0	-2.2038e-08
0.9225	0	-1.74332e-08
0.925	0	-1.37873e-08
0.9275	0	-1.09008e-08
0.93	0	-8.61534e-09
0.9325	0	-6.80594e-09
0.935	0	-5.37339e-09
0.9375	0	-4.22982e-09
0.94	0	-3.32091e-09
0.9425	0	-2.59817e-09
0.945	0	-2.03328e-09
0.9475	0	-1.58841e-09
0.95	0	-1.23634e-09
0.9525	0	-9.52564e-10
0.955	0	-7.1935e-10
0.9575	0	-5.1097e-10
0.96	0	-2.98649e-10
0.9625	0	-1.62128e-10
0.965	0	-6.00246e-11
0.9675	0	-2.64243e-12
0.97	0	2.50241e-11
0.9725	0	4.6668e-11
0.975	0	8.12248e-11
0.9775	0	9.17063e-11
0.98	0	8.97516e-11
0.9825	0	9.02123e-11
0.985	0	7.90933e-11
0.9875	0	7.27234e-11
0.99	0	8.7682e-11
0.9925	0	8.44456e-11
0.995	0	2.73324e-11
0.9975	0	-1.73749e-11
1	0	-0


==> arxiv copy/tikz/move_up/time_401/no_feedback.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	-0.5231
0.1025	6.78753e-05	-0.5231
0.105	0.00024203	-0.5231
0.1075	0.000517332	-0.5231
0.11	0.000870376	-0.5231
0.1125	0.00127715	-0.5231
0.115	0.00171897	-0.5231
0.1175	0.00218285	-0.5231
0.12	0.00266017	0
0.1225	0.00308034	0
0.125	0.00340197	0
0.1275	0.00362673	0
0.13	0.00377526	0
0.1325	0.0038698	0
0.135	0.00392808	0
0.1375	0.00396263	0
0.14	0.00398185	0
0.1425	0.00399126	0
0.145	0.00399439	0
0.1475	0.00399354	0
0.15	0.00399017	0
0.1525	0.0039852	0
0.155	0.00397923	0
0.1575	0.00397264	0
0.16	0.00396567	0
0.1625	0.00395847	0
0.165	0.00395113	0
0.1675	0.00394372	0
0.17	0.00393627	0
0.1725	0.00392882	0
0.175	0.00392136	0
0.1775	0.00391391	0
0.18	0.00390647	0
0.1825	0.00389906	0
0.185	0.00389166	0
0.1875	0.00388428	0
0.19	0.00387693	0
0.1925	0.00386959	0
0.195	0.00386228	0
0.1975	0.00385498	0
0.2	0.0038477	0
0.2025	0.00384045	0
0.205	0.00383321	0
0.2075	0.00382599	0
0.21	0.0038188	0
0.2125	0.00381162	0
0.215	0.00380446	0
0.2175	0.00379732	0
0.22	0.00379019	0
0.2225	0.00378309	0
0.225	0.003776	0
0.2275	0.00376894	0
0.23	0.00376189	0
0.2325	0.00375486	0
0.235	0.00374785	0
0.2375	0.00374085	0
0.24	0.00373388	0
0.2425	0.00372692	0
0.245	0.00371998	0
0.2475	0.00371306	0
0.25	0.00370616	0
0.2525	0.00369927	0
0.255	0.0036924	0
0.2575	0.00368555	0
0.26	0.00367872	0
0.2625	0.0036719	0
0.265	0.0036651	0
0.2675	0.00365832	0
0.27	0.00365156	0
0.2725	0.00364481	0
0.275	0.00363809	0
0.2775	0.00363137	0
0.28	0.00362468	0
0.2825	0.003618	0
0.285	0.00361134	0
0.2875	0.0036047	0
0.29	0.00359808	0
0.2925	0.00359147	0
0.295	0.00358487	0
0.2975	0.0035783	0
0.3	0.00357174	-0.0336546
0.3025	0.00356868	-0.0336546
0.305	0.00357146	-0.0336546
0.3075	0.00358018	-0.0336546
0.31	0.00359372	-0.0336546
0.3125	0.00361079	-0.0336546
0.315	0.00363029	-0.0336546
0.3175	0.00365141	-0.0336546
0.32	0.00367359	0
0.3225	0.00369304	0
0.325	0.00370716	0
0.3275	0.00371569	0
0.33	0.00371957	0
0.3325	0.00372003	0
0.335	0.0037181	0
0.3375	0.00371455	0
0.34	0.00370992	0
0.3425	0.00370459	0
0.345	0.00369879	0
0.3475	0.0036927	0
0.35	0.00368642	0
0.3525	0.00368002	0
0.355	0.00367355	0
0.3575	0.00366703	0
0.36	0.0036605	0
0.3625	0.00365395	0
0.365	0.00364741	0
0.3675	0.00364087	0
0.37	0.00363434	0
0.3725	0.00362783	0
0.375	0.00362132	0
0.3775	0.00361483	0
0.38	0.00360836	0
0.3825	0.0036019	0
0.385	0.00359546	0
0.3875	0.00358903	0
0.39	0.00358262	0
0.3925	0.00357623	0
0.395	0.00356985	0
0.3975	0.00356349	0
0.4	0.00355714	0
0.4025	0.00355081	0
0.405	0.00354449	0
0.4075	0.00353819	0
0.41	0.00353191	0
0.4125	0.00352564	0
0.415	0.00351939	0
0.4175	0.00351315	0
0.42	0.00350692	0
0.4225	0.00350072	0
0.425	0.00349453	0
0.4275	0.00348835	0
0.43	0.00348219	0
0.4325	0.00347604	0
0.435	0.00346991	0
0.4375	0.00346379	0
0.44	0.00345769	0
0.4425	0.00345161	0
0.445	0.00344554	0
0.4475	0.00343948	0
0.45	0.00343344	0
0.4525	0.00342741	0
0.455	0.0034214	0
0.4575	0.0034154	0
0.46	0.00340942	0
0.4625	0.00340345	0
0.465	0.0033975	0
0.4675	0.00339156	0
0.47	0.00338564	0
0.4725	0.00337973	0
0.475	0.00337383	0
0.4775	0.00336795	0
0.48	0.00336208	0
0.4825	0.00335623	0
0.485	0.00335039	0
0.4875	0.00334457	0
0.49	0.00333876	0
0.4925	0.00333296	0
0.495	0.00332718	0
0.4975	0.00332141	0
0.5	0.00331566	0.407259
0.5025	0.00327453	0.407259
0.505	0.00317113	0.407259
0.5075	0.00300181	0.407259
0.51	0.00277664	0.407259
0.5125	0.00250921	0.407259
0.515	0.00221163	0.407259
0.5175	0.00189326	0.407259
0.52	0.00156083	0
0.5225	0.00125438	0
0.525	0.00100416	0
0.5275	0.000816125	0
0.53	0.000681665	0
0.5325	0.000588137	0
0.535	0.000524011	0
0.5375	0.000480341	0
0.54	0.000450665	0
0.5425	0.00043048	0
0.545	0.000416702	0
0.5475	0.000407239	0
0.55	0.000400678	0
0.5525	0.000396065	0
0.555	0.00039276	0
0.5575	0.000390333	0
0.56	0.000388494	0
0.5625	0.00038705	0
0.565	0.00038587	0
0.5675	0.000384867	0
0.57	0.000383982	0
0.5725	0.000383177	0
0.575	0.000382425	0
0.5775	0.000381709	0
0.58	0.000381017	0
0.5825	0.000380342	0
0.585	0.000379678	0
0.5875	0.000379022	0
0.59	0.000378371	0
0.5925	0.000377725	0
0.595	0.000377082	0
0.5975	0.000376442	0
0.6	0.000375804	0
0.6025	0.000375167	0
0.605	0.000374533	0
0.6075	0.0003739	0
0.61	0.000373269	0
0.6125	0.000372639	0
0.615	0.000372011	0
0.6175	0.000371384	0
0.62	0.000370759	0
0.6225	0.000370135	0
0.625	0.000369513	0
0.6275	0.000368892	0
0.63	0.000368272	0
0.6325	0.000367654	0
0.635	0.000367038	0
0.6375	0.000366423	0
0.64	0.000365809	0
0.6425	0.000365197	0
0.645	0.000364586	0
0.6475	0.000363976	0
0.65	0.000363369	0
0.6525	0.000362762	0
0.655	0.000362157	0
0.6575	0.000361553	0
0.66	0.000360951	0
0.6625	0.00036035	0
0.665	0.00035975	0
0.6675	0.000359152	0
0.67	0.000358556	0
0.6725	0.00035796	0
0.675	0.000357366	0
0.6775	0.000356774	0
0.68	0.000356182	0
0.6825	0.000355593	0
0.685	0.000355004	0
0.6875	0.000354417	0
0.69	0.000353831	0
0.6925	0.000353247	0
0.695	0.000352664	0
0.6975	0.000352082	0
0.7	0.000351502	0.609614
0.7025	0.000304413	0.609614
0.705	0.000172627	0.609614
0.7075	-5.15978e-05	0.609614
0.71	-0.0003563	0.609614
0.7125	-0.000723483	0.609614
0.715	-0.0011363	0.609614
0.7175	-0.00158135	0.609614
0.72	-0.00204874	0
0.7225	-0.00248459	0
0.725	-0.00284538	0
0.7275	-0.00311982	0
0.73	-0.00331769	0
0.7325	-0.00345563	0
0.735	-0.00354964	0
0.7375	-0.00361249	0
0.74	-0.00365367	0
0.7425	-0.00367989	0
0.745	-0.00369587	0
0.7475	-0.00370483	0
0.75	-0.003709	0
0.7525	-0.00370991	0
0.755	-0.0037086	0
0.7575	-0.00370577	0
0.76	-0.00370192	0
0.7625	-0.00369738	0
0.765	-0.00369237	0
0.7675	-0.00368704	0
0.77	-0.0036815	0
0.7725	-0.00367583	0
0.775	-0.00367006	0
0.7775	-0.00366424	0
0.78	-0.00365839	0
0.7825	-0.00365251	0
0.785	-0.00364663	0
0.7875	-0.00364075	0
0.79	-0.00363487	0
0.7925	-0.00362899	0
0.795	-0.00362313	0
0.7975	-0.00361727	0
0.8	-0.00361143	0
0.8025	-0.0036056	0
0.805	-0.00359978	0
0.8075	-0.00359397	0
0.81	-0.00358818	0
0.8125	-0.0035824	0
0.815	-0.00357663	0
0.8175	-0.00357088	0
0.82	-0.00356513	0
0.8225	-0.0035594	0
0.825	-0.00355369	0
0.8275	-0.00354798	0
0.83	-0.00354229	0
0.8325	-0.00353662	0
0.835	-0.00353095	0
0.8375	-0.0035253	0
0.84	-0.00351966	0
0.8425	-0.00351403	0
0.845	-0.00350842	0
0.8475	-0.00350281	0
0.85	-0.00349722	0
0.8525	-0.00349165	0
0.855	-0.00348608	0
0.8575	-0.00348053	0
0.86	-0.00347499	0
0.8625	-0.00346946	0
0.865	-0.00346395	0
0.8675	-0.00345845	0
0.87	-0.00345296	0
0.8725	-0.00344748	0
0.875	-0.00344201	0
0.8775	-0.00343656	0
0.88	-0.00343111	0
0.8825	-0.00342568	0
0.885	-0.00342027	0
0.8875	-0.00341486	0
0.89	-0.00340947	0
0.8925	-0.00340408	0
0.895	-0.00339871	0
0.8975	-0.00339336	0
0.9	-0.00338801	0
0.9025	-0.00338268	0
0.905	-0.00337735	0
0.9075	-0.00337204	0
0.91	-0.00336674	0
0.9125	-0.00336145	0
0.915	-0.00335618	0
0.9175	-0.00335091	0
0.92	-0.00334566	0
0.9225	-0.00334042	0
0.925	-0.00333519	0
0.9275	-0.00332997	0
0.93	-0.00332476	0
0.9325	-0.00331957	0
0.935	-0.00331438	0
0.9375	-0.00330921	0
0.94	-0.00330405	0
0.9425	-0.0032989	0
0.945	-0.00329376	0
0.9475	-0.00328863	0
0.95	-0.00328352	0
0.9525	-0.00327841	0
0.955	-0.00327332	0
0.9575	-0.00326823	0
0.96	-0.00326316	0
0.9625	-0.0032581	0
0.965	-0.00325305	0
0.9675	-0.00324801	0
0.97	-0.00324298	0
0.9725	-0.00323796	0
0.975	-0.00323296	0
0.9775	-0.00322796	0
0.98	-0.00322298	0
0.9825	-0.003218	0
0.985	-0.00321304	0
0.9875	-0.00320809	0
0.99	-0.00320314	0
0.9925	-0.00319821	0
0.995	-0.00319329	0
0.9975	-0.00318838	0
1	-0.00318348	0


==> arxiv copy/tikz/time_test/time_401/KK_1.00e-04_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_u_1.000000e-05_fractional_Theta_adaptive_dt_u_diff_not_on_ref_full.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0
0.1001	-1.63615e-06	-0.000171045
0.1002	-2.25664e-06	-0.000222795
0.1003	-2.96441e-06	-0.000281556
0.1004	-3.76812e-06	-0.000348081
0.1005	-4.67644e-06	-0.000423142
0.1006	-5.69778e-06	-0.000507506
0.1007	-6.84014e-06	-0.000601921
0.1008	-8.11081e-06	-0.000707094
0.1009	-9.51628e-06	-0.00082367
0.101	-1.10621e-05	-0.000952222
0.1011	-1.27529e-05	-0.00109323
0.1012	-1.45922e-05	-0.00124711
0.1013	-1.6583e-05	-0.00141416
0.1014	-1.87274e-05	-0.00159464
0.1015	-2.10266e-05	-0.00178871
0.1016	-2.34814e-05	-0.00199648
0.1017	-2.60923e-05	-0.00221801
0.1018	-2.88589e-05	-0.00245333
0.1019	-3.17809e-05	-0.00270239
0.102	-3.48572e-05	-0.00296513
0.1021	-3.80869e-05	-0.00324148
0.1022	-4.14685e-05	-0.00353132
0.1023	-4.50005e-05	-0.0038345
0.1024	-4.86811e-05	-0.00415089
0.1025	-5.25085e-05	-0.0044803
0.1026	-5.6481e-05	-0.00482257
0.1027	-6.05962e-05	-0.00517752
0.1028	-6.48517e-05	-0.00554492
0.1029	-6.92454e-05	-0.00592458
0.103	-7.37749e-05	-0.00631627
0.1031	-7.84379e-05	-0.00671977
0.1032	-8.32319e-05	-0.00713487
0.1033	-8.81545e-05	-0.00756133
0.1034	-9.32033e-05	-0.00799894
0.1035	-9.83758e-05	-0.00844745
0.1036	-0.000103669	-0.00890664
0.1037	-0.000109082	-0.00937629
0.1038	-0.000114611	-0.00985615
0.1039	-0.000120253	-0.010346
0.104	-0.000126007	-0.0108456
0.1041	-0.00013187	-0.0113548
0.1042	-0.00013784	-0.0118733
0.1043	-0.000143914	-0.0124009
0.1044	-0.00015009	-0.0129374
0.1045	-0.000156365	-0.0134825
0.1046	-0.000162738	-0.0140361
0.1047	-0.000169206	-0.0145979
0.1048	-0.000175766	-0.0151677
0.1049	-0.000182417	-0.0157454
0.105	-0.000189157	-0.0163307
0.1051	-0.000195983	-0.0169234
0.1052	-0.000202894	-0.0175234
0.1053	-0.000209886	-0.0181304
0.1054	-0.000216959	-0.0187442
0.1055	-0.00022411	-0.0193648
0.1056	-0.000231337	-0.0199918
0.1057	-0.000238638	-0.0206251
0.1058	-0.000246012	-0.0212645
0.1059	-0.000253456	-0.0219099
0.106	-0.000260969	-0.0225611
0.1061	-0.000268548	-0.023218
0.1062	-0.000276193	-0.0238802
0.1063	-0.000283901	-0.0245478
0.1064	-0.000291671	-0.0252205
0.1065	-0.000299501	-0.0258982
0.1066	-0.000307389	-0.0265808
0.1067	-0.000315334	-0.027268
0.1068	-0.000323334	-0.0279598
0.1069	-0.000331388	-0.0286561
0.107	-0.000339494	-0.0293565
0.1071	-0.000347651	-0.0300612
0.1072	-0.000355858	-0.0307698
0.1073	-0.000364112	-0.0314823
0.1074	-0.000372412	-0.0321986
0.1075	-0.000380758	-0.0329185
0.1076	-0.000389147	-0.0336418
0.1077	-0.000397579	-0.034366
0.1078	-0.000406052	-0.0350927
0.1079	-0.000414565	-0.0358226
0.108	-0.000423117	-0.0365555
0.1081	-0.000431706	-0.0372913
0.1082	-0.000440332	-0.03803
0.1083	-0.000448992	-0.0387713
0.1084	-0.000457687	-0.0395153
0.1085	-0.000466413	-0.0402618
0.1086	-0.000475169	-0.0410107
0.1087	-0.000483952	-0.0417616
0.1088	-0.000492757	-0.0425145
0.1089	-0.000501578	-0.0432688
0.109	-0.000510408	-0.0440241
0.1091	-0.00051924	-0.0447797
0.1092	-0.000528063	-0.045535
0.1093	-0.000536868	-0.0462889
0.1094	-0.000545645	-0.0470408
0.1095	-0.000554383	-0.0477896
0.1096	-0.000563071	-0.0485345
0.1097	-0.0005717	-0.0492745
0.1098	-0.00058026	-0.0500087
0.1099	-0.00058874	-0.0507361
0.11	-0.000597133	-0.0514561
0.1101	-0.00060543	-0.0521678
0.1102	-0.000613624	-0.0528705
0.1103	-0.000621708	-0.0535635
0.1104	-0.000629676	-0.0542463
0.1105	-0.000637523	-0.0549183
0.1106	-0.000645243	-0.055579
0.1107	-0.000652834	-0.0562281
0.1108	-0.00066029	-0.0568651
0.1109	-0.00066761	-0.0574898
0.111	-0.00067479	-0.058102
0.1111	-0.000681829	-0.0587014
0.1112	-0.000688726	-0.0592879
0.1113	-0.000695479	-0.0598613
0.1114	-0.000702087	-0.0604216
0.1115	-0.000708551	-0.0609687
0.1116	-0.00071487	-0.0615026
0.1117	-0.000721043	-0.0620234
0.1118	-0.000727073	-0.0625309
0.1119	-0.000732959	-0.0630254
0.112	-0.000738702	-0.0635068
0.1121	-0.000744303	-0.0639753
0.1122	-0.000749763	-0.064431
0.1123	-0.000755084	-0.0648739
0.1124	-0.000760267	-0.0653043
0.1125	-0.000765314	-0.0657222
0.1126	-0.000770226	-0.0661279
0.1127	-0.000775005	-0.0665215
0.1128	-0.000779653	-0.0669031
0.1129	-0.000784171	-0.0672729
0.113	-0.000788562	-0.0676311
0.1131	-0.000792827	-0.0679779
0.1132	-0.000796968	-0.0683134
0.1133	-0.000800988	-0.0686379
0.1134	-0.000804887	-0.0689515
0.1135	-0.000808669	-0.0692544
0.1136	-0.000812335	-0.0695469
0.1137	-0.000815887	-0.069829
0.1138	-0.000819326	-0.070101
0.1139	-0.000822656	-0.0703631
0.114	-0.000825878	-0.0706154
0.1141	-0.000828994	-0.0708582
0.1142	-0.000832005	-0.0710916
0.1143	-0.000834914	-0.0713158
0.1144	-0.000837723	-0.071531
0.1145	-0.000840433	-0.0717374
0.1146	-0.000843047	-0.0719351
0.1147	-0.000845566	-0.0721243
0.1148	-0.000847991	-0.0723052
0.1149	-0.000850326	-0.072478
0.115	-0.000852571	-0.0726428
0.1151	-0.000854728	-0.0727997
0.1152	-0.000856799	-0.0729491
0.1153	-0.000858786	-0.0730909
0.1154	-0.000860689	-0.0732254
0.1155	-0.000862512	-0.0733528
0.1156	-0.000864255	-0.073473
0.1157	-0.000865919	-0.0735864
0.1158	-0.000867508	-0.0736931
0.1159	-0.000869021	-0.0737932
0.116	-0.00087046	-0.0738868
0.1161	-0.000871828	-0.073974
0.1162	-0.000873124	-0.0740551
0.1163	-0.000874352	-0.0741302
0.1164	-0.000875511	-0.0741993
0.1165	-0.000876604	-0.0742626
0.1166	-0.000877631	-0.0743202
0.1167	-0.000878594	-0.0743723
0.1168	-0.000879495	-0.0744189
0.1169	-0.000880334	-0.0744602
0.117	-0.000881113	-0.0744963
0.1171	-0.000881832	-0.0745274
0.1172	-0.000882494	-0.0745534
0.1173	-0.000883099	-0.0745746
0.1174	-0.000883648	-0.0745909
0.1175	-0.000884142	-0.0746027
0.1176	-0.000884583	-0.0746098
0.1177	-0.000884972	-0.0746125
0.1178	-0.000885309	-0.0746108
0.1179	-0.000885596	-0.0746049
0.118	-0.000885833	-0.0745947
0.1181	-0.000886022	-0.0745805
0.1182	-0.000886163	-0.0745623
0.1183	-0.000886258	-0.0745401
0.1184	-0.000886307	-0.0745142
0.1185	-0.000886312	-0.0744844
0.1186	-0.000886272	-0.074451
0.1187	-0.00088619	-0.0744141
0.1188	-0.000886065	-0.0743736
0.1189	-0.000885899	-0.0743296
0.119	-0.000885693	-0.0742824
0.1191	-0.000885447	-0.0742318
0.1192	-0.000885161	-0.074178
0.1193	-0.000884838	-0.0741211
0.1194	-0.000884477	-0.0740611
0.1195	-0.00088408	-0.0739981
0.1196	-0.000883647	-0.0739322
0.1197	-0.000883178	-0.0738634
0.1198	-0.000882675	-0.0737918
0.1199	-0.000882138	-0.0737175
0.12	-0.000881567	-0.0736404
0.1201	-0.000880965	-0.0735608
0.1202	-0.00088033	-0.0734785
0.1203	-0.000879664	-0.0733938
0.1204	-0.000878967	-0.0733066
0.1205	-0.00087824	-0.073217
0.1206	-0.000877484	-0.0731251
0.1207	-0.000876699	-0.0730308
0.1208	-0.000875886	-0.0729344
0.1209	-0.000875044	-0.0728357
0.121	-0.000874176	-0.0727349
0.1211	-0.000873281	-0.072632
0.1212	-0.000872359	-0.072527
0.1213	-0.000871412	-0.07242
0.1214	-0.00087044	-0.0723111
0.1215	-0.000869444	-0.0722003
0.1216	-0.000868423	-0.0720876
0.1217	-0.000867378	-0.0719731
0.1218	-0.00086631	-0.0718568
0.1219	-0.00086522	-0.0717388
0.122	-0.000864107	-0.071619
0.1221	-0.000862972	-0.0714976
0.1222	-0.000861816	-0.0713746
0.1223	-0.000860639	-0.07125
0.1224	-0.000859441	-0.0711238
0.1225	-0.000858224	-0.0709961
0.1226	-0.000856986	-0.070867
0.1227	-0.00085573	-0.0707364
0.1228	-0.000854454	-0.0706044
0.1229	-0.00085316	-0.070471
0.123	-0.000851847	-0.0703363
0.1231	-0.000850517	-0.0702003
0.1232	-0.000849169	-0.070063
0.1233	-0.000847804	-0.0699244
0.1234	-0.000846423	-0.0697847
0.1235	-0.000845024	-0.0696437
0.1236	-0.00084361	-0.0695016
0.1237	-0.00084218	-0.0693584
0.1238	-0.000840735	-0.069214
0.1239	-0.000839275	-0.0690686
0.124	-0.000837799	-0.0689222
0.1241	-0.00083631	-0.0687747
0.1242	-0.000834806	-0.0686262
0.1243	-0.000833288	-0.0684768
0.1244	-0.000831757	-0.0683264
0.1245	-0.000830212	-0.0681751
0.1246	-0.000828654	-0.0680229
0.1247	-0.000827084	-0.0678698
0.1248	-0.000825501	-0.0677159
0.1249	-0.000823906	-0.0675612
0.125	-0.000822299	-0.0674056
0.1251	-0.00082068	-0.0672493
0.1252	-0.00081905	-0.0670922
0.1253	-0.000817409	-0.0669344
0.1254	-0.000815757	-0.0667758
0.1255	-0.000814094	-0.0666166
0.1256	-0.000812421	-0.0664567
0.1257	-0.000810737	-0.0662961
0.1258	-0.000809044	-0.0661349
0.1259	-0.000807341	-0.065973
0.126	-0.000805628	-0.0658106
0.1261	-0.000803906	-0.0656475
0.1262	-0.000802174	-0.0654839
0.1263	-0.000800434	-0.0653198
0.1264	-0.000798685	-0.0651551
0.1265	-0.000796928	-0.0649899
0.1266	-0.000795163	-0.0648242
0.1267	-0.000793389	-0.064658
0.1268	-0.000791607	-0.0644913
0.1269	-0.000789818	-0.0643242
0.127	-0.000788021	-0.0641567
0.1271	-0.000786217	-0.0639887
0.1272	-0.000784406	-0.0638203
0.1273	-0.000782588	-0.0636516
0.1274	-0.000780762	-0.0634824
0.1275	-0.000778931	-0.0633129
0.1276	-0.000777093	-0.063143
0.1277	-0.000775249	-0.0629728
0.1278	-0.000773398	-0.0628023
0.1279	-0.000771542	-0.0626315
0.128	-0.00076968	-0.0624603
0.1281	-0.000767812	-0.0622889
0.1282	-0.000765939	-0.0621172
0.1283	-0.00076406	-0.0619452
0.1284	-0.000762176	-0.061773
0.1285	-0.000760287	-0.0616006
0.1286	-0.000758394	-0.0614279
0.1287	-0.000756495	-0.061255
0.1288	-0.000754592	-0.0610819
0.1289	-0.000752685	-0.0609086
0.129	-0.000750773	-0.0607351
0.1291	-0.000748857	-0.0605615
0.1292	-0.000746937	-0.0603876
0.1293	-0.000745013	-0.0602137
0.1294	-0.000743085	-0.0600396
0.1295	-0.000741154	-0.0598653
0.1296	-0.000739219	-0.0596909
0.1297	-0.00073728	-0.0595164
0.1298	-0.000735339	-0.0593418
0.1299	-0.000733394	-0.0591671
0.13	-0.000731446	-0.0589924
0.1301	-0.000729495	-0.0588175
0.1302	-0.000727541	-0.0586426
0.1303	-0.000725585	-0.0584676
0.1304	-0.000723626	-0.0582926
0.1305	-0.000721665	-0.0581175
0.1306	-0.000719701	-0.0579423
0.1307	-0.000717735	-0.0577672
0.1308	-0.000715766	-0.057592
0.1309	-0.000713796	-0.0574168
0.131	-0.000711824	-0.0572416
0.1311	-0.000709849	-0.0570665
0.1312	-0.000707873	-0.0568913
0.1313	-0.000705896	-0.0567161
0.1314	-0.000703916	-0.056541
0.1315	-0.000701935	-0.0563658
0.1316	-0.000699953	-0.0561907
0.1317	-0.00069797	-0.0560157
0.1318	-0.000695985	-0.0558407
0.1319	-0.000693999	-0.0556658
0.132	-0.000692012	-0.0554909
0.1321	-0.000690024	-0.0553161
0.1322	-0.000688035	-0.0551414
0.1323	-0.000686046	-0.0549667
0.1324	-0.000684055	-0.0547922
0.1325	-0.000682064	-0.0546177
0.1326	-0.000680073	-0.0544433
0.1327	-0.000678081	-0.054269
0.1328	-0.000676089	-0.0540949
0.1329	-0.000674096	-0.0539208
0.133	-0.000672104	-0.0537469
0.1331	-0.000670111	-0.0535731
0.1332	-0.000668118	-0.0533994
0.1333	-0.000666125	-0.0532259
0.1334	-0.000664132	-0.0530525
0.1335	-0.000662139	-0.0528793
0.1336	-0.000660146	-0.0527062
0.1337	-0.000658154	-0.0525332
0.1338	-0.000656162	-0.0523604
0.1339	-0.00065417	-0.0521878
0.134	-0.000652179	-0.0520154
0.1341	-0.000650188	-0.0518431
0.1342	-0.000648198	-0.051671
0.1343	-0.000646208	-0.051499
0.1344	-0.000644219	-0.0513273
0.1345	-0.000642231	-0.0511558
0.1346	-0.000640244	-0.0509844
0.1347	-0.000638258	-0.0508132
0.1348	-0.000636273	-0.0506423
0.1349	-0.000634288	-0.0504715
0.135	-0.000632305	-0.050301
0.1351	-0.000630323	-0.0501307
0.1352	-0.000628342	-0.0499606
0.1353	-0.000626363	-0.0497907
0.1354	-0.000624384	-0.049621
0.1355	-0.000622407	-0.0494516
0.1356	-0.000620432	-0.0492824
0.1357	-0.000618458	-0.0491134
0.1358	-0.000616485	-0.0489447
0.1359	-0.000614514	-0.0487762
0.136	-0.000612544	-0.0486079
0.1361	-0.000610576	-0.0484399
0.1362	-0.00060861	-0.0482722
0.1363	-0.000606646	-0.0481047
0.1364	-0.000604683	-0.0479374
0.1365	-0.000602722	-0.0477704
0.1366	-0.000600763	-0.0476037
0.1367	-0.000598806	-0.0474373
0.1368	-0.000596851	-0.0472711
0.1369	-0.000594898	-0.0471052
0.137	-0.000592947	-0.0469395
0.1371	-0.000590998	-0.0467741
0.1372	-0.000589051	-0.046609
0.1373	-0.000587106	-0.0464442
0.1374	-0.000585164	-0.0462797
0.1375	-0.000583224	-0.0461154
0.1376	-0.000581286	-0.0459515
0.1377	-0.00057935	-0.0457878
0.1378	-0.000577417	-0.0456245
0.1379	-0.000575486	-0.0454614
0.138	-0.000573558	-0.0452986
0.1381	-0.000571632	-0.0451361
0.1382	-0.000569709	-0.044974
0.1383	-0.000567788	-0.0448121
0.1384	-0.00056587	-0.0446505
0.1385	-0.000563954	-0.0444893
0.1386	-0.000562042	-0.0443283
0.1387	-0.000560131	-0.0441677
0.1388	-0.000558224	-0.0440074
0.1389	-0.000556319	-0.0438474
0.139	-0.000554417	-0.0436877
0.1391	-0.000552518	-0.0435283
0.1392	-0.000550621	-0.0433692
0.1393	-0.000548728	-0.0432105
0.1394	-0.000546837	-0.0430521
0.1395	-0.00054495	-0.042894
0.1396	-0.000543065	-0.0427363
0.1397	-0.000541183	-0.0425789
0.1398	-0.000539305	-0.0424218
0.1399	-0.000537429	-0.042265
0.14	-0.000535557	-0.0421086
0.1401	-0.000533687	-0.0419525
0.1402	-0.000531821	-0.0417967
0.1403	-0.000529958	-0.0416413
0.1404	-0.000528098	-0.0414863
0.1405	-0.000526241	-0.0413315
0.1406	-0.000524388	-0.0411772
0.1407	-0.000522537	-0.0410231
0.1408	-0.00052069	-0.0408694
0.1409	-0.000518847	-0.0407161
0.141	-0.000517006	-0.0405631
0.1411	-0.000515169	-0.0404104
0.1412	-0.000513336	-0.0402581
0.1413	-0.000511505	-0.0401062
0.1414	-0.000509678	-0.0399546
0.1415	-0.000507855	-0.0398033
0.1416	-0.000506035	-0.0396524
0.1417	-0.000504218	-0.0395019
0.1418	-0.000502405	-0.0393517
0.1419	-0.000500596	-0.0392019
0.142	-0.00049879	-0.0390524
0.1421	-0.000496987	-0.0389033
0.1422	-0.000495189	-0.0387545
0.1423	-0.000493393	-0.0386061
0.1424	-0.000491602	-0.0384581
0.1425	-0.000489813	-0.0383104
0.1426	-0.000488029	-0.0381631
0.1427	-0.000486248	-0.0380162
0.1428	-0.000484471	-0.0378696
0.1429	-0.000482698	-0.0377234
0.143	-0.000480928	-0.0375776
0.1431	-0.000479163	-0.0374321
0.1432	-0.0004774	-0.037287
0.1433	-0.000475642	-0.0371423
0.1434	-0.000473887	-0.0369979
0.1435	-0.000472136	-0.036854
0.1436	-0.000470389	-0.0367103
0.1437	-0.000468646	-0.0365671
0.1438	-0.000466907	-0.0364242
0.1439	-0.000465171	-0.0362817
0.144	-0.000463439	-0.0361396
0.1441	-0.000461711	-0.0359978
0.1442	-0.000459987	-0.0358564
0.1443	-0.000458267	-0.0357154
0.1444	-0.000456551	-0.0355747
0.1445	-0.000454839	-0.0354345
0.1446	-0.00045313	-0.0352946
0.1447	-0.000451426	-0.0351551
0.1448	-0.000449725	-0.0350159
0.1449	-0.000448029	-0.0348772
0.145	-0.000446336	-0.0347388
0.1451	-0.000444648	-0.0346008
0.1452	-0.000442963	-0.0344632
0.1453	-0.000441283	-0.0343259
0.1454	-0.000439606	-0.034189
0.1455	-0.000437934	-0.0340526
0.1456	-0.000436265	-0.0339164
0.1457	-0.000434601	-0.0337807
0.1458	-0.000432941	-0.0336454
0.1459	-0.000431284	-0.0335104
0.146	-0.000429632	-0.0333758
0.1461	-0.000427984	-0.0332416
0.1462	-0.00042634	-0.0331077
0.1463	-0.0004247	-0.0329743
0.1464	-0.000423064	-0.0328412
0.1465	-0.000421432	-0.0327085
0.1466	-0.000419805	-0.0325762
0.1467	-0.000418181	-0.0324443
0.1468	-0.000416562	-0.0323127
0.1469	-0.000414946	-0.0321815
0.147	-0.000413335	-0.0320508
0.1471	-0.000411728	-0.0319203
0.1472	-0.000410125	-0.0317903
0.1473	-0.000408526	-0.0316607
0.1474	-0.000406932	-0.0315314
0.1475	-0.000405341	-0.0314025
0.1476	-0.000403755	-0.031274
0.1477	-0.000402173	-0.0311459
0.1478	-0.000400595	-0.0310181
0.1479	-0.000399022	-0.0308908
0.148	-0.000397452	-0.0307638
0.1481	-0.000395887	-0.0306372
0.1482	-0.000394326	-0.030511
0.1483	-0.000392769	-0.0303852
0.1484	-0.000391217	-0.0302597
0.1485	-0.000389668	-0.0301346
0.1486	-0.000388124	-0.0300099
0.1487	-0.000386584	-0.0298856
0.1488	-0.000385048	-0.0297617
0.1489	-0.000383517	-0.0296381
0.149	-0.000381989	-0.0295149
0.1491	-0.000380466	-0.0293921
0.1492	-0.000378947	-0.0292697
0.1493	-0.000377433	-0.0291477
0.1494	-0.000375922	-0.029026
0.1495	-0.000374416	-0.0289047
0.1496	-0.000372914	-0.0287838
0.1497	-0.000371417	-0.0286633
0.1498	-0.000369923	-0.0285431
0.1499	-0.000368434	-0.0284234
0.15	-0.000366949	-0.028304
0.1501	-0.000365468	-0.028185
0.1502	-0.000363992	-0.0280663
0.1503	-0.00036252	-0.0279481
0.1504	-0.000361052	-0.0278302
0.1505	-0.000359588	-0.0277127
0.1506	-0.000358129	-0.0275955
0.1507	-0.000356674	-0.0274788
0.1508	-0.000355223	-0.0273624
0.1509	-0.000353776	-0.0272464
0.151	-0.000352333	-0.0271307
0.1511	-0.000350895	-0.0270155
0.1512	-0.000349461	-0.0269006
0.1513	-0.000348032	-0.0267861
0.1514	-0.000346606	-0.0266719
0.1515	-0.000345185	-0.0265582
0.1516	-0.000343768	-0.0264448
0.1517	-0.000342355	-0.0263317
0.1518	-0.000340947	-0.0262191
0.1519	-0.000339542	-0.0261068
0.152	-0.000338142	-0.0259949
0.1521	-0.000336747	-0.0258833
0.1522	-0.000335355	-0.0257721
0.1523	-0.000333968	-0.0256613
0.1524	-0.000332585	-0.0255509
0.1525	-0.000331206	-0.0254408
0.1526	-0.000329831	-0.0253311
0.1527	-0.000328461	-0.0252217
0.1528	-0.000327095	-0.0251128
0.1529	-0.000325733	-0.0250042
0.153	-0.000324375	-0.0248959
0.1531	-0.000323022	-0.0247881
0.1532	-0.000321673	-0.0246805
0.1533	-0.000320328	-0.0245734
0.1534	-0.000318987	-0.0244666
0.1535	-0.00031765	-0.0243602
0.1536	-0.000316318	-0.0242541
0.1537	-0.00031499	-0.0241484
0.1538	-0.000313666	-0.0240431
0.1539	-0.000312346	-0.0239381
0.154	-0.00031103	-0.0238335
0.1541	-0.000309719	-0.0237293
0.1542	-0.000308411	-0.0236254
0.1543	-0.000307108	-0.0235218
0.1544	-0.000305809	-0.0234186
0.1545	-0.000304514	-0.0233158
0.1546	-0.000303224	-0.0232133
0.1547	-0.000301937	-0.0231112
0.1548	-0.000300655	-0.0230095
0.1549	-0.000299377	-0.0229081
0.155	-0.000298103	-0.022807
0.1551	-0.000296833	-0.0227063
0.1552	-0.000295568	-0.022606
0.1553	-0.000294306	-0.022506
0.1554	-0.000293049	-0.0224064
0.1555	-0.000291795	-0.0223071
0.1556	-0.000290546	-0.0222082
0.1557	-0.000289301	-0.0221096
0.1558	-0.00028806	-0.0220113
0.1559	-0.000286824	-0.0219135
0.156	-0.000285591	-0.0218159
0.1561	-0.000284362	-0.0217187
0.1562	-0.000283138	-0.0216219
0.1563	-0.000281917	-0.0215254
0.1564	-0.000280701	-0.0214293
0.1565	-0.000279489	-0.0213335
0.1566	-0.000278281	-0.021238
0.1567	-0.000277076	-0.0211429
0.1568	-0.000275876	-0.0210481
0.1569	-0.00027468	-0.0209537
0.157	-0.000273488	-0.0208596
0.1571	-0.0002723	-0.0207658
0.1572	-0.000271116	-0.0206724
0.1573	-0.000269936	-0.0205793
0.1574	-0.000268761	-0.0204866
0.1575	-0.000267589	-0.0203942
0.1576	-0.000266421	-0.0203021
0.1577	-0.000265257	-0.0202104
0.1578	-0.000264097	-0.020119
0.1579	-0.000262942	-0.020028
0.158	-0.00026179	-0.0199373
0.1581	-0.000260642	-0.0198469
0.1582	-0.000259498	-0.0197569
0.1583	-0.000258358	-0.0196671
0.1584	-0.000257222	-0.0195778
0.1585	-0.00025609	-0.0194887
0.1586	-0.000254962	-0.0194
0.1587	-0.000253838	-0.0193116
0.1588	-0.000252718	-0.0192235
0.1589	-0.000251602	-0.0191358
0.159	-0.000250489	-0.0190484
0.1591	-0.000249381	-0.0189613
0.1592	-0.000248277	-0.0188745
0.1593	-0.000247176	-0.0187881
0.1594	-0.000246079	-0.018702
0.1595	-0.000244986	-0.0186162
0.1596	-0.000243897	-0.0185307
0.1597	-0.000242812	-0.0184456
0.1598	-0.000241731	-0.0183608
0.1599	-0.000240654	-0.0182763
0.16	-0.00023958	-0.0181921
0.1601	-0.00023851	-0.0181082
0.1602	-0.000237445	-0.0180247
0.1603	-0.000236383	-0.0179415
0.1604	-0.000235325	-0.0178586
0.1605	-0.00023427	-0.017776
0.1606	-0.00023322	-0.0176937
0.1607	-0.000232173	-0.0176117
0.1608	-0.00023113	-0.0175301
0.1609	-0.000230091	-0.0174488
0.161	-0.000229055	-0.0173677
0.1611	-0.000228024	-0.017287
0.1612	-0.000226996	-0.0172066
0.1613	-0.000225972	-0.0171265
0.1614	-0.000224951	-0.0170467
0.1615	-0.000223935	-0.0169673
0.1616	-0.000222922	-0.0168881
0.1617	-0.000221912	-0.0168092
0.1618	-0.000220907	-0.0167307
0.1619	-0.000219905	-0.0166524
0.162	-0.000218907	-0.0165745
0.1621	-0.000217912	-0.0164968
0.1622	-0.000216922	-0.0164195
0.1623	-0.000215934	-0.0163425
0.1624	-0.000214951	-0.0162657
0.1625	-0.000213971	-0.0161893
0.1626	-0.000212995	-0.0161131
0.1627	-0.000212023	-0.0160373
0.1628	-0.000211054	-0.0159618
0.1629	-0.000210089	-0.0158865
0.163	-0.000209127	-0.0158116
0.1631	-0.000208169	-0.0157369
0.1632	-0.000207215	-0.0156626
0.1633	-0.000206264	-0.0155885
0.1634	-0.000205317	-0.0155147
0.1635	-0.000204373	-0.0154413
0.1636	-0.000203433	-0.0153681
0.1637	-0.000202496	-0.0152952
0.1638	-0.000201563	-0.0152226
0.1639	-0.000200634	-0.0151503
0.164	-0.000199708	-0.0150782
0.1641	-0.000198785	-0.0150065
0.1642	-0.000197867	-0.014935
0.1643	-0.000196951	-0.0148639
0.1644	-0.000196039	-0.014793
0.1645	-0.000195131	-0.0147224
0.1646	-0.000194226	-0.0146521
0.1647	-0.000193324	-0.014582
0.1648	-0.000192426	-0.0145123
0.1649	-0.000191532	-0.0144428
0.165	-0.00019064	-0.0143736
0.1651	-0.000189753	-0.0143047
0.1652	-0.000188869	-0.0142361
0.1653	-0.000187988	-0.0141677
0.1654	-0.00018711	-0.0140996
0.1655	-0.000186236	-0.0140319
0.1656	-0.000185366	-0.0139643
0.1657	-0.000184499	-0.0138971
0.1658	-0.000183635	-0.0138301
0.1659	-0.000182774	-0.0137634
0.166	-0.000181917	-0.013697
0.1661	-0.000181063	-0.0136308
0.1662	-0.000180213	-0.0135649
0.1663	-0.000179366	-0.0134993
0.1664	-0.000178522	-0.013434
0.1665	-0.000177681	-0.0133689
0.1666	-0.000176844	-0.0133041
0.1667	-0.00017601	-0.0132395
0.1668	-0.00017518	-0.0131752
0.1669	-0.000174352	-0.0131112
0.167	-0.000173528	-0.0130475
0.1671	-0.000172707	-0.012984
0.1672	-0.00017189	-0.0129207
0.1673	-0.000171075	-0.0128578
0.1674	-0.000170264	-0.0127951
0.1675	-0.000169456	-0.0127326
0.1676	-0.000168652	-0.0126704
0.1677	-0.00016785	-0.0126085
0.1678	-0.000167052	-0.0125468
0.1679	-0.000166257	-0.0124854
0.168	-0.000165465	-0.0124243
0.1681	-0.000164676	-0.0123634
0.1682	-0.000163891	-0.0123027
0.1683	-0.000163108	-0.0122424
0.1684	-0.000162329	-0.0121822
0.1685	-0.000161553	-0.0121223
0.1686	-0.00016078	-0.0120627
0.1687	-0.00016001	-0.0120033
0.1688	-0.000159243	-0.0119442
0.1689	-0.00015848	-0.0118853
0.169	-0.000157719	-0.0118267
0.1691	-0.000156962	-0.0117683
0.1692	-0.000156207	-0.0117101
0.1693	-0.000155456	-0.0116522
0.1694	-0.000154708	-0.0115946
0.1695	-0.000153962	-0.0115372
0.1696	-0.00015322	-0.01148
0.1697	-0.000152481	-0.0114231
0.1698	-0.000151745	-0.0113664
0.1699	-0.000151011	-0.01131
0.17	-0.000150281	-0.0112538
0.1701	-0.000149554	-0.0111978
0.1702	-0.00014883	-0.0111421
0.1703	-0.000148109	-0.0110866
0.1704	-0.00014739	-0.0110314
0.1705	-0.000146675	-0.0109764
0.1706	-0.000145963	-0.0109216
0.1707	-0.000145253	-0.0108671
0.1708	-0.000144547	-0.0108128
0.1709	-0.000143843	-0.0107587
0.171	-0.000143143	-0.0107048
0.1711	-0.000142445	-0.0106512
0.1712	-0.00014175	-0.0105979
0.1713	-0.000141058	-0.0105447
0.1714	-0.000140369	-0.0104918
0.1715	-0.000139683	-0.0104391
0.1716	-0.000138999	-0.0103867
0.1717	-0.000138319	-0.0103344
0.1718	-0.000137641	-0.0102824
0.1719	-0.000136966	-0.0102307
0.172	-0.000136294	-0.0101791
0.1721	-0.000135625	-0.0101278
0.1722	-0.000134959	-0.0100767
0.1723	-0.000134295	-0.0100258
0.1724	-0.000133634	-0.0099751
0.1725	-0.000132976	-0.00992466
0.1726	-0.000132321	-0.00987444
0.1727	-0.000131668	-0.00982444
0.1728	-0.000131019	-0.00977466
0.1729	-0.000130372	-0.0097251
0.173	-0.000129727	-0.00967575
0.1731	-0.000129086	-0.00962663
0.1732	-0.000128447	-0.00957771
0.1733	-0.000127811	-0.00952901
0.1734	-0.000127177	-0.00948053
0.1735	-0.000126547	-0.00943226
0.1736	-0.000125919	-0.0093842
0.1737	-0.000125293	-0.00933635
0.1738	-0.00012467	-0.00928872
0.1739	-0.00012405	-0.00924129
0.174	-0.000123433	-0.00919408
0.1741	-0.000122818	-0.00914707
0.1742	-0.000122206	-0.00910027
0.1743	-0.000121596	-0.00905368
0.1744	-0.000120989	-0.0090073
0.1745	-0.000120385	-0.00896112
0.1746	-0.000119783	-0.00891514
0.1747	-0.000119184	-0.00886937
0.1748	-0.000118588	-0.00882381
0.1749	-0.000117994	-0.00877844
0.175	-0.000117402	-0.00873328
0.1751	-0.000116813	-0.00868832
0.1752	-0.000116227	-0.00864357
0.1753	-0.000115643	-0.00859902
0.1754	-0.000115062	-0.00855467
0.1755	-0.000114483	-0.00851051
0.1756	-0.000113907	-0.00846656
0.1757	-0.000113333	-0.0084228
0.1758	-0.000112762	-0.00837924
0.1759	-0.000112193	-0.00833587
0.176	-0.000111627	-0.0082927
0.1761	-0.000111063	-0.00824972
0.1762	-0.000110502	-0.00820694
0.1763	-0.000109943	-0.00816435
0.1764	-0.000109386	-0.00812195
0.1765	-0.000108832	-0.00807974
0.1766	-0.000108281	-0.00803773
0.1767	-0.000107732	-0.0079959
0.1768	-0.000107185	-0.00795426
0.1769	-0.00010664	-0.00791281
0.177	-0.000106098	-0.00787155
0.1771	-0.000105559	-0.00783048
0.1772	-0.000105021	-0.00778959
0.1773	-0.000104486	-0.00774889
0.1774	-0.000103954	-0.00770838
0.1775	-0.000103424	-0.00766805
0.1776	-0.000102896	-0.0076279
0.1777	-0.00010237	-0.00758794
0.1778	-0.000101847	-0.00754817
0.1779	-0.000101327	-0.00750857
0.178	-0.000100808	-0.00746916
0.1781	-0.000100292	-0.00742993
0.1782	-9.97779e-05	-0.00739088
0.1783	-9.92663e-05	-0.00735201
0.1784	-9.87569e-05	-0.00731331
0.1785	-9.82498e-05	-0.0072748
0.1786	-9.7745e-05	-0.00723646
0.1787	-9.72424e-05	-0.00719829
0.1788	-9.6742e-05	-0.00716031
0.1789	-9.62439e-05	-0.00712249
0.179	-9.5748e-05	-0.00708485
0.1791	-9.52543e-05	-0.00704739
0.1792	-9.47628e-05	-0.0070101
0.1793	-9.42736e-05	-0.00697298
0.1794	-9.37865e-05	-0.00693603
0.1795	-9.33016e-05	-0.00689925
0.1796	-9.28189e-05	-0.00686265
0.1797	-9.23383e-05	-0.00682621
0.1798	-9.186e-05	-0.00678994
0.1799	-9.13837e-05	-0.00675385
0.18	-9.09096e-05	-0.00671791
0.1801	-9.04378e-05	-0.00668215
0.1802	-8.9968e-05	-0.00664656
0.1803	-8.95004e-05	-0.00661113
0.1804	-8.90349e-05	-0.00657587
0.1805	-8.85715e-05	-0.00654078
0.1806	-8.81102e-05	-0.00650585
0.1807	-8.7651e-05	-0.00647108
0.1808	-8.71939e-05	-0.00643647
0.1809	-8.67389e-05	-0.00640203
0.181	-8.62859e-05	-0.00636775
0.1811	-8.5835e-05	-0.00633363
0.1812	-8.53861e-05	-0.00629967
0.1813	-8.49393e-05	-0.00626586
0.1814	-8.44945e-05	-0.00623222
0.1815	-8.40517e-05	-0.00619874
0.1816	-8.3611e-05	-0.00616541
0.1817	-8.31723e-05	-0.00613224
0.1818	-8.27356e-05	-0.00609922
0.1819	-8.23009e-05	-0.00606637
0.182	-8.18681e-05	-0.00603366
0.1821	-8.14374e-05	-0.00600111
0.1822	-8.10086e-05	-0.00596872
0.1823	-8.05819e-05	-0.00593648
0.1824	-8.0157e-05	-0.00590439
0.1825	-7.97342e-05	-0.00587245
0.1826	-7.93133e-05	-0.00584067
0.1827	-7.88944e-05	-0.00580904
0.1828	-7.84774e-05	-0.00577756
0.1829	-7.80624e-05	-0.00574623
0.183	-7.76492e-05	-0.00571506
0.1831	-7.7238e-05	-0.00568403
0.1832	-7.68287e-05	-0.00565314
0.1833	-7.64212e-05	-0.00562241
0.1834	-7.60157e-05	-0.00559182
0.1835	-7.5612e-05	-0.00556138
0.1836	-7.52103e-05	-0.00553108
0.1837	-7.48103e-05	-0.00550093
0.1838	-7.44123e-05	-0.00547092
0.1839	-7.40161e-05	-0.00544106
0.184	-7.36217e-05	-0.00541133
0.1841	-7.32292e-05	-0.00538176
0.1842	-7.28385e-05	-0.00535232
0.1843	-7.24496e-05	-0.00532302
0.1844	-7.20626e-05	-0.00529387
0.1845	-7.16773e-05	-0.00526486
0.1846	-7.12939e-05	-0.00523598
0.1847	-7.09122e-05	-0.00520725
0.1848	-7.05324e-05	-0.00517865
0.1849	-7.01543e-05	-0.00515019
0.185	-6.9778e-05	-0.00512187
0.1851	-6.94035e-05	-0.00509368
0.1852	-6.90308e-05	-0.00506564
0.1853	-6.86599e-05	-0.00503774
0.1854	-6.82907e-05	-0.00500997
0.1855	-6.79232e-05	-0.00498233
0.1856	-6.75575e-05	-0.00495483
0.1857	-6.71935e-05	-0.00492746
0.1858	-6.68312e-05	-0.00490022
0.1859	-6.64706e-05	-0.00487312
0.186	-6.61118e-05	-0.00484615
0.1861	-6.57546e-05	-0.00481931
0.1862	-6.53991e-05	-0.0047926
0.1863	-6.50453e-05	-0.00476602
0.1864	-6.46932e-05	-0.00473957
0.1865	-6.43428e-05	-0.00471325
0.1866	-6.3994e-05	-0.00468706
0.1867	-6.36469e-05	-0.00466099
0.1868	-6.33014e-05	-0.00463506
0.1869	-6.29576e-05	-0.00460925
0.187	-6.26154e-05	-0.00458356
0.1871	-6.22749e-05	-0.004558
0.1872	-6.19359e-05	-0.00453257
0.1873	-6.15986e-05	-0.00450727
0.1874	-6.12629e-05	-0.00448208
0.1875	-6.09288e-05	-0.00445702
0.1876	-6.05964e-05	-0.00443209
0.1877	-6.02656e-05	-0.00440728
0.1878	-5.99364e-05	-0.0043826
0.1879	-5.96087e-05	-0.00435803
0.188	-5.92826e-05	-0.00433359
0.1881	-5.89581e-05	-0.00430927
0.1882	-5.86352e-05	-0.00428507
0.1883	-5.83138e-05	-0.00426099
0.1884	-5.79939e-05	-0.00423703
0.1885	-5.76756e-05	-0.00421319
0.1886	-5.73588e-05	-0.00418946
0.1887	-5.70436e-05	-0.00416586
0.1888	-5.67298e-05	-0.00414237
0.1889	-5.64176e-05	-0.00411899
0.189	-5.61069e-05	-0.00409573
0.1891	-5.57977e-05	-0.00407259
0.1892	-5.549e-05	-0.00404957
0.1893	-5.51838e-05	-0.00402665
0.1894	-5.48791e-05	-0.00400386
0.1895	-5.45758e-05	-0.00398117
0.1896	-5.42741e-05	-0.0039586
0.1897	-5.39738e-05	-0.00393614
0.1898	-5.36749e-05	-0.0039138
0.1899	-5.33775e-05	-0.00389156
0.19	-5.30816e-05	-0.00386944
0.1901	-5.27872e-05	-0.00384743
0.1902	-5.24942e-05	-0.00382553
0.1903	-5.22026e-05	-0.00380374
0.1904	-5.19125e-05	-0.00378207
0.1905	-5.16238e-05	-0.0037605
0.1906	-5.13365e-05	-0.00373904
0.1907	-5.10506e-05	-0.00371769
0.1908	-5.07661e-05	-0.00369645
0.1909	-5.0483e-05	-0.00367531
0.191	-5.02013e-05	-0.00365428
0.1911	-4.9921e-05	-0.00363335
0.1912	-4.9642e-05	-0.00361253
0.1913	-4.93645e-05	-0.00359182
0.1914	-4.90882e-05	-0.00357121
0.1915	-4.88134e-05	-0.0035507
0.1916	-4.85399e-05	-0.0035303
0.1917	-4.82678e-05	-0.00351
0.1918	-4.79969e-05	-0.00348981
0.1919	-4.77275e-05	-0.00346972
0.192	-4.74593e-05	-0.00344972
0.1921	-4.71925e-05	-0.00342983
0.1922	-4.6927e-05	-0.00341005
0.1923	-4.66629e-05	-0.00339036
0.1924	-4.64e-05	-0.00337077
0.1925	-4.61384e-05	-0.00335128
0.1926	-4.58782e-05	-0.00333189
0.1927	-4.56194e-05	-0.00331261
0.1928	-4.53617e-05	-0.00329342
0.1929	-4.51054e-05	-0.00327433
0.193	-4.48504e-05	-0.00325534
0.1931	-4.45966e-05	-0.00323645
0.1932	-4.43441e-05	-0.00321766
0.1933	-4.40928e-05	-0.00319895
0.1934	-4.38428e-05	-0.00318035
0.1935	-4.3594e-05	-0.00316184
0.1936	-4.33465e-05	-0.00314343
0.1937	-4.31002e-05	-0.00312511
0.1938	-4.28552e-05	-0.00310688
0.1939	-4.26114e-05	-0.00308875
0.194	-4.23688e-05	-0.00307071
0.1941	-4.21274e-05	-0.00305276
0.1942	-4.18872e-05	-0.00303491
0.1943	-4.16483e-05	-0.00301715
0.1944	-4.14105e-05	-0.00299948
0.1945	-4.11739e-05	-0.0029819
0.1946	-4.09386e-05	-0.00296441
0.1947	-4.07044e-05	-0.00294701
0.1948	-4.04713e-05	-0.0029297
0.1949	-4.02395e-05	-0.00291248
0.195	-4.00088e-05	-0.00289535
0.1951	-3.97794e-05	-0.00287831
0.1952	-3.95511e-05	-0.00286136
0.1953	-3.9324e-05	-0.00284451
0.1954	-3.90981e-05	-0.00282773
0.1955	-3.88732e-05	-0.00281105
0.1956	-3.86496e-05	-0.00279445
0.1957	-3.8427e-05	-0.00277794
0.1958	-3.82056e-05	-0.00276152
0.1959	-3.79853e-05	-0.00274518
0.196	-3.77661e-05	-0.00272892
0.1961	-3.7548e-05	-0.00271275
0.1962	-3.73311e-05	-0.00269667
0.1963	-3.71152e-05	-0.00268067
0.1964	-3.69005e-05	-0.00266475
0.1965	-3.66868e-05	-0.00264891
0.1966	-3.64743e-05	-0.00263316
0.1967	-3.62628e-05	-0.00261749
0.1968	-3.60524e-05	-0.0026019
0.1969	-3.5843e-05	-0.0025864
0.197	-3.56348e-05	-0.00257097
0.1971	-3.54276e-05	-0.00255563
0.1972	-3.52215e-05	-0.00254037
0.1973	-3.50164e-05	-0.00252518
0.1974	-3.48124e-05	-0.00251008
0.1975	-3.46094e-05	-0.00249506
0.1976	-3.44075e-05	-0.00248011
0.1977	-3.42067e-05	-0.00246525
0.1978	-3.40069e-05	-0.00245047
0.1979	-3.38081e-05	-0.00243577
0.198	-3.36104e-05	-0.00242114
0.1981	-3.34137e-05	-0.00240659
0.1982	-3.3218e-05	-0.00239212
0.1983	-3.30233e-05	-0.00237773
0.1984	-3.28296e-05	-0.00236341
0.1985	-3.26369e-05	-0.00234917
0.1986	-3.24452e-05	-0.002335
0.1987	-3.22545e-05	-0.00232091
0.1988	-3.20648e-05	-0.00230689
0.1989	-3.1876e-05	-0.00229295
0.199	-3.16883e-05	-0.00227908
0.1991	-3.15015e-05	-0.00226528
0.1992	-3.13157e-05	-0.00225156
0.1993	-3.11308e-05	-0.00223791
0.1994	-3.09469e-05	-0.00222433
0.1995	-3.0764e-05	-0.00221083
0.1996	-3.0582e-05	-0.0021974
0.1997	-3.0401e-05	-0.00218404
0.1998	-3.02209e-05	-0.00217075
0.1999	-3.00417e-05	-0.00215753
0.2	-2.98635e-05	-0.00214438
0.2001	-2.96863e-05	-0.0021313
0.2002	-2.951e-05	-0.0021183
0.2003	-2.93346e-05	-0.00210537
0.2004	-2.91602e-05	-0.00209251
0.2005	-2.89867e-05	-0.00207972
0.2006	-2.8814e-05	-0.00206699
0.2007	-2.86423e-05	-0.00205434
0.2008	-2.84715e-05	-0.00204175
0.2009	-2.83016e-05	-0.00202923
0.201	-2.81325e-05	-0.00201678
0.2011	-2.79644e-05	-0.00200439
0.2012	-2.77971e-05	-0.00199207
0.2013	-2.76307e-05	-0.00197982
0.2014	-2.74652e-05	-0.00196763
0.2015	-2.73006e-05	-0.00195551
0.2016	-2.71368e-05	-0.00194346
0.2017	-2.69739e-05	-0.00193147
0.2018	-2.68119e-05	-0.00191954
0.2019	-2.66507e-05	-0.00190768
0.202	-2.64903e-05	-0.00189588
0.2021	-2.63308e-05	-0.00188415
0.2022	-2.61722e-05	-0.00187248
0.2023	-2.60144e-05	-0.00186088
0.2024	-2.58574e-05	-0.00184933
0.2025	-2.57013e-05	-0.00183785
0.2026	-2.5546e-05	-0.00182644
0.2027	-2.53916e-05	-0.00181509
0.2028	-2.5238e-05	-0.0018038
0.2029	-2.50853e-05	-0.00179257
0.203	-2.49333e-05	-0.00178141
0.2031	-2.47822e-05	-0.00177031
0.2032	-2.46318e-05	-0.00175926
0.2033	-2.44823e-05	-0.00174828
0.2034	-2.43335e-05	-0.00173736
0.2035	-2.41856e-05	-0.00172649
0.2036	-2.40384e-05	-0.00171569
0.2037	-2.3892e-05	-0.00170494
0.2038	-2.37464e-05	-0.00169426
0.2039	-2.36016e-05	-0.00168363
0.204	-2.34575e-05	-0.00167306
0.2041	-2.33143e-05	-0.00166255
0.2042	-2.31718e-05	-0.0016521
0.2043	-2.303e-05	-0.0016417
0.2044	-2.28891e-05	-0.00163136
0.2045	-2.27488e-05	-0.00162108
0.2046	-2.26094e-05	-0.00161086
0.2047	-2.24706e-05	-0.00160069
0.2048	-2.23327e-05	-0.00159058
0.2049	-2.21954e-05	-0.00158052
0.205	-2.20589e-05	-0.00157052
0.2051	-2.19233e-05	-0.00156057
0.2052	-2.17883e-05	-0.00155069
0.2053	-2.16541e-05	-0.00154086
0.2054	-2.15206e-05	-0.00153108
0.2055	-2.13878e-05	-0.00152136
0.2056	-2.12558e-05	-0.00151169
0.2057	-2.11244e-05	-0.00150208
0.2058	-2.09938e-05	-0.00149252
0.2059	-2.08639e-05	-0.00148301
0.206	-2.07347e-05	-0.00147355
0.2061	-2.06062e-05	-0.00146415
0.2062	-2.04783e-05	-0.0014548
0.2063	-2.03512e-05	-0.0014455
0.2064	-2.02248e-05	-0.00143626
0.2065	-2.0099e-05	-0.00142706
0.2066	-1.9974e-05	-0.00141792
0.2067	-1.98496e-05	-0.00140883
0.2068	-1.97259e-05	-0.00139978
0.2069	-1.96029e-05	-0.00139079
0.207	-1.94805e-05	-0.00138185
0.2071	-1.93588e-05	-0.00137296
0.2072	-1.92378e-05	-0.00136412
0.2073	-1.91174e-05	-0.00135533
0.2074	-1.89977e-05	-0.00134659
0.2075	-1.88787e-05	-0.00133789
0.2076	-1.87604e-05	-0.00132925
0.2077	-1.86427e-05	-0.00132066
0.2078	-1.85257e-05	-0.00131212
0.2079	-1.84093e-05	-0.00130362
0.208	-1.82935e-05	-0.00129518
0.2081	-1.81784e-05	-0.00128678
0.2082	-1.80639e-05	-0.00127843
0.2083	-1.79501e-05	-0.00127013
0.2084	-1.78369e-05	-0.00126187
0.2085	-1.77243e-05	-0.00125366
0.2086	-1.76123e-05	-0.0012455
0.2087	-1.75009e-05	-0.00123738
0.2088	-1.73902e-05	-0.00122931
0.2089	-1.72801e-05	-0.00122128
0.209	-1.71706e-05	-0.0012133
0.2091	-1.70616e-05	-0.00120537
0.2092	-1.69533e-05	-0.00119747
0.2093	-1.68456e-05	-0.00118963
0.2094	-1.67385e-05	-0.00118183
0.2095	-1.6632e-05	-0.00117407
0.2096	-1.6526e-05	-0.00116636
0.2097	-1.64207e-05	-0.00115869
0.2098	-1.63159e-05	-0.00115106
0.2099	-1.62117e-05	-0.00114348
0.21	-1.61081e-05	-0.00113594
0.2101	-1.60052e-05	-0.00112845
0.2102	-1.59028e-05	-0.001121
0.2103	-1.5801e-05	-0.0011136
0.2104	-1.56998e-05	-0.00110624
0.2105	-1.55991e-05	-0.00109892
0.2106	-1.5499e-05	-0.00109164
0.2107	-1.53994e-05	-0.0010844
0.2108	-1.53005e-05	-0.00107721
0.2109	-1.5202e-05	-0.00107006
0.211	-1.51041e-05	-0.00106294
0.2111	-1.50068e-05	-0.00105587
0.2112	-1.491e-05	-0.00104884
0.2113	-1.48137e-05	-0.00104185
0.2114	-1.4718e-05	-0.0010349
0.2115	-1.46229e-05	-0.00102799
0.2116	-1.45282e-05	-0.00102112
0.2117	-1.44341e-05	-0.00101429
0.2118	-1.43405e-05	-0.0010075
0.2119	-1.42475e-05	-0.00100075
0.212	-1.4155e-05	-0.000994034
0.2121	-1.40629e-05	-0.000987359
0.2122	-1.39715e-05	-0.000980723
0.2123	-1.38805e-05	-0.000974125
0.2124	-1.379e-05	-0.000967566
0.2125	-1.37001e-05	-0.000961044
0.2126	-1.36107e-05	-0.000954561
0.2127	-1.35219e-05	-0.000948121
0.2128	-1.34335e-05	-0.000941719
0.2129	-1.33457e-05	-0.000935354
0.213	-1.32583e-05	-0.000929026
0.2131	-1.31714e-05	-0.000922735
0.2132	-1.30851e-05	-0.000916481
0.2133	-1.29992e-05	-0.000910263
0.2134	-1.29138e-05	-0.000904081
0.2135	-1.28289e-05	-0.000897935
0.2136	-1.27445e-05	-0.000891825
0.2137	-1.26606e-05	-0.000885751
0.2138	-1.25771e-05	-0.000879712
0.2139	-1.24941e-05	-0.000873708
0.214	-1.24116e-05	-0.000867739
0.2141	-1.23296e-05	-0.000861806
0.2142	-1.2248e-05	-0.000855907
0.2143	-1.21669e-05	-0.000850043
0.2144	-1.20862e-05	-0.000844213
0.2145	-1.20061e-05	-0.000838417
0.2146	-1.19264e-05	-0.000832655
0.2147	-1.18471e-05	-0.000826927
0.2148	-1.17683e-05	-0.000821233
0.2149	-1.16899e-05	-0.000815572
0.215	-1.1612e-05	-0.000809944
0.2151	-1.15346e-05	-0.00080435
0.2152	-1.14577e-05	-0.000798795
0.2153	-1.13812e-05	-0.000793273
0.2154	-1.13051e-05	-0.000787784
0.2155	-1.12295e-05	-0.000782327
0.2156	-1.11543e-05	-0.000776902
0.2157	-1.10796e-05	-0.00077151
0.2158	-1.10053e-05	-0.000766149
0.2159	-1.09314e-05	-0.00076082
0.216	-1.08579e-05	-0.000755523
0.2161	-1.07849e-05	-0.000750257
0.2162	-1.07123e-05	-0.000745022
0.2163	-1.06401e-05	-0.000739818
0.2164	-1.05683e-05	-0.000734646
0.2165	-1.0497e-05	-0.000729504
0.2166	-1.0426e-05	-0.000724392
0.2167	-1.03555e-05	-0.000719311
0.2168	-1.02854e-05	-0.00071426
0.2169	-1.02157e-05	-0.00070924
0.217	-1.01463e-05	-0.000704249
0.2171	-1.00774e-05	-0.000699288
0.2172	-1.00089e-05	-0.000694356
0.2173	-9.94083e-06	-0.000689455
0.2174	-9.87312e-06	-0.000684582
0.2175	-9.8058e-06	-0.000679738
0.2176	-9.73896e-06	-0.000674924
0.2177	-9.6725e-06	-0.000670145
0.2178	-9.60644e-06	-0.000665395
0.2179	-9.54076e-06	-0.000660673
0.218	-9.47547e-06	-0.000655979
0.2181	-9.41055e-06	-0.000651314
0.2182	-9.34602e-06	-0.000646677
0.2183	-9.28187e-06	-0.000642068
0.2184	-9.21809e-06	-0.000637486
0.2185	-9.15469e-06	-0.000632932
0.2186	-9.09166e-06	-0.000628406
0.2187	-9.02901e-06	-0.000623906
0.2188	-8.96672e-06	-0.000619434
0.2189	-8.9048e-06	-0.000614989
0.219	-8.84324e-06	-0.000610571
0.2191	-8.78204e-06	-0.00060618
0.2192	-8.72121e-06	-0.000601815
0.2193	-8.66074e-06	-0.000597476
0.2194	-8.60062e-06	-0.000593164
0.2195	-8.54086e-06	-0.000588878
0.2196	-8.48145e-06	-0.000584618
0.2197	-8.42239e-06	-0.000580384
0.2198	-8.36369e-06	-0.000576175
0.2199	-8.30533e-06	-0.000571993
0.22	-8.24732e-06	-0.000567835
0.2201	-8.18972e-06	-0.000563703
0.2202	-8.13247e-06	-0.000559603
0.2203	-8.07556e-06	-0.000555527
0.2204	-8.01899e-06	-0.000551477
0.2205	-7.96275e-06	-0.000547451
0.2206	-7.90685e-06	-0.00054345
0.2207	-7.85129e-06	-0.000539474
0.2208	-7.79605e-06	-0.000535521
0.2209	-7.74114e-06	-0.000531593
0.221	-7.68657e-06	-0.000527689
0.2211	-7.63231e-06	-0.000523809
0.2212	-7.57839e-06	-0.000519953
0.2213	-7.52478e-06	-0.000516121
0.2214	-7.4715e-06	-0.000512312
0.2215	-7.41853e-06	-0.000508526
0.2216	-7.36589e-06	-0.000504764
0.2217	-7.31356e-06	-0.000501024
0.2218	-7.26154e-06	-0.000497308
0.2219	-7.20983e-06	-0.000493615
0.222	-7.15844e-06	-0.000489944
0.2221	-7.10735e-06	-0.000486297
0.2222	-7.05658e-06	-0.000482671
0.2223	-7.00611e-06	-0.000479068
0.2224	-6.95594e-06	-0.000475488
0.2225	-6.90607e-06	-0.000471929
0.2226	-6.85658e-06	-0.000468393
0.2227	-6.80739e-06	-0.000464885
0.2228	-6.7585e-06	-0.000461399
0.2229	-6.7099e-06	-0.000457934
0.223	-6.6616e-06	-0.000454492
0.2231	-6.61359e-06	-0.00045107
0.2232	-6.56587e-06	-0.00044767
0.2233	-6.51844e-06	-0.000444291
0.2234	-6.4713e-06	-0.000440933
0.2235	-6.42444e-06	-0.000437596
0.2236	-6.37787e-06	-0.00043428
0.2237	-6.33158e-06	-0.000430984
0.2238	-6.28558e-06	-0.000427709
0.2239	-6.23985e-06	-0.000424455
0.224	-6.1944e-06	-0.000421221
0.2241	-6.14923e-06	-0.000418007
0.2242	-6.10434e-06	-0.000414813
0.2243	-6.05972e-06	-0.00041164
0.2244	-6.01537e-06	-0.000408486
0.2245	-5.97129e-06	-0.000405352
0.2246	-5.92749e-06	-0.000402238
0.2247	-5.88395e-06	-0.000399143
0.2248	-5.84068e-06	-0.000396067
0.2249	-5.79767e-06	-0.000393012
0.225	-5.75492e-06	-0.000389975
0.2251	-5.71252e-06	-0.000386957
0.2252	-5.67037e-06	-0.000383965
0.2253	-5.62848e-06	-0.000380992
0.2254	-5.58686e-06	-0.000378038
0.2255	-5.54548e-06	-0.000375103
0.2256	-5.50437e-06	-0.000372186
0.2257	-5.4635e-06	-0.000369288
0.2258	-5.42289e-06	-0.000366408
0.2259	-5.38253e-06	-0.000363546
0.226	-5.34242e-06	-0.000360702
0.2261	-5.30255e-06	-0.000357877
0.2262	-5.26294e-06	-0.000355069
0.2263	-5.22357e-06	-0.00035228
0.2264	-5.18444e-06	-0.000349508
0.2265	-5.14555e-06	-0.000346753
0.2266	-5.10691e-06	-0.000344017
0.2267	-5.0685e-06	-0.000341297
0.2268	-5.03034e-06	-0.000338595
0.2269	-4.99241e-06	-0.000335911
0.227	-4.95472e-06	-0.000333243
0.2271	-4.91726e-06	-0.000330593
0.2272	-4.88004e-06	-0.000327959
0.2273	-4.84304e-06	-0.000325343
0.2274	-4.80628e-06	-0.000322743
0.2275	-4.76975e-06	-0.000320159
0.2276	-4.73352e-06	-0.000317593
0.2277	-4.69751e-06	-0.000315049
0.2278	-4.66173e-06	-0.000312522
0.2279	-4.62618e-06	-0.000310011
0.228	-4.59085e-06	-0.000307517
0.2281	-4.55574e-06	-0.000305038
0.2282	-4.52085e-06	-0.000302576
0.2283	-4.48618e-06	-0.000300129
0.2284	-4.45173e-06	-0.000297698
0.2285	-4.41749e-06	-0.000295283
0.2286	-4.38347e-06	-0.000292884
0.2287	-4.34967e-06	-0.0002905
0.2288	-4.31608e-06	-0.000288131
0.2289	-4.2827e-06	-0.000285778
0.229	-4.24953e-06	-0.00028344
0.2291	-4.21657e-06	-0.000281117
0.2292	-4.18381e-06	-0.00027881
0.2293	-4.15127e-06	-0.000276517
0.2294	-4.11893e-06	-0.000274239
0.2295	-4.08679e-06	-0.000271977
0.2296	-4.05486e-06	-0.000269729
0.2297	-4.02313e-06	-0.000267495
0.2298	-3.99161e-06	-0.000265276
0.2299	-3.96028e-06	-0.000263072
0.23	-3.92915e-06	-0.000260882
0.2301	-3.89829e-06	-0.000258706
0.2302	-3.86763e-06	-0.000256551
0.2303	-3.83717e-06	-0.000254411
0.2304	-3.8069e-06	-0.000252284
0.2305	-3.77682e-06	-0.000250171
0.2306	-3.74694e-06	-0.000248073
0.2307	-3.71724e-06	-0.000245988
0.2308	-3.68774e-06	-0.000243917
0.2309	-3.65843e-06	-0.000241859
0.231	-3.6293e-06	-0.000239815
0.2311	-3.60036e-06	-0.000237785
0.2312	-3.57161e-06	-0.000235768
0.2313	-3.54304e-06	-0.000233764
0.2314	-3.51465e-06	-0.000231773
0.2315	-3.48645e-06	-0.000229796
0.2316	-3.45842e-06	-0.000227832
0.2317	-3.43058e-06	-0.00022588
0.2318	-3.40292e-06	-0.000223942
0.2319	-3.37543e-06	-0.000222017
0.232	-3.34812e-06	-0.000220104
0.2321	-3.32099e-06	-0.000218204
0.2322	-3.29404e-06	-0.000216317
0.2323	-3.26725e-06	-0.000214442
0.2324	-3.24065e-06	-0.00021258
0.2325	-3.21421e-06	-0.00021073
0.2326	-3.18802e-06	-0.000208892
0.2327	-3.16199e-06	-0.000207073
0.2328	-3.13614e-06	-0.000205267
0.2329	-3.11046e-06	-0.000203473
0.233	-3.08494e-06	-0.00020169
0.2331	-3.05959e-06	-0.00019992
0.2332	-3.0344e-06	-0.000198161
0.2333	-3.00938e-06	-0.000196415
0.2334	-2.98452e-06	-0.00019468
0.2335	-2.95983e-06	-0.000192957
0.2336	-2.93529e-06	-0.000191245
0.2337	-2.91092e-06	-0.000189545
0.2338	-2.8867e-06	-0.000187856
0.2339	-2.86265e-06	-0.000186179
0.234	-2.83875e-06	-0.000184513
0.2341	-2.815e-06	-0.000182858
0.2342	-2.79142e-06	-0.000181215
0.2343	-2.76798e-06	-0.000179582
0.2344	-2.74471e-06	-0.000177961
0.2345	-2.72158e-06	-0.00017635
0.2346	-2.69861e-06	-0.000174751
0.2347	-2.67579e-06	-0.000173162
0.2348	-2.65311e-06	-0.000171585
0.2349	-2.63059e-06	-0.000170017
0.235	-2.60822e-06	-0.000168461
0.2351	-2.58607e-06	-0.000166915
0.2352	-2.56406e-06	-0.000165386
0.2353	-2.5422e-06	-0.000163868
0.2354	-2.52049e-06	-0.00016236
0.2355	-2.49892e-06	-0.000160863
0.2356	-2.47749e-06	-0.000159376
0.2357	-2.4562e-06	-0.000157899
0.2358	-2.43506e-06	-0.000156432
0.2359	-2.41406e-06	-0.000154975
0.236	-2.39319e-06	-0.000153528
0.2361	-2.37247e-06	-0.000152091
0.2362	-2.35188e-06	-0.000150664
0.2363	-2.33143e-06	-0.000149247
0.2364	-2.31112e-06	-0.000147839
0.2365	-2.29095e-06	-0.000146442
0.2366	-2.2709e-06	-0.000145054
0.2367	-2.251e-06	-0.000143675
0.2368	-2.23122e-06	-0.000142306
0.2369	-2.21158e-06	-0.000140947
0.237	-2.19207e-06	-0.000139597
0.2371	-2.17269e-06	-0.000138256
0.2372	-2.15344e-06	-0.000136924
0.2373	-2.13432e-06	-0.000135602
0.2374	-2.11533e-06	-0.000134289
0.2375	-2.09647e-06	-0.000132985
0.2376	-2.0778e-06	-0.00013169
0.2377	-2.05927e-06	-0.000130411
0.2378	-2.04086e-06	-0.000129141
0.2379	-2.02257e-06	-0.00012788
0.238	-2.00441e-06	-0.000126627
0.2381	-1.98637e-06	-0.000125383
0.2382	-1.96845e-06	-0.000124148
0.2383	-1.95065e-06	-0.000122922
0.2384	-1.93298e-06	-0.000121704
0.2385	-1.91542e-06	-0.000120495
0.2386	-1.89799e-06	-0.000119294
0.2387	-1.88067e-06	-0.000118102
0.2388	-1.86347e-06	-0.000116918
0.2389	-1.84639e-06	-0.000115742
0.239	-1.82943e-06	-0.000114575
0.2391	-1.81258e-06	-0.000113416
0.2392	-1.79584e-06	-0.000112265
0.2393	-1.77922e-06	-0.000111123
0.2394	-1.76272e-06	-0.000109988
0.2395	-1.74632e-06	-0.000108861
0.2396	-1.73004e-06	-0.000107743
0.2397	-1.71387e-06	-0.000106632
0.2398	-1.69781e-06	-0.000105529
0.2399	-1.68187e-06	-0.000104434
0.24	-1.66603e-06	-0.000103347
0.2401	-1.65037e-06	-0.000102268
0.2402	-1.63482e-06	-0.000101202
0.2403	-1.61938e-06	-0.000100145
0.2404	-1.60405e-06	-9.9095e-05
0.2405	-1.58882e-06	-9.80526e-05
0.2406	-1.5737e-06	-9.70176e-05
0.2407	-1.55868e-06	-9.59901e-05
0.2408	-1.54376e-06	-9.497e-05
0.2409	-1.52895e-06	-9.39572e-05
0.241	-1.51425e-06	-9.29516e-05
0.2411	-1.49964e-06	-9.19534e-05
0.2412	-1.48514e-06	-9.09623e-05
0.2413	-1.47074e-06	-8.99783e-05
0.2414	-1.45644e-06	-8.90015e-05
0.2415	-1.44223e-06	-8.80317e-05
0.2416	-1.42813e-06	-8.70689e-05
0.2417	-1.41412e-06	-8.61131e-05
0.2418	-1.40022e-06	-8.51641e-05
0.2419	-1.38641e-06	-8.42221e-05
0.242	-1.37269e-06	-8.32869e-05
0.2421	-1.35908e-06	-8.23585e-05
0.2422	-1.34556e-06	-8.14368e-05
0.2423	-1.33213e-06	-8.05218e-05
0.2424	-1.31879e-06	-7.96134e-05
0.2425	-1.30556e-06	-7.87117e-05
0.2426	-1.29248e-06	-7.78165e-05
0.2427	-1.2795e-06	-7.69345e-05
0.2428	-1.26661e-06	-7.6059e-05
0.2429	-1.25382e-06	-7.51899e-05
0.243	-1.24111e-06	-7.43272e-05
0.2431	-1.22849e-06	-7.34708e-05
0.2432	-1.21596e-06	-7.26207e-05
0.2433	-1.20353e-06	-7.17769e-05
0.2434	-1.19118e-06	-7.09393e-05
0.2435	-1.17891e-06	-7.01079e-05
0.2436	-1.16674e-06	-6.92826e-05
0.2437	-1.15465e-06	-6.84635e-05
0.2438	-1.14265e-06	-6.76504e-05
0.2439	-1.13073e-06	-6.68433e-05
0.244	-1.1189e-06	-6.60421e-05
0.2441	-1.10715e-06	-6.52469e-05
0.2442	-1.09549e-06	-6.44577e-05
0.2443	-1.08391e-06	-6.36742e-05
0.2444	-1.07241e-06	-6.28966e-05
0.2445	-1.06099e-06	-6.21248e-05
0.2446	-1.04966e-06	0
0.2447	-1.03841e-06	0
0.245	-1.00505e-06	0
0.2475	-7.48998e-07	0
0.25	-5.43441e-07	0
0.2525	-3.82189e-07	0
0.255	-2.56139e-07	0
0.2575	-1.57666e-07	0
0.26	-8.07581e-08	0
0.2625	-2.07123e-08	0
0.265	2.64253e-08	0
0.2675	6.29793e-08	0
0.27	9.14745e-08	0
0.2725	1.13669e-07	0
0.275	1.30938e-07	0
0.2775	1.44355e-07	0
0.28	1.54761e-07	0
0.2825	1.62813e-07	0
0.285	1.69025e-07	0
0.2875	1.73798e-07	0
0.29	1.77446e-07	0
0.2925	1.80215e-07	0
0.295	1.82297e-07	0
0.2975	1.83842e-07	0
0.3	-8.73327e-07	0
0.3001	-1.39679e-06	-0.000148473
0.3002	-1.99648e-06	-0.000198501
0.3003	-2.68055e-06	-0.000255304
0.3004	-3.45737e-06	-0.000319613
0.3005	-4.3353e-06	-0.000392172
0.3006	-5.3225e-06	-0.000473721
0.3007	-6.42667e-06	-0.000564984
0.3008	-7.65485e-06	-0.000666644
0.3009	-9.01332e-06	-0.000779323
0.301	-1.05074e-05	-0.000903572
0.3011	-1.21416e-05	-0.00103986
0.3012	-1.39194e-05	-0.00118858
0.3013	-1.58435e-05	-0.00135003
0.3014	-1.79159e-05	-0.00152445
0.3015	-2.0138e-05	-0.00171199
0.3016	-2.25105e-05	-0.00191278
0.3017	-2.50337e-05	-0.00212686
0.3018	-2.77074e-05	-0.00235425
0.3019	-3.05312e-05	-0.00259492
0.302	-3.35041e-05	-0.00284881
0.3021	-3.66251e-05	-0.00311583
0.3022	-3.9893e-05	-0.00339588
0.3023	-4.3306e-05	-0.00368883
0.3024	-4.68627e-05	-0.00399452
0.3025	-5.05611e-05	-0.0043128
0.3026	-5.43994e-05	-0.00464348
0.3027	-5.83754e-05	-0.0049864
0.3028	-6.24871e-05	-0.00534134
0.3029	-6.67322e-05	-0.00570812
0.303	-7.11084e-05	-0.00608651
0.3031	-7.56136e-05	-0.00647631
0.3032	-8.02454e-05	-0.00687731
0.3033	-8.50013e-05	-0.00728929
0.3034	-8.98791e-05	-0.00771202
0.3035	-9.48764e-05	-0.00814528
0.3036	-9.99908e-05	-0.00858886
0.3037	-0.00010522	-0.00904253
0.3038	-0.000110561	-0.00950607
0.3039	-0.000116013	-0.00997926
0.304	-0.000121571	-0.0104619
0.3041	-0.000127236	-0.0109537
0.3042	-0.000133003	-0.0114545
0.3043	-0.000138871	-0.0119642
0.3044	-0.000144837	-0.0124824
0.3045	-0.0001509	-0.0130089
0.3046	-0.000157056	-0.0135436
0.3047	-0.000163304	-0.0140863
0.3048	-0.000169642	-0.0146367
0.3049	-0.000176067	-0.0151946
0.305	-0.000182578	-0.01576
0.3051	-0.000189172	-0.0163325
0.3052	-0.000195847	-0.016912
0.3053	-0.000202602	-0.0174982
0.3054	-0.000209434	-0.0180911
0.3055	-0.000216342	-0.0186905
0.3056	-0.000223323	-0.019296
0.3057	-0.000230376	-0.0199077
0.3058	-0.000237499	-0.0205253
0.3059	-0.000244689	-0.0211486
0.306	-0.000251946	-0.0217776
0.3061	-0.000259268	-0.0224119
0.3062	-0.000266652	-0.0230515
0.3063	-0.000274098	-0.0236963
0.3064	-0.000281603	-0.024346
0.3065	-0.000289166	-0.0250005
0.3066	-0.000296786	-0.0256597
0.3067	-0.00030446	-0.0263234
0.3068	-0.000312188	-0.0269916
0.3069	-0.000319968	-0.0276639
0.307	-0.000327798	-0.0283404
0.3071	-0.000335677	-0.0290209
0.3072	-0.000343603	-0.0297053
0.3073	-0.000351576	-0.0303934
0.3074	-0.000359593	-0.0310851
0.3075	-0.000367654	-0.0317804
0.3076	-0.000375758	-0.032479
0.3077	-0.000383902	-0.0331783
0.3078	-0.000392086	-0.0338801
0.3079	-0.000400309	-0.0345849
0.308	-0.000408569	-0.0352927
0.3081	-0.000416865	-0.0360033
0.3082	-0.000425196	-0.0367166
0.3083	-0.000433561	-0.0374326
0.3084	-0.000441958	-0.038151
0.3085	-0.000450387	-0.0388719
0.3086	-0.000458844	-0.0395951
0.3087	-0.000467327	-0.0403203
0.3088	-0.000475831	-0.0410473
0.3089	-0.000484351	-0.0417758
0.309	-0.00049288	-0.0425051
0.3091	-0.00050141	-0.0432348
0.3092	-0.000509931	-0.0439641
0.3093	-0.000518436	-0.0446922
0.3094	-0.000526913	-0.0454182
0.3095	-0.000535352	-0.0461413
0.3096	-0.000543743	-0.0468606
0.3097	-0.000552077	-0.0475751
0.3098	-0.000560343	-0.0482841
0.3099	-0.000568534	-0.0489865
0.31	-0.000576639	-0.0496817
0.3101	-0.000584652	-0.0503689
0.3102	-0.000592566	-0.0510474
0.3103	-0.000600373	-0.0517166
0.3104	-0.000608068	-0.0523758
0.3105	-0.000615645	-0.0530246
0.3106	-0.000623101	-0.0536626
0.3107	-0.000630431	-0.0542893
0.3108	-0.000637631	-0.0549043
0.3109	-0.0006447	-0.0555075
0.311	-0.000651634	-0.0560986
0.3111	-0.000658431	-0.0566773
0.3112	-0.000665091	-0.0572435
0.3113	-0.000671612	-0.0577971
0.3114	-0.000677994	-0.0583381
0.3115	-0.000684235	-0.0588663
0.3116	-0.000690337	-0.0593817
0.3117	-0.000696298	-0.0598845
0.3118	-0.00070212	-0.0603745
0.3119	-0.000707804	-0.0608518
0.312	-0.000713349	-0.0613166
0.3121	-0.000718758	-0.0617689
0.3122	-0.00072403	-0.0622088
0.3123	-0.000729168	-0.0626364
0.3124	-0.000734173	-0.0630519
0.3125	-0.000739046	-0.0634554
0.3126	-0.000743789	-0.063847
0.3127	-0.000748403	-0.0642269
0.3128	-0.000752891	-0.0645952
0.3129	-0.000757254	-0.0649522
0.313	-0.000761493	-0.065298
0.3131	-0.000765611	-0.0656328
0.3132	-0.00076961	-0.0659567
0.3133	-0.000773491	-0.0662699
0.3134	-0.000777256	-0.0665726
0.3135	-0.000780907	-0.066865
0.3136	-0.000784446	-0.0671473
0.3137	-0.000787876	-0.0674196
0.3138	-0.000791197	-0.0676822
0.3139	-0.000794412	-0.0679351
0.314	-0.000797522	-0.0681787
0.3141	-0.000800531	-0.068413
0.3142	-0.000803438	-0.0686383
0.3143	-0.000806247	-0.0688547
0.3144	-0.000808959	-0.0690624
0.3145	-0.000811576	-0.0692616
0.3146	-0.000814099	-0.0694524
0.3147	-0.000816531	-0.0696351
0.3148	-0.000818873	-0.0698097
0.3149	-0.000821126	-0.0699764
0.315	-0.000823294	-0.0701355
0.3151	-0.000825376	-0.070287
0.3152	-0.000827376	-0.0704311
0.3153	-0.000829294	-0.070568
0.3154	-0.000831131	-0.0706978
0.3155	-0.000832891	-0.0708207
0.3156	-0.000834574	-0.0709367
0.3157	-0.000836181	-0.0710462
0.3158	-0.000837714	-0.0711491
0.3159	-0.000839175	-0.0712456
0.316	-0.000840564	-0.071336
0.3161	-0.000841884	-0.0714202
0.3162	-0.000843136	-0.0714984
0.3163	-0.000844321	-0.0715708
0.3164	-0.00084544	-0.0716375
0.3165	-0.000846495	-0.0716986
0.3166	-0.000847487	-0.0717541
0.3167	-0.000848417	-0.0718044
0.3168	-0.000849286	-0.0718494
0.3169	-0.000850096	-0.0718892
0.317	-0.000850848	-0.071924
0.3171	-0.000851542	-0.0719539
0.3172	-0.000852181	-0.071979
0.3173	-0.000852765	-0.0719994
0.3174	-0.000853295	-0.0720152
0.3175	-0.000853772	-0.0720265
0.3176	-0.000854198	-0.0720334
0.3177	-0.000854573	-0.0720359
0.3178	-0.000854898	-0.0720343
0.3179	-0.000855175	-0.0720285
0.318	-0.000855404	-0.0720187
0.3181	-0.000855586	-0.0720049
0.3182	-0.000855722	-0.0719873
0.3183	-0.000855814	-0.0719658
0.3184	-0.000855861	-0.0719407
0.3185	-0.000855865	-0.071912
0.3186	-0.000855827	-0.0718797
0.3187	-0.000855747	-0.071844
0.3188	-0.000855627	-0.0718049
0.3189	-0.000855466	-0.0717624
0.319	-0.000855267	-0.0717168
0.3191	-0.000855029	-0.0716679
0.3192	-0.000854754	-0.071616
0.3193	-0.000854441	-0.071561
0.3194	-0.000854093	-0.0715031
0.3195	-0.000853709	-0.0714423
0.3196	-0.000853291	-0.0713786
0.3197	-0.000852838	-0.0713122
0.3198	-0.000852352	-0.071243
0.3199	-0.000851834	-0.0711712
0.32	-0.000851283	-0.0710968
0.3201	-0.000850701	-0.0710199
0.3202	-0.000850088	-0.0709405
0.3203	-0.000849445	-0.0708587
0.3204	-0.000848772	-0.0707745
0.3205	-0.000848071	-0.070688
0.3206	-0.00084734	-0.0705992
0.3207	-0.000846582	-0.0705082
0.3208	-0.000845797	-0.070415
0.3209	-0.000844985	-0.0703198
0.321	-0.000844146	-0.0702224
0.3211	-0.000843282	-0.0701231
0.3212	-0.000842392	-0.0700217
0.3213	-0.000841478	-0.0699185
0.3214	-0.000840539	-0.0698133
0.3215	-0.000839577	-0.0697063
0.3216	-0.000838591	-0.0695975
0.3217	-0.000837582	-0.0694869
0.3218	-0.000836551	-0.0693746
0.3219	-0.000835499	-0.0692607
0.322	-0.000834424	-0.0691451
0.3221	-0.000833329	-0.0690279
0.3222	-0.000832212	-0.0689091
0.3223	-0.000831076	-0.0687888
0.3224	-0.00082992	-0.068667
0.3225	-0.000828744	-0.0685437
0.3226	-0.000827549	-0.068419
0.3227	-0.000826336	-0.0682929
0.3228	-0.000825104	-0.0681655
0.3229	-0.000823855	-0.0680367
0.323	-0.000822587	-0.0679067
0.3231	-0.000821303	-0.0677754
0.3232	-0.000820002	-0.0676428
0.3233	-0.000818684	-0.0675091
0.3234	-0.00081735	-0.0673741
0.3235	-0.000816	-0.0672381
0.3236	-0.000814635	-0.0671009
0.3237	-0.000813254	-0.0669626
0.3238	-0.000811859	-0.0668232
0.3239	-0.000810449	-0.0666829
0.324	-0.000809025	-0.0665415
0.3241	-0.000807586	-0.0663991
0.3242	-0.000806134	-0.0662558
0.3243	-0.000804669	-0.0661115
0.3244	-0.000803191	-0.0659663
0.3245	-0.000801699	-0.0658203
0.3246	-0.000800196	-0.0656733
0.3247	-0.000798679	-0.0655256
0.3248	-0.000797151	-0.065377
0.3249	-0.000795611	-0.0652276
0.325	-0.00079406	-0.0650774
0.3251	-0.000792497	-0.0649265
0.3252	-0.000790923	-0.0647749
0.3253	-0.000789339	-0.0646225
0.3254	-0.000787744	-0.0644695
0.3255	-0.000786138	-0.0643157
0.3256	-0.000784523	-0.0641613
0.3257	-0.000782897	-0.0640063
0.3258	-0.000781262	-0.0638507
0.3259	-0.000779618	-0.0636944
0.326	-0.000777964	-0.0635376
0.3261	-0.000776302	-0.0633802
0.3262	-0.00077463	-0.0632223
0.3263	-0.00077295	-0.0630638
0.3264	-0.000771262	-0.0629049
0.3265	-0.000769565	-0.0627454
0.3266	-0.000767861	-0.0625854
0.3267	-0.000766148	-0.062425
0.3268	-0.000764428	-0.0622641
0.3269	-0.000762701	-0.0621028
0.327	-0.000760966	-0.0619411
0.3271	-0.000759224	-0.0617789
0.3272	-0.000757476	-0.0616164
0.3273	-0.00075572	-0.0614535
0.3274	-0.000753958	-0.0612902
0.3275	-0.00075219	-0.0611265
0.3276	-0.000750416	-0.0609626
0.3277	-0.000748635	-0.0607983
0.3278	-0.000746849	-0.0606336
0.3279	-0.000745056	-0.0604687
0.328	-0.000743259	-0.0603035
0.3281	-0.000741455	-0.060138
0.3282	-0.000739647	-0.0599723
0.3283	-0.000737833	-0.0598063
0.3284	-0.000736014	-0.0596401
0.3285	-0.000734191	-0.0594736
0.3286	-0.000732363	-0.0593069
0.3287	-0.00073053	-0.05914
0.3288	-0.000728693	-0.0589729
0.3289	-0.000726851	-0.0588056
0.329	-0.000725005	-0.0586381
0.3291	-0.000723156	-0.0584705
0.3292	-0.000721302	-0.0583027
0.3293	-0.000719445	-0.0581348
0.3294	-0.000717583	-0.0579667
0.3295	-0.000715719	-0.0577985
0.3296	-0.000713851	-0.0576302
0.3297	-0.000711979	-0.0574617
0.3298	-0.000710105	-0.0572932
0.3299	-0.000708227	-0.0571245
0.33	-0.000706346	-0.0569558
0.3301	-0.000704463	-0.056787
0.3302	-0.000702577	-0.0566182
0.3303	-0.000700688	-0.0564493
0.3304	-0.000698797	-0.0562803
0.3305	-0.000696903	-0.0561113
0.3306	-0.000695007	-0.0559422
0.3307	-0.000693109	-0.0557732
0.3308	-0.000691209	-0.0556041
0.3309	-0.000689306	-0.055435
0.331	-0.000687402	-0.0552658
0.3311	-0.000685496	-0.0550967
0.3312	-0.000683588	-0.0549276
0.3313	-0.000681679	-0.0547585
0.3314	-0.000679768	-0.0545895
0.3315	-0.000677856	-0.0544204
0.3316	-0.000675942	-0.0542514
0.3317	-0.000674027	-0.0540824
0.3318	-0.000672111	-0.0539135
0.3319	-0.000670194	-0.0537446
0.332	-0.000668275	-0.0535758
0.3321	-0.000666356	-0.0534071
0.3322	-0.000664436	-0.0532384
0.3323	-0.000662515	-0.0530698
0.3324	-0.000660594	-0.0529013
0.3325	-0.000658672	-0.0527329
0.3326	-0.000656749	-0.0525646
0.3327	-0.000654826	-0.0523964
0.3328	-0.000652903	-0.0522283
0.3329	-0.000650979	-0.0520603
0.333	-0.000649055	-0.0518924
0.3331	-0.000647131	-0.0517246
0.3332	-0.000645207	-0.0515569
0.3333	-0.000643283	-0.0513894
0.3334	-0.000641359	-0.0512221
0.3335	-0.000639434	-0.0510548
0.3336	-0.000637511	-0.0508877
0.3337	-0.000635587	-0.0507208
0.3338	-0.000633664	-0.050554
0.3339	-0.000631741	-0.0503874
0.334	-0.000629818	-0.0502209
0.3341	-0.000627897	-0.0500546
0.3342	-0.000625975	-0.0498884
0.3343	-0.000624054	-0.0497225
0.3344	-0.000622134	-0.0495567
0.3345	-0.000620215	-0.0493911
0.3346	-0.000618297	-0.0492257
0.3347	-0.000616379	-0.0490605
0.3348	-0.000614462	-0.0488955
0.3349	-0.000612547	-0.0487306
0.335	-0.000610632	-0.048566
0.3351	-0.000608718	-0.0484016
0.3352	-0.000606806	-0.0482374
0.3353	-0.000604895	-0.0480734
0.3354	-0.000602985	-0.0479096
0.3355	-0.000601076	-0.0477461
0.3356	-0.000599169	-0.0475827
0.3357	-0.000597263	-0.0474196
0.3358	-0.000595358	-0.0472567
0.3359	-0.000593455	-0.0470941
0.336	-0.000591554	-0.0469317
0.3361	-0.000589654	-0.0467695
0.3362	-0.000587755	-0.0466076
0.3363	-0.000585859	-0.0464459
0.3364	-0.000583964	-0.0462844
0.3365	-0.000582071	-0.0461233
0.3366	-0.000580179	-0.0459623
0.3367	-0.00057829	-0.0458016
0.3368	-0.000576402	-0.0456412
0.3369	-0.000574517	-0.045481
0.337	-0.000572633	-0.0453211
0.3371	-0.000570751	-0.0451615
0.3372	-0.000568872	-0.0450021
0.3373	-0.000566994	-0.044843
0.3374	-0.000565119	-0.0446842
0.3375	-0.000563246	-0.0445257
0.3376	-0.000561375	-0.0443674
0.3377	-0.000559506	-0.0442094
0.3378	-0.00055764	-0.0440517
0.3379	-0.000555776	-0.0438943
0.338	-0.000553914	-0.0437372
0.3381	-0.000552055	-0.0435803
0.3382	-0.000550198	-0.0434238
0.3383	-0.000548343	-0.0432675
0.3384	-0.000546491	-0.0431116
0.3385	-0.000544642	-0.0429559
0.3386	-0.000542795	-0.0428005
0.3387	-0.000540951	-0.0426455
0.3388	-0.000539109	-0.0424907
0.3389	-0.00053727	-0.0423363
0.339	-0.000535434	-0.0421821
0.3391	-0.0005336	-0.0420283
0.3392	-0.000531769	-0.0418747
0.3393	-0.000529941	-0.0417215
0.3394	-0.000528116	-0.0415686
0.3395	-0.000526293	-0.041416
0.3396	-0.000524474	-0.0412637
0.3397	-0.000522657	-0.0411118
0.3398	-0.000520843	-0.0409601
0.3399	-0.000519032	-0.0408088
0.34	-0.000517224	-0.0406578
0.3401	-0.00051542	-0.0405071
0.3402	-0.000513618	-0.0403568
0.3403	-0.000511819	-0.0402068
0.3404	-0.000510023	-0.0400571
0.3405	-0.00050823	-0.0399077
0.3406	-0.000506441	-0.0397587
0.3407	-0.000504655	-0.03961
0.3408	-0.000502871	-0.0394616
0.3409	-0.000501091	-0.0393136
0.341	-0.000499314	-0.0391659
0.3411	-0.000497541	-0.0390185
0.3412	-0.00049577	-0.0388715
0.3413	-0.000494003	-0.0387248
0.3414	-0.000492239	-0.0385785
0.3415	-0.000490479	-0.0384325
0.3416	-0.000488722	-0.0382868
0.3417	-0.000486968	-0.0381415
0.3418	-0.000485217	-0.0379965
0.3419	-0.00048347	-0.0378519
0.342	-0.000481727	-0.0377076
0.3421	-0.000479986	-0.0375637
0.3422	-0.000478249	-0.0374201
0.3423	-0.000476516	-0.0372768
0.3424	-0.000474786	-0.0371339
0.3425	-0.00047306	-0.0369914
0.3426	-0.000471337	-0.0368492
0.3427	-0.000469618	-0.0367073
0.3428	-0.000467902	-0.0365659
0.3429	-0.00046619	-0.0364247
0.343	-0.000464481	-0.0362839
0.3431	-0.000462776	-0.0361435
0.3432	-0.000461075	-0.0360035
0.3433	-0.000459377	-0.0358637
0.3434	-0.000457683	-0.0357244
0.3435	-0.000455993	-0.0355854
0.3436	-0.000454306	-0.0354467
0.3437	-0.000452623	-0.0353084
0.3438	-0.000450943	-0.0351705
0.3439	-0.000449267	-0.035033
0.344	-0.000447595	-0.0348957
0.3441	-0.000445927	-0.0347589
0.3442	-0.000444263	-0.0346224
0.3443	-0.000442602	-0.0344863
0.3444	-0.000440945	-0.0343505
0.3445	-0.000439291	-0.0342151
0.3446	-0.000437642	-0.0340801
0.3447	-0.000435996	-0.0339454
0.3448	-0.000434354	-0.0338111
0.3449	-0.000432716	-0.0336771
0.345	-0.000431082	-0.0335435
0.3451	-0.000429452	-0.0334103
0.3452	-0.000427825	-0.0332775
0.3453	-0.000426203	-0.033145
0.3454	-0.000424584	-0.0330128
0.3455	-0.000422969	-0.0328811
0.3456	-0.000421358	-0.0327497
0.3457	-0.000419751	-0.0326187
0.3458	-0.000418148	-0.032488
0.3459	-0.000416549	-0.0323577
0.346	-0.000414954	-0.0322278
0.3461	-0.000413362	-0.0320982
0.3462	-0.000411775	-0.031969
0.3463	-0.000410192	-0.0318402
0.3464	-0.000408612	-0.0317117
0.3465	-0.000407036	-0.0315836
0.3466	-0.000405465	-0.0314559
0.3467	-0.000403897	-0.0313285
0.3468	-0.000402334	-0.0312015
0.3469	-0.000400774	-0.0310749
0.347	-0.000399218	-0.0309486
0.3471	-0.000397667	-0.0308227
0.3472	-0.000396119	-0.0306972
0.3473	-0.000394575	-0.0305721
0.3474	-0.000393036	-0.0304473
0.3475	-0.0003915	-0.0303228
0.3476	-0.000389969	-0.0301988
0.3477	-0.000388441	-0.0300751
0.3478	-0.000386918	-0.0299518
0.3479	-0.000385398	-0.0298288
0.348	-0.000383883	-0.0297063
0.3481	-0.000382372	-0.0295841
0.3482	-0.000380864	-0.0294622
0.3483	-0.000379361	-0.0293407
0.3484	-0.000377862	-0.0292196
0.3485	-0.000376367	-0.0290989
0.3486	-0.000374876	-0.0289785
0.3487	-0.000373389	-0.0288585
0.3488	-0.000371906	-0.0287388
0.3489	-0.000370427	-0.0286196
0.349	-0.000368953	-0.0285006
0.3491	-0.000367482	-0.0283821
0.3492	-0.000366015	-0.0282639
0.3493	-0.000364553	-0.0281461
0.3494	-0.000363094	-0.0280287
0.3495	-0.00036164	-0.0279116
0.3496	-0.00036019	-0.0277948
0.3497	-0.000358744	-0.0276785
0.3498	-0.000357302	-0.0275625
0.3499	-0.000355864	-0.0274469
0.35	-0.00035443	-0.0273316
0.3501	-0.000353	-0.0272167
0.3502	-0.000351575	-0.0271022
0.3503	-0.000350153	-0.026988
0.3504	-0.000348736	-0.0268742
0.3505	-0.000347323	-0.0267608
0.3506	-0.000345913	-0.0266477
0.3507	-0.000344508	-0.026535
0.3508	-0.000343107	-0.0264226
0.3509	-0.00034171	-0.0263106
0.351	-0.000340318	-0.026199
0.3511	-0.000338929	-0.0260877
0.3512	-0.000337544	-0.0259768
0.3513	-0.000336164	-0.0258662
0.3514	-0.000334787	-0.025756
0.3515	-0.000333415	-0.0256462
0.3516	-0.000332047	-0.0255367
0.3517	-0.000330683	-0.0254276
0.3518	-0.000329323	-0.0253189
0.3519	-0.000327967	-0.0252104
0.352	-0.000326615	-0.0251024
0.3521	-0.000325267	-0.0249947
0.3522	-0.000323923	-0.0248874
0.3523	-0.000322584	-0.0247804
0.3524	-0.000321248	-0.0246738
0.3525	-0.000319917	-0.0245675
0.3526	-0.00031859	-0.0244616
0.3527	-0.000317266	-0.024356
0.3528	-0.000315947	-0.0242508
0.3529	-0.000314632	-0.024146
0.353	-0.000313321	-0.0240415
0.3531	-0.000312014	-0.0239374
0.3532	-0.000310712	-0.0238336
0.3533	-0.000309413	-0.0237301
0.3534	-0.000308118	-0.023627
0.3535	-0.000306827	-0.0235243
0.3536	-0.000305541	-0.0234219
0.3537	-0.000304258	-0.0233199
0.3538	-0.00030298	-0.0232182
0.3539	-0.000301705	-0.0231168
0.354	-0.000300435	-0.0230158
0.3541	-0.000299169	-0.0229152
0.3542	-0.000297906	-0.0228149
0.3543	-0.000296648	-0.0227149
0.3544	-0.000295394	-0.0226153
0.3545	-0.000294143	-0.022516
0.3546	-0.000292897	-0.0224171
0.3547	-0.000291655	-0.0223185
0.3548	-0.000290417	-0.0222203
0.3549	-0.000289183	-0.0221224
0.355	-0.000287952	-0.0220248
0.3551	-0.000286726	-0.0219276
0.3552	-0.000285504	-0.0218307
0.3553	-0.000284286	-0.0217342
0.3554	-0.000283072	-0.021638
0.3555	-0.000281862	-0.0215422
0.3556	-0.000280655	-0.0214467
0.3557	-0.000279453	-0.0213515
0.3558	-0.000278255	-0.0212567
0.3559	-0.000277061	-0.0211622
0.356	-0.00027587	-0.021068
0.3561	-0.000274684	-0.0209742
0.3562	-0.000273501	-0.0208807
0.3563	-0.000272323	-0.0207875
0.3564	-0.000271148	-0.0206947
0.3565	-0.000269978	-0.0206022
0.3566	-0.000268811	-0.02051
0.3567	-0.000267648	-0.0204182
0.3568	-0.000266489	-0.0203267
0.3569	-0.000265334	-0.0202355
0.357	-0.000264183	-0.0201447
0.3571	-0.000263036	-0.0200542
0.3572	-0.000261893	-0.019964
0.3573	-0.000260754	-0.0198741
0.3574	-0.000259618	-0.0197846
0.3575	-0.000258487	-0.0196954
0.3576	-0.000257359	-0.0196065
0.3577	-0.000256235	-0.019518
0.3578	-0.000255115	-0.0194297
0.3579	-0.000253999	-0.0193418
0.358	-0.000252887	-0.0192543
0.3581	-0.000251778	-0.019167
0.3582	-0.000250674	-0.0190801
0.3583	-0.000249573	-0.0189935
0.3584	-0.000248476	-0.0189072
0.3585	-0.000247383	-0.0188212
0.3586	-0.000246294	-0.0187355
0.3587	-0.000245208	-0.0186502
0.3588	-0.000244126	-0.0185652
0.3589	-0.000243048	-0.0184805
0.359	-0.000241974	-0.0183961
0.3591	-0.000240904	-0.018312
0.3592	-0.000239837	-0.0182282
0.3593	-0.000238774	-0.0181448
0.3594	-0.000237715	-0.0180616
0.3595	-0.00023666	-0.0179788
0.3596	-0.000235608	-0.0178963
0.3597	-0.000234561	-0.0178141
0.3598	-0.000233516	-0.0177322
0.3599	-0.000232476	-0.0176506
0.36	-0.000231439	-0.0175693
0.3601	-0.000230406	-0.0174884
0.3602	-0.000229377	-0.0174077
0.3603	-0.000228352	-0.0173274
0.3604	-0.00022733	-0.0172473
0.3605	-0.000226312	-0.0171676
0.3606	-0.000225297	-0.0170882
0.3607	-0.000224286	-0.017009
0.3608	-0.000223279	-0.0169302
0.3609	-0.000222275	-0.0168517
0.361	-0.000221276	-0.0167734
0.3611	-0.000220279	-0.0166955
0.3612	-0.000219287	-0.0166179
0.3613	-0.000218298	-0.0165406
0.3614	-0.000217312	-0.0164635
0.3615	-0.00021633	-0.0163868
0.3616	-0.000215352	-0.0163104
0.3617	-0.000214378	-0.0162342
0.3618	-0.000213406	-0.0161584
0.3619	-0.000212439	-0.0160828
0.362	-0.000211475	-0.0160076
0.3621	-0.000210515	-0.0159326
0.3622	-0.000209558	-0.0158579
0.3623	-0.000208605	-0.0157835
0.3624	-0.000207655	-0.0157094
0.3625	-0.000206709	-0.0156356
0.3626	-0.000205766	-0.0155621
0.3627	-0.000204827	-0.0154889
0.3628	-0.000203891	-0.015416
0.3629	-0.000202959	-0.0153433
0.363	-0.000202031	-0.015271
0.3631	-0.000201105	-0.0151989
0.3632	-0.000200184	-0.0151271
0.3633	-0.000199265	-0.0150556
0.3634	-0.000198351	-0.0149844
0.3635	-0.000197439	-0.0149134
0.3636	-0.000196531	-0.0148428
0.3637	-0.000195627	-0.0147724
0.3638	-0.000194726	-0.0147023
0.3639	-0.000193828	-0.0146325
0.364	-0.000192934	-0.0145629
0.3641	-0.000192043	-0.0144936
0.3642	-0.000191156	-0.0144247
0.3643	-0.000190272	-0.0143559
0.3644	-0.000189391	-0.0142875
0.3645	-0.000188514	-0.0142193
0.3646	-0.00018764	-0.0141514
0.3647	-0.000186769	-0.0140838
0.3648	-0.000185902	-0.0140165
0.3649	-0.000185038	-0.0139494
0.365	-0.000184177	-0.0138826
0.3651	-0.00018332	-0.0138161
0.3652	-0.000182466	-0.0137498
0.3653	-0.000181615	-0.0136838
0.3654	-0.000180768	-0.0136181
0.3655	-0.000179924	-0.0135526
0.3656	-0.000179083	-0.0134874
0.3657	-0.000178246	-0.0134225
0.3658	-0.000177411	-0.0133578
0.3659	-0.00017658	-0.0132934
0.366	-0.000175752	-0.0132293
0.3661	-0.000174928	-0.0131654
0.3662	-0.000174107	-0.0131018
0.3663	-0.000173288	-0.0130384
0.3664	-0.000172473	-0.0129753
0.3665	-0.000171662	-0.0129125
0.3666	-0.000170853	-0.0128499
0.3667	-0.000170048	-0.0127876
0.3668	-0.000169246	-0.0127255
0.3669	-0.000168447	-0.0126637
0.367	-0.000167651	-0.0126021
0.3671	-0.000166858	-0.0125408
0.3672	-0.000166068	-0.0124798
0.3673	-0.000165282	-0.012419
0.3674	-0.000164498	-0.0123584
0.3675	-0.000163718	-0.0122981
0.3676	-0.000162941	-0.0122381
0.3677	-0.000162167	-0.0121783
0.3678	-0.000161396	-0.0121188
0.3679	-0.000160628	-0.0120595
0.368	-0.000159863	-0.0120004
0.3681	-0.000159102	-0.0119416
0.3682	-0.000158343	-0.0118831
0.3683	-0.000157587	-0.0118247
0.3684	-0.000156835	-0.0117667
0.3685	-0.000156085	-0.0117089
0.3686	-0.000155339	-0.0116513
0.3687	-0.000154595	-0.0115939
0.3688	-0.000153855	-0.0115368
0.3689	-0.000153117	-0.01148
0.369	-0.000152382	-0.0114234
0.3691	-0.000151651	-0.011367
0.3692	-0.000150922	-0.0113108
0.3693	-0.000150197	-0.0112549
0.3694	-0.000149474	-0.0111993
0.3695	-0.000148754	-0.0111438
0.3696	-0.000148037	-0.0110886
0.3697	-0.000147323	-0.0110337
0.3698	-0.000146612	-0.0109789
0.3699	-0.000145904	-0.0109244
0.37	-0.000145199	-0.0108702
0.3701	-0.000144496	-0.0108161
0.3702	-0.000143797	-0.0107623
0.3703	-0.0001431	-0.0107088
0.3704	-0.000142407	-0.0106554
0.3705	-0.000141716	-0.0106023
0.3706	-0.000141028	-0.0105494
0.3707	-0.000140343	-0.0104968
0.3708	-0.00013966	-0.0104443
0.3709	-0.000138981	-0.0103921
0.371	-0.000138304	-0.0103401
0.3711	-0.00013763	-0.0102884
0.3712	-0.000136959	-0.0102368
0.3713	-0.000136291	-0.0101855
0.3714	-0.000135625	-0.0101344
0.3715	-0.000134962	-0.0100836
0.3716	-0.000134302	-0.0100329
0.3717	-0.000133645	-0.00998247
0.3718	-0.00013299	-0.00993225
0.3719	-0.000132339	-0.00988225
0.372	-0.00013169	-0.00983247
0.3721	-0.000131043	-0.0097829
0.3722	-0.000130399	-0.00973355
0.3723	-0.000129758	-0.00968441
0.3724	-0.00012912	-0.00963549
0.3725	-0.000128485	-0.00958678
0.3726	-0.000127852	-0.00953828
0.3727	-0.000127221	-0.00949
0.3728	-0.000126594	-0.00944194
0.3729	-0.000125969	-0.00939408
0.373	-0.000125347	-0.00934643
0.3731	-0.000124727	-0.00929899
0.3732	-0.00012411	-0.00925176
0.3733	-0.000123496	-0.00920473
0.3734	-0.000122884	-0.00915791
0.3735	-0.000122275	-0.0091113
0.3736	-0.000121668	-0.00906489
0.3737	-0.000121064	-0.00901869
0.3738	-0.000120462	-0.00897269
0.3739	-0.000119863	-0.00892689
0.374	-0.000119267	-0.0088813
0.3741	-0.000118673	-0.00883591
0.3742	-0.000118082	-0.00879072
0.3743	-0.000117493	-0.00874573
0.3744	-0.000116907	-0.00870094
0.3745	-0.000116323	-0.00865634
0.3746	-0.000115742	-0.00861195
0.3747	-0.000115163	-0.00856775
0.3748	-0.000114587	-0.00852375
0.3749	-0.000114013	-0.00847994
0.375	-0.000113442	-0.00843633
0.3751	-0.000112873	-0.00839292
0.3752	-0.000112307	-0.0083497
0.3753	-0.000111743	-0.00830668
0.3754	-0.000111182	-0.00826385
0.3755	-0.000110623	-0.00822121
0.3756	-0.000110066	-0.00817877
0.3757	-0.000109512	-0.00813651
0.3758	-0.00010896	-0.00809444
0.3759	-0.000108411	-0.00805256
0.376	-0.000107864	-0.00801087
0.3761	-0.000107319	-0.00796937
0.3762	-0.000106777	-0.00792806
0.3763	-0.000106237	-0.00788693
0.3764	-0.0001057	-0.00784598
0.3765	-0.000105164	-0.00780523
0.3766	-0.000104632	-0.00776465
0.3767	-0.000104101	-0.00772426
0.3768	-0.000103573	-0.00768405
0.3769	-0.000103047	-0.00764403
0.377	-0.000102523	-0.00760418
0.3771	-0.000102002	-0.00756452
0.3772	-0.000101483	-0.00752504
0.3773	-0.000100967	-0.00748573
0.3774	-0.000100452	-0.00744661
0.3775	-9.994e-05	-0.00740766
0.3776	-9.94302e-05	-0.00736889
0.3777	-9.89226e-05	-0.0073303
0.3778	-9.84173e-05	-0.00729189
0.3779	-9.79142e-05	-0.00725366
0.378	-9.74134e-05	-0.0072156
0.3781	-9.69147e-05	-0.00717771
0.3782	-9.64183e-05	-0.00714
0.3783	-9.59241e-05	-0.00710246
0.3784	-9.54321e-05	-0.00706509
0.3785	-9.49422e-05	-0.00702789
0.3786	-9.44546e-05	-0.00699087
0.3787	-9.39691e-05	-0.00695401
0.3788	-9.34858e-05	-0.00691733
0.3789	-9.30046e-05	-0.00688081
0.379	-9.25256e-05	-0.00684446
0.3791	-9.20487e-05	-0.00680828
0.3792	-9.1574e-05	-0.00677227
0.3793	-9.11013e-05	-0.00673642
0.3794	-9.06308e-05	-0.00670074
0.3795	-9.01625e-05	-0.00666523
0.3796	-8.96962e-05	-0.00662988
0.3797	-8.9232e-05	-0.00659469
0.3798	-8.87699e-05	-0.00655966
0.3799	-8.83099e-05	-0.0065248
0.38	-8.78519e-05	-0.0064901
0.3801	-8.73961e-05	-0.00645556
0.3802	-8.69423e-05	-0.00642119
0.3803	-8.64906e-05	-0.00638698
0.3804	-8.60409e-05	-0.00635293
0.3805	-8.55933e-05	-0.00631904
0.3806	-8.51477e-05	-0.0062853
0.3807	-8.47041e-05	-0.00625172
0.3808	-8.42625e-05	-0.0062183
0.3809	-8.38229e-05	-0.00618504
0.381	-8.33854e-05	-0.00615193
0.3811	-8.29498e-05	-0.00611898
0.3812	-8.25162e-05	-0.00608618
0.3813	-8.20845e-05	-0.00605354
0.3814	-8.16549e-05	-0.00602105
0.3815	-8.12272e-05	-0.00598871
0.3816	-8.08014e-05	-0.00595652
0.3817	-8.03776e-05	-0.00592449
0.3818	-7.99558e-05	-0.0058926
0.3819	-7.95358e-05	-0.00586087
0.382	-7.91178e-05	-0.00582929
0.3821	-7.87017e-05	-0.00579785
0.3822	-7.82875e-05	-0.00576657
0.3823	-7.78753e-05	-0.00573543
0.3824	-7.74649e-05	-0.00570444
0.3825	-7.70564e-05	-0.0056736
0.3826	-7.66498e-05	-0.0056429
0.3827	-7.62451e-05	-0.00561235
0.3828	-7.58423e-05	-0.00558195
0.3829	-7.54414e-05	-0.0055517
0.383	-7.50422e-05	-0.00552159
0.3831	-7.4645e-05	-0.00549162
0.3832	-7.42496e-05	-0.00546179
0.3833	-7.3856e-05	-0.00543211
0.3834	-7.34642e-05	-0.00540257
0.3835	-7.30743e-05	-0.00537317
0.3836	-7.26861e-05	-0.0053439
0.3837	-7.22998e-05	-0.00531478
0.3838	-7.19152e-05	-0.0052858
0.3839	-7.15325e-05	-0.00525696
0.384	-7.11515e-05	-0.00522826
0.3841	-7.07723e-05	-0.00519969
0.3842	-7.03949e-05	-0.00517126
0.3843	-7.00192e-05	-0.00514297
0.3844	-6.96453e-05	-0.00511481
0.3845	-6.92731e-05	-0.00508679
0.3846	-6.89027e-05	-0.0050589
0.3847	-6.8534e-05	-0.00503115
0.3848	-6.81671e-05	-0.00500353
0.3849	-6.78018e-05	-0.00497604
0.385	-6.74383e-05	-0.00494869
0.3851	-6.70765e-05	-0.00492147
0.3852	-6.67165e-05	-0.00489439
0.3853	-6.63581e-05	-0.00486744
0.3854	-6.60014e-05	-0.00484061
0.3855	-6.56464e-05	-0.00481392
0.3856	-6.52931e-05	-0.00478736
0.3857	-6.49414e-05	-0.00476093
0.3858	-6.45915e-05	-0.00473462
0.3859	-6.42431e-05	-0.00470844
0.386	-6.38964e-05	-0.00468239
0.3861	-6.35514e-05	-0.00465647
0.3862	-6.32079e-05	-0.00463067
0.3863	-6.28661e-05	-0.004605
0.3864	-6.2526e-05	-0.00457946
0.3865	-6.21874e-05	-0.00455404
0.3866	-6.18505e-05	-0.00452874
0.3867	-6.15151e-05	-0.00450357
0.3868	-6.11814e-05	-0.00447851
0.3869	-6.08492e-05	-0.00445359
0.387	-6.05186e-05	-0.00442878
0.3871	-6.01896e-05	-0.0044041
0.3872	-5.98622e-05	-0.00437953
0.3873	-5.95363e-05	-0.00435509
0.3874	-5.9212e-05	-0.00433077
0.3875	-5.88892e-05	-0.00430657
0.3876	-5.85681e-05	-0.00428248
0.3877	-5.82485e-05	-0.00425852
0.3878	-5.79304e-05	-0.00423468
0.3879	-5.76138e-05	-0.00421096
0.388	-5.72988e-05	-0.00418735
0.3881	-5.69853e-05	-0.00416386
0.3882	-5.66732e-05	-0.00414049
0.3883	-5.63627e-05	-0.00411723
0.3884	-5.60537e-05	-0.00409408
0.3885	-5.57462e-05	-0.00407105
0.3886	-5.54401e-05	-0.00404814
0.3887	-5.51356e-05	-0.00402534
0.3888	-5.48325e-05	-0.00400265
0.3889	-5.45308e-05	-0.00398007
0.389	-5.42306e-05	-0.00395761
0.3891	-5.39319e-05	-0.00393526
0.3892	-5.36346e-05	-0.00391302
0.3893	-5.33388e-05	-0.00389089
0.3894	-5.30444e-05	-0.00386887
0.3895	-5.27514e-05	-0.00384696
0.3896	-5.24599e-05	-0.00382516
0.3897	-5.21697e-05	-0.00380346
0.3898	-5.1881e-05	-0.00378188
0.3899	-5.15937e-05	-0.0037604
0.39	-5.13078e-05	-0.00373904
0.3901	-5.10233e-05	-0.00371777
0.3902	-5.07402e-05	-0.00369662
0.3903	-5.04585e-05	-0.00367558
0.3904	-5.01782e-05	-0.00365464
0.3905	-4.98993e-05	-0.00363381
0.3906	-4.96217e-05	-0.00361308
0.3907	-4.93455e-05	-0.00359246
0.3908	-4.90706e-05	-0.00357194
0.3909	-4.87971e-05	-0.00355152
0.391	-4.85249e-05	-0.00353121
0.3911	-4.82541e-05	-0.003511
0.3912	-4.79845e-05	-0.00349089
0.3913	-4.77164e-05	-0.00347088
0.3914	-4.74495e-05	-0.00345097
0.3915	-4.71839e-05	-0.00343117
0.3916	-4.69197e-05	-0.00341146
0.3917	-4.66568e-05	-0.00339186
0.3918	-4.63951e-05	-0.00337235
0.3919	-4.61347e-05	-0.00335294
0.392	-4.58757e-05	-0.00333363
0.3921	-4.56179e-05	-0.00331442
0.3922	-4.53614e-05	-0.0032953
0.3923	-4.51061e-05	-0.00327629
0.3924	-4.48522e-05	-0.00325737
0.3925	-4.45994e-05	-0.00323854
0.3926	-4.4348e-05	-0.00321981
0.3927	-4.40979e-05	-0.00320119
0.3928	-4.3849e-05	-0.00318265
0.3929	-4.36013e-05	-0.00316422
0.393	-4.33549e-05	-0.00314587
0.3931	-4.31097e-05	-0.00312762
0.3932	-4.28657e-05	-0.00310947
0.3933	-4.26229e-05	-0.0030914
0.3934	-4.23813e-05	-0.00307343
0.3935	-4.2141e-05	-0.00305555
0.3936	-4.19018e-05	-0.00303776
0.3937	-4.16639e-05	-0.00302007
0.3938	-4.14271e-05	-0.00300246
0.3939	-4.11915e-05	-0.00298495
0.394	-4.09571e-05	-0.00296752
0.3941	-4.07239e-05	-0.00295019
0.3942	-4.04918e-05	-0.00293294
0.3943	-4.02609e-05	-0.00291578
0.3944	-4.00312e-05	-0.00289871
0.3945	-3.98026e-05	-0.00288173
0.3946	-3.95752e-05	-0.00286484
0.3947	-3.93489e-05	-0.00284803
0.3948	-3.91238e-05	-0.00283131
0.3949	-3.88998e-05	-0.00281468
0.395	-3.86769e-05	-0.00279813
0.3951	-3.84552e-05	-0.00278167
0.3952	-3.82346e-05	-0.0027653
0.3953	-3.80152e-05	-0.00274902
0.3954	-3.77968e-05	-0.00273282
0.3955	-3.75796e-05	-0.0027167
0.3956	-3.73634e-05	-0.00270067
0.3957	-3.71484e-05	-0.00268472
0.3958	-3.69344e-05	-0.00266885
0.3959	-3.67216e-05	-0.00265307
0.396	-3.65098e-05	-0.00263737
0.3961	-3.62991e-05	-0.00262175
0.3962	-3.60894e-05	-0.00260621
0.3963	-3.58809e-05	-0.00259075
0.3964	-3.56734e-05	-0.00257537
0.3965	-3.54669e-05	-0.00256008
0.3966	-3.52615e-05	-0.00254486
0.3967	-3.50572e-05	-0.00252972
0.3968	-3.48539e-05	-0.00251466
0.3969	-3.46516e-05	-0.00249969
0.397	-3.44503e-05	-0.00248479
0.3971	-3.42501e-05	-0.00246996
0.3972	-3.4051e-05	-0.00245522
0.3973	-3.38528e-05	-0.00244055
0.3974	-3.36557e-05	-0.00242596
0.3975	-3.34595e-05	-0.00241145
0.3976	-3.32645e-05	-0.00239701
0.3977	-3.30704e-05	-0.00238266
0.3978	-3.28773e-05	-0.00236838
0.3979	-3.26853e-05	-0.00235417
0.398	-3.24942e-05	-0.00234005
0.3981	-3.23041e-05	-0.00232599
0.3982	-3.2115e-05	-0.00231201
0.3983	-3.19268e-05	-0.00229811
0.3984	-3.17397e-05	-0.00228427
0.3985	-3.15535e-05	-0.00227051
0.3986	-3.13682e-05	-0.00225683
0.3987	-3.11839e-05	-0.00224321
0.3988	-3.10006e-05	-0.00222967
0.3989	-3.08182e-05	-0.0022162
0.399	-3.06368e-05	-0.0022028
0.3991	-3.04563e-05	-0.00218948
0.3992	-3.02767e-05	-0.00217622
0.3993	-3.00981e-05	-0.00216303
0.3994	-2.99204e-05	-0.00214992
0.3995	-2.97436e-05	-0.00213687
0.3996	-2.95678e-05	-0.0021239
0.3997	-2.93929e-05	-0.00211099
0.3998	-2.92188e-05	-0.00209815
0.3999	-2.90457e-05	-0.00208538
0.4	-2.88735e-05	-0.00207268
0.4001	-2.87022e-05	-0.00206005
0.4002	-2.85319e-05	-0.00204749
0.4003	-2.83624e-05	-0.00203499
0.4004	-2.81938e-05	-0.00202257
0.4005	-2.80261e-05	-0.00201021
0.4006	-2.78593e-05	-0.00199792
0.4007	-2.76933e-05	-0.00198569
0.4008	-2.75283e-05	-0.00197353
0.4009	-2.7364e-05	-0.00196143
0.401	-2.72007e-05	-0.0019494
0.4011	-2.70382e-05	-0.00193744
0.4012	-2.68766e-05	-0.00192553
0.4013	-2.67158e-05	-0.0019137
0.4014	-2.65558e-05	-0.00190192
0.4015	-2.63967e-05	-0.00189021
0.4016	-2.62385e-05	-0.00187857
0.4017	-2.6081e-05	-0.00186698
0.4018	-2.59244e-05	-0.00185546
0.4019	-2.57687e-05	-0.001844
0.402	-2.56137e-05	-0.00183261
0.4021	-2.54596e-05	-0.00182127
0.4022	-2.53063e-05	-0.00181
0.4023	-2.51538e-05	-0.00179879
0.4024	-2.50021e-05	-0.00178764
0.4025	-2.48512e-05	-0.00177654
0.4026	-2.47012e-05	-0.00176551
0.4027	-2.45519e-05	-0.00175455
0.4028	-2.44035e-05	-0.00174364
0.4029	-2.42559e-05	-0.0017328
0.403	-2.4109e-05	-0.00172201
0.4031	-2.39629e-05	-0.00171128
0.4032	-2.38176e-05	-0.00170061
0.4033	-2.36731e-05	-0.00169
0.4034	-2.35293e-05	-0.00167945
0.4035	-2.33864e-05	-0.00166895
0.4036	-2.32441e-05	-0.00165852
0.4037	-2.31027e-05	-0.00164813
0.4038	-2.2962e-05	-0.00163781
0.4039	-2.2822e-05	-0.00162754
0.404	-2.26828e-05	-0.00161733
0.4041	-2.25443e-05	-0.00160718
0.4042	-2.24066e-05	-0.00159708
0.4043	-2.22696e-05	-0.00158703
0.4044	-2.21334e-05	-0.00157705
0.4045	-2.19979e-05	-0.00156711
0.4046	-2.18631e-05	-0.00155723
0.4047	-2.1729e-05	-0.00154741
0.4048	-2.15957e-05	-0.00153764
0.4049	-2.14631e-05	-0.00152792
0.405	-2.13311e-05	-0.00151826
0.4051	-2.12e-05	-0.00150865
0.4052	-2.10696e-05	-0.0014991
0.4053	-2.09399e-05	-0.0014896
0.4054	-2.08108e-05	-0.00148015
0.4055	-2.06825e-05	-0.00147076
0.4056	-2.05549e-05	-0.00146142
0.4057	-2.04279e-05	-0.00145213
0.4058	-2.03017e-05	-0.00144289
0.4059	-2.01761e-05	-0.00143371
0.406	-2.00512e-05	-0.00142457
0.4061	-1.9927e-05	-0.00141549
0.4062	-1.98035e-05	-0.00140645
0.4063	-1.96806e-05	-0.00139747
0.4064	-1.95584e-05	-0.00138853
0.4065	-1.94369e-05	-0.00137965
0.4066	-1.9316e-05	-0.00137082
0.4067	-1.91958e-05	-0.00136203
0.4068	-1.90763e-05	-0.0013533
0.4069	-1.89574e-05	-0.00134461
0.407	-1.88391e-05	-0.00133597
0.4071	-1.87215e-05	-0.00132738
0.4072	-1.86045e-05	-0.00131884
0.4073	-1.84882e-05	-0.00131034
0.4074	-1.83725e-05	-0.00130189
0.4075	-1.82575e-05	-0.0012935
0.4076	-1.81431e-05	-0.00128514
0.4077	-1.80294e-05	-0.00127684
0.4078	-1.79162e-05	-0.00126859
0.4079	-1.78038e-05	-0.00126038
0.408	-1.76919e-05	-0.00125222
0.4081	-1.75806e-05	-0.00124411
0.4082	-1.747e-05	-0.00123604
0.4083	-1.73599e-05	-0.00122802
0.4084	-1.72505e-05	-0.00122004
0.4085	-1.71417e-05	-0.0012121
0.4086	-1.70334e-05	-0.00120422
0.4087	-1.69258e-05	-0.00119637
0.4088	-1.68188e-05	-0.00118857
0.4089	-1.67123e-05	-0.00118082
0.409	-1.66065e-05	-0.00117311
0.4091	-1.65012e-05	-0.00116544
0.4092	-1.63965e-05	-0.00115781
0.4093	-1.62924e-05	-0.00115023
0.4094	-1.61889e-05	-0.0011427
0.4095	-1.60859e-05	-0.0011352
0.4096	-1.59835e-05	-0.00112775
0.4097	-1.58817e-05	-0.00112034
0.4098	-1.57804e-05	-0.00111297
0.4099	-1.56797e-05	-0.00110564
0.41	-1.55796e-05	-0.00109836
0.4101	-1.54801e-05	-0.00109112
0.4102	-1.53811e-05	-0.00108392
0.4103	-1.52827e-05	-0.00107677
0.4104	-1.51849e-05	-0.00106965
0.4105	-1.50876e-05	-0.00106258
0.4106	-1.49908e-05	-0.00105555
0.4107	-1.48946e-05	-0.00104856
0.4108	-1.47989e-05	-0.0010416
0.4109	-1.47037e-05	-0.00103469
0.411	-1.46091e-05	-0.00102782
0.4111	-1.4515e-05	-0.00102099
0.4112	-1.44215e-05	-0.00101419
0.4113	-1.43284e-05	-0.00100744
0.4114	-1.42359e-05	-0.00100072
0.4115	-1.41439e-05	-0.000994044
0.4116	-1.40524e-05	-0.000987405
0.4117	-1.39615e-05	-0.000980804
0.4118	-1.3871e-05	-0.000974242
0.4119	-1.37811e-05	-0.000967717
0.412	-1.36916e-05	-0.00096123
0.4121	-1.36027e-05	-0.00095478
0.4122	-1.35143e-05	-0.000948368
0.4123	-1.34263e-05	-0.000941992
0.4124	-1.33389e-05	-0.000935654
0.4125	-1.3252e-05	-0.000929352
0.4126	-1.31656e-05	-0.000923087
0.4127	-1.30797e-05	-0.000916864
0.4128	-1.29943e-05	-0.000910677
0.4129	-1.29093e-05	-0.000904526
0.413	-1.28249e-05	-0.00089841
0.4131	-1.27409e-05	-0.000892331
0.4132	-1.26574e-05	-0.000886286
0.4133	-1.25744e-05	-0.000880277
0.4134	-1.24919e-05	-0.000874303
0.4135	-1.24098e-05	-0.000868364
0.4136	-1.23282e-05	-0.000862459
0.4137	-1.22471e-05	-0.000856589
0.4138	-1.21664e-05	-0.000850753
0.4139	-1.20862e-05	-0.000844951
0.414	-1.20064e-05	-0.000839183
0.4141	-1.19271e-05	-0.000833449
0.4142	-1.18483e-05	-0.000827749
0.4143	-1.17699e-05	-0.000822081
0.4144	-1.16919e-05	-0.000816447
0.4145	-1.16144e-05	-0.000810847
0.4146	-1.15373e-05	-0.000805279
0.4147	-1.14607e-05	-0.000799743
0.4148	-1.13845e-05	-0.000794241
0.4149	-1.13088e-05	-0.00078877
0.415	-1.12335e-05	-0.000783332
0.4151	-1.11587e-05	-0.000777926
0.4152	-1.10843e-05	-0.000772557
0.4153	-1.10103e-05	-0.00076722
0.4154	-1.09368e-05	-0.000761915
0.4155	-1.08637e-05	-0.000756641
0.4156	-1.0791e-05	-0.000751398
0.4157	-1.07188e-05	-0.000746187
0.4158	-1.06469e-05	-0.000741006
0.4159	-1.05755e-05	-0.000735855
0.416	-1.05045e-05	-0.000730736
0.4161	-1.04339e-05	-0.000725646
0.4162	-1.03637e-05	-0.000720587
0.4163	-1.02939e-05	-0.000715558
0.4164	-1.02245e-05	-0.000710559
0.4165	-1.01555e-05	-0.000705589
0.4166	-1.00869e-05	-0.000700649
0.4167	-1.00187e-05	-0.000695739
0.4168	-9.95095e-06	-0.000690858
0.4169	-9.88356e-06	-0.000686005
0.417	-9.81656e-06	-0.000681182
0.4171	-9.74994e-06	-0.000676388
0.4172	-9.68372e-06	-0.000671622
0.4173	-9.61788e-06	-0.000666885
0.4174	-9.55243e-06	-0.000662176
0.4175	-9.48735e-06	-0.000657495
0.4176	-9.42272e-06	-0.000652842
0.4177	-9.35847e-06	-0.000648223
0.4178	-9.2946e-06	-0.000643631
0.4179	-9.2311e-06	-0.000639067
0.418	-9.16797e-06	-0.000634531
0.4181	-9.10521e-06	-0.000630022
0.4182	-9.04282e-06	-0.00062554
0.4183	-8.9808e-06	-0.000621085
0.4184	-8.91914e-06	-0.000616656
0.4185	-8.85784e-06	-0.000612255
0.4186	-8.7969e-06	-0.00060788
0.4187	-8.73632e-06	-0.000603531
0.4188	-8.6761e-06	-0.000599209
0.4189	-8.61624e-06	-0.000594913
0.419	-8.55672e-06	-0.000590642
0.4191	-8.49756e-06	-0.000586398
0.4192	-8.43875e-06	-0.000582179
0.4193	-8.38028e-06	-0.000577986
0.4194	-8.32216e-06	-0.000573818
0.4195	-8.26438e-06	-0.000569676
0.4196	-8.20695e-06	-0.000565559
0.4197	-8.14985e-06	-0.000561466
0.4198	-8.0931e-06	-0.000557399
0.4199	-8.03668e-06	-0.000553356
0.42	-7.98059e-06	-0.000549338
0.4201	-7.9249e-06	-0.000545345
0.4202	-7.86955e-06	-0.000541381
0.4203	-7.81452e-06	-0.000537442
0.4204	-7.75982e-06	-0.000533526
0.4205	-7.70544e-06	-0.000529635
0.4206	-7.65139e-06	-0.000525768
0.4207	-7.59766e-06	-0.000521924
0.4208	-7.54426e-06	-0.000518103
0.4209	-7.49117e-06	-0.000514306
0.421	-7.4384e-06	-0.000510533
0.4211	-7.38594e-06	-0.000506782
0.4212	-7.3338e-06	-0.000503055
0.4213	-7.28197e-06	-0.00049935
0.4214	-7.23045e-06	-0.000495668
0.4215	-7.17924e-06	-0.000492009
0.4216	-7.12834e-06	-0.000488373
0.4217	-7.07774e-06	-0.000484758
0.4218	-7.02745e-06	-0.000481166
0.4219	-6.97746e-06	-0.000477597
0.422	-6.92777e-06	-0.000474049
0.4221	-6.87837e-06	-0.000470523
0.4222	-6.82928e-06	-0.000467019
0.4223	-6.78048e-06	-0.000463537
0.4224	-6.73198e-06	-0.000460076
0.4225	-6.68377e-06	-0.000456636
0.4226	-6.63591e-06	-0.000453218
0.4227	-6.58834e-06	-0.000449827
0.4228	-6.54106e-06	-0.000446457
0.4229	-6.49407e-06	-0.000443108
0.423	-6.44736e-06	-0.00043978
0.4231	-6.40093e-06	-0.000436472
0.4232	-6.35479e-06	-0.000433185
0.4233	-6.30892e-06	-0.000429918
0.4234	-6.26334e-06	-0.000426672
0.4235	-6.21803e-06	-0.000423446
0.4236	-6.173e-06	-0.000420241
0.4237	-6.12824e-06	-0.000417055
0.4238	-6.08375e-06	-0.000413889
0.4239	-6.03954e-06	-0.000410743
0.424	-5.99559e-06	-0.000407617
0.4241	-5.95192e-06	-0.00040451
0.4242	-5.90851e-06	-0.000401423
0.4243	-5.86536e-06	-0.000398355
0.4244	-5.82248e-06	-0.000395306
0.4245	-5.77986e-06	-0.000392277
0.4246	-5.7375e-06	-0.000389267
0.4247	-5.6954e-06	-0.000386275
0.4248	-5.65356e-06	-0.000383302
0.4249	-5.61198e-06	-0.000380349
0.425	-5.57065e-06	-0.000377413
0.4251	-5.52964e-06	-0.000374496
0.4252	-5.48888e-06	-0.000371604
0.4253	-5.44837e-06	-0.000368729
0.4254	-5.40811e-06	-0.000365873
0.4255	-5.3681e-06	-0.000363035
0.4256	-5.32833e-06	-0.000360215
0.4257	-5.28881e-06	-0.000357413
0.4258	-5.24954e-06	-0.000354629
0.4259	-5.21051e-06	-0.000351862
0.426	-5.17172e-06	-0.000349113
0.4261	-5.13317e-06	-0.000346381
0.4262	-5.09486e-06	-0.000343667
0.4263	-5.05678e-06	-0.00034097
0.4264	-5.01894e-06	-0.00033829
0.4265	-4.98134e-06	-0.000335627
0.4266	-4.94397e-06	-0.000332982
0.4267	-4.90683e-06	-0.000330353
0.4268	-4.86993e-06	-0.000327741
0.4269	-4.83325e-06	-0.000325145
0.427	-4.7968e-06	-0.000322567
0.4271	-4.76058e-06	-0.000320004
0.4272	-4.72458e-06	-0.000317459
0.4273	-4.68881e-06	-0.000314929
0.4274	-4.65326e-06	-0.000312416
0.4275	-4.61793e-06	-0.000309919
0.4276	-4.58289e-06	-0.000307438
0.4277	-4.54807e-06	-0.000304978
0.4278	-4.51346e-06	-0.000302535
0.4279	-4.47908e-06	-0.000300107
0.428	-4.44491e-06	-0.000297695
0.4281	-4.41095e-06	-0.000295298
0.4282	-4.3772e-06	-0.000292917
0.4283	-4.34367e-06	-0.000290551
0.4284	-4.31035e-06	-0.000288201
0.4285	-4.27724e-06	-0.000285866
0.4286	-4.24434e-06	-0.000283546
0.4287	-4.21164e-06	-0.000281241
0.4288	-4.17916e-06	-0.000278951
0.4289	-4.14687e-06	-0.000276676
0.429	-4.11479e-06	-0.000274415
0.4291	-4.08292e-06	-0.00027217
0.4292	-4.05124e-06	-0.000269939
0.4293	-4.01977e-06	-0.000267722
0.4294	-3.98849e-06	-0.00026552
0.4295	-3.95741e-06	-0.000263332
0.4296	-3.92653e-06	-0.000261159
0.4297	-3.89585e-06	-0.000258999
0.4298	-3.86536e-06	-0.000256854
0.4299	-3.83506e-06	-0.000254723
0.43	-3.80496e-06	-0.000252606
0.4301	-3.77511e-06	-0.000250503
0.4302	-3.74546e-06	-0.000248419
0.4303	-3.71599e-06	-0.000246349
0.4304	-3.68671e-06	-0.000244292
0.4305	-3.65761e-06	-0.000242249
0.4306	-3.62871e-06	-0.00024022
0.4307	-3.59999e-06	-0.000238203
0.4308	-3.57145e-06	-0.000236201
0.4309	-3.54309e-06	-0.000234211
0.431	-3.51492e-06	-0.000232234
0.4311	-3.48693e-06	-0.000230271
0.4312	-3.45911e-06	-0.00022832
0.4313	-3.43148e-06	-0.000226383
0.4314	-3.40402e-06	-0.000224458
0.4315	-3.37674e-06	-0.000222546
0.4316	-3.34964e-06	-0.000220647
0.4317	-3.32271e-06	-0.00021876
0.4318	-3.29596e-06	-0.000216886
0.4319	-3.26937e-06	-0.000215024
0.432	-3.24296e-06	-0.000213175
0.4321	-3.21672e-06	-0.000211338
0.4322	-3.19065e-06	-0.000209513
0.4323	-3.16475e-06	-0.0002077
0.4324	-3.13901e-06	-0.0002059
0.4325	-3.11345e-06	-0.000204111
0.4326	-3.08811e-06	-0.000202335
0.4327	-3.06293e-06	-0.000200576
0.4328	-3.03792e-06	-0.000198829
0.4329	-3.01307e-06	-0.000197093
0.433	-2.98839e-06	-0.000195369
0.4331	-2.96386e-06	-0.000193657
0.4332	-2.9395e-06	-0.000191956
0.4333	-2.91529e-06	-0.000190267
0.4334	-2.89125e-06	-0.000188589
0.4335	-2.86735e-06	-0.000186922
0.4336	-2.84362e-06	-0.000185267
0.4337	-2.82004e-06	-0.000183623
0.4338	-2.79662e-06	-0.00018199
0.4339	-2.77335e-06	-0.000180368
0.434	-2.75023e-06	-0.000178757
0.4341	-2.72726e-06	-0.000177157
0.4342	-2.70445e-06	-0.000175567
0.4343	-2.68178e-06	-0.000173989
0.4344	-2.65927e-06	-0.000172421
0.4345	-2.6369e-06	-0.000170864
0.4346	-2.61468e-06	-0.000169317
0.4347	-2.5926e-06	-0.000167781
0.4348	-2.57067e-06	-0.000166255
0.4349	-2.54889e-06	-0.00016474
0.435	-2.52725e-06	-0.000163235
0.4351	-2.50581e-06	-0.00016174
0.4352	-2.48452e-06	-0.000160262
0.4353	-2.46337e-06	-0.000158793
0.4354	-2.44236e-06	-0.000157334
0.4355	-2.42149e-06	-0.000155886
0.4356	-2.40076e-06	-0.000154447
0.4357	-2.38017e-06	-0.000153018
0.4358	-2.35971e-06	-0.000151599
0.4359	-2.33939e-06	-0.00015019
0.436	-2.3192e-06	-0.000148791
0.4361	-2.29915e-06	-0.000147401
0.4362	-2.27924e-06	-0.000146021
0.4363	-2.25945e-06	-0.00014465
0.4364	-2.2398e-06	-0.000143289
0.4365	-2.22028e-06	-0.000141937
0.4366	-2.2009e-06	-0.000140594
0.4367	-2.18164e-06	-0.000139261
0.4368	-2.16251e-06	-0.000137937
0.4369	-2.14351e-06	-0.000136623
0.437	-2.12463e-06	-0.000135317
0.4371	-2.10589e-06	-0.00013402
0.4372	-2.08727e-06	-0.000132733
0.4373	-2.06877e-06	-0.000131454
0.4374	-2.0504e-06	-0.000130184
0.4375	-2.03215e-06	-0.000128924
0.4376	-2.01409e-06	-0.000127671
0.4377	-1.99616e-06	-0.000126434
0.4378	-1.97834e-06	-0.000125205
0.4379	-1.96064e-06	-0.000123984
0.438	-1.94307e-06	-0.000122773
0.4381	-1.92561e-06	-0.000121569
0.4382	-1.90827e-06	-0.000120374
0.4383	-1.89105e-06	-0.000119188
0.4384	-1.87395e-06	-0.00011801
0.4385	-1.85696e-06	-0.00011684
0.4386	-1.84009e-06	-0.000115678
0.4387	-1.82334e-06	-0.000114525
0.4388	-1.80669e-06	-0.00011338
0.4389	-1.79017e-06	-0.000112243
0.439	-1.77375e-06	-0.000111114
0.4391	-1.75745e-06	-0.000109993
0.4392	-1.74126e-06	-0.000108879
0.4393	-1.72518e-06	-0.000107774
0.4394	-1.70921e-06	-0.000106677
0.4395	-1.69335e-06	-0.000105587
0.4396	-1.6776e-06	-0.000104505
0.4397	-1.66196e-06	-0.000103431
0.4398	-1.64642e-06	-0.000102365
0.4399	-1.63099e-06	-0.000101306
0.44	-1.61567e-06	-0.000100254
0.4401	-1.60052e-06	-9.92102e-05
0.4402	-1.58547e-06	-9.81794e-05
0.4403	-1.57052e-06	-9.71561e-05
0.4404	-1.55568e-06	-9.614e-05
0.4405	-1.54094e-06	-9.51313e-05
0.4406	-1.52631e-06	-9.41298e-05
0.4407	-1.51177e-06	-9.31355e-05
0.4408	-1.49734e-06	-9.21484e-05
0.4409	-1.48301e-06	-9.11685e-05
0.441	-1.46877e-06	-9.01955e-05
0.4411	-1.45464e-06	-8.92297e-05
0.4412	-1.4406e-06	-8.82708e-05
0.4413	-1.42667e-06	-8.73188e-05
0.4414	-1.41283e-06	-8.63737e-05
0.4415	-1.39908e-06	-8.54355e-05
0.4416	-1.38544e-06	-8.45041e-05
0.4417	-1.37188e-06	-8.35794e-05
0.4418	-1.35843e-06	-8.26615e-05
0.4419	-1.34507e-06	-8.17502e-05
0.442	-1.3318e-06	-8.08456e-05
0.4421	-1.31862e-06	-7.99475e-05
0.4422	-1.30554e-06	-7.9056e-05
0.4423	-1.29255e-06	-7.8171e-05
0.4424	-1.27965e-06	-7.72925e-05
0.4425	-1.26684e-06	-7.64203e-05
0.4426	-1.25418e-06	-7.55546e-05
0.4427	-1.24162e-06	-7.47008e-05
0.4428	-1.22914e-06	-7.38533e-05
0.4429	-1.21675e-06	-7.30121e-05
0.443	-1.20445e-06	-7.21771e-05
0.4431	-1.19224e-06	-7.13482e-05
0.4432	-1.18011e-06	-7.05255e-05
0.4433	-1.16807e-06	-6.97088e-05
0.4434	-1.15612e-06	-6.88982e-05
0.4435	-1.14425e-06	-6.80936e-05
0.4436	-1.13246e-06	-6.7295e-05
0.4437	-1.12076e-06	-6.65023e-05
0.4438	-1.10915e-06	-6.57154e-05
0.4439	-1.09761e-06	-6.49345e-05
0.444	-1.08616e-06	-6.41593e-05
0.4441	-1.07479e-06	-6.33899e-05
0.4442	-1.0635e-06	0
0.4443	-1.0523e-06	0
0.445	-9.75506e-07	0
0.4475	-7.28107e-07	0
0.45	-5.30564e-07	0
0.4525	-3.75739e-07	0
0.455	-2.54715e-07	0
0.4575	-1.60159e-07	0
0.46	-8.6303e-08	0
0.4625	-2.8632e-08	0
0.465	1.68652e-08	0
0.4675	5.19843e-08	0
0.47	7.93664e-08	0
0.4725	1.00699e-07	0
0.475	1.17302e-07	0
0.4775	1.30206e-07	0
0.48	1.40219e-07	0
0.4825	1.47972e-07	0
0.485	1.53956e-07	0
0.4875	1.58559e-07	0
0.49	1.62081e-07	0
0.4925	1.64759e-07	0
0.495	1.66776e-07	0
0.4975	1.68277e-07	0
0.5	1.27531e-06	0
0.5001	1.82233e-06	0.000142316
0.5002	2.44896e-06	0.000174959
0.5003	3.16374e-06	0.000211842
0.5004	3.97543e-06	0.000253424
0.5005	4.89275e-06	0.000300172
0.5006	5.9242e-06	0.000352549
0.5007	7.07782e-06	0.000411008
0.5008	8.36099e-06	0.000475978
0.5009	9.78022e-06	0.000547848
0.501	1.13411e-05	0.000626964
0.5011	1.30483e-05	0.000713619
0.5012	1.49054e-05	0.000808056
0.5013	1.69153e-05	0.000910467
0.5014	1.90801e-05	0.001021
0.5015	2.14011e-05	0.00113975
0.5016	2.38791e-05	0.00126679
0.5017	2.65145e-05	0.00140215
0.5018	2.93069e-05	0.00154585
0.5019	3.2256e-05	0.00169786
0.502	3.53608e-05	0.00185814
0.5021	3.86202e-05	0.00202666
0.5022	4.20327e-05	0.00220332
0.5023	4.55969e-05	0.00238806
0.5024	4.93108e-05	0.00258078
0.5025	5.31727e-05	0.00278137
0.5026	5.71805e-05	0.00298974
0.5027	6.13319e-05	0.00320575
0.5028	6.5625e-05	0.00342929
0.5029	7.00572e-05	0.00366024
0.503	7.46264e-05	0.00389846
0.5031	7.933e-05	0.00414383
0.5032	8.41657e-05	0.0043962
0.5033	8.91311e-05	0.00465545
0.5034	9.42236e-05	0.00492143
0.5035	9.94408e-05	0.00519401
0.5036	0.00010478	0.00547305
0.5037	0.000110239	0.00575841
0.5038	0.000115816	0.00604995
0.5039	0.000121507	0.00634754
0.504	0.000127311	0.00665104
0.5041	0.000133224	0.00696031
0.5042	0.000139246	0.00727522
0.5043	0.000145372	0.00759564
0.5044	0.000151601	0.00792144
0.5045	0.000157931	0.00825248
0.5046	0.000164359	0.00858864
0.5047	0.000170883	0.0089298
0.5048	0.000177501	0.00927582
0.5049	0.000184211	0.00962659
0.505	0.000191009	0.00998199
0.5051	0.000197896	0.0103419
0.5052	0.000204867	0.0107062
0.5053	0.000211922	0.0110748
0.5054	0.000219058	0.0114475
0.5055	0.000226273	0.0118243
0.5056	0.000233565	0.012205
0.5057	0.000240933	0.0125896
0.5058	0.000248374	0.0129779
0.5059	0.000255887	0.0133699
0.506	0.000263469	0.0137654
0.5061	0.00027112	0.0141643
0.5062	0.000278838	0.0145666
0.5063	0.00028662	0.0149721
0.5064	0.000294465	0.0153808
0.5065	0.000302371	0.0157925
0.5066	0.000310337	0.0162072
0.5067	0.000318362	0.0166249
0.5068	0.000326443	0.0170453
0.5069	0.000334579	0.0174684
0.507	0.000342769	0.0178942
0.5071	0.000351012	0.0183226
0.5072	0.000359305	0.0187534
0.5073	0.000367648	0.0191867
0.5074	0.000376039	0.0196223
0.5075	0.000384477	0.0200602
0.5076	0.00039296	0.0205002
0.5077	0.000401488	0.0209397
0.5078	0.000410059	0.0213806
0.5079	0.000418671	0.0218235
0.508	0.000427325	0.0222683
0.5081	0.000436017	0.022715
0.5082	0.000444748	0.0231634
0.5083	0.000453517	0.0236136
0.5084	0.000462321	0.0240655
0.5085	0.00047116	0.024519
0.5086	0.00048003	0.0249741
0.5087	0.00048893	0.0254305
0.5088	0.000497854	0.0258882
0.5089	0.000506797	0.026347
0.509	0.000515752	0.0268064
0.5091	0.000524711	0.0272662
0.5092	0.000533665	0.0277259
0.5093	0.000542604	0.028185
0.5094	0.000551517	0.028643
0.5095	0.000560395	0.0290994
0.5096	0.000569226	0.0295535
0.5097	0.000578002	0.030005
0.5098	0.000586711	0.0304531
0.5099	0.000595344	0.0308973
0.51	0.000603894	0.0313373
0.5101	0.000612351	0.0317725
0.5102	0.000620708	0.0322025
0.5103	0.00062896	0.0326268
0.5104	0.000637098	0.0330452
0.5105	0.000645119	0.0334574
0.5106	0.000653017	0.0338629
0.5107	0.000660789	0.0342617
0.5108	0.000668431	0.0346535
0.5109	0.000675939	0.0350381
0.511	0.000683313	0.0354153
0.5111	0.000690548	0.0357851
0.5112	0.000697645	0.0361473
0.5113	0.000704602	0.036502
0.5114	0.000711419	0.0368489
0.5115	0.000718094	0.0371881
0.5116	0.000724628	0.0375197
0.5117	0.000731022	0.0378435
0.5118	0.000737274	0.0381596
0.5119	0.000743388	0.0384681
0.512	0.000749362	0.038769
0.5121	0.000755198	0.0390623
0.5122	0.000760898	0.0393481
0.5123	0.000766462	0.0396266
0.5124	0.000771893	0.0398977
0.5125	0.000777191	0.0401615
0.5126	0.000782359	0.0404182
0.5127	0.000787398	0.0406678
0.5128	0.000792309	0.0409105
0.5129	0.000797095	0.0411464
0.513	0.000801758	0.0413755
0.5131	0.0008063	0.0415979
0.5132	0.000810722	0.0418139
0.5133	0.000815026	0.0420234
0.5134	0.000819215	0.0422266
0.5135	0.00082329	0.0424237
0.5136	0.000827253	0.0426146
0.5137	0.000831107	0.0427996
0.5138	0.000834854	0.0429788
0.5139	0.000838494	0.0431523
0.514	0.000842031	0.0433201
0.5141	0.000845467	0.0434824
0.5142	0.000848802	0.0436393
0.5143	0.00085204	0.0437909
0.5144	0.000855182	0.0439374
0.5145	0.000858229	0.0440788
0.5146	0.000861185	0.0442152
0.5147	0.00086405	0.0443467
0.5148	0.000866826	0.0444735
0.5149	0.000869515	0.0445957
0.515	0.00087212	0.0447132
0.5151	0.000874641	0.0448264
0.5152	0.00087708	0.0449351
0.5153	0.000879439	0.0450396
0.5154	0.00088172	0.0451399
0.5155	0.000883924	0.0452361
0.5156	0.000886053	0.0453284
0.5157	0.000888108	0.0454167
0.5158	0.000890091	0.0455012
0.5159	0.000892004	0.045582
0.516	0.000893847	0.0456591
0.5161	0.000895622	0.0457327
0.5162	0.000897331	0.0458027
0.5163	0.000898975	0.0458694
0.5164	0.000900556	0.0459327
0.5165	0.000902074	0.0459927
0.5166	0.000903531	0.0460496
0.5167	0.000904928	0.0461033
0.5168	0.000906267	0.046154
0.5169	0.000907549	0.0462018
0.517	0.000908774	0.0462466
0.5171	0.000909945	0.0462885
0.5172	0.000911061	0.0463277
0.5173	0.000912125	0.0463642
0.5174	0.000913138	0.046398
0.5175	0.0009141	0.0464293
0.5176	0.000915013	0.0464579
0.5177	0.000915877	0.0464842
0.5178	0.000916693	0.046508
0.5179	0.000917464	0.0465294
0.518	0.000918189	0.0465485
0.5181	0.000918869	0.0465654
0.5182	0.000919506	0.04658
0.5183	0.0009201	0.0465925
0.5184	0.000920653	0.0466029
0.5185	0.000921164	0.0466112
0.5186	0.000921636	0.0466176
0.5187	0.000922068	0.0466219
0.5188	0.000922462	0.0466243
0.5189	0.000922818	0.0466249
0.519	0.000923137	0.0466236
0.5191	0.00092342	0.0466206
0.5192	0.000923668	0.0466158
0.5193	0.000923882	0.0466093
0.5194	0.000924061	0.0466011
0.5195	0.000924207	0.0465913
0.5196	0.000924321	0.0465798
0.5197	0.000924403	0.0465669
0.5198	0.000924454	0.0465524
0.5199	0.000924474	0.0465364
0.52	0.000924465	0.046519
0.5201	0.000924426	0.0465002
0.5202	0.000924358	0.04648
0.5203	0.000924262	0.0464584
0.5204	0.000924139	0.0464355
0.5205	0.000923989	0.0464113
0.5206	0.000923812	0.0463859
0.5207	0.00092361	0.0463592
0.5208	0.000923382	0.0463314
0.5209	0.00092313	0.0463023
0.521	0.000922853	0.0462721
0.5211	0.000922552	0.0462408
0.5212	0.000922229	0.0462084
0.5213	0.000921882	0.046175
0.5214	0.000921513	0.0461405
0.5215	0.000921122	0.0461049
0.5216	0.000920709	0.0460684
0.5217	0.000920276	0.046031
0.5218	0.000919822	0.0459925
0.5219	0.000919348	0.0459532
0.522	0.000918854	0.0459129
0.5221	0.00091834	0.0458718
0.5222	0.000917808	0.0458298
0.5223	0.000917257	0.045787
0.5224	0.000916689	0.0457433
0.5225	0.000916102	0.0456989
0.5226	0.000915497	0.0456537
0.5227	0.000914876	0.0456077
0.5228	0.000914238	0.0455609
0.5229	0.000913584	0.0455135
0.523	0.000912913	0.0454653
0.5231	0.000912227	0.0454165
0.5232	0.000911525	0.0453669
0.5233	0.000910808	0.0453167
0.5234	0.000910077	0.0452659
0.5235	0.000909331	0.0452145
0.5236	0.00090857	0.0451624
0.5237	0.000907796	0.0451098
0.5238	0.000907008	0.0450565
0.5239	0.000906207	0.0450027
0.524	0.000905393	0.0449484
0.5241	0.000904566	0.0448935
0.5242	0.000903727	0.0448381
0.5243	0.000902875	0.0447821
0.5244	0.000902011	0.0447257
0.5245	0.000901136	0.0446688
0.5246	0.000900249	0.0446114
0.5247	0.000899351	0.0445536
0.5248	0.000898441	0.0444953
0.5249	0.000897521	0.0444366
0.525	0.00089659	0.0443774
0.5251	0.000895649	0.0443179
0.5252	0.000894698	0.0442579
0.5253	0.000893736	0.0441975
0.5254	0.000892765	0.0441368
0.5255	0.000891785	0.0440756
0.5256	0.000890795	0.0440141
0.5257	0.000889796	0.0439523
0.5258	0.000888788	0.0438901
0.5259	0.000887771	0.0438276
0.526	0.000886745	0.0437647
0.5261	0.000885711	0.0437016
0.5262	0.000884669	0.0436381
0.5263	0.000883619	0.0435743
0.5264	0.000882561	0.0435103
0.5265	0.000881496	0.0434459
0.5266	0.000880423	0.0433813
0.5267	0.000879342	0.0433164
0.5268	0.000878254	0.0432512
0.5269	0.000877159	0.0431858
0.527	0.000876057	0.0431202
0.5271	0.000874949	0.0430543
0.5272	0.000873834	0.0429882
0.5273	0.000872712	0.0429218
0.5274	0.000871584	0.0428553
0.5275	0.00087045	0.0427885
0.5276	0.00086931	0.0427215
0.5277	0.000868163	0.0426544
0.5278	0.000867011	0.042587
0.5279	0.000865854	0.0425194
0.528	0.00086469	0.0424517
0.5281	0.000863522	0.0423838
0.5282	0.000862348	0.0423157
0.5283	0.000861169	0.0422475
0.5284	0.000859984	0.0421791
0.5285	0.000858795	0.0421106
0.5286	0.000857601	0.0420419
0.5287	0.000856403	0.041973
0.5288	0.0008552	0.0419041
0.5289	0.000853992	0.041835
0.529	0.00085278	0.0417657
0.5291	0.000851563	0.0416964
0.5292	0.000850343	0.0416269
0.5293	0.000849118	0.0415574
0.5294	0.000847889	0.0414877
0.5295	0.000846657	0.0414179
0.5296	0.00084542	0.041348
0.5297	0.00084418	0.041278
0.5298	0.000842936	0.0412079
0.5299	0.000841689	0.0411378
0.53	0.000840438	0.0410675
0.5301	0.000839184	0.0409972
0.5302	0.000837927	0.0409268
0.5303	0.000836667	0.0408563
0.5304	0.000835403	0.0407857
0.5305	0.000834136	0.0407151
0.5306	0.000832867	0.0406445
0.5307	0.000831594	0.0405737
0.5308	0.000830319	0.0405029
0.5309	0.000829041	0.0404321
0.531	0.000827761	0.0403612
0.5311	0.000826478	0.0402903
0.5312	0.000825192	0.0402193
0.5313	0.000823904	0.0401483
0.5314	0.000822614	0.0400772
0.5315	0.000821321	0.0400061
0.5316	0.000820026	0.039935
0.5317	0.000818729	0.0398638
0.5318	0.00081743	0.0397927
0.5319	0.000816129	0.0397215
0.532	0.000814826	0.0396503
0.5321	0.000813521	0.039579
0.5322	0.000812214	0.0395078
0.5323	0.000810906	0.0394365
0.5324	0.000809595	0.0393652
0.5325	0.000808284	0.039294
0.5326	0.00080697	0.0392227
0.5327	0.000805655	0.0391514
0.5328	0.000804338	0.0390801
0.5329	0.00080302	0.0390088
0.533	0.000801701	0.0389375
0.5331	0.00080038	0.0388662
0.5332	0.000799058	0.0387949
0.5333	0.000797735	0.0387237
0.5334	0.00079641	0.0386524
0.5335	0.000795085	0.0385812
0.5336	0.000793758	0.0385099
0.5337	0.000792431	0.0384387
0.5338	0.000791102	0.0383675
0.5339	0.000789772	0.0382964
0.534	0.000788442	0.0382252
0.5341	0.00078711	0.0381541
0.5342	0.000785778	0.038083
0.5343	0.000784445	0.0380119
0.5344	0.000783112	0.0379409
0.5345	0.000781777	0.0378698
0.5346	0.000780442	0.0377989
0.5347	0.000779107	0.0377279
0.5348	0.000777771	0.037657
0.5349	0.000776434	0.0375861
0.535	0.000775097	0.0375153
0.5351	0.000773759	0.0374445
0.5352	0.000772421	0.0373737
0.5353	0.000771083	0.037303
0.5354	0.000769744	0.0372323
0.5355	0.000768405	0.0371617
0.5356	0.000767066	0.0370911
0.5357	0.000765727	0.0370205
0.5358	0.000764387	0.03695
0.5359	0.000763047	0.0368796
0.536	0.000761707	0.0368092
0.5361	0.000760367	0.0367389
0.5362	0.000759027	0.0366686
0.5363	0.000757687	0.0365983
0.5364	0.000756347	0.0365282
0.5365	0.000755006	0.036458
0.5366	0.000753666	0.036388
0.5367	0.000752326	0.036318
0.5368	0.000750987	0.036248
0.5369	0.000749647	0.0361781
0.537	0.000748307	0.0361083
0.5371	0.000746968	0.0360385
0.5372	0.000745629	0.0359688
0.5373	0.00074429	0.0358992
0.5374	0.000742952	0.0358296
0.5375	0.000741613	0.0357601
0.5376	0.000740275	0.0356907
0.5377	0.000738938	0.0356213
0.5378	0.000737601	0.035552
0.5379	0.000736264	0.0354827
0.538	0.000734928	0.0354136
0.5381	0.000733592	0.0353445
0.5382	0.000732256	0.0352754
0.5383	0.000730921	0.0352065
0.5384	0.000729587	0.0351376
0.5385	0.000728253	0.0350688
0.5386	0.00072692	0.0350001
0.5387	0.000725587	0.0349314
0.5388	0.000724255	0.0348628
0.5389	0.000722924	0.0347943
0.539	0.000721593	0.0347259
0.5391	0.000720263	0.0346575
0.5392	0.000718934	0.0345892
0.5393	0.000717605	0.034521
0.5394	0.000716278	0.0344529
0.5395	0.000714951	0.0343849
0.5396	0.000713624	0.0343169
0.5397	0.000712299	0.0342491
0.5398	0.000710974	0.0341813
0.5399	0.00070965	0.0341136
0.54	0.000708327	0.0340459
0.5401	0.000707005	0.0339784
0.5402	0.000705684	0.0339109
0.5403	0.000704363	0.0338435
0.5404	0.000703044	0.0337762
0.5405	0.000701726	0.033709
0.5406	0.000700408	0.0336419
0.5407	0.000699091	0.0335749
0.5408	0.000697776	0.0335079
0.5409	0.000696461	0.0334411
0.541	0.000695148	0.0333743
0.5411	0.000693835	0.0333076
0.5412	0.000692524	0.033241
0.5413	0.000691213	0.0331745
0.5414	0.000689904	0.0331081
0.5415	0.000688596	0.0330417
0.5416	0.000687289	0.0329755
0.5417	0.000685983	0.0329093
0.5418	0.000684678	0.0328433
0.5419	0.000683374	0.0327773
0.542	0.000682072	0.0327114
0.5421	0.000680771	0.0326456
0.5422	0.00067947	0.0325799
0.5423	0.000678172	0.0325143
0.5424	0.000676874	0.0324488
0.5425	0.000675577	0.0323834
0.5426	0.000674282	0.0323181
0.5427	0.000672988	0.0322529
0.5428	0.000671695	0.0321877
0.5429	0.000670404	0.0321227
0.543	0.000669114	0.0320577
0.5431	0.000667825	0.0319929
0.5432	0.000666537	0.0319281
0.5433	0.000665251	0.0318634
0.5434	0.000663966	0.0317989
0.5435	0.000662682	0.0317344
0.5436	0.0006614	0.03167
0.5437	0.000660119	0.0316057
0.5438	0.00065884	0.0315415
0.5439	0.000657561	0.0314774
0.544	0.000656285	0.0314135
0.5441	0.000655009	0.0313496
0.5442	0.000653736	0.0312858
0.5443	0.000652463	0.0312221
0.5444	0.000651192	0.0311585
0.5445	0.000649922	0.031095
0.5446	0.000648654	0.0310315
0.5447	0.000647388	0.0309682
0.5448	0.000646122	0.030905
0.5449	0.000644859	0.0308419
0.545	0.000643596	0.0307789
0.5451	0.000642335	0.030716
0.5452	0.000641076	0.0306532
0.5453	0.000639818	0.0305904
0.5454	0.000638562	0.0305278
0.5455	0.000637307	0.0304653
0.5456	0.000636054	0.0304029
0.5457	0.000634802	0.0303406
0.5458	0.000633552	0.0302783
0.5459	0.000632304	0.0302162
0.546	0.000631057	0.0301542
0.5461	0.000629811	0.0300923
0.5462	0.000628567	0.0300304
0.5463	0.000627325	0.0299687
0.5464	0.000626084	0.0299071
0.5465	0.000624845	0.0298456
0.5466	0.000623607	0.0297842
0.5467	0.000622372	0.0297229
0.5468	0.000621137	0.0296616
0.5469	0.000619905	0.0296005
0.547	0.000618674	0.0295395
0.5471	0.000617444	0.0294786
0.5472	0.000616216	0.0294178
0.5473	0.00061499	0.0293571
0.5474	0.000613766	0.0292965
0.5475	0.000612543	0.029236
0.5476	0.000611322	0.0291755
0.5477	0.000610102	0.0291152
0.5478	0.000608884	0.029055
0.5479	0.000607668	0.0289949
0.548	0.000606454	0.0289349
0.5481	0.000605241	0.028875
0.5482	0.00060403	0.0288152
0.5483	0.00060282	0.0287555
0.5484	0.000601612	0.0286959
0.5485	0.000600406	0.0286364
0.5486	0.000599202	0.0285771
0.5487	0.000597999	0.0285178
0.5488	0.000596798	0.0284586
0.5489	0.000595599	0.0283995
0.549	0.000594402	0.0283405
0.5491	0.000593206	0.0282816
0.5492	0.000592012	0.0282229
0.5493	0.00059082	0.0281642
0.5494	0.000589629	0.0281056
0.5495	0.00058844	0.0280471
0.5496	0.000587253	0.0279888
0.5497	0.000586068	0.0279305
0.5498	0.000584885	0.0278723
0.5499	0.000583703	0.0278143
0.55	0.000582523	0.0277563
0.5501	0.000581345	0.0276985
0.5502	0.000580168	0.0276407
0.5503	0.000578993	0.0275831
0.5504	0.000577821	0.0275255
0.5505	0.000576649	0.027468
0.5506	0.00057548	0.0274107
0.5507	0.000574312	0.0273535
0.5508	0.000573147	0.0272963
0.5509	0.000571983	0.0272393
0.551	0.00057082	0.0271823
0.5511	0.00056966	0.0271255
0.5512	0.000568501	0.0270688
0.5513	0.000567344	0.0270121
0.5514	0.000566189	0.0269556
0.5515	0.000565036	0.0268992
0.5516	0.000563885	0.0268428
0.5517	0.000562735	0.0267866
0.5518	0.000561587	0.0267305
0.5519	0.000560441	0.0266745
0.552	0.000559297	0.0266185
0.5521	0.000558155	0.0265627
0.5522	0.000557014	0.026507
0.5523	0.000555876	0.0264514
0.5524	0.000554739	0.0263959
0.5525	0.000553604	0.0263405
0.5526	0.00055247	0.0262852
0.5527	0.000551339	0.0262299
0.5528	0.000550209	0.0261748
0.5529	0.000549081	0.0261198
0.553	0.000547956	0.0260649
0.5531	0.000546831	0.0260101
0.5532	0.000545709	0.0259554
0.5533	0.000544589	0.0259008
0.5534	0.00054347	0.0258463
0.5535	0.000542353	0.0257919
0.5536	0.000541238	0.0257376
0.5537	0.000540125	0.0256834
0.5538	0.000539014	0.0256293
0.5539	0.000537905	0.0255753
0.554	0.000536797	0.0255214
0.5541	0.000535691	0.0254676
0.5542	0.000534587	0.0254139
0.5543	0.000533485	0.0253603
0.5544	0.000532385	0.0253068
0.5545	0.000531287	0.0252535
0.5546	0.000530191	0.0252002
0.5547	0.000529096	0.025147
0.5548	0.000528003	0.0250939
0.5549	0.000526912	0.0250409
0.555	0.000525823	0.024988
0.5551	0.000524736	0.0249352
0.5552	0.000523651	0.0248825
0.5553	0.000522567	0.0248299
0.5554	0.000521485	0.0247774
0.5555	0.000520405	0.024725
0.5556	0.000519327	0.0246727
0.5557	0.000518251	0.0246205
0.5558	0.000517177	0.0245684
0.5559	0.000516105	0.0245164
0.556	0.000515034	0.0244645
0.5561	0.000513965	0.0244127
0.5562	0.000512899	0.024361
0.5563	0.000511834	0.0243094
0.5564	0.00051077	0.0242579
0.5565	0.000509709	0.0242065
0.5566	0.00050865	0.0241552
0.5567	0.000507592	0.024104
0.5568	0.000506536	0.0240529
0.5569	0.000505483	0.0240019
0.557	0.000504431	0.023951
0.5571	0.000503381	0.0239002
0.5572	0.000502332	0.0238494
0.5573	0.000501286	0.0237988
0.5574	0.000500241	0.0237483
0.5575	0.000499199	0.0236979
0.5576	0.000498158	0.0236476
0.5577	0.000497119	0.0235973
0.5578	0.000496081	0.0235472
0.5579	0.000495046	0.0234972
0.558	0.000494012	0.0234472
0.5581	0.000492981	0.0233974
0.5582	0.000491951	0.0233476
0.5583	0.000490923	0.023298
0.5584	0.000489897	0.0232484
0.5585	0.000488873	0.023199
0.5586	0.00048785	0.0231496
0.5587	0.00048683	0.0231004
0.5588	0.000485811	0.0230512
0.5589	0.000484794	0.0230021
0.559	0.000483779	0.0229532
0.5591	0.000482766	0.0229043
0.5592	0.000481755	0.0228555
0.5593	0.000480745	0.0228068
0.5594	0.000479737	0.0227582
0.5595	0.000478732	0.0227097
0.5596	0.000477728	0.0226613
0.5597	0.000476725	0.022613
0.5598	0.000475725	0.0225648
0.5599	0.000474727	0.0225167
0.56	0.00047373	0.0224687
0.5601	0.000472735	0.0224208
0.5602	0.000471742	0.0223729
0.5603	0.000470751	0.0223252
0.5604	0.000469762	0.0222776
0.5605	0.000468774	0.02223
0.5606	0.000467788	0.0221826
0.5607	0.000466805	0.0221352
0.5608	0.000465823	0.0220879
0.5609	0.000464842	0.0220408
0.561	0.000463864	0.0219937
0.5611	0.000462887	0.0219467
0.5612	0.000461913	0.0218998
0.5613	0.00046094	0.021853
0.5614	0.000459969	0.0218063
0.5615	0.000458999	0.0217597
0.5616	0.000458032	0.0217132
0.5617	0.000457066	0.0216667
0.5618	0.000456103	0.0216204
0.5619	0.00045514	0.0215742
0.562	0.00045418	0.021528
0.5621	0.000453222	0.021482
0.5622	0.000452265	0.021436
0.5623	0.00045131	0.0213901
0.5624	0.000450358	0.0213444
0.5625	0.000449406	0.0212987
0.5626	0.000448457	0.0212531
0.5627	0.000447509	0.0212076
0.5628	0.000446563	0.0211622
0.5629	0.000445619	0.0211168
0.563	0.000444677	0.0210716
0.5631	0.000443737	0.0210265
0.5632	0.000442798	0.0209814
0.5633	0.000441861	0.0209364
0.5634	0.000440926	0.0208916
0.5635	0.000439993	0.0208468
0.5636	0.000439061	0.0208021
0.5637	0.000438132	0.0207575
0.5638	0.000437204	0.020713
0.5639	0.000436277	0.0206686
0.564	0.000435353	0.0206243
0.5641	0.00043443	0.02058
0.5642	0.00043351	0.0205359
0.5643	0.000432591	0.0204918
0.5644	0.000431673	0.0204478
0.5645	0.000430758	0.020404
0.5646	0.000429844	0.0203602
0.5647	0.000428932	0.0203165
0.5648	0.000428022	0.0202728
0.5649	0.000427113	0.0202293
0.565	0.000426207	0.0201859
0.5651	0.000425302	0.0201425
0.5652	0.000424398	0.0200993
0.5653	0.000423497	0.0200561
0.5654	0.000422597	0.020013
0.5655	0.000421699	0.01997
0.5656	0.000420803	0.0199271
0.5657	0.000419908	0.0198843
0.5658	0.000419016	0.0198415
0.5659	0.000418125	0.0197989
0.566	0.000417235	0.0197563
0.5661	0.000416348	0.0197139
0.5662	0.000415462	0.0196715
0.5663	0.000414578	0.0196292
0.5664	0.000413696	0.0195869
0.5665	0.000412815	0.0195448
0.5666	0.000411936	0.0195028
0.5667	0.000411059	0.0194608
0.5668	0.000410184	0.0194189
0.5669	0.00040931	0.0193772
0.567	0.000408438	0.0193355
0.5671	0.000407568	0.0192939
0.5672	0.000406699	0.0192523
0.5673	0.000405832	0.0192109
0.5674	0.000404967	0.0191695
0.5675	0.000404104	0.0191283
0.5676	0.000403242	0.0190871
0.5677	0.000402382	0.019046
0.5678	0.000401524	0.0190049
0.5679	0.000400667	0.018964
0.568	0.000399812	0.0189232
0.5681	0.000398959	0.0188824
0.5682	0.000398107	0.0188417
0.5683	0.000397257	0.0188011
0.5684	0.000396409	0.0187606
0.5685	0.000395562	0.0187202
0.5686	0.000394718	0.0186798
0.5687	0.000393874	0.0186395
0.5688	0.000393033	0.0185994
0.5689	0.000392193	0.0185593
0.569	0.000391355	0.0185192
0.5691	0.000390519	0.0184793
0.5692	0.000389684	0.0184395
0.5693	0.000388851	0.0183997
0.5694	0.000388019	0.01836
0.5695	0.000387189	0.0183204
0.5696	0.000386361	0.0182809
0.5697	0.000385535	0.0182414
0.5698	0.00038471	0.0182021
0.5699	0.000383887	0.0181628
0.57	0.000383065	0.0181236
0.5701	0.000382246	0.0180845
0.5702	0.000381427	0.0180455
0.5703	0.000380611	0.0180065
0.5704	0.000379796	0.0179677
0.5705	0.000378982	0.0179289
0.5706	0.000378171	0.0178901
0.5707	0.000377361	0.0178515
0.5708	0.000376552	0.017813
0.5709	0.000375745	0.0177745
0.571	0.00037494	0.0177361
0.5711	0.000374137	0.0176978
0.5712	0.000373335	0.0176596
0.5713	0.000372534	0.0176214
0.5714	0.000371736	0.0175834
0.5715	0.000370939	0.0175454
0.5716	0.000370143	0.0175075
0.5717	0.000369349	0.0174696
0.5718	0.000368557	0.0174319
0.5719	0.000367767	0.0173942
0.572	0.000366978	0.0173566
0.5721	0.00036619	0.0173191
0.5722	0.000365404	0.0172816
0.5723	0.00036462	0.0172443
0.5724	0.000363838	0.017207
0.5725	0.000363056	0.0171698
0.5726	0.000362277	0.0171327
0.5727	0.000361499	0.0170956
0.5728	0.000360723	0.0170586
0.5729	0.000359948	0.0170218
0.573	0.000359175	0.0169849
0.5731	0.000358403	0.0169482
0.5732	0.000357633	0.0169115
0.5733	0.000356865	0.0168749
0.5734	0.000356098	0.0168384
0.5735	0.000355333	0.016802
0.5736	0.000354569	0.0167656
0.5737	0.000353807	0.0167294
0.5738	0.000353046	0.0166932
0.5739	0.000352287	0.016657
0.574	0.000351529	0.016621
0.5741	0.000350773	0.016585
0.5742	0.000350019	0.0165491
0.5743	0.000349266	0.0165133
0.5744	0.000348515	0.0164775
0.5745	0.000347765	0.0164418
0.5746	0.000347017	0.0164062
0.5747	0.00034627	0.0163707
0.5748	0.000345525	0.0163353
0.5749	0.000344781	0.0162999
0.575	0.000344039	0.0162646
0.5751	0.000343299	0.0162294
0.5752	0.000342559	0.0161942
0.5753	0.000341822	0.0161591
0.5754	0.000341086	0.0161241
0.5755	0.000340351	0.0160892
0.5756	0.000339618	0.0160543
0.5757	0.000338887	0.0160195
0.5758	0.000338157	0.0159848
0.5759	0.000337428	0.0159502
0.576	0.000336701	0.0159156
0.5761	0.000335976	0.0158811
0.5762	0.000335252	0.0158467
0.5763	0.000334529	0.0158124
0.5764	0.000333808	0.0157781
0.5765	0.000333089	0.0157439
0.5766	0.000332371	0.0157098
0.5767	0.000331654	0.0156757
0.5768	0.000330939	0.0156417
0.5769	0.000330225	0.0156078
0.577	0.000329513	0.015574
0.5771	0.000328803	0.0155402
0.5772	0.000328093	0.0155065
0.5773	0.000327386	0.0154729
0.5774	0.00032668	0.0154393
0.5775	0.000325975	0.0154058
0.5776	0.000325271	0.0153724
0.5777	0.00032457	0.0153391
0.5778	0.000323869	0.0153058
0.5779	0.00032317	0.0152726
0.578	0.000322473	0.0152395
0.5781	0.000321777	0.0152064
0.5782	0.000321082	0.0151734
0.5783	0.000320389	0.0151405
0.5784	0.000319697	0.0151076
0.5785	0.000319007	0.0150748
0.5786	0.000318318	0.0150421
0.5787	0.000317631	0.0150095
0.5788	0.000316945	0.0149769
0.5789	0.00031626	0.0149444
0.579	0.000315577	0.014912
0.5791	0.000314895	0.0148796
0.5792	0.000314215	0.0148473
0.5793	0.000313536	0.0148151
0.5794	0.000312859	0.0147829
0.5795	0.000312183	0.0147508
0.5796	0.000311508	0.0147188
0.5797	0.000310835	0.0146868
0.5798	0.000310163	0.0146549
0.5799	0.000309493	0.0146231
0.58	0.000308824	0.0145914
0.5801	0.000308156	0.0145597
0.5802	0.00030749	0.0145281
0.5803	0.000306825	0.0144965
0.5804	0.000306162	0.014465
0.5805	0.0003055	0.0144336
0.5806	0.000304839	0.0144022
0.5807	0.00030418	0.014371
0.5808	0.000303522	0.0143397
0.5809	0.000302865	0.0143086
0.581	0.00030221	0.0142775
0.5811	0.000301556	0.0142465
0.5812	0.000300904	0.0142155
0.5813	0.000300253	0.0141846
0.5814	0.000299603	0.0141538
0.5815	0.000298955	0.0141231
0.5816	0.000298308	0.0140924
0.5817	0.000297663	0.0140618
0.5818	0.000297018	0.0140312
0.5819	0.000296376	0.0140007
0.582	0.000295734	0.0139703
0.5821	0.000295094	0.0139399
0.5822	0.000294455	0.0139096
0.5823	0.000293818	0.0138794
0.5824	0.000293182	0.0138492
0.5825	0.000292547	0.0138191
0.5826	0.000291913	0.0137891
0.5827	0.000291281	0.0137591
0.5828	0.00029065	0.0137292
0.5829	0.000290021	0.0136993
0.583	0.000289393	0.0136695
0.5831	0.000288766	0.0136398
0.5832	0.00028814	0.0136102
0.5833	0.000287516	0.0135806
0.5834	0.000286893	0.013551
0.5835	0.000286272	0.0135216
0.5836	0.000285652	0.0134922
0.5837	0.000285033	0.0134628
0.5838	0.000284415	0.0134335
0.5839	0.000283799	0.0134043
0.584	0.000283184	0.0133752
0.5841	0.00028257	0.0133461
0.5842	0.000281958	0.0133171
0.5843	0.000281346	0.0132881
0.5844	0.000280737	0.0132592
0.5845	0.000280128	0.0132303
0.5846	0.000279521	0.0132016
0.5847	0.000278915	0.0131728
0.5848	0.00027831	0.0131442
0.5849	0.000277707	0.0131156
0.585	0.000277105	0.0130871
0.5851	0.000276504	0.0130586
0.5852	0.000275904	0.0130302
0.5853	0.000275306	0.0130018
0.5854	0.000274709	0.0129735
0.5855	0.000274113	0.0129453
0.5856	0.000273518	0.0129171
0.5857	0.000272925	0.012889
0.5858	0.000272333	0.012861
0.5859	0.000271742	0.012833
0.586	0.000271153	0.012805
0.5861	0.000270565	0.0127772
0.5862	0.000269978	0.0127494
0.5863	0.000269392	0.0127216
0.5864	0.000268807	0.0126939
0.5865	0.000268224	0.0126663
0.5866	0.000267642	0.0126387
0.5867	0.000267061	0.0126112
0.5868	0.000266482	0.0125837
0.5869	0.000265903	0.0125564
0.587	0.000265326	0.012529
0.5871	0.00026475	0.0125017
0.5872	0.000264176	0.0124745
0.5873	0.000263602	0.0124474
0.5874	0.00026303	0.0124203
0.5875	0.000262459	0.0123932
0.5876	0.000261889	0.0123662
0.5877	0.000261321	0.0123393
0.5878	0.000260753	0.0123124
0.5879	0.000260187	0.0122856
0.588	0.000259622	0.0122589
0.5881	0.000259058	0.0122322
0.5882	0.000258496	0.0122055
0.5883	0.000257934	0.012179
0.5884	0.000257374	0.0121524
0.5885	0.000256815	0.012126
0.5886	0.000256257	0.0120996
0.5887	0.000255701	0.0120732
0.5888	0.000255145	0.0120469
0.5889	0.000254591	0.0120207
0.589	0.000254038	0.0119945
0.5891	0.000253486	0.0119683
0.5892	0.000252936	0.0119423
0.5893	0.000252386	0.0119163
0.5894	0.000251838	0.0118903
0.5895	0.000251291	0.0118644
0.5896	0.000250745	0.0118386
0.5897	0.0002502	0.0118128
0.5898	0.000249656	0.011787
0.5899	0.000249114	0.0117614
0.59	0.000248572	0.0117357
0.5901	0.000248032	0.0117102
0.5902	0.000247493	0.0116846
0.5903	0.000246955	0.0116592
0.5904	0.000246418	0.0116338
0.5905	0.000245883	0.0116084
0.5906	0.000245348	0.0115831
0.5907	0.000244815	0.0115579
0.5908	0.000244283	0.0115327
0.5909	0.000243752	0.0115076
0.591	0.000243222	0.0114825
0.5911	0.000242693	0.0114575
0.5912	0.000242165	0.0114325
0.5913	0.000241639	0.0114076
0.5914	0.000241113	0.0113827
0.5915	0.000240589	0.0113579
0.5916	0.000240066	0.0113331
0.5917	0.000239544	0.0113084
0.5918	0.000239023	0.0112838
0.5919	0.000238503	0.0112592
0.592	0.000237985	0.0112347
0.5921	0.000237467	0.0112102
0.5922	0.000236951	0.0111857
0.5923	0.000236435	0.0111614
0.5924	0.000235921	0.011137
0.5925	0.000235408	0.0111127
0.5926	0.000234896	0.0110885
0.5927	0.000234385	0.0110643
0.5928	0.000233875	0.0110402
0.5929	0.000233366	0.0110162
0.593	0.000232859	0.0109921
0.5931	0.000232352	0.0109682
0.5932	0.000231847	0.0109443
0.5933	0.000231342	0.0109204
0.5934	0.000230839	0.0108966
0.5935	0.000230337	0.0108728
0.5936	0.000229835	0.0108491
0.5937	0.000229335	0.0108255
0.5938	0.000228836	0.0108019
0.5939	0.000228338	0.0107783
0.594	0.000227841	0.0107548
0.5941	0.000227346	0.0107313
0.5942	0.000226851	0.0107079
0.5943	0.000226357	0.0106846
0.5944	0.000225865	0.0106613
0.5945	0.000225373	0.010638
0.5946	0.000224882	0.0106148
0.5947	0.000224393	0.0105917
0.5948	0.000223905	0.0105686
0.5949	0.000223417	0.0105455
0.595	0.000222931	0.0105225
0.5951	0.000222446	0.0104996
0.5952	0.000221961	0.0104767
0.5953	0.000221478	0.0104538
0.5954	0.000220996	0.010431
0.5955	0.000220515	0.0104083
0.5956	0.000220035	0.0103856
0.5957	0.000219556	0.0103629
0.5958	0.000219078	0.0103403
0.5959	0.000218601	0.0103178
0.596	0.000218125	0.0102953
0.5961	0.00021765	0.0102728
0.5962	0.000217176	0.0102504
0.5963	0.000216703	0.010228
0.5964	0.000216231	0.0102057
0.5965	0.00021576	0.0101834
0.5966	0.00021529	0.0101612
0.5967	0.000214822	0.0101391
0.5968	0.000214354	0.0101169
0.5969	0.000213887	0.0100949
0.597	0.000213421	0.0100729
0.5971	0.000212956	0.0100509
0.5972	0.000212493	0.0100289
0.5973	0.00021203	0.0100071
0.5974	0.000211568	0.00998523
0.5975	0.000211107	0.00996345
0.5976	0.000210647	0.00994171
0.5977	0.000210188	0.00992002
0.5978	0.000209731	0.00989837
0.5979	0.000209274	0.00987677
0.598	0.000208818	0.00985522
0.5981	0.000208363	0.00983371
0.5982	0.000207909	0.00981225
0.5983	0.000207456	0.00979084
0.5984	0.000207004	0.00976947
0.5985	0.000206553	0.00974815
0.5986	0.000206103	0.00972688
0.5987	0.000205654	0.00970565
0.5988	0.000205206	0.00968447
0.5989	0.000204759	0.00966334
0.599	0.000204313	0.00964225
0.5991	0.000203867	0.0096212
0.5992	0.000203423	0.00960021
0.5993	0.00020298	0.00957925
0.5994	0.000202538	0.00955835
0.5995	0.000202096	0.00953749
0.5996	0.000201656	0.00951667
0.5997	0.000201217	0.0094959
0.5998	0.000200778	0.00947518
0.5999	0.00020034	0.0094545
0.6	0.000199904	0.00943386
0.6001	0.000199468	0.00941327
0.6002	0.000199033	0.00939272
0.6003	0.0001986	0.00937222
0.6004	0.000198167	0.00935176
0.6005	0.000197735	0.00933135
0.6006	0.000197304	0.00931098
0.6007	0.000196874	0.00929065
0.6008	0.000196445	0.00927037
0.6009	0.000196016	0.00925013
0.601	0.000195589	0.00922994
0.6011	0.000195163	0.00920979
0.6012	0.000194737	0.00918969
0.6013	0.000194313	0.00916963
0.6014	0.000193889	0.00914961
0.6015	0.000193467	0.00912963
0.6016	0.000193045	0.0091097
0.6017	0.000192624	0.00908982
0.6018	0.000192204	0.00906997
0.6019	0.000191785	0.00905017
0.602	0.000191367	0.00903041
0.6021	0.00019095	0.0090107
0.6022	0.000190533	0.00899103
0.6023	0.000190118	0.0089714
0.6024	0.000189703	0.00895181
0.6025	0.00018929	0.00893227
0.6026	0.000188877	0.00891277
0.6027	0.000188465	0.00889331
0.6028	0.000188054	0.00887389
0.6029	0.000187644	0.00885451
0.603	0.000187235	0.00883518
0.6031	0.000186827	0.00881589
0.6032	0.000186419	0.00879663
0.6033	0.000186013	0.00877743
0.6034	0.000185607	0.00875826
0.6035	0.000185202	0.00873914
0.6036	0.000184798	0.00872005
0.6037	0.000184395	0.00870101
0.6038	0.000183993	0.00868201
0.6039	0.000183592	0.00866305
0.604	0.000183192	0.00864414
0.6041	0.000182792	0.00862526
0.6042	0.000182393	0.00860643
0.6043	0.000181996	0.00858763
0.6044	0.000181599	0.00856888
0.6045	0.000181203	0.00855017
0.6046	0.000180807	0.0085315
0.6047	0.000180413	0.00851287
0.6048	0.000180019	0.00849428
0.6049	0.000179627	0.00847573
0.605	0.000179235	0.00845722
0.6051	0.000178844	0.00843875
0.6052	0.000178454	0.00842032
0.6053	0.000178065	0.00840193
0.6054	0.000177676	0.00838358
0.6055	0.000177289	0.00836527
0.6056	0.000176902	0.008347
0.6057	0.000176516	0.00832877
0.6058	0.000176131	0.00831057
0.6059	0.000175747	0.00829242
0.606	0.000175363	0.00827431
0.6061	0.000174981	0.00825624
0.6062	0.000174599	0.00823821
0.6063	0.000174218	0.00822021
0.6064	0.000173838	0.00820226
0.6065	0.000173458	0.00818434
0.6066	0.00017308	0.00816647
0.6067	0.000172702	0.00814863
0.6068	0.000172326	0.00813083
0.6069	0.00017195	0.00811307
0.607	0.000171574	0.00809535
0.6071	0.0001712	0.00807767
0.6072	0.000170827	0.00806003
0.6073	0.000170454	0.00804242
0.6074	0.000170082	0.00802486
0.6075	0.000169711	0.00800733
0.6076	0.000169341	0.00798984
0.6077	0.000168971	0.00797238
0.6078	0.000168602	0.00795497
0.6079	0.000168234	0.00793759
0.608	0.000167867	0.00792025
0.6081	0.000167501	0.00790295
0.6082	0.000167135	0.00788568
0.6083	0.000166771	0.00786846
0.6084	0.000166407	0.00785127
0.6085	0.000166043	0.00783411
0.6086	0.000165681	0.007817
0.6087	0.000165319	0.00779992
0.6088	0.000164959	0.00778288
0.6089	0.000164599	0.00776588
0.609	0.000164239	0.00774892
0.6091	0.000163881	0.00773199
0.6092	0.000163523	0.0077151
0.6093	0.000163166	0.00769824
0.6094	0.00016281	0.00768142
0.6095	0.000162455	0.00766464
0.6096	0.0001621	0.0076479
0.6097	0.000161747	0.00763119
0.6098	0.000161394	0.00761452
0.6099	0.000161041	0.00759789
0.61	0.00016069	0.00758129
0.6101	0.000160339	0.00756473
0.6102	0.000159989	0.0075482
0.6103	0.00015964	0.0075317
0.6104	0.000159291	0.00751525
0.6105	0.000158944	0.00749883
0.6106	0.000158597	0.00748244
0.6107	0.000158251	0.00746609
0.6108	0.000157905	0.00744978
0.6109	0.00015756	0.0074335
0.611	0.000157216	0.00741726
0.6111	0.000156873	0.00740105
0.6112	0.000156531	0.00738488
0.6113	0.000156189	0.00736875
0.6114	0.000155848	0.00735265
0.6115	0.000155508	0.00733658
0.6116	0.000155168	0.00732055
0.6117	0.00015483	0.00730456
0.6118	0.000154492	0.0072886
0.6119	0.000154154	0.00727267
0.612	0.000153818	0.00725678
0.6121	0.000153482	0.00724093
0.6122	0.000153147	0.0072251
0.6123	0.000152813	0.00720932
0.6124	0.000152479	0.00719357
0.6125	0.000152146	0.00717785
0.6126	0.000151814	0.00716217
0.6127	0.000151483	0.00714651
0.6128	0.000151152	0.0071309
0.6129	0.000150822	0.00711531
0.613	0.000150492	0.00709976
0.6131	0.000150164	0.00708425
0.6132	0.000149836	0.00706877
0.6133	0.000149509	0.00705332
0.6134	0.000149182	0.00703791
0.6135	0.000148857	0.00702253
0.6136	0.000148532	0.00700718
0.6137	0.000148207	0.00699187
0.6138	0.000147884	0.00697659
0.6139	0.000147561	0.00696134
0.614	0.000147239	0.00694613
0.6141	0.000146917	0.00693095
0.6142	0.000146596	0.0069158
0.6143	0.000146276	0.00690069
0.6144	0.000145957	0.00688561
0.6145	0.000145638	0.00687056
0.6146	0.00014532	0.00685555
0.6147	0.000145003	0.00684057
0.6148	0.000144686	0.00682562
0.6149	0.00014437	0.00681071
0.615	0.000144055	0.00679582
0.6151	0.00014374	0.00678097
0.6152	0.000143426	0.00676615
0.6153	0.000143113	0.00675136
0.6154	0.000142801	0.00673661
0.6155	0.000142489	0.00672188
0.6156	0.000142178	0.00670719
0.6157	0.000141867	0.00669253
0.6158	0.000141557	0.00667791
0.6159	0.000141248	0.00666331
0.616	0.00014094	0.00664875
0.6161	0.000140632	0.00663422
0.6162	0.000140325	0.00661972
0.6163	0.000140018	0.00660525
0.6164	0.000139712	0.00659081
0.6165	0.000139407	0.00657641
0.6166	0.000139103	0.00656204
0.6167	0.000138799	0.00654769
0.6168	0.000138496	0.00653338
0.6169	0.000138193	0.00651911
0.617	0.000137892	0.00650486
0.6171	0.00013759	0.00649064
0.6172	0.00013729	0.00647646
0.6173	0.00013699	0.0064623
0.6174	0.000136691	0.00644818
0.6175	0.000136392	0.00643409
0.6176	0.000136094	0.00642003
0.6177	0.000135797	0.00640599
0.6178	0.000135501	0.00639199
0.6179	0.000135205	0.00637802
0.618	0.000134909	0.00636408
0.6181	0.000134615	0.00635016
0.6182	0.000134321	0.00633628
0.6183	0.000134027	0.00632243
0.6184	0.000133734	0.00630861
0.6185	0.000133442	0.00629482
0.6186	0.000133151	0.00628107
0.6187	0.00013286	0.00626734
0.6188	0.00013257	0.00625364
0.6189	0.00013228	0.00623997
0.619	0.000131991	0.00622633
0.6191	0.000131703	0.00621272
0.6192	0.000131415	0.00619914
0.6193	0.000131128	0.00618559
0.6194	0.000130842	0.00617207
0.6195	0.000130556	0.00615858
0.6196	0.000130271	0.00614512
0.6197	0.000129986	0.00613169
0.6198	0.000129702	0.00611829
0.6199	0.000129419	0.00610491
0.62	0.000129136	0.00609157
0.6201	0.000128854	0.00607826
0.6202	0.000128573	0.00606497
0.6203	0.000128292	0.00605171
0.6204	0.000128011	0.00603848
0.6205	0.000127732	0.00602528
0.6206	0.000127453	0.00601211
0.6207	0.000127174	0.00599897
0.6208	0.000126896	0.00598585
0.6209	0.000126619	0.00597277
0.621	0.000126343	0.00595971
0.6211	0.000126067	0.00594668
0.6212	0.000125791	0.00593368
0.6213	0.000125516	0.00592071
0.6214	0.000125242	0.00590777
0.6215	0.000124969	0.00589485
0.6216	0.000124696	0.00588197
0.6217	0.000124423	0.00586911
0.6218	0.000124151	0.00585628
0.6219	0.00012388	0.00584348
0.622	0.000123609	0.00583071
0.6221	0.000123339	0.00581796
0.6222	0.00012307	0.00580524
0.6223	0.000122801	0.00579255
0.6224	0.000122533	0.00577989
0.6225	0.000122265	0.00576726
0.6226	0.000121998	0.00575465
0.6227	0.000121731	0.00574207
0.6228	0.000121465	0.00572952
0.6229	0.0001212	0.00571699
0.623	0.000120935	0.00570449
0.6231	0.000120671	0.00569202
0.6232	0.000120407	0.00567958
0.6233	0.000120144	0.00566716
0.6234	0.000119882	0.00565477
0.6235	0.00011962	0.00564241
0.6236	0.000119358	0.00563007
0.6237	0.000119098	0.00561776
0.6238	0.000118837	0.00560548
0.6239	0.000118578	0.00559323
0.624	0.000118319	0.005581
0.6241	0.00011806	0.0055688
0.6242	0.000117802	0.00555663
0.6243	0.000117545	0.00554448
0.6244	0.000117288	0.00553236
0.6245	0.000117032	0.00552027
0.6246	0.000116776	0.0055082
0.6247	0.000116521	0.00549616
0.6248	0.000116266	0.00548414
0.6249	0.000116012	0.00547215
0.625	0.000115759	0.00546019
0.6251	0.000115506	0.00544826
0.6252	0.000115254	0.00543634
0.6253	0.000115002	0.00542446
0.6254	0.00011475	0.0054126
0.6255	0.0001145	0.00540076
0.6256	0.000114249	0.00538896
0.6257	0.000114	0.00537717
0.6258	0.000113751	0.00536542
0.6259	0.000113502	0.00535369
0.626	0.000113254	0.00534198
0.6261	0.000113007	0.0053303
0.6262	0.00011276	0.00531865
0.6263	0.000112513	0.00530702
0.6264	0.000112267	0.00529542
0.6265	0.000112022	0.00528384
0.6266	0.000111777	0.00527229
0.6267	0.000111533	0.00526076
0.6268	0.000111289	0.00524926
0.6269	0.000111046	0.00523778
0.627	0.000110803	0.00522633
0.6271	0.000110561	0.00521491
0.6272	0.00011032	0.00520351
0.6273	0.000110079	0.00519213
0.6274	0.000109838	0.00518078
0.6275	0.000109598	0.00516946
0.6276	0.000109359	0.00515816
0.6277	0.00010912	0.00514688
0.6278	0.000108881	0.00513562
0.6279	0.000108643	0.00512439
0.628	0.000108406	0.00511319
0.6281	0.000108169	0.00510201
0.6282	0.000107933	0.00509085
0.6283	0.000107697	0.00507972
0.6284	0.000107461	0.00506861
0.6285	0.000107226	0.00505753
0.6286	0.000106992	0.00504647
0.6287	0.000106758	0.00503544
0.6288	0.000106525	0.00502443
0.6289	0.000106292	0.00501345
0.629	0.00010606	0.00500248
0.6291	0.000105828	0.00499155
0.6292	0.000105597	0.00498063
0.6293	0.000105366	0.00496975
0.6294	0.000105136	0.00495888
0.6295	0.000104906	0.00494804
0.6296	0.000104677	0.00493722
0.6297	0.000104448	0.00492643
0.6298	0.00010422	0.00491566
0.6299	0.000103992	0.00490491
0.63	0.000103765	0.00489419
0.6301	0.000103538	0.00488349
0.6302	0.000103312	0.00487281
0.6303	0.000103086	0.00486215
0.6304	0.000102861	0.00485152
0.6305	0.000102636	0.00484091
0.6306	0.000102412	0.00483033
0.6307	0.000102188	0.00481977
0.6308	0.000101964	0.00480923
0.6309	0.000101742	0.00479871
0.631	0.000101519	0.00478822
0.6311	0.000101297	0.00477775
0.6312	0.000101076	0.0047673
0.6313	0.000100855	0.00475688
0.6314	0.000100635	0.00474648
0.6315	0.000100415	0.0047361
0.6316	0.000100195	0.00472574
0.6317	9.99762e-05	0.00471541
0.6318	9.97577e-05	0.0047051
0.6319	9.95397e-05	0.00469481
0.632	9.93222e-05	0.00468455
0.6321	9.91051e-05	0.00467431
0.6322	9.88886e-05	0.00466409
0.6323	9.86724e-05	0.00465389
0.6324	9.84568e-05	0.00464372
0.6325	9.82417e-05	0.00463357
0.6326	9.80269e-05	0.00462344
0.6327	9.78126e-05	0.00461332
0.6328	9.75988e-05	0.00460324
0.6329	9.73855e-05	0.00459317
0.633	9.71727e-05	0.00458313
0.6331	9.69603e-05	0.0045731
0.6332	9.67483e-05	0.0045631
0.6333	9.65369e-05	0.00455313
0.6334	9.63259e-05	0.00454317
0.6335	9.61153e-05	0.00453323
0.6336	9.59052e-05	0.00452332
0.6337	9.56956e-05	0.00451343
0.6338	9.54865e-05	0.00450356
0.6339	9.52778e-05	0.00449372
0.634	9.50695e-05	0.00448389
0.6341	9.48617e-05	0.00447409
0.6342	9.46544e-05	0.0044643
0.6343	9.44475e-05	0.00445454
0.6344	9.42411e-05	0.0044448
0.6345	9.40352e-05	0.00443508
0.6346	9.38297e-05	0.00442539
0.6347	9.36246e-05	0.00441571
0.6348	9.342e-05	0.00440606
0.6349	9.32158e-05	0.00439642
0.635	9.30121e-05	0.00438681
0.6351	9.28088e-05	0.00437722
0.6352	9.26059e-05	0.00436765
0.6353	9.24035e-05	0.0043581
0.6354	9.22015e-05	0.00434857
0.6355	9.19999e-05	0.00433906
0.6356	9.17988e-05	0.00432957
0.6357	9.15982e-05	0.0043201
0.6358	9.1398e-05	0.00431065
0.6359	9.11982e-05	0.00430123
0.636	9.09988e-05	0.00429182
0.6361	9.07999e-05	0.00428244
0.6362	9.06015e-05	0.00427307
0.6363	9.04034e-05	0.00426373
0.6364	9.02058e-05	0.00425441
0.6365	9.00087e-05	0.0042451
0.6366	8.98119e-05	0.00423582
0.6367	8.96156e-05	0.00422656
0.6368	8.94198e-05	0.00421732
0.6369	8.92243e-05	0.0042081
0.637	8.90293e-05	0.0041989
0.6371	8.88347e-05	0.00418972
0.6372	8.86406e-05	0.00418056
0.6373	8.84468e-05	0.00417142
0.6374	8.82535e-05	0.00416229
0.6375	8.80607e-05	0.00415319
0.6376	8.78682e-05	0.00414411
0.6377	8.76761e-05	0.00413505
0.6378	8.74844e-05	0.00412601
0.6379	8.72932e-05	0.00411699
0.638	8.71023e-05	0.00410798
0.6381	8.69119e-05	0.004099
0.6382	8.67219e-05	0.00409003
0.6383	8.65324e-05	0.00408109
0.6384	8.63432e-05	0.00407217
0.6385	8.61545e-05	0.00406326
0.6386	8.59662e-05	0.00405438
0.6387	8.57782e-05	0.00404551
0.6388	8.55907e-05	0.00403666
0.6389	8.54037e-05	0.00402784
0.639	8.5217e-05	0.00401903
0.6391	8.50307e-05	0.00401024
0.6392	8.48449e-05	0.00400147
0.6393	8.46594e-05	0.00399272
0.6394	8.44744e-05	0.00398399
0.6395	8.42897e-05	0.00397528
0.6396	8.41055e-05	0.00396659
0.6397	8.39217e-05	0.00395792
0.6398	8.37383e-05	0.00394926
0.6399	8.35552e-05	0.00394063
0.64	8.33726e-05	0.00393201
0.6401	8.31904e-05	0.00392342
0.6402	8.30085e-05	0.00391484
0.6403	8.2827e-05	0.00390627
0.6404	8.26459e-05	0.00389773
0.6405	8.24653e-05	0.00388921
0.6406	8.2285e-05	0.0038807
0.6407	8.21051e-05	0.00387221
0.6408	8.19256e-05	0.00386375
0.6409	8.17465e-05	0.0038553
0.641	8.15678e-05	0.00384687
0.6411	8.13895e-05	0.00383845
0.6412	8.12116e-05	0.00383006
0.6413	8.10341e-05	0.00382169
0.6414	8.0857e-05	0.00381333
0.6415	8.06802e-05	0.00380499
0.6416	8.05039e-05	0.00379667
0.6417	8.03279e-05	0.00378837
0.6418	8.01523e-05	0.00378008
0.6419	7.99771e-05	0.00377182
0.642	7.98023e-05	0.00376357
0.6421	7.96279e-05	0.00375534
0.6422	7.94538e-05	0.00374713
0.6423	7.92802e-05	0.00373894
0.6424	7.91069e-05	0.00373076
0.6425	7.8934e-05	0.00372261
0.6426	7.87614e-05	0.00371447
0.6427	7.85892e-05	0.00370634
0.6428	7.84174e-05	0.00369824
0.6429	7.8246e-05	0.00369015
0.643	7.80749e-05	0.00368208
0.6431	7.79042e-05	0.00367403
0.6432	7.77339e-05	0.00366599
0.6433	7.7564e-05	0.00365798
0.6434	7.73944e-05	0.00364998
0.6435	7.72253e-05	0.00364199
0.6436	7.70564e-05	0.00363403
0.6437	7.6888e-05	0.00362608
0.6438	7.67199e-05	0.00361815
0.6439	7.65522e-05	0.00361024
0.644	7.63849e-05	0.00360235
0.6441	7.62179e-05	0.00359447
0.6442	7.60513e-05	0.00358661
0.6443	7.58851e-05	0.00357877
0.6444	7.57192e-05	0.00357094
0.6445	7.55537e-05	0.00356313
0.6446	7.53885e-05	0.00355534
0.6447	7.52238e-05	0.00354757
0.6448	7.50593e-05	0.00353981
0.6449	7.48953e-05	0.00353207
0.645	7.47316e-05	0.00352435
0.6451	7.45682e-05	0.00351665
0.6452	7.44052e-05	0.00350895
0.6453	7.42425e-05	0.00350128
0.6454	7.40802e-05	0.00349362
0.6455	7.39182e-05	0.00348598
0.6456	7.37566e-05	0.00347836
0.6457	7.35954e-05	0.00347075
0.6458	7.34345e-05	0.00346316
0.6459	7.32739e-05	0.00345559
0.646	7.31138e-05	0.00344803
0.6461	7.29539e-05	0.00344049
0.6462	7.27944e-05	0.00343297
0.6463	7.26353e-05	0.00342546
0.6464	7.24765e-05	0.00341797
0.6465	7.23181e-05	0.00341049
0.6466	7.216e-05	0.00340304
0.6467	7.20023e-05	0.0033956
0.6468	7.18449e-05	0.00338817
0.6469	7.16879e-05	0.00338076
0.647	7.15312e-05	0.00337337
0.6471	7.13748e-05	0.00336599
0.6472	7.12188e-05	0.00335863
0.6473	7.10631e-05	0.00335129
0.6474	7.09078e-05	0.00334396
0.6475	7.07528e-05	0.00333665
0.6476	7.05981e-05	0.00332936
0.6477	7.04438e-05	0.00332208
0.6478	7.02898e-05	0.00331481
0.6479	7.01361e-05	0.00330756
0.648	6.99827e-05	0.00330033
0.6481	6.98297e-05	0.00329311
0.6482	6.96771e-05	0.00328591
0.6483	6.95247e-05	0.00327872
0.6484	6.93728e-05	0.00327155
0.6485	6.92211e-05	0.0032644
0.6486	6.90698e-05	0.00325726
0.6487	6.89188e-05	0.00325013
0.6488	6.87681e-05	0.00324303
0.6489	6.86178e-05	0.00323593
0.649	6.84678e-05	0.00322886
0.6491	6.83181e-05	0.0032218
0.6492	6.81688e-05	0.00321475
0.6493	6.80198e-05	0.00320772
0.6494	6.78711e-05	0.00320071
0.6495	6.77227e-05	0.00319371
0.6496	6.75747e-05	0.00318673
0.6497	6.7427e-05	0.00317976
0.6498	6.72796e-05	0.00317281
0.6499	6.71326e-05	0.00316587
0.65	6.69858e-05	0.00315895
0.6501	6.68394e-05	0.00315204
0.6502	6.66932e-05	0.00314515
0.6503	6.65474e-05	0.00313827
0.6504	6.64019e-05	0.00313141
0.6505	6.62567e-05	0.00312456
0.6506	6.61119e-05	0.00311772
0.6507	6.59673e-05	0.00311091
0.6508	6.58231e-05	0.0031041
0.6509	6.56792e-05	0.00309731
0.651	6.55356e-05	0.00309054
0.6511	6.53924e-05	0.00308378
0.6512	6.52494e-05	0.00307704
0.6513	6.51068e-05	0.00307031
0.6514	6.49644e-05	0.0030636
0.6515	6.48224e-05	0.0030569
0.6516	6.46807e-05	0.00305021
0.6517	6.45393e-05	0.00304354
0.6518	6.43983e-05	0.00303689
0.6519	6.42575e-05	0.00303025
0.652	6.4117e-05	0.00302362
0.6521	6.39769e-05	0.00301701
0.6522	6.3837e-05	0.00301041
0.6523	6.36975e-05	0.00300383
0.6524	6.35583e-05	0.00299726
0.6525	6.34194e-05	0.00299071
0.6526	6.32807e-05	0.00298417
0.6527	6.31423e-05	0.00297765
0.6528	6.30043e-05	0.00297113
0.6529	6.28665e-05	0.00296463
0.653	6.27291e-05	0.00295815
0.6531	6.25919e-05	0.00295168
0.6532	6.24551e-05	0.00294523
0.6533	6.23185e-05	0.00293878
0.6534	6.21823e-05	0.00293236
0.6535	6.20464e-05	0.00292594
0.6536	6.19107e-05	0.00291955
0.6537	6.17754e-05	0.00291316
0.6538	6.16403e-05	0.00290679
0.6539	6.15056e-05	0.00290043
0.654	6.13711e-05	0.00289409
0.6541	6.1237e-05	0.00288776
0.6542	6.11031e-05	0.00288145
0.6543	6.09695e-05	0.00287515
0.6544	6.08363e-05	0.00286886
0.6545	6.07033e-05	0.00286259
0.6546	6.05706e-05	0.00285633
0.6547	6.04382e-05	0.00285009
0.6548	6.03061e-05	0.00284385
0.6549	6.01743e-05	0.00283764
0.655	6.00428e-05	0.00283143
0.6551	5.99115e-05	0.00282524
0.6552	5.97805e-05	0.00281906
0.6553	5.96498e-05	0.0028129
0.6554	5.95193e-05	0.00280674
0.6555	5.93892e-05	0.00280061
0.6556	5.92594e-05	0.00279448
0.6557	5.91298e-05	0.00278837
0.6558	5.90005e-05	0.00278227
0.6559	5.88715e-05	0.00277619
0.656	5.87428e-05	0.00277012
0.6561	5.86144e-05	0.00276406
0.6562	5.84863e-05	0.00275801
0.6563	5.83584e-05	0.00275198
0.6564	5.82308e-05	0.00274596
0.6565	5.81036e-05	0.00273996
0.6566	5.79765e-05	0.00273397
0.6567	5.78498e-05	0.00272799
0.6568	5.77233e-05	0.00272202
0.6569	5.75972e-05	0.00271607
0.657	5.74713e-05	0.00271013
0.6571	5.73456e-05	0.00270421
0.6572	5.72203e-05	0.0026983
0.6573	5.70952e-05	0.0026924
0.6574	5.69704e-05	0.00268651
0.6575	5.68459e-05	0.00268064
0.6576	5.67216e-05	0.00267478
0.6577	5.65976e-05	0.00266893
0.6578	5.64739e-05	0.00266309
0.6579	5.63504e-05	0.00265726
0.658	5.62272e-05	0.00265145
0.6581	5.61042e-05	0.00264565
0.6582	5.59816e-05	0.00263987
0.6583	5.58592e-05	0.00263409
0.6584	5.57371e-05	0.00262833
0.6585	5.56152e-05	0.00262259
0.6586	5.54936e-05	0.00261685
0.6587	5.53723e-05	0.00261113
0.6588	5.52513e-05	0.00260542
0.6589	5.51305e-05	0.00259972
0.659	5.501e-05	0.00259404
0.6591	5.48897e-05	0.00258836
0.6592	5.47697e-05	0.0025827
0.6593	5.465e-05	0.00257706
0.6594	5.45305e-05	0.00257142
0.6595	5.44113e-05	0.0025658
0.6596	5.42924e-05	0.00256019
0.6597	5.41737e-05	0.00255459
0.6598	5.40553e-05	0.00254901
0.6599	5.39372e-05	0.00254343
0.66	5.38193e-05	0.00253787
0.6601	5.37016e-05	0.00253233
0.6602	5.35842e-05	0.00252679
0.6603	5.3467e-05	0.00252126
0.6604	5.33501e-05	0.00251575
0.6605	5.32335e-05	0.00251024
0.6606	5.31171e-05	0.00250475
0.6607	5.3001e-05	0.00249928
0.6608	5.28851e-05	0.00249381
0.6609	5.27695e-05	0.00248836
0.661	5.26541e-05	0.00248291
0.6611	5.2539e-05	0.00247748
0.6612	5.24241e-05	0.00247207
0.6613	5.23095e-05	0.00246666
0.6614	5.21952e-05	0.00246127
0.6615	5.20811e-05	0.00245589
0.6616	5.19672e-05	0.00245052
0.6617	5.18536e-05	0.00244516
0.6618	5.17403e-05	0.00243981
0.6619	5.16272e-05	0.00243448
0.662	5.15143e-05	0.00242915
0.6621	5.14017e-05	0.00242384
0.6622	5.12894e-05	0.00241854
0.6623	5.11773e-05	0.00241326
0.6624	5.10654e-05	0.00240798
0.6625	5.09538e-05	0.00240272
0.6626	5.08424e-05	0.00239746
0.6627	5.07312e-05	0.00239222
0.6628	5.06203e-05	0.00238699
0.6629	5.05096e-05	0.00238177
0.663	5.03992e-05	0.00237656
0.6631	5.0289e-05	0.00237136
0.6632	5.01791e-05	0.00236617
0.6633	5.00694e-05	0.002361
0.6634	4.99599e-05	0.00235583
0.6635	4.98507e-05	0.00235068
0.6636	4.97417e-05	0.00234554
0.6637	4.9633e-05	0.00234041
0.6638	4.95245e-05	0.0023353
0.6639	4.94162e-05	0.00233019
0.664	4.93082e-05	0.00232509
0.6641	4.92004e-05	0.00232001
0.6642	4.90928e-05	0.00231494
0.6643	4.89855e-05	0.00230988
0.6644	4.88784e-05	0.00230483
0.6645	4.87716e-05	0.00229979
0.6646	4.8665e-05	0.00229476
0.6647	4.85586e-05	0.00228974
0.6648	4.84525e-05	0.00228474
0.6649	4.83466e-05	0.00227974
0.665	4.82409e-05	0.00227476
0.6651	4.81355e-05	0.00226978
0.6652	4.80302e-05	0.00226482
0.6653	4.79252e-05	0.00225987
0.6654	4.78204e-05	0.00225492
0.6655	4.77159e-05	0.00224999
0.6656	4.76115e-05	0.00224507
0.6657	4.75074e-05	0.00224016
0.6658	4.74036e-05	0.00223526
0.6659	4.72999e-05	0.00223037
0.666	4.71965e-05	0.0022255
0.6661	4.70933e-05	0.00222063
0.6662	4.69904e-05	0.00221577
0.6663	4.68877e-05	0.00221093
0.6664	4.67852e-05	0.00220609
0.6665	4.66829e-05	0.00220127
0.6666	4.65809e-05	0.00219646
0.6667	4.6479e-05	0.00219165
0.6668	4.63774e-05	0.00218686
0.6669	4.62761e-05	0.00218208
0.667	4.61749e-05	0.00217731
0.6671	4.6074e-05	0.00217255
0.6672	4.59733e-05	0.0021678
0.6673	4.58728e-05	0.00216306
0.6674	4.57726e-05	0.00215833
0.6675	4.56725e-05	0.00215361
0.6676	4.55727e-05	0.00214891
0.6677	4.5473e-05	0.00214421
0.6678	4.53736e-05	0.00213952
0.6679	4.52744e-05	0.00213484
0.668	4.51754e-05	0.00213017
0.6681	4.50766e-05	0.00212551
0.6682	4.49781e-05	0.00212086
0.6683	4.48797e-05	0.00211622
0.6684	4.47816e-05	0.00211159
0.6685	4.46837e-05	0.00210698
0.6686	4.4586e-05	0.00210237
0.6687	4.44886e-05	0.00209777
0.6688	4.43913e-05	0.00209318
0.6689	4.42943e-05	0.00208861
0.669	4.41974e-05	0.00208404
0.6691	4.41008e-05	0.00207948
0.6692	4.40044e-05	0.00207494
0.6693	4.39082e-05	0.0020704
0.6694	4.38123e-05	0.00206587
0.6695	4.37165e-05	0.00206136
0.6696	4.3621e-05	0.00205685
0.6697	4.35256e-05	0.00205235
0.6698	4.34305e-05	0.00204787
0.6699	4.33356e-05	0.00204339
0.67	4.32409e-05	0.00203892
0.6701	4.31463e-05	0.00203447
0.6702	4.3052e-05	0.00203002
0.6703	4.29578e-05	0.00202558
0.6704	4.28639e-05	0.00202115
0.6705	4.27702e-05	0.00201673
0.6706	4.26767e-05	0.00201232
0.6707	4.25834e-05	0.00200792
0.6708	4.24903e-05	0.00200352
0.6709	4.23974e-05	0.00199914
0.671	4.23047e-05	0.00199477
0.6711	4.22122e-05	0.00199041
0.6712	4.21199e-05	0.00198606
0.6713	4.20279e-05	0.00198171
0.6714	4.1936e-05	0.00197738
0.6715	4.18443e-05	0.00197306
0.6716	4.17529e-05	0.00196874
0.6717	4.16616e-05	0.00196444
0.6718	4.15705e-05	0.00196014
0.6719	4.14797e-05	0.00195586
0.672	4.1389e-05	0.00195158
0.6721	4.12986e-05	0.00194732
0.6722	4.12083e-05	0.00194306
0.6723	4.11182e-05	0.00193881
0.6724	4.10284e-05	0.00193457
0.6725	4.09387e-05	0.00193034
0.6726	4.08492e-05	0.00192612
0.6727	4.07599e-05	0.00192191
0.6728	4.06708e-05	0.00191771
0.6729	4.05818e-05	0.00191351
0.673	4.04931e-05	0.00190933
0.6731	4.04046e-05	0.00190515
0.6732	4.03162e-05	0.00190099
0.6733	4.02281e-05	0.00189683
0.6734	4.01402e-05	0.00189268
0.6735	4.00524e-05	0.00188854
0.6736	3.99648e-05	0.00188441
0.6737	3.98775e-05	0.00188029
0.6738	3.97903e-05	0.00187618
0.6739	3.97033e-05	0.00187208
0.674	3.96165e-05	0.00186799
0.6741	3.95299e-05	0.0018639
0.6742	3.94435e-05	0.00185983
0.6743	3.93573e-05	0.00185576
0.6744	3.92713e-05	0.0018517
0.6745	3.91855e-05	0.00184765
0.6746	3.90998e-05	0.00184362
0.6747	3.90144e-05	0.00183959
0.6748	3.89291e-05	0.00183556
0.6749	3.8844e-05	0.00183155
0.675	3.87592e-05	0.00182755
0.6751	3.86744e-05	0.00182355
0.6752	3.85898e-05	0.00181957
0.6753	3.85055e-05	0.00181559
0.6754	3.84213e-05	0.00181161
0.6755	3.83373e-05	0.00180765
0.6756	3.82535e-05	0.0018037
0.6757	3.81698e-05	0.00179975
0.6758	3.80864e-05	0.00179582
0.6759	3.80031e-05	0.00179189
0.676	3.792e-05	0.00178797
0.6761	3.78371e-05	0.00178406
0.6762	3.77544e-05	0.00178016
0.6763	3.76719e-05	0.00177627
0.6764	3.75896e-05	0.00177239
0.6765	3.75074e-05	0.00176851
0.6766	3.74254e-05	0.00176464
0.6767	3.73436e-05	0.00176079
0.6768	3.7262e-05	0.00175694
0.6769	3.71805e-05	0.0017531
0.677	3.70993e-05	0.00174926
0.6771	3.70182e-05	0.00174544
0.6772	3.69373e-05	0.00174162
0.6773	3.68566e-05	0.00173782
0.6774	3.6776e-05	0.00173402
0.6775	3.66957e-05	0.00173023
0.6776	3.66154e-05	0.00172645
0.6777	3.65354e-05	0.00172267
0.6778	3.64555e-05	0.0017189
0.6779	3.63758e-05	0.00171514
0.678	3.62963e-05	0.00171139
0.6781	3.62169e-05	0.00170765
0.6782	3.61377e-05	0.00170392
0.6783	3.60587e-05	0.00170019
0.6784	3.59799e-05	0.00169647
0.6785	3.59012e-05	0.00169276
0.6786	3.58228e-05	0.00168906
0.6787	3.57445e-05	0.00168537
0.6788	3.56663e-05	0.00168168
0.6789	3.55884e-05	0.001678
0.679	3.55106e-05	0.00167434
0.6791	3.5433e-05	0.00167068
0.6792	3.53555e-05	0.00166702
0.6793	3.52782e-05	0.00166338
0.6794	3.52011e-05	0.00165974
0.6795	3.51242e-05	0.00165611
0.6796	3.50474e-05	0.00165249
0.6797	3.49709e-05	0.00164888
0.6798	3.48944e-05	0.00164528
0.6799	3.48182e-05	0.00164168
0.68	3.47421e-05	0.00163809
0.6801	3.46661e-05	0.00163451
0.6802	3.45903e-05	0.00163094
0.6803	3.45147e-05	0.00162737
0.6804	3.44392e-05	0.00162381
0.6805	3.43639e-05	0.00162026
0.6806	3.42888e-05	0.00161672
0.6807	3.42138e-05	0.00161318
0.6808	3.41391e-05	0.00160965
0.6809	3.40644e-05	0.00160613
0.681	3.399e-05	0.00160262
0.6811	3.39157e-05	0.00159912
0.6812	3.38415e-05	0.00159562
0.6813	3.37675e-05	0.00159213
0.6814	3.36937e-05	0.00158865
0.6815	3.36201e-05	0.00158518
0.6816	3.35466e-05	0.00158171
0.6817	3.34733e-05	0.00157825
0.6818	3.34001e-05	0.0015748
0.6819	3.33271e-05	0.00157136
0.682	3.32543e-05	0.00156793
0.6821	3.31816e-05	0.0015645
0.6822	3.31091e-05	0.00156108
0.6823	3.30368e-05	0.00155767
0.6824	3.29646e-05	0.00155426
0.6825	3.28925e-05	0.00155087
0.6826	3.28206e-05	0.00154748
0.6827	3.27489e-05	0.00154409
0.6828	3.26773e-05	0.00154071
0.6829	3.26058e-05	0.00153735
0.683	3.25345e-05	0.00153398
0.6831	3.24634e-05	0.00153063
0.6832	3.23924e-05	0.00152728
0.6833	3.23216e-05	0.00152394
0.6834	3.2251e-05	0.00152061
0.6835	3.21805e-05	0.00151728
0.6836	3.21101e-05	0.00151397
0.6837	3.20399e-05	0.00151066
0.6838	3.19699e-05	0.00150735
0.6839	3.19e-05	0.00150406
0.684	3.18303e-05	0.00150077
0.6841	3.17607e-05	0.00149749
0.6842	3.16913e-05	0.00149421
0.6843	3.1622e-05	0.00149095
0.6844	3.15529e-05	0.00148769
0.6845	3.1484e-05	0.00148444
0.6846	3.14152e-05	0.00148119
0.6847	3.13465e-05	0.00147796
0.6848	3.1278e-05	0.00147472
0.6849	3.12097e-05	0.0014715
0.685	3.11415e-05	0.00146829
0.6851	3.10734e-05	0.00146508
0.6852	3.10055e-05	0.00146187
0.6853	3.09377e-05	0.00145868
0.6854	3.087e-05	0.00145549
0.6855	3.08025e-05	0.0014523
0.6856	3.07352e-05	0.00144913
0.6857	3.0668e-05	0.00144596
0.6858	3.0601e-05	0.00144279
0.6859	3.05341e-05	0.00143964
0.686	3.04673e-05	0.00143649
0.6861	3.04007e-05	0.00143335
0.6862	3.03343e-05	0.00143022
0.6863	3.0268e-05	0.00142709
0.6864	3.02018e-05	0.00142397
0.6865	3.01358e-05	0.00142086
0.6866	3.00699e-05	0.00141775
0.6867	3.00042e-05	0.00141465
0.6868	2.99387e-05	0.00141156
0.6869	2.98732e-05	0.00140847
0.687	2.9808e-05	0.0014054
0.6871	2.97428e-05	0.00140232
0.6872	2.96778e-05	0.00139926
0.6873	2.9613e-05	0.0013962
0.6874	2.95483e-05	0.00139315
0.6875	2.94837e-05	0.0013901
0.6876	2.94193e-05	0.00138707
0.6877	2.93549e-05	0.00138403
0.6878	2.92907e-05	0.00138101
0.6879	2.92267e-05	0.00137799
0.688	2.91628e-05	0.00137497
0.6881	2.90991e-05	0.00137197
0.6882	2.90354e-05	0.00136897
0.6883	2.8972e-05	0.00136597
0.6884	2.89086e-05	0.00136298
0.6885	2.88454e-05	0.00136
0.6886	2.87824e-05	0.00135703
0.6887	2.87195e-05	0.00135406
0.6888	2.86567e-05	0.0013511
0.6889	2.85941e-05	0.00134815
0.689	2.85316e-05	0.0013452
0.6891	2.84692e-05	0.00134226
0.6892	2.8407e-05	0.00133933
0.6893	2.83449e-05	0.0013364
0.6894	2.8283e-05	0.00133348
0.6895	2.82212e-05	0.00133056
0.6896	2.81595e-05	0.00132766
0.6897	2.8098e-05	0.00132475
0.6898	2.80366e-05	0.00132186
0.6899	2.79753e-05	0.00131897
0.69	2.79142e-05	0.00131609
0.6901	2.78532e-05	0.00131321
0.6902	2.77923e-05	0.00131034
0.6903	2.77315e-05	0.00130747
0.6904	2.76709e-05	0.00130462
0.6905	2.76104e-05	0.00130176
0.6906	2.755e-05	0.00129892
0.6907	2.74898e-05	0.00129607
0.6908	2.74297e-05	0.00129324
0.6909	2.73698e-05	0.00129041
0.691	2.73099e-05	0.00128759
0.6911	2.72502e-05	0.00128478
0.6912	2.71907e-05	0.00128197
0.6913	2.71312e-05	0.00127916
0.6914	2.70719e-05	0.00127637
0.6915	2.70128e-05	0.00127358
0.6916	2.69537e-05	0.00127079
0.6917	2.68948e-05	0.00126802
0.6918	2.68361e-05	0.00126524
0.6919	2.67774e-05	0.00126248
0.692	2.67189e-05	0.00125972
0.6921	2.66605e-05	0.00125697
0.6922	2.66023e-05	0.00125422
0.6923	2.65442e-05	0.00125148
0.6924	2.64862e-05	0.00124874
0.6925	2.64283e-05	0.00124602
0.6926	2.63705e-05	0.00124329
0.6927	2.63129e-05	0.00124057
0.6928	2.62553e-05	0.00123786
0.6929	2.61979e-05	0.00123515
0.693	2.61407e-05	0.00123245
0.6931	2.60835e-05	0.00122976
0.6932	2.60265e-05	0.00122707
0.6933	2.59696e-05	0.00122438
0.6934	2.59128e-05	0.00122171
0.6935	2.58562e-05	0.00121904
0.6936	2.57997e-05	0.00121637
0.6937	2.57433e-05	0.00121371
0.6938	2.5687e-05	0.00121106
0.6939	2.56309e-05	0.00120841
0.694	2.55749e-05	0.00120577
0.6941	2.5519e-05	0.00120313
0.6942	2.54632e-05	0.0012005
0.6943	2.54076e-05	0.00119788
0.6944	2.53521e-05	0.00119526
0.6945	2.52967e-05	0.00119265
0.6946	2.52414e-05	0.00119004
0.6947	2.51863e-05	0.00118744
0.6948	2.51312e-05	0.00118485
0.6949	2.50763e-05	0.00118226
0.695	2.50215e-05	0.00117968
0.6951	2.49668e-05	0.0011771
0.6952	2.49122e-05	0.00117452
0.6953	2.48578e-05	0.00117195
0.6954	2.48034e-05	0.00116939
0.6955	2.47492e-05	0.00116683
0.6956	2.46951e-05	0.00116428
0.6957	2.46411e-05	0.00116174
0.6958	2.45873e-05	0.0011592
0.6959	2.45335e-05	0.00115666
0.696	2.44799e-05	0.00115413
0.6961	2.44264e-05	0.00115161
0.6962	2.4373e-05	0.00114909
0.6963	2.43197e-05	0.00114658
0.6964	2.42666e-05	0.00114407
0.6965	2.42135e-05	0.00114157
0.6966	2.41606e-05	0.00113908
0.6967	2.41078e-05	0.00113659
0.6968	2.40552e-05	0.0011341
0.6969	2.40026e-05	0.00113162
0.697	2.39502e-05	0.00112915
0.6971	2.38978e-05	0.00112668
0.6972	2.38456e-05	0.00112422
0.6973	2.37935e-05	0.00112177
0.6974	2.37416e-05	0.00111931
0.6975	2.36897e-05	0.00111687
0.6976	2.36379e-05	0.00111443
0.6977	2.35862e-05	0.00111199
0.6978	2.35346e-05	0.00110956
0.6979	2.34832e-05	0.00110713
0.698	2.34319e-05	0.00110471
0.6981	2.33806e-05	0.0011023
0.6982	2.33295e-05	0.00109989
0.6983	2.32785e-05	0.00109748
0.6984	2.32276e-05	0.00109508
0.6985	2.31769e-05	0.00109269
0.6986	2.31262e-05	0.0010903
0.6987	2.30757e-05	0.00108791
0.6988	2.30252e-05	0.00108554
0.6989	2.29749e-05	0.00108316
0.699	2.29247e-05	0.0010808
0.6991	2.28746e-05	0.00107843
0.6992	2.28246e-05	0.00107608
0.6993	2.27748e-05	0.00107372
0.6994	2.2725e-05	0.00107138
0.6995	2.26754e-05	0.00106904
0.6996	2.26258e-05	0.0010667
0.6997	2.25764e-05	0.00106437
0.6998	2.25271e-05	0.00106204
0.6999	2.24779e-05	0.00105972
0.7	2.24288e-05	0.00105741
0.7001	2.23797e-05	0.0010551
0.7002	2.23308e-05	0.00105279
0.7003	2.2282e-05	0.00105049
0.7004	2.22333e-05	0.00104819
0.7005	2.21847e-05	0.0010459
0.7006	2.21362e-05	0.00104361
0.7007	2.20878e-05	0.00104133
0.7008	2.20395e-05	0.00103905
0.7009	2.19913e-05	0.00103678
0.701	2.19433e-05	0.00103451
0.7011	2.18953e-05	0.00103225
0.7012	2.18475e-05	0.00103
0.7013	2.17997e-05	0.00102774
0.7014	2.17521e-05	0.0010255
0.7015	2.17045e-05	0.00102326
0.7016	2.16571e-05	0.00102102
0.7017	2.16098e-05	0.00101879
0.7018	2.15626e-05	0.00101656
0.7019	2.15155e-05	0.00101434
0.702	2.14685e-05	0.00101212
0.7021	2.14216e-05	0.00100991
0.7022	2.13748e-05	0.00100771
0.7023	2.13281e-05	0.0010055
0.7024	2.12815e-05	0.00100331
0.7025	2.1235e-05	0.00100112
0.7026	2.11886e-05	0.000998929
0.7027	2.11423e-05	0.000996744
0.7028	2.1096e-05	0.000994564
0.7029	2.10499e-05	0.000992389
0.703	2.10039e-05	0.000990219
0.7031	2.0958e-05	0.000988054
0.7032	2.09122e-05	0.000985893
0.7033	2.08665e-05	0.000983738
0.7034	2.08209e-05	0.000981587
0.7035	2.07753e-05	0.000979441
0.7036	2.07299e-05	0.0009773
0.7037	2.06846e-05	0.000975163
0.7038	2.06394e-05	0.000973032
0.7039	2.05943e-05	0.000970905
0.704	2.05493e-05	0.000968783
0.7041	2.05044e-05	0.000966665
0.7042	2.04596e-05	0.000964553
0.7043	2.04149e-05	0.000962445
0.7044	2.03703e-05	0.000960342
0.7045	2.03258e-05	0.000958243
0.7046	2.02814e-05	0.00095615
0.7047	2.02371e-05	0.000954061
0.7048	2.01929e-05	0.000951976
0.7049	2.01488e-05	0.000949897
0.705	2.01048e-05	0.000947822
0.7051	2.00609e-05	0.000945751
0.7052	2.0017e-05	0.000943683
0.7053	1.99732e-05	0.000941619
0.7054	1.99296e-05	0.00093956
0.7055	1.9886e-05	0.000937505
0.7056	1.98425e-05	0.000935455
0.7057	1.97992e-05	0.00093341
0.7058	1.97559e-05	0.000931369
0.7059	1.97127e-05	0.000929333
0.706	1.96696e-05	0.000927301
0.7061	1.96266e-05	0.000925274
0.7062	1.95838e-05	0.000923251
0.7063	1.9541e-05	0.000921233
0.7064	1.94983e-05	0.00091922
0.7065	1.94557e-05	0.000917211
0.7066	1.94132e-05	0.000915206
0.7067	1.93707e-05	0.000913206
0.7068	1.93284e-05	0.000911211
0.7069	1.92862e-05	0.000909219
0.707	1.92441e-05	0.000907233
0.7071	1.9202e-05	0.000905251
0.7072	1.91601e-05	0.000903273
0.7073	1.91182e-05	0.0009013
0.7074	1.90765e-05	0.000899331
0.7075	1.90348e-05	0.000897367
0.7076	1.89932e-05	0.000895407
0.7077	1.89517e-05	0.000893448
0.7078	1.89103e-05	0.000891494
0.7079	1.88689e-05	0.000889545
0.708	1.88277e-05	0.000887599
0.7081	1.87865e-05	0.000885659
0.7082	1.87454e-05	0.000883722
0.7083	1.87045e-05	0.00088179
0.7084	1.86636e-05	0.000879862
0.7085	1.86228e-05	0.000877939
0.7086	1.85821e-05	0.000876019
0.7087	1.85415e-05	0.000874105
0.7088	1.8501e-05	0.000872194
0.7089	1.84606e-05	0.000870288
0.709	1.84202e-05	0.000868386
0.7091	1.838e-05	0.000866488
0.7092	1.83398e-05	0.000864595
0.7093	1.82998e-05	0.000862705
0.7094	1.82598e-05	0.00086082
0.7095	1.82199e-05	0.00085894
0.7096	1.81801e-05	0.000857063
0.7097	1.81404e-05	0.000855191
0.7098	1.81008e-05	0.000853323
0.7099	1.80613e-05	0.000851459
0.71	1.80218e-05	0.000849599
0.7101	1.79824e-05	0.000847744
0.7102	1.79431e-05	0.00084589
0.7103	1.79039e-05	0.00084404
0.7104	1.78647e-05	0.000842194
0.7105	1.78257e-05	0.000840352
0.7106	1.77867e-05	0.000838515
0.7107	1.77478e-05	0.000836681
0.7108	1.7709e-05	0.000834852
0.7109	1.76703e-05	0.000833027
0.711	1.76317e-05	0.000831206
0.7111	1.75932e-05	0.000829389
0.7112	1.75548e-05	0.000827576
0.7113	1.75164e-05	0.000825767
0.7114	1.74781e-05	0.000823963
0.7115	1.74399e-05	0.000822162
0.7116	1.74018e-05	0.000820365
0.7117	1.73638e-05	0.000818573
0.7118	1.73259e-05	0.000816784
0.7119	1.7288e-05	0.000815
0.712	1.72503e-05	0.000813219
0.7121	1.72126e-05	0.000811443
0.7122	1.7175e-05	0.00080967
0.7123	1.71375e-05	0.000807902
0.7124	1.71001e-05	0.000806137
0.7125	1.70628e-05	0.000804376
0.7126	1.70254e-05	0.00080262
0.7127	1.69882e-05	0.000800864
0.7128	1.69511e-05	0.000799113
0.7129	1.6914e-05	0.000797365
0.713	1.68771e-05	0.000795622
0.7131	1.68402e-05	0.000793882
0.7132	1.68034e-05	0.000792146
0.7133	1.67666e-05	0.000790415
0.7134	1.673e-05	0.000788687
0.7135	1.66934e-05	0.000786963
0.7136	1.6657e-05	0.000785242
0.7137	1.66206e-05	0.000783526
0.7138	1.65842e-05	0.000781814
0.7139	1.6548e-05	0.000780105
0.714	1.65119e-05	0.0007784
0.7141	1.64758e-05	0.000776699
0.7142	1.64398e-05	0.000775002
0.7143	1.64039e-05	0.000773309
0.7144	1.63681e-05	0.00077162
0.7145	1.63323e-05	0.000769934
0.7146	1.62966e-05	0.000768252
0.7147	1.62611e-05	0.000766574
0.7148	1.62255e-05	0.0007649
0.7149	1.61901e-05	0.000763229
0.715	1.61548e-05	0.000761563
0.7151	1.61194e-05	0.0007599
0.7152	1.60842e-05	0.000758238
0.7153	1.6049e-05	0.000756579
0.7154	1.6014e-05	0.000754925
0.7155	1.5979e-05	0.000753274
0.7156	1.5944e-05	0.000751627
0.7157	1.59092e-05	0.000749984
0.7158	1.58744e-05	0.000748344
0.7159	1.58397e-05	0.000746708
0.716	1.58051e-05	0.000745076
0.7161	1.57706e-05	0.000743447
0.7162	1.57361e-05	0.000741823
0.7163	1.57017e-05	0.000740201
0.7164	1.56674e-05	0.000738584
0.7165	1.56332e-05	0.00073697
0.7166	1.55991e-05	0.00073536
0.7167	1.5565e-05	0.000733753
0.7168	1.5531e-05	0.00073215
0.7169	1.54971e-05	0.00073055
0.717	1.54632e-05	0.000728955
0.7171	1.54295e-05	0.000727362
0.7172	1.53958e-05	0.000725774
0.7173	1.53621e-05	0.000724189
0.7174	1.53286e-05	0.000722607
0.7175	1.52951e-05	0.000721029
0.7176	1.52617e-05	0.000719455
0.7177	1.52283e-05	0.000717882
0.7178	1.5195e-05	0.000716312
0.7179	1.51618e-05	0.000714745
0.718	1.51287e-05	0.000713182
0.7181	1.50956e-05	0.000711623
0.7182	1.50626e-05	0.000710067
0.7183	1.50297e-05	0.000708515
0.7184	1.49969e-05	0.000706966
0.7185	1.49641e-05	0.000705421
0.7186	1.49314e-05	0.000703879
0.7187	1.48988e-05	0.000702341
0.7188	1.48662e-05	0.000700806
0.7189	1.48337e-05	0.000699274
0.719	1.48013e-05	0.000697746
0.7191	1.4769e-05	0.000696222
0.7192	1.47368e-05	0.000694701
0.7193	1.47046e-05	0.000693183
0.7194	1.46725e-05	0.000691669
0.7195	1.46404e-05	0.000690158
0.7196	1.46084e-05	0.000688651
0.7197	1.45765e-05	0.000687147
0.7198	1.45447e-05	0.000685646
0.7199	1.4513e-05	0.000684149
0.72	1.44813e-05	0.000682655
0.7201	1.44496e-05	0.000681165
0.7202	1.4418e-05	0.000679675
0.7203	1.43865e-05	0.000678189
0.7204	1.43551e-05	0.000676706
0.7205	1.43237e-05	0.000675226
0.7206	1.42924e-05	0.00067375
0.7207	1.42611e-05	0.000672277
0.7208	1.423e-05	0.000670807
0.7209	1.41989e-05	0.000669341
0.721	1.41679e-05	0.000667878
0.7211	1.41369e-05	0.000666418
0.7212	1.4106e-05	0.000664962
0.7213	1.40752e-05	0.000663509
0.7214	1.40445e-05	0.000662059
0.7215	1.40138e-05	0.000660612
0.7216	1.39832e-05	0.000659169
0.7217	1.39526e-05	0.000657729
0.7218	1.39222e-05	0.000656292
0.7219	1.38918e-05	0.000654859
0.722	1.38614e-05	0.000653428
0.7221	1.38312e-05	0.000652001
0.7222	1.3801e-05	0.000650578
0.7223	1.37708e-05	0.000649157
0.7224	1.37408e-05	0.00064774
0.7225	1.37108e-05	0.000646325
0.7226	1.36808e-05	0.000644915
0.7227	1.36509e-05	0.000643504
0.7228	1.3621e-05	0.000642097
0.7229	1.35913e-05	0.000640693
0.723	1.35616e-05	0.000639292
0.7231	1.35319e-05	0.000637894
0.7232	1.35024e-05	0.000636499
0.7233	1.34728e-05	0.000635108
0.7234	1.34434e-05	0.00063372
0.7235	1.3414e-05	0.000632335
0.7236	1.33847e-05	0.000630953
0.7237	1.33555e-05	0.000629574
0.7238	1.33263e-05	0.000628198
0.7239	1.32972e-05	0.000626826
0.724	1.32682e-05	0.000625456
0.7241	1.32392e-05	0.00062409
0.7242	1.32103e-05	0.000622726
0.7243	1.31814e-05	0.000621366
0.7244	1.31526e-05	0.000620009
0.7245	1.31239e-05	0.000618655
0.7246	1.30953e-05	0.000617304
0.7247	1.30667e-05	0.000615956
0.7248	1.30381e-05	0.000614611
0.7249	1.30097e-05	0.000613269
0.725	1.29813e-05	0.000611931
0.7251	1.29529e-05	0.000610595
0.7252	1.29246e-05	0.00060926
0.7253	1.28963e-05	0.000607927
0.7254	1.28682e-05	0.000606598
0.7255	1.284e-05	0.000605271
0.7256	1.2812e-05	0.000603948
0.7257	1.2784e-05	0.000602628
0.7258	1.2756e-05	0.00060131
0.7259	1.27282e-05	0.000599996
0.726	1.27003e-05	0.000598685
0.7261	1.26726e-05	0.000597376
0.7262	1.26449e-05	0.000596071
0.7263	1.26173e-05	0.000594769
0.7264	1.25897e-05	0.000593469
0.7265	1.25622e-05	0.000592173
0.7266	1.25348e-05	0.000590879
0.7267	1.25074e-05	0.000589588
0.7268	1.24801e-05	0.000588301
0.7269	1.24529e-05	0.000587016
0.727	1.24257e-05	0.000585734
0.7271	1.23986e-05	0.000584455
0.7272	1.23715e-05	0.000583179
0.7273	1.23445e-05	0.000581906
0.7274	1.23175e-05	0.000580635
0.7275	1.22907e-05	0.000579368
0.7276	1.22638e-05	0.000578103
0.7277	1.2237e-05	0.000576839
0.7278	1.22102e-05	0.000575578
0.7279	1.21835e-05	0.000574319
0.728	1.21569e-05	0.000573063
0.7281	1.21303e-05	0.00057181
0.7282	1.21038e-05	0.00057056
0.7283	1.20774e-05	0.000569313
0.7284	1.2051e-05	0.000568069
0.7285	1.20247e-05	0.000566827
0.7286	1.19984e-05	0.000565589
0.7287	1.19722e-05	0.000564353
0.7288	1.1946e-05	0.00056312
0.7289	1.192e-05	0.000561889
0.729	1.18939e-05	0.000560662
0.7291	1.18679e-05	0.000559437
0.7292	1.1842e-05	0.000558215
0.7293	1.18162e-05	0.000556996
0.7294	1.17904e-05	0.00055578
0.7295	1.17646e-05	0.000554566
0.7296	1.1739e-05	0.000553355
0.7297	1.17133e-05	0.000552147
0.7298	1.16878e-05	0.000550942
0.7299	1.16623e-05	0.00054974
0.73	1.16368e-05	0.00054854
0.7301	1.16114e-05	0.000547343
0.7302	1.1586e-05	0.000546146
0.7303	1.15607e-05	0.000544951
0.7304	1.15354e-05	0.00054376
0.7305	1.15102e-05	0.000542571
0.7306	1.1485e-05	0.000541385
0.7307	1.14599e-05	0.000540201
0.7308	1.14349e-05	0.00053902
0.7309	1.14099e-05	0.000537842
0.731	1.1385e-05	0.000536667
0.7311	1.13601e-05	0.000535494
0.7312	1.13353e-05	0.000534324
0.7313	1.13105e-05	0.000533157
0.7314	1.12858e-05	0.000531992
0.7315	1.12612e-05	0.00053083
0.7316	1.12366e-05	0.00052967
0.7317	1.12121e-05	0.000528513
0.7318	1.11876e-05	0.000527359
0.7319	1.11632e-05	0.000526208
0.732	1.11388e-05	0.000525059
0.7321	1.11145e-05	0.000523913
0.7322	1.10902e-05	0.000522769
0.7323	1.1066e-05	0.000521628
0.7324	1.10419e-05	0.000520489
0.7325	1.10178e-05	0.000519354
0.7326	1.09937e-05	0.00051822
0.7327	1.09697e-05	0.000517087
0.7328	1.09457e-05	0.000515956
0.7329	1.09218e-05	0.000514828
0.733	1.08979e-05	0.000513702
0.7331	1.08741e-05	0.000512579
0.7332	1.08503e-05	0.000511459
0.7333	1.08266e-05	0.000510341
0.7334	1.08029e-05	0.000509225
0.7335	1.07793e-05	0.000508113
0.7336	1.07558e-05	0.000507002
0.7337	1.07323e-05	0.000505895
0.7338	1.07089e-05	0.000504789
0.7339	1.06855e-05	0.000503687
0.734	1.06621e-05	0.000502586
0.7341	1.06389e-05	0.000501489
0.7342	1.06156e-05	0.000500394
0.7343	1.05925e-05	0.000499301
0.7344	1.05693e-05	0.000498211
0.7345	1.05463e-05	0.000497123
0.7346	1.05233e-05	0.000496038
0.7347	1.05003e-05	0.000494955
0.7348	1.04774e-05	0.000493875
0.7349	1.04545e-05	0.000492797
0.735	1.04317e-05	0.000491722
0.7351	1.04089e-05	0.000490649
0.7352	1.03861e-05	0.000489576
0.7353	1.03634e-05	0.000488505
0.7354	1.03408e-05	0.000487437
0.7355	1.03182e-05	0.000486372
0.7356	1.02956e-05	0.000485308
0.7357	1.02731e-05	0.000484247
0.7358	1.02507e-05	0.000483189
0.7359	1.02283e-05	0.000482133
0.736	1.0206e-05	0.000481079
0.7361	1.01837e-05	0.000480028
0.7362	1.01614e-05	0.00047898
0.7363	1.01392e-05	0.000477933
0.7364	1.01171e-05	0.000476889
0.7365	1.0095e-05	0.000475848
0.7366	1.0073e-05	0.000474808
0.7367	1.0051e-05	0.000473772
0.7368	1.0029e-05	0.000472737
0.7369	1.00071e-05	0.000471705
0.737	9.9853e-06	0.000470675
0.7371	9.96351e-06	0.000469648
0.7372	9.94177e-06	0.000468623
0.7373	9.92008e-06	0.0004676
0.7374	9.89844e-06	0.00046658
0.7375	9.87685e-06	0.000465562
0.7376	9.85525e-06	0.000464547
0.7377	9.83371e-06	0.000463531
0.7378	9.81222e-06	0.000462517
0.7379	9.79077e-06	0.000461506
0.738	9.76937e-06	0.000460497
0.7381	9.74802e-06	0.00045949
0.7382	9.72672e-06	0.000458486
0.7383	9.70547e-06	0.000457483
0.7384	9.68427e-06	0.000456484
0.7385	9.66312e-06	0.000455486
0.7386	9.64201e-06	0.000454491
0.7387	9.62095e-06	0.000453498
0.7388	9.59994e-06	0.000452507
0.7389	9.57898e-06	0.000451519
0.739	9.55807e-06	0.000450533
0.7391	9.5372e-06	0.000449549
0.7392	9.51638e-06	0.000448568
0.7393	9.49561e-06	0.000447588
0.7394	9.47489e-06	0.000446611
0.7395	9.45421e-06	0.000445636
0.7396	9.43358e-06	0.000444664
0.7397	9.413e-06	0.000443693
0.7398	9.39246e-06	0.000442725
0.7399	9.37197e-06	0.000441759
0.74	9.35153e-06	0.000440796
0.7401	9.33109e-06	0.000439834
0.7402	9.31069e-06	0.000438872
0.7403	9.29034e-06	0.000437913
0.7404	9.27003e-06	0.000436955
0.7405	9.24978e-06	0.000436
0.7406	9.22956e-06	0.000435047
0.7407	9.2094e-06	0.000434096
0.7408	9.18928e-06	0.000433147
0.7409	9.1692e-06	0.0004322
0.741	9.14918e-06	0.000431256
0.7411	9.12919e-06	0.000430314
0.7412	9.10926e-06	0.000429374
0.7413	9.08936e-06	0.000428436
0.7414	9.06952e-06	0.0004275
0.7415	9.04972e-06	0.000426567
0.7416	9.02996e-06	0.000425635
0.7417	9.01025e-06	0.000424706
0.7418	8.99059e-06	0.000423779
0.7419	8.97097e-06	0.000422854
0.742	8.95139e-06	0.000421931
0.7421	8.93186e-06	0.00042101
0.7422	8.91238e-06	0.000420092
0.7423	8.89294e-06	0.000419175
0.7424	8.87354e-06	0.000418261
0.7425	8.85419e-06	0.000417348
0.7426	8.83483e-06	0.000416438
0.7427	8.81552e-06	0.000415527
0.7428	8.79625e-06	0.000414619
0.7429	8.77703e-06	0.000413712
0.743	8.75785e-06	0.000412808
0.7431	8.73871e-06	0.000411905
0.7432	8.71962e-06	0.000411005
0.7433	8.70057e-06	0.000410107
0.7434	8.68156e-06	0.000409211
0.7435	8.6626e-06	0.000408316
0.7436	8.64368e-06	0.000407424
0.7437	8.62481e-06	0.000406534
0.7438	8.60597e-06	0.000405646
0.7439	8.58719e-06	0.000404761
0.744	8.56844e-06	0.000403877
0.7441	8.54974e-06	0.000402995
0.7442	8.53108e-06	0.000402115
0.7443	8.51246e-06	0.000401237
0.7444	8.49388e-06	0.000400362
0.7445	8.47535e-06	0.000399488
0.7446	8.45686e-06	0.000398616
0.7447	8.43842e-06	0.000397747
0.7448	8.42001e-06	0.000396879
0.7449	8.40165e-06	0.000396013
0.745	8.38333e-06	0.00039515
0.7451	8.365e-06	0.000394288
0.7452	8.34672e-06	0.000393426
0.7453	8.32847e-06	0.000392566
0.7454	8.31027e-06	0.000391707
0.7455	8.29211e-06	0.000390851
0.7456	8.27399e-06	0.000389996
0.7457	8.25592e-06	0.000389144
0.7458	8.23788e-06	0.000388294
0.7459	8.21989e-06	0.000387445
0.746	8.20193e-06	0.000386599
0.7461	8.18402e-06	0.000385754
0.7462	8.16615e-06	0.000384911
0.7463	8.14832e-06	0.000384071
0.7464	8.13054e-06	0.000383232
0.7465	8.11279e-06	0.000382395
0.7466	8.09508e-06	0.000381561
0.7467	8.07742e-06	0.000380728
0.7468	8.05979e-06	0.000379897
0.7469	8.0422e-06	0.000379068
0.747	8.02466e-06	0.000378241
0.7471	8.00716e-06	0.000377415
0.7472	7.98969e-06	0.000376592
0.7473	7.97227e-06	0.000375771
0.7474	7.95489e-06	0.000374951
0.7475	7.93754e-06	0.000374134
0.7476	7.92019e-06	0.000373318
0.7477	7.90288e-06	0.000372501
0.7478	7.8856e-06	0.000371687
0.7479	7.86837e-06	0.000370874
0.748	7.85118e-06	0.000370063
0.7481	7.83402e-06	0.000369254
0.7482	7.81691e-06	0.000368447
0.7483	7.79983e-06	0.000367642
0.7484	7.78279e-06	0.000366839
0.7485	7.7658e-06	0.000366037
0.7486	7.74884e-06	0.000365238
0.7487	7.73192e-06	0.00036444
0.7488	7.71504e-06	0.000363644
0.7489	7.6982e-06	0.00036285
0.749	7.6814e-06	0.000362058
0.7491	7.66463e-06	0.000361268
0.7492	7.64791e-06	0.000360479
0.7493	7.63122e-06	0.000359693
0.7494	7.61457e-06	0.000358908
0.7495	7.59797e-06	0.000358125
0.7496	7.58139e-06	0.000357343
0.7497	7.56486e-06	0.000356564
0.7498	7.54837e-06	0.000355786
0.7499	7.53191e-06	0.000355011
0.75	7.51549e-06	0.000354237
0.7501	7.49906e-06	0.000353464
0.7502	7.48267e-06	0.000352691
0.7503	7.46631e-06	0.00035192
0.7504	7.45e-06	0.000351151
0.7505	7.43372e-06	0.000350383
0.7506	7.41748e-06	0.000349617
0.7507	7.40127e-06	0.000348853
0.7508	7.38511e-06	0.000348091
0.7509	7.36898e-06	0.00034733
0.751	7.35288e-06	0.000346571
0.7511	7.33683e-06	0.000345814
0.7512	7.32081e-06	0.000345059
0.7513	7.30483e-06	0.000344306
0.7514	7.28889e-06	0.000343554
0.7515	7.27298e-06	0.000342804
0.7516	7.25711e-06	0.000342056
0.7517	7.24127e-06	0.000341309
0.7518	7.22548e-06	0.000340564
0.7519	7.20971e-06	0.000339821
0.752	7.19399e-06	0.00033908
0.7521	7.1783e-06	0.000338341
0.7522	7.16265e-06	0.000337603
0.7523	7.14703e-06	0.000336867
0.7524	7.13146e-06	0.000336132
0.7525	7.11591e-06	0.000335399
0.7526	7.10036e-06	0.000334668
0.7527	7.08484e-06	0.000333937
0.7528	7.06935e-06	0.000333206
0.7529	7.0539e-06	0.000332478
0.753	7.03849e-06	0.000331751
0.7531	7.02311e-06	0.000331026
0.7532	7.00777e-06	0.000330302
0.7533	6.99246e-06	0.000329581
0.7534	6.97719e-06	0.000328861
0.7535	6.96196e-06	0.000328142
0.7536	6.94676e-06	0.000327425
0.7537	6.93159e-06	0.00032671
0.7538	6.91646e-06	0.000325997
0.7539	6.90136e-06	0.000325285
0.754	6.8863e-06	0.000324575
0.7541	6.87128e-06	0.000323867
0.7542	6.85629e-06	0.00032316
0.7543	6.84133e-06	0.000322455
0.7544	6.82641e-06	0.000321752
0.7545	6.81152e-06	0.00032105
0.7546	6.79667e-06	0.00032035
0.7547	6.78186e-06	0.000319651
0.7548	6.76707e-06	0.000318954
0.7549	6.75232e-06	0.000318259
0.755	6.73761e-06	0.000317565
0.7551	6.72288e-06	0.000316873
0.7552	6.70818e-06	0.00031618
0.7553	6.69352e-06	0.000315489
0.7554	6.6789e-06	0.000314799
0.7555	6.6643e-06	0.000314111
0.7556	6.64974e-06	0.000313425
0.7557	6.63522e-06	0.00031274
0.7558	6.62073e-06	0.000312056
0.7559	6.60627e-06	0.000311374
0.756	6.59184e-06	0.000310694
0.7561	6.57745e-06	0.000310016
0.7562	6.56309e-06	0.000309339
0.7563	6.54877e-06	0.000308663
0.7564	6.53448e-06	0.00030799
0.7565	6.52022e-06	0.000307317
0.7566	6.50599e-06	0.000306647
0.7567	6.4918e-06	0.000305978
0.7568	6.47764e-06	0.00030531
0.7569	6.46352e-06	0.000304644
0.757	6.44942e-06	0.00030398
0.7571	6.43536e-06	0.000303317
0.7572	6.42134e-06	0.000302656
0.7573	6.40734e-06	0.000301996
0.7574	6.39338e-06	0.000301338
0.7575	6.37945e-06	0.000300681
0.7576	6.3655e-06	0.000300026
0.7577	6.35159e-06	0.00029937
0.7578	6.33771e-06	0.000298715
0.7579	6.32386e-06	0.000298062
0.758	6.31004e-06	0.000297411
0.7581	6.29626e-06	0.000296761
0.7582	6.2825e-06	0.000296112
0.7583	6.26878e-06	0.000295465
0.7584	6.25509e-06	0.00029482
0.7585	6.24144e-06	0.000294176
0.7586	6.22781e-06	0.000293533
0.7587	6.21422e-06	0.000292892
0.7588	6.20065e-06	0.000292253
0.7589	6.18712e-06	0.000291615
0.759	6.17363e-06	0.000290979
0.7591	6.16016e-06	0.000290344
0.7592	6.14672e-06	0.00028971
0.7593	6.13332e-06	0.000289078
0.7594	6.11994e-06	0.000288448
0.7595	6.1066e-06	0.000287819
0.7596	6.09329e-06	0.000287191
0.7597	6.08001e-06	0.000286565
0.7598	6.06676e-06	0.000285941
0.7599	6.05354e-06	0.000285318
0.76	6.04036e-06	0.000284696
0.7601	6.02715e-06	0.000284076
0.7602	6.01398e-06	0.000283455
0.7603	6.00083e-06	0.000282835
0.7604	5.98772e-06	0.000282217
0.7605	5.97464e-06	0.0002816
0.7606	5.96159e-06	0.000280984
0.7607	5.94857e-06	0.00028037
0.7608	5.93558e-06	0.000279758
0.7609	5.92262e-06	0.000279147
0.761	5.90968e-06	0.000278537
0.7611	5.89678e-06	0.000277929
0.7612	5.88391e-06	0.000277322
0.7613	5.87108e-06	0.000276716
0.7614	5.85827e-06	0.000276112
0.7615	5.84549e-06	0.00027551
0.7616	5.83274e-06	0.000274909
0.7617	5.82001e-06	0.000274309
0.7618	5.80732e-06	0.000273711
0.7619	5.79466e-06	0.000273114
0.762	5.78203e-06	0.000272519
0.7621	5.76943e-06	0.000271925
0.7622	5.75686e-06	0.000271332
0.7623	5.74432e-06	0.000270741
0.7624	5.7318e-06	0.000270151
0.7625	5.71932e-06	0.000269563
0.7626	5.70682e-06	0.000268976
0.7627	5.69434e-06	0.000268387
0.7628	5.6819e-06	0.0002678
0.7629	5.66948e-06	0.000267215
0.763	5.6571e-06	0.000266631
0.7631	5.64474e-06	0.000266048
0.7632	5.63241e-06	0.000265467
0.7633	5.62011e-06	0.000264887
0.7634	5.60784e-06	0.000264308
0.7635	5.5956e-06	0.000263731
0.7636	5.58338e-06	0.000263155
0.7637	5.5712e-06	0.00026258
0.7638	5.55904e-06	0.000262007
0.7639	5.54692e-06	0.000261436
0.764	5.53482e-06	0.000260865
0.7641	5.52274e-06	0.000260296
0.7642	5.5107e-06	0.000259728
0.7643	5.49869e-06	0.000259162
0.7644	5.4867e-06	0.000258597
0.7645	5.47474e-06	0.000258033
0.7646	5.46281e-06	0.000257471
0.7647	5.45091e-06	0.00025691
0.7648	5.43904e-06	0.00025635
0.7649	5.42719e-06	0.000255792
0.765	5.41537e-06	0.000255235
0.7651	5.40354e-06	0.000254679
0.7652	5.39173e-06	0.000254122
0.7653	5.37994e-06	0.000253566
0.7654	5.36819e-06	0.000253012
0.7655	5.35646e-06	0.000252459
0.7656	5.34476e-06	0.000251907
0.7657	5.33309e-06	0.000251357
0.7658	5.32144e-06	0.000250808
0.7659	5.30982e-06	0.00025026
0.766	5.29823e-06	0.000249713
0.7661	5.28667e-06	0.000249168
0.7662	5.27513e-06	0.000248624
0.7663	5.26362e-06	0.000248082
0.7664	5.25214e-06	0.00024754
0.7665	5.24069e-06	0.000247
0.7666	5.22926e-06	0.000246461
0.7667	5.21786e-06	0.000245924
0.7668	5.20648e-06	0.000245388
0.7669	5.19514e-06	0.000244853
0.767	5.18382e-06	0.000244319
0.7671	5.17252e-06	0.000243787
0.7672	5.16125e-06	0.000243256
0.7673	5.15001e-06	0.000242726
0.7674	5.1388e-06	0.000242197
0.7675	5.12761e-06	0.00024167
0.7676	5.1164e-06	0.000241144
0.7677	5.10522e-06	0.000240617
0.7678	5.09406e-06	0.00024009
0.7679	5.08293e-06	0.000239565
0.768	5.07183e-06	0.000239042
0.7681	5.06075e-06	0.000238519
0.7682	5.0497e-06	0.000237998
0.7683	5.03867e-06	0.000237478
0.7684	5.02767e-06	0.00023696
0.7685	5.0167e-06	0.000236442
0.7686	5.00575e-06	0.000235926
0.7687	4.99483e-06	0.000235411
0.7688	4.98393e-06	0.000234897
0.7689	4.97306e-06	0.000234385
0.769	4.96222e-06	0
0.7691	4.9514e-06	0
0.77	4.85487e-06	0
0.7725	4.59972e-06	0
0.775	4.38687e-06	0
0.7775	4.21763e-06	0
0.78	4.08359e-06	0
0.7825	3.97718e-06	0
0.785	3.8924e-06	0
0.7875	3.82453e-06	0
0.79	3.76989e-06	0
0.7925	3.7256e-06	0
0.795	3.6894e-06	0
0.7975	3.65954e-06	0
0.8	3.63463e-06	0
0.8025	3.6136e-06	0
0.805	3.59561e-06	0
0.8075	3.57999e-06	0
0.81	3.56623e-06	0
0.8125	3.55394e-06	0
0.815	3.54278e-06	0
0.8175	3.53253e-06	0
0.82	3.52298e-06	0
0.8225	3.51398e-06	0
0.825	3.50543e-06	0
0.8275	3.49721e-06	0
0.83	3.48927e-06	0
0.8325	3.48154e-06	0
0.835	3.47399e-06	0
0.8375	3.46657e-06	0
0.84	3.45927e-06	0
0.8425	3.45205e-06	0
0.845	3.44491e-06	0
0.8475	3.43783e-06	0
0.85	3.43079e-06	0
0.8525	3.4238e-06	0
0.855	3.41685e-06	0
0.8575	3.40992e-06	0
0.86	3.40303e-06	0
0.8625	3.39615e-06	0
0.865	3.3893e-06	0
0.8675	3.38247e-06	0
0.87	3.37566e-06	0
0.8725	3.36887e-06	0
0.875	3.36209e-06	0
0.8775	3.35533e-06	0
0.88	3.34858e-06	0
0.8825	3.34185e-06	0
0.885	3.33513e-06	0
0.8875	3.32843e-06	0
0.89	3.32175e-06	0
0.8925	3.31507e-06	0
0.895	3.30841e-06	0
0.8975	3.30177e-06	0
0.9	3.29513e-06	0
0.9025	3.28851e-06	0
0.905	3.28191e-06	0
0.9075	3.27532e-06	0
0.91	3.26874e-06	0
0.9125	3.26217e-06	0
0.915	3.25562e-06	0
0.9175	3.24908e-06	0
0.92	3.24255e-06	0
0.9225	3.23604e-06	0
0.925	3.22954e-06	0
0.9275	3.22305e-06	0
0.93	3.21658e-06	0
0.9325	3.21012e-06	0
0.935	3.20367e-06	0
0.9375	3.19724e-06	0
0.94	3.19081e-06	0
0.9425	3.1844e-06	0
0.945	3.17801e-06	0
0.9475	3.17162e-06	0
0.95	3.16525e-06	0
0.9525	3.1589e-06	0
0.955	3.15255e-06	0
0.9575	3.14622e-06	0
0.96	3.1399e-06	0
0.9625	3.13359e-06	0
0.965	3.1273e-06	0
0.9675	3.12102e-06	0
0.97	3.11475e-06	0
0.9725	3.10849e-06	0
0.975	3.10225e-06	0
0.9775	3.09602e-06	0
0.98	3.0898e-06	0
0.9825	3.08359e-06	0
0.985	3.0774e-06	0
0.9875	3.07121e-06	0
0.99	3.06505e-06	0
0.9925	3.05889e-06	0
0.995	3.05274e-06	0
0.9975	3.04661e-06	0
1	3.04049e-06	0


==> arxiv copy/tikz/time_test/time_401/KK_1.00e-04_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_u_1.000000e-05_fractional_Theta_adaptive_dt_u_diff_not_on_ref_time_steps_full.dat <==
0	0.0025
0.0025	0.0025
0.005	0.0025
0.0075	0.0025
0.01	0.0025
0.0125	0.0025
0.015	0.0025
0.0175	0.0025
0.02	0.0025
0.0225	0.0025
0.025	0.0025
0.0275	0.0025
0.03	0.0025
0.0325	0.0025
0.035	0.0025
0.0375	0.0025
0.04	0.0025
0.0425	0.0025
0.045	0.0025
0.0475	0.0025
0.05	0.0025
0.0525	0.0025
0.055	0.0025
0.0575	0.0025
0.06	0.0025
0.0625	0.0025
0.065	0.0025
0.0675	0.0025
0.07	0.0025
0.0725	0.0025
0.075	0.0025
0.0775	0.0025
0.08	0.0025
0.0825	0.0025
0.085	0.0025
0.0875	0.0025
0.09	0.0025
0.0925	0.0025
0.095	0.0025
0.0975	0.0025
0.1	0.0001
0.1001	0.0001
0.1002	0.0001
0.1003	0.0001
0.1004	0.0001
0.1005	0.0001
0.1006	0.0001
0.1007	0.0001
0.1008	0.0001
0.1009	0.0001
0.101	0.0001
0.1011	0.0001
0.1012	0.0001
0.1013	0.0001
0.1014	0.0001
0.1015	0.0001
0.1016	0.0001
0.1017	0.0001
0.1018	0.0001
0.1019	0.0001
0.102	0.0001
0.1021	0.0001
0.1022	0.0001
0.1023	0.0001
0.1024	0.0001
0.1025	0.0001
0.1026	0.0001
0.1027	0.0001
0.1028	0.0001
0.1029	0.0001
0.103	0.0001
0.1031	0.0001
0.1032	0.0001
0.1033	0.0001
0.1034	0.0001
0.1035	0.0001
0.1036	0.0001
0.1037	0.0001
0.1038	0.0001
0.1039	0.0001
0.104	0.0001
0.1041	0.0001
0.1042	0.0001
0.1043	0.0001
0.1044	0.0001
0.1045	0.0001
0.1046	0.0001
0.1047	0.0001
0.1048	0.0001
0.1049	0.0001
0.105	0.0001
0.1051	0.0001
0.1052	0.0001
0.1053	0.0001
0.1054	0.0001
0.1055	0.0001
0.1056	0.0001
0.1057	0.0001
0.1058	0.0001
0.1059	0.0001
0.106	0.0001
0.1061	0.0001
0.1062	0.0001
0.1063	0.0001
0.1064	0.0001
0.1065	0.0001
0.1066	0.0001
0.1067	0.0001
0.1068	0.0001
0.1069	0.0001
0.107	0.0001
0.1071	0.0001
0.1072	0.0001
0.1073	0.0001
0.1074	0.0001
0.1075	0.0001
0.1076	0.0001
0.1077	0.0001
0.1078	0.0001
0.1079	0.0001
0.108	0.0001
0.1081	0.0001
0.1082	0.0001
0.1083	0.0001
0.1084	0.0001
0.1085	0.0001
0.1086	0.0001
0.1087	0.0001
0.1088	0.0001
0.1089	0.0001
0.109	0.0001
0.1091	0.0001
0.1092	0.0001
0.1093	0.0001
0.1094	0.0001
0.1095	0.0001
0.1096	0.0001
0.1097	0.0001
0.1098	0.0001
0.1099	0.0001
0.11	0.0001
0.1101	0.0001
0.1102	0.0001
0.1103	0.0001
0.1104	0.0001
0.1105	0.0001
0.1106	0.0001
0.1107	0.0001
0.1108	0.0001
0.1109	0.0001
0.111	0.0001
0.1111	0.0001
0.1112	0.0001
0.1113	0.0001
0.1114	0.0001
0.1115	0.0001
0.1116	0.0001
0.1117	0.0001
0.1118	0.0001
0.1119	0.0001
0.112	0.0001
0.1121	0.0001
0.1122	0.0001
0.1123	0.0001
0.1124	0.0001
0.1125	0.0001
0.1126	0.0001
0.1127	0.0001
0.1128	0.0001
0.1129	0.0001
0.113	0.0001
0.1131	0.0001
0.1132	0.0001
0.1133	0.0001
0.1134	0.0001
0.1135	0.0001
0.1136	0.0001
0.1137	0.0001
0.1138	0.0001
0.1139	0.0001
0.114	0.0001
0.1141	0.0001
0.1142	0.0001
0.1143	0.0001
0.1144	0.0001
0.1145	0.0001
0.1146	0.0001
0.1147	0.0001
0.1148	0.0001
0.1149	0.0001
0.115	0.0001
0.1151	0.0001
0.1152	0.0001
0.1153	0.0001
0.1154	0.0001
0.1155	0.0001
0.1156	0.0001
0.1157	0.0001
0.1158	0.0001
0.1159	0.0001
0.116	0.0001
0.1161	0.0001
0.1162	0.0001
0.1163	0.0001
0.1164	0.0001
0.1165	0.0001
0.1166	0.0001
0.1167	0.0001
0.1168	0.0001
0.1169	0.0001
0.117	0.0001
0.1171	0.0001
0.1172	0.0001
0.1173	0.0001
0.1174	0.0001
0.1175	0.0001
0.1176	0.0001
0.1177	0.0001
0.1178	0.0001
0.1179	0.0001
0.118	0.0001
0.1181	0.0001
0.1182	0.0001
0.1183	0.0001
0.1184	0.0001
0.1185	0.0001
0.1186	0.0001
0.1187	0.0001
0.1188	0.0001
0.1189	0.0001
0.119	0.0001
0.1191	0.0001
0.1192	0.0001
0.1193	0.0001
0.1194	0.0001
0.1195	0.0001
0.1196	0.0001
0.1197	0.0001
0.1198	0.0001
0.1199	0.0001
0.12	0.0001
0.1201	0.0001
0.1202	0.0001
0.1203	0.0001
0.1204	0.0001
0.1205	0.0001
0.1206	0.0001
0.1207	0.0001
0.1208	0.0001
0.1209	0.0001
0.121	0.0001
0.1211	0.0001
0.1212	0.0001
0.1213	0.0001
0.1214	0.0001
0.1215	0.0001
0.1216	0.0001
0.1217	0.0001
0.1218	0.0001
0.1219	0.0001
0.122	0.0001
0.1221	0.0001
0.1222	0.0001
0.1223	0.0001
0.1224	0.0001
0.1225	0.0001
0.1226	0.0001
0.1227	0.0001
0.1228	0.0001
0.1229	0.0001
0.123	0.0001
0.1231	0.0001
0.1232	0.0001
0.1233	0.0001
0.1234	0.0001
0.1235	0.0001
0.1236	0.0001
0.1237	0.0001
0.1238	0.0001
0.1239	0.0001
0.124	0.0001
0.1241	0.0001
0.1242	0.0001
0.1243	0.0001
0.1244	0.0001
0.1245	0.0001
0.1246	0.0001
0.1247	0.0001
0.1248	0.0001
0.1249	0.0001
0.125	0.0001
0.1251	0.0001
0.1252	0.0001
0.1253	0.0001
0.1254	0.0001
0.1255	0.0001
0.1256	0.0001
0.1257	0.0001
0.1258	0.0001
0.1259	0.0001
0.126	0.0001
0.1261	0.0001
0.1262	0.0001
0.1263	0.0001
0.1264	0.0001
0.1265	0.0001
0.1266	0.0001
0.1267	0.0001
0.1268	0.0001
0.1269	0.0001
0.127	0.0001
0.1271	0.0001
0.1272	0.0001
0.1273	0.0001
0.1274	0.0001
0.1275	0.0001
0.1276	0.0001
0.1277	0.0001
0.1278	0.0001
0.1279	0.0001
0.128	0.0001
0.1281	0.0001
0.1282	0.0001
0.1283	0.0001
0.1284	0.0001
0.1285	0.0001
0.1286	0.0001
0.1287	0.0001
0.1288	0.0001
0.1289	0.0001
0.129	0.0001
0.1291	0.0001
0.1292	0.0001
0.1293	0.0001
0.1294	0.0001
0.1295	0.0001
0.1296	0.0001
0.1297	0.0001
0.1298	0.0001
0.1299	0.0001
0.13	0.0001
0.1301	0.0001
0.1302	0.0001
0.1303	0.0001
0.1304	0.0001
0.1305	0.0001
0.1306	0.0001
0.1307	0.0001
0.1308	0.0001
0.1309	0.0001
0.131	0.0001
0.1311	0.0001
0.1312	0.0001
0.1313	0.0001
0.1314	0.0001
0.1315	0.0001
0.1316	0.0001
0.1317	0.0001
0.1318	0.0001
0.1319	0.0001
0.132	0.0001
0.1321	0.0001
0.1322	0.0001
0.1323	0.0001
0.1324	0.0001
0.1325	0.0001
0.1326	0.0001
0.1327	0.0001
0.1328	0.0001
0.1329	0.0001
0.133	0.0001
0.1331	0.0001
0.1332	0.0001
0.1333	0.0001
0.1334	0.0001
0.1335	0.0001
0.1336	0.0001
0.1337	0.0001
0.1338	0.0001
0.1339	0.0001
0.134	0.0001
0.1341	0.0001
0.1342	0.0001
0.1343	0.0001
0.1344	0.0001
0.1345	0.0001
0.1346	0.0001
0.1347	0.0001
0.1348	0.0001
0.1349	0.0001
0.135	0.0001
0.1351	0.0001
0.1352	0.0001
0.1353	0.0001
0.1354	0.0001
0.1355	0.0001
0.1356	0.0001
0.1357	0.0001
0.1358	0.0001
0.1359	0.0001
0.136	0.0001
0.1361	0.0001
0.1362	0.0001
0.1363	0.0001
0.1364	0.0001
0.1365	0.0001
0.1366	0.0001
0.1367	0.0001
0.1368	0.0001
0.1369	0.0001
0.137	0.0001
0.1371	0.0001
0.1372	0.0001
0.1373	0.0001
0.1374	0.0001
0.1375	0.0001
0.1376	0.0001
0.1377	0.0001
0.1378	0.0001
0.1379	0.0001
0.138	0.0001
0.1381	0.0001
0.1382	0.0001
0.1383	0.0001
0.1384	0.0001
0.1385	0.0001
0.1386	0.0001
0.1387	0.0001
0.1388	0.0001
0.1389	0.0001
0.139	0.0001
0.1391	0.0001
0.1392	0.0001
0.1393	0.0001
0.1394	0.0001
0.1395	0.0001
0.1396	0.0001
0.1397	0.0001
0.1398	0.0001
0.1399	0.0001
0.14	0.0001
0.1401	0.0001
0.1402	0.0001
0.1403	0.0001
0.1404	0.0001
0.1405	0.0001
0.1406	0.0001
0.1407	0.0001
0.1408	0.0001
0.1409	0.0001
0.141	0.0001
0.1411	0.0001
0.1412	0.0001
0.1413	0.0001
0.1414	0.0001
0.1415	0.0001
0.1416	0.0001
0.1417	0.0001
0.1418	0.0001
0.1419	0.0001
0.142	0.0001
0.1421	0.0001
0.1422	0.0001
0.1423	0.0001
0.1424	0.0001
0.1425	0.0001
0.1426	0.0001
0.1427	0.0001
0.1428	0.0001
0.1429	0.0001
0.143	0.0001
0.1431	0.0001
0.1432	0.0001
0.1433	0.0001
0.1434	0.0001
0.1435	0.0001
0.1436	0.0001
0.1437	0.0001
0.1438	0.0001
0.1439	0.0001
0.144	0.0001
0.1441	0.0001
0.1442	0.0001
0.1443	0.0001
0.1444	0.0001
0.1445	0.0001
0.1446	0.0001
0.1447	0.0001
0.1448	0.0001
0.1449	0.0001
0.145	0.0001
0.1451	0.0001
0.1452	0.0001
0.1453	0.0001
0.1454	0.0001
0.1455	0.0001
0.1456	0.0001
0.1457	0.0001
0.1458	0.0001
0.1459	0.0001
0.146	0.0001
0.1461	0.0001
0.1462	0.0001
0.1463	0.0001
0.1464	0.0001
0.1465	0.0001
0.1466	0.0001
0.1467	0.0001
0.1468	0.0001
0.1469	0.0001
0.147	0.0001
0.1471	0.0001
0.1472	0.0001
0.1473	0.0001
0.1474	0.0001
0.1475	0.0001
0.1476	0.0001
0.1477	0.0001
0.1478	0.0001
0.1479	0.0001
0.148	0.0001
0.1481	0.0001
0.1482	0.0001
0.1483	0.0001
0.1484	0.0001
0.1485	0.0001
0.1486	0.0001
0.1487	0.0001
0.1488	0.0001
0.1489	0.0001
0.149	0.0001
0.1491	0.0001
0.1492	0.0001
0.1493	0.0001
0.1494	0.0001
0.1495	0.0001
0.1496	0.0001
0.1497	0.0001
0.1498	0.0001
0.1499	0.0001
0.15	0.0001
0.1501	0.0001
0.1502	0.0001
0.1503	0.0001
0.1504	0.0001
0.1505	0.0001
0.1506	0.0001
0.1507	0.0001
0.1508	0.0001
0.1509	0.0001
0.151	0.0001
0.1511	0.0001
0.1512	0.0001
0.1513	0.0001
0.1514	0.0001
0.1515	0.0001
0.1516	0.0001
0.1517	0.0001
0.1518	0.0001
0.1519	0.0001
0.152	0.0001
0.1521	0.0001
0.1522	0.0001
0.1523	0.0001
0.1524	0.0001
0.1525	0.0001
0.1526	0.0001
0.1527	0.0001
0.1528	0.0001
0.1529	0.0001
0.153	0.0001
0.1531	0.0001
0.1532	0.0001
0.1533	0.0001
0.1534	0.0001
0.1535	0.0001
0.1536	0.0001
0.1537	0.0001
0.1538	0.0001
0.1539	0.0001
0.154	0.0001
0.1541	0.0001
0.1542	0.0001
0.1543	0.0001
0.1544	0.0001
0.1545	0.0001
0.1546	0.0001
0.1547	0.0001
0.1548	0.0001
0.1549	0.0001
0.155	0.0001
0.1551	0.0001
0.1552	0.0001
0.1553	0.0001
0.1554	0.0001
0.1555	0.0001
0.1556	0.0001
0.1557	0.0001
0.1558	0.0001
0.1559	0.0001
0.156	0.0001
0.1561	0.0001
0.1562	0.0001
0.1563	0.0001
0.1564	0.0001
0.1565	0.0001
0.1566	0.0001
0.1567	0.0001
0.1568	0.0001
0.1569	0.0001
0.157	0.0001
0.1571	0.0001
0.1572	0.0001
0.1573	0.0001
0.1574	0.0001
0.1575	0.0001
0.1576	0.0001
0.1577	0.0001
0.1578	0.0001
0.1579	0.0001
0.158	0.0001
0.1581	0.0001
0.1582	0.0001
0.1583	0.0001
0.1584	0.0001
0.1585	0.0001
0.1586	0.0001
0.1587	0.0001
0.1588	0.0001
0.1589	0.0001
0.159	0.0001
0.1591	0.0001
0.1592	0.0001
0.1593	0.0001
0.1594	0.0001
0.1595	0.0001
0.1596	0.0001
0.1597	0.0001
0.1598	0.0001
0.1599	0.0001
0.16	0.0001
0.1601	0.0001
0.1602	0.0001
0.1603	0.0001
0.1604	0.0001
0.1605	0.0001
0.1606	0.0001
0.1607	0.0001
0.1608	0.0001
0.1609	0.0001
0.161	0.0001
0.1611	0.0001
0.1612	0.0001
0.1613	0.0001
0.1614	0.0001
0.1615	0.0001
0.1616	0.0001
0.1617	0.0001
0.1618	0.0001
0.1619	0.0001
0.162	0.0001
0.1621	0.0001
0.1622	0.0001
0.1623	0.0001
0.1624	0.0001
0.1625	0.0001
0.1626	0.0001
0.1627	0.0001
0.1628	0.0001
0.1629	0.0001
0.163	0.0001
0.1631	0.0001
0.1632	0.0001
0.1633	0.0001
0.1634	0.0001
0.1635	0.0001
0.1636	0.0001
0.1637	0.0001
0.1638	0.0001
0.1639	0.0001
0.164	0.0001
0.1641	0.0001
0.1642	0.0001
0.1643	0.0001
0.1644	0.0001
0.1645	0.0001
0.1646	0.0001
0.1647	0.0001
0.1648	0.0001
0.1649	0.0001
0.165	0.0001
0.1651	0.0001
0.1652	0.0001
0.1653	0.0001
0.1654	0.0001
0.1655	0.0001
0.1656	0.0001
0.1657	0.0001
0.1658	0.0001
0.1659	0.0001
0.166	0.0001
0.1661	0.0001
0.1662	0.0001
0.1663	0.0001
0.1664	0.0001
0.1665	0.0001
0.1666	0.0001
0.1667	0.0001
0.1668	0.0001
0.1669	0.0001
0.167	0.0001
0.1671	0.0001
0.1672	0.0001
0.1673	0.0001
0.1674	0.0001
0.1675	0.0001
0.1676	0.0001
0.1677	0.0001
0.1678	0.0001
0.1679	0.0001
0.168	0.0001
0.1681	0.0001
0.1682	0.0001
0.1683	0.0001
0.1684	0.0001
0.1685	0.0001
0.1686	0.0001
0.1687	0.0001
0.1688	0.0001
0.1689	0.0001
0.169	0.0001
0.1691	0.0001
0.1692	0.0001
0.1693	0.0001
0.1694	0.0001
0.1695	0.0001
0.1696	0.0001
0.1697	0.0001
0.1698	0.0001
0.1699	0.0001
0.17	0.0001
0.1701	0.0001
0.1702	0.0001
0.1703	0.0001
0.1704	0.0001
0.1705	0.0001
0.1706	0.0001
0.1707	0.0001
0.1708	0.0001
0.1709	0.0001
0.171	0.0001
0.1711	0.0001
0.1712	0.0001
0.1713	0.0001
0.1714	0.0001
0.1715	0.0001
0.1716	0.0001
0.1717	0.0001
0.1718	0.0001
0.1719	0.0001
0.172	0.0001
0.1721	0.0001
0.1722	0.0001
0.1723	0.0001
0.1724	0.0001
0.1725	0.0001
0.1726	0.0001
0.1727	0.0001
0.1728	0.0001
0.1729	0.0001
0.173	0.0001
0.1731	0.0001
0.1732	0.0001
0.1733	0.0001
0.1734	0.0001
0.1735	0.0001
0.1736	0.0001
0.1737	0.0001
0.1738	0.0001
0.1739	0.0001
0.174	0.0001
0.1741	0.0001
0.1742	0.0001
0.1743	0.0001
0.1744	0.0001
0.1745	0.0001
0.1746	0.0001
0.1747	0.0001
0.1748	0.0001
0.1749	0.0001
0.175	0.0001
0.1751	0.0001
0.1752	0.0001
0.1753	0.0001
0.1754	0.0001
0.1755	0.0001
0.1756	0.0001
0.1757	0.0001
0.1758	0.0001
0.1759	0.0001
0.176	0.0001
0.1761	0.0001
0.1762	0.0001
0.1763	0.0001
0.1764	0.0001
0.1765	0.0001
0.1766	0.0001
0.1767	0.0001
0.1768	0.0001
0.1769	0.0001
0.177	0.0001
0.1771	0.0001
0.1772	0.0001
0.1773	0.0001
0.1774	0.0001
0.1775	0.0001
0.1776	0.0001
0.1777	0.0001
0.1778	0.0001
0.1779	0.0001
0.178	0.0001
0.1781	0.0001
0.1782	0.0001
0.1783	0.0001
0.1784	0.0001
0.1785	0.0001
0.1786	0.0001
0.1787	0.0001
0.1788	0.0001
0.1789	0.0001
0.179	0.0001
0.1791	0.0001
0.1792	0.0001
0.1793	0.0001
0.1794	0.0001
0.1795	0.0001
0.1796	0.0001
0.1797	0.0001
0.1798	0.0001
0.1799	0.0001
0.18	0.0001
0.1801	0.0001
0.1802	0.0001
0.1803	0.0001
0.1804	0.0001
0.1805	0.0001
0.1806	0.0001
0.1807	0.0001
0.1808	0.0001
0.1809	0.0001
0.181	0.0001
0.1811	0.0001
0.1812	0.0001
0.1813	0.0001
0.1814	0.0001
0.1815	0.0001
0.1816	0.0001
0.1817	0.0001
0.1818	0.0001
0.1819	0.0001
0.182	0.0001
0.1821	0.0001
0.1822	0.0001
0.1823	0.0001
0.1824	0.0001
0.1825	0.0001
0.1826	0.0001
0.1827	0.0001
0.1828	0.0001
0.1829	0.0001
0.183	0.0001
0.1831	0.0001
0.1832	0.0001
0.1833	0.0001
0.1834	0.0001
0.1835	0.0001
0.1836	0.0001
0.1837	0.0001
0.1838	0.0001
0.1839	0.0001
0.184	0.0001
0.1841	0.0001
0.1842	0.0001
0.1843	0.0001
0.1844	0.0001
0.1845	0.0001
0.1846	0.0001
0.1847	0.0001
0.1848	0.0001
0.1849	0.0001
0.185	0.0001
0.1851	0.0001
0.1852	0.0001
0.1853	0.0001
0.1854	0.0001
0.1855	0.0001
0.1856	0.0001
0.1857	0.0001
0.1858	0.0001
0.1859	0.0001
0.186	0.0001
0.1861	0.0001
0.1862	0.0001
0.1863	0.0001
0.1864	0.0001
0.1865	0.0001
0.1866	0.0001
0.1867	0.0001
0.1868	0.0001
0.1869	0.0001
0.187	0.0001
0.1871	0.0001
0.1872	0.0001
0.1873	0.0001
0.1874	0.0001
0.1875	0.0001
0.1876	0.0001
0.1877	0.0001
0.1878	0.0001
0.1879	0.0001
0.188	0.0001
0.1881	0.0001
0.1882	0.0001
0.1883	0.0001
0.1884	0.0001
0.1885	0.0001
0.1886	0.0001
0.1887	0.0001
0.1888	0.0001
0.1889	0.0001
0.189	0.0001
0.1891	0.0001
0.1892	0.0001
0.1893	0.0001
0.1894	0.0001
0.1895	0.0001
0.1896	0.0001
0.1897	0.0001
0.1898	0.0001
0.1899	0.0001
0.19	0.0001
0.1901	0.0001
0.1902	0.0001
0.1903	0.0001
0.1904	0.0001
0.1905	0.0001
0.1906	0.0001
0.1907	0.0001
0.1908	0.0001
0.1909	0.0001
0.191	0.0001
0.1911	0.0001
0.1912	0.0001
0.1913	0.0001
0.1914	0.0001
0.1915	0.0001
0.1916	0.0001
0.1917	0.0001
0.1918	0.0001
0.1919	0.0001
0.192	0.0001
0.1921	0.0001
0.1922	0.0001
0.1923	0.0001
0.1924	0.0001
0.1925	0.0001
0.1926	0.0001
0.1927	0.0001
0.1928	0.0001
0.1929	0.0001
0.193	0.0001
0.1931	0.0001
0.1932	0.0001
0.1933	0.0001
0.1934	0.0001
0.1935	0.0001
0.1936	0.0001
0.1937	0.0001
0.1938	0.0001
0.1939	0.0001
0.194	0.0001
0.1941	0.0001
0.1942	0.0001
0.1943	0.0001
0.1944	0.0001
0.1945	0.0001
0.1946	0.0001
0.1947	0.0001
0.1948	0.0001
0.1949	0.0001
0.195	0.0001
0.1951	0.0001
0.1952	0.0001
0.1953	0.0001
0.1954	0.0001
0.1955	0.0001
0.1956	0.0001
0.1957	0.0001
0.1958	0.0001
0.1959	0.0001
0.196	0.0001
0.1961	0.0001
0.1962	0.0001
0.1963	0.0001
0.1964	0.0001
0.1965	0.0001
0.1966	0.0001
0.1967	0.0001
0.1968	0.0001
0.1969	0.0001
0.197	0.0001
0.1971	0.0001
0.1972	0.0001
0.1973	0.0001
0.1974	0.0001
0.1975	0.0001
0.1976	0.0001
0.1977	0.0001
0.1978	0.0001
0.1979	0.0001
0.198	0.0001
0.1981	0.0001
0.1982	0.0001
0.1983	0.0001
0.1984	0.0001
0.1985	0.0001
0.1986	0.0001
0.1987	0.0001
0.1988	0.0001
0.1989	0.0001
0.199	0.0001
0.1991	0.0001
0.1992	0.0001
0.1993	0.0001
0.1994	0.0001
0.1995	0.0001
0.1996	0.0001
0.1997	0.0001
0.1998	0.0001
0.1999	0.0001
0.2	0.0001
0.2001	0.0001
0.2002	0.0001
0.2003	0.0001
0.2004	0.0001
0.2005	0.0001
0.2006	0.0001
0.2007	0.0001
0.2008	0.0001
0.2009	0.0001
0.201	0.0001
0.2011	0.0001
0.2012	0.0001
0.2013	0.0001
0.2014	0.0001
0.2015	0.0001
0.2016	0.0001
0.2017	0.0001
0.2018	0.0001
0.2019	0.0001
0.202	0.0001
0.2021	0.0001
0.2022	0.0001
0.2023	0.0001
0.2024	0.0001
0.2025	0.0001
0.2026	0.0001
0.2027	0.0001
0.2028	0.0001
0.2029	0.0001
0.203	0.0001
0.2031	0.0001
0.2032	0.0001
0.2033	0.0001
0.2034	0.0001
0.2035	0.0001
0.2036	0.0001
0.2037	0.0001
0.2038	0.0001
0.2039	0.0001
0.204	0.0001
0.2041	0.0001
0.2042	0.0001
0.2043	0.0001
0.2044	0.0001
0.2045	0.0001
0.2046	0.0001
0.2047	0.0001
0.2048	0.0001
0.2049	0.0001
0.205	0.0001
0.2051	0.0001
0.2052	0.0001
0.2053	0.0001
0.2054	0.0001
0.2055	0.0001
0.2056	0.0001
0.2057	0.0001
0.2058	0.0001
0.2059	0.0001
0.206	0.0001
0.2061	0.0001
0.2062	0.0001
0.2063	0.0001
0.2064	0.0001
0.2065	0.0001
0.2066	0.0001
0.2067	0.0001
0.2068	0.0001
0.2069	0.0001
0.207	0.0001
0.2071	0.0001
0.2072	0.0001
0.2073	0.0001
0.2074	0.0001
0.2075	0.0001
0.2076	0.0001
0.2077	0.0001
0.2078	0.0001
0.2079	0.0001
0.208	0.0001
0.2081	0.0001
0.2082	0.0001
0.2083	0.0001
0.2084	0.0001
0.2085	0.0001
0.2086	0.0001
0.2087	0.0001
0.2088	0.0001
0.2089	0.0001
0.209	0.0001
0.2091	0.0001
0.2092	0.0001
0.2093	0.0001
0.2094	0.0001
0.2095	0.0001
0.2096	0.0001
0.2097	0.0001
0.2098	0.0001
0.2099	0.0001
0.21	0.0001
0.2101	0.0001
0.2102	0.0001
0.2103	0.0001
0.2104	0.0001
0.2105	0.0001
0.2106	0.0001
0.2107	0.0001
0.2108	0.0001
0.2109	0.0001
0.211	0.0001
0.2111	0.0001
0.2112	0.0001
0.2113	0.0001
0.2114	0.0001
0.2115	0.0001
0.2116	0.0001
0.2117	0.0001
0.2118	0.0001
0.2119	0.0001
0.212	0.0001
0.2121	0.0001
0.2122	0.0001
0.2123	0.0001
0.2124	0.0001
0.2125	0.0001
0.2126	0.0001
0.2127	0.0001
0.2128	0.0001
0.2129	0.0001
0.213	0.0001
0.2131	0.0001
0.2132	0.0001
0.2133	0.0001
0.2134	0.0001
0.2135	0.0001
0.2136	0.0001
0.2137	0.0001
0.2138	0.0001
0.2139	0.0001
0.214	0.0001
0.2141	0.0001
0.2142	0.0001
0.2143	0.0001
0.2144	0.0001
0.2145	0.0001
0.2146	0.0001
0.2147	0.0001
0.2148	0.0001
0.2149	0.0001
0.215	0.0001
0.2151	0.0001
0.2152	0.0001
0.2153	0.0001
0.2154	0.0001
0.2155	0.0001
0.2156	0.0001
0.2157	0.0001
0.2158	0.0001
0.2159	0.0001
0.216	0.0001
0.2161	0.0001
0.2162	0.0001
0.2163	0.0001
0.2164	0.0001
0.2165	0.0001
0.2166	0.0001
0.2167	0.0001
0.2168	0.0001
0.2169	0.0001
0.217	0.0001
0.2171	0.0001
0.2172	0.0001
0.2173	0.0001
0.2174	0.0001
0.2175	0.0001
0.2176	0.0001
0.2177	0.0001
0.2178	0.0001
0.2179	0.0001
0.218	0.0001
0.2181	0.0001
0.2182	0.0001
0.2183	0.0001
0.2184	0.0001
0.2185	0.0001
0.2186	0.0001
0.2187	0.0001
0.2188	0.0001
0.2189	0.0001
0.219	0.0001
0.2191	0.0001
0.2192	0.0001
0.2193	0.0001
0.2194	0.0001
0.2195	0.0001
0.2196	0.0001
0.2197	0.0001
0.2198	0.0001
0.2199	0.0001
0.22	0.0001
0.2201	0.0001
0.2202	0.0001
0.2203	0.0001
0.2204	0.0001
0.2205	0.0001
0.2206	0.0001
0.2207	0.0001
0.2208	0.0001
0.2209	0.0001
0.221	0.0001
0.2211	0.0001
0.2212	0.0001
0.2213	0.0001
0.2214	0.0001
0.2215	0.0001
0.2216	0.0001
0.2217	0.0001
0.2218	0.0001
0.2219	0.0001
0.222	0.0001
0.2221	0.0001
0.2222	0.0001
0.2223	0.0001
0.2224	0.0001
0.2225	0.0001
0.2226	0.0001
0.2227	0.0001
0.2228	0.0001
0.2229	0.0001
0.223	0.0001
0.2231	0.0001
0.2232	0.0001
0.2233	0.0001
0.2234	0.0001
0.2235	0.0001
0.2236	0.0001
0.2237	0.0001
0.2238	0.0001
0.2239	0.0001
0.224	0.0001
0.2241	0.0001
0.2242	0.0001
0.2243	0.0001
0.2244	0.0001
0.2245	0.0001
0.2246	0.0001
0.2247	0.0001
0.2248	0.0001
0.2249	0.0001
0.225	0.0001
0.2251	0.0001
0.2252	0.0001
0.2253	0.0001
0.2254	0.0001
0.2255	0.0001
0.2256	0.0001
0.2257	0.0001
0.2258	0.0001
0.2259	0.0001
0.226	0.0001
0.2261	0.0001
0.2262	0.0001
0.2263	0.0001
0.2264	0.0001
0.2265	0.0001
0.2266	0.0001
0.2267	0.0001
0.2268	0.0001
0.2269	0.0001
0.227	0.0001
0.2271	0.0001
0.2272	0.0001
0.2273	0.0001
0.2274	0.0001
0.2275	0.0001
0.2276	0.0001
0.2277	0.0001
0.2278	0.0001
0.2279	0.0001
0.228	0.0001
0.2281	0.0001
0.2282	0.0001
0.2283	0.0001
0.2284	0.0001
0.2285	0.0001
0.2286	0.0001
0.2287	0.0001
0.2288	0.0001
0.2289	0.0001
0.229	0.0001
0.2291	0.0001
0.2292	0.0001
0.2293	0.0001
0.2294	0.0001
0.2295	0.0001
0.2296	0.0001
0.2297	0.0001
0.2298	0.0001
0.2299	0.0001
0.23	0.0001
0.2301	0.0001
0.2302	0.0001
0.2303	0.0001
0.2304	0.0001
0.2305	0.0001
0.2306	0.0001
0.2307	0.0001
0.2308	0.0001
0.2309	0.0001
0.231	0.0001
0.2311	0.0001
0.2312	0.0001
0.2313	0.0001
0.2314	0.0001
0.2315	0.0001
0.2316	0.0001
0.2317	0.0001
0.2318	0.0001
0.2319	0.0001
0.232	0.0001
0.2321	0.0001
0.2322	0.0001
0.2323	0.0001
0.2324	0.0001
0.2325	0.0001
0.2326	0.0001
0.2327	0.0001
0.2328	0.0001
0.2329	0.0001
0.233	0.0001
0.2331	0.0001
0.2332	0.0001
0.2333	0.0001
0.2334	0.0001
0.2335	0.0001
0.2336	0.0001
0.2337	0.0001
0.2338	0.0001
0.2339	0.0001
0.234	0.0001
0.2341	0.0001
0.2342	0.0001
0.2343	0.0001
0.2344	0.0001
0.2345	0.0001
0.2346	0.0001
0.2347	0.0001
0.2348	0.0001
0.2349	0.0001
0.235	0.0001
0.2351	0.0001
0.2352	0.0001
0.2353	0.0001
0.2354	0.0001
0.2355	0.0001
0.2356	0.0001
0.2357	0.0001
0.2358	0.0001
0.2359	0.0001
0.236	0.0001
0.2361	0.0001
0.2362	0.0001
0.2363	0.0001
0.2364	0.0001
0.2365	0.0001
0.2366	0.0001
0.2367	0.0001
0.2368	0.0001
0.2369	0.0001
0.237	0.0001
0.2371	0.0001
0.2372	0.0001
0.2373	0.0001
0.2374	0.0001
0.2375	0.0001
0.2376	0.0001
0.2377	0.0001
0.2378	0.0001
0.2379	0.0001
0.238	0.0001
0.2381	0.0001
0.2382	0.0001
0.2383	0.0001
0.2384	0.0001
0.2385	0.0001
0.2386	0.0001
0.2387	0.0001
0.2388	0.0001
0.2389	0.0001
0.239	0.0001
0.2391	0.0001
0.2392	0.0001
0.2393	0.0001
0.2394	0.0001
0.2395	0.0001
0.2396	0.0001
0.2397	0.0001
0.2398	0.0001
0.2399	0.0001
0.24	0.0001
0.2401	0.0001
0.2402	0.0001
0.2403	0.0001
0.2404	0.0001
0.2405	0.0001
0.2406	0.0001
0.2407	0.0001
0.2408	0.0001
0.2409	0.0001
0.241	0.0001
0.2411	0.0001
0.2412	0.0001
0.2413	0.0001
0.2414	0.0001
0.2415	0.0001
0.2416	0.0001
0.2417	0.0001
0.2418	0.0001
0.2419	0.0001
0.242	0.0001
0.2421	0.0001
0.2422	0.0001
0.2423	0.0001
0.2424	0.0001
0.2425	0.0001
0.2426	0.0001
0.2427	0.0001
0.2428	0.0001
0.2429	0.0001
0.243	0.0001
0.2431	0.0001
0.2432	0.0001
0.2433	0.0001
0.2434	0.0001
0.2435	0.0001
0.2436	0.0001
0.2437	0.0001
0.2438	0.0001
0.2439	0.0001
0.244	0.0001
0.2441	0.0001
0.2442	0.0001
0.2443	0.0001
0.2444	0.0001
0.2445	0.0001
0.2446	0.0001
0.2447	0.0003
0.245	0.0025
0.2475	0.0025
0.25	0.0025
0.2525	0.0025
0.255	0.0025
0.2575	0.0025
0.26	0.0025
0.2625	0.0025
0.265	0.0025
0.2675	0.0025
0.27	0.0025
0.2725	0.0025
0.275	0.0025
0.2775	0.0025
0.28	0.0025
0.2825	0.0025
0.285	0.0025
0.2875	0.0025
0.29	0.0025
0.2925	0.0025
0.295	0.0025
0.2975	0.0025
0.3	0.0001
0.3001	0.0001
0.3002	0.0001
0.3003	0.0001
0.3004	0.0001
0.3005	0.0001
0.3006	0.0001
0.3007	0.0001
0.3008	0.0001
0.3009	0.0001
0.301	0.0001
0.3011	0.0001
0.3012	0.0001
0.3013	0.0001
0.3014	0.0001
0.3015	0.0001
0.3016	0.0001
0.3017	0.0001
0.3018	0.0001
0.3019	0.0001
0.302	0.0001
0.3021	0.0001
0.3022	0.0001
0.3023	0.0001
0.3024	0.0001
0.3025	0.0001
0.3026	0.0001
0.3027	0.0001
0.3028	0.0001
0.3029	0.0001
0.303	0.0001
0.3031	0.0001
0.3032	0.0001
0.3033	0.0001
0.3034	0.0001
0.3035	0.0001
0.3036	0.0001
0.3037	0.0001
0.3038	0.0001
0.3039	0.0001
0.304	0.0001
0.3041	0.0001
0.3042	0.0001
0.3043	0.0001
0.3044	0.0001
0.3045	0.0001
0.3046	0.0001
0.3047	0.0001
0.3048	0.0001
0.3049	0.0001
0.305	0.0001
0.3051	0.0001
0.3052	0.0001
0.3053	0.0001
0.3054	0.0001
0.3055	0.0001
0.3056	0.0001
0.3057	0.0001
0.3058	0.0001
0.3059	0.0001
0.306	0.0001
0.3061	0.0001
0.3062	0.0001
0.3063	0.0001
0.3064	0.0001
0.3065	0.0001
0.3066	0.0001
0.3067	0.0001
0.3068	0.0001
0.3069	0.0001
0.307	0.0001
0.3071	0.0001
0.3072	0.0001
0.3073	0.0001
0.3074	0.0001
0.3075	0.0001
0.3076	0.0001
0.3077	0.0001
0.3078	0.0001
0.3079	0.0001
0.308	0.0001
0.3081	0.0001
0.3082	0.0001
0.3083	0.0001
0.3084	0.0001
0.3085	0.0001
0.3086	0.0001
0.3087	0.0001
0.3088	0.0001
0.3089	0.0001
0.309	0.0001
0.3091	0.0001
0.3092	0.0001
0.3093	0.0001
0.3094	0.0001
0.3095	0.0001
0.3096	0.0001
0.3097	0.0001
0.3098	0.0001
0.3099	0.0001
0.31	0.0001
0.3101	0.0001
0.3102	0.0001
0.3103	0.0001
0.3104	0.0001
0.3105	0.0001
0.3106	0.0001
0.3107	0.0001
0.3108	0.0001
0.3109	0.0001
0.311	0.0001
0.3111	0.0001
0.3112	0.0001
0.3113	0.0001
0.3114	0.0001
0.3115	0.0001
0.3116	0.0001
0.3117	0.0001
0.3118	0.0001
0.3119	0.0001
0.312	0.0001
0.3121	0.0001
0.3122	0.0001
0.3123	0.0001
0.3124	0.0001
0.3125	0.0001
0.3126	0.0001
0.3127	0.0001
0.3128	0.0001
0.3129	0.0001
0.313	0.0001
0.3131	0.0001
0.3132	0.0001
0.3133	0.0001
0.3134	0.0001
0.3135	0.0001
0.3136	0.0001
0.3137	0.0001
0.3138	0.0001
0.3139	0.0001
0.314	0.0001
0.3141	0.0001
0.3142	0.0001
0.3143	0.0001
0.3144	0.0001
0.3145	0.0001
0.3146	0.0001
0.3147	0.0001
0.3148	0.0001
0.3149	0.0001
0.315	0.0001
0.3151	0.0001
0.3152	0.0001
0.3153	0.0001
0.3154	0.0001
0.3155	0.0001
0.3156	0.0001
0.3157	0.0001
0.3158	0.0001
0.3159	0.0001
0.316	0.0001
0.3161	0.0001
0.3162	0.0001
0.3163	0.0001
0.3164	0.0001
0.3165	0.0001
0.3166	0.0001
0.3167	0.0001
0.3168	0.0001
0.3169	0.0001
0.317	0.0001
0.3171	0.0001
0.3172	0.0001
0.3173	0.0001
0.3174	0.0001
0.3175	0.0001
0.3176	0.0001
0.3177	0.0001
0.3178	0.0001
0.3179	0.0001
0.318	0.0001
0.3181	0.0001
0.3182	0.0001
0.3183	0.0001
0.3184	0.0001
0.3185	0.0001
0.3186	0.0001
0.3187	0.0001
0.3188	0.0001
0.3189	0.0001
0.319	0.0001
0.3191	0.0001
0.3192	0.0001
0.3193	0.0001
0.3194	0.0001
0.3195	0.0001
0.3196	0.0001
0.3197	0.0001
0.3198	0.0001
0.3199	0.0001
0.32	0.0001
0.3201	0.0001
0.3202	0.0001
0.3203	0.0001
0.3204	0.0001
0.3205	0.0001
0.3206	0.0001
0.3207	0.0001
0.3208	0.0001
0.3209	0.0001
0.321	0.0001
0.3211	0.0001
0.3212	0.0001
0.3213	0.0001
0.3214	0.0001
0.3215	0.0001
0.3216	0.0001
0.3217	0.0001
0.3218	0.0001
0.3219	0.0001
0.322	0.0001
0.3221	0.0001
0.3222	0.0001
0.3223	0.0001
0.3224	0.0001
0.3225	0.0001
0.3226	0.0001
0.3227	0.0001
0.3228	0.0001
0.3229	0.0001
0.323	0.0001
0.3231	0.0001
0.3232	0.0001
0.3233	0.0001
0.3234	0.0001
0.3235	0.0001
0.3236	0.0001
0.3237	0.0001
0.3238	0.0001
0.3239	0.0001
0.324	0.0001
0.3241	0.0001
0.3242	0.0001
0.3243	0.0001
0.3244	0.0001
0.3245	0.0001
0.3246	0.0001
0.3247	0.0001
0.3248	0.0001
0.3249	0.0001
0.325	0.0001
0.3251	0.0001
0.3252	0.0001
0.3253	0.0001
0.3254	0.0001
0.3255	0.0001
0.3256	0.0001
0.3257	0.0001
0.3258	0.0001
0.3259	0.0001
0.326	0.0001
0.3261	0.0001
0.3262	0.0001
0.3263	0.0001
0.3264	0.0001
0.3265	0.0001
0.3266	0.0001
0.3267	0.0001
0.3268	0.0001
0.3269	0.0001
0.327	0.0001
0.3271	0.0001
0.3272	0.0001
0.3273	0.0001
0.3274	0.0001
0.3275	0.0001
0.3276	0.0001
0.3277	0.0001
0.3278	0.0001
0.3279	0.0001
0.328	0.0001
0.3281	0.0001
0.3282	0.0001
0.3283	0.0001
0.3284	0.0001
0.3285	0.0001
0.3286	0.0001
0.3287	0.0001
0.3288	0.0001
0.3289	0.0001
0.329	0.0001
0.3291	0.0001
0.3292	0.0001
0.3293	0.0001
0.3294	0.0001
0.3295	0.0001
0.3296	0.0001
0.3297	0.0001
0.3298	0.0001
0.3299	0.0001
0.33	0.0001
0.3301	0.0001
0.3302	0.0001
0.3303	0.0001
0.3304	0.0001
0.3305	0.0001
0.3306	0.0001
0.3307	0.0001
0.3308	0.0001
0.3309	0.0001
0.331	0.0001
0.3311	0.0001
0.3312	0.0001
0.3313	0.0001
0.3314	0.0001
0.3315	0.0001
0.3316	0.0001
0.3317	0.0001
0.3318	0.0001
0.3319	0.0001
0.332	0.0001
0.3321	0.0001
0.3322	0.0001
0.3323	0.0001
0.3324	0.0001
0.3325	0.0001
0.3326	0.0001
0.3327	0.0001
0.3328	0.0001
0.3329	0.0001
0.333	0.0001
0.3331	0.0001
0.3332	0.0001
0.3333	0.0001
0.3334	0.0001
0.3335	0.0001
0.3336	0.0001
0.3337	0.0001
0.3338	0.0001
0.3339	0.0001
0.334	0.0001
0.3341	0.0001
0.3342	0.0001
0.3343	0.0001
0.3344	0.0001
0.3345	0.0001
0.3346	0.0001
0.3347	0.0001
0.3348	0.0001
0.3349	0.0001
0.335	0.0001
0.3351	0.0001
0.3352	0.0001
0.3353	0.0001
0.3354	0.0001
0.3355	0.0001
0.3356	0.0001
0.3357	0.0001
0.3358	0.0001
0.3359	0.0001
0.336	0.0001
0.3361	0.0001
0.3362	0.0001
0.3363	0.0001
0.3364	0.0001
0.3365	0.0001
0.3366	0.0001
0.3367	0.0001
0.3368	0.0001
0.3369	0.0001
0.337	0.0001
0.3371	0.0001
0.3372	0.0001
0.3373	0.0001
0.3374	0.0001
0.3375	0.0001
0.3376	0.0001
0.3377	0.0001
0.3378	0.0001
0.3379	0.0001
0.338	0.0001
0.3381	0.0001
0.3382	0.0001
0.3383	0.0001
0.3384	0.0001
0.3385	0.0001
0.3386	0.0001
0.3387	0.0001
0.3388	0.0001
0.3389	0.0001
0.339	0.0001
0.3391	0.0001
0.3392	0.0001
0.3393	0.0001
0.3394	0.0001
0.3395	0.0001
0.3396	0.0001
0.3397	0.0001
0.3398	0.0001
0.3399	0.0001
0.34	0.0001
0.3401	0.0001
0.3402	0.0001
0.3403	0.0001
0.3404	0.0001
0.3405	0.0001
0.3406	0.0001
0.3407	0.0001
0.3408	0.0001
0.3409	0.0001
0.341	0.0001
0.3411	0.0001
0.3412	0.0001
0.3413	0.0001
0.3414	0.0001
0.3415	0.0001
0.3416	0.0001
0.3417	0.0001
0.3418	0.0001
0.3419	0.0001
0.342	0.0001
0.3421	0.0001
0.3422	0.0001
0.3423	0.0001
0.3424	0.0001
0.3425	0.0001
0.3426	0.0001
0.3427	0.0001
0.3428	0.0001
0.3429	0.0001
0.343	0.0001
0.3431	0.0001
0.3432	0.0001
0.3433	0.0001
0.3434	0.0001
0.3435	0.0001
0.3436	0.0001
0.3437	0.0001
0.3438	0.0001
0.3439	0.0001
0.344	0.0001
0.3441	0.0001
0.3442	0.0001
0.3443	0.0001
0.3444	0.0001
0.3445	0.0001
0.3446	0.0001
0.3447	0.0001
0.3448	0.0001
0.3449	0.0001
0.345	0.0001
0.3451	0.0001
0.3452	0.0001
0.3453	0.0001
0.3454	0.0001
0.3455	0.0001
0.3456	0.0001
0.3457	0.0001
0.3458	0.0001
0.3459	0.0001
0.346	0.0001
0.3461	0.0001
0.3462	0.0001
0.3463	0.0001
0.3464	0.0001
0.3465	0.0001
0.3466	0.0001
0.3467	0.0001
0.3468	0.0001
0.3469	0.0001
0.347	0.0001
0.3471	0.0001
0.3472	0.0001
0.3473	0.0001
0.3474	0.0001
0.3475	0.0001
0.3476	0.0001
0.3477	0.0001
0.3478	0.0001
0.3479	0.0001
0.348	0.0001
0.3481	0.0001
0.3482	0.0001
0.3483	0.0001
0.3484	0.0001
0.3485	0.0001
0.3486	0.0001
0.3487	0.0001
0.3488	0.0001
0.3489	0.0001
0.349	0.0001
0.3491	0.0001
0.3492	0.0001
0.3493	0.0001
0.3494	0.0001
0.3495	0.0001
0.3496	0.0001
0.3497	0.0001
0.3498	0.0001
0.3499	0.0001
0.35	0.0001
0.3501	0.0001
0.3502	0.0001
0.3503	0.0001
0.3504	0.0001
0.3505	0.0001
0.3506	0.0001
0.3507	0.0001
0.3508	0.0001
0.3509	0.0001
0.351	0.0001
0.3511	0.0001
0.3512	0.0001
0.3513	0.0001
0.3514	0.0001
0.3515	0.0001
0.3516	0.0001
0.3517	0.0001
0.3518	0.0001
0.3519	0.0001
0.352	0.0001
0.3521	0.0001
0.3522	0.0001
0.3523	0.0001
0.3524	0.0001
0.3525	0.0001
0.3526	0.0001
0.3527	0.0001
0.3528	0.0001
0.3529	0.0001
0.353	0.0001
0.3531	0.0001
0.3532	0.0001
0.3533	0.0001
0.3534	0.0001
0.3535	0.0001
0.3536	0.0001
0.3537	0.0001
0.3538	0.0001
0.3539	0.0001
0.354	0.0001
0.3541	0.0001
0.3542	0.0001
0.3543	0.0001
0.3544	0.0001
0.3545	0.0001
0.3546	0.0001
0.3547	0.0001
0.3548	0.0001
0.3549	0.0001
0.355	0.0001
0.3551	0.0001
0.3552	0.0001
0.3553	0.0001
0.3554	0.0001
0.3555	0.0001
0.3556	0.0001
0.3557	0.0001
0.3558	0.0001
0.3559	0.0001
0.356	0.0001
0.3561	0.0001
0.3562	0.0001
0.3563	0.0001
0.3564	0.0001
0.3565	0.0001
0.3566	0.0001
0.3567	0.0001
0.3568	0.0001
0.3569	0.0001
0.357	0.0001
0.3571	0.0001
0.3572	0.0001
0.3573	0.0001
0.3574	0.0001
0.3575	0.0001
0.3576	0.0001
0.3577	0.0001
0.3578	0.0001
0.3579	0.0001
0.358	0.0001
0.3581	0.0001
0.3582	0.0001
0.3583	0.0001
0.3584	0.0001
0.3585	0.0001
0.3586	0.0001
0.3587	0.0001
0.3588	0.0001
0.3589	0.0001
0.359	0.0001
0.3591	0.0001
0.3592	0.0001
0.3593	0.0001
0.3594	0.0001
0.3595	0.0001
0.3596	0.0001
0.3597	0.0001
0.3598	0.0001
0.3599	0.0001
0.36	0.0001
0.3601	0.0001
0.3602	0.0001
0.3603	0.0001
0.3604	0.0001
0.3605	0.0001
0.3606	0.0001
0.3607	0.0001
0.3608	0.0001
0.3609	0.0001
0.361	0.0001
0.3611	0.0001
0.3612	0.0001
0.3613	0.0001
0.3614	0.0001
0.3615	0.0001
0.3616	0.0001
0.3617	0.0001
0.3618	0.0001
0.3619	0.0001
0.362	0.0001
0.3621	0.0001
0.3622	0.0001
0.3623	0.0001
0.3624	0.0001
0.3625	0.0001
0.3626	0.0001
0.3627	0.0001
0.3628	0.0001
0.3629	0.0001
0.363	0.0001
0.3631	0.0001
0.3632	0.0001
0.3633	0.0001
0.3634	0.0001
0.3635	0.0001
0.3636	0.0001
0.3637	0.0001
0.3638	0.0001
0.3639	0.0001
0.364	0.0001
0.3641	0.0001
0.3642	0.0001
0.3643	0.0001
0.3644	0.0001
0.3645	0.0001
0.3646	0.0001
0.3647	0.0001
0.3648	0.0001
0.3649	0.0001
0.365	0.0001
0.3651	0.0001
0.3652	0.0001
0.3653	0.0001
0.3654	0.0001
0.3655	0.0001
0.3656	0.0001
0.3657	0.0001
0.3658	0.0001
0.3659	0.0001
0.366	0.0001
0.3661	0.0001
0.3662	0.0001
0.3663	0.0001
0.3664	0.0001
0.3665	0.0001
0.3666	0.0001
0.3667	0.0001
0.3668	0.0001
0.3669	0.0001
0.367	0.0001
0.3671	0.0001
0.3672	0.0001
0.3673	0.0001
0.3674	0.0001
0.3675	0.0001
0.3676	0.0001
0.3677	0.0001
0.3678	0.0001
0.3679	0.0001
0.368	0.0001
0.3681	0.0001
0.3682	0.0001
0.3683	0.0001
0.3684	0.0001
0.3685	0.0001
0.3686	0.0001
0.3687	0.0001
0.3688	0.0001
0.3689	0.0001
0.369	0.0001
0.3691	0.0001
0.3692	0.0001
0.3693	0.0001
0.3694	0.0001
0.3695	0.0001
0.3696	0.0001
0.3697	0.0001
0.3698	0.0001
0.3699	0.0001
0.37	0.0001
0.3701	0.0001
0.3702	0.0001
0.3703	0.0001
0.3704	0.0001
0.3705	0.0001
0.3706	0.0001
0.3707	0.0001
0.3708	0.0001
0.3709	0.0001
0.371	0.0001
0.3711	0.0001
0.3712	0.0001
0.3713	0.0001
0.3714	0.0001
0.3715	0.0001
0.3716	0.0001
0.3717	0.0001
0.3718	0.0001
0.3719	0.0001
0.372	0.0001
0.3721	0.0001
0.3722	0.0001
0.3723	0.0001
0.3724	0.0001
0.3725	0.0001
0.3726	0.0001
0.3727	0.0001
0.3728	0.0001
0.3729	0.0001
0.373	0.0001
0.3731	0.0001
0.3732	0.0001
0.3733	0.0001
0.3734	0.0001
0.3735	0.0001
0.3736	0.0001
0.3737	0.0001
0.3738	0.0001
0.3739	0.0001
0.374	0.0001
0.3741	0.0001
0.3742	0.0001
0.3743	0.0001
0.3744	0.0001
0.3745	0.0001
0.3746	0.0001
0.3747	0.0001
0.3748	0.0001
0.3749	0.0001
0.375	0.0001
0.3751	0.0001
0.3752	0.0001
0.3753	0.0001
0.3754	0.0001
0.3755	0.0001
0.3756	0.0001
0.3757	0.0001
0.3758	0.0001
0.3759	0.0001
0.376	0.0001
0.3761	0.0001
0.3762	0.0001
0.3763	0.0001
0.3764	0.0001
0.3765	0.0001
0.3766	0.0001
0.3767	0.0001
0.3768	0.0001
0.3769	0.0001
0.377	0.0001
0.3771	0.0001
0.3772	0.0001
0.3773	0.0001
0.3774	0.0001
0.3775	0.0001
0.3776	0.0001
0.3777	0.0001
0.3778	0.0001
0.3779	0.0001
0.378	0.0001
0.3781	0.0001
0.3782	0.0001
0.3783	0.0001
0.3784	0.0001
0.3785	0.0001
0.3786	0.0001
0.3787	0.0001
0.3788	0.0001
0.3789	0.0001
0.379	0.0001
0.3791	0.0001
0.3792	0.0001
0.3793	0.0001
0.3794	0.0001
0.3795	0.0001
0.3796	0.0001
0.3797	0.0001
0.3798	0.0001
0.3799	0.0001
0.38	0.0001
0.3801	0.0001
0.3802	0.0001
0.3803	0.0001
0.3804	0.0001
0.3805	0.0001
0.3806	0.0001
0.3807	0.0001
0.3808	0.0001
0.3809	0.0001
0.381	0.0001
0.3811	0.0001
0.3812	0.0001
0.3813	0.0001
0.3814	0.0001
0.3815	0.0001
0.3816	0.0001
0.3817	0.0001
0.3818	0.0001
0.3819	0.0001
0.382	0.0001
0.3821	0.0001
0.3822	0.0001
0.3823	0.0001
0.3824	0.0001
0.3825	0.0001
0.3826	0.0001
0.3827	0.0001
0.3828	0.0001
0.3829	0.0001
0.383	0.0001
0.3831	0.0001
0.3832	0.0001
0.3833	0.0001
0.3834	0.0001
0.3835	0.0001
0.3836	0.0001
0.3837	0.0001
0.3838	0.0001
0.3839	0.0001
0.384	0.0001
0.3841	0.0001
0.3842	0.0001
0.3843	0.0001
0.3844	0.0001
0.3845	0.0001
0.3846	0.0001
0.3847	0.0001
0.3848	0.0001
0.3849	0.0001
0.385	0.0001
0.3851	0.0001
0.3852	0.0001
0.3853	0.0001
0.3854	0.0001
0.3855	0.0001
0.3856	0.0001
0.3857	0.0001
0.3858	0.0001
0.3859	0.0001
0.386	0.0001
0.3861	0.0001
0.3862	0.0001
0.3863	0.0001
0.3864	0.0001
0.3865	0.0001
0.3866	0.0001
0.3867	0.0001
0.3868	0.0001
0.3869	0.0001
0.387	0.0001
0.3871	0.0001
0.3872	0.0001
0.3873	0.0001
0.3874	0.0001
0.3875	0.0001
0.3876	0.0001
0.3877	0.0001
0.3878	0.0001
0.3879	0.0001
0.388	0.0001
0.3881	0.0001
0.3882	0.0001
0.3883	0.0001
0.3884	0.0001
0.3885	0.0001
0.3886	0.0001
0.3887	0.0001
0.3888	0.0001
0.3889	0.0001
0.389	0.0001
0.3891	0.0001
0.3892	0.0001
0.3893	0.0001
0.3894	0.0001
0.3895	0.0001
0.3896	0.0001
0.3897	0.0001
0.3898	0.0001
0.3899	0.0001
0.39	0.0001
0.3901	0.0001
0.3902	0.0001
0.3903	0.0001
0.3904	0.0001
0.3905	0.0001
0.3906	0.0001
0.3907	0.0001
0.3908	0.0001
0.3909	0.0001
0.391	0.0001
0.3911	0.0001
0.3912	0.0001
0.3913	0.0001
0.3914	0.0001
0.3915	0.0001
0.3916	0.0001
0.3917	0.0001
0.3918	0.0001
0.3919	0.0001
0.392	0.0001
0.3921	0.0001
0.3922	0.0001
0.3923	0.0001
0.3924	0.0001
0.3925	0.0001
0.3926	0.0001
0.3927	0.0001
0.3928	0.0001
0.3929	0.0001
0.393	0.0001
0.3931	0.0001
0.3932	0.0001
0.3933	0.0001
0.3934	0.0001
0.3935	0.0001
0.3936	0.0001
0.3937	0.0001
0.3938	0.0001
0.3939	0.0001
0.394	0.0001
0.3941	0.0001
0.3942	0.0001
0.3943	0.0001
0.3944	0.0001
0.3945	0.0001
0.3946	0.0001
0.3947	0.0001
0.3948	0.0001
0.3949	0.0001
0.395	0.0001
0.3951	0.0001
0.3952	0.0001
0.3953	0.0001
0.3954	0.0001
0.3955	0.0001
0.3956	0.0001
0.3957	0.0001
0.3958	0.0001
0.3959	0.0001
0.396	0.0001
0.3961	0.0001
0.3962	0.0001
0.3963	0.0001
0.3964	0.0001
0.3965	0.0001
0.3966	0.0001
0.3967	0.0001
0.3968	0.0001
0.3969	0.0001
0.397	0.0001
0.3971	0.0001
0.3972	0.0001
0.3973	0.0001
0.3974	0.0001
0.3975	0.0001
0.3976	0.0001
0.3977	0.0001
0.3978	0.0001
0.3979	0.0001
0.398	0.0001
0.3981	0.0001
0.3982	0.0001
0.3983	0.0001
0.3984	0.0001
0.3985	0.0001
0.3986	0.0001
0.3987	0.0001
0.3988	0.0001
0.3989	0.0001
0.399	0.0001
0.3991	0.0001
0.3992	0.0001
0.3993	0.0001
0.3994	0.0001
0.3995	0.0001
0.3996	0.0001
0.3997	0.0001
0.3998	0.0001
0.3999	0.0001
0.4	0.0001
0.4001	0.0001
0.4002	0.0001
0.4003	0.0001
0.4004	0.0001
0.4005	0.0001
0.4006	0.0001
0.4007	0.0001
0.4008	0.0001
0.4009	0.0001
0.401	0.0001
0.4011	0.0001
0.4012	0.0001
0.4013	0.0001
0.4014	0.0001
0.4015	0.0001
0.4016	0.0001
0.4017	0.0001
0.4018	0.0001
0.4019	0.0001
0.402	0.0001
0.4021	0.0001
0.4022	0.0001
0.4023	0.0001
0.4024	0.0001
0.4025	0.0001
0.4026	0.0001
0.4027	0.0001
0.4028	0.0001
0.4029	0.0001
0.403	0.0001
0.4031	0.0001
0.4032	0.0001
0.4033	0.0001
0.4034	0.0001
0.4035	0.0001
0.4036	0.0001
0.4037	0.0001
0.4038	0.0001
0.4039	0.0001
0.404	0.0001
0.4041	0.0001
0.4042	0.0001
0.4043	0.0001
0.4044	0.0001
0.4045	0.0001
0.4046	0.0001
0.4047	0.0001
0.4048	0.0001
0.4049	0.0001
0.405	0.0001
0.4051	0.0001
0.4052	0.0001
0.4053	0.0001
0.4054	0.0001
0.4055	0.0001
0.4056	0.0001
0.4057	0.0001
0.4058	0.0001
0.4059	0.0001
0.406	0.0001
0.4061	0.0001
0.4062	0.0001
0.4063	0.0001
0.4064	0.0001
0.4065	0.0001
0.4066	0.0001
0.4067	0.0001
0.4068	0.0001
0.4069	0.0001
0.407	0.0001
0.4071	0.0001
0.4072	0.0001
0.4073	0.0001
0.4074	0.0001
0.4075	0.0001
0.4076	0.0001
0.4077	0.0001
0.4078	0.0001
0.4079	0.0001
0.408	0.0001
0.4081	0.0001
0.4082	0.0001
0.4083	0.0001
0.4084	0.0001
0.4085	0.0001
0.4086	0.0001
0.4087	0.0001
0.4088	0.0001
0.4089	0.0001
0.409	0.0001
0.4091	0.0001
0.4092	0.0001
0.4093	0.0001
0.4094	0.0001
0.4095	0.0001
0.4096	0.0001
0.4097	0.0001
0.4098	0.0001
0.4099	0.0001
0.41	0.0001
0.4101	0.0001
0.4102	0.0001
0.4103	0.0001
0.4104	0.0001
0.4105	0.0001
0.4106	0.0001
0.4107	0.0001
0.4108	0.0001
0.4109	0.0001
0.411	0.0001
0.4111	0.0001
0.4112	0.0001
0.4113	0.0001
0.4114	0.0001
0.4115	0.0001
0.4116	0.0001
0.4117	0.0001
0.4118	0.0001
0.4119	0.0001
0.412	0.0001
0.4121	0.0001
0.4122	0.0001
0.4123	0.0001
0.4124	0.0001
0.4125	0.0001
0.4126	0.0001
0.4127	0.0001
0.4128	0.0001
0.4129	0.0001
0.413	0.0001
0.4131	0.0001
0.4132	0.0001
0.4133	0.0001
0.4134	0.0001
0.4135	0.0001
0.4136	0.0001
0.4137	0.0001
0.4138	0.0001
0.4139	0.0001
0.414	0.0001
0.4141	0.0001
0.4142	0.0001
0.4143	0.0001
0.4144	0.0001
0.4145	0.0001
0.4146	0.0001
0.4147	0.0001
0.4148	0.0001
0.4149	0.0001
0.415	0.0001
0.4151	0.0001
0.4152	0.0001
0.4153	0.0001
0.4154	0.0001
0.4155	0.0001
0.4156	0.0001
0.4157	0.0001
0.4158	0.0001
0.4159	0.0001
0.416	0.0001
0.4161	0.0001
0.4162	0.0001
0.4163	0.0001
0.4164	0.0001
0.4165	0.0001
0.4166	0.0001
0.4167	0.0001
0.4168	0.0001
0.4169	0.0001
0.417	0.0001
0.4171	0.0001
0.4172	0.0001
0.4173	0.0001
0.4174	0.0001
0.4175	0.0001
0.4176	0.0001
0.4177	0.0001
0.4178	0.0001
0.4179	0.0001
0.418	0.0001
0.4181	0.0001
0.4182	0.0001
0.4183	0.0001
0.4184	0.0001
0.4185	0.0001
0.4186	0.0001
0.4187	0.0001
0.4188	0.0001
0.4189	0.0001
0.419	0.0001
0.4191	0.0001
0.4192	0.0001
0.4193	0.0001
0.4194	0.0001
0.4195	0.0001
0.4196	0.0001
0.4197	0.0001
0.4198	0.0001
0.4199	0.0001
0.42	0.0001
0.4201	0.0001
0.4202	0.0001
0.4203	0.0001
0.4204	0.0001
0.4205	0.0001
0.4206	0.0001
0.4207	0.0001
0.4208	0.0001
0.4209	0.0001
0.421	0.0001
0.4211	0.0001
0.4212	0.0001
0.4213	0.0001
0.4214	0.0001
0.4215	0.0001
0.4216	0.0001
0.4217	0.0001
0.4218	0.0001
0.4219	0.0001
0.422	0.0001
0.4221	0.0001
0.4222	0.0001
0.4223	0.0001
0.4224	0.0001
0.4225	0.0001
0.4226	0.0001
0.4227	0.0001
0.4228	0.0001
0.4229	0.0001
0.423	0.0001
0.4231	0.0001
0.4232	0.0001
0.4233	0.0001
0.4234	0.0001
0.4235	0.0001
0.4236	0.0001
0.4237	0.0001
0.4238	0.0001
0.4239	0.0001
0.424	0.0001
0.4241	0.0001
0.4242	0.0001
0.4243	0.0001
0.4244	0.0001
0.4245	0.0001
0.4246	0.0001
0.4247	0.0001
0.4248	0.0001
0.4249	0.0001
0.425	0.0001
0.4251	0.0001
0.4252	0.0001
0.4253	0.0001
0.4254	0.0001
0.4255	0.0001
0.4256	0.0001
0.4257	0.0001
0.4258	0.0001
0.4259	0.0001
0.426	0.0001
0.4261	0.0001
0.4262	0.0001
0.4263	0.0001
0.4264	0.0001
0.4265	0.0001
0.4266	0.0001
0.4267	0.0001
0.4268	0.0001
0.4269	0.0001
0.427	0.0001
0.4271	0.0001
0.4272	0.0001
0.4273	0.0001
0.4274	0.0001
0.4275	0.0001
0.4276	0.0001
0.4277	0.0001
0.4278	0.0001
0.4279	0.0001
0.428	0.0001
0.4281	0.0001
0.4282	0.0001
0.4283	0.0001
0.4284	0.0001
0.4285	0.0001
0.4286	0.0001
0.4287	0.0001
0.4288	0.0001
0.4289	0.0001
0.429	0.0001
0.4291	0.0001
0.4292	0.0001
0.4293	0.0001
0.4294	0.0001
0.4295	0.0001
0.4296	0.0001
0.4297	0.0001
0.4298	0.0001
0.4299	0.0001
0.43	0.0001
0.4301	0.0001
0.4302	0.0001
0.4303	0.0001
0.4304	0.0001
0.4305	0.0001
0.4306	0.0001
0.4307	0.0001
0.4308	0.0001
0.4309	0.0001
0.431	0.0001
0.4311	0.0001
0.4312	0.0001
0.4313	0.0001
0.4314	0.0001
0.4315	0.0001
0.4316	0.0001
0.4317	0.0001
0.4318	0.0001
0.4319	0.0001
0.432	0.0001
0.4321	0.0001
0.4322	0.0001
0.4323	0.0001
0.4324	0.0001
0.4325	0.0001
0.4326	0.0001
0.4327	0.0001
0.4328	0.0001
0.4329	0.0001
0.433	0.0001
0.4331	0.0001
0.4332	0.0001
0.4333	0.0001
0.4334	0.0001
0.4335	0.0001
0.4336	0.0001
0.4337	0.0001
0.4338	0.0001
0.4339	0.0001
0.434	0.0001
0.4341	0.0001
0.4342	0.0001
0.4343	0.0001
0.4344	0.0001
0.4345	0.0001
0.4346	0.0001
0.4347	0.0001
0.4348	0.0001
0.4349	0.0001
0.435	0.0001
0.4351	0.0001
0.4352	0.0001
0.4353	0.0001
0.4354	0.0001
0.4355	0.0001
0.4356	0.0001
0.4357	0.0001
0.4358	0.0001
0.4359	0.0001
0.436	0.0001
0.4361	0.0001
0.4362	0.0001
0.4363	0.0001
0.4364	0.0001
0.4365	0.0001
0.4366	0.0001
0.4367	0.0001
0.4368	0.0001
0.4369	0.0001
0.437	0.0001
0.4371	0.0001
0.4372	0.0001
0.4373	0.0001
0.4374	0.0001
0.4375	0.0001
0.4376	0.0001
0.4377	0.0001
0.4378	0.0001
0.4379	0.0001
0.438	0.0001
0.4381	0.0001
0.4382	0.0001
0.4383	0.0001
0.4384	0.0001
0.4385	0.0001
0.4386	0.0001
0.4387	0.0001
0.4388	0.0001
0.4389	0.0001
0.439	0.0001
0.4391	0.0001
0.4392	0.0001
0.4393	0.0001
0.4394	0.0001
0.4395	0.0001
0.4396	0.0001
0.4397	0.0001
0.4398	0.0001
0.4399	0.0001
0.44	0.0001
0.4401	0.0001
0.4402	0.0001
0.4403	0.0001
0.4404	0.0001
0.4405	0.0001
0.4406	0.0001
0.4407	0.0001
0.4408	0.0001
0.4409	0.0001
0.441	0.0001
0.4411	0.0001
0.4412	0.0001
0.4413	0.0001
0.4414	0.0001
0.4415	0.0001
0.4416	0.0001
0.4417	0.0001
0.4418	0.0001
0.4419	0.0001
0.442	0.0001
0.4421	0.0001
0.4422	0.0001
0.4423	0.0001
0.4424	0.0001
0.4425	0.0001
0.4426	0.0001
0.4427	0.0001
0.4428	0.0001
0.4429	0.0001
0.443	0.0001
0.4431	0.0001
0.4432	0.0001
0.4433	0.0001
0.4434	0.0001
0.4435	0.0001
0.4436	0.0001
0.4437	0.0001
0.4438	0.0001
0.4439	0.0001
0.444	0.0001
0.4441	0.0001
0.4442	0.0001
0.4443	0.0007
0.445	0.0025
0.4475	0.0025
0.45	0.0025
0.4525	0.0025
0.455	0.0025
0.4575	0.0025
0.46	0.0025
0.4625	0.0025
0.465	0.0025
0.4675	0.0025
0.47	0.0025
0.4725	0.0025
0.475	0.0025
0.4775	0.0025
0.48	0.0025
0.4825	0.0025
0.485	0.0025
0.4875	0.0025
0.49	0.0025
0.4925	0.0025
0.495	0.0025
0.4975	0.0025
0.5	0.0001
0.5001	0.0001
0.5002	0.0001
0.5003	0.0001
0.5004	0.0001
0.5005	0.0001
0.5006	0.0001
0.5007	0.0001
0.5008	0.0001
0.5009	0.0001
0.501	0.0001
0.5011	0.0001
0.5012	0.0001
0.5013	0.0001
0.5014	0.0001
0.5015	0.0001
0.5016	0.0001
0.5017	0.0001
0.5018	0.0001
0.5019	0.0001
0.502	0.0001
0.5021	0.0001
0.5022	0.0001
0.5023	0.0001
0.5024	0.0001
0.5025	0.0001
0.5026	0.0001
0.5027	0.0001
0.5028	0.0001
0.5029	0.0001
0.503	0.0001
0.5031	0.0001
0.5032	0.0001
0.5033	0.0001
0.5034	0.0001
0.5035	0.0001
0.5036	0.0001
0.5037	0.0001
0.5038	0.0001
0.5039	0.0001
0.504	0.0001
0.5041	0.0001
0.5042	0.0001
0.5043	0.0001
0.5044	0.0001
0.5045	0.0001
0.5046	0.0001
0.5047	0.0001
0.5048	0.0001
0.5049	0.0001
0.505	0.0001
0.5051	0.0001
0.5052	0.0001
0.5053	0.0001
0.5054	0.0001
0.5055	0.0001
0.5056	0.0001
0.5057	0.0001
0.5058	0.0001
0.5059	0.0001
0.506	0.0001
0.5061	0.0001
0.5062	0.0001
0.5063	0.0001
0.5064	0.0001
0.5065	0.0001
0.5066	0.0001
0.5067	0.0001
0.5068	0.0001
0.5069	0.0001
0.507	0.0001
0.5071	0.0001
0.5072	0.0001
0.5073	0.0001
0.5074	0.0001
0.5075	0.0001
0.5076	0.0001
0.5077	0.0001
0.5078	0.0001
0.5079	0.0001
0.508	0.0001
0.5081	0.0001
0.5082	0.0001
0.5083	0.0001
0.5084	0.0001
0.5085	0.0001
0.5086	0.0001
0.5087	0.0001
0.5088	0.0001
0.5089	0.0001
0.509	0.0001
0.5091	0.0001
0.5092	0.0001
0.5093	0.0001
0.5094	0.0001
0.5095	0.0001
0.5096	0.0001
0.5097	0.0001
0.5098	0.0001
0.5099	0.0001
0.51	0.0001
0.5101	0.0001
0.5102	0.0001
0.5103	0.0001
0.5104	0.0001
0.5105	0.0001
0.5106	0.0001
0.5107	0.0001
0.5108	0.0001
0.5109	0.0001
0.511	0.0001
0.5111	0.0001
0.5112	0.0001
0.5113	0.0001
0.5114	0.0001
0.5115	0.0001
0.5116	0.0001
0.5117	0.0001
0.5118	0.0001
0.5119	0.0001
0.512	0.0001
0.5121	0.0001
0.5122	0.0001
0.5123	0.0001
0.5124	0.0001
0.5125	0.0001
0.5126	0.0001
0.5127	0.0001
0.5128	0.0001
0.5129	0.0001
0.513	0.0001
0.5131	0.0001
0.5132	0.0001
0.5133	0.0001
0.5134	0.0001
0.5135	0.0001
0.5136	0.0001
0.5137	0.0001
0.5138	0.0001
0.5139	0.0001
0.514	0.0001
0.5141	0.0001
0.5142	0.0001
0.5143	0.0001
0.5144	0.0001
0.5145	0.0001
0.5146	0.0001
0.5147	0.0001
0.5148	0.0001
0.5149	0.0001
0.515	0.0001
0.5151	0.0001
0.5152	0.0001
0.5153	0.0001
0.5154	0.0001
0.5155	0.0001
0.5156	0.0001
0.5157	0.0001
0.5158	0.0001
0.5159	0.0001
0.516	0.0001
0.5161	0.0001
0.5162	0.0001
0.5163	0.0001
0.5164	0.0001
0.5165	0.0001
0.5166	0.0001
0.5167	0.0001
0.5168	0.0001
0.5169	0.0001
0.517	0.0001
0.5171	0.0001
0.5172	0.0001
0.5173	0.0001
0.5174	0.0001
0.5175	0.0001
0.5176	0.0001
0.5177	0.0001
0.5178	0.0001
0.5179	0.0001
0.518	0.0001
0.5181	0.0001
0.5182	0.0001
0.5183	0.0001
0.5184	0.0001
0.5185	0.0001
0.5186	0.0001
0.5187	0.0001
0.5188	0.0001
0.5189	0.0001
0.519	0.0001
0.5191	0.0001
0.5192	0.0001
0.5193	0.0001
0.5194	0.0001
0.5195	0.0001
0.5196	0.0001
0.5197	0.0001
0.5198	0.0001
0.5199	0.0001
0.52	0.0001
0.5201	0.0001
0.5202	0.0001
0.5203	0.0001
0.5204	0.0001
0.5205	0.0001
0.5206	0.0001
0.5207	0.0001
0.5208	0.0001
0.5209	0.0001
0.521	0.0001
0.5211	0.0001
0.5212	0.0001
0.5213	0.0001
0.5214	0.0001
0.5215	0.0001
0.5216	0.0001
0.5217	0.0001
0.5218	0.0001
0.5219	0.0001
0.522	0.0001
0.5221	0.0001
0.5222	0.0001
0.5223	0.0001
0.5224	0.0001
0.5225	0.0001
0.5226	0.0001
0.5227	0.0001
0.5228	0.0001
0.5229	0.0001
0.523	0.0001
0.5231	0.0001
0.5232	0.0001
0.5233	0.0001
0.5234	0.0001
0.5235	0.0001
0.5236	0.0001
0.5237	0.0001
0.5238	0.0001
0.5239	0.0001
0.524	0.0001
0.5241	0.0001
0.5242	0.0001
0.5243	0.0001
0.5244	0.0001
0.5245	0.0001
0.5246	0.0001
0.5247	0.0001
0.5248	0.0001
0.5249	0.0001
0.525	0.0001
0.5251	0.0001
0.5252	0.0001
0.5253	0.0001
0.5254	0.0001
0.5255	0.0001
0.5256	0.0001
0.5257	0.0001
0.5258	0.0001
0.5259	0.0001
0.526	0.0001
0.5261	0.0001
0.5262	0.0001
0.5263	0.0001
0.5264	0.0001
0.5265	0.0001
0.5266	0.0001
0.5267	0.0001
0.5268	0.0001
0.5269	0.0001
0.527	0.0001
0.5271	0.0001
0.5272	0.0001
0.5273	0.0001
0.5274	0.0001
0.5275	0.0001
0.5276	0.0001
0.5277	0.0001
0.5278	0.0001
0.5279	0.0001
0.528	0.0001
0.5281	0.0001
0.5282	0.0001
0.5283	0.0001
0.5284	0.0001
0.5285	0.0001
0.5286	0.0001
0.5287	0.0001
0.5288	0.0001
0.5289	0.0001
0.529	0.0001
0.5291	0.0001
0.5292	0.0001
0.5293	0.0001
0.5294	0.0001
0.5295	0.0001
0.5296	0.0001
0.5297	0.0001
0.5298	0.0001
0.5299	0.0001
0.53	0.0001
0.5301	0.0001
0.5302	0.0001
0.5303	0.0001
0.5304	0.0001
0.5305	0.0001
0.5306	0.0001
0.5307	0.0001
0.5308	0.0001
0.5309	0.0001
0.531	0.0001
0.5311	0.0001
0.5312	0.0001
0.5313	0.0001
0.5314	0.0001
0.5315	0.0001
0.5316	0.0001
0.5317	0.0001
0.5318	0.0001
0.5319	0.0001
0.532	0.0001
0.5321	0.0001
0.5322	0.0001
0.5323	0.0001
0.5324	0.0001
0.5325	0.0001
0.5326	0.0001
0.5327	0.0001
0.5328	0.0001
0.5329	0.0001
0.533	0.0001
0.5331	0.0001
0.5332	0.0001
0.5333	0.0001
0.5334	0.0001
0.5335	0.0001
0.5336	0.0001
0.5337	0.0001
0.5338	0.0001
0.5339	0.0001
0.534	0.0001
0.5341	0.0001
0.5342	0.0001
0.5343	0.0001
0.5344	0.0001
0.5345	0.0001
0.5346	0.0001
0.5347	0.0001
0.5348	0.0001
0.5349	0.0001
0.535	0.0001
0.5351	0.0001
0.5352	0.0001
0.5353	0.0001
0.5354	0.0001
0.5355	0.0001
0.5356	0.0001
0.5357	0.0001
0.5358	0.0001
0.5359	0.0001
0.536	0.0001
0.5361	0.0001
0.5362	0.0001
0.5363	0.0001
0.5364	0.0001
0.5365	0.0001
0.5366	0.0001
0.5367	0.0001
0.5368	0.0001
0.5369	0.0001
0.537	0.0001
0.5371	0.0001
0.5372	0.0001
0.5373	0.0001
0.5374	0.0001
0.5375	0.0001
0.5376	0.0001
0.5377	0.0001
0.5378	0.0001
0.5379	0.0001
0.538	0.0001
0.5381	0.0001
0.5382	0.0001
0.5383	0.0001
0.5384	0.0001
0.5385	0.0001
0.5386	0.0001
0.5387	0.0001
0.5388	0.0001
0.5389	0.0001
0.539	0.0001
0.5391	0.0001
0.5392	0.0001
0.5393	0.0001
0.5394	0.0001
0.5395	0.0001
0.5396	0.0001
0.5397	0.0001
0.5398	0.0001
0.5399	0.0001
0.54	0.0001
0.5401	0.0001
0.5402	0.0001
0.5403	0.0001
0.5404	0.0001
0.5405	0.0001
0.5406	0.0001
0.5407	0.0001
0.5408	0.0001
0.5409	0.0001
0.541	0.0001
0.5411	0.0001
0.5412	0.0001
0.5413	0.0001
0.5414	0.0001
0.5415	0.0001
0.5416	0.0001
0.5417	0.0001
0.5418	0.0001
0.5419	0.0001
0.542	0.0001
0.5421	0.0001
0.5422	0.0001
0.5423	0.0001
0.5424	0.0001
0.5425	0.0001
0.5426	0.0001
0.5427	0.0001
0.5428	0.0001
0.5429	0.0001
0.543	0.0001
0.5431	0.0001
0.5432	0.0001
0.5433	0.0001
0.5434	0.0001
0.5435	0.0001
0.5436	0.0001
0.5437	0.0001
0.5438	0.0001
0.5439	0.0001
0.544	0.0001
0.5441	0.0001
0.5442	0.0001
0.5443	0.0001
0.5444	0.0001
0.5445	0.0001
0.5446	0.0001
0.5447	0.0001
0.5448	0.0001
0.5449	0.0001
0.545	0.0001
0.5451	0.0001
0.5452	0.0001
0.5453	0.0001
0.5454	0.0001
0.5455	0.0001
0.5456	0.0001
0.5457	0.0001
0.5458	0.0001
0.5459	0.0001
0.546	0.0001
0.5461	0.0001
0.5462	0.0001
0.5463	0.0001
0.5464	0.0001
0.5465	0.0001
0.5466	0.0001
0.5467	0.0001
0.5468	0.0001
0.5469	0.0001
0.547	0.0001
0.5471	0.0001
0.5472	0.0001
0.5473	0.0001
0.5474	0.0001
0.5475	0.0001
0.5476	0.0001
0.5477	0.0001
0.5478	0.0001
0.5479	0.0001
0.548	0.0001
0.5481	0.0001
0.5482	0.0001
0.5483	0.0001
0.5484	0.0001
0.5485	0.0001
0.5486	0.0001
0.5487	0.0001
0.5488	0.0001
0.5489	0.0001
0.549	0.0001
0.5491	0.0001
0.5492	0.0001
0.5493	0.0001
0.5494	0.0001
0.5495	0.0001
0.5496	0.0001
0.5497	0.0001
0.5498	0.0001
0.5499	0.0001
0.55	0.0001
0.5501	0.0001
0.5502	0.0001
0.5503	0.0001
0.5504	0.0001
0.5505	0.0001
0.5506	0.0001
0.5507	0.0001
0.5508	0.0001
0.5509	0.0001
0.551	0.0001
0.5511	0.0001
0.5512	0.0001
0.5513	0.0001
0.5514	0.0001
0.5515	0.0001
0.5516	0.0001
0.5517	0.0001
0.5518	0.0001
0.5519	0.0001
0.552	0.0001
0.5521	0.0001
0.5522	0.0001
0.5523	0.0001
0.5524	0.0001
0.5525	0.0001
0.5526	0.0001
0.5527	0.0001
0.5528	0.0001
0.5529	0.0001
0.553	0.0001
0.5531	0.0001
0.5532	0.0001
0.5533	0.0001
0.5534	0.0001
0.5535	0.0001
0.5536	0.0001
0.5537	0.0001
0.5538	0.0001
0.5539	0.0001
0.554	0.0001
0.5541	0.0001
0.5542	0.0001
0.5543	0.0001
0.5544	0.0001
0.5545	0.0001
0.5546	0.0001
0.5547	0.0001
0.5548	0.0001
0.5549	0.0001
0.555	0.0001
0.5551	0.0001
0.5552	0.0001
0.5553	0.0001
0.5554	0.0001
0.5555	0.0001
0.5556	0.0001
0.5557	0.0001
0.5558	0.0001
0.5559	0.0001
0.556	0.0001
0.5561	0.0001
0.5562	0.0001
0.5563	0.0001
0.5564	0.0001
0.5565	0.0001
0.5566	0.0001
0.5567	0.0001
0.5568	0.0001
0.5569	0.0001
0.557	0.0001
0.5571	0.0001
0.5572	0.0001
0.5573	0.0001
0.5574	0.0001
0.5575	0.0001
0.5576	0.0001
0.5577	0.0001
0.5578	0.0001
0.5579	0.0001
0.558	0.0001
0.5581	0.0001
0.5582	0.0001
0.5583	0.0001
0.5584	0.0001
0.5585	0.0001
0.5586	0.0001
0.5587	0.0001
0.5588	0.0001
0.5589	0.0001
0.559	0.0001
0.5591	0.0001
0.5592	0.0001
0.5593	0.0001
0.5594	0.0001
0.5595	0.0001
0.5596	0.0001
0.5597	0.0001
0.5598	0.0001
0.5599	0.0001
0.56	0.0001
0.5601	0.0001
0.5602	0.0001
0.5603	0.0001
0.5604	0.0001
0.5605	0.0001
0.5606	0.0001
0.5607	0.0001
0.5608	0.0001
0.5609	0.0001
0.561	0.0001
0.5611	0.0001
0.5612	0.0001
0.5613	0.0001
0.5614	0.0001
0.5615	0.0001
0.5616	0.0001
0.5617	0.0001
0.5618	0.0001
0.5619	0.0001
0.562	0.0001
0.5621	0.0001
0.5622	0.0001
0.5623	0.0001
0.5624	0.0001
0.5625	0.0001
0.5626	0.0001
0.5627	0.0001
0.5628	0.0001
0.5629	0.0001
0.563	0.0001
0.5631	0.0001
0.5632	0.0001
0.5633	0.0001
0.5634	0.0001
0.5635	0.0001
0.5636	0.0001
0.5637	0.0001
0.5638	0.0001
0.5639	0.0001
0.564	0.0001
0.5641	0.0001
0.5642	0.0001
0.5643	0.0001
0.5644	0.0001
0.5645	0.0001
0.5646	0.0001
0.5647	0.0001
0.5648	0.0001
0.5649	0.0001
0.565	0.0001
0.5651	0.0001
0.5652	0.0001
0.5653	0.0001
0.5654	0.0001
0.5655	0.0001
0.5656	0.0001
0.5657	0.0001
0.5658	0.0001
0.5659	0.0001
0.566	0.0001
0.5661	0.0001
0.5662	0.0001
0.5663	0.0001
0.5664	0.0001
0.5665	0.0001
0.5666	0.0001
0.5667	0.0001
0.5668	0.0001
0.5669	0.0001
0.567	0.0001
0.5671	0.0001
0.5672	0.0001
0.5673	0.0001
0.5674	0.0001
0.5675	0.0001
0.5676	0.0001
0.5677	0.0001
0.5678	0.0001
0.5679	0.0001
0.568	0.0001
0.5681	0.0001
0.5682	0.0001
0.5683	0.0001
0.5684	0.0001
0.5685	0.0001
0.5686	0.0001
0.5687	0.0001
0.5688	0.0001
0.5689	0.0001
0.569	0.0001
0.5691	0.0001
0.5692	0.0001
0.5693	0.0001
0.5694	0.0001
0.5695	0.0001
0.5696	0.0001
0.5697	0.0001
0.5698	0.0001
0.5699	0.0001
0.57	0.0001
0.5701	0.0001
0.5702	0.0001
0.5703	0.0001
0.5704	0.0001
0.5705	0.0001
0.5706	0.0001
0.5707	0.0001
0.5708	0.0001
0.5709	0.0001
0.571	0.0001
0.5711	0.0001
0.5712	0.0001
0.5713	0.0001
0.5714	0.0001
0.5715	0.0001
0.5716	0.0001
0.5717	0.0001
0.5718	0.0001
0.5719	0.0001
0.572	0.0001
0.5721	0.0001
0.5722	0.0001
0.5723	0.0001
0.5724	0.0001
0.5725	0.0001
0.5726	0.0001
0.5727	0.0001
0.5728	0.0001
0.5729	0.0001
0.573	0.0001
0.5731	0.0001
0.5732	0.0001
0.5733	0.0001
0.5734	0.0001
0.5735	0.0001
0.5736	0.0001
0.5737	0.0001
0.5738	0.0001
0.5739	0.0001
0.574	0.0001
0.5741	0.0001
0.5742	0.0001
0.5743	0.0001
0.5744	0.0001
0.5745	0.0001
0.5746	0.0001
0.5747	0.0001
0.5748	0.0001
0.5749	0.0001
0.575	0.0001
0.5751	0.0001
0.5752	0.0001
0.5753	0.0001
0.5754	0.0001
0.5755	0.0001
0.5756	0.0001
0.5757	0.0001
0.5758	0.0001
0.5759	0.0001
0.576	0.0001
0.5761	0.0001
0.5762	0.0001
0.5763	0.0001
0.5764	0.0001
0.5765	0.0001
0.5766	0.0001
0.5767	0.0001
0.5768	0.0001
0.5769	0.0001
0.577	0.0001
0.5771	0.0001
0.5772	0.0001
0.5773	0.0001
0.5774	0.0001
0.5775	0.0001
0.5776	0.0001
0.5777	0.0001
0.5778	0.0001
0.5779	0.0001
0.578	0.0001
0.5781	0.0001
0.5782	0.0001
0.5783	0.0001
0.5784	0.0001
0.5785	0.0001
0.5786	0.0001
0.5787	0.0001
0.5788	0.0001
0.5789	0.0001
0.579	0.0001
0.5791	0.0001
0.5792	0.0001
0.5793	0.0001
0.5794	0.0001
0.5795	0.0001
0.5796	0.0001
0.5797	0.0001
0.5798	0.0001
0.5799	0.0001
0.58	0.0001
0.5801	0.0001
0.5802	0.0001
0.5803	0.0001
0.5804	0.0001
0.5805	0.0001
0.5806	0.0001
0.5807	0.0001
0.5808	0.0001
0.5809	0.0001
0.581	0.0001
0.5811	0.0001
0.5812	0.0001
0.5813	0.0001
0.5814	0.0001
0.5815	0.0001
0.5816	0.0001
0.5817	0.0001
0.5818	0.0001
0.5819	0.0001
0.582	0.0001
0.5821	0.0001
0.5822	0.0001
0.5823	0.0001
0.5824	0.0001
0.5825	0.0001
0.5826	0.0001
0.5827	0.0001
0.5828	0.0001
0.5829	0.0001
0.583	0.0001
0.5831	0.0001
0.5832	0.0001
0.5833	0.0001
0.5834	0.0001
0.5835	0.0001
0.5836	0.0001
0.5837	0.0001
0.5838	0.0001
0.5839	0.0001
0.584	0.0001
0.5841	0.0001
0.5842	0.0001
0.5843	0.0001
0.5844	0.0001
0.5845	0.0001
0.5846	0.0001
0.5847	0.0001
0.5848	0.0001
0.5849	0.0001
0.585	0.0001
0.5851	0.0001
0.5852	0.0001
0.5853	0.0001
0.5854	0.0001
0.5855	0.0001
0.5856	0.0001
0.5857	0.0001
0.5858	0.0001
0.5859	0.0001
0.586	0.0001
0.5861	0.0001
0.5862	0.0001
0.5863	0.0001
0.5864	0.0001
0.5865	0.0001
0.5866	0.0001
0.5867	0.0001
0.5868	0.0001
0.5869	0.0001
0.587	0.0001
0.5871	0.0001
0.5872	0.0001
0.5873	0.0001
0.5874	0.0001
0.5875	0.0001
0.5876	0.0001
0.5877	0.0001
0.5878	0.0001
0.5879	0.0001
0.588	0.0001
0.5881	0.0001
0.5882	0.0001
0.5883	0.0001
0.5884	0.0001
0.5885	0.0001
0.5886	0.0001
0.5887	0.0001
0.5888	0.0001
0.5889	0.0001
0.589	0.0001
0.5891	0.0001
0.5892	0.0001
0.5893	0.0001
0.5894	0.0001
0.5895	0.0001
0.5896	0.0001
0.5897	0.0001
0.5898	0.0001
0.5899	0.0001
0.59	0.0001
0.5901	0.0001
0.5902	0.0001
0.5903	0.0001
0.5904	0.0001
0.5905	0.0001
0.5906	0.0001
0.5907	0.0001
0.5908	0.0001
0.5909	0.0001
0.591	0.0001
0.5911	0.0001
0.5912	0.0001
0.5913	0.0001
0.5914	0.0001
0.5915	0.0001
0.5916	0.0001
0.5917	0.0001
0.5918	0.0001
0.5919	0.0001
0.592	0.0001
0.5921	0.0001
0.5922	0.0001
0.5923	0.0001
0.5924	0.0001
0.5925	0.0001
0.5926	0.0001
0.5927	0.0001
0.5928	0.0001
0.5929	0.0001
0.593	0.0001
0.5931	0.0001
0.5932	0.0001
0.5933	0.0001
0.5934	0.0001
0.5935	0.0001
0.5936	0.0001
0.5937	0.0001
0.5938	0.0001
0.5939	0.0001
0.594	0.0001
0.5941	0.0001
0.5942	0.0001
0.5943	0.0001
0.5944	0.0001
0.5945	0.0001
0.5946	0.0001
0.5947	0.0001
0.5948	0.0001
0.5949	0.0001
0.595	0.0001
0.5951	0.0001
0.5952	0.0001
0.5953	0.0001
0.5954	0.0001
0.5955	0.0001
0.5956	0.0001
0.5957	0.0001
0.5958	0.0001
0.5959	0.0001
0.596	0.0001
0.5961	0.0001
0.5962	0.0001
0.5963	0.0001
0.5964	0.0001
0.5965	0.0001
0.5966	0.0001
0.5967	0.0001
0.5968	0.0001
0.5969	0.0001
0.597	0.0001
0.5971	0.0001
0.5972	0.0001
0.5973	0.0001
0.5974	0.0001
0.5975	0.0001
0.5976	0.0001
0.5977	0.0001
0.5978	0.0001
0.5979	0.0001
0.598	0.0001
0.5981	0.0001
0.5982	0.0001
0.5983	0.0001
0.5984	0.0001
0.5985	0.0001
0.5986	0.0001
0.5987	0.0001
0.5988	0.0001
0.5989	0.0001
0.599	0.0001
0.5991	0.0001
0.5992	0.0001
0.5993	0.0001
0.5994	0.0001
0.5995	0.0001
0.5996	0.0001
0.5997	0.0001
0.5998	0.0001
0.5999	0.0001
0.6	0.0001
0.6001	0.0001
0.6002	0.0001
0.6003	0.0001
0.6004	0.0001
0.6005	0.0001
0.6006	0.0001
0.6007	0.0001
0.6008	0.0001
0.6009	0.0001
0.601	0.0001
0.6011	0.0001
0.6012	0.0001
0.6013	0.0001
0.6014	0.0001
0.6015	0.0001
0.6016	0.0001
0.6017	0.0001
0.6018	0.0001
0.6019	0.0001
0.602	0.0001
0.6021	0.0001
0.6022	0.0001
0.6023	0.0001
0.6024	0.0001
0.6025	0.0001
0.6026	0.0001
0.6027	0.0001
0.6028	0.0001
0.6029	0.0001
0.603	0.0001
0.6031	0.0001
0.6032	0.0001
0.6033	0.0001
0.6034	0.0001
0.6035	0.0001
0.6036	0.0001
0.6037	0.0001
0.6038	0.0001
0.6039	0.0001
0.604	0.0001
0.6041	0.0001
0.6042	0.0001
0.6043	0.0001
0.6044	0.0001
0.6045	0.0001
0.6046	0.0001
0.6047	0.0001
0.6048	0.0001
0.6049	0.0001
0.605	0.0001
0.6051	0.0001
0.6052	0.0001
0.6053	0.0001
0.6054	0.0001
0.6055	0.0001
0.6056	0.0001
0.6057	0.0001
0.6058	0.0001
0.6059	0.0001
0.606	0.0001
0.6061	0.0001
0.6062	0.0001
0.6063	0.0001
0.6064	0.0001
0.6065	0.0001
0.6066	0.0001
0.6067	0.0001
0.6068	0.0001
0.6069	0.0001
0.607	0.0001
0.6071	0.0001
0.6072	0.0001
0.6073	0.0001
0.6074	0.0001
0.6075	0.0001
0.6076	0.0001
0.6077	0.0001
0.6078	0.0001
0.6079	0.0001
0.608	0.0001
0.6081	0.0001
0.6082	0.0001
0.6083	0.0001
0.6084	0.0001
0.6085	0.0001
0.6086	0.0001
0.6087	0.0001
0.6088	0.0001
0.6089	0.0001
0.609	0.0001
0.6091	0.0001
0.6092	0.0001
0.6093	0.0001
0.6094	0.0001
0.6095	0.0001
0.6096	0.0001
0.6097	0.0001
0.6098	0.0001
0.6099	0.0001
0.61	0.0001
0.6101	0.0001
0.6102	0.0001
0.6103	0.0001
0.6104	0.0001
0.6105	0.0001
0.6106	0.0001
0.6107	0.0001
0.6108	0.0001
0.6109	0.0001
0.611	0.0001
0.6111	0.0001
0.6112	0.0001
0.6113	0.0001
0.6114	0.0001
0.6115	0.0001
0.6116	0.0001
0.6117	0.0001
0.6118	0.0001
0.6119	0.0001
0.612	0.0001
0.6121	0.0001
0.6122	0.0001
0.6123	0.0001
0.6124	0.0001
0.6125	0.0001
0.6126	0.0001
0.6127	0.0001
0.6128	0.0001
0.6129	0.0001
0.613	0.0001
0.6131	0.0001
0.6132	0.0001
0.6133	0.0001
0.6134	0.0001
0.6135	0.0001
0.6136	0.0001
0.6137	0.0001
0.6138	0.0001
0.6139	0.0001
0.614	0.0001
0.6141	0.0001
0.6142	0.0001
0.6143	0.0001
0.6144	0.0001
0.6145	0.0001
0.6146	0.0001
0.6147	0.0001
0.6148	0.0001
0.6149	0.0001
0.615	0.0001
0.6151	0.0001
0.6152	0.0001
0.6153	0.0001
0.6154	0.0001
0.6155	0.0001
0.6156	0.0001
0.6157	0.0001
0.6158	0.0001
0.6159	0.0001
0.616	0.0001
0.6161	0.0001
0.6162	0.0001
0.6163	0.0001
0.6164	0.0001
0.6165	0.0001
0.6166	0.0001
0.6167	0.0001
0.6168	0.0001
0.6169	0.0001
0.617	0.0001
0.6171	0.0001
0.6172	0.0001
0.6173	0.0001
0.6174	0.0001
0.6175	0.0001
0.6176	0.0001
0.6177	0.0001
0.6178	0.0001
0.6179	0.0001
0.618	0.0001
0.6181	0.0001
0.6182	0.0001
0.6183	0.0001
0.6184	0.0001
0.6185	0.0001
0.6186	0.0001
0.6187	0.0001
0.6188	0.0001
0.6189	0.0001
0.619	0.0001
0.6191	0.0001
0.6192	0.0001
0.6193	0.0001
0.6194	0.0001
0.6195	0.0001
0.6196	0.0001
0.6197	0.0001
0.6198	0.0001
0.6199	0.0001
0.62	0.0001
0.6201	0.0001
0.6202	0.0001
0.6203	0.0001
0.6204	0.0001
0.6205	0.0001
0.6206	0.0001
0.6207	0.0001
0.6208	0.0001
0.6209	0.0001
0.621	0.0001
0.6211	0.0001
0.6212	0.0001
0.6213	0.0001
0.6214	0.0001
0.6215	0.0001
0.6216	0.0001
0.6217	0.0001
0.6218	0.0001
0.6219	0.0001
0.622	0.0001
0.6221	0.0001
0.6222	0.0001
0.6223	0.0001
0.6224	0.0001
0.6225	0.0001
0.6226	0.0001
0.6227	0.0001
0.6228	0.0001
0.6229	0.0001
0.623	0.0001
0.6231	0.0001
0.6232	0.0001
0.6233	0.0001
0.6234	0.0001
0.6235	0.0001
0.6236	0.0001
0.6237	0.0001
0.6238	0.0001
0.6239	0.0001
0.624	0.0001
0.6241	0.0001
0.6242	0.0001
0.6243	0.0001
0.6244	0.0001
0.6245	0.0001
0.6246	0.0001
0.6247	0.0001
0.6248	0.0001
0.6249	0.0001
0.625	0.0001
0.6251	0.0001
0.6252	0.0001
0.6253	0.0001
0.6254	0.0001
0.6255	0.0001
0.6256	0.0001
0.6257	0.0001
0.6258	0.0001
0.6259	0.0001
0.626	0.0001
0.6261	0.0001
0.6262	0.0001
0.6263	0.0001
0.6264	0.0001
0.6265	0.0001
0.6266	0.0001
0.6267	0.0001
0.6268	0.0001
0.6269	0.0001
0.627	0.0001
0.6271	0.0001
0.6272	0.0001
0.6273	0.0001
0.6274	0.0001
0.6275	0.0001
0.6276	0.0001
0.6277	0.0001
0.6278	0.0001
0.6279	0.0001
0.628	0.0001
0.6281	0.0001
0.6282	0.0001
0.6283	0.0001
0.6284	0.0001
0.6285	0.0001
0.6286	0.0001
0.6287	0.0001
0.6288	0.0001
0.6289	0.0001
0.629	0.0001
0.6291	0.0001
0.6292	0.0001
0.6293	0.0001
0.6294	0.0001
0.6295	0.0001
0.6296	0.0001
0.6297	0.0001
0.6298	0.0001
0.6299	0.0001
0.63	0.0001
0.6301	0.0001
0.6302	0.0001
0.6303	0.0001
0.6304	0.0001
0.6305	0.0001
0.6306	0.0001
0.6307	0.0001
0.6308	0.0001
0.6309	0.0001
0.631	0.0001
0.6311	0.0001
0.6312	0.0001
0.6313	0.0001
0.6314	0.0001
0.6315	0.0001
0.6316	0.0001
0.6317	0.0001
0.6318	0.0001
0.6319	0.0001
0.632	0.0001
0.6321	0.0001
0.6322	0.0001
0.6323	0.0001
0.6324	0.0001
0.6325	0.0001
0.6326	0.0001
0.6327	0.0001
0.6328	0.0001
0.6329	0.0001
0.633	0.0001
0.6331	0.0001
0.6332	0.0001
0.6333	0.0001
0.6334	0.0001
0.6335	0.0001
0.6336	0.0001
0.6337	0.0001
0.6338	0.0001
0.6339	0.0001
0.634	0.0001
0.6341	0.0001
0.6342	0.0001
0.6343	0.0001
0.6344	0.0001
0.6345	0.0001
0.6346	0.0001
0.6347	0.0001
0.6348	0.0001
0.6349	0.0001
0.635	0.0001
0.6351	0.0001
0.6352	0.0001
0.6353	0.0001
0.6354	0.0001
0.6355	0.0001
0.6356	0.0001
0.6357	0.0001
0.6358	0.0001
0.6359	0.0001
0.636	0.0001
0.6361	0.0001
0.6362	0.0001
0.6363	0.0001
0.6364	0.0001
0.6365	0.0001
0.6366	0.0001
0.6367	0.0001
0.6368	0.0001
0.6369	0.0001
0.637	0.0001
0.6371	0.0001
0.6372	0.0001
0.6373	0.0001
0.6374	0.0001
0.6375	0.0001
0.6376	0.0001
0.6377	0.0001
0.6378	0.0001
0.6379	0.0001
0.638	0.0001
0.6381	0.0001
0.6382	0.0001
0.6383	0.0001
0.6384	0.0001
0.6385	0.0001
0.6386	0.0001
0.6387	0.0001
0.6388	0.0001
0.6389	0.0001
0.639	0.0001
0.6391	0.0001
0.6392	0.0001
0.6393	0.0001
0.6394	0.0001
0.6395	0.0001
0.6396	0.0001
0.6397	0.0001
0.6398	0.0001
0.6399	0.0001
0.64	0.0001
0.6401	0.0001
0.6402	0.0001
0.6403	0.0001
0.6404	0.0001
0.6405	0.0001
0.6406	0.0001
0.6407	0.0001
0.6408	0.0001
0.6409	0.0001
0.641	0.0001
0.6411	0.0001
0.6412	0.0001
0.6413	0.0001
0.6414	0.0001
0.6415	0.0001
0.6416	0.0001
0.6417	0.0001
0.6418	0.0001
0.6419	0.0001
0.642	0.0001
0.6421	0.0001
0.6422	0.0001
0.6423	0.0001
0.6424	0.0001
0.6425	0.0001
0.6426	0.0001
0.6427	0.0001
0.6428	0.0001
0.6429	0.0001
0.643	0.0001
0.6431	0.0001
0.6432	0.0001
0.6433	0.0001
0.6434	0.0001
0.6435	0.0001
0.6436	0.0001
0.6437	0.0001
0.6438	0.0001
0.6439	0.0001
0.644	0.0001
0.6441	0.0001
0.6442	0.0001
0.6443	0.0001
0.6444	0.0001
0.6445	0.0001
0.6446	0.0001
0.6447	0.0001
0.6448	0.0001
0.6449	0.0001
0.645	0.0001
0.6451	0.0001
0.6452	0.0001
0.6453	0.0001
0.6454	0.0001
0.6455	0.0001
0.6456	0.0001
0.6457	0.0001
0.6458	0.0001
0.6459	0.0001
0.646	0.0001
0.6461	0.0001
0.6462	0.0001
0.6463	0.0001
0.6464	0.0001
0.6465	0.0001
0.6466	0.0001
0.6467	0.0001
0.6468	0.0001
0.6469	0.0001
0.647	0.0001
0.6471	0.0001
0.6472	0.0001
0.6473	0.0001
0.6474	0.0001
0.6475	0.0001
0.6476	0.0001
0.6477	0.0001
0.6478	0.0001
0.6479	0.0001
0.648	0.0001
0.6481	0.0001
0.6482	0.0001
0.6483	0.0001
0.6484	0.0001
0.6485	0.0001
0.6486	0.0001
0.6487	0.0001
0.6488	0.0001
0.6489	0.0001
0.649	0.0001
0.6491	0.0001
0.6492	0.0001
0.6493	0.0001
0.6494	0.0001
0.6495	0.0001
0.6496	0.0001
0.6497	0.0001
0.6498	0.0001
0.6499	0.0001
0.65	0.0001
0.6501	0.0001
0.6502	0.0001
0.6503	0.0001
0.6504	0.0001
0.6505	0.0001
0.6506	0.0001
0.6507	0.0001
0.6508	0.0001
0.6509	0.0001
0.651	0.0001
0.6511	0.0001
0.6512	0.0001
0.6513	0.0001
0.6514	0.0001
0.6515	0.0001
0.6516	0.0001
0.6517	0.0001
0.6518	0.0001
0.6519	0.0001
0.652	0.0001
0.6521	0.0001
0.6522	0.0001
0.6523	0.0001
0.6524	0.0001
0.6525	0.0001
0.6526	0.0001
0.6527	0.0001
0.6528	0.0001
0.6529	0.0001
0.653	0.0001
0.6531	0.0001
0.6532	0.0001
0.6533	0.0001
0.6534	0.0001
0.6535	0.0001
0.6536	0.0001
0.6537	0.0001
0.6538	0.0001
0.6539	0.0001
0.654	0.0001
0.6541	0.0001
0.6542	0.0001
0.6543	0.0001
0.6544	0.0001
0.6545	0.0001
0.6546	0.0001
0.6547	0.0001
0.6548	0.0001
0.6549	0.0001
0.655	0.0001
0.6551	0.0001
0.6552	0.0001
0.6553	0.0001
0.6554	0.0001
0.6555	0.0001
0.6556	0.0001
0.6557	0.0001
0.6558	0.0001
0.6559	0.0001
0.656	0.0001
0.6561	0.0001
0.6562	0.0001
0.6563	0.0001
0.6564	0.0001
0.6565	0.0001
0.6566	0.0001
0.6567	0.0001
0.6568	0.0001
0.6569	0.0001
0.657	0.0001
0.6571	0.0001
0.6572	0.0001
0.6573	0.0001
0.6574	0.0001
0.6575	0.0001
0.6576	0.0001
0.6577	0.0001
0.6578	0.0001
0.6579	0.0001
0.658	0.0001
0.6581	0.0001
0.6582	0.0001
0.6583	0.0001
0.6584	0.0001
0.6585	0.0001
0.6586	0.0001
0.6587	0.0001
0.6588	0.0001
0.6589	0.0001
0.659	0.0001
0.6591	0.0001
0.6592	0.0001
0.6593	0.0001
0.6594	0.0001
0.6595	0.0001
0.6596	0.0001
0.6597	0.0001
0.6598	0.0001
0.6599	0.0001
0.66	0.0001
0.6601	0.0001
0.6602	0.0001
0.6603	0.0001
0.6604	0.0001
0.6605	0.0001
0.6606	0.0001
0.6607	0.0001
0.6608	0.0001
0.6609	0.0001
0.661	0.0001
0.6611	0.0001
0.6612	0.0001
0.6613	0.0001
0.6614	0.0001
0.6615	0.0001
0.6616	0.0001
0.6617	0.0001
0.6618	0.0001
0.6619	0.0001
0.662	0.0001
0.6621	0.0001
0.6622	0.0001
0.6623	0.0001
0.6624	0.0001
0.6625	0.0001
0.6626	0.0001
0.6627	0.0001
0.6628	0.0001
0.6629	0.0001
0.663	0.0001
0.6631	0.0001
0.6632	0.0001
0.6633	0.0001
0.6634	0.0001
0.6635	0.0001
0.6636	0.0001
0.6637	0.0001
0.6638	0.0001
0.6639	0.0001
0.664	0.0001
0.6641	0.0001
0.6642	0.0001
0.6643	0.0001
0.6644	0.0001
0.6645	0.0001
0.6646	0.0001
0.6647	0.0001
0.6648	0.0001
0.6649	0.0001
0.665	0.0001
0.6651	0.0001
0.6652	0.0001
0.6653	0.0001
0.6654	0.0001
0.6655	0.0001
0.6656	0.0001
0.6657	0.0001
0.6658	0.0001
0.6659	0.0001
0.666	0.0001
0.6661	0.0001
0.6662	0.0001
0.6663	0.0001
0.6664	0.0001
0.6665	0.0001
0.6666	0.0001
0.6667	0.0001
0.6668	0.0001
0.6669	0.0001
0.667	0.0001
0.6671	0.0001
0.6672	0.0001
0.6673	0.0001
0.6674	0.0001
0.6675	0.0001
0.6676	0.0001
0.6677	0.0001
0.6678	0.0001
0.6679	0.0001
0.668	0.0001
0.6681	0.0001
0.6682	0.0001
0.6683	0.0001
0.6684	0.0001
0.6685	0.0001
0.6686	0.0001
0.6687	0.0001
0.6688	0.0001
0.6689	0.0001
0.669	0.0001
0.6691	0.0001
0.6692	0.0001
0.6693	0.0001
0.6694	0.0001
0.6695	0.0001
0.6696	0.0001
0.6697	0.0001
0.6698	0.0001
0.6699	0.0001
0.67	0.0001
0.6701	0.0001
0.6702	0.0001
0.6703	0.0001
0.6704	0.0001
0.6705	0.0001
0.6706	0.0001
0.6707	0.0001
0.6708	0.0001
0.6709	0.0001
0.671	0.0001
0.6711	0.0001
0.6712	0.0001
0.6713	0.0001
0.6714	0.0001
0.6715	0.0001
0.6716	0.0001
0.6717	0.0001
0.6718	0.0001
0.6719	0.0001
0.672	0.0001
0.6721	0.0001
0.6722	0.0001
0.6723	0.0001
0.6724	0.0001
0.6725	0.0001
0.6726	0.0001
0.6727	0.0001
0.6728	0.0001
0.6729	0.0001
0.673	0.0001
0.6731	0.0001
0.6732	0.0001
0.6733	0.0001
0.6734	0.0001
0.6735	0.0001
0.6736	0.0001
0.6737	0.0001
0.6738	0.0001
0.6739	0.0001
0.674	0.0001
0.6741	0.0001
0.6742	0.0001
0.6743	0.0001
0.6744	0.0001
0.6745	0.0001
0.6746	0.0001
0.6747	0.0001
0.6748	0.0001
0.6749	0.0001
0.675	0.0001
0.6751	0.0001
0.6752	0.0001
0.6753	0.0001
0.6754	0.0001
0.6755	0.0001
0.6756	0.0001
0.6757	0.0001
0.6758	0.0001
0.6759	0.0001
0.676	0.0001
0.6761	0.0001
0.6762	0.0001
0.6763	0.0001
0.6764	0.0001
0.6765	0.0001
0.6766	0.0001
0.6767	0.0001
0.6768	0.0001
0.6769	0.0001
0.677	0.0001
0.6771	0.0001
0.6772	0.0001
0.6773	0.0001
0.6774	0.0001
0.6775	0.0001
0.6776	0.0001
0.6777	0.0001
0.6778	0.0001
0.6779	0.0001
0.678	0.0001
0.6781	0.0001
0.6782	0.0001
0.6783	0.0001
0.6784	0.0001
0.6785	0.0001
0.6786	0.0001
0.6787	0.0001
0.6788	0.0001
0.6789	0.0001
0.679	0.0001
0.6791	0.0001
0.6792	0.0001
0.6793	0.0001
0.6794	0.0001
0.6795	0.0001
0.6796	0.0001
0.6797	0.0001
0.6798	0.0001
0.6799	0.0001
0.68	0.0001
0.6801	0.0001
0.6802	0.0001
0.6803	0.0001
0.6804	0.0001
0.6805	0.0001
0.6806	0.0001
0.6807	0.0001
0.6808	0.0001
0.6809	0.0001
0.681	0.0001
0.6811	0.0001
0.6812	0.0001
0.6813	0.0001
0.6814	0.0001
0.6815	0.0001
0.6816	0.0001
0.6817	0.0001
0.6818	0.0001
0.6819	0.0001
0.682	0.0001
0.6821	0.0001
0.6822	0.0001
0.6823	0.0001
0.6824	0.0001
0.6825	0.0001
0.6826	0.0001
0.6827	0.0001
0.6828	0.0001
0.6829	0.0001
0.683	0.0001
0.6831	0.0001
0.6832	0.0001
0.6833	0.0001
0.6834	0.0001
0.6835	0.0001
0.6836	0.0001
0.6837	0.0001
0.6838	0.0001
0.6839	0.0001
0.684	0.0001
0.6841	0.0001
0.6842	0.0001
0.6843	0.0001
0.6844	0.0001
0.6845	0.0001
0.6846	0.0001
0.6847	0.0001
0.6848	0.0001
0.6849	0.0001
0.685	0.0001
0.6851	0.0001
0.6852	0.0001
0.6853	0.0001
0.6854	0.0001
0.6855	0.0001
0.6856	0.0001
0.6857	0.0001
0.6858	0.0001
0.6859	0.0001
0.686	0.0001
0.6861	0.0001
0.6862	0.0001
0.6863	0.0001
0.6864	0.0001
0.6865	0.0001
0.6866	0.0001
0.6867	0.0001
0.6868	0.0001
0.6869	0.0001
0.687	0.0001
0.6871	0.0001
0.6872	0.0001
0.6873	0.0001
0.6874	0.0001
0.6875	0.0001
0.6876	0.0001
0.6877	0.0001
0.6878	0.0001
0.6879	0.0001
0.688	0.0001
0.6881	0.0001
0.6882	0.0001
0.6883	0.0001
0.6884	0.0001
0.6885	0.0001
0.6886	0.0001
0.6887	0.0001
0.6888	0.0001
0.6889	0.0001
0.689	0.0001
0.6891	0.0001
0.6892	0.0001
0.6893	0.0001
0.6894	0.0001
0.6895	0.0001
0.6896	0.0001
0.6897	0.0001
0.6898	0.0001
0.6899	0.0001
0.69	0.0001
0.6901	0.0001
0.6902	0.0001
0.6903	0.0001
0.6904	0.0001
0.6905	0.0001
0.6906	0.0001
0.6907	0.0001
0.6908	0.0001
0.6909	0.0001
0.691	0.0001
0.6911	0.0001
0.6912	0.0001
0.6913	0.0001
0.6914	0.0001
0.6915	0.0001
0.6916	0.0001
0.6917	0.0001
0.6918	0.0001
0.6919	0.0001
0.692	0.0001
0.6921	0.0001
0.6922	0.0001
0.6923	0.0001
0.6924	0.0001
0.6925	0.0001
0.6926	0.0001
0.6927	0.0001
0.6928	0.0001
0.6929	0.0001
0.693	0.0001
0.6931	0.0001
0.6932	0.0001
0.6933	0.0001
0.6934	0.0001
0.6935	0.0001
0.6936	0.0001
0.6937	0.0001
0.6938	0.0001
0.6939	0.0001
0.694	0.0001
0.6941	0.0001
0.6942	0.0001
0.6943	0.0001
0.6944	0.0001
0.6945	0.0001
0.6946	0.0001
0.6947	0.0001
0.6948	0.0001
0.6949	0.0001
0.695	0.0001
0.6951	0.0001
0.6952	0.0001
0.6953	0.0001
0.6954	0.0001
0.6955	0.0001
0.6956	0.0001
0.6957	0.0001
0.6958	0.0001
0.6959	0.0001
0.696	0.0001
0.6961	0.0001
0.6962	0.0001
0.6963	0.0001
0.6964	0.0001
0.6965	0.0001
0.6966	0.0001
0.6967	0.0001
0.6968	0.0001
0.6969	0.0001
0.697	0.0001
0.6971	0.0001
0.6972	0.0001
0.6973	0.0001
0.6974	0.0001
0.6975	0.0001
0.6976	0.0001
0.6977	0.0001
0.6978	0.0001
0.6979	0.0001
0.698	0.0001
0.6981	0.0001
0.6982	0.0001
0.6983	0.0001
0.6984	0.0001
0.6985	0.0001
0.6986	0.0001
0.6987	0.0001
0.6988	0.0001
0.6989	0.0001
0.699	0.0001
0.6991	0.0001
0.6992	0.0001
0.6993	0.0001
0.6994	0.0001
0.6995	0.0001
0.6996	0.0001
0.6997	0.0001
0.6998	0.0001
0.6999	0.0001
0.7	0.0001
0.7001	0.0001
0.7002	0.0001
0.7003	0.0001
0.7004	0.0001
0.7005	0.0001
0.7006	0.0001
0.7007	0.0001
0.7008	0.0001
0.7009	0.0001
0.701	0.0001
0.7011	0.0001
0.7012	0.0001
0.7013	0.0001
0.7014	0.0001
0.7015	0.0001
0.7016	0.0001
0.7017	0.0001
0.7018	0.0001
0.7019	0.0001
0.702	0.0001
0.7021	0.0001
0.7022	0.0001
0.7023	0.0001
0.7024	0.0001
0.7025	0.0001
0.7026	0.0001
0.7027	0.0001
0.7028	0.0001
0.7029	0.0001
0.703	0.0001
0.7031	0.0001
0.7032	0.0001
0.7033	0.0001
0.7034	0.0001
0.7035	0.0001
0.7036	0.0001
0.7037	0.0001
0.7038	0.0001
0.7039	0.0001
0.704	0.0001
0.7041	0.0001
0.7042	0.0001
0.7043	0.0001
0.7044	0.0001
0.7045	0.0001
0.7046	0.0001
0.7047	0.0001
0.7048	0.0001
0.7049	0.0001
0.705	0.0001
0.7051	0.0001
0.7052	0.0001
0.7053	0.0001
0.7054	0.0001
0.7055	0.0001
0.7056	0.0001
0.7057	0.0001
0.7058	0.0001
0.7059	0.0001
0.706	0.0001
0.7061	0.0001
0.7062	0.0001
0.7063	0.0001
0.7064	0.0001
0.7065	0.0001
0.7066	0.0001
0.7067	0.0001
0.7068	0.0001
0.7069	0.0001
0.707	0.0001
0.7071	0.0001
0.7072	0.0001
0.7073	0.0001
0.7074	0.0001
0.7075	0.0001
0.7076	0.0001
0.7077	0.0001
0.7078	0.0001
0.7079	0.0001
0.708	0.0001
0.7081	0.0001
0.7082	0.0001
0.7083	0.0001
0.7084	0.0001
0.7085	0.0001
0.7086	0.0001
0.7087	0.0001
0.7088	0.0001
0.7089	0.0001
0.709	0.0001
0.7091	0.0001
0.7092	0.0001
0.7093	0.0001
0.7094	0.0001
0.7095	0.0001
0.7096	0.0001
0.7097	0.0001
0.7098	0.0001
0.7099	0.0001
0.71	0.0001
0.7101	0.0001
0.7102	0.0001
0.7103	0.0001
0.7104	0.0001
0.7105	0.0001
0.7106	0.0001
0.7107	0.0001
0.7108	0.0001
0.7109	0.0001
0.711	0.0001
0.7111	0.0001
0.7112	0.0001
0.7113	0.0001
0.7114	0.0001
0.7115	0.0001
0.7116	0.0001
0.7117	0.0001
0.7118	0.0001
0.7119	0.0001
0.712	0.0001
0.7121	0.0001
0.7122	0.0001
0.7123	0.0001
0.7124	0.0001
0.7125	0.0001
0.7126	0.0001
0.7127	0.0001
0.7128	0.0001
0.7129	0.0001
0.713	0.0001
0.7131	0.0001
0.7132	0.0001
0.7133	0.0001
0.7134	0.0001
0.7135	0.0001
0.7136	0.0001
0.7137	0.0001
0.7138	0.0001
0.7139	0.0001
0.714	0.0001
0.7141	0.0001
0.7142	0.0001
0.7143	0.0001
0.7144	0.0001
0.7145	0.0001
0.7146	0.0001
0.7147	0.0001
0.7148	0.0001
0.7149	0.0001
0.715	0.0001
0.7151	0.0001
0.7152	0.0001
0.7153	0.0001
0.7154	0.0001
0.7155	0.0001
0.7156	0.0001
0.7157	0.0001
0.7158	0.0001
0.7159	0.0001
0.716	0.0001
0.7161	0.0001
0.7162	0.0001
0.7163	0.0001
0.7164	0.0001
0.7165	0.0001
0.7166	0.0001
0.7167	0.0001
0.7168	0.0001
0.7169	0.0001
0.717	0.0001
0.7171	0.0001
0.7172	0.0001
0.7173	0.0001
0.7174	0.0001
0.7175	0.0001
0.7176	0.0001
0.7177	0.0001
0.7178	0.0001
0.7179	0.0001
0.718	0.0001
0.7181	0.0001
0.7182	0.0001
0.7183	0.0001
0.7184	0.0001
0.7185	0.0001
0.7186	0.0001
0.7187	0.0001
0.7188	0.0001
0.7189	0.0001
0.719	0.0001
0.7191	0.0001
0.7192	0.0001
0.7193	0.0001
0.7194	0.0001
0.7195	0.0001
0.7196	0.0001
0.7197	0.0001
0.7198	0.0001
0.7199	0.0001
0.72	0.0001
0.7201	0.0001
0.7202	0.0001
0.7203	0.0001
0.7204	0.0001
0.7205	0.0001
0.7206	0.0001
0.7207	0.0001
0.7208	0.0001
0.7209	0.0001
0.721	0.0001
0.7211	0.0001
0.7212	0.0001
0.7213	0.0001
0.7214	0.0001
0.7215	0.0001
0.7216	0.0001
0.7217	0.0001
0.7218	0.0001
0.7219	0.0001
0.722	0.0001
0.7221	0.0001
0.7222	0.0001
0.7223	0.0001
0.7224	0.0001
0.7225	0.0001
0.7226	0.0001
0.7227	0.0001
0.7228	0.0001
0.7229	0.0001
0.723	0.0001
0.7231	0.0001
0.7232	0.0001
0.7233	0.0001
0.7234	0.0001
0.7235	0.0001
0.7236	0.0001
0.7237	0.0001
0.7238	0.0001
0.7239	0.0001
0.724	0.0001
0.7241	0.0001
0.7242	0.0001
0.7243	0.0001
0.7244	0.0001
0.7245	0.0001
0.7246	0.0001
0.7247	0.0001
0.7248	0.0001
0.7249	0.0001
0.725	0.0001
0.7251	0.0001
0.7252	0.0001
0.7253	0.0001
0.7254	0.0001
0.7255	0.0001
0.7256	0.0001
0.7257	0.0001
0.7258	0.0001
0.7259	0.0001
0.726	0.0001
0.7261	0.0001
0.7262	0.0001
0.7263	0.0001
0.7264	0.0001
0.7265	0.0001
0.7266	0.0001
0.7267	0.0001
0.7268	0.0001
0.7269	0.0001
0.727	0.0001
0.7271	0.0001
0.7272	0.0001
0.7273	0.0001
0.7274	0.0001
0.7275	0.0001
0.7276	0.0001
0.7277	0.0001
0.7278	0.0001
0.7279	0.0001
0.728	0.0001
0.7281	0.0001
0.7282	0.0001
0.7283	0.0001
0.7284	0.0001
0.7285	0.0001
0.7286	0.0001
0.7287	0.0001
0.7288	0.0001
0.7289	0.0001
0.729	0.0001
0.7291	0.0001
0.7292	0.0001
0.7293	0.0001
0.7294	0.0001
0.7295	0.0001
0.7296	0.0001
0.7297	0.0001
0.7298	0.0001
0.7299	0.0001
0.73	0.0001
0.7301	0.0001
0.7302	0.0001
0.7303	0.0001
0.7304	0.0001
0.7305	0.0001
0.7306	0.0001
0.7307	0.0001
0.7308	0.0001
0.7309	0.0001
0.731	0.0001
0.7311	0.0001
0.7312	0.0001
0.7313	0.0001
0.7314	0.0001
0.7315	0.0001
0.7316	0.0001
0.7317	0.0001
0.7318	0.0001
0.7319	0.0001
0.732	0.0001
0.7321	0.0001
0.7322	0.0001
0.7323	0.0001
0.7324	0.0001
0.7325	0.0001
0.7326	0.0001
0.7327	0.0001
0.7328	0.0001
0.7329	0.0001
0.733	0.0001
0.7331	0.0001
0.7332	0.0001
0.7333	0.0001
0.7334	0.0001
0.7335	0.0001
0.7336	0.0001
0.7337	0.0001
0.7338	0.0001
0.7339	0.0001
0.734	0.0001
0.7341	0.0001
0.7342	0.0001
0.7343	0.0001
0.7344	0.0001
0.7345	0.0001
0.7346	0.0001
0.7347	0.0001
0.7348	0.0001
0.7349	0.0001
0.735	0.0001
0.7351	0.0001
0.7352	0.0001
0.7353	0.0001
0.7354	0.0001
0.7355	0.0001
0.7356	0.0001
0.7357	0.0001
0.7358	0.0001
0.7359	0.0001
0.736	0.0001
0.7361	0.0001
0.7362	0.0001
0.7363	0.0001
0.7364	0.0001
0.7365	0.0001
0.7366	0.0001
0.7367	0.0001
0.7368	0.0001
0.7369	0.0001
0.737	0.0001
0.7371	0.0001
0.7372	0.0001
0.7373	0.0001
0.7374	0.0001
0.7375	0.0001
0.7376	0.0001
0.7377	0.0001
0.7378	0.0001
0.7379	0.0001
0.738	0.0001
0.7381	0.0001
0.7382	0.0001
0.7383	0.0001
0.7384	0.0001
0.7385	0.0001
0.7386	0.0001
0.7387	0.0001
0.7388	0.0001
0.7389	0.0001
0.739	0.0001
0.7391	0.0001
0.7392	0.0001
0.7393	0.0001
0.7394	0.0001
0.7395	0.0001
0.7396	0.0001
0.7397	0.0001
0.7398	0.0001
0.7399	0.0001
0.74	0.0001
0.7401	0.0001
0.7402	0.0001
0.7403	0.0001
0.7404	0.0001
0.7405	0.0001
0.7406	0.0001
0.7407	0.0001
0.7408	0.0001
0.7409	0.0001
0.741	0.0001
0.7411	0.0001
0.7412	0.0001
0.7413	0.0001
0.7414	0.0001
0.7415	0.0001
0.7416	0.0001
0.7417	0.0001
0.7418	0.0001
0.7419	0.0001
0.742	0.0001
0.7421	0.0001
0.7422	0.0001
0.7423	0.0001
0.7424	0.0001
0.7425	0.0001
0.7426	0.0001
0.7427	0.0001
0.7428	0.0001
0.7429	0.0001
0.743	0.0001
0.7431	0.0001
0.7432	0.0001
0.7433	0.0001
0.7434	0.0001
0.7435	0.0001
0.7436	0.0001
0.7437	0.0001
0.7438	0.0001
0.7439	0.0001
0.744	0.0001
0.7441	0.0001
0.7442	0.0001
0.7443	0.0001
0.7444	0.0001
0.7445	0.0001
0.7446	0.0001
0.7447	0.0001
0.7448	0.0001
0.7449	0.0001
0.745	0.0001
0.7451	0.0001
0.7452	0.0001
0.7453	0.0001
0.7454	0.0001
0.7455	0.0001
0.7456	0.0001
0.7457	0.0001
0.7458	0.0001
0.7459	0.0001
0.746	0.0001
0.7461	0.0001
0.7462	0.0001
0.7463	0.0001
0.7464	0.0001
0.7465	0.0001
0.7466	0.0001
0.7467	0.0001
0.7468	0.0001
0.7469	0.0001
0.747	0.0001
0.7471	0.0001
0.7472	0.0001
0.7473	0.0001
0.7474	0.0001
0.7475	0.0001
0.7476	0.0001
0.7477	0.0001
0.7478	0.0001
0.7479	0.0001
0.748	0.0001
0.7481	0.0001
0.7482	0.0001
0.7483	0.0001
0.7484	0.0001
0.7485	0.0001
0.7486	0.0001
0.7487	0.0001
0.7488	0.0001
0.7489	0.0001
0.749	0.0001
0.7491	0.0001
0.7492	0.0001
0.7493	0.0001
0.7494	0.0001
0.7495	0.0001
0.7496	0.0001
0.7497	0.0001
0.7498	0.0001
0.7499	0.0001
0.75	0.0001
0.7501	0.0001
0.7502	0.0001
0.7503	0.0001
0.7504	0.0001
0.7505	0.0001
0.7506	0.0001
0.7507	0.0001
0.7508	0.0001
0.7509	0.0001
0.751	0.0001
0.7511	0.0001
0.7512	0.0001
0.7513	0.0001
0.7514	0.0001
0.7515	0.0001
0.7516	0.0001
0.7517	0.0001
0.7518	0.0001
0.7519	0.0001
0.752	0.0001
0.7521	0.0001
0.7522	0.0001
0.7523	0.0001
0.7524	0.0001
0.7525	0.0001
0.7526	0.0001
0.7527	0.0001
0.7528	0.0001
0.7529	0.0001
0.753	0.0001
0.7531	0.0001
0.7532	0.0001
0.7533	0.0001
0.7534	0.0001
0.7535	0.0001
0.7536	0.0001
0.7537	0.0001
0.7538	0.0001
0.7539	0.0001
0.754	0.0001
0.7541	0.0001
0.7542	0.0001
0.7543	0.0001
0.7544	0.0001
0.7545	0.0001
0.7546	0.0001
0.7547	0.0001
0.7548	0.0001
0.7549	0.0001
0.755	0.0001
0.7551	0.0001
0.7552	0.0001
0.7553	0.0001
0.7554	0.0001
0.7555	0.0001
0.7556	0.0001
0.7557	0.0001
0.7558	0.0001
0.7559	0.0001
0.756	0.0001
0.7561	0.0001
0.7562	0.0001
0.7563	0.0001
0.7564	0.0001
0.7565	0.0001
0.7566	0.0001
0.7567	0.0001
0.7568	0.0001
0.7569	0.0001
0.757	0.0001
0.7571	0.0001
0.7572	0.0001
0.7573	0.0001
0.7574	0.0001
0.7575	0.0001
0.7576	0.0001
0.7577	0.0001
0.7578	0.0001
0.7579	0.0001
0.758	0.0001
0.7581	0.0001
0.7582	0.0001
0.7583	0.0001
0.7584	0.0001
0.7585	0.0001
0.7586	0.0001
0.7587	0.0001
0.7588	0.0001
0.7589	0.0001
0.759	0.0001
0.7591	0.0001
0.7592	0.0001
0.7593	0.0001
0.7594	0.0001
0.7595	0.0001
0.7596	0.0001
0.7597	0.0001
0.7598	0.0001
0.7599	0.0001
0.76	0.0001
0.7601	0.0001
0.7602	0.0001
0.7603	0.0001
0.7604	0.0001
0.7605	0.0001
0.7606	0.0001
0.7607	0.0001
0.7608	0.0001
0.7609	0.0001
0.761	0.0001
0.7611	0.0001
0.7612	0.0001
0.7613	0.0001
0.7614	0.0001
0.7615	0.0001
0.7616	0.0001
0.7617	0.0001
0.7618	0.0001
0.7619	0.0001
0.762	0.0001
0.7621	0.0001
0.7622	0.0001
0.7623	0.0001
0.7624	0.0001
0.7625	0.0001
0.7626	0.0001
0.7627	0.0001
0.7628	0.0001
0.7629	0.0001
0.763	0.0001
0.7631	0.0001
0.7632	0.0001
0.7633	0.0001
0.7634	0.0001
0.7635	0.0001
0.7636	0.0001
0.7637	0.0001
0.7638	0.0001
0.7639	0.0001
0.764	0.0001
0.7641	0.0001
0.7642	0.0001
0.7643	0.0001
0.7644	0.0001
0.7645	0.0001
0.7646	0.0001
0.7647	0.0001
0.7648	0.0001
0.7649	0.0001
0.765	0.0001
0.7651	0.0001
0.7652	0.0001
0.7653	0.0001
0.7654	0.0001
0.7655	0.0001
0.7656	0.0001
0.7657	0.0001
0.7658	0.0001
0.7659	0.0001
0.766	0.0001
0.7661	0.0001
0.7662	0.0001
0.7663	0.0001
0.7664	0.0001
0.7665	0.0001
0.7666	0.0001
0.7667	0.0001
0.7668	0.0001
0.7669	0.0001
0.767	0.0001
0.7671	0.0001
0.7672	0.0001
0.7673	0.0001
0.7674	0.0001
0.7675	0.0001
0.7676	0.0001
0.7677	0.0001
0.7678	0.0001
0.7679	0.0001
0.768	0.0001
0.7681	0.0001
0.7682	0.0001
0.7683	0.0001
0.7684	0.0001
0.7685	0.0001
0.7686	0.0001
0.7687	0.0001
0.7688	0.0001
0.7689	0.0001
0.769	0.0001
0.7691	0.0009
0.77	0.0025
0.7725	0.0025
0.775	0.0025
0.7775	0.0025
0.78	0.0025
0.7825	0.0025
0.785	0.0025
0.7875	0.0025
0.79	0.0025
0.7925	0.0025
0.795	0.0025
0.7975	0.0025
0.8	0.0025
0.8025	0.0025
0.805	0.0025
0.8075	0.0025
0.81	0.0025
0.8125	0.0025
0.815	0.0025
0.8175	0.0025
0.82	0.0025
0.8225	0.0025
0.825	0.0025
0.8275	0.0025
0.83	0.0025
0.8325	0.0025
0.835	0.0025
0.8375	0.0025
0.84	0.0025
0.8425	0.0025
0.845	0.0025
0.8475	0.0025
0.85	0.0025
0.8525	0.0025
0.855	0.0025
0.8575	0.0025
0.86	0.0025
0.8625	0.0025
0.865	0.0025
0.8675	0.0025
0.87	0.0025
0.8725	0.0025
0.875	0.0025
0.8775	0.0025
0.88	0.0025
0.8825	0.0025
0.885	0.0025
0.8875	0.0025
0.89	0.0025
0.8925	0.0025
0.895	0.0025
0.8975	0.0025
0.9	0.0025
0.9025	0.0025
0.905	0.0025
0.9075	0.0025
0.91	0.0025
0.9125	0.0025
0.915	0.0025
0.9175	0.0025
0.92	0.0025
0.9225	0.0025
0.925	0.0025
0.9275	0.0025
0.93	0.0025
0.9325	0.0025
0.935	0.0025
0.9375	0.0025
0.94	0.0025
0.9425	0.0025
0.945	0.0025
0.9475	0.0025
0.95	0.0025
0.9525	0.0025
0.955	0.0025
0.9575	0.0025
0.96	0.0025
0.9625	0.0025
0.965	0.0025
0.9675	0.0025
0.97	0.0025
0.9725	0.0025
0.975	0.0025
0.9775	0.0025
0.98	0.0025
0.9825	0.0025
0.985	0.0025
0.9875	0.0025
0.99	0.0025
0.9925	0.0025
0.995	0.0025
0.9975	0.0025


==> arxiv copy/tikz/time_test/time_401/KK_1.00e-06_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_1.000000e-04_fractional_Theta_adaptive_dt_u_diff_not_on_ref_full.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0
0.1001	-1.63615e-06	-0.00425331
0.1002	-2.25664e-06	-0.00528332
0.1003	-2.96441e-06	-0.00643338
0.1004	-3.76812e-06	-0.00771601
0.1005	-4.67644e-06	-0.00914368
0.1006	-5.69778e-06	-0.0107285
0.1007	-6.84013e-06	-0.0124817
0.1008	-8.1108e-06	-0.0144134
0.1009	-9.51624e-06	-0.016532
0.101	-1.1062e-05	-0.0188439
0.1011	-1.27526e-05	-0.0213538
0.1012	-1.45917e-05	-0.0240641
0.1013	-1.6582e-05	-0.0269754
0.1014	-1.87256e-05	-0.0300865
0.1015	-2.10236e-05	-0.0333948
0.1016	-2.34768e-05	-0.0368964
0.1017	-2.60853e-05	-0.0405865
0.1018	-2.88487e-05	-0.0444592
0.1019	-3.17664e-05	-0.0485081
0.102	-3.48372e-05	-0.052726
0.1021	-3.80598e-05	-0.0571055
0.1022	-4.14325e-05	-0.0616389
0.1023	-4.49534e-05	-0.066318
0.1024	-4.86205e-05	-0.0711347
0.1025	-5.24314e-05	-0.0760806
0.1026	-5.63843e-05	-0.0811475
0.1027	-6.04761e-05	-0.0863276
0.1028	-6.4704e-05	-0.0916119
0.1029	-6.90655e-05	-0.0969922
0.103	-7.35574e-05	-0.102461
0.1031	-7.81769e-05	-0.108009
0.1032	-8.2921e-05	-0.113629
0.1033	-8.77865e-05	-0.119314
0.1034	-9.27703e-05	-0.125056
0.1035	-9.78691e-05	-0.130847
0.1036	-0.00010308	-0.136681
0.1037	-0.000108399	-0.14255
0.1038	-0.000113823	-0.148448
0.1039	-0.00011935	-0.154368
0.104	-0.000124974	-0.160305
0.1041	-0.000130694	-0.166251
0.1042	-0.000136506	-0.1722
0.1043	-0.000142406	-0.178149
0.1044	-0.000148391	-0.184089
0.1045	-0.000154458	-0.190018
0.1046	-0.000160603	-0.195928
0.1047	-0.000166823	-0.201816
0.1048	-0.000173114	-0.207677
0.1049	-0.000179473	-0.213507
0.105	-0.000185897	-0.2193
0.1051	-0.000192384	-0.225054
0.1052	-0.000198928	-0.230764
0.1053	-0.000205527	-0.236427
0.1054	-0.000212178	-0.242038
0.1055	-0.000218877	-0.247596
0.1056	-0.000225621	-0.253095
0.1057	-0.000232408	-0.258534
0.1058	-0.000239233	-0.26391
0.1059	-0.000246094	-0.26922
0.106	-0.000252988	-0.27446
0.1061	-0.000259912	-0.27963
0.1062	-0.000266862	-0.284727
0.1063	-0.000273836	-0.289749
0.1064	-0.000280831	-0.294693
0.1065	-0.000287844	-0.299558
0.1066	-0.000294872	-0.304343
0.1067	-0.000301913	-0.309045
0.1068	-0.000308963	-0.313664
0.1069	-0.00031602	-0.318197
0.107	-0.000323082	-0.322645
0.1071	-0.000330145	-0.327006
0.1072	-0.000337207	-0.331278
0.1073	-0.000344266	-0.335462
0.1074	-0.000351319	-0.339556
0.1075	-0.000358364	-0.343559
0.1076	-0.000365398	-0.347472
0.1077	-0.00037242	-0.351227
0.1078	-0.000379426	-0.354875
0.1079	-0.000386415	-0.358431
0.108	-0.000393385	-0.361895
0.1081	-0.000400332	-0.365268
0.1082	-0.000407257	-0.368549
0.1083	-0.000414155	-0.371739
0.1084	-0.000421025	-0.374838
0.1085	-0.000427866	-0.377845
0.1086	-0.000434673	-0.380761
0.1087	-0.000441442	-0.383582
0.1088	-0.000448169	-0.386307
0.1089	-0.000454847	-0.388927
0.109	-0.000461469	-0.391437
0.1091	-0.000468025	-0.393824
0.1092	-0.000474506	-0.396077
0.1093	-0.000480902	-0.398181
0.1094	-0.000487201	-0.400123
0.1095	-0.000493392	-0.401887
0.1096	-0.000499465	-0.403458
0.1097	-0.00050541	-0.404821
0.1098	-0.000511215	-0.405964
0.1099	-0.000516871	-0.406874
0.11	-0.000522369	-0.40754
0.1101	-0.000527701	-0.407954
0.1102	-0.000532859	-0.408107
0.1103	-0.000537836	-0.407993
0.1104	-0.000542625	-0.407608
0.1105	-0.000547222	-0.406949
0.1106	-0.000551621	-0.406014
0.1107	-0.000555818	-0.404804
0.1108	-0.00055981	-0.403319
0.1109	-0.000563594	-0.401561
0.111	-0.000567167	-0.399535
0.1111	-0.000570527	-0.397244
0.1112	-0.000573673	-0.394694
0.1113	-0.000576605	-0.39189
0.1114	-0.000579321	-0.388838
0.1115	-0.000581822	-0.385547
0.1116	-0.000584107	-0.382024
0.1117	-0.000586178	-0.378276
0.1118	-0.000588035	-0.374312
0.1119	-0.000589679	-0.370141
0.112	-0.000591112	-0.36577
0.1121	-0.000592335	-0.36121
0.1122	-0.000593351	-0.356469
0.1123	-0.000594161	-0.351556
0.1124	-0.000594767	-0.346481
0.1125	-0.000595172	-0.341252
0.1126	-0.000595378	-0.335878
0.1127	-0.000595389	-0.330369
0.1128	-0.000595206	-0.324733
0.1129	-0.000594833	-0.318979
0.113	-0.000594273	-0.313115
0.1131	-0.000593528	-0.307151
0.1132	-0.000592603	-0.301093
0.1133	-0.000591499	-0.294952
0.1134	-0.000590222	-0.288733
0.1135	-0.000588773	-0.282446
0.1136	-0.000587156	-0.276098
0.1137	-0.000585376	-0.269695
0.1138	-0.000583435	-0.263246
0.1139	-0.000581336	-0.256758
0.114	-0.000579085	-0.250236
0.1141	-0.000576683	-0.243688
0.1142	-0.000574136	-0.23712
0.1143	-0.000571446	-0.230537
0.1144	-0.000568617	-0.223947
0.1145	-0.000565653	-0.217355
0.1146	-0.000562558	-0.210766
0.1147	-0.000559336	-0.204185
0.1148	-0.000555989	-0.197619
0.1149	-0.000552522	-0.19107
0.115	-0.000548939	-0.184546
0.1151	-0.000545243	-0.178049
0.1152	-0.000541438	-0.171584
0.1153	-0.000537527	-0.165156
0.1154	-0.000533515	-0.158769
0.1155	-0.000529404	-0.152426
0.1156	-0.000525199	-0.14613
0.1157	-0.000520904	-0.139886
0.1158	-0.000516521	-0.133697
0.1159	-0.000512054	-0.127565
0.116	-0.000507506	-0.121494
0.1161	-0.000502883	-0.115486
0.1162	-0.000498185	-0.109545
0.1163	-0.000493418	-0.103673
0.1164	-0.000488585	-0.0978712
0.1165	-0.000483688	-0.0921432
0.1166	-0.000478731	-0.0864905
0.1167	-0.000473718	-0.0809153
0.1168	-0.000468652	-0.0754193
0.1169	-0.000463535	-0.0700042
0.117	-0.000458371	-0.0646717
0.1171	-0.000453164	-0.0594231
0.1172	-0.000447916	-0.0542598
0.1173	-0.00044263	-0.0491831
0.1174	-0.000437309	-0.0441941
0.1175	-0.000431956	-0.0392938
0.1176	-0.000426574	-0.0344831
0.1177	-0.000421167	-0.0297631
0.1178	-0.000415735	-0.0251342
0.1179	-0.000410283	-0.0205971
0.118	-0.000404813	-0.0161522
0.1181	-0.000399328	-0.0118002
0.1182	-0.00039383	-0.00754118
0.1183	-0.000388321	-0.00337559
0.1184	-0.000382805	0.000696419
0.1185	-0.000377283	0.00467471
0.1186	-0.000371758	0.00855924
0.1187	-0.000366233	0.01235
0.1188	-0.000360709	0.0160471
0.1189	-0.000355189	0.0196508
0.119	-0.000349675	0.0231611
0.1191	-0.000344169	0.0265784
0.1192	-0.000338673	0.0299031
0.1193	-0.000333189	0.0331354
0.1194	-0.000327719	0.0362759
0.1195	-0.000322265	0.0393251
0.1196	-0.000316829	0.0422835
0.1197	-0.000311412	0.0451517
0.1198	-0.000306017	0.0479303
0.1199	-0.000300645	0.05062
0.12	-0.000295298	0.0532215
0.1201	-0.000289977	0.0557357
0.1202	-0.000284684	0.058163
0.1203	-0.00027942	0.0605045
0.1204	-0.000274187	0.0627611
0.1205	-0.000268986	0.0649338
0.1206	-0.000263819	0.0670233
0.1207	-0.000258687	0.0690307
0.1208	-0.00025359	0.070957
0.1209	-0.000248531	0.0728031
0.121	-0.000243511	0.0745701
0.1211	-0.00023853	0.0762591
0.1212	-0.000233589	0.0778711
0.1213	-0.00022869	0.0794072
0.1214	-0.000223834	0.0808684
0.1215	-0.000219022	0.082256
0.1216	-0.000214254	0.0835711
0.1217	-0.000209531	0.0848148
0.1218	-0.000204855	0.0859883
0.1219	-0.000200225	0.0870928
0.122	-0.000195643	0.0881294
0.1221	-0.00019111	0.0890994
0.1222	-0.000186625	0.0900038
0.1223	-0.00018219	0.0908441
0.1224	-0.000177805	0.0916213
0.1225	-0.000173471	0.0923366
0.1226	-0.000169188	0.0929914
0.1227	-0.000164957	0.0935866
0.1228	-0.000160778	0.0941236
0.1229	-0.000156651	0.0946037
0.123	-0.000152577	0.0950282
0.1231	-0.000148557	0.0953981
0.1232	-0.000144589	0.0957148
0.1233	-0.000140676	0.0959795
0.1234	-0.000136817	0.0961933
0.1235	-0.000133011	0.0963576
0.1236	-0.00012926	0.0964734
0.1237	-0.000125564	0.0965421
0.1238	-0.000121922	0.0965648
0.1239	-0.000118335	0.0965427
0.124	-0.000114802	0.0964769
0.1241	-0.000111324	0.0963688
0.1242	-0.000107902	0.0962193
0.1243	-0.000104533	0.0960298
0.1244	-0.00010122	0.0958012
0.1245	-9.79608e-05	0.0955349
0.1246	-9.47565e-05	0.0952318
0.1247	-9.16066e-05	0.0948932
0.1248	-8.8511e-05	0.0945201
0.1249	-8.54695e-05	0.0941136
0.125	-8.2482e-05	0.0936749
0.1251	-7.95483e-05	0.093205
0.1252	-7.66682e-05	0.0927047
0.1253	-7.38415e-05	0.0921753
0.1254	-7.10678e-05	0.0916179
0.1255	-6.83469e-05	0.0910334
0.1256	-6.56785e-05	0.090423
0.1257	-6.30623e-05	0.0897875
0.1258	-6.0498e-05	0.089128
0.1259	-5.79852e-05	0.0884454
0.126	-5.55236e-05	0.0877407
0.1261	-5.31129e-05	0.0870148
0.1262	-5.07527e-05	0.0862687
0.1263	-4.84425e-05	0.0855032
0.1264	-4.6182e-05	0.0847193
0.1265	-4.39707e-05	0.0839179
0.1266	-4.18083e-05	0.0830998
0.1267	-3.96943e-05	0.0822658
0.1268	-3.76282e-05	0.0814169
0.1269	-3.56096e-05	0.0805538
0.127	-3.36381e-05	0.0796773
0.1271	-3.17131e-05	0.0787883
0.1272	-2.98342e-05	0.0778874
0.1273	-2.80009e-05	0.0769756
0.1274	-2.62126e-05	0.0760534
0.1275	-2.4469e-05	0.0751217
0.1276	-2.27695e-05	0.0741812
0.1277	-2.11135e-05	0.0732323
0.1278	-1.95007e-05	0.072276
0.1279	-1.79303e-05	0.0713129
0.128	-1.64018e-05	0.0703437
0.1281	-1.49148e-05	0.0693691
0.1282	-1.34687e-05	0.0683896
0.1283	-1.2063e-05	0.0674058
0.1284	-1.0697e-05	0.0664185
0.1285	-9.37025e-06	0.065428
0.1286	-8.0822e-06	0.0644351
0.1287	-6.83228e-06	0.0634402
0.1288	-5.61992e-06	0.062444
0.1289	-4.44457e-06	0.0614468
0.129	-3.30567e-06	0.0604493
0.1291	-2.20265e-06	0.059452
0.1292	-1.13494e-06	0.0584552
0.1293	-1.01984e-07	0.0574595
0.1294	8.97489e-07	0.0564654
0.1295	1.86262e-06	0.0547772
0.1296	2.79469e-06	0.0530597
0.1297	3.69427e-06	0.0513931
0.1298	4.56192e-06	0.0497763
0.1299	5.3982e-06	0.048208
0.13	6.20367e-06	0.0466869
0.1301	6.97879e-06	0.0452119
0.1302	7.72421e-06	0.0437815
0.1303	8.4405e-06	0.0423946
0.1304	9.12821e-06	0.0410499
0.1305	9.78791e-06	0.0397461
0.1306	1.04202e-05	0.0384821
0.1307	1.10255e-05	0.0372566
0.1308	1.16046e-05	0.0360685
0.1309	1.21579e-05	0.0349165
0.131	1.2686e-05	0.0337997
0.1311	1.31896e-05	0.0327168
0.1312	1.36692e-05	0.0316668
0.1313	1.41254e-05	0.0306487
0.1314	1.45588e-05	0.0296615
0.1315	1.497e-05	0.0287042
0.1316	1.53596e-05	0.0277759
0.1317	1.57281e-05	0.0268757
0.1318	1.60762e-05	0.0260027
0.1319	1.64045e-05	0.0251561
0.132	1.67134e-05	0.0243351
0.1321	1.70036e-05	0.0235389
0.1322	1.72756e-05	0.0227668
0.1323	1.75301e-05	0.0220179
0.1324	1.77675e-05	0.0212917
0.1325	1.79883e-05	0.0205874
0.1326	1.81931e-05	0.0199043
0.1327	1.83825e-05	0.0192418
0.1328	1.85568e-05	0.0185993
0.1329	1.87167e-05	0.0179762
0.133	1.88627e-05	0.0173719
0.1331	1.89951e-05	0.0167859
0.1332	1.91146e-05	0.0162177
0.1333	1.92214e-05	0.0156667
0.1334	1.93162e-05	0.0151323
0.1335	1.93993e-05	0.0146142
0.1336	1.94712e-05	0.0141119
0.1337	1.95322e-05	0.0136248
0.1338	1.95828e-05	0.0131525
0.1339	1.96234e-05	0.0126947
0.134	1.96544e-05	0.0122508
0.1341	1.9676e-05	0.0118205
0.1342	1.96888e-05	0.0114033
0.1343	1.9693e-05	0.010999
0.1344	1.9689e-05	0.010607
0.1345	1.96772e-05	0.0102271
0.1346	1.96578e-05	0.00985893
0.1347	1.96311e-05	0.00950209
0.1348	1.95975e-05	0.00915628
0.1349	1.95573e-05	0.00882118
0.135	1.95107e-05	0.00849648
0.1351	1.9458e-05	0.00818186
0.1352	1.93995e-05	0.00787695
0.1353	1.93354e-05	0.00758155
0.1354	1.92661e-05	0.0072954
0.1355	1.91917e-05	0.00701821
0.1356	1.91125e-05	0.00674973
0.1357	1.90288e-05	0.0064897
0.1358	1.89407e-05	0.00623788
0.1359	1.88484e-05	0.00599402
0.136	1.87523e-05	0.0057579
0.1361	1.86524e-05	0.00552929
0.1362	1.8549e-05	0.00530796
0.1363	1.84423e-05	0.00509371
0.1364	1.83324e-05	0.00488632
0.1365	1.82196e-05	0.0046856
0.1366	1.81039e-05	0.00449135
0.1367	1.79856e-05	0.00430337
0.1368	1.78648e-05	0.00412149
0.1369	1.77417e-05	0.00394552
0.137	1.76164e-05	0.00377529
0.1371	1.7489e-05	0.00361063
0.1372	1.73598e-05	0.00345138
0.1373	1.72288e-05	0.00329736
0.1374	1.70961e-05	0.00314844
0.1375	1.69619e-05	0.00300446
0.1376	1.68263e-05	0.00286526
0.1377	1.66893e-05	0.00273062
0.1378	1.65512e-05	0.00260048
0.1379	1.6412e-05	0.00247473
0.138	1.62718e-05	0.00235322
0.1381	1.61308e-05	0.00223583
0.1382	1.5989e-05	0.00212244
0.1383	1.58465e-05	0.00201292
0.1384	1.57035e-05	0.00190716
0.1385	1.55599e-05	0.00180504
0.1386	1.54159e-05	0.00170646
0.1387	1.52715e-05	0.00161131
0.1388	1.51269e-05	0.00151949
0.1389	1.49821e-05	0.00143088
0.139	1.48371e-05	0.00134541
0.1391	1.4692e-05	0.00126296
0.1392	1.4547e-05	0.00118345
0.1393	1.4402e-05	0.00110679
0.1394	1.42571e-05	0.00103288
0.1395	1.41124e-05	0.000961657
0.1396	1.39679e-05	0.000893023
0.1397	1.38237e-05	0.000826902
0.1398	1.36798e-05	0.000763217
0.1399	1.35363e-05	0.000701891
0.14	1.33932e-05	0.000642852
0.1401	1.32504e-05	0.000586028
0.1402	1.31082e-05	0.000531253
0.1403	1.29664e-05	0.000478561
0.1404	1.28253e-05	0.000427885
0.1405	1.26847e-05	0.000379163
0.1406	1.25448e-05	0.000332333
0.1407	1.24056e-05	0.000287335
0.1408	1.2267e-05	0.000244112
0.1409	1.21292e-05	0.000202606
0.141	1.19922e-05	0.000162764
0.1411	1.18559e-05	0.000124532
0.1412	1.17204e-05	8.78583e-05
0.1413	1.15858e-05	5.26934e-05
0.1414	1.1452e-05	1.89887e-05
0.1415	1.1319e-05	-1.33031e-05
0.1416	1.1187e-05	-4.42278e-05
0.1417	1.10559e-05	-7.38296e-05
0.1418	1.09256e-05	-0.000102152
0.1419	1.07964e-05	-0.000129236
0.142	1.0668e-05	-0.000155123
0.1421	1.05407e-05	-0.000179852
0.1422	1.04143e-05	-0.000203462
0.1423	1.02889e-05	-0.000225989
0.1424	1.01645e-05	-0.00024747
0.1425	1.00412e-05	-0.000267938
0.1426	9.91871e-06	-0.00028743
0.1427	9.79729e-06	-0.000306072
0.1428	9.67691e-06	-0.000323798
0.1429	9.55758e-06	-0.00034064
0.143	9.43929e-06	-0.000356626
0.1431	9.32205e-06	-0.000371787
0.1432	9.20587e-06	-0.00038615
0.1433	9.09076e-06	-0.000399744
0.1434	8.97671e-06	-0.000412593
0.1435	8.86373e-06	-0.000424726
0.1436	8.75182e-06	-0.000436165
0.1437	8.64098e-06	-0.000446937
0.1438	8.53122e-06	-0.000457063
0.1439	8.42253e-06	-0.000466567
0.144	8.31491e-06	-0.000475472
0.1441	8.20837e-06	-0.000483798
0.1442	8.10291e-06	-0.000491567
0.1443	7.99852e-06	-0.000498798
0.1444	7.8952e-06	-0.000505511
0.1445	7.79294e-06	-0.000511726
0.1446	7.69176e-06	-0.000517459
0.1447	7.59164e-06	-0.00052273
0.1448	7.49258e-06	-0.000527555
0.1449	7.39458e-06	-0.000531951
0.145	7.29764e-06	-0.000535934
0.1451	7.20166e-06	-0.00053952
0.1452	7.10673e-06	-0.000542819
0.1453	7.01284e-06	-0.000545749
0.1454	6.91999e-06	-0.000548322
0.1455	6.82817e-06	-0.000550553
0.1456	6.73738e-06	-0.000552456
0.1457	6.64762e-06	-0.000554043
0.1458	6.55887e-06	-0.000555326
0.1459	6.47113e-06	-0.000556319
0.146	6.3844e-06	-0.000557032
0.1461	6.29867e-06	-0.000557478
0.1462	6.21393e-06	-0.000557666
0.1463	6.13018e-06	-0.000557609
0.1464	6.04741e-06	-0.000557316
0.1465	5.96562e-06	-0.000556797
0.1466	5.88479e-06	-0.000556062
0.1467	5.80492e-06	-0.000555121
0.1468	5.726e-06	-0.000553981
0.1469	5.64803e-06	-0.000552653
0.147	5.571e-06	-0.000551145
0.1471	5.49491e-06	-0.000549464
0.1472	5.41973e-06	-0.00054762
0.1473	5.34548e-06	-0.000545618
0.1474	5.27213e-06	-0.000543467
0.1475	5.19969e-06	-0.000541175
0.1476	5.12805e-06	-0.000538747
0.1477	5.0573e-06	-0.000536286
0.1478	4.98744e-06	-0.0005337
0.1479	4.91844e-06	-0.000530995
0.148	4.8503e-06	-0.000528178
0.1481	4.78303e-06	-0.000525254
0.1482	4.7166e-06	-0.000522229
0.1483	4.651e-06	-0.000519108
0.1484	4.58625e-06	-0.000515897
0.1485	4.52231e-06	-0.000512601
0.1486	4.45919e-06	-0.000509225
0.1487	4.39688e-06	-0.000505773
0.1488	4.33537e-06	-0.00050225
0.1489	4.27465e-06	-0.000498661
0.149	4.21472e-06	-0.00049501
0.1491	4.15556e-06	-0.000491301
0.1492	4.09717e-06	-0.000487537
0.1493	4.03955e-06	-0.000483724
0.1494	3.98267e-06	-0.000479863
0.1495	3.92654e-06	-0.00047596
0.1496	3.87115e-06	-0.000472017
0.1497	3.81648e-06	-0.000468038
0.1498	3.76254e-06	-0.000464026
0.1499	3.70931e-06	-0.000459984
0.15	3.65679e-06	-0.000455914
0.1501	3.60488e-06	-0.00045182
0.1502	3.55367e-06	-0.0004478
0.1503	3.50314e-06	-0.000443757
0.1504	3.45328e-06	-0.000439695
0.1505	3.40409e-06	-0.000435616
0.1506	3.35556e-06	-0.000431523
0.1507	3.30768e-06	-0.000427417
0.1508	3.26045e-06	-0.000423301
0.1509	3.21386e-06	-0.000419178
0.151	3.1679e-06	-0.000415048
0.1511	3.12256e-06	-0.000410914
0.1512	3.07784e-06	-0.000406779
0.1513	3.03372e-06	-0.000402643
0.1514	2.99021e-06	-0.000398508
0.1515	2.94729e-06	-0.000394376
0.1516	2.90497e-06	-0.000390249
0.1517	2.86322e-06	-0.000386128
0.1518	2.82204e-06	-0.000382015
0.1519	2.78144e-06	-0.00037791
0.152	2.74139e-06	-0.000373816
0.1521	2.70189e-06	-0.000369733
0.1522	2.66295e-06	-0.000365663
0.1523	2.62454e-06	-0.000361607
0.1524	2.58666e-06	-0.000357566
0.1525	2.54932e-06	-0.000353541
0.1526	2.51241e-06	-0.000349532
0.1527	2.47601e-06	-0.000345636
0.1528	2.44013e-06	-0.000341756
0.1529	2.40474e-06	-0.000337893
0.153	2.36985e-06	-0.000334047
0.1531	2.33545e-06	-0.000330219
0.1532	2.30153e-06	-0.000326411
0.1533	2.26808e-06	-0.000322623
0.1534	2.23511e-06	-0.000318855
0.1535	2.2026e-06	-0.000315109
0.1536	2.17055e-06	-0.000311385
0.1537	2.13896e-06	-0.000307683
0.1538	2.10781e-06	-0.000304004
0.1539	2.0771e-06	-0.000300349
0.154	2.04683e-06	-0.000296718
0.1541	2.01698e-06	-0.000293112
0.1542	1.98757e-06	-0.000289531
0.1543	1.95857e-06	-0.000285975
0.1544	1.92998e-06	-0.000282445
0.1545	1.9018e-06	-0.000278942
0.1546	1.87403e-06	-0.000275465
0.1547	1.84665e-06	-0.000272014
0.1548	1.81966e-06	-0.000268591
0.1549	1.79306e-06	-0.000265195
0.155	1.76685e-06	-0.000261827
0.1551	1.74093e-06	-0.000258487
0.1552	1.71538e-06	-0.000255269
0.1553	1.6902e-06	-0.000252076
0.1554	1.66538e-06	-0.000248909
0.1555	1.64092e-06	-0.000245767
0.1556	1.61681e-06	-0.000242652
0.1557	1.59305e-06	-0.000239562
0.1558	1.56963e-06	-0.000236499
0.1559	1.54655e-06	-0.000233461
0.156	1.52381e-06	-0.000230451
0.1561	1.50139e-06	-0.000227467
0.1562	1.4793e-06	-0.000224509
0.1563	1.45753e-06	-0.000221578
0.1564	1.43608e-06	-0.000218674
0.1565	1.41494e-06	-0.000215797
0.1566	1.39411e-06	-0.000212947
0.1567	1.37358e-06	-0.000210124
0.1568	1.35335e-06	-0.000207327
0.1569	1.33342e-06	-0.000204558
0.157	1.31378e-06	-0.000201815
0.1571	1.29442e-06	-0.000199099
0.1572	1.27535e-06	-0.000196411
0.1573	1.25656e-06	-0.000193749
0.1574	1.23805e-06	-0.000191113
0.1575	1.21981e-06	-0.000188505
0.1576	1.20175e-06	-0.000185923
0.1577	1.18396e-06	-0.000183461
0.1578	1.16644e-06	-0.000181023
0.1579	1.14917e-06	-0.000178609
0.158	1.13215e-06	-0.000176218
0.1581	1.11538e-06	-0.000173851
0.1582	1.09886e-06	-0.000171507
0.1583	1.08259e-06	-0.000169186
0.1584	1.06655e-06	-0.000166889
0.1585	1.05076e-06	-0.000164615
0.1586	1.03519e-06	-0.000162364
0.1587	1.01986e-06	-0.000160136
0.1588	1.00475e-06	-0.000157931
0.1589	9.89867e-07	-0.000155749
0.159	9.75205e-07	-0.00015359
0.1591	9.60761e-07	-0.000151453
0.1592	9.46531e-07	-0.00014934
0.1593	9.32514e-07	-0.000147248
0.1594	9.18705e-07	-0.00014518
0.1595	9.05102e-07	-0.000143133
0.1596	8.91702e-07	-0.000141109
0.1597	8.78502e-07	0
0.1598	8.65499e-07	0
0.16	8.40009e-07	0
0.1625	5.59958e-07	0
0.165	3.55061e-07	0
0.1675	1.96781e-07	0
0.17	7.34385e-08	0
0.1725	-2.30735e-08	0
0.175	-9.80999e-08	0
0.1775	-1.56582e-07	0
0.18	-2.02137e-07	0
0.1825	-2.37589e-07	0
0.185	-2.65144e-07	0
0.1875	-2.86527e-07	0
0.19	-3.03085e-07	0
0.1925	-3.15872e-07	0
0.195	-3.25711e-07	0
0.1975	-3.33245e-07	0
0.2	-3.38978e-07	0
0.2025	-3.43302e-07	0
0.205	-3.46526e-07	0
0.2075	-3.4889e-07	0
0.21	-3.50581e-07	0
0.2125	-3.51748e-07	0
0.215	-3.52504e-07	0
0.2175	-3.52939e-07	0
0.22	-3.53124e-07	0
0.2225	-3.53114e-07	0
0.225	-3.52952e-07	0
0.2275	-3.5267e-07	0
0.23	-3.52296e-07	0
0.2325	-3.5185e-07	0
0.235	-3.51348e-07	0
0.2375	-3.50802e-07	0
0.24	-3.50223e-07	0
0.2425	-3.49617e-07	0
0.245	-3.48992e-07	0
0.2475	-3.48351e-07	0
0.25	-3.47698e-07	0
0.2525	-3.47036e-07	0
0.255	-3.46368e-07	0
0.2575	-3.45695e-07	0
0.26	-3.45018e-07	0
0.2625	-3.44339e-07	0
0.265	-3.43658e-07	0
0.2675	-3.42977e-07	0
0.27	-3.42295e-07	0
0.2725	-3.41613e-07	0
0.275	-3.40931e-07	0
0.2775	-3.40249e-07	0
0.28	-3.39569e-07	0
0.2825	-3.38889e-07	0
0.285	-3.3821e-07	0
0.2875	-3.37532e-07	0
0.29	-3.36855e-07	0
0.2925	-3.36179e-07	0
0.295	-3.35505e-07	0
0.2975	-3.34832e-07	0
0.3	-1.3922e-06	0
0.3001	-1.91568e-06	-0.00476628
0.3002	-2.51537e-06	-0.00574176
0.3003	-3.19946e-06	-0.00683363
0.3004	-3.97629e-06	-0.00805401
0.3005	-4.85424e-06	-0.00941498
0.3006	-5.84145e-06	-0.0109282
0.3007	-6.94563e-06	-0.0126047
0.3008	-8.17382e-06	-0.0144541
0.3009	-9.53226e-06	-0.0164845
0.301	-1.10263e-05	-0.0187023
0.3011	-1.26603e-05	-0.0211118
0.3012	-1.44378e-05	-0.0237153
0.3013	-1.63614e-05	-0.0265135
0.3014	-1.84331e-05	-0.0295053
0.3015	-2.06539e-05	-0.032688
0.3016	-2.30246e-05	-0.0360579
0.3017	-2.55453e-05	-0.0396102
0.3018	-2.82157e-05	-0.0433393
0.3019	-3.1035e-05	-0.0472389
0.302	-3.40021e-05	-0.0513021
0.3021	-3.71158e-05	-0.0555218
0.3022	-4.03745e-05	-0.0598903
0.3023	-4.37762e-05	-0.0643999
0.3024	-4.7319e-05	-0.0690427
0.3025	-5.10007e-05	-0.0738105
0.3026	-5.48191e-05	-0.0786954
0.3027	-5.87715e-05	-0.0836894
0.3028	-6.28554e-05	-0.0887843
0.3029	-6.7068e-05	-0.0939723
0.303	-7.14067e-05	-0.0992453
0.3031	-7.58684e-05	-0.104596
0.3032	-8.04504e-05	-0.110016
0.3033	-8.51495e-05	-0.115499
0.3034	-8.99628e-05	-0.121037
0.3035	-9.48871e-05	-0.126622
0.3036	-9.99192e-05	-0.132249
0.3037	-0.000105056	-0.137911
0.3038	-0.000110295	-0.1436
0.3039	-0.000115631	-0.149311
0.304	-0.000121063	-0.155037
0.3041	-0.000126587	-0.160773
0.3042	-0.000132199	-0.166513
0.3043	-0.000137896	-0.172251
0.3044	-0.000143676	-0.177982
0.3045	-0.000149534	-0.183701
0.3046	-0.000155467	-0.189404
0.3047	-0.000161473	-0.195085
0.3048	-0.000167548	-0.200739
0.3049	-0.000173689	-0.206363
0.305	-0.000179892	-0.211953
0.3051	-0.000186154	-0.217504
0.3052	-0.000192473	-0.223013
0.3053	-0.000198844	-0.228476
0.3054	-0.000205265	-0.23389
0.3055	-0.000211733	-0.239252
0.3056	-0.000218245	-0.244558
0.3057	-0.000224797	-0.249806
0.3058	-0.000231387	-0.254992
0.3059	-0.000238011	-0.260115
0.306	-0.000244667	-0.265172
0.3061	-0.000251351	-0.27016
0.3062	-0.000258062	-0.275077
0.3063	-0.000264795	-0.279922
0.3064	-0.000271548	-0.284693
0.3065	-0.000278319	-0.289387
0.3066	-0.000285104	-0.294003
0.3067	-0.000291901	-0.29854
0.3068	-0.000298708	-0.302997
0.3069	-0.000305521	-0.307371
0.307	-0.000312338	-0.311663
0.3071	-0.000319157	-0.31587
0.3072	-0.000325975	-0.319992
0.3073	-0.00033279	-0.324029
0.3074	-0.000339599	-0.327979
0.3075	-0.0003464	-0.331842
0.3076	-0.000353191	-0.335617
0.3077	-0.000359969	-0.33924
0.3078	-0.000366733	-0.342759
0.3079	-0.00037348	-0.34619
0.308	-0.000380208	-0.349532
0.3081	-0.000386915	-0.352786
0.3082	-0.0003936	-0.355952
0.3083	-0.000400259	-0.359029
0.3084	-0.000406892	-0.362019
0.3085	-0.000413495	-0.36492
0.3086	-0.000420066	-0.367733
0.3087	-0.000426601	-0.370455
0.3088	-0.000433095	-0.373083
0.3089	-0.000439542	-0.375612
0.309	-0.000445934	-0.378032
0.3091	-0.000452263	-0.380335
0.3092	-0.00045852	-0.382508
0.3093	-0.000464693	-0.384538
0.3094	-0.000470774	-0.386411
0.3095	-0.00047675	-0.388112
0.3096	-0.000482613	-0.389626
0.3097	-0.000488351	-0.39094
0.3098	-0.000493954	-0.392041
0.3099	-0.000499413	-0.392917
0.31	-0.00050472	-0.393558
0.3101	-0.000509866	-0.393955
0.3102	-0.000514844	-0.3941
0.3103	-0.000519647	-0.393987
0.3104	-0.000524269	-0.393612
0.3105	-0.000528705	-0.392973
0.3106	-0.00053295	-0.392068
0.3107	-0.000537001	-0.390896
0.3108	-0.000540852	-0.389459
0.3109	-0.000544503	-0.387759
0.311	-0.00054795	-0.385799
0.3111	-0.000551192	-0.383584
0.3112	-0.000554227	-0.381118
0.3113	-0.000557055	-0.378408
0.3114	-0.000559674	-0.375459
0.3115	-0.000562086	-0.372278
0.3116	-0.00056429	-0.368873
0.3117	-0.000566286	-0.365252
0.3118	-0.000568076	-0.361421
0.3119	-0.000569661	-0.357391
0.312	-0.000571041	-0.353168
0.3121	-0.000572219	-0.348763
0.3122	-0.000573197	-0.344182
0.3123	-0.000573976	-0.339436
0.3124	-0.000574558	-0.334533
0.3125	-0.000574946	-0.329481
0.3126	-0.000575142	-0.32429
0.3127	-0.000575149	-0.318969
0.3128	-0.000574969	-0.313524
0.3129	-0.000574606	-0.307966
0.313	-0.000574062	-0.302302
0.3131	-0.00057334	-0.296541
0.3132	-0.000572443	-0.29069
0.3133	-0.000571375	-0.284758
0.3134	-0.000570138	-0.278752
0.3135	-0.000568736	-0.27268
0.3136	-0.000567172	-0.266548
0.3137	-0.00056545	-0.260365
0.3138	-0.000563573	-0.254136
0.3139	-0.000561544	-0.24787
0.314	-0.000559367	-0.241571
0.3141	-0.000557045	-0.235247
0.3142	-0.000554582	-0.228904
0.3143	-0.000551982	-0.222547
0.3144	-0.000549248	-0.216183
0.3145	-0.000546383	-0.209817
0.3146	-0.000543392	-0.203453
0.3147	-0.000540277	-0.197099
0.3148	-0.000537043	-0.190757
0.3149	-0.000533693	-0.184434
0.315	-0.00053023	-0.178133
0.3151	-0.000526659	-0.171859
0.3152	-0.000522982	-0.165617
0.3153	-0.000519204	-0.159409
0.3154	-0.000515327	-0.153241
0.3155	-0.000511355	-0.147116
0.3156	-0.000507293	-0.141037
0.3157	-0.000503142	-0.135007
0.3158	-0.000498908	-0.12903
0.3159	-0.000494592	-0.123109
0.316	-0.000490199	-0.117247
0.3161	-0.000485732	-0.111446
0.3162	-0.000481194	-0.105709
0.3163	-0.000476589	-0.100039
0.3164	-0.000471919	-0.0944371
0.3165	-0.000467189	-0.0889062
0.3166	-0.000462401	-0.0834481
0.3167	-0.000457558	-0.0780648
0.3168	-0.000452664	-0.0727581
0.3169	-0.000447721	-0.0675295
0.317	-0.000442733	-0.0623807
0.3171	-0.000437703	-0.057313
0.3172	-0.000432633	-0.0523276
0.3173	-0.000427527	-0.0474259
0.3174	-0.000422388	-0.0426089
0.3175	-0.000417217	-0.0378775
0.3176	-0.000412019	-0.0332327
0.3177	-0.000406795	-0.0286753
0.3178	-0.000401549	-0.024206
0.3179	-0.000396283	-0.0198253
0.318	-0.000390999	-0.0155338
0.3181	-0.000385701	-0.0113318
0.3182	-0.00038039	-0.00721969
0.3183	-0.000375069	-0.0031978
0.3184	-0.000369741	0.000733702
0.3185	-0.000364408	0.00457471
0.3186	-0.000359072	0.00832516
0.3187	-0.000353735	0.0119851
0.3188	-0.000348399	0.0155546
0.3189	-0.000343068	0.0190338
0.319	-0.000337742	0.0224229
0.3191	-0.000332424	0.0257222
0.3192	-0.000327115	0.0289319
0.3193	-0.000321819	0.0320526
0.3194	-0.000316536	0.0350846
0.3195	-0.000311268	0.0380284
0.3196	-0.000306017	0.0408845
0.3197	-0.000300786	0.0436535
0.3198	-0.000295575	0.0463361
0.3199	-0.000290387	0.0489328
0.32	-0.000285222	0.0514443
0.3201	-0.000280083	0.0538715
0.3202	-0.00027497	0.0562149
0.3203	-0.000269886	0.0584755
0.3204	-0.000264832	0.0606541
0.3205	-0.000259809	0.0627515
0.3206	-0.000254818	0.0647688
0.3207	-0.000249861	0.0667067
0.3208	-0.000244939	0.0685663
0.3209	-0.000240053	0.0703486
0.321	-0.000235204	0.0720544
0.3211	-0.000230393	0.0736848
0.3212	-0.000225621	0.075241
0.3213	-0.00022089	0.0767238
0.3214	-0.0002162	0.0781344
0.3215	-0.000211552	0.0794739
0.3216	-0.000206947	0.0807434
0.3217	-0.000202386	0.0819439
0.3218	-0.000197869	0.0830767
0.3219	-0.000193398	0.0841428
0.322	-0.000188972	0.0851434
0.3221	-0.000184593	0.0860796
0.3222	-0.000180262	0.0869526
0.3223	-0.000175979	0.0877636
0.3224	-0.000171743	0.0885137
0.3225	-0.000167557	0.0892041
0.3226	-0.000163421	0.089836
0.3227	-0.000159334	0.0904104
0.3228	-0.000155298	0.0909287
0.3229	-0.000151312	0.0913921
0.323	-0.000147378	0.0918016
0.3231	-0.000143494	0.0921586
0.3232	-0.000139663	0.0924641
0.3233	-0.000135883	0.0927194
0.3234	-0.000132155	0.0929256
0.3235	-0.00012848	0.093084
0.3236	-0.000124857	0.0931956
0.3237	-0.000121287	0.0932617
0.3238	-0.000117769	0.0932833
0.3239	-0.000114304	0.0932617
0.324	-0.000110893	0.093198
0.3241	-0.000107534	0.0930933
0.3242	-0.000104227	0.0929488
0.3243	-0.000100974	0.0927655
0.3244	-9.77737e-05	0.0925446
0.3245	-9.46261e-05	0.0922871
0.3246	-9.15311e-05	0.0919943
0.3247	-8.84887e-05	0.0916671
0.3248	-8.54987e-05	0.0913066
0.3249	-8.2561e-05	0.0909139
0.325	-7.96754e-05	0.09049
0.3251	-7.68418e-05	0.090036
0.3252	-7.406e-05	0.0895527
0.3253	-7.13296e-05	0.0890414
0.3254	-6.86504e-05	0.088503
0.3255	-6.60223e-05	0.0879385
0.3256	-6.34449e-05	0.0873488
0.3257	-6.09178e-05	0.086735
0.3258	-5.84409e-05	0.086098
0.3259	-5.60138e-05	0.0854387
0.326	-5.36361e-05	0.0847581
0.3261	-5.13075e-05	0.084057
0.3262	-4.90277e-05	0.0833363
0.3263	-4.67962e-05	0.082597
0.3264	-4.46126e-05	0.0818399
0.3265	-4.24767e-05	0.0810658
0.3266	-4.03879e-05	0.0802757
0.3267	-3.83458e-05	0.0794702
0.3268	-3.63501e-05	0.0786503
0.3269	-3.44002e-05	0.0778166
0.327	-3.24958e-05	0.0769701
0.3271	-3.06363e-05	0.0761114
0.3272	-2.88213e-05	0.0752414
0.3273	-2.70504e-05	0.0743607
0.3274	-2.5323e-05	0.07347
0.3275	-2.36386e-05	0.0725702
0.3276	-2.19969e-05	0.0716618
0.3277	-2.03972e-05	0.0707454
0.3278	-1.88391e-05	0.0698218
0.3279	-1.7322e-05	0.0688916
0.328	-1.58455e-05	0.0679556
0.3281	-1.4409e-05	0.0670143
0.3282	-1.3012e-05	0.0660683
0.3283	-1.16539e-05	0.0651182
0.3284	-1.03343e-05	0.0641646
0.3285	-9.05259e-06	0.063208
0.3286	-7.80823e-06	0.062249
0.3287	-6.60069e-06	0.0612881
0.3288	-5.42944e-06	0.0603259
0.3289	-4.29394e-06	0.0593629
0.329	-3.19363e-06	0.0583995
0.3291	-2.12798e-06	0.0574362
0.3292	-1.09644e-06	0.0564735
0.3293	-9.84667e-08	0.0555118
0.3294	8.6742e-07	0.0545517
0.3295	1.79988e-06	0.0529208
0.3296	2.70042e-06	0.0512616
0.3297	3.56956e-06	0.0496516
0.3298	4.40787e-06	0.0480898
0.3299	5.21587e-06	0.0465748
0.33	5.99412e-06	0.0451054
0.3301	6.74307e-06	0.0436805
0.3302	7.46335e-06	0.0422987
0.3303	8.15548e-06	0.0409589
0.3304	8.82001e-06	0.0396598
0.3305	9.45748e-06	0.0384004
0.3306	1.00684e-05	0.0371793
0.3307	1.06534e-05	0.0359955
0.3308	1.1213e-05	0.0348477
0.3309	1.17477e-05	0.0337349
0.331	1.22581e-05	0.032656
0.3311	1.27447e-05	0.0316099
0.3312	1.32082e-05	0.0305955
0.3313	1.36491e-05	0.029612
0.3314	1.4068e-05	0.0286583
0.3315	1.44654e-05	0.0277336
0.3316	1.48419e-05	0.0268368
0.3317	1.51981e-05	0.0259672
0.3318	1.55346e-05	0.0251238
0.3319	1.58518e-05	0.024306
0.332	1.61505e-05	0.0235129
0.3321	1.6431e-05	0.0227437
0.3322	1.6694e-05	0.0219978
0.3323	1.69399e-05	0.0212744
0.3324	1.71694e-05	0.0205728
0.3325	1.7383e-05	0.0198924
0.3326	1.7581e-05	0.0192325
0.3327	1.77641e-05	0.0185925
0.3328	1.79327e-05	0.0179718
0.3329	1.80873e-05	0.0173698
0.333	1.82285e-05	0.0167861
0.3331	1.83566e-05	0.01622
0.3332	1.84722e-05	0.0156711
0.3333	1.85756e-05	0.0151387
0.3334	1.86673e-05	0.0146226
0.3335	1.87478e-05	0.014122
0.3336	1.88174e-05	0.0136367
0.3337	1.88765e-05	0.0131662
0.3338	1.89255e-05	0.0127099
0.3339	1.89649e-05	0.0122676
0.334	1.89949e-05	0.0118388
0.3341	1.9016e-05	0.0114231
0.3342	1.90285e-05	0.0110201
0.3343	1.90327e-05	0.0106294
0.3344	1.9029e-05	0.0102508
0.3345	1.90176e-05	0.00988374
0.3346	1.8999e-05	0.00952803
0.3347	1.89734e-05	0.00918328
0.3348	1.8941e-05	0.00884919
0.3349	1.89023e-05	0.00852545
0.335	1.88574e-05	0.00821174
0.3351	1.88066e-05	0.00790778
0.3352	1.87502e-05	0.00761321
0.3353	1.86884e-05	0.00732783
0.3354	1.86215e-05	0.00705137
0.3355	1.85498e-05	0.00678357
0.3356	1.84734e-05	0.00652419
0.3357	1.83926e-05	0.00627297
0.3358	1.83076e-05	0.00602968
0.3359	1.82186e-05	0.00579408
0.336	1.81258e-05	0.00556595
0.3361	1.80294e-05	0.00534508
0.3362	1.79296e-05	0.00513124
0.3363	1.78266e-05	0.00492423
0.3364	1.77205e-05	0.00472386
0.3365	1.76116e-05	0.00452993
0.3366	1.74999e-05	0.00434224
0.3367	1.73857e-05	0.00416061
0.3368	1.72691e-05	0.00398488
0.3369	1.71502e-05	0.00381485
0.337	1.70292e-05	0.00365037
0.3371	1.69062e-05	0.00349126
0.3372	1.67814e-05	0.00333738
0.3373	1.66549e-05	0.00318856
0.3374	1.65268e-05	0.00304466
0.3375	1.63972e-05	0.00290553
0.3376	1.62662e-05	0.00277102
0.3377	1.6134e-05	0.00264092
0.3378	1.60006e-05	0.00251518
0.3379	1.58662e-05	0.00239367
0.338	1.57308e-05	0.00227626
0.3381	1.55946e-05	0.00216283
0.3382	1.54577e-05	0.00205326
0.3383	1.53201e-05	0.00194743
0.3384	1.51819e-05	0.00184523
0.3385	1.50432e-05	0.00174655
0.3386	1.49041e-05	0.00165129
0.3387	1.47647e-05	0.00155933
0.3388	1.4625e-05	0.00147059
0.3389	1.44851e-05	0.00138497
0.339	1.4345e-05	0.00130236
0.3391	1.42049e-05	0.00122267
0.3392	1.40648e-05	0.00114583
0.3393	1.39248e-05	0.00107173
0.3394	1.37848e-05	0.00100031
0.3395	1.3645e-05	0.000931461
0.3396	1.35054e-05	0.000865121
0.3397	1.33661e-05	0.000801209
0.3398	1.32271e-05	0.000739649
0.3399	1.30884e-05	0.000680368
0.34	1.29501e-05	0.000623296
0.3401	1.28122e-05	0.000568363
0.3402	1.26748e-05	0.000515424
0.3403	1.25379e-05	0.000464495
0.3404	1.24015e-05	0.000415513
0.3405	1.22658e-05	0.000368419
0.3406	1.21306e-05	0.000323151
0.3407	1.19961e-05	0.000279654
0.3408	1.18622e-05	0.000237869
0.3409	1.17291e-05	0.000197744
0.341	1.15967e-05	0.000159226
0.3411	1.1465e-05	0.000122262
0.3412	1.13341e-05	8.68041e-05
0.3413	1.1204e-05	5.2803e-05
0.3414	1.10747e-05	2.02122e-05
0.3415	1.09463e-05	-1.1014e-05
0.3416	1.08187e-05	-4.09197e-05
0.3417	1.0692e-05	-6.95478e-05
0.3418	1.05661e-05	-9.69399e-05
0.3419	1.04412e-05	-0.000123136
0.342	1.03172e-05	-0.000148176
0.3421	1.01942e-05	-0.000172098
0.3422	1.0072e-05	-0.000194938
0.3423	9.95086e-06	-0.000216733
0.3424	9.83065e-06	-0.000237517
0.3425	9.71142e-06	-0.000257323
0.3426	9.5931e-06	-0.000276185
0.3427	9.47578e-06	-0.000294215
0.3428	9.35945e-06	-0.00031136
0.3429	9.24413e-06	-0.000327651
0.343	9.12982e-06	-0.000343117
0.3431	9.01653e-06	-0.000357785
0.3432	8.90426e-06	-0.000371683
0.3433	8.79301e-06	-0.000384837
0.3434	8.6828e-06	-0.000397274
0.3435	8.57361e-06	-0.000409017
0.3436	8.46545e-06	-0.000420092
0.3437	8.35834e-06	-0.000430522
0.3438	8.25225e-06	-0.000440329
0.3439	8.14721e-06	-0.000449535
0.344	8.0432e-06	-0.000458162
0.3441	7.94023e-06	-0.00046623
0.3442	7.83829e-06	-0.00047376
0.3443	7.73739e-06	-0.000480771
0.3444	7.63752e-06	-0.000487281
0.3445	7.53869e-06	-0.00049331
0.3446	7.44088e-06	-0.000498874
0.3447	7.34411e-06	-0.000503992
0.3448	7.24835e-06	-0.000508679
0.3449	7.15362e-06	-0.000512951
0.345	7.05991e-06	-0.000516825
0.3451	6.96714e-06	-0.000520315
0.3452	6.87539e-06	-0.000523517
0.3453	6.78464e-06	-0.000526361
0.3454	6.69489e-06	-0.000528862
0.3455	6.60614e-06	-0.000531032
0.3456	6.51839e-06	-0.000532886
0.3457	6.43162e-06	-0.000534435
0.3458	6.34583e-06	-0.000535691
0.3459	6.26101e-06	-0.000536666
0.346	6.17717e-06	-0.000537372
0.3461	6.0943e-06	-0.00053782
0.3462	6.01238e-06	-0.000538019
0.3463	5.93142e-06	-0.000537981
0.3464	5.8514e-06	-0.000537716
0.3465	5.77232e-06	-0.000537233
0.3466	5.69418e-06	-0.000536541
0.3467	5.61696e-06	-0.00053565
0.3468	5.54066e-06	-0.000534568
0.3469	5.46528e-06	-0.000533304
0.347	5.39081e-06	-0.000531865
0.3471	5.31723e-06	-0.000530261
0.3472	5.24454e-06	-0.000528498
0.3473	5.17275e-06	-0.000526584
0.3474	5.10182e-06	-0.000524525
0.3475	5.03177e-06	-0.00052233
0.3476	4.96252e-06	-0.000520004
0.3477	4.89412e-06	-0.000517635
0.3478	4.82657e-06	-0.000515145
0.3479	4.75986e-06	-0.00051254
0.348	4.69399e-06	-0.000509828
0.3481	4.62894e-06	-0.000507013
0.3482	4.56471e-06	-0.0005041
0.3483	4.50129e-06	-0.000501096
0.3484	4.43867e-06	-0.000498005
0.3485	4.37685e-06	-0.000494831
0.3486	4.31582e-06	-0.000491581
0.3487	4.25556e-06	-0.000488258
0.3488	4.19608e-06	-0.000484867
0.3489	4.13737e-06	-0.000481412
0.349	4.07941e-06	-0.000477897
0.3491	4.0222e-06	-0.000474326
0.3492	3.96573e-06	-0.000470703
0.3493	3.91e-06	-0.000467032
0.3494	3.855e-06	-0.000463316
0.3495	3.80071e-06	-0.000459559
0.3496	3.74714e-06	-0.000455763
0.3497	3.69427e-06	-0.000451933
0.3498	3.64209e-06	-0.000448071
0.3499	3.59061e-06	-0.00044418
0.35	3.53981e-06	-0.000440263
0.3501	3.48961e-06	-0.000436322
0.3502	3.44008e-06	-0.000432441
0.3503	3.39121e-06	-0.000428539
0.3504	3.343e-06	-0.000424619
0.3505	3.29543e-06	-0.000420683
0.3506	3.24849e-06	-0.000416733
0.3507	3.20219e-06	-0.000412772
0.3508	3.15651e-06	-0.000408802
0.3509	3.11144e-06	-0.000404824
0.351	3.06699e-06	-0.000400841
0.3511	3.02313e-06	-0.000396855
0.3512	2.97987e-06	-0.000392866
0.3513	2.9372e-06	-0.000388878
0.3514	2.89511e-06	-0.000384891
0.3515	2.8536e-06	-0.000380908
0.3516	2.81265e-06	-0.000376929
0.3517	2.77227e-06	-0.000372957
0.3518	2.73243e-06	-0.000368992
0.3519	2.69315e-06	-0.000365036
0.352	2.65441e-06	-0.00036109
0.3521	2.6162e-06	-0.000357155
0.3522	2.57851e-06	-0.000353233
0.3523	2.54135e-06	-0.000349325
0.3524	2.50471e-06	-0.000345431
0.3525	2.46857e-06	-0.000341553
0.3526	2.43287e-06	-0.000337691
0.3527	2.39767e-06	-0.000333926
0.3528	2.36295e-06	-0.000330178
0.3529	2.32872e-06	-0.000326446
0.353	2.29497e-06	-0.000322731
0.3531	2.26168e-06	-0.000319035
0.3532	2.22887e-06	-0.000315358
0.3533	2.19651e-06	-0.000311701
0.3534	2.16461e-06	-0.000308064
0.3535	2.13316e-06	-0.000304448
0.3536	2.10215e-06	-0.000300853
0.3537	2.07158e-06	-0.000297281
0.3538	2.04144e-06	-0.000293731
0.3539	2.01173e-06	-0.000290205
0.354	1.98243e-06	-0.000286702
0.3541	1.95356e-06	-0.000283224
0.3542	1.92509e-06	-0.00027977
0.3543	1.89702e-06	-0.00027634
0.3544	1.86936e-06	-0.000272936
0.3545	1.84209e-06	-0.000269558
0.3546	1.81521e-06	-0.000266206
0.3547	1.78871e-06	-0.00026288
0.3548	1.76259e-06	-0.00025958
0.3549	1.73684e-06	-0.000256307
0.355	1.71147e-06	-0.000253061
0.3551	1.68639e-06	-0.000249842
0.3552	1.66167e-06	-0.00024673
0.3553	1.6373e-06	-0.000243643
0.3554	1.61329e-06	-0.000240581
0.3555	1.58962e-06	-0.000237545
0.3556	1.56629e-06	-0.000234534
0.3557	1.54329e-06	-0.000231548
0.3558	1.52063e-06	-0.000228589
0.3559	1.4983e-06	-0.000225655
0.356	1.47628e-06	-0.000222748
0.3561	1.45459e-06	-0.000219866
0.3562	1.43321e-06	-0.000217011
0.3563	1.41214e-06	-0.000214182
0.3564	1.39137e-06	-0.000211379
0.3565	1.37091e-06	-0.000208602
0.3566	1.35075e-06	-0.000205852
0.3567	1.33087e-06	-0.000203128
0.3568	1.31129e-06	-0.00020043
0.3569	1.29199e-06	-0.000197759
0.357	1.27298e-06	-0.000195114
0.3571	1.25424e-06	-0.000192495
0.3572	1.23577e-06	-0.000189903
0.3573	1.21758e-06	-0.000187336
0.3574	1.19965e-06	-0.000184796
0.3575	1.18199e-06	-0.000182282
0.3576	1.16452e-06	-0.000179794
0.3577	1.1473e-06	-0.000177412
0.3578	1.13033e-06	-0.000175052
0.3579	1.11362e-06	-0.000172716
0.358	1.09715e-06	-0.000170404
0.3581	1.08092e-06	-0.000168114
0.3582	1.06493e-06	-0.000165848
0.3583	1.04917e-06	-0.000163604
0.3584	1.03365e-06	-0.000161384
0.3585	1.01836e-06	-0.000159186
0.3586	1.00329e-06	-0.000157012
0.3587	9.8844e-07	-0.00015486
0.3588	9.73813e-07	-0.000152731
0.3589	9.59402e-07	-0.000150624
0.359	9.45204e-07	-0.00014854
0.3591	9.31217e-07	-0.000146478
0.3592	9.17437e-07	-0.000144438
0.3593	9.03861e-07	-0.000142421
0.3594	8.90487e-07	-0.000140425
0.3595	8.77312e-07	0
0.3596	8.64333e-07	0
0.36	8.13933e-07	0
0.3625	5.42315e-07	0
0.365	3.42216e-07	0
0.3675	1.87402e-07	0
0.37	6.67327e-08	0
0.3725	-2.79328e-08	0
0.375	-1.01342e-07	0
0.3775	-1.58565e-07	0
0.38	-2.03141e-07	0
0.3825	-2.3783e-07	0
0.385	-2.64792e-07	0
0.3875	-2.85714e-07	0
0.39	-3.01915e-07	0
0.3925	-3.14423e-07	0
0.395	-3.24046e-07	0
0.3975	-3.31413e-07	0
0.4	-3.37016e-07	0
0.4025	-3.41241e-07	0
0.405	-3.44388e-07	0
0.4075	-3.46693e-07	0
0.41	-3.4834e-07	0
0.4125	-3.49472e-07	0
0.415	-3.50203e-07	0
0.4175	-3.50619e-07	0
0.42	-3.50791e-07	0
0.4225	-3.50771e-07	0
0.425	-3.50602e-07	0
0.4275	-3.50316e-07	0
0.43	-3.4994e-07	0
0.4325	-3.49493e-07	0
0.435	-3.48991e-07	0
0.4375	-3.48447e-07	0
0.44	-3.47869e-07	0
0.4425	-3.47266e-07	0
0.445	-3.46643e-07	0
0.4475	-3.46006e-07	0
0.45	-3.45356e-07	0
0.4525	-3.44698e-07	0
0.455	-3.44034e-07	0
0.4575	-3.43365e-07	0
0.46	-3.42692e-07	0
0.4625	-3.42017e-07	0
0.465	-3.41341e-07	0
0.4675	-3.40663e-07	0
0.47	-3.39985e-07	0
0.4725	-3.39307e-07	0
0.475	-3.3863e-07	0
0.4775	-3.37952e-07	0
0.48	-3.37276e-07	0
0.4825	-3.366e-07	0
0.485	-3.35926e-07	0
0.4875	-3.35252e-07	0
0.49	-3.34579e-07	0
0.4925	-3.33908e-07	0
0.495	-3.33238e-07	0
0.4975	-3.32569e-07	0
0.5	7.74509e-07	0
0.5001	1.32153e-06	0.00304304
0.5002	1.94815e-06	0.00369664
0.5003	2.66294e-06	0.00442201
0.5004	3.47462e-06	0.00522674
0.5005	4.39194e-06	0.0061184
0.5006	5.42339e-06	0.00710434
0.5007	6.57702e-06	0.0081914
0.5008	7.86018e-06	0.00938568
0.5009	9.2794e-06	0.0106923
0.501	1.08402e-05	0.0121153
0.5011	1.25473e-05	0.0136573
0.5012	1.44042e-05	0.0153199
0.5013	1.64138e-05	0.0171035
0.5014	1.85781e-05	0.0190075
0.5015	2.08983e-05	0.0210303
0.5016	2.33752e-05	0.0231696
0.5017	2.6009e-05	0.0254225
0.5018	2.87993e-05	0.0277856
0.5019	3.17455e-05	0.030255
0.502	3.48466e-05	0.0328265
0.5021	3.81013e-05	0.0354958
0.5022	4.15079e-05	0.0382582
0.5023	4.50648e-05	0.041109
0.5024	4.87699e-05	0.0440433
0.5025	5.26211e-05	0.0470563
0.5026	5.6616e-05	0.0501431
0.5027	6.07523e-05	0.0532987
0.5028	6.50274e-05	0.0565184
0.5029	6.94389e-05	0.0597973
0.503	7.39838e-05	0.0631309
0.5031	7.86596e-05	0.0665144
0.5032	8.34633e-05	0.0699434
0.5033	8.83922e-05	0.0734135
0.5034	9.34433e-05	0.0769203
0.5035	9.86136e-05	0.0804596
0.5036	0.0001039	0.0840275
0.5037	0.0001093	0.0876201
0.5038	0.000114811	0.0912334
0.5039	0.000120429	0.094864
0.504	0.000126151	0.0985082
0.5041	0.000131974	0.102163
0.5042	0.000137896	0.105824
0.5043	0.000143913	0.10949
0.5044	0.000150023	0.113156
0.5045	0.000156222	0.116821
0.5046	0.000162508	0.120481
0.5047	0.000168877	0.124134
0.5048	0.000175327	0.127777
0.5049	0.000181854	0.131408
0.505	0.000188456	0.135025
0.5051	0.000195131	0.138625
0.5052	0.000201874	0.142207
0.5053	0.000208684	0.145768
0.5054	0.000215557	0.149308
0.5055	0.000222492	0.152823
0.5056	0.000229484	0.156314
0.5057	0.000236533	0.159777
0.5058	0.000243634	0.163212
0.5059	0.000250785	0.166617
0.506	0.000257984	0.169992
0.5061	0.000265228	0.173334
0.5062	0.000272515	0.176644
0.5063	0.000279843	0.179919
0.5064	0.000287208	0.183159
0.5065	0.000294608	0.186364
0.5066	0.000302042	0.189532
0.5067	0.000309507	0.192662
0.5068	0.000317	0.195755
0.5069	0.000324519	0.198808
0.507	0.000332062	0.201823
0.5071	0.000339628	0.204798
0.5072	0.000347213	0.207734
0.5073	0.000354816	0.210629
0.5074	0.000362435	0.213483
0.5075	0.000370068	0.216296
0.5076	0.000377712	0.219068
0.5077	0.000385366	0.221732
0.5078	0.000393029	0.224337
0.5079	0.000400697	0.226902
0.508	0.00040837	0.229426
0.5081	0.000416045	0.231908
0.5082	0.000423722	0.23435
0.5083	0.000431397	0.236751
0.5084	0.00043907	0.239111
0.5085	0.000446738	0.241431
0.5086	0.000454399	0.243709
0.5087	0.000462048	0.245945
0.5088	0.000469682	0.248137
0.5089	0.000477293	0.250281
0.509	0.000484874	0.252372
0.5091	0.000492418	0.254404
0.5092	0.000499913	0.256369
0.5093	0.000507351	0.258259
0.5094	0.00051472	0.260066
0.5095	0.00052201	0.261779
0.5096	0.00052921	0.263391
0.5097	0.000536309	0.264891
0.5098	0.000543297	0.266273
0.5099	0.000550165	0.267528
0.51	0.000556903	0.26865
0.5101	0.000563504	0.269632
0.5102	0.000569959	0.270471
0.5103	0.000576261	0.271161
0.5104	0.000582405	0.271701
0.5105	0.000588385	0.272088
0.5106	0.000594195	0.272321
0.5107	0.000599832	0.2724
0.5108	0.000605292	0.272325
0.5109	0.000610572	0.272096
0.511	0.000615669	0.271717
0.5111	0.000620581	0.271188
0.5112	0.000625308	0.270513
0.5113	0.000629847	0.269695
0.5114	0.000634198	0.268738
0.5115	0.00063836	0.267645
0.5116	0.000642335	0.26642
0.5117	0.000646121	0.265068
0.5118	0.00064972	0.263594
0.5119	0.000653132	0.262002
0.512	0.000656358	0.260296
0.5121	0.0006594	0.258483
0.5122	0.000662259	0.256566
0.5123	0.000664937	0.254552
0.5124	0.000667435	0.252444
0.5125	0.000669756	0.250247
0.5126	0.000671901	0.247967
0.5127	0.000673872	0.245609
0.5128	0.000675672	0.243177
0.5129	0.000677303	0.240675
0.513	0.000678768	0.238109
0.5131	0.000680069	0.235484
0.5132	0.000681208	0.232802
0.5133	0.000682188	0.230069
0.5134	0.000683012	0.227289
0.5135	0.000683683	0.224466
0.5136	0.000684202	0.221604
0.5137	0.000684574	0.218706
0.5138	0.000684799	0.215777
0.5139	0.000684883	0.21282
0.514	0.000684826	0.209838
0.5141	0.000684632	0.206834
0.5142	0.000684304	0.203813
0.5143	0.000683844	0.200776
0.5144	0.000683256	0.197727
0.5145	0.000682542	0.194668
0.5146	0.000681704	0.191603
0.5147	0.000680747	0.188533
0.5148	0.000679672	0.185462
0.5149	0.000678482	0.182392
0.515	0.00067718	0.179324
0.5151	0.000675768	0.176262
0.5152	0.000674251	0.173206
0.5153	0.000672629	0.17016
0.5154	0.000670906	0.167124
0.5155	0.000669085	0.164101
0.5156	0.000667167	0.161092
0.5157	0.000665157	0.158099
0.5158	0.000663056	0.155123
0.5159	0.000660866	0.152165
0.516	0.000658591	0.149228
0.5161	0.000656233	0.146312
0.5162	0.000653794	0.143418
0.5163	0.000651277	0.140547
0.5164	0.000648685	0.137701
0.5165	0.000646019	0.13488
0.5166	0.000643282	0.132086
0.5167	0.000640476	0.129318
0.5168	0.000637604	0.126578
0.5169	0.000634667	0.123867
0.517	0.000631669	0.121185
0.5171	0.000628611	0.118532
0.5172	0.000625496	0.11591
0.5173	0.000622325	0.113319
0.5174	0.000619101	0.110759
0.5175	0.000615825	0.10823
0.5176	0.000612501	0.105733
0.5177	0.000609129	0.103269
0.5178	0.000605711	0.100837
0.5179	0.000602251	0.0984381
0.518	0.000598749	0.096072
0.5181	0.000595207	0.0937391
0.5182	0.000591627	0.0914394
0.5183	0.000588012	0.0891732
0.5184	0.000584362	0.0869404
0.5185	0.00058068	0.0847411
0.5186	0.000576968	0.0825754
0.5187	0.000573226	0.0804432
0.5188	0.000569456	0.0783445
0.5189	0.000565661	0.0762792
0.519	0.000561841	0.0742473
0.5191	0.000557998	0.0722487
0.5192	0.000554134	0.0702833
0.5193	0.000550251	0.0683509
0.5194	0.000546349	0.0664513
0.5195	0.00054243	0.0645845
0.5196	0.000538495	0.0627502
0.5197	0.000534546	0.0609482
0.5198	0.000530584	0.0591783
0.5199	0.00052661	0.0574404
0.52	0.000522626	0.0557341
0.5201	0.000518632	0.0540592
0.5202	0.000514631	0.0524153
0.5203	0.000510622	0.0508024
0.5204	0.000506608	0.0492201
0.5205	0.00050259	0.0476681
0.5206	0.000498567	0.0461461
0.5207	0.000494543	0.0446538
0.5208	0.000490517	0.043191
0.5209	0.00048649	0.0417573
0.521	0.000482464	0.0403523
0.5211	0.000478439	0.0389758
0.5212	0.000474417	0.0376275
0.5213	0.000470398	0.036307
0.5214	0.000466383	0.0350139
0.5215	0.000462373	0.0337479
0.5216	0.000458369	0.0325087
0.5217	0.000454372	0.031296
0.5218	0.000450382	0.0301093
0.5219	0.0004464	0.0289484
0.522	0.000442427	0.0278129
0.5221	0.000438464	0.0267024
0.5222	0.000434511	0.0256165
0.5223	0.000430569	0.0245551
0.5224	0.000426638	0.0235175
0.5225	0.00042272	0.0225036
0.5226	0.000418814	0.021513
0.5227	0.000414922	0.0205452
0.5228	0.000411044	0.0196
0.5229	0.000407181	0.018677
0.523	0.000403332	0.0177759
0.5231	0.000399499	0.0168963
0.5232	0.000395682	0.0160379
0.5233	0.000391882	0.0152002
0.5234	0.000388098	0.0143831
0.5235	0.000384332	0.0135861
0.5236	0.000380584	0.0128089
0.5237	0.000376854	0.0120512
0.5238	0.000373143	0.0113126
0.5239	0.00036945	0.0105928
0.524	0.000365777	0.00989149
0.5241	0.000362124	0.0092083
0.5242	0.000358491	0.00854293
0.5243	0.000354878	0.00789506
0.5244	0.000351286	0.00726437
0.5245	0.000347715	0.00665054
0.5246	0.000344164	0.00605326
0.5247	0.000340636	0.00547222
0.5248	0.000337129	0.00490713
0.5249	0.000333644	0.00435767
0.525	0.000330181	0.00382354
0.5251	0.00032674	0.00330446
0.5252	0.000323322	0.00280006
0.5253	0.000319927	0.00231013
0.5254	0.000316555	0.00183437
0.5255	0.000313206	0.00137251
0.5256	0.00030988	0.000924267
0.5257	0.000306577	0.000489372
0.5258	0.000303298	6.75521e-05
0.5259	0.000300043	-0.00034146
0.526	0.000296811	-0.000737928
0.5261	0.000293603	-0.00112211
0.5262	0.00029042	-0.00149427
0.5263	0.00028726	-0.00185465
0.5264	0.000284124	-0.0022035
0.5265	0.000281013	-0.00254107
0.5266	0.000277925	-0.0028676
0.5267	0.000274862	-0.00318333
0.5268	0.000271824	-0.0034885
0.5269	0.000268809	-0.00378333
0.527	0.000265819	-0.00406805
0.5271	0.000262854	-0.00434288
0.5272	0.000259913	-0.00460805
0.5273	0.000256996	-0.00486378
0.5274	0.000254104	-0.00511027
0.5275	0.000251237	-0.00534773
0.5276	0.000248393	-0.00557638
0.5277	0.000245575	-0.00579649
0.5278	0.00024278	-0.00600817
0.5279	0.00024001	-0.00621164
0.528	0.000237264	-0.00640707
0.5281	0.000234543	-0.00659467
0.5282	0.000231845	-0.00677462
0.5283	0.000229172	-0.0069471
0.5284	0.000226523	-0.00711229
0.5285	0.000223899	-0.00727036
0.5286	0.000221298	-0.0074215
0.5287	0.000218721	-0.00756587
0.5288	0.000216168	-0.00770363
0.5289	0.000213639	-0.00783496
0.529	0.000211134	-0.00796002
0.5291	0.000208652	-0.00807895
0.5292	0.000206194	-0.00819193
0.5293	0.000203759	-0.00829909
0.5294	0.000201347	-0.00840059
0.5295	0.000198959	-0.00849658
0.5296	0.000196594	-0.0085872
0.5297	0.000194253	-0.00867259
0.5298	0.000191934	-0.00875289
0.5299	0.000189638	-0.00882823
0.53	0.000187364	-0.00889875
0.5301	0.000185114	-0.00896457
0.5302	0.000182885	-0.0090259
0.5303	0.00018068	-0.00908279
0.5304	0.000178496	-0.00913536
0.5305	0.000176335	-0.00918373
0.5306	0.000174195	-0.00922802
0.5307	0.000172078	-0.00926835
0.5308	0.000169982	-0.00930481
0.5309	0.000167908	-0.00933754
0.531	0.000165856	-0.00936663
0.5311	0.000163824	-0.00939219
0.5312	0.000161815	-0.00941433
0.5313	0.000159826	-0.00943315
0.5314	0.000157858	-0.00944873
0.5315	0.000155911	-0.0094612
0.5316	0.000153984	-0.00947063
0.5317	0.000152078	-0.00947712
0.5318	0.000150193	-0.00948076
0.5319	0.000148328	-0.00948164
0.532	0.000146483	-0.00947985
0.5321	0.000144657	-0.00947548
0.5322	0.000142852	-0.0094686
0.5323	0.000141066	-0.0094593
0.5324	0.0001393	-0.00944765
0.5325	0.000137553	-0.00943374
0.5326	0.000135826	-0.00941764
0.5327	0.000134117	-0.00939949
0.5328	0.000132427	-0.0093793
0.5329	0.000130757	-0.00935713
0.533	0.000129104	-0.00933306
0.5331	0.00012747	-0.00930715
0.5332	0.000125855	-0.00927947
0.5333	0.000124258	-0.00925009
0.5334	0.000122678	-0.00921906
0.5335	0.000121117	-0.00918644
0.5336	0.000119573	-0.0091523
0.5337	0.000118047	-0.0091167
0.5338	0.000116538	-0.00907969
0.5339	0.000115047	-0.00904133
0.534	0.000113572	-0.00900167
0.5341	0.000112115	-0.00896076
0.5342	0.000110674	-0.00891866
0.5343	0.00010925	-0.00887542
0.5344	0.000107843	-0.00883108
0.5345	0.000106452	-0.0087857
0.5346	0.000105077	-0.00873932
0.5347	0.000103718	-0.00869198
0.5348	0.000102375	-0.00864374
0.5349	0.000101048	-0.00859462
0.535	9.97362e-05	-0.00854468
0.5351	9.84401e-05	-0.00849396
0.5352	9.71592e-05	-0.00844256
0.5353	9.58935e-05	-0.00839046
0.5354	9.46429e-05	-0.00833768
0.5355	9.34071e-05	-0.00828427
0.5356	9.21861e-05	-0.00823026
0.5357	9.09797e-05	-0.00817569
0.5358	8.97877e-05	-0.00812059
0.5359	8.861e-05	-0.00806499
0.536	8.74465e-05	-0.00800893
0.5361	8.62971e-05	-0.00795243
0.5362	8.51615e-05	-0.00789554
0.5363	8.40396e-05	-0.00783826
0.5364	8.29314e-05	-0.00778065
0.5365	8.18366e-05	-0.00772271
0.5366	8.07551e-05	-0.00766448
0.5367	7.96869e-05	-0.00760599
0.5368	7.86317e-05	-0.00754726
0.5369	7.75894e-05	-0.00748831
0.537	7.65599e-05	-0.00742918
0.5371	7.55431e-05	-0.00736987
0.5372	7.45387e-05	-0.00731042
0.5373	7.35468e-05	-0.00725085
0.5374	7.25672e-05	-0.00719117
0.5375	7.15996e-05	-0.00713141
0.5376	7.0644e-05	-0.00707159
0.5377	6.97003e-05	-0.00701179
0.5378	6.87683e-05	-0.00695197
0.5379	6.78479e-05	-0.00689214
0.538	6.69391e-05	-0.00683232
0.5381	6.60416e-05	-0.00677252
0.5382	6.51553e-05	-0.00671276
0.5383	6.42801e-05	-0.00665306
0.5384	6.3416e-05	-0.00659344
0.5385	6.25627e-05	-0.0065339
0.5386	6.17202e-05	-0.00647446
0.5387	6.08883e-05	-0.00641514
0.5388	6.0067e-05	-0.00635595
0.5389	5.9256e-05	-0.0062969
0.539	5.84554e-05	-0.006238
0.5391	5.76649e-05	-0.00617926
0.5392	5.68844e-05	-0.00612071
0.5393	5.61139e-05	-0.00606234
0.5394	5.53532e-05	-0.00600417
0.5395	5.46023e-05	-0.00594621
0.5396	5.38609e-05	-0.00588847
0.5397	5.31291e-05	-0.00583095
0.5398	5.24066e-05	-0.00577368
0.5399	5.16935e-05	-0.00571665
0.54	5.09895e-05	-0.00565987
0.5401	5.02945e-05	-0.00560335
0.5402	4.96084e-05	-0.00554717
0.5403	4.89313e-05	-0.00549127
0.5404	4.82629e-05	-0.00543565
0.5405	4.76031e-05	-0.00538031
0.5406	4.69519e-05	-0.00532528
0.5407	4.63092e-05	-0.00527054
0.5408	4.56748e-05	-0.00521611
0.5409	4.50486e-05	-0.00516199
0.541	4.44306e-05	-0.00510819
0.5411	4.38207e-05	-0.00505471
0.5412	4.32187e-05	-0.00500156
0.5413	4.26246e-05	-0.00494873
0.5414	4.20383e-05	-0.00489625
0.5415	4.14597e-05	-0.00484411
0.5416	4.08886e-05	-0.00479231
0.5417	4.03251e-05	-0.00474085
0.5418	3.9769e-05	-0.00468975
0.5419	3.92202e-05	-0.004639
0.542	3.86786e-05	-0.00458861
0.5421	3.81442e-05	-0.00453857
0.5422	3.76168e-05	-0.0044889
0.5423	3.70964e-05	-0.0044396
0.5424	3.65829e-05	-0.00439066
0.5425	3.60762e-05	-0.00434208
0.5426	3.55761e-05	-0.00429388
0.5427	3.50827e-05	-0.00424612
0.5428	3.45959e-05	-0.00419873
0.5429	3.41155e-05	-0.00415171
0.543	3.36415e-05	-0.00410506
0.5431	3.31738e-05	-0.00405879
0.5432	3.27124e-05	-0.0040129
0.5433	3.22572e-05	-0.00396738
0.5434	3.1808e-05	-0.00392224
0.5435	3.13648e-05	-0.00387747
0.5436	3.09276e-05	-0.00383309
0.5437	3.04962e-05	-0.00378908
0.5438	3.00706e-05	-0.00374545
0.5439	2.96508e-05	-0.0037022
0.544	2.92365e-05	-0.00365932
0.5441	2.88279e-05	-0.00361683
0.5442	2.84247e-05	-0.00357471
0.5443	2.8027e-05	-0.00353297
0.5444	2.76347e-05	-0.00349161
0.5445	2.72476e-05	-0.00345062
0.5446	2.68658e-05	-0.00341001
0.5447	2.64892e-05	-0.00336977
0.5448	2.61176e-05	-0.0033299
0.5449	2.57511e-05	-0.00329041
0.545	2.53895e-05	-0.00325129
0.5451	2.50328e-05	-0.00321254
0.5452	2.4681e-05	-0.00317423
0.5453	2.43339e-05	-0.00313629
0.5454	2.39915e-05	-0.00309871
0.5455	2.36538e-05	-0.00306149
0.5456	2.33207e-05	-0.00302464
0.5457	2.29922e-05	-0.00298815
0.5458	2.26681e-05	-0.00295202
0.5459	2.23484e-05	-0.00291624
0.546	2.20332e-05	-0.00288082
0.5461	2.17222e-05	-0.00284576
0.5462	2.14155e-05	-0.00281104
0.5463	2.1113e-05	-0.00277668
0.5464	2.08146e-05	-0.00274267
0.5465	2.05203e-05	-0.00270901
0.5466	2.02301e-05	-0.00267569
0.5467	1.99438e-05	-0.00264271
0.5468	1.96615e-05	-0.00261008
0.5469	1.93831e-05	-0.00257779
0.547	1.91085e-05	-0.00254583
0.5471	1.88376e-05	-0.00251421
0.5472	1.85706e-05	-0.00248293
0.5473	1.83071e-05	-0.00245197
0.5474	1.80474e-05	-0.00242135
0.5475	1.77912e-05	-0.00239105
0.5476	1.75385e-05	-0.00236107
0.5477	1.72893e-05	-0.00233149
0.5478	1.70435e-05	-0.00230223
0.5479	1.68012e-05	-0.00227328
0.548	1.65622e-05	-0.00224465
0.5481	1.63265e-05	-0.00221633
0.5482	1.60941e-05	-0.00218831
0.5483	1.58649e-05	-0.00216061
0.5484	1.56389e-05	-0.00213321
0.5485	1.5416e-05	-0.00210611
0.5486	1.51962e-05	-0.00207931
0.5487	1.49795e-05	-0.00205282
0.5488	1.47658e-05	-0.00202661
0.5489	1.45551e-05	-0.0020007
0.549	1.43473e-05	-0.00197508
0.5491	1.41425e-05	-0.00194975
0.5492	1.39404e-05	-0.00192471
0.5493	1.37412e-05	-0.00189995
0.5494	1.35448e-05	-0.00187547
0.5495	1.33511e-05	-0.00185127
0.5496	1.31602e-05	-0.00182735
0.5497	1.29719e-05	-0.00180371
0.5498	1.27862e-05	-0.00178033
0.5499	1.26032e-05	-0.00175723
0.55	1.24227e-05	-0.00173439
0.5501	1.22446e-05	-0.00171182
0.5502	1.20691e-05	-0.00168957
0.5503	1.18961e-05	-0.00166759
0.5504	1.17254e-05	-0.00164586
0.5505	1.15572e-05	-0.00162439
0.5506	1.13913e-05	-0.00160317
0.5507	1.12278e-05	-0.00158219
0.5508	1.10666e-05	-0.00156147
0.5509	1.09076e-05	-0.00154098
0.551	1.07509e-05	-0.00152074
0.5511	1.05964e-05	-0.00150074
0.5512	1.0444e-05	-0.00148098
0.5513	1.02938e-05	-0.00146145
0.5514	1.01458e-05	-0.00144216
0.5515	9.9998e-06	-0.00142309
0.5516	9.85589e-06	-0.00140426
0.5517	9.71401e-06	-0.00138565
0.5518	9.57413e-06	-0.00136726
0.5519	9.43624e-06	-0.0013491
0.552	9.30029e-06	-0.00133116
0.5521	9.16627e-06	-0.00131343
0.5522	9.03415e-06	-0.00129592
0.5523	8.9039e-06	-0.00127862
0.5524	8.7755e-06	-0.00126154
0.5525	8.64893e-06	-0.00124466
0.5526	8.52409e-06	-0.00122799
0.5527	8.40102e-06	-0.00121159
0.5528	8.2797e-06	-0.00119539
0.5529	8.1601e-06	-0.00117939
0.553	8.0422e-06	-0.00116359
0.5531	7.92598e-06	-0.00114798
0.5532	7.81141e-06	-0.00113256
0.5533	7.69848e-06	-0.00111733
0.5534	7.58715e-06	-0.0011023
0.5535	7.4774e-06	-0.00108744
0.5536	7.36922e-06	-0.00107277
0.5537	7.26259e-06	-0.00105829
0.5538	7.15747e-06	-0.00104398
0.5539	7.05385e-06	-0.00102985
0.554	6.95171e-06	-0.0010159
0.5541	6.85103e-06	-0.00100212
0.5542	6.75179e-06	-0.000988519
0.5543	6.65396e-06	-0.000975085
0.5544	6.55754e-06	-0.00096182
0.5545	6.46249e-06	-0.000948723
0.5546	6.36881e-06	-0.00093579
0.5547	6.27646e-06	-0.00092302
0.5548	6.18544e-06	-0.000910412
0.5549	6.09572e-06	-0.000897964
0.555	6.00728e-06	-0.000885674
0.5551	5.92006e-06	-0.00087354
0.5552	5.83409e-06	-0.000861628
0.5553	5.74934e-06	-0.000849867
0.5554	5.66582e-06	-0.000838255
0.5555	5.58349e-06	-0.00082679
0.5556	5.50235e-06	-0.000815471
0.5557	5.42237e-06	-0.000804295
0.5558	5.34354e-06	-0.000793262
0.5559	5.26584e-06	-0.000782369
0.556	5.18926e-06	-0.000771616
0.5561	5.11377e-06	-0.000761
0.5562	5.03938e-06	-0.00075052
0.5563	4.96606e-06	-0.000740174
0.5564	4.89379e-06	-0.000729962
0.5565	4.82256e-06	-0.00071988
0.5566	4.75236e-06	-0.000709928
0.5567	4.68317e-06	-0.000700105
0.5568	4.61498e-06	-0.000690408
0.5569	4.54777e-06	-0.000680837
0.557	4.48153e-06	-0.00067139
0.5571	4.41625e-06	-0.000662065
0.5572	4.35191e-06	-0.000652861
0.5573	4.28849e-06	-0.000643776
0.5574	4.226e-06	-0.00063481
0.5575	4.16441e-06	-0.00062596
0.5576	4.10365e-06	-0.000617226
0.5577	4.04377e-06	-0.000608673
0.5578	3.98475e-06	-0.000600232
0.5579	3.92659e-06	-0.000591899
0.558	3.86927e-06	-0.000583674
0.5581	3.81278e-06	-0.000575556
0.5582	3.7571e-06	-0.000567543
0.5583	3.70224e-06	-0.000559635
0.5584	3.64816e-06	-0.000551829
0.5585	3.59487e-06	-0.000544125
0.5586	3.54236e-06	-0.000536521
0.5587	3.4906e-06	-0.000529017
0.5588	3.4396e-06	-0.000521611
0.5589	3.38933e-06	-0.000514302
0.559	3.3398e-06	-0.000507088
0.5591	3.29098e-06	-0.000499969
0.5592	3.24287e-06	-0.000492944
0.5593	3.19546e-06	-0.000486011
0.5594	3.14874e-06	-0.000479169
0.5595	3.1027e-06	-0.000472417
0.5596	3.05733e-06	-0.000465755
0.5597	3.01262e-06	-0.00045918
0.5598	2.96856e-06	-0.000452692
0.5599	2.92514e-06	-0.00044629
0.56	2.88235e-06	-0.000439972
0.5601	2.84013e-06	-0.000433738
0.5602	2.79853e-06	-0.000427655
0.5603	2.75753e-06	-0.000421651
0.5604	2.71712e-06	-0.000415726
0.5605	2.67731e-06	-0.000409878
0.5606	2.63807e-06	-0.000404107
0.5607	2.59941e-06	-0.000398412
0.5608	2.56131e-06	-0.000392791
0.5609	2.52377e-06	-0.000387245
0.561	2.48677e-06	-0.000381771
0.5611	2.45032e-06	-0.00037637
0.5612	2.41439e-06	-0.00037104
0.5613	2.37899e-06	-0.00036578
0.5614	2.34411e-06	-0.00036059
0.5615	2.30974e-06	-0.000355468
0.5616	2.27587e-06	-0.000350414
0.5617	2.24249e-06	-0.000345427
0.5618	2.20961e-06	-0.000340507
0.5619	2.1772e-06	-0.000335651
0.562	2.14527e-06	-0.00033086
0.5621	2.11381e-06	-0.000326133
0.5622	2.0828e-06	-0.000321469
0.5623	2.05225e-06	-0.000316867
0.5624	2.02215e-06	-0.000312326
0.5625	1.99249e-06	-0.000307846
0.5626	1.96321e-06	-0.000303426
0.5627	1.93436e-06	-0.000299132
0.5628	1.90593e-06	-0.000294894
0.5629	1.87792e-06	-0.000290712
0.563	1.85032e-06	-0.000286585
0.5631	1.82312e-06	-0.000282512
0.5632	1.79632e-06	-0.000278493
0.5633	1.76991e-06	-0.000274526
0.5634	1.7439e-06	-0.000270612
0.5635	1.71826e-06	-0.000266749
0.5636	1.693e-06	-0.000262938
0.5637	1.66811e-06	-0.000259176
0.5638	1.64359e-06	-0.000255464
0.5639	1.61943e-06	-0.000251801
0.564	1.59562e-06	-0.000248187
0.5641	1.57216e-06	-0.000244621
0.5642	1.54905e-06	-0.000241101
0.5643	1.52628e-06	-0.000237629
0.5644	1.50385e-06	-0.000234203
0.5645	1.48174e-06	-0.000230822
0.5646	1.45996e-06	-0.000227486
0.5647	1.4385e-06	-0.000224194
0.5648	1.41736e-06	-0.000220947
0.5649	1.39653e-06	-0.000217742
0.565	1.37601e-06	-0.000214581
0.5651	1.35573e-06	-0.000211461
0.5652	1.33576e-06	-0.000208451
0.5653	1.31607e-06	-0.00020548
0.5654	1.29668e-06	-0.000202547
0.5655	1.27757e-06	-0.000199652
0.5656	1.25875e-06	-0.000196795
0.5657	1.2402e-06	-0.000193975
0.5658	1.22193e-06	-0.000191192
0.5659	1.20393e-06	-0.000188445
0.566	1.18619e-06	-0.000185734
0.5661	1.16871e-06	-0.000183059
0.5662	1.1515e-06	-0.000180418
0.5663	1.13454e-06	-0.000177812
0.5664	1.11782e-06	-0.00017524
0.5665	1.10136e-06	-0.000172702
0.5666	1.08514e-06	-0.000170197
0.5667	1.06916e-06	-0.000167724
0.5668	1.05342e-06	-0.000165285
0.5669	1.03791e-06	-0.000162877
0.567	1.02263e-06	-0.000160501
0.5671	1.00758e-06	-0.000158156
0.5672	9.92749e-07	-0.000155843
0.5673	9.7814e-07	-0.000153559
0.5674	9.63749e-07	-0.000151306
0.5675	9.49571e-07	-0.000149083
0.5676	9.35548e-07	-0.000146889
0.5677	9.21732e-07	-0.000144791
0.5678	9.08122e-07	-0.00014272
0.5679	8.94713e-07	-0.000140675
0.568	8.81503e-07	-0.000138656
0.5681	8.68489e-07	0
0.5682	8.55669e-07	0
0.57	6.45868e-07	0
0.5725	4.22624e-07	0
0.575	2.51991e-07	0
0.5775	1.19075e-07	0
0.58	1.53272e-08	0
0.5825	-6.57538e-08	0
0.585	-1.28913e-07	0
0.5875	-1.78145e-07	0
0.59	-2.16488e-07	0
0.5925	-2.46314e-07	0
0.595	-2.69483e-07	0
0.5975	-2.87444e-07	0
0.6	-3.01336e-07	0
0.6025	-3.12044e-07	0
0.605	-3.20264e-07	0
0.6075	-3.26538e-07	0
0.61	-3.31292e-07	0
0.6125	-3.34856e-07	0
0.615	-3.37491e-07	0
0.6175	-3.39399e-07	0
0.62	-3.4074e-07	0
0.6225	-3.41637e-07	0
0.625	-3.42187e-07	0
0.6275	-3.42467e-07	0
0.63	-3.42535e-07	0
0.6325	-3.42438e-07	0
0.635	-3.42213e-07	0
0.6375	-3.41887e-07	0
0.64	-3.41483e-07	0
0.6425	-3.41018e-07	0
0.645	-3.40506e-07	0
0.6475	-3.39958e-07	0
0.65	-3.39381e-07	0
0.6525	-3.38782e-07	0
0.655	-3.38166e-07	0
0.6575	-3.37537e-07	0
0.66	-3.36899e-07	0
0.6625	-3.36253e-07	0
0.665	-3.35602e-07	0
0.6675	-3.34947e-07	0
0.67	-3.34289e-07	0
0.6725	-3.33629e-07	0
0.675	-3.32968e-07	0
0.6775	-3.32306e-07	0
0.68	-3.31645e-07	0
0.6825	-3.30983e-07	0
0.685	-3.30321e-07	0
0.6875	-3.29661e-07	0
0.69	-3.29001e-07	0
0.6925	-3.28342e-07	0
0.695	-3.27683e-07	0
0.6975	-3.27026e-07	0
0.7	-3.2637e-07	0
0.7025	-3.25715e-07	0
0.705	-3.25062e-07	0
0.7075	-3.24409e-07	0
0.71	-3.23758e-07	0
0.7125	-3.23108e-07	0
0.715	-3.22459e-07	0
0.7175	-3.21812e-07	0
0.72	-3.21165e-07	0
0.7225	-3.2052e-07	0
0.725	-3.19877e-07	0
0.7275	-3.19234e-07	0
0.73	-3.18593e-07	0
0.7325	-3.17953e-07	0
0.735	-3.17315e-07	0
0.7375	-3.16677e-07	0
0.74	-3.16041e-07	0
0.7425	-3.15407e-07	0
0.745	-3.14773e-07	0
0.7475	-3.14141e-07	0
0.75	-3.1351e-07	0
0.7525	-3.1288e-07	0
0.755	-3.12252e-07	0
0.7575	-3.11625e-07	0
0.76	-3.10999e-07	0
0.7625	-3.10374e-07	0
0.765	-3.09751e-07	0
0.7675	-3.09129e-07	0
0.77	-3.08508e-07	0
0.7725	-3.07888e-07	0
0.775	-3.0727e-07	0
0.7775	-3.06653e-07	0
0.78	-3.06037e-07	0
0.7825	-3.05422e-07	0
0.785	-3.04808e-07	0
0.7875	-3.04196e-07	0
0.79	-3.03585e-07	0
0.7925	-3.02975e-07	0
0.795	-3.02367e-07	0
0.7975	-3.0176e-07	0
0.8	-3.01153e-07	0
0.8025	-3.00549e-07	0
0.805	-2.99945e-07	0
0.8075	-2.99342e-07	0
0.81	-2.98741e-07	0
0.8125	-2.98141e-07	0
0.815	-2.97542e-07	0
0.8175	-2.96945e-07	0
0.82	-2.96348e-07	0
0.8225	-2.95753e-07	0
0.825	-2.95159e-07	0
0.8275	-2.94566e-07	0
0.83	-2.93974e-07	0
0.8325	-2.93384e-07	0
0.835	-2.92794e-07	0
0.8375	-2.92206e-07	0
0.84	-2.91619e-07	0
0.8425	-2.91034e-07	0
0.845	-2.90449e-07	0
0.8475	-2.89866e-07	0
0.85	-2.89283e-07	0
0.8525	-2.88702e-07	0
0.855	-2.88122e-07	0
0.8575	-2.87544e-07	0
0.86	-2.86966e-07	0
0.8625	-2.8639e-07	0
0.865	-2.85814e-07	0
0.8675	-2.8524e-07	0
0.87	-2.84667e-07	0
0.8725	-2.84095e-07	0
0.875	-2.83525e-07	0
0.8775	-2.82955e-07	0
0.88	-2.82387e-07	0
0.8825	-2.8182e-07	0
0.885	-2.81254e-07	0
0.8875	-2.80689e-07	0
0.89	-2.80125e-07	0
0.8925	-2.79562e-07	0
0.895	-2.79e-07	0
0.8975	-2.7844e-07	0
0.9	-2.77881e-07	0
0.9025	-2.77322e-07	0
0.905	-2.76765e-07	0
0.9075	-2.76209e-07	0
0.91	-2.75655e-07	0
0.9125	-2.75101e-07	0
0.915	-2.74548e-07	0
0.9175	-2.73997e-07	0
0.92	-2.73446e-07	0
0.9225	-2.72897e-07	0
0.925	-2.72349e-07	0
0.9275	-2.71802e-07	0
0.93	-2.71256e-07	0
0.9325	-2.70711e-07	0
0.935	-2.70167e-07	0
0.9375	-2.69624e-07	0
0.94	-2.69083e-07	0
0.9425	-2.68542e-07	0
0.945	-2.68003e-07	0
0.9475	-2.67464e-07	0
0.95	-2.66927e-07	0
0.9525	-2.66391e-07	0
0.955	-2.65856e-07	0
0.9575	-2.65322e-07	0
0.96	-2.64789e-07	0
0.9625	-2.64257e-07	0
0.965	-2.63726e-07	0
0.9675	-2.63196e-07	0
0.97	-2.62667e-07	0
0.9725	-2.6214e-07	0
0.975	-2.61613e-07	0
0.9775	-2.61087e-07	0
0.98	-2.60563e-07	0
0.9825	-2.6004e-07	0
0.985	-2.59517e-07	0
0.9875	-2.58996e-07	0
0.99	-2.58476e-07	0
0.9925	-2.57956e-07	0
0.995	-2.57438e-07	0
0.9975	-2.56921e-07	0
1	-2.56405e-07	0


==> arxiv copy/tikz/time_test/time_401/KK_1.00e-06_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_1.000000e-04_fractional_Theta_adaptive_dt_u_diff_not_on_ref_time_steps_full.dat <==
0	0.0025
0.0025	0.0025
0.005	0.0025
0.0075	0.0025
0.01	0.0025
0.0125	0.0025
0.015	0.0025
0.0175	0.0025
0.02	0.0025
0.0225	0.0025
0.025	0.0025
0.0275	0.0025
0.03	0.0025
0.0325	0.0025
0.035	0.0025
0.0375	0.0025
0.04	0.0025
0.0425	0.0025
0.045	0.0025
0.0475	0.0025
0.05	0.0025
0.0525	0.0025
0.055	0.0025
0.0575	0.0025
0.06	0.0025
0.0625	0.0025
0.065	0.0025
0.0675	0.0025
0.07	0.0025
0.0725	0.0025
0.075	0.0025
0.0775	0.0025
0.08	0.0025
0.0825	0.0025
0.085	0.0025
0.0875	0.0025
0.09	0.0025
0.0925	0.0025
0.095	0.0025
0.0975	0.0025
0.1	0.0001
0.1001	0.0001
0.1002	0.0001
0.1003	0.0001
0.1004	0.0001
0.1005	0.0001
0.1006	0.0001
0.1007	0.0001
0.1008	0.0001
0.1009	0.0001
0.101	0.0001
0.1011	0.0001
0.1012	0.0001
0.1013	0.0001
0.1014	0.0001
0.1015	0.0001
0.1016	0.0001
0.1017	0.0001
0.1018	0.0001
0.1019	0.0001
0.102	0.0001
0.1021	0.0001
0.1022	0.0001
0.1023	0.0001
0.1024	0.0001
0.1025	0.0001
0.1026	0.0001
0.1027	0.0001
0.1028	0.0001
0.1029	0.0001
0.103	0.0001
0.1031	0.0001
0.1032	0.0001
0.1033	0.0001
0.1034	0.0001
0.1035	0.0001
0.1036	0.0001
0.1037	0.0001
0.1038	0.0001
0.1039	0.0001
0.104	0.0001
0.1041	0.0001
0.1042	0.0001
0.1043	0.0001
0.1044	0.0001
0.1045	0.0001
0.1046	0.0001
0.1047	0.0001
0.1048	0.0001
0.1049	0.0001
0.105	0.0001
0.1051	0.0001
0.1052	0.0001
0.1053	0.0001
0.1054	0.0001
0.1055	0.0001
0.1056	0.0001
0.1057	0.0001
0.1058	0.0001
0.1059	0.0001
0.106	0.0001
0.1061	0.0001
0.1062	0.0001
0.1063	0.0001
0.1064	0.0001
0.1065	0.0001
0.1066	0.0001
0.1067	0.0001
0.1068	0.0001
0.1069	0.0001
0.107	0.0001
0.1071	0.0001
0.1072	0.0001
0.1073	0.0001
0.1074	0.0001
0.1075	0.0001
0.1076	0.0001
0.1077	0.0001
0.1078	0.0001
0.1079	0.0001
0.108	0.0001
0.1081	0.0001
0.1082	0.0001
0.1083	0.0001
0.1084	0.0001
0.1085	0.0001
0.1086	0.0001
0.1087	0.0001
0.1088	0.0001
0.1089	0.0001
0.109	0.0001
0.1091	0.0001
0.1092	0.0001
0.1093	0.0001
0.1094	0.0001
0.1095	0.0001
0.1096	0.0001
0.1097	0.0001
0.1098	0.0001
0.1099	0.0001
0.11	0.0001
0.1101	0.0001
0.1102	0.0001
0.1103	0.0001
0.1104	0.0001
0.1105	0.0001
0.1106	0.0001
0.1107	0.0001
0.1108	0.0001
0.1109	0.0001
0.111	0.0001
0.1111	0.0001
0.1112	0.0001
0.1113	0.0001
0.1114	0.0001
0.1115	0.0001
0.1116	0.0001
0.1117	0.0001
0.1118	0.0001
0.1119	0.0001
0.112	0.0001
0.1121	0.0001
0.1122	0.0001
0.1123	0.0001
0.1124	0.0001
0.1125	0.0001
0.1126	0.0001
0.1127	0.0001
0.1128	0.0001
0.1129	0.0001
0.113	0.0001
0.1131	0.0001
0.1132	0.0001
0.1133	0.0001
0.1134	0.0001
0.1135	0.0001
0.1136	0.0001
0.1137	0.0001
0.1138	0.0001
0.1139	0.0001
0.114	0.0001
0.1141	0.0001
0.1142	0.0001
0.1143	0.0001
0.1144	0.0001
0.1145	0.0001
0.1146	0.0001
0.1147	0.0001
0.1148	0.0001
0.1149	0.0001
0.115	0.0001
0.1151	0.0001
0.1152	0.0001
0.1153	0.0001
0.1154	0.0001
0.1155	0.0001
0.1156	0.0001
0.1157	0.0001
0.1158	0.0001
0.1159	0.0001
0.116	0.0001
0.1161	0.0001
0.1162	0.0001
0.1163	0.0001
0.1164	0.0001
0.1165	0.0001
0.1166	0.0001
0.1167	0.0001
0.1168	0.0001
0.1169	0.0001
0.117	0.0001
0.1171	0.0001
0.1172	0.0001
0.1173	0.0001
0.1174	0.0001
0.1175	0.0001
0.1176	0.0001
0.1177	0.0001
0.1178	0.0001
0.1179	0.0001
0.118	0.0001
0.1181	0.0001
0.1182	0.0001
0.1183	0.0001
0.1184	0.0001
0.1185	0.0001
0.1186	0.0001
0.1187	0.0001
0.1188	0.0001
0.1189	0.0001
0.119	0.0001
0.1191	0.0001
0.1192	0.0001
0.1193	0.0001
0.1194	0.0001
0.1195	0.0001
0.1196	0.0001
0.1197	0.0001
0.1198	0.0001
0.1199	0.0001
0.12	0.0001
0.1201	0.0001
0.1202	0.0001
0.1203	0.0001
0.1204	0.0001
0.1205	0.0001
0.1206	0.0001
0.1207	0.0001
0.1208	0.0001
0.1209	0.0001
0.121	0.0001
0.1211	0.0001
0.1212	0.0001
0.1213	0.0001
0.1214	0.0001
0.1215	0.0001
0.1216	0.0001
0.1217	0.0001
0.1218	0.0001
0.1219	0.0001
0.122	0.0001
0.1221	0.0001
0.1222	0.0001
0.1223	0.0001
0.1224	0.0001
0.1225	0.0001
0.1226	0.0001
0.1227	0.0001
0.1228	0.0001
0.1229	0.0001
0.123	0.0001
0.1231	0.0001
0.1232	0.0001
0.1233	0.0001
0.1234	0.0001
0.1235	0.0001
0.1236	0.0001
0.1237	0.0001
0.1238	0.0001
0.1239	0.0001
0.124	0.0001
0.1241	0.0001
0.1242	0.0001
0.1243	0.0001
0.1244	0.0001
0.1245	0.0001
0.1246	0.0001
0.1247	0.0001
0.1248	0.0001
0.1249	0.0001
0.125	0.0001
0.1251	0.0001
0.1252	0.0001
0.1253	0.0001
0.1254	0.0001
0.1255	0.0001
0.1256	0.0001
0.1257	0.0001
0.1258	0.0001
0.1259	0.0001
0.126	0.0001
0.1261	0.0001
0.1262	0.0001
0.1263	0.0001
0.1264	0.0001
0.1265	0.0001
0.1266	0.0001
0.1267	0.0001
0.1268	0.0001
0.1269	0.0001
0.127	0.0001
0.1271	0.0001
0.1272	0.0001
0.1273	0.0001
0.1274	0.0001
0.1275	0.0001
0.1276	0.0001
0.1277	0.0001
0.1278	0.0001
0.1279	0.0001
0.128	0.0001
0.1281	0.0001
0.1282	0.0001
0.1283	0.0001
0.1284	0.0001
0.1285	0.0001
0.1286	0.0001
0.1287	0.0001
0.1288	0.0001
0.1289	0.0001
0.129	0.0001
0.1291	0.0001
0.1292	0.0001
0.1293	0.0001
0.1294	0.0001
0.1295	0.0001
0.1296	0.0001
0.1297	0.0001
0.1298	0.0001
0.1299	0.0001
0.13	0.0001
0.1301	0.0001
0.1302	0.0001
0.1303	0.0001
0.1304	0.0001
0.1305	0.0001
0.1306	0.0001
0.1307	0.0001
0.1308	0.0001
0.1309	0.0001
0.131	0.0001
0.1311	0.0001
0.1312	0.0001
0.1313	0.0001
0.1314	0.0001
0.1315	0.0001
0.1316	0.0001
0.1317	0.0001
0.1318	0.0001
0.1319	0.0001
0.132	0.0001
0.1321	0.0001
0.1322	0.0001
0.1323	0.0001
0.1324	0.0001
0.1325	0.0001
0.1326	0.0001
0.1327	0.0001
0.1328	0.0001
0.1329	0.0001
0.133	0.0001
0.1331	0.0001
0.1332	0.0001
0.1333	0.0001
0.1334	0.0001
0.1335	0.0001
0.1336	0.0001
0.1337	0.0001
0.1338	0.0001
0.1339	0.0001
0.134	0.0001
0.1341	0.0001
0.1342	0.0001
0.1343	0.0001
0.1344	0.0001
0.1345	0.0001
0.1346	0.0001
0.1347	0.0001
0.1348	0.0001
0.1349	0.0001
0.135	0.0001
0.1351	0.0001
0.1352	0.0001
0.1353	0.0001
0.1354	0.0001
0.1355	0.0001
0.1356	0.0001
0.1357	0.0001
0.1358	0.0001
0.1359	0.0001
0.136	0.0001
0.1361	0.0001
0.1362	0.0001
0.1363	0.0001
0.1364	0.0001
0.1365	0.0001
0.1366	0.0001
0.1367	0.0001
0.1368	0.0001
0.1369	0.0001
0.137	0.0001
0.1371	0.0001
0.1372	0.0001
0.1373	0.0001
0.1374	0.0001
0.1375	0.0001
0.1376	0.0001
0.1377	0.0001
0.1378	0.0001
0.1379	0.0001
0.138	0.0001
0.1381	0.0001
0.1382	0.0001
0.1383	0.0001
0.1384	0.0001
0.1385	0.0001
0.1386	0.0001
0.1387	0.0001
0.1388	0.0001
0.1389	0.0001
0.139	0.0001
0.1391	0.0001
0.1392	0.0001
0.1393	0.0001
0.1394	0.0001
0.1395	0.0001
0.1396	0.0001
0.1397	0.0001
0.1398	0.0001
0.1399	0.0001
0.14	0.0001
0.1401	0.0001
0.1402	0.0001
0.1403	0.0001
0.1404	0.0001
0.1405	0.0001
0.1406	0.0001
0.1407	0.0001
0.1408	0.0001
0.1409	0.0001
0.141	0.0001
0.1411	0.0001
0.1412	0.0001
0.1413	0.0001
0.1414	0.0001
0.1415	0.0001
0.1416	0.0001
0.1417	0.0001
0.1418	0.0001
0.1419	0.0001
0.142	0.0001
0.1421	0.0001
0.1422	0.0001
0.1423	0.0001
0.1424	0.0001
0.1425	0.0001
0.1426	0.0001
0.1427	0.0001
0.1428	0.0001
0.1429	0.0001
0.143	0.0001
0.1431	0.0001
0.1432	0.0001
0.1433	0.0001
0.1434	0.0001
0.1435	0.0001
0.1436	0.0001
0.1437	0.0001
0.1438	0.0001
0.1439	0.0001
0.144	0.0001
0.1441	0.0001
0.1442	0.0001
0.1443	0.0001
0.1444	0.0001
0.1445	0.0001
0.1446	0.0001
0.1447	0.0001
0.1448	0.0001
0.1449	0.0001
0.145	0.0001
0.1451	0.0001
0.1452	0.0001
0.1453	0.0001
0.1454	0.0001
0.1455	0.0001
0.1456	0.0001
0.1457	0.0001
0.1458	0.0001
0.1459	0.0001
0.146	0.0001
0.1461	0.0001
0.1462	0.0001
0.1463	0.0001
0.1464	0.0001
0.1465	0.0001
0.1466	0.0001
0.1467	0.0001
0.1468	0.0001
0.1469	0.0001
0.147	0.0001
0.1471	0.0001
0.1472	0.0001
0.1473	0.0001
0.1474	0.0001
0.1475	0.0001
0.1476	0.0001
0.1477	0.0001
0.1478	0.0001
0.1479	0.0001
0.148	0.0001
0.1481	0.0001
0.1482	0.0001
0.1483	0.0001
0.1484	0.0001
0.1485	0.0001
0.1486	0.0001
0.1487	0.0001
0.1488	0.0001
0.1489	0.0001
0.149	0.0001
0.1491	0.0001
0.1492	0.0001
0.1493	0.0001
0.1494	0.0001
0.1495	0.0001
0.1496	0.0001
0.1497	0.0001
0.1498	0.0001
0.1499	0.0001
0.15	0.0001
0.1501	0.0001
0.1502	0.0001
0.1503	0.0001
0.1504	0.0001
0.1505	0.0001
0.1506	0.0001
0.1507	0.0001
0.1508	0.0001
0.1509	0.0001
0.151	0.0001
0.1511	0.0001
0.1512	0.0001
0.1513	0.0001
0.1514	0.0001
0.1515	0.0001
0.1516	0.0001
0.1517	0.0001
0.1518	0.0001
0.1519	0.0001
0.152	0.0001
0.1521	0.0001
0.1522	0.0001
0.1523	0.0001
0.1524	0.0001
0.1525	0.0001
0.1526	0.0001
0.1527	0.0001
0.1528	0.0001
0.1529	0.0001
0.153	0.0001
0.1531	0.0001
0.1532	0.0001
0.1533	0.0001
0.1534	0.0001
0.1535	0.0001
0.1536	0.0001
0.1537	0.0001
0.1538	0.0001
0.1539	0.0001
0.154	0.0001
0.1541	0.0001
0.1542	0.0001
0.1543	0.0001
0.1544	0.0001
0.1545	0.0001
0.1546	0.0001
0.1547	0.0001
0.1548	0.0001
0.1549	0.0001
0.155	0.0001
0.1551	0.0001
0.1552	0.0001
0.1553	0.0001
0.1554	0.0001
0.1555	0.0001
0.1556	0.0001
0.1557	0.0001
0.1558	0.0001
0.1559	0.0001
0.156	0.0001
0.1561	0.0001
0.1562	0.0001
0.1563	0.0001
0.1564	0.0001
0.1565	0.0001
0.1566	0.0001
0.1567	0.0001
0.1568	0.0001
0.1569	0.0001
0.157	0.0001
0.1571	0.0001
0.1572	0.0001
0.1573	0.0001
0.1574	0.0001
0.1575	0.0001
0.1576	0.0001
0.1577	0.0001
0.1578	0.0001
0.1579	0.0001
0.158	0.0001
0.1581	0.0001
0.1582	0.0001
0.1583	0.0001
0.1584	0.0001
0.1585	0.0001
0.1586	0.0001
0.1587	0.0001
0.1588	0.0001
0.1589	0.0001
0.159	0.0001
0.1591	0.0001
0.1592	0.0001
0.1593	0.0001
0.1594	0.0001
0.1595	0.0001
0.1596	0.0001
0.1597	0.0001
0.1598	0.0002
0.16	0.0025
0.1625	0.0025
0.165	0.0025
0.1675	0.0025
0.17	0.0025
0.1725	0.0025
0.175	0.0025
0.1775	0.0025
0.18	0.0025
0.1825	0.0025
0.185	0.0025
0.1875	0.0025
0.19	0.0025
0.1925	0.0025
0.195	0.0025
0.1975	0.0025
0.2	0.0025
0.2025	0.0025
0.205	0.0025
0.2075	0.0025
0.21	0.0025
0.2125	0.0025
0.215	0.0025
0.2175	0.0025
0.22	0.0025
0.2225	0.0025
0.225	0.0025
0.2275	0.0025
0.23	0.0025
0.2325	0.0025
0.235	0.0025
0.2375	0.0025
0.24	0.0025
0.2425	0.0025
0.245	0.0025
0.2475	0.0025
0.25	0.0025
0.2525	0.0025
0.255	0.0025
0.2575	0.0025
0.26	0.0025
0.2625	0.0025
0.265	0.0025
0.2675	0.0025
0.27	0.0025
0.2725	0.0025
0.275	0.0025
0.2775	0.0025
0.28	0.0025
0.2825	0.0025
0.285	0.0025
0.2875	0.0025
0.29	0.0025
0.2925	0.0025
0.295	0.0025
0.2975	0.0025
0.3	0.0001
0.3001	0.0001
0.3002	0.0001
0.3003	0.0001
0.3004	0.0001
0.3005	0.0001
0.3006	0.0001
0.3007	0.0001
0.3008	0.0001
0.3009	0.0001
0.301	0.0001
0.3011	0.0001
0.3012	0.0001
0.3013	0.0001
0.3014	0.0001
0.3015	0.0001
0.3016	0.0001
0.3017	0.0001
0.3018	0.0001
0.3019	0.0001
0.302	0.0001
0.3021	0.0001
0.3022	0.0001
0.3023	0.0001
0.3024	0.0001
0.3025	0.0001
0.3026	0.0001
0.3027	0.0001
0.3028	0.0001
0.3029	0.0001
0.303	0.0001
0.3031	0.0001
0.3032	0.0001
0.3033	0.0001
0.3034	0.0001
0.3035	0.0001
0.3036	0.0001
0.3037	0.0001
0.3038	0.0001
0.3039	0.0001
0.304	0.0001
0.3041	0.0001
0.3042	0.0001
0.3043	0.0001
0.3044	0.0001
0.3045	0.0001
0.3046	0.0001
0.3047	0.0001
0.3048	0.0001
0.3049	0.0001
0.305	0.0001
0.3051	0.0001
0.3052	0.0001
0.3053	0.0001
0.3054	0.0001
0.3055	0.0001
0.3056	0.0001
0.3057	0.0001
0.3058	0.0001
0.3059	0.0001
0.306	0.0001
0.3061	0.0001
0.3062	0.0001
0.3063	0.0001
0.3064	0.0001
0.3065	0.0001
0.3066	0.0001
0.3067	0.0001
0.3068	0.0001
0.3069	0.0001
0.307	0.0001
0.3071	0.0001
0.3072	0.0001
0.3073	0.0001
0.3074	0.0001
0.3075	0.0001
0.3076	0.0001
0.3077	0.0001
0.3078	0.0001
0.3079	0.0001
0.308	0.0001
0.3081	0.0001
0.3082	0.0001
0.3083	0.0001
0.3084	0.0001
0.3085	0.0001
0.3086	0.0001
0.3087	0.0001
0.3088	0.0001
0.3089	0.0001
0.309	0.0001
0.3091	0.0001
0.3092	0.0001
0.3093	0.0001
0.3094	0.0001
0.3095	0.0001
0.3096	0.0001
0.3097	0.0001
0.3098	0.0001
0.3099	0.0001
0.31	0.0001
0.3101	0.0001
0.3102	0.0001
0.3103	0.0001
0.3104	0.0001
0.3105	0.0001
0.3106	0.0001
0.3107	0.0001
0.3108	0.0001
0.3109	0.0001
0.311	0.0001
0.3111	0.0001
0.3112	0.0001
0.3113	0.0001
0.3114	0.0001
0.3115	0.0001
0.3116	0.0001
0.3117	0.0001
0.3118	0.0001
0.3119	0.0001
0.312	0.0001
0.3121	0.0001
0.3122	0.0001
0.3123	0.0001
0.3124	0.0001
0.3125	0.0001
0.3126	0.0001
0.3127	0.0001
0.3128	0.0001
0.3129	0.0001
0.313	0.0001
0.3131	0.0001
0.3132	0.0001
0.3133	0.0001
0.3134	0.0001
0.3135	0.0001
0.3136	0.0001
0.3137	0.0001
0.3138	0.0001
0.3139	0.0001
0.314	0.0001
0.3141	0.0001
0.3142	0.0001
0.3143	0.0001
0.3144	0.0001
0.3145	0.0001
0.3146	0.0001
0.3147	0.0001
0.3148	0.0001
0.3149	0.0001
0.315	0.0001
0.3151	0.0001
0.3152	0.0001
0.3153	0.0001
0.3154	0.0001
0.3155	0.0001
0.3156	0.0001
0.3157	0.0001
0.3158	0.0001
0.3159	0.0001
0.316	0.0001
0.3161	0.0001
0.3162	0.0001
0.3163	0.0001
0.3164	0.0001
0.3165	0.0001
0.3166	0.0001
0.3167	0.0001
0.3168	0.0001
0.3169	0.0001
0.317	0.0001
0.3171	0.0001
0.3172	0.0001
0.3173	0.0001
0.3174	0.0001
0.3175	0.0001
0.3176	0.0001
0.3177	0.0001
0.3178	0.0001
0.3179	0.0001
0.318	0.0001
0.3181	0.0001
0.3182	0.0001
0.3183	0.0001
0.3184	0.0001
0.3185	0.0001
0.3186	0.0001
0.3187	0.0001
0.3188	0.0001
0.3189	0.0001
0.319	0.0001
0.3191	0.0001
0.3192	0.0001
0.3193	0.0001
0.3194	0.0001
0.3195	0.0001
0.3196	0.0001
0.3197	0.0001
0.3198	0.0001
0.3199	0.0001
0.32	0.0001
0.3201	0.0001
0.3202	0.0001
0.3203	0.0001
0.3204	0.0001
0.3205	0.0001
0.3206	0.0001
0.3207	0.0001
0.3208	0.0001
0.3209	0.0001
0.321	0.0001
0.3211	0.0001
0.3212	0.0001
0.3213	0.0001
0.3214	0.0001
0.3215	0.0001
0.3216	0.0001
0.3217	0.0001
0.3218	0.0001
0.3219	0.0001
0.322	0.0001
0.3221	0.0001
0.3222	0.0001
0.3223	0.0001
0.3224	0.0001
0.3225	0.0001
0.3226	0.0001
0.3227	0.0001
0.3228	0.0001
0.3229	0.0001
0.323	0.0001
0.3231	0.0001
0.3232	0.0001
0.3233	0.0001
0.3234	0.0001
0.3235	0.0001
0.3236	0.0001
0.3237	0.0001
0.3238	0.0001
0.3239	0.0001
0.324	0.0001
0.3241	0.0001
0.3242	0.0001
0.3243	0.0001
0.3244	0.0001
0.3245	0.0001
0.3246	0.0001
0.3247	0.0001
0.3248	0.0001
0.3249	0.0001
0.325	0.0001
0.3251	0.0001
0.3252	0.0001
0.3253	0.0001
0.3254	0.0001
0.3255	0.0001
0.3256	0.0001
0.3257	0.0001
0.3258	0.0001
0.3259	0.0001
0.326	0.0001
0.3261	0.0001
0.3262	0.0001
0.3263	0.0001
0.3264	0.0001
0.3265	0.0001
0.3266	0.0001
0.3267	0.0001
0.3268	0.0001
0.3269	0.0001
0.327	0.0001
0.3271	0.0001
0.3272	0.0001
0.3273	0.0001
0.3274	0.0001
0.3275	0.0001
0.3276	0.0001
0.3277	0.0001
0.3278	0.0001
0.3279	0.0001
0.328	0.0001
0.3281	0.0001
0.3282	0.0001
0.3283	0.0001
0.3284	0.0001
0.3285	0.0001
0.3286	0.0001
0.3287	0.0001
0.3288	0.0001
0.3289	0.0001
0.329	0.0001
0.3291	0.0001
0.3292	0.0001
0.3293	0.0001
0.3294	0.0001
0.3295	0.0001
0.3296	0.0001
0.3297	0.0001
0.3298	0.0001
0.3299	0.0001
0.33	0.0001
0.3301	0.0001
0.3302	0.0001
0.3303	0.0001
0.3304	0.0001
0.3305	0.0001
0.3306	0.0001
0.3307	0.0001
0.3308	0.0001
0.3309	0.0001
0.331	0.0001
0.3311	0.0001
0.3312	0.0001
0.3313	0.0001
0.3314	0.0001
0.3315	0.0001
0.3316	0.0001
0.3317	0.0001
0.3318	0.0001
0.3319	0.0001
0.332	0.0001
0.3321	0.0001
0.3322	0.0001
0.3323	0.0001
0.3324	0.0001
0.3325	0.0001
0.3326	0.0001
0.3327	0.0001
0.3328	0.0001
0.3329	0.0001
0.333	0.0001
0.3331	0.0001
0.3332	0.0001
0.3333	0.0001
0.3334	0.0001
0.3335	0.0001
0.3336	0.0001
0.3337	0.0001
0.3338	0.0001
0.3339	0.0001
0.334	0.0001
0.3341	0.0001
0.3342	0.0001
0.3343	0.0001
0.3344	0.0001
0.3345	0.0001
0.3346	0.0001
0.3347	0.0001
0.3348	0.0001
0.3349	0.0001
0.335	0.0001
0.3351	0.0001
0.3352	0.0001
0.3353	0.0001
0.3354	0.0001
0.3355	0.0001
0.3356	0.0001
0.3357	0.0001
0.3358	0.0001
0.3359	0.0001
0.336	0.0001
0.3361	0.0001
0.3362	0.0001
0.3363	0.0001
0.3364	0.0001
0.3365	0.0001
0.3366	0.0001
0.3367	0.0001
0.3368	0.0001
0.3369	0.0001
0.337	0.0001
0.3371	0.0001
0.3372	0.0001
0.3373	0.0001
0.3374	0.0001
0.3375	0.0001
0.3376	0.0001
0.3377	0.0001
0.3378	0.0001
0.3379	0.0001
0.338	0.0001
0.3381	0.0001
0.3382	0.0001
0.3383	0.0001
0.3384	0.0001
0.3385	0.0001
0.3386	0.0001
0.3387	0.0001
0.3388	0.0001
0.3389	0.0001
0.339	0.0001
0.3391	0.0001
0.3392	0.0001
0.3393	0.0001
0.3394	0.0001
0.3395	0.0001
0.3396	0.0001
0.3397	0.0001
0.3398	0.0001
0.3399	0.0001
0.34	0.0001
0.3401	0.0001
0.3402	0.0001
0.3403	0.0001
0.3404	0.0001
0.3405	0.0001
0.3406	0.0001
0.3407	0.0001
0.3408	0.0001
0.3409	0.0001
0.341	0.0001
0.3411	0.0001
0.3412	0.0001
0.3413	0.0001
0.3414	0.0001
0.3415	0.0001
0.3416	0.0001
0.3417	0.0001
0.3418	0.0001
0.3419	0.0001
0.342	0.0001
0.3421	0.0001
0.3422	0.0001
0.3423	0.0001
0.3424	0.0001
0.3425	0.0001
0.3426	0.0001
0.3427	0.0001
0.3428	0.0001
0.3429	0.0001
0.343	0.0001
0.3431	0.0001
0.3432	0.0001
0.3433	0.0001
0.3434	0.0001
0.3435	0.0001
0.3436	0.0001
0.3437	0.0001
0.3438	0.0001
0.3439	0.0001
0.344	0.0001
0.3441	0.0001
0.3442	0.0001
0.3443	0.0001
0.3444	0.0001
0.3445	0.0001
0.3446	0.0001
0.3447	0.0001
0.3448	0.0001
0.3449	0.0001
0.345	0.0001
0.3451	0.0001
0.3452	0.0001
0.3453	0.0001
0.3454	0.0001
0.3455	0.0001
0.3456	0.0001
0.3457	0.0001
0.3458	0.0001
0.3459	0.0001
0.346	0.0001
0.3461	0.0001
0.3462	0.0001
0.3463	0.0001
0.3464	0.0001
0.3465	0.0001
0.3466	0.0001
0.3467	0.0001
0.3468	0.0001
0.3469	0.0001
0.347	0.0001
0.3471	0.0001
0.3472	0.0001
0.3473	0.0001
0.3474	0.0001
0.3475	0.0001
0.3476	0.0001
0.3477	0.0001
0.3478	0.0001
0.3479	0.0001
0.348	0.0001
0.3481	0.0001
0.3482	0.0001
0.3483	0.0001
0.3484	0.0001
0.3485	0.0001
0.3486	0.0001
0.3487	0.0001
0.3488	0.0001
0.3489	0.0001
0.349	0.0001
0.3491	0.0001
0.3492	0.0001
0.3493	0.0001
0.3494	0.0001
0.3495	0.0001
0.3496	0.0001
0.3497	0.0001
0.3498	0.0001
0.3499	0.0001
0.35	0.0001
0.3501	0.0001
0.3502	0.0001
0.3503	0.0001
0.3504	0.0001
0.3505	0.0001
0.3506	0.0001
0.3507	0.0001
0.3508	0.0001
0.3509	0.0001
0.351	0.0001
0.3511	0.0001
0.3512	0.0001
0.3513	0.0001
0.3514	0.0001
0.3515	0.0001
0.3516	0.0001
0.3517	0.0001
0.3518	0.0001
0.3519	0.0001
0.352	0.0001
0.3521	0.0001
0.3522	0.0001
0.3523	0.0001
0.3524	0.0001
0.3525	0.0001
0.3526	0.0001
0.3527	0.0001
0.3528	0.0001
0.3529	0.0001
0.353	0.0001
0.3531	0.0001
0.3532	0.0001
0.3533	0.0001
0.3534	0.0001
0.3535	0.0001
0.3536	0.0001
0.3537	0.0001
0.3538	0.0001
0.3539	0.0001
0.354	0.0001
0.3541	0.0001
0.3542	0.0001
0.3543	0.0001
0.3544	0.0001
0.3545	0.0001
0.3546	0.0001
0.3547	0.0001
0.3548	0.0001
0.3549	0.0001
0.355	0.0001
0.3551	0.0001
0.3552	0.0001
0.3553	0.0001
0.3554	0.0001
0.3555	0.0001
0.3556	0.0001
0.3557	0.0001
0.3558	0.0001
0.3559	0.0001
0.356	0.0001
0.3561	0.0001
0.3562	0.0001
0.3563	0.0001
0.3564	0.0001
0.3565	0.0001
0.3566	0.0001
0.3567	0.0001
0.3568	0.0001
0.3569	0.0001
0.357	0.0001
0.3571	0.0001
0.3572	0.0001
0.3573	0.0001
0.3574	0.0001
0.3575	0.0001
0.3576	0.0001
0.3577	0.0001
0.3578	0.0001
0.3579	0.0001
0.358	0.0001
0.3581	0.0001
0.3582	0.0001
0.3583	0.0001
0.3584	0.0001
0.3585	0.0001
0.3586	0.0001
0.3587	0.0001
0.3588	0.0001
0.3589	0.0001
0.359	0.0001
0.3591	0.0001
0.3592	0.0001
0.3593	0.0001
0.3594	0.0001
0.3595	0.0001
0.3596	0.0004
0.36	0.0025
0.3625	0.0025
0.365	0.0025
0.3675	0.0025
0.37	0.0025
0.3725	0.0025
0.375	0.0025
0.3775	0.0025
0.38	0.0025
0.3825	0.0025
0.385	0.0025
0.3875	0.0025
0.39	0.0025
0.3925	0.0025
0.395	0.0025
0.3975	0.0025
0.4	0.0025
0.4025	0.0025
0.405	0.0025
0.4075	0.0025
0.41	0.0025
0.4125	0.0025
0.415	0.0025
0.4175	0.0025
0.42	0.0025
0.4225	0.0025
0.425	0.0025
0.4275	0.0025
0.43	0.0025
0.4325	0.0025
0.435	0.0025
0.4375	0.0025
0.44	0.0025
0.4425	0.0025
0.445	0.0025
0.4475	0.0025
0.45	0.0025
0.4525	0.0025
0.455	0.0025
0.4575	0.0025
0.46	0.0025
0.4625	0.0025
0.465	0.0025
0.4675	0.0025
0.47	0.0025
0.4725	0.0025
0.475	0.0025
0.4775	0.0025
0.48	0.0025
0.4825	0.0025
0.485	0.0025
0.4875	0.0025
0.49	0.0025
0.4925	0.0025
0.495	0.0025
0.4975	0.0025
0.5	0.0001
0.5001	0.0001
0.5002	0.0001
0.5003	0.0001
0.5004	0.0001
0.5005	0.0001
0.5006	0.0001
0.5007	0.0001
0.5008	0.0001
0.5009	0.0001
0.501	0.0001
0.5011	0.0001
0.5012	0.0001
0.5013	0.0001
0.5014	0.0001
0.5015	0.0001
0.5016	0.0001
0.5017	0.0001
0.5018	0.0001
0.5019	0.0001
0.502	0.0001
0.5021	0.0001
0.5022	0.0001
0.5023	0.0001
0.5024	0.0001
0.5025	0.0001
0.5026	0.0001
0.5027	0.0001
0.5028	0.0001
0.5029	0.0001
0.503	0.0001
0.5031	0.0001
0.5032	0.0001
0.5033	0.0001
0.5034	0.0001
0.5035	0.0001
0.5036	0.0001
0.5037	0.0001
0.5038	0.0001
0.5039	0.0001
0.504	0.0001
0.5041	0.0001
0.5042	0.0001
0.5043	0.0001
0.5044	0.0001
0.5045	0.0001
0.5046	0.0001
0.5047	0.0001
0.5048	0.0001
0.5049	0.0001
0.505	0.0001
0.5051	0.0001
0.5052	0.0001
0.5053	0.0001
0.5054	0.0001
0.5055	0.0001
0.5056	0.0001
0.5057	0.0001
0.5058	0.0001
0.5059	0.0001
0.506	0.0001
0.5061	0.0001
0.5062	0.0001
0.5063	0.0001
0.5064	0.0001
0.5065	0.0001
0.5066	0.0001
0.5067	0.0001
0.5068	0.0001
0.5069	0.0001
0.507	0.0001
0.5071	0.0001
0.5072	0.0001
0.5073	0.0001
0.5074	0.0001
0.5075	0.0001
0.5076	0.0001
0.5077	0.0001
0.5078	0.0001
0.5079	0.0001
0.508	0.0001
0.5081	0.0001
0.5082	0.0001
0.5083	0.0001
0.5084	0.0001
0.5085	0.0001
0.5086	0.0001
0.5087	0.0001
0.5088	0.0001
0.5089	0.0001
0.509	0.0001
0.5091	0.0001
0.5092	0.0001
0.5093	0.0001
0.5094	0.0001
0.5095	0.0001
0.5096	0.0001
0.5097	0.0001
0.5098	0.0001
0.5099	0.0001
0.51	0.0001
0.5101	0.0001
0.5102	0.0001
0.5103	0.0001
0.5104	0.0001
0.5105	0.0001
0.5106	0.0001
0.5107	0.0001
0.5108	0.0001
0.5109	0.0001
0.511	0.0001
0.5111	0.0001
0.5112	0.0001
0.5113	0.0001
0.5114	0.0001
0.5115	0.0001
0.5116	0.0001
0.5117	0.0001
0.5118	0.0001
0.5119	0.0001
0.512	0.0001
0.5121	0.0001
0.5122	0.0001
0.5123	0.0001
0.5124	0.0001
0.5125	0.0001
0.5126	0.0001
0.5127	0.0001
0.5128	0.0001
0.5129	0.0001
0.513	0.0001
0.5131	0.0001
0.5132	0.0001
0.5133	0.0001
0.5134	0.0001
0.5135	0.0001
0.5136	0.0001
0.5137	0.0001
0.5138	0.0001
0.5139	0.0001
0.514	0.0001
0.5141	0.0001
0.5142	0.0001
0.5143	0.0001
0.5144	0.0001
0.5145	0.0001
0.5146	0.0001
0.5147	0.0001
0.5148	0.0001
0.5149	0.0001
0.515	0.0001
0.5151	0.0001
0.5152	0.0001
0.5153	0.0001
0.5154	0.0001
0.5155	0.0001
0.5156	0.0001
0.5157	0.0001
0.5158	0.0001
0.5159	0.0001
0.516	0.0001
0.5161	0.0001
0.5162	0.0001
0.5163	0.0001
0.5164	0.0001
0.5165	0.0001
0.5166	0.0001
0.5167	0.0001
0.5168	0.0001
0.5169	0.0001
0.517	0.0001
0.5171	0.0001
0.5172	0.0001
0.5173	0.0001
0.5174	0.0001
0.5175	0.0001
0.5176	0.0001
0.5177	0.0001
0.5178	0.0001
0.5179	0.0001
0.518	0.0001
0.5181	0.0001
0.5182	0.0001
0.5183	0.0001
0.5184	0.0001
0.5185	0.0001
0.5186	0.0001
0.5187	0.0001
0.5188	0.0001
0.5189	0.0001
0.519	0.0001
0.5191	0.0001
0.5192	0.0001
0.5193	0.0001
0.5194	0.0001
0.5195	0.0001
0.5196	0.0001
0.5197	0.0001
0.5198	0.0001
0.5199	0.0001
0.52	0.0001
0.5201	0.0001
0.5202	0.0001
0.5203	0.0001
0.5204	0.0001
0.5205	0.0001
0.5206	0.0001
0.5207	0.0001
0.5208	0.0001
0.5209	0.0001
0.521	0.0001
0.5211	0.0001
0.5212	0.0001
0.5213	0.0001
0.5214	0.0001
0.5215	0.0001
0.5216	0.0001
0.5217	0.0001
0.5218	0.0001
0.5219	0.0001
0.522	0.0001
0.5221	0.0001
0.5222	0.0001
0.5223	0.0001
0.5224	0.0001
0.5225	0.0001
0.5226	0.0001
0.5227	0.0001
0.5228	0.0001
0.5229	0.0001
0.523	0.0001
0.5231	0.0001
0.5232	0.0001
0.5233	0.0001
0.5234	0.0001
0.5235	0.0001
0.5236	0.0001
0.5237	0.0001
0.5238	0.0001
0.5239	0.0001
0.524	0.0001
0.5241	0.0001
0.5242	0.0001
0.5243	0.0001
0.5244	0.0001
0.5245	0.0001
0.5246	0.0001
0.5247	0.0001
0.5248	0.0001
0.5249	0.0001
0.525	0.0001
0.5251	0.0001
0.5252	0.0001
0.5253	0.0001
0.5254	0.0001
0.5255	0.0001
0.5256	0.0001
0.5257	0.0001
0.5258	0.0001
0.5259	0.0001
0.526	0.0001
0.5261	0.0001
0.5262	0.0001
0.5263	0.0001
0.5264	0.0001
0.5265	0.0001
0.5266	0.0001
0.5267	0.0001
0.5268	0.0001
0.5269	0.0001
0.527	0.0001
0.5271	0.0001
0.5272	0.0001
0.5273	0.0001
0.5274	0.0001
0.5275	0.0001
0.5276	0.0001
0.5277	0.0001
0.5278	0.0001
0.5279	0.0001
0.528	0.0001
0.5281	0.0001
0.5282	0.0001
0.5283	0.0001
0.5284	0.0001
0.5285	0.0001
0.5286	0.0001
0.5287	0.0001
0.5288	0.0001
0.5289	0.0001
0.529	0.0001
0.5291	0.0001
0.5292	0.0001
0.5293	0.0001
0.5294	0.0001
0.5295	0.0001
0.5296	0.0001
0.5297	0.0001
0.5298	0.0001
0.5299	0.0001
0.53	0.0001
0.5301	0.0001
0.5302	0.0001
0.5303	0.0001
0.5304	0.0001
0.5305	0.0001
0.5306	0.0001
0.5307	0.0001
0.5308	0.0001
0.5309	0.0001
0.531	0.0001
0.5311	0.0001
0.5312	0.0001
0.5313	0.0001
0.5314	0.0001
0.5315	0.0001
0.5316	0.0001
0.5317	0.0001
0.5318	0.0001
0.5319	0.0001
0.532	0.0001
0.5321	0.0001
0.5322	0.0001
0.5323	0.0001
0.5324	0.0001
0.5325	0.0001
0.5326	0.0001
0.5327	0.0001
0.5328	0.0001
0.5329	0.0001
0.533	0.0001
0.5331	0.0001
0.5332	0.0001
0.5333	0.0001
0.5334	0.0001
0.5335	0.0001
0.5336	0.0001
0.5337	0.0001
0.5338	0.0001
0.5339	0.0001
0.534	0.0001
0.5341	0.0001
0.5342	0.0001
0.5343	0.0001
0.5344	0.0001
0.5345	0.0001
0.5346	0.0001
0.5347	0.0001
0.5348	0.0001
0.5349	0.0001
0.535	0.0001
0.5351	0.0001
0.5352	0.0001
0.5353	0.0001
0.5354	0.0001
0.5355	0.0001
0.5356	0.0001
0.5357	0.0001
0.5358	0.0001
0.5359	0.0001
0.536	0.0001
0.5361	0.0001
0.5362	0.0001
0.5363	0.0001
0.5364	0.0001
0.5365	0.0001
0.5366	0.0001
0.5367	0.0001
0.5368	0.0001
0.5369	0.0001
0.537	0.0001
0.5371	0.0001
0.5372	0.0001
0.5373	0.0001
0.5374	0.0001
0.5375	0.0001
0.5376	0.0001
0.5377	0.0001
0.5378	0.0001
0.5379	0.0001
0.538	0.0001
0.5381	0.0001
0.5382	0.0001
0.5383	0.0001
0.5384	0.0001
0.5385	0.0001
0.5386	0.0001
0.5387	0.0001
0.5388	0.0001
0.5389	0.0001
0.539	0.0001
0.5391	0.0001
0.5392	0.0001
0.5393	0.0001
0.5394	0.0001
0.5395	0.0001
0.5396	0.0001
0.5397	0.0001
0.5398	0.0001
0.5399	0.0001
0.54	0.0001
0.5401	0.0001
0.5402	0.0001
0.5403	0.0001
0.5404	0.0001
0.5405	0.0001
0.5406	0.0001
0.5407	0.0001
0.5408	0.0001
0.5409	0.0001
0.541	0.0001
0.5411	0.0001
0.5412	0.0001
0.5413	0.0001
0.5414	0.0001
0.5415	0.0001
0.5416	0.0001
0.5417	0.0001
0.5418	0.0001
0.5419	0.0001
0.542	0.0001
0.5421	0.0001
0.5422	0.0001
0.5423	0.0001
0.5424	0.0001
0.5425	0.0001
0.5426	0.0001
0.5427	0.0001
0.5428	0.0001
0.5429	0.0001
0.543	0.0001
0.5431	0.0001
0.5432	0.0001
0.5433	0.0001
0.5434	0.0001
0.5435	0.0001
0.5436	0.0001
0.5437	0.0001
0.5438	0.0001
0.5439	0.0001
0.544	0.0001
0.5441	0.0001
0.5442	0.0001
0.5443	0.0001
0.5444	0.0001
0.5445	0.0001
0.5446	0.0001
0.5447	0.0001
0.5448	0.0001
0.5449	0.0001
0.545	0.0001
0.5451	0.0001
0.5452	0.0001
0.5453	0.0001
0.5454	0.0001
0.5455	0.0001
0.5456	0.0001
0.5457	0.0001
0.5458	0.0001
0.5459	0.0001
0.546	0.0001
0.5461	0.0001
0.5462	0.0001
0.5463	0.0001
0.5464	0.0001
0.5465	0.0001
0.5466	0.0001
0.5467	0.0001
0.5468	0.0001
0.5469	0.0001
0.547	0.0001
0.5471	0.0001
0.5472	0.0001
0.5473	0.0001
0.5474	0.0001
0.5475	0.0001
0.5476	0.0001
0.5477	0.0001
0.5478	0.0001
0.5479	0.0001
0.548	0.0001
0.5481	0.0001
0.5482	0.0001
0.5483	0.0001
0.5484	0.0001
0.5485	0.0001
0.5486	0.0001
0.5487	0.0001
0.5488	0.0001
0.5489	0.0001
0.549	0.0001
0.5491	0.0001
0.5492	0.0001
0.5493	0.0001
0.5494	0.0001
0.5495	0.0001
0.5496	0.0001
0.5497	0.0001
0.5498	0.0001
0.5499	0.0001
0.55	0.0001
0.5501	0.0001
0.5502	0.0001
0.5503	0.0001
0.5504	0.0001
0.5505	0.0001
0.5506	0.0001
0.5507	0.0001
0.5508	0.0001
0.5509	0.0001
0.551	0.0001
0.5511	0.0001
0.5512	0.0001
0.5513	0.0001
0.5514	0.0001
0.5515	0.0001
0.5516	0.0001
0.5517	0.0001
0.5518	0.0001
0.5519	0.0001
0.552	0.0001
0.5521	0.0001
0.5522	0.0001
0.5523	0.0001
0.5524	0.0001
0.5525	0.0001
0.5526	0.0001
0.5527	0.0001
0.5528	0.0001
0.5529	0.0001
0.553	0.0001
0.5531	0.0001
0.5532	0.0001
0.5533	0.0001
0.5534	0.0001
0.5535	0.0001
0.5536	0.0001
0.5537	0.0001
0.5538	0.0001
0.5539	0.0001
0.554	0.0001
0.5541	0.0001
0.5542	0.0001
0.5543	0.0001
0.5544	0.0001
0.5545	0.0001
0.5546	0.0001
0.5547	0.0001
0.5548	0.0001
0.5549	0.0001
0.555	0.0001
0.5551	0.0001
0.5552	0.0001
0.5553	0.0001
0.5554	0.0001
0.5555	0.0001
0.5556	0.0001
0.5557	0.0001
0.5558	0.0001
0.5559	0.0001
0.556	0.0001
0.5561	0.0001
0.5562	0.0001
0.5563	0.0001
0.5564	0.0001
0.5565	0.0001
0.5566	0.0001
0.5567	0.0001
0.5568	0.0001
0.5569	0.0001
0.557	0.0001
0.5571	0.0001
0.5572	0.0001
0.5573	0.0001
0.5574	0.0001
0.5575	0.0001
0.5576	0.0001
0.5577	0.0001
0.5578	0.0001
0.5579	0.0001
0.558	0.0001
0.5581	0.0001
0.5582	0.0001
0.5583	0.0001
0.5584	0.0001
0.5585	0.0001
0.5586	0.0001
0.5587	0.0001
0.5588	0.0001
0.5589	0.0001
0.559	0.0001
0.5591	0.0001
0.5592	0.0001
0.5593	0.0001
0.5594	0.0001
0.5595	0.0001
0.5596	0.0001
0.5597	0.0001
0.5598	0.0001
0.5599	0.0001
0.56	0.0001
0.5601	0.0001
0.5602	0.0001
0.5603	0.0001
0.5604	0.0001
0.5605	0.0001
0.5606	0.0001
0.5607	0.0001
0.5608	0.0001
0.5609	0.0001
0.561	0.0001
0.5611	0.0001
0.5612	0.0001
0.5613	0.0001
0.5614	0.0001
0.5615	0.0001
0.5616	0.0001
0.5617	0.0001
0.5618	0.0001
0.5619	0.0001
0.562	0.0001
0.5621	0.0001
0.5622	0.0001
0.5623	0.0001
0.5624	0.0001
0.5625	0.0001
0.5626	0.0001
0.5627	0.0001
0.5628	0.0001
0.5629	0.0001
0.563	0.0001
0.5631	0.0001
0.5632	0.0001
0.5633	0.0001
0.5634	0.0001
0.5635	0.0001
0.5636	0.0001
0.5637	0.0001
0.5638	0.0001
0.5639	0.0001
0.564	0.0001
0.5641	0.0001
0.5642	0.0001
0.5643	0.0001
0.5644	0.0001
0.5645	0.0001
0.5646	0.0001
0.5647	0.0001
0.5648	0.0001
0.5649	0.0001
0.565	0.0001
0.5651	0.0001
0.5652	0.0001
0.5653	0.0001
0.5654	0.0001
0.5655	0.0001
0.5656	0.0001
0.5657	0.0001
0.5658	0.0001
0.5659	0.0001
0.566	0.0001
0.5661	0.0001
0.5662	0.0001
0.5663	0.0001
0.5664	0.0001
0.5665	0.0001
0.5666	0.0001
0.5667	0.0001
0.5668	0.0001
0.5669	0.0001
0.567	0.0001
0.5671	0.0001
0.5672	0.0001
0.5673	0.0001
0.5674	0.0001
0.5675	0.0001
0.5676	0.0001
0.5677	0.0001
0.5678	0.0001
0.5679	0.0001
0.568	0.0001
0.5681	0.0001
0.5682	0.0018
0.57	0.0025
0.5725	0.0025
0.575	0.0025
0.5775	0.0025
0.58	0.0025
0.5825	0.0025
0.585	0.0025
0.5875	0.0025
0.59	0.0025
0.5925	0.0025
0.595	0.0025
0.5975	0.0025
0.6	0.0025
0.6025	0.0025
0.605	0.0025
0.6075	0.0025
0.61	0.0025
0.6125	0.0025
0.615	0.0025
0.6175	0.0025
0.62	0.0025
0.6225	0.0025
0.625	0.0025
0.6275	0.0025
0.63	0.0025
0.6325	0.0025
0.635	0.0025
0.6375	0.0025
0.64	0.0025
0.6425	0.0025
0.645	0.0025
0.6475	0.0025
0.65	0.0025
0.6525	0.0025
0.655	0.0025
0.6575	0.0025
0.66	0.0025
0.6625	0.0025
0.665	0.0025
0.6675	0.0025
0.67	0.0025
0.6725	0.0025
0.675	0.0025
0.6775	0.0025
0.68	0.0025
0.6825	0.0025
0.685	0.0025
0.6875	0.0025
0.69	0.0025
0.6925	0.0025
0.695	0.0025
0.6975	0.0025
0.7	0.0025
0.7025	0.0025
0.705	0.0025
0.7075	0.0025
0.71	0.0025
0.7125	0.0025
0.715	0.0025
0.7175	0.0025
0.72	0.0025
0.7225	0.0025
0.725	0.0025
0.7275	0.0025
0.73	0.0025
0.7325	0.0025
0.735	0.0025
0.7375	0.0025
0.74	0.0025
0.7425	0.0025
0.745	0.0025
0.7475	0.0025
0.75	0.0025
0.7525	0.0025
0.755	0.0025
0.7575	0.0025
0.76	0.0025
0.7625	0.0025
0.765	0.0025
0.7675	0.0025
0.77	0.0025
0.7725	0.0025
0.775	0.0025
0.7775	0.0025
0.78	0.0025
0.7825	0.0025
0.785	0.0025
0.7875	0.0025
0.79	0.0025
0.7925	0.0025
0.795	0.0025
0.7975	0.0025
0.8	0.0025
0.8025	0.0025
0.805	0.0025
0.8075	0.0025
0.81	0.0025
0.8125	0.0025
0.815	0.0025
0.8175	0.0025
0.82	0.0025
0.8225	0.0025
0.825	0.0025
0.8275	0.0025
0.83	0.0025
0.8325	0.0025
0.835	0.0025
0.8375	0.0025
0.84	0.0025
0.8425	0.0025
0.845	0.0025
0.8475	0.0025
0.85	0.0025
0.8525	0.0025
0.855	0.0025
0.8575	0.0025
0.86	0.0025
0.8625	0.0025
0.865	0.0025
0.8675	0.0025
0.87	0.0025
0.8725	0.0025
0.875	0.0025
0.8775	0.0025
0.88	0.0025
0.8825	0.0025
0.885	0.0025
0.8875	0.0025
0.89	0.0025
0.8925	0.0025
0.895	0.0025
0.8975	0.0025
0.9	0.0025
0.9025	0.0025
0.905	0.0025
0.9075	0.0025
0.91	0.0025
0.9125	0.0025
0.915	0.0025
0.9175	0.0025
0.92	0.0025
0.9225	0.0025
0.925	0.0025
0.9275	0.0025
0.93	0.0025
0.9325	0.0025
0.935	0.0025
0.9375	0.0025
0.94	0.0025
0.9425	0.0025
0.945	0.0025
0.9475	0.0025
0.95	0.0025
0.9525	0.0025
0.955	0.0025
0.9575	0.0025
0.96	0.0025
0.9625	0.0025
0.965	0.0025
0.9675	0.0025
0.97	0.0025
0.9725	0.0025
0.975	0.0025
0.9775	0.0025
0.98	0.0025
0.9825	0.0025
0.985	0.0025
0.9875	0.0025
0.99	0.0025
0.9925	0.0025
0.995	0.0025
0.9975	0.0025


==> arxiv copy/tikz/time_test/time_401/KK_1.60e-02_1.0e+00_BDF_1_B_1_C_7_1000_500_1_new_t_401.mat_tol_u_1.000000e-05_fractional_Theta_adaptive_dt_u_diff_not_on_ref_full.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0
0.1001	-1.63615e-06	-0.591714
0.1002	-2.25664e-06	-0.597365
0.1003	-2.96441e-06	-0.602212
0.1004	-3.76812e-06	-0.606306
0.1005	-4.67643e-06	-0.609691
0.1006	-5.69773e-06	-0.612413
0.1007	-6.83977e-06	-0.614515
0.1008	-8.1092e-06	-0.616041
0.1009	-9.51099e-06	-0.617031
0.101	-1.1048e-05	-0.617525
0.1011	-1.2721e-05	-0.61756
0.1012	-1.45284e-05	-0.617173
0.1013	-1.64667e-05	-0.616397
0.1014	-1.85307e-05	-0.615264
0.1015	-2.07141e-05	-0.613806
0.1016	-2.30093e-05	-0.61205
0.1017	-2.54083e-05	-0.610023
0.1018	-2.79025e-05	-0.60775
0.1019	-3.04833e-05	-0.605255
0.102	-3.31417e-05	-0.60256
0.1021	-3.58692e-05	-0.599685
0.1022	-3.86572e-05	-0.596649
0.1023	-4.14976e-05	-0.593471
0.1024	-4.43824e-05	-0.590166
0.1025	-4.73041e-05	-0.586751
0.1026	-5.02559e-05	-0.583239
0.1027	-5.32307e-05	-0.579644
0.1028	-5.62222e-05	-0.575978
0.1029	-5.92243e-05	-0.572253
0.103	-6.22315e-05	-0.56848
0.1031	-6.52386e-05	-0.564668
0.1032	-6.82408e-05	-0.560826
0.1033	-7.12337e-05	-0.556962
0.1034	-7.4213e-05	-0.553085
0.1035	-7.71752e-05	-0.5492
0.1036	-8.01165e-05	-0.545316
0.1037	-8.3034e-05	-0.541437
0.1038	-8.59246e-05	-0.53757
0.1039	-8.87858e-05	-0.533718
0.104	-9.16151e-05	-0.529887
0.1041	-9.44104e-05	-0.526081
0.1042	-9.71697e-05	-0.522303
0.1043	-9.98913e-05	-0.518557
0.1044	-0.000102574	-0.514846
0.1045	-0.000105215	-0.511172
0.1046	-0.000107815	-0.507538
0.1047	-0.000110372	-0.503946
0.1048	-0.000112885	-0.500399
0.1049	-0.000115354	-0.496897
0.105	-0.000117777	-0.493442
0.1051	-0.000120155	-0.490036
0.1052	-0.000122487	-0.486679
0.1053	-0.000124773	-0.483372
0.1054	-0.000127012	-0.480117
0.1055	-0.000129204	-0.476913
0.1056	-0.000131349	-0.473762
0.1057	-0.000133448	-0.470664
0.1058	-0.0001355	-0.467619
0.1059	-0.000137505	-0.464626
0.106	-0.000139464	-0.461687
0.1061	-0.000141376	-0.458801
0.1062	-0.000143243	-0.455968
0.1063	-0.000145065	-0.453188
0.1064	-0.000146841	-0.45046
0.1065	-0.000148573	-0.447785
0.1066	-0.00015026	-0.445162
0.1067	-0.000151904	-0.44259
0.1068	-0.000153504	-0.440068
0.1069	-0.000155062	-0.437598
0.107	-0.000156578	-0.435177
0.1071	-0.000158052	-0.432806
0.1072	-0.000159485	-0.430483
0.1073	-0.000160877	-0.428209
0.1074	-0.00016223	-0.425982
0.1075	-0.000163543	-0.423802
0.1076	-0.000164818	-0.421669
0.1077	-0.000166056	-0.393722
0.1078	-0.000167256	-0.360683
0.1079	-0.000168419	-0.329038
0.108	-0.000169546	-0.29875
0.1081	-0.000170637	-0.269784
0.1082	-0.000171694	-0.242108
0.1083	-0.000172717	-0.215689
0.1084	-0.000173706	-0.190496
0.1085	-0.000174661	-0.166499
0.1086	-0.000175583	-0.143667
0.1087	-0.00017647	-0.121969
0.1088	-0.000177319	-0.101375
0.1089	-0.000178129	-0.081853
0.109	-0.000178894	-0.063373
0.1091	-0.00017961	-0.045903
0.1092	-0.000180272	-0.0294115
0.1093	-0.000180872	-0.0138665
0.1094	-0.000181406	0.000763849
0.1095	-0.000181867	0.0145114
0.1096	-0.000182249	0.027408
0.1097	-0.000182548	0.0394854
0.1098	-0.000182758	0.0507749
0.1099	-0.000182875	0.0613077
0.11	-0.000182896	0.0711145
0.1101	-0.000182819	0.0802256
0.1102	-0.000182642	0.0886708
0.1103	-0.000182362	0.0964792
0.1104	-0.000181981	0.103679
0.1105	-0.000181497	0.110299
0.1106	-0.000180911	0.116366
0.1107	-0.000180226	0.121906
0.1108	-0.000179441	0.126945
0.1109	-0.000178561	0.131508
0.111	-0.000177586	0.13562
0.1111	-0.00017652	0.139303
0.1112	-0.000175366	0.142581
0.1113	-0.000174128	0.145475
0.1114	-0.000172808	0.148006
0.1115	-0.000171412	0.150195
0.1116	-0.000169941	0.152061
0.1117	-0.000168402	0.153623
0.1118	-0.000166797	0.154898
0.1119	-0.00016513	0.155905
0.112	-0.000163405	0.156659
0.1121	-0.000161628	0.157177
0.1122	-0.0001598	0.157473
0.1123	-0.000157927	0.157562
0.1124	-0.000156012	0.157458
0.1125	-0.000154059	0.157174
0.1126	-0.000152072	0.156722
0.1127	-0.000150054	0.156115
0.1128	-0.000148009	0.155364
0.1129	-0.00014594	0.154479
0.113	-0.00014385	0.15347
0.1131	-0.000141742	0.152349
0.1132	-0.00013962	0.151122
0.1133	-0.000137486	0.149801
0.1134	-0.000135343	0.148392
0.1135	-0.000133193	0.146903
0.1136	-0.00013104	0.145342
0.1137	-0.000128886	0.143716
0.1138	-0.000126732	0.142032
0.1139	-0.000124581	0.140295
0.114	-0.000122435	0.138511
0.1141	-0.000120296	0.136687
0.1142	-0.000118165	0.134827
0.1143	-0.000116045	0.132936
0.1144	-0.000113937	0.131018
0.1145	-0.000111842	0.129078
0.1146	-0.000109762	0.12712
0.1147	-0.000107698	0.125148
0.1148	-0.000105651	0.123164
0.1149	-0.000103622	0.121174
0.115	-0.000101613	0.119178
0.1151	-9.96236e-05	0.117181
0.1152	-9.76557e-05	0.115184
0.1153	-9.57096e-05	0.113191
0.1154	-9.37861e-05	0.111204
0.1155	-9.18858e-05	0.109224
0.1156	-9.00092e-05	0.107254
0.1157	-8.81568e-05	0.105296
0.1158	-8.63292e-05	0.10335
0.1159	-8.45266e-05	0.101419
0.116	-8.27494e-05	0.0995036
0.1161	-8.09979e-05	0.0976056
0.1162	-7.92723e-05	0.0957258
0.1163	-7.75729e-05	0.0938655
0.1164	-7.58997e-05	0.0920254
0.1165	-7.42529e-05	0.0902065
0.1166	-7.26325e-05	0.0884094
0.1167	-7.10386e-05	0.0866349
0.1168	-6.94713e-05	0.0848835
0.1169	-6.79303e-05	0.0831558
0.117	-6.64158e-05	0.0814521
0.1171	-6.49276e-05	0.079773
0.1172	-6.34657e-05	0.0781186
0.1173	-6.20298e-05	0.0764894
0.1174	-6.06198e-05	0.0748854
0.1175	-5.92356e-05	0.0733068
0.1176	-5.78772e-05	0.0717538
0.1177	-5.65441e-05	0.0702265
0.1178	-5.52361e-05	0.0687249
0.1179	-5.39531e-05	0.067249
0.118	-5.26947e-05	0.0657987
0.1181	-5.14606e-05	0.064374
0.1182	-5.02507e-05	0.0629748
0.1183	-4.90647e-05	0.061601
0.1184	-4.79022e-05	0.0602524
0.1185	-4.67629e-05	0.0589289
0.1186	-4.56465e-05	0.0576302
0.1187	-4.45528e-05	0.0563563
0.1188	-4.34815e-05	0.0551067
0.1189	-4.24321e-05	0.0538814
0.119	-4.14043e-05	0.0526801
0.1191	-4.03979e-05	0.0515025
0.1192	-3.94126e-05	0.0503483
0.1193	-3.84479e-05	0.0492172
0.1194	-3.75035e-05	0.048109
0.1195	-3.65792e-05	0.0470234
0.1196	-3.56745e-05	0.04596
0.1197	-3.47892e-05	0.0449185
0.1198	-3.39229e-05	0.0438986
0.1199	-3.30753e-05	0.0429001
0.12	-3.2246e-05	0.0419224
0.1201	-3.14349e-05	0.0409655
0.1202	-3.06415e-05	0.0400288
0.1203	-2.98654e-05	0.0391121
0.1204	-2.91064e-05	0.0382151
0.1205	-2.83641e-05	0.0373374
0.1206	-2.76382e-05	0.0364786
0.1207	-2.69284e-05	0.0356384
0.1208	-2.62344e-05	0.0348166
0.1209	-2.55559e-05	0.0340127
0.121	-2.48925e-05	0.0332265
0.1211	-2.4244e-05	0.0324575
0.1212	-2.361e-05	0.0317056
0.1213	-2.29903e-05	0.0309703
0.1214	-2.23846e-05	0.0302513
0.1215	-2.17926e-05	0.0295484
0.1216	-2.1214e-05	0.0288612
0.1217	-2.06486e-05	0.0281894
0.1218	-2.0096e-05	0.0275327
0.1219	-1.9556e-05	0.0268907
0.122	-1.90284e-05	0.0262633
0.1221	-1.85128e-05	0.0256501
0.1222	-1.8009e-05	0.0250507
0.1223	-1.75168e-05	0.024465
0.1224	-1.70359e-05	0.0238926
0.1225	-1.65661e-05	0.0233333
0.1226	-1.61072e-05	0.0227867
0.1227	-1.56589e-05	0.0222527
0.1228	-1.5221e-05	0.021731
0.1229	-1.47933e-05	0.0212212
0.123	-1.43754e-05	0.0207231
0.1231	-1.39672e-05	0.0202365
0.1232	-1.35686e-05	0.0197611
0.1233	-1.31792e-05	0.0192967
0.1234	-1.27988e-05	0.0188431
0.1235	-1.24274e-05	0.0183999
0.1236	-1.20646e-05	0.017967
0.1237	-1.17102e-05	0.0175442
0.1238	-1.13642e-05	0.0171312
0.1239	-1.10263e-05	0.0167277
0.124	-1.06962e-05	0.0163337
0.1241	-1.03739e-05	0.0159489
0.1242	-1.00592e-05	0.015573
0.1243	-9.75185e-06	0.0152059
0.1244	-9.45172e-06	0.0148473
0.1245	-9.15864e-06	0.0144972
0.1246	-8.87247e-06	0.0141552
0.1247	-8.59302e-06	0.0138213
0.1248	-8.32017e-06	0.0134951
0.1249	-8.05374e-06	0.0131766
0.125	-7.7936e-06	0.0128656
0.1251	-7.53971e-06	0.0125619
0.1252	-7.29182e-06	0.0122653
0.1253	-7.0498e-06	0.0119757
0.1254	-6.81349e-06	0.011693
0.1255	-6.58278e-06	0.0114168
0.1256	-6.35753e-06	0.0111472
0.1257	-6.13762e-06	0.0108839
0.1258	-5.92292e-06	0.0106268
0.1259	-5.7133e-06	0.0103758
0.126	-5.50866e-06	0.0101307
0.1261	-5.30888e-06	0.00989133
0.1262	-5.11384e-06	0.00965764
0.1263	-4.92343e-06	0.00942946
0.1264	-4.73755e-06	0.00920667
0.1265	-4.55608e-06	0.00898914
0.1266	-4.37893e-06	0.00877675
0.1267	-4.206e-06	0.00856938
0.1268	-4.03718e-06	0.0083669
0.1269	-3.87238e-06	0.00816922
0.127	-3.7115e-06	0.0079762
0.1271	-3.55446e-06	0.00778775
0.1272	-3.40115e-06	0.00760376
0.1273	-3.25151e-06	0.00742413
0.1274	-3.10543e-06	0.00724874
0.1275	-2.96284e-06	0.0070775
0.1276	-2.82376e-06	0.00691032
0.1277	-2.688e-06	0.00674712
0.1278	-2.55549e-06	0.00658778
0.1279	-2.42615e-06	0.00643221
0.128	-2.2999e-06	0.00628033
0.1281	-2.17667e-06	0.00613205
0.1282	-2.05638e-06	0.00598728
0.1283	-1.93898e-06	0.00584594
0.1284	-1.82439e-06	0.00570795
0.1285	-1.71255e-06	0.00557323
0.1286	-1.60338e-06	0.00544171
0.1287	-1.49683e-06	0.0053133
0.1288	-1.39283e-06	0.00518794
0.1289	-1.29133e-06	0.00506555
0.129	-1.19227e-06	0.00494606
0.1291	-1.09558e-06	0.00482941
0.1292	-1.00121e-06	0.00471552
0.1293	-9.09113e-07	0.00460434
0.1294	-8.19224e-07	0.00449579
0.1295	-7.31496e-07	0.00438981
0.1296	-6.45877e-07	0.00428636
0.1297	-5.62316e-07	0.00418535
0.1298	-4.80766e-07	0.00408674
0.1299	-4.01177e-07	0.00399047
0.13	-3.23505e-07	0.00389649
0.1301	-2.47806e-07	0.00380473
0.1302	-1.73934e-07	0.00371517
0.1303	-1.01844e-07	0.00362773
0.1304	-3.14944e-08	0.00354237
0.1305	3.74983e-08	0.00345903
0.1306	1.0449e-07	0.00337729
0.1307	1.69864e-07	0.00329717
0.1308	2.33656e-07	0.00321898
0.1309	2.95906e-07	0.00314266
0.131	3.56649e-07	0.00306817
0.1311	4.15922e-07	0.00299547
0.1312	4.7376e-07	0.00292451
0.1313	5.30196e-07	0.00285525
0.1314	5.85264e-07	0.00278765
0.1315	6.38997e-07	0.00272168
0.1316	6.91426e-07	0.00265729
0.1317	7.42582e-07	0.00259444
0.1318	7.92497e-07	0.0025331
0.1319	8.41198e-07	0.00247323
0.132	8.88716e-07	0.00241479
0.1321	9.35079e-07	0.00235776
0.1322	9.80313e-07	0.0023021
0.1323	1.02445e-06	0.00224777
0.1324	1.06751e-06	0.00219474
0.1325	1.10952e-06	0.00214298
0.1326	1.1504e-06	0.00209246
0.1327	1.19029e-06	0.00204317
0.1328	1.2292e-06	0.00199505
0.1329	1.26716e-06	0.00194809
0.133	1.30419e-06	0.00190225
0.1331	1.34032e-06	0.00185751
0.1332	1.37555e-06	0.00181385
0.1333	1.40993e-06	0.00177122
0.1334	1.44346e-06	0.00172962
0.1335	1.47617e-06	0.00168902
0.1336	1.50807e-06	0.00164938
0.1337	1.53919e-06	0.00161069
0.1338	1.56955e-06	0.00157293
0.1339	1.59915e-06	0.00153608
0.134	1.62803e-06	0.0015001
0.1341	1.6562e-06	0.00146498
0.1342	1.68367e-06	0.00143071
0.1343	1.71047e-06	0.00139725
0.1344	1.7366e-06	0.00136459
0.1345	1.76209e-06	0.00133271
0.1346	1.78695e-06	0.0013016
0.1347	1.81119e-06	0.00127122
0.1348	1.83484e-06	0.00124158
0.1349	1.8579e-06	0.00121264
0.135	1.88038e-06	0.00118439
0.1351	1.90222e-06	0.00115681
0.1352	1.92351e-06	0.00112991
0.1353	1.94427e-06	0.00110364
0.1354	1.96451e-06	0.001078
0.1355	1.98424e-06	0.00105297
0.1356	2.00349e-06	0.00102854
0.1357	2.02225e-06	0.00100469
0.1358	2.04054e-06	0.000981413
0.1359	2.05837e-06	0.000958688
0.136	2.07575e-06	0.000936505
0.1361	2.09269e-06	0.00091485
0.1362	2.10921e-06	0.000893712
0.1363	2.12532e-06	0.000873077
0.1364	2.14101e-06	0.000852934
0.1365	2.15631e-06	0.00083327
0.1366	2.17123e-06	0.000814075
0.1367	2.18576e-06	0.000795337
0.1368	2.19993e-06	0.000777045
0.1369	2.21374e-06	0.000759189
0.137	2.2272e-06	0.000741757
0.1371	2.24031e-06	0.000724741
0.1372	2.25309e-06	0.000708129
0.1373	2.26555e-06	0.000691913
0.1374	2.27768e-06	0.000676083
0.1375	2.28951e-06	0.000660629
0.1376	2.30094e-06	0.000645543
0.1377	2.31208e-06	0.000630821
0.1378	2.32293e-06	0.000616449
0.1379	2.33349e-06	0.000602418
0.138	2.34378e-06	0.000588722
0.1381	2.35381e-06	0.000575351
0.1382	2.36357e-06	0.000562297
0.1383	2.37308e-06	0.000549554
0.1384	2.38233e-06	0.000537114
0.1385	2.39135e-06	0.00052497
0.1386	2.40012e-06	0.000513114
0.1387	2.40867e-06	0.00050154
0.1388	2.41699e-06	0.00049024
0.1389	2.42509e-06	0.00047921
0.139	2.43297e-06	0.000468441
0.1391	2.44065e-06	0.000457928
0.1392	2.44812e-06	0.000447664
0.1393	2.45539e-06	0.000437644
0.1394	2.46246e-06	0.000427863
0.1395	2.46935e-06	0.000418313
0.1396	2.47605e-06	0.00040899
0.1397	2.48257e-06	0.000399889
0.1398	2.48891e-06	0.000391003
0.1399	2.49508e-06	0.000382329
0.14	2.50108e-06	0.00037386
0.1401	2.50683e-06	0.000365592
0.1402	2.51241e-06	0.000357524
0.1403	2.51785e-06	0.000349647
0.1404	2.52313e-06	0
0.1405	2.52826e-06	0
0.1425	2.61302e-06	0
0.145	2.68384e-06	0
0.1475	2.75004e-06	0
0.15	2.81109e-06	0
0.1525	2.86368e-06	0
0.155	2.90687e-06	0
0.1575	2.94116e-06	0
0.16	2.96766e-06	0
0.1625	2.9876e-06	0
0.165	3.00215e-06	0
0.1675	3.01236e-06	0
0.17	3.0191e-06	0
0.1725	3.02309e-06	0
0.175	3.0249e-06	0
0.1775	3.02501e-06	0
0.18	3.02378e-06	0
0.1825	3.02149e-06	0
0.185	3.01839e-06	0
0.1875	3.01465e-06	0
0.19	3.01042e-06	0
0.1925	3.00579e-06	0
0.195	3.00087e-06	0
0.1975	2.99571e-06	0
0.2	2.99038e-06	0
0.2025	2.98491e-06	0
0.205	2.97933e-06	0
0.2075	2.97367e-06	0
0.21	2.96796e-06	0
0.2125	2.9622e-06	0
0.215	2.95641e-06	0
0.2175	2.9506e-06	0
0.22	2.94477e-06	0
0.2225	2.93893e-06	0
0.225	2.93309e-06	0
0.2275	2.92725e-06	0
0.23	2.92141e-06	0
0.2325	2.91558e-06	0
0.235	2.90975e-06	0
0.2375	2.90392e-06	0
0.24	2.89811e-06	0
0.2425	2.8923e-06	0
0.245	2.8865e-06	0
0.2475	2.88072e-06	0
0.25	2.87494e-06	0
0.2525	2.86917e-06	0
0.255	2.86342e-06	0
0.2575	2.85767e-06	0
0.26	2.85194e-06	0
0.2625	2.84622e-06	0
0.265	2.84051e-06	0
0.2675	2.8348e-06	0
0.27	2.82912e-06	0
0.2725	2.82344e-06	0
0.275	2.81777e-06	0
0.2775	2.81212e-06	0
0.28	2.80647e-06	0
0.2825	2.80084e-06	0
0.285	2.79522e-06	0
0.2875	2.78961e-06	0
0.29	2.78401e-06	0
0.2925	2.77842e-06	0
0.295	2.77284e-06	0
0.2975	2.76728e-06	0
0.3	1.70352e-06	0
0.3001	1.17981e-06	-0.571052
0.3002	5.79963e-07	-0.576504
0.3003	-1.04443e-07	-0.581181
0.3004	-8.81491e-07	-0.58513
0.3005	-1.75964e-06	-0.588402
0.3006	-2.74701e-06	-0.591033
0.3007	-3.85109e-06	-0.593066
0.3008	-5.07829e-06	-0.594542
0.3009	-6.43342e-06	-0.5955
0.301	-7.91928e-06	-0.59598
0.3011	-9.53652e-06	-0.596016
0.3012	-1.12837e-05	-0.595645
0.3013	-1.31574e-05	-0.594898
0.3014	-1.51526e-05	-0.593807
0.3015	-1.72632e-05	-0.592401
0.3016	-1.94821e-05	-0.590708
0.3017	-2.18012e-05	-0.588752
0.3018	-2.42125e-05	-0.58656
0.3019	-2.67075e-05	-0.584152
0.302	-2.92777e-05	-0.581552
0.3021	-3.19148e-05	-0.578777
0.3022	-3.46104e-05	-0.575847
0.3023	-3.73568e-05	-0.57278
0.3024	-4.01463e-05	-0.56959
0.3025	-4.29715e-05	-0.566293
0.3026	-4.58257e-05	-0.562903
0.3027	-4.87022e-05	-0.559433
0.3028	-5.1595e-05	-0.555895
0.3029	-5.44982e-05	-0.552299
0.303	-5.74065e-05	-0.548656
0.3031	-6.03148e-05	-0.544976
0.3032	-6.32186e-05	-0.541267
0.3033	-6.61135e-05	-0.537537
0.3034	-6.89955e-05	-0.533793
0.3035	-7.1861e-05	-0.530043
0.3036	-7.47067e-05	-0.526293
0.3037	-7.75293e-05	-0.522548
0.3038	-8.03262e-05	-0.518814
0.3039	-8.30948e-05	-0.515095
0.304	-8.58327e-05	-0.511397
0.3041	-8.85379e-05	-0.507722
0.3042	-9.12085e-05	-0.504074
0.3043	-9.38427e-05	-0.500457
0.3044	-9.64392e-05	-0.496873
0.3045	-9.89965e-05	-0.493326
0.3046	-0.000101514	-0.489817
0.3047	-0.000103989	-0.486349
0.3048	-0.000106423	-0.482923
0.3049	-0.000108813	-0.479542
0.305	-0.000111161	-0.476206
0.3051	-0.000113464	-0.472916
0.3052	-0.000115722	-0.469675
0.3053	-0.000117936	-0.466482
0.3054	-0.000120105	-0.463339
0.3055	-0.000122229	-0.460246
0.3056	-0.000124308	-0.457203
0.3057	-0.000126342	-0.454212
0.3058	-0.00012833	-0.451271
0.3059	-0.000130274	-0.448382
0.306	-0.000132173	-0.445544
0.3061	-0.000134027	-0.442757
0.3062	-0.000135837	-0.440022
0.3063	-0.000137604	-0.437337
0.3064	-0.000139327	-0.434703
0.3065	-0.000141007	-0.43212
0.3066	-0.000142644	-0.429587
0.3067	-0.000144239	-0.427103
0.3068	-0.000145792	-0.424669
0.3069	-0.000147305	-0.422283
0.307	-0.000148776	-0.419946
0.3071	-0.000150207	-0.417656
0.3072	-0.000151599	-0.415413
0.3073	-0.000152952	-0.413217
0.3074	-0.000154266	-0.411067
0.3075	-0.000155543	-0.408962
0.3076	-0.000156782	-0.406902
0.3077	-0.000157985	-0.379922
0.3078	-0.000159152	-0.348028
0.3079	-0.000160283	-0.317479
0.308	-0.00016138	-0.28824
0.3081	-0.000162442	-0.260278
0.3082	-0.000163471	-0.23356
0.3083	-0.000164467	-0.208057
0.3084	-0.00016543	-0.183737
0.3085	-0.000166361	-0.160571
0.3086	-0.00016726	-0.13853
0.3087	-0.000168124	-0.117585
0.3088	-0.000168953	-0.0977047
0.3089	-0.000169744	-0.0788602
0.309	-0.000170491	-0.0610212
0.3091	-0.000171191	-0.0441575
0.3092	-0.000171838	-0.0282383
0.3093	-0.000172426	-0.013233
0.3094	-0.00017295	0.000889225
0.3095	-0.000173403	0.0141592
0.3096	-0.000173781	0.0266076
0.3097	-0.000174077	0.038265
0.3098	-0.000174288	0.0491618
0.3099	-0.000174409	0.0593281
0.31	-0.000174437	0.0687934
0.3101	-0.000174371	0.0775871
0.3102	-0.000174207	0.0857378
0.3103	-0.000173944	0.0932738
0.3104	-0.000173583	0.100223
0.3105	-0.000173123	0.106611
0.3106	-0.000172565	0.112465
0.3107	-0.000171909	0.117812
0.3108	-0.000171159	0.122674
0.3109	-0.000170315	0.127077
0.311	-0.00016938	0.131044
0.3111	-0.000168358	0.134598
0.3112	-0.00016725	0.13776
0.3113	-0.00016606	0.140551
0.3114	-0.000164793	0.142993
0.3115	-0.00016345	0.145104
0.3116	-0.000162036	0.146903
0.3117	-0.000160556	0.148409
0.3118	-0.000159011	0.149638
0.3119	-0.000157407	0.150608
0.312	-0.000155748	0.151334
0.3121	-0.000154037	0.151832
0.3122	-0.000152278	0.152116
0.3123	-0.000150474	0.1522
0.3124	-0.00014863	0.152097
0.3125	-0.00014675	0.151821
0.3126	-0.000144836	0.151383
0.3127	-0.000142892	0.150795
0.3128	-0.000140922	0.150068
0.3129	-0.000138928	0.149212
0.313	-0.000136915	0.148237
0.3131	-0.000134884	0.147152
0.3132	-0.000132839	0.145966
0.3133	-0.000130783	0.144689
0.3134	-0.000128718	0.143327
0.3135	-0.000126647	0.141888
0.3136	-0.000124572	0.14038
0.3137	-0.000122496	0.138808
0.3138	-0.00012042	0.137181
0.3139	-0.000118347	0.135502
0.314	-0.000116279	0.133779
0.3141	-0.000114217	0.132016
0.3142	-0.000112164	0.130219
0.3143	-0.00011012	0.128392
0.3144	-0.000108088	0.126539
0.3145	-0.000106069	0.124666
0.3146	-0.000104064	0.122774
0.3147	-0.000102074	0.120869
0.3148	-0.000100101	0.118953
0.3149	-9.81455e-05	0.11703
0.315	-9.62086e-05	0.115102
0.3151	-9.42912e-05	0.113173
0.3152	-9.23942e-05	0.111245
0.3153	-9.05182e-05	0.109319
0.3154	-8.86639e-05	0.1074
0.3155	-8.6832e-05	0.105488
0.3156	-8.50229e-05	0.103585
0.3157	-8.32372e-05	0.101693
0.3158	-8.14753e-05	0.0998134
0.3159	-7.97376e-05	0.0979482
0.316	-7.80244e-05	0.0960984
0.3161	-7.63359e-05	0.0942651
0.3162	-7.46725e-05	0.0924496
0.3163	-7.30342e-05	0.0906528
0.3164	-7.14213e-05	0.0888757
0.3165	-6.98338e-05	0.0871189
0.3166	-6.82718e-05	0.0853833
0.3167	-6.67353e-05	0.0836695
0.3168	-6.52244e-05	0.081978
0.3169	-6.3739e-05	0.0803094
0.317	-6.22791e-05	0.0786641
0.3171	-6.08446e-05	0.0770424
0.3172	-5.94354e-05	0.0754447
0.3173	-5.80513e-05	0.0738712
0.3174	-5.66922e-05	0.0723222
0.3175	-5.5358e-05	0.0707977
0.3176	-5.40485e-05	0.0692979
0.3177	-5.27635e-05	0.0678229
0.3178	-5.15027e-05	0.0663727
0.3179	-5.0266e-05	0.0649474
0.318	-4.9053e-05	0.0635468
0.3181	-4.78635e-05	0.0621709
0.3182	-4.66974e-05	0.0608197
0.3183	-4.55542e-05	0.0594929
0.3184	-4.44337e-05	0.0581906
0.3185	-4.33357e-05	0.0569124
0.3186	-4.22597e-05	0.0556583
0.3187	-4.12057e-05	0.0544281
0.3188	-4.01731e-05	0.0532214
0.3189	-3.91618e-05	0.0520382
0.319	-3.81713e-05	0.0508781
0.3191	-3.72015e-05	0.0497409
0.3192	-3.62519e-05	0.0486264
0.3193	-3.53223e-05	0.0475342
0.3194	-3.44123e-05	0.046464
0.3195	-3.35216e-05	0.0454157
0.3196	-3.26499e-05	0.0443888
0.3197	-3.17968e-05	0.0433832
0.3198	-3.09621e-05	0.0423984
0.3199	-3.01455e-05	0.0414341
0.32	-2.93465e-05	0.0404902
0.3201	-2.8565e-05	0.0395661
0.3202	-2.78005e-05	0.0386616
0.3203	-2.70528e-05	0.0377765
0.3204	-2.63216e-05	0.0369103
0.3205	-2.56064e-05	0.0360627
0.3206	-2.49071e-05	0.0352335
0.3207	-2.42234e-05	0.0344222
0.3208	-2.35548e-05	0.0336286
0.3209	-2.29012e-05	0.0328524
0.321	-2.22622e-05	0.0320932
0.3211	-2.16376e-05	0.0313508
0.3212	-2.1027e-05	0.0306247
0.3213	-2.04301e-05	0.0299148
0.3214	-1.98468e-05	0.0292206
0.3215	-1.92767e-05	0.0285419
0.3216	-1.87195e-05	0.0278784
0.3217	-1.8175e-05	0.0272297
0.3218	-1.76429e-05	0.0265956
0.3219	-1.71229e-05	0.0259758
0.322	-1.66149e-05	0.0253701
0.3221	-1.61185e-05	0.024778
0.3222	-1.56335e-05	0.0241993
0.3223	-1.51596e-05	0.0236338
0.3224	-1.46967e-05	0.0230812
0.3225	-1.42445e-05	0.0225412
0.3226	-1.38027e-05	0.0220135
0.3227	-1.33712e-05	0.0214979
0.3228	-1.29497e-05	0.0209941
0.3229	-1.2538e-05	0.0205019
0.323	-1.21358e-05	0.0200211
0.3231	-1.1743e-05	0.0195513
0.3232	-1.13594e-05	0.0190923
0.3233	-1.09847e-05	0.0186439
0.3234	-1.06187e-05	0.018206
0.3235	-1.02613e-05	0.0177781
0.3236	-9.91224e-06	0.0173602
0.3237	-9.57137e-06	0.016952
0.3238	-9.2385e-06	0.0165532
0.3239	-8.91343e-06	0.0161637
0.324	-8.596e-06	0.0157833
0.3241	-8.28603e-06	0.0154118
0.3242	-7.98335e-06	0.0150489
0.3243	-7.68781e-06	0.0146945
0.3244	-7.39923e-06	0.0143484
0.3245	-7.11745e-06	0.0140104
0.3246	-6.84233e-06	0.0136803
0.3247	-6.57371e-06	0.0133579
0.3248	-6.31144e-06	0.0130431
0.3249	-6.05537e-06	0.0127356
0.325	-5.80536e-06	0.0124354
0.3251	-5.56135e-06	0.0121422
0.3252	-5.32313e-06	0.0118559
0.3253	-5.09055e-06	0.0115764
0.3254	-4.8635e-06	0.0113034
0.3255	-4.64185e-06	0.0110368
0.3256	-4.42546e-06	0.0107765
0.3257	-4.21422e-06	0.0105223
0.3258	-4.00801e-06	0.0102742
0.3259	-3.80671e-06	0.0100318
0.326	-3.61021e-06	0.00979521
0.3261	-3.41839e-06	0.00956418
0.3262	-3.23115e-06	0.0093386
0.3263	-3.04838e-06	0.00911835
0.3264	-2.86997e-06	0.00890329
0.3265	-2.69583e-06	0.00869332
0.3266	-2.52584e-06	0.00848831
0.3267	-2.35993e-06	0.00828814
0.3268	-2.19798e-06	0.00809271
0.3269	-2.03991e-06	0.00790189
0.327	-1.88563e-06	0.00771559
0.3271	-1.73505e-06	0.0075337
0.3272	-1.58807e-06	0.00735612
0.3273	-1.44462e-06	0.00718273
0.3274	-1.30462e-06	0.00701345
0.3275	-1.16798e-06	0.00684818
0.3276	-1.03468e-06	0.00668683
0.3277	-9.04598e-07	0.00652929
0.3278	-7.77642e-07	0.00637549
0.3279	-6.53742e-07	0.00622533
0.328	-5.32826e-07	0.00607872
0.3281	-4.14823e-07	0.0059356
0.3282	-2.99666e-07	0.00579586
0.3283	-1.87286e-07	0.00565944
0.3284	-7.76184e-08	0.00552625
0.3285	2.99974e-08	0.00539622
0.3286	1.34431e-07	0.00526897
0.3287	2.3634e-07	0.00514396
0.3288	3.35785e-07	0.00502194
0.3289	4.32824e-07	0.00490285
0.329	5.27513e-07	0.00478661
0.3291	6.19909e-07	0.00467316
0.3292	7.10066e-07	0.00456243
0.3293	7.98036e-07	0.00445436
0.3294	8.83872e-07	0.00434887
0.3295	9.67624e-07	0.00424592
0.3296	1.04934e-06	0.00414544
0.3297	1.12907e-06	0.00404736
0.3298	1.20687e-06	0.00395164
0.3299	1.28277e-06	0.00385821
0.33	1.35682e-06	0.00376703
0.3301	1.429e-06	0.00367803
0.3302	1.49942e-06	0.00359116
0.3303	1.56811e-06	0.00350638
0.3304	1.63514e-06	0.00342363
0.3305	1.70052e-06	0.00334286
0.3306	1.7643e-06	0.00326403
0.3307	1.82652e-06	0.00318709
0.3308	1.88722e-06	0.00311199
0.3309	1.94643e-06	0.0030387
0.331	2.00419e-06	0.00296716
0.3311	2.06053e-06	0.00289733
0.3312	2.11549e-06	0.00282918
0.3313	2.1691e-06	0.00276266
0.3314	2.22139e-06	0.00269773
0.3315	2.27239e-06	0.00263436
0.3316	2.32214e-06	0.00257251
0.3317	2.37067e-06	0.00251214
0.3318	2.41799e-06	0.00245321
0.3319	2.46415e-06	0.00239569
0.332	2.50917e-06	0.00233955
0.3321	2.55308e-06	0.00228475
0.3322	2.5959e-06	0.00223127
0.3323	2.63766e-06	0.00217906
0.3324	2.67838e-06	0.0021281
0.3325	2.7181e-06	0.00207836
0.3326	2.75677e-06	0.00202981
0.3327	2.79447e-06	0.00198242
0.3328	2.83123e-06	0.00193616
0.3329	2.86708e-06	0.00189101
0.333	2.90203e-06	0.00184693
0.3331	2.93612e-06	0.00180391
0.3332	2.96934e-06	0.00176192
0.3333	3.00174e-06	0.00172092
0.3334	3.03333e-06	0.00168091
0.3335	3.06413e-06	0.00164186
0.3336	3.09415e-06	0.00160373
0.3337	3.12342e-06	0.00156652
0.3338	3.15195e-06	0.00153019
0.3339	3.17976e-06	0.00149473
0.334	3.20687e-06	0.00146012
0.3341	3.2333e-06	0.00142633
0.3342	3.25906e-06	0.00139335
0.3343	3.28417e-06	0.00136116
0.3344	3.30864e-06	0.00132973
0.3345	3.33249e-06	0.00129905
0.3346	3.35574e-06	0.00126911
0.3347	3.37839e-06	0.00123987
0.3348	3.40047e-06	0.00121134
0.3349	3.42198e-06	0.00118348
0.335	3.44294e-06	0.00115629
0.3351	3.4633e-06	0.00112975
0.3352	3.48314e-06	0.00110383
0.3353	3.50246e-06	0.00107854
0.3354	3.52128e-06	0.00105384
0.3355	3.53962e-06	0.00102974
0.3356	3.55748e-06	0.0010062
0.3357	3.57488e-06	0.000983232
0.3358	3.59182e-06	0.000960807
0.3359	3.60833e-06	0.000938917
0.336	3.6244e-06	0.000917547
0.3361	3.64005e-06	0.000896686
0.3362	3.65529e-06	0.000876321
0.3363	3.67013e-06	0.000856441
0.3364	3.68458e-06	0.000837034
0.3365	3.69865e-06	0.000818089
0.3366	3.71234e-06	0.000799595
0.3367	3.72567e-06	0.000781541
0.3368	3.73865e-06	0.000763916
0.3369	3.75128e-06	0.00074671
0.337	3.76357e-06	0.000729914
0.3371	3.77553e-06	0.000713516
0.3372	3.78717e-06	0.000697509
0.3373	3.79849e-06	0.000681883
0.3374	3.80951e-06	0.000666628
0.3375	3.82023e-06	0.000651736
0.3376	3.83059e-06	0.000637197
0.3377	3.84067e-06	0.000623002
0.3378	3.85046e-06	0.000609143
0.3379	3.85999e-06	0.000595615
0.338	3.86925e-06	0.000582407
0.3381	3.87825e-06	0.000569514
0.3382	3.887e-06	0.000556927
0.3383	3.8955e-06	0.000544639
0.3384	3.90376e-06	0.000532643
0.3385	3.91179e-06	0.000520932
0.3386	3.91959e-06	0.000509499
0.3387	3.92717e-06	0.000498337
0.3388	3.93452e-06	0.000487441
0.3389	3.94167e-06	0.000476804
0.339	3.94861e-06	0.000466419
0.3391	3.95534e-06	0.000456281
0.3392	3.96188e-06	0.000446384
0.3393	3.96823e-06	0.000436722
0.3394	3.97439e-06	0.000427289
0.3395	3.98036e-06	0.00041808
0.3396	3.98616e-06	0.00040909
0.3397	3.99178e-06	0.000400314
0.3398	3.99723e-06	0.000391745
0.3399	4.00251e-06	0.00038338
0.34	4.00763e-06	0.000375214
0.3401	4.01253e-06	0
0.3402	4.01727e-06	0
0.3425	4.10288e-06	0
0.345	4.16171e-06	0
0.3475	4.219e-06	0
0.35	4.27221e-06	0
0.3525	4.31782e-06	0
0.355	4.35482e-06	0
0.3575	4.38358e-06	0
0.36	4.40509e-06	0
0.3625	4.42048e-06	0
0.365	4.43086e-06	0
0.3675	4.43717e-06	0
0.37	4.44025e-06	0
0.3725	4.44075e-06	0
0.375	4.43922e-06	0
0.3775	4.4361e-06	0
0.38	4.43173e-06	0
0.3825	4.42639e-06	0
0.385	4.42028e-06	0
0.3875	4.41358e-06	0
0.39	4.40642e-06	0
0.3925	4.3989e-06	0
0.395	4.39111e-06	0
0.3975	4.38311e-06	0
0.4	4.37495e-06	0
0.4025	4.36666e-06	0
0.405	4.35829e-06	0
0.4075	4.34984e-06	0
0.41	4.34135e-06	0
0.4125	4.33282e-06	0
0.415	4.32426e-06	0
0.4175	4.3157e-06	0
0.42	4.30712e-06	0
0.4225	4.29854e-06	0
0.425	4.28997e-06	0
0.4275	4.2814e-06	0
0.43	4.27284e-06	0
0.4325	4.26428e-06	0
0.435	4.25574e-06	0
0.4375	4.24722e-06	0
0.44	4.2387e-06	0
0.4425	4.2302e-06	0
0.445	4.22172e-06	0
0.4475	4.21325e-06	0
0.45	4.20479e-06	0
0.4525	4.19636e-06	0
0.455	4.18793e-06	0
0.4575	4.17953e-06	0
0.46	4.17114e-06	0
0.4625	4.16277e-06	0
0.465	4.15441e-06	0
0.4675	4.14607e-06	0
0.47	4.13775e-06	0
0.4725	4.12944e-06	0
0.475	4.12115e-06	0
0.4775	4.11287e-06	0
0.48	4.10462e-06	0
0.4825	4.09638e-06	0
0.485	4.08815e-06	0
0.4875	4.07995e-06	0
0.49	4.07175e-06	0
0.4925	4.06358e-06	0
0.495	4.05542e-06	0
0.4975	4.04728e-06	0
0.5	5.14501e-06	0
0.5001	5.69164e-06	0.596255
0.5002	6.31787e-06	0.601936
0.5003	7.03226e-06	0.606808
0.5004	7.84354e-06	0.610919
0.5005	8.76044e-06	0.614316
0.5006	9.79143e-06	0.617043
0.5007	1.09443e-05	0.619145
0.5008	1.22258e-05	0.620665
0.5009	1.36409e-05	0.621644
0.501	1.51926e-05	0.622121
0.5011	1.68814e-05	0.622136
0.5012	1.8706e-05	0.621723
0.5013	2.06626e-05	0.620917
0.5014	2.27462e-05	0.619752
0.5015	2.49503e-05	0.618256
0.5016	2.72674e-05	0.61646
0.5017	2.96892e-05	0.61439
0.5018	3.22071e-05	0.612071
0.5019	3.48125e-05	0.609528
0.502	3.74963e-05	0.606783
0.5021	4.02498e-05	0.603856
0.5022	4.30645e-05	0.600767
0.5023	4.5932e-05	0.597534
0.5024	4.88445e-05	0.594173
0.5025	5.17941e-05	0.590702
0.5026	5.47738e-05	0.587133
0.5027	5.77766e-05	0.583481
0.5028	6.07962e-05	0.579758
0.5029	6.38266e-05	0.575976
0.503	6.68622e-05	0.572145
0.5031	6.98976e-05	0.568276
0.5032	7.29281e-05	0.564378
0.5033	7.59491e-05	0.560458
0.5034	7.89566e-05	0.556526
0.5035	8.19465e-05	0.552587
0.5036	8.49156e-05	0.548649
0.5037	8.78604e-05	0.544718
0.5038	9.07781e-05	0.540798
0.5039	9.36661e-05	0.536896
0.504	9.65219e-05	0.533016
0.5041	9.93433e-05	0.529161
0.5042	0.000102128	0.525336
0.5043	0.000104875	0.521543
0.5044	0.000107583	0.517787
0.5045	0.000110249	0.51407
0.5046	0.000112873	0.510394
0.5047	0.000115454	0.506761
0.5048	0.00011799	0.503173
0.5049	0.000120482	0.499633
0.505	0.000122928	0.496141
0.5051	0.000125327	0.492699
0.5052	0.000127681	0.489307
0.5053	0.000129987	0.485968
0.5054	0.000132246	0.48268
0.5055	0.000134458	0.479446
0.5056	0.000136623	0.476266
0.5057	0.000138741	0.473139
0.5058	0.000140811	0.470066
0.5059	0.000142835	0.467048
0.506	0.000144812	0.464084
0.5061	0.000146742	0.461174
0.5062	0.000148626	0.458318
0.5063	0.000150465	0.455516
0.5064	0.000152258	0.452768
0.5065	0.000154006	0.450073
0.5066	0.000155709	0.44743
0.5067	0.000157368	0.44484
0.5068	0.000158984	0.442302
0.5069	0.000160557	0.439816
0.507	0.000162087	0.43738
0.5071	0.000163576	0.434994
0.5072	0.000165023	0.432658
0.5073	0.00016643	0.430371
0.5074	0.000167796	0.428132
0.5075	0.000169123	0.42594
0.5076	0.000170412	0.423796
0.5077	0.000171662	0.395681
0.5078	0.000172874	0.362442
0.5079	0.00017405	0.330605
0.508	0.000175189	0.300134
0.5081	0.000176293	0.270995
0.5082	0.000177362	0.243153
0.5083	0.000178396	0.216576
0.5084	0.000179397	0.191235
0.5085	0.000180364	0.167096
0.5086	0.000181297	0.14413
0.5087	0.000182195	0.122306
0.5088	0.000183056	0.101593
0.5089	0.000183877	0.0819591
0.509	0.000184654	0.0633735
0.5091	0.000185381	0.0458045
0.5092	0.000186053	0.0292202
0.5093	0.000186665	0.0135886
0.5094	0.000187209	-0.00112237
0.5095	0.000187681	-0.0149448
0.5096	0.000188074	-0.0279108
0.5097	0.000188382	-0.0400521
0.5098	0.000188602	-0.0514004
0.5099	0.00018873	-0.061987
0.51	0.000188761	-0.0718427
0.5101	0.000188693	-0.0809981
0.5102	0.000188524	-0.089483
0.5103	0.000188253	-0.097327
0.5104	0.00018788	-0.104559
0.5105	0.000187404	-0.111206
0.5106	0.000186827	-0.117297
0.5107	0.000186149	-0.122857
0.5108	0.000185372	-0.127914
0.5109	0.000184498	-0.132492
0.511	0.00018353	-0.136615
0.5111	0.000182471	-0.140307
0.5112	0.000181324	-0.143591
0.5113	0.000180092	-0.146488
0.5114	0.000178778	-0.149021
0.5115	0.000177388	-0.15121
0.5116	0.000175923	-0.153074
0.5117	0.000174389	-0.154632
0.5118	0.000172789	-0.155902
0.5119	0.000171127	-0.156902
0.512	0.000169408	-0.157648
0.5121	0.000167635	-0.158156
0.5122	0.000165812	-0.158442
0.5123	0.000163944	-0.15852
0.5124	0.000162034	-0.158404
0.5125	0.000160085	-0.158107
0.5126	0.000158102	-0.157642
0.5127	0.000156088	-0.15702
0.5128	0.000154047	-0.156254
0.5129	0.000151982	-0.155354
0.513	0.000149895	-0.15433
0.5131	0.000147792	-0.153192
0.5132	0.000145673	-0.15195
0.5133	0.000143543	-0.150612
0.5134	0.000141404	-0.149187
0.5135	0.000139258	-0.147681
0.5136	0.000137108	-0.146104
0.5137	0.000134957	-0.144462
0.5138	0.000132807	-0.142761
0.5139	0.000130659	-0.141007
0.514	0.000128517	-0.139208
0.5141	0.000126381	-0.137367
0.5142	0.000124254	-0.135491
0.5143	0.000122137	-0.133584
0.5144	0.000120032	-0.13165
0.5145	0.00011794	-0.129695
0.5146	0.000115863	-0.127722
0.5147	0.000113802	-0.125734
0.5148	0.000111758	-0.123736
0.5149	0.000109733	-0.12173
0.515	0.000107727	-0.11972
0.5151	0.00010574	-0.117709
0.5152	0.000103775	-0.115699
0.5153	0.000101832	-0.113692
0.5154	9.99111e-05	-0.111691
0.5155	9.80133e-05	-0.109698
0.5156	9.61393e-05	-0.107715
0.5157	9.42895e-05	-0.105744
0.5158	9.24643e-05	-0.103786
0.5159	9.06642e-05	-0.101843
0.516	8.88894e-05	-0.0999155
0.5161	8.71402e-05	-0.0980059
0.5162	8.5417e-05	-0.0961148
0.5163	8.37198e-05	-0.0942434
0.5164	8.20488e-05	-0.0923925
0.5165	8.04041e-05	-0.090563
0.5166	7.87858e-05	-0.0887557
0.5167	7.7194e-05	-0.0869711
0.5168	7.56286e-05	-0.0852099
0.5169	7.40896e-05	-0.0834726
0.517	7.2577e-05	-0.0817596
0.5171	7.10906e-05	-0.0800714
0.5172	6.96304e-05	-0.0784081
0.5173	6.81962e-05	-0.0767702
0.5174	6.67879e-05	-0.0751577
0.5175	6.54053e-05	-0.0735709
0.5176	6.40482e-05	-0.0720099
0.5177	6.27163e-05	-0.0704747
0.5178	6.14096e-05	-0.0689654
0.5179	6.01277e-05	-0.067482
0.518	5.88703e-05	-0.0660244
0.5181	5.76373e-05	-0.0645926
0.5182	5.64284e-05	-0.0631865
0.5183	5.52433e-05	-0.0618059
0.5184	5.40816e-05	-0.0604507
0.5185	5.29432e-05	-0.0591208
0.5186	5.18276e-05	-0.0578158
0.5187	5.07346e-05	-0.0565358
0.5188	4.96638e-05	-0.0552803
0.5189	4.8615e-05	-0.0540492
0.519	4.75878e-05	-0.0528422
0.5191	4.65819e-05	-0.0516591
0.5192	4.5597e-05	-0.0504995
0.5193	4.46326e-05	-0.0493633
0.5194	4.36886e-05	-0.04825
0.5195	4.27646e-05	-0.0471593
0.5196	4.18601e-05	-0.0460911
0.5197	4.0975e-05	-0.0450449
0.5198	4.01088e-05	-0.0440204
0.5199	3.92613e-05	-0.0430174
0.52	3.84321e-05	-0.0420354
0.5201	3.76208e-05	-0.0410741
0.5202	3.68271e-05	-0.0401333
0.5203	3.60507e-05	-0.0392125
0.5204	3.52914e-05	-0.0383115
0.5205	3.45487e-05	-0.0374298
0.5206	3.38224e-05	-0.0365673
0.5207	3.31122e-05	-0.0357234
0.5208	3.24176e-05	-0.034898
0.5209	3.17385e-05	-0.0340905
0.521	3.10746e-05	-0.0333009
0.5211	3.04254e-05	-0.0325286
0.5212	2.97908e-05	-0.0317734
0.5213	2.91704e-05	-0.0310349
0.5214	2.8564e-05	-0.0303129
0.5215	2.79713e-05	-0.0296069
0.5216	2.73919e-05	-0.0289167
0.5217	2.68256e-05	-0.028242
0.5218	2.62721e-05	-0.0275825
0.5219	2.57313e-05	-0.0269379
0.522	2.52027e-05	-0.0263077
0.5221	2.46861e-05	-0.0256919
0.5222	2.41814e-05	-0.02509
0.5223	2.36882e-05	-0.0245018
0.5224	2.32062e-05	-0.023927
0.5225	2.27353e-05	-0.0233653
0.5226	2.22752e-05	-0.0228165
0.5227	2.18256e-05	-0.0222802
0.5228	2.13863e-05	-0.0217562
0.5229	2.09572e-05	-0.0212442
0.523	2.0538e-05	-0.020744
0.5231	2.01284e-05	-0.0202554
0.5232	1.97283e-05	-0.019778
0.5233	1.93375e-05	-0.0193116
0.5234	1.89557e-05	-0.0188561
0.5235	1.85827e-05	-0.018411
0.5236	1.82184e-05	-0.0179763
0.5237	1.78626e-05	-0.0175517
0.5238	1.7515e-05	-0.017137
0.5239	1.71755e-05	-0.0167319
0.524	1.68439e-05	-0.0163362
0.5241	1.652e-05	-0.0159497
0.5242	1.62036e-05	-0.0155723
0.5243	1.58946e-05	-0.0152036
0.5244	1.55929e-05	-0.0148436
0.5245	1.52981e-05	-0.014492
0.5246	1.50103e-05	-0.0141486
0.5247	1.47292e-05	-0.0138133
0.5248	1.44546e-05	-0.0134858
0.5249	1.41865e-05	-0.013166
0.525	1.39246e-05	-0.0128537
0.5251	1.36688e-05	-0.0125487
0.5252	1.3419e-05	-0.0122509
0.5253	1.3175e-05	-0.0119601
0.5254	1.29368e-05	-0.0116761
0.5255	1.27041e-05	-0.0113989
0.5256	1.24769e-05	-0.0111281
0.5257	1.2255e-05	-0.0108637
0.5258	1.20383e-05	-0.0106056
0.5259	1.18267e-05	-0.0103535
0.526	1.162e-05	-0.0101074
0.5261	1.14182e-05	-0.00986703
0.5262	1.12212e-05	-0.00963238
0.5263	1.10288e-05	-0.00940327
0.5264	1.08408e-05	-0.00917956
0.5265	1.06573e-05	-0.00896114
0.5266	1.04781e-05	-0.00874788
0.5267	1.03032e-05	-0.00853966
0.5268	1.01323e-05	-0.00833636
0.5269	9.96542e-06	-0.00813787
0.527	9.80248e-06	-0.00794408
0.5271	9.64337e-06	-0.00775487
0.5272	9.488e-06	-0.00757013
0.5273	9.33627e-06	-0.00738977
0.5274	9.18811e-06	-0.00721368
0.5275	9.04344e-06	-0.00704176
0.5276	8.9021e-06	-0.00687391
0.5277	8.76408e-06	-0.00671004
0.5278	8.62931e-06	-0.00655005
0.5279	8.4977e-06	-0.00639385
0.528	8.36918e-06	-0.00624135
0.5281	8.24368e-06	-0.00609247
0.5282	8.12113e-06	-0.00594712
0.5283	8.00145e-06	-0.00580521
0.5284	7.88459e-06	-0.00566667
0.5285	7.77047e-06	-0.00553141
0.5286	7.65902e-06	-0.00539936
0.5287	7.5502e-06	-0.00527045
0.5288	7.44392e-06	-0.00514459
0.5289	7.34014e-06	-0.00502171
0.529	7.2388e-06	-0.00490176
0.5291	7.13983e-06	-0.00478465
0.5292	7.04319e-06	-0.00467032
0.5293	6.94881e-06	-0.0045587
0.5294	6.85664e-06	-0.00444973
0.5295	6.76664e-06	-0.00434335
0.5296	6.67874e-06	-0.00423949
0.5297	6.5929e-06	-0.0041381
0.5298	6.50908e-06	-0.00403911
0.5299	6.42722e-06	-0.00394248
0.53	6.34727e-06	-0.00384814
0.5301	6.26914e-06	-0.00375604
0.5302	6.19284e-06	-0.00366613
0.5303	6.11832e-06	-0.00357836
0.5304	6.04554e-06	-0.00349267
0.5305	5.97446e-06	-0.00340901
0.5306	5.90504e-06	-0.00332734
0.5307	5.83725e-06	-0.00324761
0.5308	5.77104e-06	-0.00316978
0.5309	5.70637e-06	-0.00309379
0.531	5.64321e-06	-0.00301961
0.5311	5.58152e-06	-0.00294719
0.5312	5.52128e-06	-0.00287649
0.5313	5.46243e-06	-0.00280747
0.5314	5.40496e-06	-0.00274009
0.5315	5.34883e-06	-0.00267431
0.5316	5.294e-06	-0.0026101
0.5317	5.24045e-06	-0.00254741
0.5318	5.18814e-06	-0.00248621
0.5319	5.13705e-06	-0.00242646
0.532	5.08715e-06	-0.00236813
0.5321	5.03841e-06	-0.00231119
0.5322	4.9908e-06	-0.0022556
0.5323	4.94429e-06	-0.00220133
0.5324	4.89886e-06	-0.00214835
0.5325	4.85449e-06	-0.00209663
0.5326	4.81108e-06	-0.00204614
0.5327	4.76868e-06	-0.00199685
0.5328	4.72726e-06	-0.00194874
0.5329	4.6868e-06	-0.00190176
0.533	4.64727e-06	-0.0018559
0.5331	4.60865e-06	-0.00181114
0.5332	4.57092e-06	-0.00176743
0.5333	4.53407e-06	-0.00172477
0.5334	4.49806e-06	-0.00168311
0.5335	4.46288e-06	-0.00164245
0.5336	4.42851e-06	-0.00160276
0.5337	4.39493e-06	-0.001564
0.5338	4.36212e-06	-0.00152617
0.5339	4.33007e-06	-0.00148924
0.534	4.29875e-06	-0.00145318
0.5341	4.26814e-06	-0.00141798
0.5342	4.23824e-06	-0.00138362
0.5343	4.20903e-06	-0.00135008
0.5344	4.18048e-06	-0.00131733
0.5345	4.15258e-06	-0.00128536
0.5346	4.12532e-06	-0.00125415
0.5347	4.09868e-06	-0.00122368
0.5348	4.07265e-06	-0.00119394
0.5349	4.04721e-06	-0.0011649
0.535	4.02235e-06	-0.00113655
0.5351	3.998e-06	-0.00110888
0.5352	3.9742e-06	-0.00108187
0.5353	3.95094e-06	-0.00105549
0.5354	3.9282e-06	-0.00102975
0.5355	3.90598e-06	-0.00100462
0.5356	3.88426e-06	-0.000980081
0.5357	3.86303e-06	-0.000956128
0.5358	3.84228e-06	-0.000932745
0.5359	3.82199e-06	-0.000909918
0.536	3.80216e-06	-0.000887633
0.5361	3.78277e-06	-0.000865878
0.5362	3.76382e-06	-0.000844639
0.5363	3.74529e-06	-0.000823906
0.5364	3.72718e-06	-0.000803665
0.5365	3.70947e-06	-0.000783906
0.5366	3.69215e-06	-0.000764616
0.5367	3.67523e-06	-0.000745784
0.5368	3.65867e-06	-0.0007274
0.5369	3.64249e-06	-0.000709453
0.537	3.62666e-06	-0.000691933
0.5371	3.61119e-06	-0.000674829
0.5372	3.59605e-06	-0.000658131
0.5373	3.58125e-06	-0.000641831
0.5374	3.56678e-06	-0.000625918
0.5375	3.55263e-06	-0.000610383
0.5376	3.53872e-06	-0.000595217
0.5377	3.52513e-06	-0.000580415
0.5378	3.51182e-06	-0.000565964
0.5379	3.49881e-06	-0.000551857
0.538	3.48608e-06	-0.000538085
0.5381	3.47363e-06	-0.00052464
0.5382	3.46145e-06	-0.000511515
0.5383	3.44953e-06	-0.000498702
0.5384	3.43786e-06	-0.000486194
0.5385	3.42645e-06	-0.000473983
0.5386	3.41529e-06	-0.000462062
0.5387	3.40436e-06	-0.000450425
0.5388	3.39367e-06	-0.000439064
0.5389	3.3832e-06	-0.000427973
0.539	3.37296e-06	-0.000417146
0.5391	3.36293e-06	-0.000406577
0.5392	3.35312e-06	-0.000396258
0.5393	3.34352e-06	-0.000386185
0.5394	3.33411e-06	-0.000376352
0.5395	3.32491e-06	-0.000366752
0.5396	3.3159e-06	-0.00035738
0.5397	3.30708e-06	-0.000348231
0.5398	3.29844e-06	-0.0003393
0.5399	3.28999e-06	-0.000330581
0.54	3.2817e-06	-0.00032207
0.5401	3.27354e-06	-0.000313761
0.5402	3.26554e-06	-0.000305652
0.5403	3.2577e-06	-0.000297735
0.5404	3.25003e-06	-0.000290007
0.5405	3.24251e-06	-0.000282463
0.5406	3.23514e-06	-0.000275098
0.5407	3.22792e-06	-0.000267909
0.5408	3.22085e-06	-0.00026089
0.5409	3.21392e-06	0
0.541	3.20713e-06	0
0.5425	3.11557e-06	0
0.545	2.99667e-06	0
0.5475	2.89245e-06	0
0.55	2.79939e-06	0
0.5525	2.71934e-06	0
0.555	2.65225e-06	0
0.5575	2.59684e-06	0
0.56	2.55143e-06	0
0.5625	2.51432e-06	0
0.565	2.48395e-06	0
0.5675	2.45899e-06	0
0.57	2.43835e-06	0
0.5725	2.42112e-06	0
0.575	2.40659e-06	0
0.5775	2.39418e-06	0
0.58	2.38344e-06	0
0.5825	2.37401e-06	0
0.585	2.36561e-06	0
0.5875	2.35802e-06	0
0.59	2.35106e-06	0
0.5925	2.3446e-06	0
0.595	2.33853e-06	0
0.5975	2.33277e-06	0
0.6	2.32725e-06	0
0.6025	2.32193e-06	0
0.605	2.31676e-06	0
0.6075	2.31171e-06	0
0.61	2.30676e-06	0
0.6125	2.30188e-06	0
0.615	2.29707e-06	0
0.6175	2.29231e-06	0
0.62	2.28759e-06	0
0.6225	2.2829e-06	0
0.625	2.27825e-06	0
0.6275	2.27362e-06	0
0.63	2.26901e-06	0
0.6325	2.26442e-06	0
0.635	2.25985e-06	0
0.6375	2.25529e-06	0
0.64	2.25074e-06	0
0.6425	2.24621e-06	0
0.645	2.24169e-06	0
0.6475	2.23718e-06	0
0.65	2.23268e-06	0
0.6525	2.22819e-06	0
0.655	2.22372e-06	0
0.6575	2.21925e-06	0
0.66	2.21479e-06	0
0.6625	2.21034e-06	0
0.665	2.2059e-06	0
0.6675	2.20147e-06	0
0.67	2.19705e-06	0
0.6725	2.19263e-06	0
0.675	2.18823e-06	0
0.6775	2.18384e-06	0
0.68	2.17945e-06	0
0.6825	2.17507e-06	0
0.685	2.17071e-06	0
0.6875	2.16635e-06	0
0.69	2.162e-06	0
0.6925	2.15765e-06	0
0.695	2.15332e-06	0
0.6975	2.149e-06	0
0.7	2.14468e-06	0
0.7025	2.14037e-06	0
0.705	2.13608e-06	0
0.7075	2.13179e-06	0
0.71	2.12751e-06	0
0.7125	2.12323e-06	0
0.715	2.11897e-06	0
0.7175	2.11471e-06	0
0.72	2.11047e-06	0
0.7225	2.10623e-06	0
0.725	2.102e-06	0
0.7275	2.09778e-06	0
0.73	2.09356e-06	0
0.7325	2.08936e-06	0
0.735	2.08516e-06	0
0.7375	2.08098e-06	0
0.74	2.0768e-06	0
0.7425	2.07263e-06	0
0.745	2.06846e-06	0
0.7475	2.06431e-06	0
0.75	2.06016e-06	0
0.7525	2.05603e-06	0
0.755	2.0519e-06	0
0.7575	2.04778e-06	0
0.76	2.04366e-06	0
0.7625	2.03956e-06	0
0.765	2.03546e-06	0
0.7675	2.03138e-06	0
0.77	2.0273e-06	0
0.7725	2.02323e-06	0
0.775	2.01916e-06	0
0.7775	2.01511e-06	0
0.78	2.01106e-06	0
0.7825	2.00702e-06	0
0.785	2.00299e-06	0
0.7875	1.99897e-06	0
0.79	1.99495e-06	0
0.7925	1.99095e-06	0
0.795	1.98695e-06	0
0.7975	1.98296e-06	0
0.8	1.97897e-06	0
0.8025	1.975e-06	0
0.805	1.97103e-06	0
0.8075	1.96708e-06	0
0.81	1.96312e-06	0
0.8125	1.95918e-06	0
0.815	1.95525e-06	0
0.8175	1.95132e-06	0
0.82	1.9474e-06	0
0.8225	1.94349e-06	0
0.825	1.93959e-06	0
0.8275	1.93569e-06	0
0.83	1.9318e-06	0
0.8325	1.92792e-06	0
0.835	1.92405e-06	0
0.8375	1.92019e-06	0
0.84	1.91633e-06	0
0.8425	1.91248e-06	0
0.845	1.90864e-06	0
0.8475	1.90481e-06	0
0.85	1.90098e-06	0
0.8525	1.89716e-06	0
0.855	1.89335e-06	0
0.8575	1.88955e-06	0
0.86	1.88576e-06	0
0.8625	1.88197e-06	0
0.865	1.87819e-06	0
0.8675	1.87442e-06	0
0.87	1.87065e-06	0
0.8725	1.86689e-06	0
0.875	1.86314e-06	0
0.8775	1.8594e-06	0
0.88	1.85567e-06	0
0.8825	1.85194e-06	0
0.885	1.84822e-06	0
0.8875	1.84451e-06	0
0.89	1.8408e-06	0
0.8925	1.83711e-06	0
0.895	1.83342e-06	0
0.8975	1.82973e-06	0
0.9	1.82606e-06	0
0.9025	1.82239e-06	0
0.905	1.81873e-06	0
0.9075	1.81508e-06	0
0.91	1.81143e-06	0
0.9125	1.80779e-06	0
0.915	1.80416e-06	0
0.9175	1.80054e-06	0
0.92	1.79692e-06	0
0.9225	1.79331e-06	0
0.925	1.78971e-06	0
0.9275	1.78612e-06	0
0.93	1.78253e-06	0
0.9325	1.77895e-06	0
0.935	1.77537e-06	0
0.9375	1.77181e-06	0
0.94	1.76825e-06	0
0.9425	1.7647e-06	0
0.945	1.76115e-06	0
0.9475	1.75762e-06	0
0.95	1.75409e-06	0
0.9525	1.75056e-06	0
0.955	1.74705e-06	0
0.9575	1.74354e-06	0
0.96	1.74003e-06	0
0.9625	1.73654e-06	0
0.965	1.73305e-06	0
0.9675	1.72957e-06	0
0.97	1.7261e-06	0
0.9725	1.72263e-06	0
0.975	1.71917e-06	0
0.9775	1.71572e-06	0
0.98	1.71227e-06	0
0.9825	1.70883e-06	0
0.985	1.7054e-06	0
0.9875	1.70197e-06	0
0.99	1.69855e-06	0
0.9925	1.69514e-06	0
0.995	1.69174e-06	0
0.9975	1.68834e-06	0
1	1.68495e-06	0


==> arxiv copy/tikz/time_test/time_401/KK_1.60e-02_1.0e+00_BDF_1_B_1_C_7_1000_500_1_new_t_401.mat_tol_u_1.000000e-05_fractional_Theta_adaptive_dt_u_diff_not_on_ref_time_steps_full.dat <==
0	0.0025
0.0025	0.0025
0.005	0.0025
0.0075	0.0025
0.01	0.0025
0.0125	0.0025
0.015	0.0025
0.0175	0.0025
0.02	0.0025
0.0225	0.0025
0.025	0.0025
0.0275	0.0025
0.03	0.0025
0.0325	0.0025
0.035	0.0025
0.0375	0.0025
0.04	0.0025
0.0425	0.0025
0.045	0.0025
0.0475	0.0025
0.05	0.0025
0.0525	0.0025
0.055	0.0025
0.0575	0.0025
0.06	0.0025
0.0625	0.0025
0.065	0.0025
0.0675	0.0025
0.07	0.0025
0.0725	0.0025
0.075	0.0025
0.0775	0.0025
0.08	0.0025
0.0825	0.0025
0.085	0.0025
0.0875	0.0025
0.09	0.0025
0.0925	0.0025
0.095	0.0025
0.0975	0.0025
0.1	0.0001
0.1001	0.0001
0.1002	0.0001
0.1003	0.0001
0.1004	0.0001
0.1005	0.0001
0.1006	0.0001
0.1007	0.0001
0.1008	0.0001
0.1009	0.0001
0.101	0.0001
0.1011	0.0001
0.1012	0.0001
0.1013	0.0001
0.1014	0.0001
0.1015	0.0001
0.1016	0.0001
0.1017	0.0001
0.1018	0.0001
0.1019	0.0001
0.102	0.0001
0.1021	0.0001
0.1022	0.0001
0.1023	0.0001
0.1024	0.0001
0.1025	0.0001
0.1026	0.0001
0.1027	0.0001
0.1028	0.0001
0.1029	0.0001
0.103	0.0001
0.1031	0.0001
0.1032	0.0001
0.1033	0.0001
0.1034	0.0001
0.1035	0.0001
0.1036	0.0001
0.1037	0.0001
0.1038	0.0001
0.1039	0.0001
0.104	0.0001
0.1041	0.0001
0.1042	0.0001
0.1043	0.0001
0.1044	0.0001
0.1045	0.0001
0.1046	0.0001
0.1047	0.0001
0.1048	0.0001
0.1049	0.0001
0.105	0.0001
0.1051	0.0001
0.1052	0.0001
0.1053	0.0001
0.1054	0.0001
0.1055	0.0001
0.1056	0.0001
0.1057	0.0001
0.1058	0.0001
0.1059	0.0001
0.106	0.0001
0.1061	0.0001
0.1062	0.0001
0.1063	0.0001
0.1064	0.0001
0.1065	0.0001
0.1066	0.0001
0.1067	0.0001
0.1068	0.0001
0.1069	0.0001
0.107	0.0001
0.1071	0.0001
0.1072	0.0001
0.1073	0.0001
0.1074	0.0001
0.1075	0.0001
0.1076	0.0001
0.1077	0.0001
0.1078	0.0001
0.1079	0.0001
0.108	0.0001
0.1081	0.0001
0.1082	0.0001
0.1083	0.0001
0.1084	0.0001
0.1085	0.0001
0.1086	0.0001
0.1087	0.0001
0.1088	0.0001
0.1089	0.0001
0.109	0.0001
0.1091	0.0001
0.1092	0.0001
0.1093	0.0001
0.1094	0.0001
0.1095	0.0001
0.1096	0.0001
0.1097	0.0001
0.1098	0.0001
0.1099	0.0001
0.11	0.0001
0.1101	0.0001
0.1102	0.0001
0.1103	0.0001
0.1104	0.0001
0.1105	0.0001
0.1106	0.0001
0.1107	0.0001
0.1108	0.0001
0.1109	0.0001
0.111	0.0001
0.1111	0.0001
0.1112	0.0001
0.1113	0.0001
0.1114	0.0001
0.1115	0.0001
0.1116	0.0001
0.1117	0.0001
0.1118	0.0001
0.1119	0.0001
0.112	0.0001
0.1121	0.0001
0.1122	0.0001
0.1123	0.0001
0.1124	0.0001
0.1125	0.0001
0.1126	0.0001
0.1127	0.0001
0.1128	0.0001
0.1129	0.0001
0.113	0.0001
0.1131	0.0001
0.1132	0.0001
0.1133	0.0001
0.1134	0.0001
0.1135	0.0001
0.1136	0.0001
0.1137	0.0001
0.1138	0.0001
0.1139	0.0001
0.114	0.0001
0.1141	0.0001
0.1142	0.0001
0.1143	0.0001
0.1144	0.0001
0.1145	0.0001
0.1146	0.0001
0.1147	0.0001
0.1148	0.0001
0.1149	0.0001
0.115	0.0001
0.1151	0.0001
0.1152	0.0001
0.1153	0.0001
0.1154	0.0001
0.1155	0.0001
0.1156	0.0001
0.1157	0.0001
0.1158	0.0001
0.1159	0.0001
0.116	0.0001
0.1161	0.0001
0.1162	0.0001
0.1163	0.0001
0.1164	0.0001
0.1165	0.0001
0.1166	0.0001
0.1167	0.0001
0.1168	0.0001
0.1169	0.0001
0.117	0.0001
0.1171	0.0001
0.1172	0.0001
0.1173	0.0001
0.1174	0.0001
0.1175	0.0001
0.1176	0.0001
0.1177	0.0001
0.1178	0.0001
0.1179	0.0001
0.118	0.0001
0.1181	0.0001
0.1182	0.0001
0.1183	0.0001
0.1184	0.0001
0.1185	0.0001
0.1186	0.0001
0.1187	0.0001
0.1188	0.0001
0.1189	0.0001
0.119	0.0001
0.1191	0.0001
0.1192	0.0001
0.1193	0.0001
0.1194	0.0001
0.1195	0.0001
0.1196	0.0001
0.1197	0.0001
0.1198	0.0001
0.1199	0.0001
0.12	0.0001
0.1201	0.0001
0.1202	0.0001
0.1203	0.0001
0.1204	0.0001
0.1205	0.0001
0.1206	0.0001
0.1207	0.0001
0.1208	0.0001
0.1209	0.0001
0.121	0.0001
0.1211	0.0001
0.1212	0.0001
0.1213	0.0001
0.1214	0.0001
0.1215	0.0001
0.1216	0.0001
0.1217	0.0001
0.1218	0.0001
0.1219	0.0001
0.122	0.0001
0.1221	0.0001
0.1222	0.0001
0.1223	0.0001
0.1224	0.0001
0.1225	0.0001
0.1226	0.0001
0.1227	0.0001
0.1228	0.0001
0.1229	0.0001
0.123	0.0001
0.1231	0.0001
0.1232	0.0001
0.1233	0.0001
0.1234	0.0001
0.1235	0.0001
0.1236	0.0001
0.1237	0.0001
0.1238	0.0001
0.1239	0.0001
0.124	0.0001
0.1241	0.0001
0.1242	0.0001
0.1243	0.0001
0.1244	0.0001
0.1245	0.0001
0.1246	0.0001
0.1247	0.0001
0.1248	0.0001
0.1249	0.0001
0.125	0.0001
0.1251	0.0001
0.1252	0.0001
0.1253	0.0001
0.1254	0.0001
0.1255	0.0001
0.1256	0.0001
0.1257	0.0001
0.1258	0.0001
0.1259	0.0001
0.126	0.0001
0.1261	0.0001
0.1262	0.0001
0.1263	0.0001
0.1264	0.0001
0.1265	0.0001
0.1266	0.0001
0.1267	0.0001
0.1268	0.0001
0.1269	0.0001
0.127	0.0001
0.1271	0.0001
0.1272	0.0001
0.1273	0.0001
0.1274	0.0001
0.1275	0.0001
0.1276	0.0001
0.1277	0.0001
0.1278	0.0001
0.1279	0.0001
0.128	0.0001
0.1281	0.0001
0.1282	0.0001
0.1283	0.0001
0.1284	0.0001
0.1285	0.0001
0.1286	0.0001
0.1287	0.0001
0.1288	0.0001
0.1289	0.0001
0.129	0.0001
0.1291	0.0001
0.1292	0.0001
0.1293	0.0001
0.1294	0.0001
0.1295	0.0001
0.1296	0.0001
0.1297	0.0001
0.1298	0.0001
0.1299	0.0001
0.13	0.0001
0.1301	0.0001
0.1302	0.0001
0.1303	0.0001
0.1304	0.0001
0.1305	0.0001
0.1306	0.0001
0.1307	0.0001
0.1308	0.0001
0.1309	0.0001
0.131	0.0001
0.1311	0.0001
0.1312	0.0001
0.1313	0.0001
0.1314	0.0001
0.1315	0.0001
0.1316	0.0001
0.1317	0.0001
0.1318	0.0001
0.1319	0.0001
0.132	0.0001
0.1321	0.0001
0.1322	0.0001
0.1323	0.0001
0.1324	0.0001
0.1325	0.0001
0.1326	0.0001
0.1327	0.0001
0.1328	0.0001
0.1329	0.0001
0.133	0.0001
0.1331	0.0001
0.1332	0.0001
0.1333	0.0001
0.1334	0.0001
0.1335	0.0001
0.1336	0.0001
0.1337	0.0001
0.1338	0.0001
0.1339	0.0001
0.134	0.0001
0.1341	0.0001
0.1342	0.0001
0.1343	0.0001
0.1344	0.0001
0.1345	0.0001
0.1346	0.0001
0.1347	0.0001
0.1348	0.0001
0.1349	0.0001
0.135	0.0001
0.1351	0.0001
0.1352	0.0001
0.1353	0.0001
0.1354	0.0001
0.1355	0.0001
0.1356	0.0001
0.1357	0.0001
0.1358	0.0001
0.1359	0.0001
0.136	0.0001
0.1361	0.0001
0.1362	0.0001
0.1363	0.0001
0.1364	0.0001
0.1365	0.0001
0.1366	0.0001
0.1367	0.0001
0.1368	0.0001
0.1369	0.0001
0.137	0.0001
0.1371	0.0001
0.1372	0.0001
0.1373	0.0001
0.1374	0.0001
0.1375	0.0001
0.1376	0.0001
0.1377	0.0001
0.1378	0.0001
0.1379	0.0001
0.138	0.0001
0.1381	0.0001
0.1382	0.0001
0.1383	0.0001
0.1384	0.0001
0.1385	0.0001
0.1386	0.0001
0.1387	0.0001
0.1388	0.0001
0.1389	0.0001
0.139	0.0001
0.1391	0.0001
0.1392	0.0001
0.1393	0.0001
0.1394	0.0001
0.1395	0.0001
0.1396	0.0001
0.1397	0.0001
0.1398	0.0001
0.1399	0.0001
0.14	0.0001
0.1401	0.0001
0.1402	0.0001
0.1403	0.0001
0.1404	0.0001
0.1405	0.002
0.1425	0.0025
0.145	0.0025
0.1475	0.0025
0.15	0.0025
0.1525	0.0025
0.155	0.0025
0.1575	0.0025
0.16	0.0025
0.1625	0.0025
0.165	0.0025
0.1675	0.0025
0.17	0.0025
0.1725	0.0025
0.175	0.0025
0.1775	0.0025
0.18	0.0025
0.1825	0.0025
0.185	0.0025
0.1875	0.0025
0.19	0.0025
0.1925	0.0025
0.195	0.0025
0.1975	0.0025
0.2	0.0025
0.2025	0.0025
0.205	0.0025
0.2075	0.0025
0.21	0.0025
0.2125	0.0025
0.215	0.0025
0.2175	0.0025
0.22	0.0025
0.2225	0.0025
0.225	0.0025
0.2275	0.0025
0.23	0.0025
0.2325	0.0025
0.235	0.0025
0.2375	0.0025
0.24	0.0025
0.2425	0.0025
0.245	0.0025
0.2475	0.0025
0.25	0.0025
0.2525	0.0025
0.255	0.0025
0.2575	0.0025
0.26	0.0025
0.2625	0.0025
0.265	0.0025
0.2675	0.0025
0.27	0.0025
0.2725	0.0025
0.275	0.0025
0.2775	0.0025
0.28	0.0025
0.2825	0.0025
0.285	0.0025
0.2875	0.0025
0.29	0.0025
0.2925	0.0025
0.295	0.0025
0.2975	0.0025
0.3	0.0001
0.3001	0.0001
0.3002	0.0001
0.3003	0.0001
0.3004	0.0001
0.3005	0.0001
0.3006	0.0001
0.3007	0.0001
0.3008	0.0001
0.3009	0.0001
0.301	0.0001
0.3011	0.0001
0.3012	0.0001
0.3013	0.0001
0.3014	0.0001
0.3015	0.0001
0.3016	0.0001
0.3017	0.0001
0.3018	0.0001
0.3019	0.0001
0.302	0.0001
0.3021	0.0001
0.3022	0.0001
0.3023	0.0001
0.3024	0.0001
0.3025	0.0001
0.3026	0.0001
0.3027	0.0001
0.3028	0.0001
0.3029	0.0001
0.303	0.0001
0.3031	0.0001
0.3032	0.0001
0.3033	0.0001
0.3034	0.0001
0.3035	0.0001
0.3036	0.0001
0.3037	0.0001
0.3038	0.0001
0.3039	0.0001
0.304	0.0001
0.3041	0.0001
0.3042	0.0001
0.3043	0.0001
0.3044	0.0001
0.3045	0.0001
0.3046	0.0001
0.3047	0.0001
0.3048	0.0001
0.3049	0.0001
0.305	0.0001
0.3051	0.0001
0.3052	0.0001
0.3053	0.0001
0.3054	0.0001
0.3055	0.0001
0.3056	0.0001
0.3057	0.0001
0.3058	0.0001
0.3059	0.0001
0.306	0.0001
0.3061	0.0001
0.3062	0.0001
0.3063	0.0001
0.3064	0.0001
0.3065	0.0001
0.3066	0.0001
0.3067	0.0001
0.3068	0.0001
0.3069	0.0001
0.307	0.0001
0.3071	0.0001
0.3072	0.0001
0.3073	0.0001
0.3074	0.0001
0.3075	0.0001
0.3076	0.0001
0.3077	0.0001
0.3078	0.0001
0.3079	0.0001
0.308	0.0001
0.3081	0.0001
0.3082	0.0001
0.3083	0.0001
0.3084	0.0001
0.3085	0.0001
0.3086	0.0001
0.3087	0.0001
0.3088	0.0001
0.3089	0.0001
0.309	0.0001
0.3091	0.0001
0.3092	0.0001
0.3093	0.0001
0.3094	0.0001
0.3095	0.0001
0.3096	0.0001
0.3097	0.0001
0.3098	0.0001
0.3099	0.0001
0.31	0.0001
0.3101	0.0001
0.3102	0.0001
0.3103	0.0001
0.3104	0.0001
0.3105	0.0001
0.3106	0.0001
0.3107	0.0001
0.3108	0.0001
0.3109	0.0001
0.311	0.0001
0.3111	0.0001
0.3112	0.0001
0.3113	0.0001
0.3114	0.0001
0.3115	0.0001
0.3116	0.0001
0.3117	0.0001
0.3118	0.0001
0.3119	0.0001
0.312	0.0001
0.3121	0.0001
0.3122	0.0001
0.3123	0.0001
0.3124	0.0001
0.3125	0.0001
0.3126	0.0001
0.3127	0.0001
0.3128	0.0001
0.3129	0.0001
0.313	0.0001
0.3131	0.0001
0.3132	0.0001
0.3133	0.0001
0.3134	0.0001
0.3135	0.0001
0.3136	0.0001
0.3137	0.0001
0.3138	0.0001
0.3139	0.0001
0.314	0.0001
0.3141	0.0001
0.3142	0.0001
0.3143	0.0001
0.3144	0.0001
0.3145	0.0001
0.3146	0.0001
0.3147	0.0001
0.3148	0.0001
0.3149	0.0001
0.315	0.0001
0.3151	0.0001
0.3152	0.0001
0.3153	0.0001
0.3154	0.0001
0.3155	0.0001
0.3156	0.0001
0.3157	0.0001
0.3158	0.0001
0.3159	0.0001
0.316	0.0001
0.3161	0.0001
0.3162	0.0001
0.3163	0.0001
0.3164	0.0001
0.3165	0.0001
0.3166	0.0001
0.3167	0.0001
0.3168	0.0001
0.3169	0.0001
0.317	0.0001
0.3171	0.0001
0.3172	0.0001
0.3173	0.0001
0.3174	0.0001
0.3175	0.0001
0.3176	0.0001
0.3177	0.0001
0.3178	0.0001
0.3179	0.0001
0.318	0.0001
0.3181	0.0001
0.3182	0.0001
0.3183	0.0001
0.3184	0.0001
0.3185	0.0001
0.3186	0.0001
0.3187	0.0001
0.3188	0.0001
0.3189	0.0001
0.319	0.0001
0.3191	0.0001
0.3192	0.0001
0.3193	0.0001
0.3194	0.0001
0.3195	0.0001
0.3196	0.0001
0.3197	0.0001
0.3198	0.0001
0.3199	0.0001
0.32	0.0001
0.3201	0.0001
0.3202	0.0001
0.3203	0.0001
0.3204	0.0001
0.3205	0.0001
0.3206	0.0001
0.3207	0.0001
0.3208	0.0001
0.3209	0.0001
0.321	0.0001
0.3211	0.0001
0.3212	0.0001
0.3213	0.0001
0.3214	0.0001
0.3215	0.0001
0.3216	0.0001
0.3217	0.0001
0.3218	0.0001
0.3219	0.0001
0.322	0.0001
0.3221	0.0001
0.3222	0.0001
0.3223	0.0001
0.3224	0.0001
0.3225	0.0001
0.3226	0.0001
0.3227	0.0001
0.3228	0.0001
0.3229	0.0001
0.323	0.0001
0.3231	0.0001
0.3232	0.0001
0.3233	0.0001
0.3234	0.0001
0.3235	0.0001
0.3236	0.0001
0.3237	0.0001
0.3238	0.0001
0.3239	0.0001
0.324	0.0001
0.3241	0.0001
0.3242	0.0001
0.3243	0.0001
0.3244	0.0001
0.3245	0.0001
0.3246	0.0001
0.3247	0.0001
0.3248	0.0001
0.3249	0.0001
0.325	0.0001
0.3251	0.0001
0.3252	0.0001
0.3253	0.0001
0.3254	0.0001
0.3255	0.0001
0.3256	0.0001
0.3257	0.0001
0.3258	0.0001
0.3259	0.0001
0.326	0.0001
0.3261	0.0001
0.3262	0.0001
0.3263	0.0001
0.3264	0.0001
0.3265	0.0001
0.3266	0.0001
0.3267	0.0001
0.3268	0.0001
0.3269	0.0001
0.327	0.0001
0.3271	0.0001
0.3272	0.0001
0.3273	0.0001
0.3274	0.0001
0.3275	0.0001
0.3276	0.0001
0.3277	0.0001
0.3278	0.0001
0.3279	0.0001
0.328	0.0001
0.3281	0.0001
0.3282	0.0001
0.3283	0.0001
0.3284	0.0001
0.3285	0.0001
0.3286	0.0001
0.3287	0.0001
0.3288	0.0001
0.3289	0.0001
0.329	0.0001
0.3291	0.0001
0.3292	0.0001
0.3293	0.0001
0.3294	0.0001
0.3295	0.0001
0.3296	0.0001
0.3297	0.0001
0.3298	0.0001
0.3299	0.0001
0.33	0.0001
0.3301	0.0001
0.3302	0.0001
0.3303	0.0001
0.3304	0.0001
0.3305	0.0001
0.3306	0.0001
0.3307	0.0001
0.3308	0.0001
0.3309	0.0001
0.331	0.0001
0.3311	0.0001
0.3312	0.0001
0.3313	0.0001
0.3314	0.0001
0.3315	0.0001
0.3316	0.0001
0.3317	0.0001
0.3318	0.0001
0.3319	0.0001
0.332	0.0001
0.3321	0.0001
0.3322	0.0001
0.3323	0.0001
0.3324	0.0001
0.3325	0.0001
0.3326	0.0001
0.3327	0.0001
0.3328	0.0001
0.3329	0.0001
0.333	0.0001
0.3331	0.0001
0.3332	0.0001
0.3333	0.0001
0.3334	0.0001
0.3335	0.0001
0.3336	0.0001
0.3337	0.0001
0.3338	0.0001
0.3339	0.0001
0.334	0.0001
0.3341	0.0001
0.3342	0.0001
0.3343	0.0001
0.3344	0.0001
0.3345	0.0001
0.3346	0.0001
0.3347	0.0001
0.3348	0.0001
0.3349	0.0001
0.335	0.0001
0.3351	0.0001
0.3352	0.0001
0.3353	0.0001
0.3354	0.0001
0.3355	0.0001
0.3356	0.0001
0.3357	0.0001
0.3358	0.0001
0.3359	0.0001
0.336	0.0001
0.3361	0.0001
0.3362	0.0001
0.3363	0.0001
0.3364	0.0001
0.3365	0.0001
0.3366	0.0001
0.3367	0.0001
0.3368	0.0001
0.3369	0.0001
0.337	0.0001
0.3371	0.0001
0.3372	0.0001
0.3373	0.0001
0.3374	0.0001
0.3375	0.0001
0.3376	0.0001
0.3377	0.0001
0.3378	0.0001
0.3379	0.0001
0.338	0.0001
0.3381	0.0001
0.3382	0.0001
0.3383	0.0001
0.3384	0.0001
0.3385	0.0001
0.3386	0.0001
0.3387	0.0001
0.3388	0.0001
0.3389	0.0001
0.339	0.0001
0.3391	0.0001
0.3392	0.0001
0.3393	0.0001
0.3394	0.0001
0.3395	0.0001
0.3396	0.0001
0.3397	0.0001
0.3398	0.0001
0.3399	0.0001
0.34	0.0001
0.3401	0.0001
0.3402	0.0023
0.3425	0.0025
0.345	0.0025
0.3475	0.0025
0.35	0.0025
0.3525	0.0025
0.355	0.0025
0.3575	0.0025
0.36	0.0025
0.3625	0.0025
0.365	0.0025
0.3675	0.0025
0.37	0.0025
0.3725	0.0025
0.375	0.0025
0.3775	0.0025
0.38	0.0025
0.3825	0.0025
0.385	0.0025
0.3875	0.0025
0.39	0.0025
0.3925	0.0025
0.395	0.0025
0.3975	0.0025
0.4	0.0025
0.4025	0.0025
0.405	0.0025
0.4075	0.0025
0.41	0.0025
0.4125	0.0025
0.415	0.0025
0.4175	0.0025
0.42	0.0025
0.4225	0.0025
0.425	0.0025
0.4275	0.0025
0.43	0.0025
0.4325	0.0025
0.435	0.0025
0.4375	0.0025
0.44	0.0025
0.4425	0.0025
0.445	0.0025
0.4475	0.0025
0.45	0.0025
0.4525	0.0025
0.455	0.0025
0.4575	0.0025
0.46	0.0025
0.4625	0.0025
0.465	0.0025
0.4675	0.0025
0.47	0.0025
0.4725	0.0025
0.475	0.0025
0.4775	0.0025
0.48	0.0025
0.4825	0.0025
0.485	0.0025
0.4875	0.0025
0.49	0.0025
0.4925	0.0025
0.495	0.0025
0.4975	0.0025
0.5	0.0001
0.5001	0.0001
0.5002	0.0001
0.5003	0.0001
0.5004	0.0001
0.5005	0.0001
0.5006	0.0001
0.5007	0.0001
0.5008	0.0001
0.5009	0.0001
0.501	0.0001
0.5011	0.0001
0.5012	0.0001
0.5013	0.0001
0.5014	0.0001
0.5015	0.0001
0.5016	0.0001
0.5017	0.0001
0.5018	0.0001
0.5019	0.0001
0.502	0.0001
0.5021	0.0001
0.5022	0.0001
0.5023	0.0001
0.5024	0.0001
0.5025	0.0001
0.5026	0.0001
0.5027	0.0001
0.5028	0.0001
0.5029	0.0001
0.503	0.0001
0.5031	0.0001
0.5032	0.0001
0.5033	0.0001
0.5034	0.0001
0.5035	0.0001
0.5036	0.0001
0.5037	0.0001
0.5038	0.0001
0.5039	0.0001
0.504	0.0001
0.5041	0.0001
0.5042	0.0001
0.5043	0.0001
0.5044	0.0001
0.5045	0.0001
0.5046	0.0001
0.5047	0.0001
0.5048	0.0001
0.5049	0.0001
0.505	0.0001
0.5051	0.0001
0.5052	0.0001
0.5053	0.0001
0.5054	0.0001
0.5055	0.0001
0.5056	0.0001
0.5057	0.0001
0.5058	0.0001
0.5059	0.0001
0.506	0.0001
0.5061	0.0001
0.5062	0.0001
0.5063	0.0001
0.5064	0.0001
0.5065	0.0001
0.5066	0.0001
0.5067	0.0001
0.5068	0.0001
0.5069	0.0001
0.507	0.0001
0.5071	0.0001
0.5072	0.0001
0.5073	0.0001
0.5074	0.0001
0.5075	0.0001
0.5076	0.0001
0.5077	0.0001
0.5078	0.0001
0.5079	0.0001
0.508	0.0001
0.5081	0.0001
0.5082	0.0001
0.5083	0.0001
0.5084	0.0001
0.5085	0.0001
0.5086	0.0001
0.5087	0.0001
0.5088	0.0001
0.5089	0.0001
0.509	0.0001
0.5091	0.0001
0.5092	0.0001
0.5093	0.0001
0.5094	0.0001
0.5095	0.0001
0.5096	0.0001
0.5097	0.0001
0.5098	0.0001
0.5099	0.0001
0.51	0.0001
0.5101	0.0001
0.5102	0.0001
0.5103	0.0001
0.5104	0.0001
0.5105	0.0001
0.5106	0.0001
0.5107	0.0001
0.5108	0.0001
0.5109	0.0001
0.511	0.0001
0.5111	0.0001
0.5112	0.0001
0.5113	0.0001
0.5114	0.0001
0.5115	0.0001
0.5116	0.0001
0.5117	0.0001
0.5118	0.0001
0.5119	0.0001
0.512	0.0001
0.5121	0.0001
0.5122	0.0001
0.5123	0.0001
0.5124	0.0001
0.5125	0.0001
0.5126	0.0001
0.5127	0.0001
0.5128	0.0001
0.5129	0.0001
0.513	0.0001
0.5131	0.0001
0.5132	0.0001
0.5133	0.0001
0.5134	0.0001
0.5135	0.0001
0.5136	0.0001
0.5137	0.0001
0.5138	0.0001
0.5139	0.0001
0.514	0.0001
0.5141	0.0001
0.5142	0.0001
0.5143	0.0001
0.5144	0.0001
0.5145	0.0001
0.5146	0.0001
0.5147	0.0001
0.5148	0.0001
0.5149	0.0001
0.515	0.0001
0.5151	0.0001
0.5152	0.0001
0.5153	0.0001
0.5154	0.0001
0.5155	0.0001
0.5156	0.0001
0.5157	0.0001
0.5158	0.0001
0.5159	0.0001
0.516	0.0001
0.5161	0.0001
0.5162	0.0001
0.5163	0.0001
0.5164	0.0001
0.5165	0.0001
0.5166	0.0001
0.5167	0.0001
0.5168	0.0001
0.5169	0.0001
0.517	0.0001
0.5171	0.0001
0.5172	0.0001
0.5173	0.0001
0.5174	0.0001
0.5175	0.0001
0.5176	0.0001
0.5177	0.0001
0.5178	0.0001
0.5179	0.0001
0.518	0.0001
0.5181	0.0001
0.5182	0.0001
0.5183	0.0001
0.5184	0.0001
0.5185	0.0001
0.5186	0.0001
0.5187	0.0001
0.5188	0.0001
0.5189	0.0001
0.519	0.0001
0.5191	0.0001
0.5192	0.0001
0.5193	0.0001
0.5194	0.0001
0.5195	0.0001
0.5196	0.0001
0.5197	0.0001
0.5198	0.0001
0.5199	0.0001
0.52	0.0001
0.5201	0.0001
0.5202	0.0001
0.5203	0.0001
0.5204	0.0001
0.5205	0.0001
0.5206	0.0001
0.5207	0.0001
0.5208	0.0001
0.5209	0.0001
0.521	0.0001
0.5211	0.0001
0.5212	0.0001
0.5213	0.0001
0.5214	0.0001
0.5215	0.0001
0.5216	0.0001
0.5217	0.0001
0.5218	0.0001
0.5219	0.0001
0.522	0.0001
0.5221	0.0001
0.5222	0.0001
0.5223	0.0001
0.5224	0.0001
0.5225	0.0001
0.5226	0.0001
0.5227	0.0001
0.5228	0.0001
0.5229	0.0001
0.523	0.0001
0.5231	0.0001
0.5232	0.0001
0.5233	0.0001
0.5234	0.0001
0.5235	0.0001
0.5236	0.0001
0.5237	0.0001
0.5238	0.0001
0.5239	0.0001
0.524	0.0001
0.5241	0.0001
0.5242	0.0001
0.5243	0.0001
0.5244	0.0001
0.5245	0.0001
0.5246	0.0001
0.5247	0.0001
0.5248	0.0001
0.5249	0.0001
0.525	0.0001
0.5251	0.0001
0.5252	0.0001
0.5253	0.0001
0.5254	0.0001
0.5255	0.0001
0.5256	0.0001
0.5257	0.0001
0.5258	0.0001
0.5259	0.0001
0.526	0.0001
0.5261	0.0001
0.5262	0.0001
0.5263	0.0001
0.5264	0.0001
0.5265	0.0001
0.5266	0.0001
0.5267	0.0001
0.5268	0.0001
0.5269	0.0001
0.527	0.0001
0.5271	0.0001
0.5272	0.0001
0.5273	0.0001
0.5274	0.0001
0.5275	0.0001
0.5276	0.0001
0.5277	0.0001
0.5278	0.0001
0.5279	0.0001
0.528	0.0001
0.5281	0.0001
0.5282	0.0001
0.5283	0.0001
0.5284	0.0001
0.5285	0.0001
0.5286	0.0001
0.5287	0.0001
0.5288	0.0001
0.5289	0.0001
0.529	0.0001
0.5291	0.0001
0.5292	0.0001
0.5293	0.0001
0.5294	0.0001
0.5295	0.0001
0.5296	0.0001
0.5297	0.0001
0.5298	0.0001
0.5299	0.0001
0.53	0.0001
0.5301	0.0001
0.5302	0.0001
0.5303	0.0001
0.5304	0.0001
0.5305	0.0001
0.5306	0.0001
0.5307	0.0001
0.5308	0.0001
0.5309	0.0001
0.531	0.0001
0.5311	0.0001
0.5312	0.0001
0.5313	0.0001
0.5314	0.0001
0.5315	0.0001
0.5316	0.0001
0.5317	0.0001
0.5318	0.0001
0.5319	0.0001
0.532	0.0001
0.5321	0.0001
0.5322	0.0001
0.5323	0.0001
0.5324	0.0001
0.5325	0.0001
0.5326	0.0001
0.5327	0.0001
0.5328	0.0001
0.5329	0.0001
0.533	0.0001
0.5331	0.0001
0.5332	0.0001
0.5333	0.0001
0.5334	0.0001
0.5335	0.0001
0.5336	0.0001
0.5337	0.0001
0.5338	0.0001
0.5339	0.0001
0.534	0.0001
0.5341	0.0001
0.5342	0.0001
0.5343	0.0001
0.5344	0.0001
0.5345	0.0001
0.5346	0.0001
0.5347	0.0001
0.5348	0.0001
0.5349	0.0001
0.535	0.0001
0.5351	0.0001
0.5352	0.0001
0.5353	0.0001
0.5354	0.0001
0.5355	0.0001
0.5356	0.0001
0.5357	0.0001
0.5358	0.0001
0.5359	0.0001
0.536	0.0001
0.5361	0.0001
0.5362	0.0001
0.5363	0.0001
0.5364	0.0001
0.5365	0.0001
0.5366	0.0001
0.5367	0.0001
0.5368	0.0001
0.5369	0.0001
0.537	0.0001
0.5371	0.0001
0.5372	0.0001
0.5373	0.0001
0.5374	0.0001
0.5375	0.0001
0.5376	0.0001
0.5377	0.0001
0.5378	0.0001
0.5379	0.0001
0.538	0.0001
0.5381	0.0001
0.5382	0.0001
0.5383	0.0001
0.5384	0.0001
0.5385	0.0001
0.5386	0.0001
0.5387	0.0001
0.5388	0.0001
0.5389	0.0001
0.539	0.0001
0.5391	0.0001
0.5392	0.0001
0.5393	0.0001
0.5394	0.0001
0.5395	0.0001
0.5396	0.0001
0.5397	0.0001
0.5398	0.0001
0.5399	0.0001
0.54	0.0001
0.5401	0.0001
0.5402	0.0001
0.5403	0.0001
0.5404	0.0001
0.5405	0.0001
0.5406	0.0001
0.5407	0.0001
0.5408	0.0001
0.5409	0.0001
0.541	0.0015
0.5425	0.0025
0.545	0.0025
0.5475	0.0025
0.55	0.0025
0.5525	0.0025
0.555	0.0025
0.5575	0.0025
0.56	0.0025
0.5625	0.0025
0.565	0.0025
0.5675	0.0025
0.57	0.0025
0.5725	0.0025
0.575	0.0025
0.5775	0.0025
0.58	0.0025
0.5825	0.0025
0.585	0.0025
0.5875	0.0025
0.59	0.0025
0.5925	0.0025
0.595	0.0025
0.5975	0.0025
0.6	0.0025
0.6025	0.0025
0.605	0.0025
0.6075	0.0025
0.61	0.0025
0.6125	0.0025
0.615	0.0025
0.6175	0.0025
0.62	0.0025
0.6225	0.0025
0.625	0.0025
0.6275	0.0025
0.63	0.0025
0.6325	0.0025
0.635	0.0025
0.6375	0.0025
0.64	0.0025
0.6425	0.0025
0.645	0.0025
0.6475	0.0025
0.65	0.0025
0.6525	0.0025
0.655	0.0025
0.6575	0.0025
0.66	0.0025
0.6625	0.0025
0.665	0.0025
0.6675	0.0025
0.67	0.0025
0.6725	0.0025
0.675	0.0025
0.6775	0.0025
0.68	0.0025
0.6825	0.0025
0.685	0.0025
0.6875	0.0025
0.69	0.0025
0.6925	0.0025
0.695	0.0025
0.6975	0.0025
0.7	0.0025
0.7025	0.0025
0.705	0.0025
0.7075	0.0025
0.71	0.0025
0.7125	0.0025
0.715	0.0025
0.7175	0.0025
0.72	0.0025
0.7225	0.0025
0.725	0.0025
0.7275	0.0025
0.73	0.0025
0.7325	0.0025
0.735	0.0025
0.7375	0.0025
0.74	0.0025
0.7425	0.0025
0.745	0.0025
0.7475	0.0025
0.75	0.0025
0.7525	0.0025
0.755	0.0025
0.7575	0.0025
0.76	0.0025
0.7625	0.0025
0.765	0.0025
0.7675	0.0025
0.77	0.0025
0.7725	0.0025
0.775	0.0025
0.7775	0.0025
0.78	0.0025
0.7825	0.0025
0.785	0.0025
0.7875	0.0025
0.79	0.0025
0.7925	0.0025
0.795	0.0025
0.7975	0.0025
0.8	0.0025
0.8025	0.0025
0.805	0.0025
0.8075	0.0025
0.81	0.0025
0.8125	0.0025
0.815	0.0025
0.8175	0.0025
0.82	0.0025
0.8225	0.0025
0.825	0.0025
0.8275	0.0025
0.83	0.0025
0.8325	0.0025
0.835	0.0025
0.8375	0.0025
0.84	0.0025
0.8425	0.0025
0.845	0.0025
0.8475	0.0025
0.85	0.0025
0.8525	0.0025
0.855	0.0025
0.8575	0.0025
0.86	0.0025
0.8625	0.0025
0.865	0.0025
0.8675	0.0025
0.87	0.0025
0.8725	0.0025
0.875	0.0025
0.8775	0.0025
0.88	0.0025
0.8825	0.0025
0.885	0.0025
0.8875	0.0025
0.89	0.0025
0.8925	0.0025
0.895	0.0025
0.8975	0.0025
0.9	0.0025
0.9025	0.0025
0.905	0.0025
0.9075	0.0025
0.91	0.0025
0.9125	0.0025
0.915	0.0025
0.9175	0.0025
0.92	0.0025
0.9225	0.0025
0.925	0.0025
0.9275	0.0025
0.93	0.0025
0.9325	0.0025
0.935	0.0025
0.9375	0.0025
0.94	0.0025
0.9425	0.0025
0.945	0.0025
0.9475	0.0025
0.95	0.0025
0.9525	0.0025
0.955	0.0025
0.9575	0.0025
0.96	0.0025
0.9625	0.0025
0.965	0.0025
0.9675	0.0025
0.97	0.0025
0.9725	0.0025
0.975	0.0025
0.9775	0.0025
0.98	0.0025
0.9825	0.0025
0.985	0.0025
0.9875	0.0025
0.99	0.0025
0.9925	0.0025
0.995	0.0025
0.9975	0.0025


==> arxiv copy/tikz/time_test/time_401/diff_max_KK_1.00e-04_1.0e+00_B_1_C_2_t_401_BDF_4.mat.dat <==
0	0
0.0025	0
0.005	0
0.0075	0
0.01	0
0.0125	0
0.015	0
0.0175	0
0.02	0
0.0225	0
0.025	0
0.0275	0
0.03	0
0.0325	0
0.035	0
0.0375	0
0.04	0
0.0425	0
0.045	0
0.0475	0
0.05	0
0.0525	0
0.055	0
0.0575	0
0.06	0
0.0625	0
0.065	0
0.0675	0
0.07	0
0.0725	0
0.075	0
0.0775	0
0.08	0
0.0825	0
0.085	0
0.0875	0
0.09	0
0.0925	0
0.095	0
0.0975	0
0.1	0
0.1025	-3.08508e-05
0.105	-0.000108725
0.1075	-0.000230198
0.11	-0.000384136
0.1125	-0.000559381
0.115	-0.000747161
0.1175	-0.000941171
0.12	-0.00113703
0.1225	-0.0013006
0.125	-0.00141361
0.1275	-0.00147822
0.13	-0.00150481
0.1325	-0.00150404
0.135	-0.00148435
0.1375	-0.00145186
0.14	-0.00141085
0.1425	-0.00136433
0.145	-0.0013144
0.1475	-0.00126254
0.15	-0.00120984
0.1525	-0.00115707
0.155	-0.00110477
0.1575	-0.00105336
0.16	-0.00100314
0.1625	-0.000954301
0.165	-0.000907003
0.1675	-0.00086134
0.17	-0.000817374
0.1725	-0.000775138
0.175	-0.000734642
0.1775	-0.000695879
0.18	-0.00065883
0.1825	-0.000623464
0.185	-0.000589744
0.1875	-0.000557627
0.19	-0.000527064
0.1925	-0.000498004
0.195	-0.000470394
0.1975	-0.000444181
0.2	-0.000419309
0.2025	-0.000395723
0.205	-0.000373371
0.2075	-0.000352196
0.21	-0.000332148
0.2125	-0.000313174
0.215	-0.000295224
0.2175	-0.000278249
0.22	-0.000262203
0.2225	-0.000247039
0.225	-0.000232715
0.2275	-0.000219186
0.23	-0.000206414
0.2325	-0.000194358
0.235	-0.000182982
0.2375	-0.000172249
0.24	-0.000162127
0.2425	-0.000152582
0.245	-0.000143582
0.2475	-0.0001351
0.25	-0.000127106
0.2525	-0.000119574
0.255	-0.000112478
0.2575	-0.000105794
0.26	-9.94991e-05
0.2625	-9.35716e-05
0.265	-8.79908e-05
0.2675	-8.2737e-05
0.27	-7.77918e-05
0.2725	-7.31376e-05
0.275	-6.87577e-05
0.2775	-6.46365e-05
0.28	-6.0759e-05
0.2825	-5.71112e-05
0.285	-5.36798e-05
0.2875	-5.04523e-05
0.29	-4.74168e-05
0.2925	-4.4562e-05
0.295	-4.18775e-05
0.2975	-3.93533e-05
0.3	-3.698e-05
0.3025	-0.000148624
0.305	-0.000434052
0.3075	-0.000880849
0.31	-0.00144817
0.3125	-0.002095
0.315	-0.00278911
0.3175	-0.00350733
0.32	-0.00423369
0.3225	-0.00483951
0.325	-0.00525698
0.3275	-0.00549556
0.33	-0.0055951
0.3325	-0.00559597
0.335	-0.00552981
0.3375	-0.00541923
0.34	-0.00527984
0.3425	-0.00512233
0.345	-0.00495397
0.3475	-0.00477978
0.35	-0.00460319
0.3525	-0.00442659
0.355	-0.00425161
0.3575	-0.00407939
0.36	-0.00391072
0.3625	-0.00374614
0.365	-0.00358599
0.3675	-0.00343052
0.37	-0.00327987
0.3725	-0.00313411
0.375	-0.00299326
0.3775	-0.00285732
0.38	-0.00272625
0.3825	-0.00259998
0.385	-0.00247845
0.3875	-0.00236156
0.39	-0.00224922
0.3925	-0.00214134
0.395	-0.00203779
0.3975	-0.00193847
0.4	-0.00184327
0.4025	-0.00175207
0.405	-0.00166475
0.4075	-0.0015812
0.41	-0.0015013
0.4125	-0.00142493
0.415	-0.00135196
0.4175	-0.0012823
0.42	-0.00121582
0.4225	-0.00115241
0.425	-0.00109195
0.4275	-0.00103434
0.43	-0.000979474
0.4325	-0.000927239
0.435	-0.000877533
0.4375	-0.000830255
0.44	-0.000785307
0.4425	-0.000742591
0.445	-0.000702014
0.4475	-0.000663485
0.45	-0.000626915
0.4525	-0.000592218
0.455	-0.00055931
0.4575	-0.00052811
0.46	-0.000498542
0.4625	-0.000470528
0.465	-0.000443997
0.4675	-0.000418878
0.47	-0.000395104
0.4725	-0.00037261
0.475	-0.000351334
0.4775	-0.000331214
0.48	-0.000312195
0.4825	-0.00029422
0.485	-0.000277237
0.4875	-0.000261195
0.49	-0.000246046
0.4925	-0.000231744
0.495	-0.000218244
0.4975	-0.000205504
0.5	-0.000193484
0.5025	-0.000232539
0.505	-0.000349012
0.5075	-0.000537269
0.51	-0.000779123
0.5125	-0.00105635
0.515	-0.00135465
0.5175	-0.00166373
0.52	-0.00197644
0.5225	-0.00223679
0.525	-0.0024149
0.5275	-0.00251449
0.53	-0.00255262
0.5325	-0.00254676
0.535	-0.00251072
0.5375	-0.00245443
0.54	-0.00238485
0.5425	-0.00230679
0.545	-0.0022236
0.5475	-0.00213765
0.55	-0.00205058
0.5525	-0.0019636
0.555	-0.00187755
0.5575	-0.00179303
0.56	-0.00171047
0.5625	-0.00163019
0.565	-0.00155238
0.5675	-0.00147718
0.57	-0.00140468
0.5725	-0.00133492
0.575	-0.0012679
0.5775	-0.00120362
0.58	-0.00114204
0.5825	-0.00108312
0.585	-0.00102679
0.5875	-0.000973003
0.59	-0.000921678
0.5925	-0.000872742
0.595	-0.000826117
0.5975	-0.000781724
0.6	-0.000739483
0.6025	-0.000699312
0.605	-0.000661131
0.6075	-0.000624861
0.61	-0.000590423
0.6125	-0.000557739
0.615	-0.000526735
0.6175	-0.000497336
0.62	-0.000469471
0.6225	-0.00044307
0.625	-0.000418065
0.6275	-0.000394391
0.63	-0.000371986
0.6325	-0.000350787
0.635	-0.000330737
0.6375	-0.000311779
0.64	-0.000293859
0.6425	-0.000276925
0.645	-0.000260926
0.6475	-0.000245816
0.65	-0.000231548
0.6525	-0.000218079
0.655	-0.000205366
0.6575	-0.000193371
0.66	-0.000182055
0.6625	-0.000171381
0.665	-0.000161316
0.6675	-0.000151826
0.67	-0.00014288
0.6725	-0.000134449
0.675	-0.000126503
0.6775	-0.000119017
0.68	-0.000111964
0.6825	-0.000105322
0.685	-9.90654e-05
0.6875	-9.31743e-05
0.69	-8.76274e-05
0.6925	-8.24055e-05
0.695	-7.749e-05
0.6975	-7.28634e-05
0.7	-6.85092e-05
0.7025	2.94957e-05
0.705	0.000270234
0.7075	0.000642854
0.71	0.00111194
0.7125	0.0016405
0.715	0.00219752
0.7175	0.0027588
0.72	0.003306
0.7225	0.00373419
0.725	0.00398708
0.7275	0.00407296
0.73	0.00402836
0.7325	0.00389238
0.735	0.0036972
0.7375	0.00346666
0.74	0.00321753
0.7425	0.00296138
0.745	0.00270607
0.7475	0.00245691
0.75	0.00221744
0.7525	0.00198997
0.755	0.00177592
0.7575	0.00157613
0.76	0.00139092
0.7625	0.00122034
0.765	0.00106413
0.7675	0.000921885
0.77	0.000793052
0.7725	0.00067698
0.775	0.000572952
0.7775	0.000480211
0.78	0.000397977
0.7825	0.000325466
0.785	0.000261899
0.7875	0.000206514
0.79	0.000158574
0.7925	0.000117375
0.795	8.22443e-05
0.7975	5.25499e-05
0.8	2.76994e-05
0.8025	7.14132e-06
0.805	-9.63405e-06
0.8075	-2.30957e-05
0.81	-3.36956e-05
0.8125	-4.18698e-05
0.815	-4.80159e-05
0.8175	-5.24817e-05
0.82	-5.55642e-05
0.8225	-5.75147e-05
0.825	-5.85444e-05
0.8275	-5.88303e-05
0.83	-5.85206e-05
0.8325	-5.77389e-05
0.835	-5.65879e-05
0.8375	-5.51531e-05
0.84	-5.35052e-05
0.8425	-5.17024e-05
0.845	-4.97925e-05
0.8475	-4.78148e-05
0.85	-4.58009e-05
0.8525	-4.37767e-05
0.855	-4.17627e-05
0.8575	-3.97752e-05
0.86	-3.7827e-05
0.8625	-3.59278e-05
0.865	-3.40852e-05
0.8675	-3.23043e-05
0.87	-3.05891e-05
0.8725	-2.89417e-05
0.875	-2.73636e-05
0.8775	-2.58551e-05
0.88	-2.44158e-05
0.8825	-2.30449e-05
0.885	-2.17411e-05
0.8875	-2.05026e-05
0.89	-1.93275e-05
0.8925	-1.82138e-05
0.895	-1.71591e-05
0.8975	-1.61612e-05
0.9	-1.52176e-05
0.9025	-1.43261e-05
0.905	-1.34841e-05
0.9075	-1.26893e-05
0.91	-1.19395e-05
0.9125	-1.12324e-05
0.915	-1.05658e-05
0.9175	-9.93762e-06
0.92	-9.34579e-06
0.9225	-8.78837e-06
0.925	-8.26349e-06
0.9275	-7.76938e-06
0.93	-7.30431e-06
0.9325	-6.86667e-06
0.935	-6.4549e-06
0.9375	-6.06755e-06
0.94	-5.70323e-06
0.9425	-5.36061e-06
0.945	-5.03845e-06
0.9475	-4.73558e-06
0.95	-4.45088e-06
0.9525	-4.18332e-06
0.955	-3.93191e-06
0.9575	-3.69573e-06
0.96	-3.47393e-06
0.9625	-3.26569e-06
0.965	-3.07028e-06
0.9675	-2.88701e-06
0.97	-2.71524e-06
0.9725	-2.55439e-06
0.975	-2.40397e-06
0.9775	-2.26352e-06
0.98	-2.13267e-06
0.9825	-2.01107e-06
0.985	-1.8985e-06
0.9875	-1.79489e-06
0.99	-1.70023e-06
0.9925	-1.61452e-06
0.995	-1.53787e-06
0.9975	-1.47069e-06
1	-1.41345e-06


==> arxiv copy/tikz/time_test/time_401/diff_max_KK_1.00e-06_1.0e+00_B_1_C_2_t_401_BDF_4.mat.dat <==
0	0
0.0025	0
0.005	0
0.0075	0
0.01	0
0.0125	0
0.015	0
0.0175	0
0.02	0
0.0225	0
0.025	0
0.0275	0
0.03	0
0.0325	0
0.035	0
0.0375	0
0.04	0
0.0425	0
0.045	0
0.0475	0
0.05	0
0.0525	0
0.055	0
0.0575	0
0.06	0
0.0625	0
0.065	0
0.0675	0
0.07	0
0.0725	0
0.075	0
0.0775	0
0.08	0
0.0825	0
0.085	0
0.0875	0
0.09	0
0.0925	0
0.095	0
0.0975	0
0.1	0
0.1025	-3.08508e-05
0.105	-0.000108606
0.1075	-0.000227391
0.11	-0.000370589
0.1125	-0.000520478
0.115	-0.0006633
0.1175	-0.000790861
0.12	-0.000899982
0.1225	-0.000959866
0.125	-0.000956507
0.1275	-0.000898183
0.13	-0.00080307
0.1325	-0.00068949
0.135	-0.000571717
0.1375	-0.000459318
0.14	-0.000357952
0.1425	-0.000270444
0.145	-0.000197675
0.1475	-0.000139238
0.15	-9.39139e-05
0.1525	-6.00135e-05
0.155	-3.56454e-05
0.1575	-1.89091e-05
0.16	-8.03298e-06
0.1625	-1.4628e-06
0.165	2.09434e-06
0.1675	3.66074e-06
0.17	3.89271e-06
0.1725	3.27235e-06
0.175	2.23003e-06
0.1775	1.12079e-06
0.18	1.86073e-07
0.1825	-4.53122e-07
0.185	-7.76917e-07
0.1875	-8.58445e-07
0.19	-7.94705e-07
0.1925	-6.62192e-07
0.195	-5.10347e-07
0.1975	-3.67367e-07
0.2	-2.46848e-07
0.2025	-1.53093e-07
0.205	-8.50143e-08
0.2075	-3.8842e-08
0.21	-9.87425e-09
0.2125	6.49193e-09
0.215	1.42337e-08
0.2175	1.61618e-08
0.22	1.42485e-08
0.2225	1.02557e-08
0.225	5.69931e-09
0.2275	1.66805e-09
0.23	-1.23883e-09
0.2325	-2.8551e-09
0.235	-3.39524e-09
0.2375	-3.25108e-09
0.24	-2.76094e-09
0.2425	-2.15176e-09
0.245	-1.55681e-09
0.2475	-1.04367e-09
0.25	-6.37383e-10
0.2525	-3.37692e-10
0.255	-1.31137e-10
0.2575	9.45188e-13
0.26	7.76066e-11
0.2625	1.15722e-10
0.265	1.28148e-10
0.2675	1.23198e-10
0.27	1.0813e-10
0.2725	8.94323e-11
0.275	7.20034e-11
0.2775	5.87552e-11
0.28	5.07464e-11
0.2825	4.74316e-11
0.285	4.72715e-11
0.2875	4.88068e-11
0.29	5.10151e-11
0.2925	5.32746e-11
0.295	5.52538e-11
0.2975	5.68142e-11
0.3	5.79332e-11
0.3025	-0.000113841
0.305	-0.000400861
0.3075	-0.000839657
0.31	-0.00136949
0.3125	-0.00192703
0.315	-0.00246696
0.3175	-0.00296788
0.32	-0.00342708
0.3225	-0.00373348
0.325	-0.0038339
0.3275	-0.00375205
0.33	-0.0035422
0.3325	-0.00325584
0.335	-0.00293081
0.3375	-0.00259228
0.34	-0.00225668
0.3425	-0.0019348
0.345	-0.00163361
0.3475	-0.00135753
0.35	-0.00110915
0.3525	-0.0008897
0.355	-0.00069938
0.3575	-0.000537524
0.36	-0.000402752
0.3625	-0.000293092
0.365	-0.000206108
0.3675	-0.00013904
0.37	-8.89604e-05
0.3725	-5.29181e-05
0.375	-2.80866e-05
0.3775	-1.18807e-05
0.38	-2.04221e-06
0.3825	3.31314e-06
0.385	5.68536e-06
0.3875	6.03416e-06
0.39	5.07969e-06
0.3925	3.47582e-06
0.395	1.76581e-06
0.3975	3.20934e-07
0.4	-6.71438e-07
0.4025	-1.17906e-06
0.405	-1.31159e-06
0.4075	-1.218e-06
0.41	-1.01677e-06
0.4125	-7.84622e-07
0.415	-5.65404e-07
0.4175	-3.80314e-07
0.42	-2.36155e-07
0.4225	-1.31368e-07
0.425	-6.0226e-08
0.4275	-1.5537e-08
0.43	9.75708e-09
0.4325	2.1764e-08
0.435	2.48189e-08
0.4375	2.19499e-08
0.44	1.58589e-08
0.4425	8.87541e-09
0.445	2.67779e-09
0.4475	-1.80572e-09
0.45	-4.31212e-09
0.4525	-5.16137e-09
0.455	-4.95314e-09
0.4575	-4.20827e-09
0.46	-3.27686e-09
0.4625	-2.36484e-09
0.465	-1.57695e-09
0.4675	-9.52326e-10
0.47	-4.91016e-10
0.4725	-1.72649e-10
0.475	3.12649e-11
0.4775	1.49899e-10
0.48	2.09135e-10
0.4825	2.28852e-10
0.485	2.21778e-10
0.4875	1.98996e-10
0.49	1.70444e-10
0.4925	1.4367e-10
0.495	1.23192e-10
0.4975	1.10691e-10
0.5	1.05342e-10
0.5025	-5.0313e-05
0.505	-0.00017713
0.5075	-0.000370902
0.51	-0.000604594
0.5125	-0.00084953
0.515	-0.00108386
0.5175	-0.0012952
0.52	-0.00147948
0.5225	-0.00158699
0.525	-0.00159496
0.5275	-0.00151616
0.53	-0.00137853
0.5325	-0.00120961
0.535	-0.00103041
0.5375	-0.000854977
0.54	-0.000691936
0.5425	-0.00054616
0.545	-0.000419966
0.5475	-0.000313912
0.55	-0.000227331
0.5525	-0.000158718
0.555	-0.000106038
0.5575	-6.69681e-05
0.56	-3.91048e-05
0.5625	-2.01285e-05
0.565	-7.92448e-06
0.5675	-6.61771e-07
0.57	3.1691e-06
0.5725	4.75355e-06
0.575	4.80751e-06
0.5775	3.90066e-06
0.58	2.55419e-06
0.5825	1.1879e-06
0.585	7.60036e-08
0.5875	-6.54935e-07
0.59	-9.97973e-07
0.5925	-1.05934e-06
0.595	-9.59387e-07
0.5975	-7.87356e-07
0.6	-5.99279e-07
0.6025	-4.26308e-07
0.605	-2.82795e-07
0.6075	-1.72563e-07
0.61	-9.34585e-08
0.6125	-4.04758e-08
0.615	-7.74255e-09
0.6175	1.03334e-08
0.62	1.85011e-08
0.6225	1.99345e-08
0.625	1.69983e-08
0.6275	1.18356e-08
0.63	6.24247e-09
0.6325	1.46173e-09
0.635	-1.86452e-09
0.6375	-3.60684e-09
0.64	-4.09959e-09
0.6425	-3.82803e-09
0.645	-3.18619e-09
0.6475	-2.43175e-09
0.65	-1.71302e-09
0.6525	-1.10274e-09
0.655	-6.25332e-10
0.6575	-2.76947e-10
0.66	-3.94765e-11
0.6625	1.10382e-10
0.665	1.95732e-10
0.6675	2.36665e-10
0.67	2.47844e-10
0.6725	2.39215e-10
0.675	2.19559e-10
0.6775	1.96527e-10
0.68	1.75719e-10
0.6825	1.60307e-10
0.685	1.51237e-10
0.6875	1.47493e-10
0.69	1.4728e-10
0.6925	1.48962e-10
0.695	1.5138e-10
0.6975	1.53817e-10
0.7	1.55884e-10
0.7025	9.38553e-05
0.705	0.000330273
0.7075	0.000683104
0.71	0.00107668
0.7125	0.00141938
0.715	0.00163683
0.7175	0.00169596
0.72	0.00161222
0.7225	0.00134637
0.725	0.000939164
0.7275	0.00050175
0.73	0.000138617
0.7325	-9.72796e-05
0.735	-0.000204489
0.7375	-0.000217336
0.74	-0.000181332
0.7425	-0.000130251
0.745	-8.20305e-05
0.7475	-4.36532e-05
0.75	-1.63605e-05
0.7525	1.1151e-06
0.755	1.08937e-05
0.7575	1.51047e-05
0.76	1.51446e-05
0.7625	1.24169e-05
0.765	8.36364e-06
0.7675	4.20143e-06
0.77	7.52413e-07
0.7725	-1.58321e-06
0.775	-2.75858e-06
0.7775	-3.04989e-06
0.78	-2.81584e-06
0.7825	-2.33686e-06
0.785	-1.79214e-06
0.7875	-1.28241e-06
0.79	-8.55247e-07
0.7925	-5.24894e-07
0.795	-2.86538e-07
0.7975	-1.26097e-07
0.8	-2.64421e-08
0.8025	2.8986e-08
0.805	5.43719e-08
0.8075	5.93378e-08
0.81	5.0973e-08
0.8125	3.56985e-08
0.815	1.89357e-08
0.8175	4.47458e-09
0.82	-5.69144e-09
0.8225	-1.11164e-08
0.825	-1.27405e-08
0.8275	-1.20126e-08
0.83	-1.013e-08
0.8325	-7.88148e-09
0.835	-5.7235e-09
0.8375	-3.88219e-09
0.84	-2.43596e-09
0.8425	-1.37641e-09
0.845	-6.50913e-10
0.8475	-1.90301e-10
0.85	7.4576e-11
0.8525	2.04236e-10
0.855	2.43437e-10
0.8575	2.21986e-10
0.86	1.66117e-10
0.8625	9.89188e-11
0.865	3.74997e-11
0.8675	-8.24352e-12
0.87	-3.50126e-11
0.8725	-4.50733e-11
0.875	-4.41332e-11
0.8775	-3.74347e-11
0.88	-2.85728e-11
0.8825	-1.96936e-11
0.885	-1.19147e-11
0.8875	-5.68146e-12
0.89	-1.03367e-12
0.8925	2.20596e-12
0.895	4.30533e-12
0.8975	5.51426e-12
0.9	6.03584e-12
0.9025	6.07031e-12
0.905	5.80996e-12
0.9075	5.41672e-12
0.91	5.00799e-12
0.9125	4.65583e-12
0.915	4.39343e-12
0.9175	4.2259e-12
0.92	4.14063e-12
0.9225	4.11682e-12
0.925	4.13192e-12
0.9275	4.16644e-12
0.93	4.20569e-12
0.9325	4.24039e-12
0.935	4.26587e-12
0.9375	4.28074e-12
0.94	4.2859e-12
0.9425	4.28352e-12
0.945	4.27591e-12
0.9475	4.26548e-12
0.95	4.25404e-12
0.9525	4.24277e-12
0.955	4.2325e-12
0.9575	4.22334e-12
0.96	4.21541e-12
0.9625	4.20847e-12
0.965	4.20208e-12
0.9675	4.1962e-12
0.97	4.19048e-12
0.9725	4.18471e-12
0.975	4.17888e-12
0.9775	4.17294e-12
0.98	4.167e-12
0.9825	4.16095e-12
0.985	4.15468e-12
0.9875	4.14829e-12
0.99	4.1418e-12
0.9925	4.13553e-12
0.995	4.12909e-12
0.9975	4.12104e-12
1	4.10899e-12


==> arxiv copy/tikz/time_test/time_401/diff_max_K_1.900000e-02_1.000000e+00_B_1_C_7_1000_500_1.mat.dat <==
0	0
0.0025	0
0.005	0
0.0075	0
0.01	0
0.0125	0
0.015	0
0.0175	0
0.02	0
0.0225	0
0.025	0
0.0275	0
0.03	0
0.0325	0
0.035	0
0.0375	0
0.04	0
0.0425	0
0.045	0
0.0475	0
0.05	0
0.0525	0
0.055	0
0.0575	0
0.06	0
0.0625	0
0.065	0
0.0675	0
0.07	0
0.0725	0
0.075	0
0.0775	0
0.08	0
0.0825	0
0.085	0
0.0875	0
0.09	0
0.0925	0
0.095	0
0.0975	0
0.1	0
0.1025	-3.08518e-05
0.105	-8.10811e-05
0.1075	-0.000129499
0.11	-0.000166305
0.1125	-0.000191122
0.115	-0.000206923
0.1175	-0.000216763
0.12	-0.000222865
0.1225	-0.000195751
0.125	-0.000147742
0.1275	-0.000100613
0.13	-6.45435e-05
0.1325	-4.01446e-05
0.135	-2.45815e-05
0.1375	-1.48832e-05
0.14	-8.87477e-06
0.1425	-5.14911e-06
0.145	-2.83446e-06
0.1475	-1.39513e-06
0.15	-5.00623e-07
0.1525	5.41772e-08
0.155	3.9682e-07
0.1575	6.0705e-07
0.16	7.34399e-07
0.1625	8.09816e-07
0.165	8.52736e-07
0.1675	8.75369e-07
0.17	8.85374e-07
0.1725	8.87542e-07
0.175	8.84866e-07
0.1775	8.79216e-07
0.18	8.71757e-07
0.1825	8.63217e-07
0.185	8.54048e-07
0.1875	8.44532e-07
0.19	8.34846e-07
0.1925	8.25099e-07
0.195	8.15358e-07
0.1975	8.05665e-07
0.2	7.96045e-07
0.2025	7.86514e-07
0.205	7.77081e-07
0.2075	7.6775e-07
0.21	7.58526e-07
0.2125	7.49408e-07
0.215	7.40397e-07
0.2175	7.31493e-07
0.22	7.22695e-07
0.2225	7.14003e-07
0.225	7.05414e-07
0.2275	6.96929e-07
0.23	6.88546e-07
0.2325	6.80263e-07
0.235	6.7208e-07
0.2375	6.63995e-07
0.24	6.56008e-07
0.2425	6.48117e-07
0.245	6.4032e-07
0.2475	6.32618e-07
0.25	6.25008e-07
0.2525	6.17489e-07
0.255	6.10061e-07
0.2575	6.02723e-07
0.26	5.95472e-07
0.2625	5.88309e-07
0.265	5.81232e-07
0.2675	5.7424e-07
0.27	5.67333e-07
0.2725	5.60508e-07
0.275	5.53765e-07
0.2775	5.47104e-07
0.28	5.40523e-07
0.2825	5.34021e-07
0.285	5.27597e-07
0.2875	5.2125e-07
0.29	5.1498e-07
0.2925	5.08785e-07
0.295	5.02665e-07
0.2975	4.96618e-07
0.3	4.90644e-07
0.3025	-0.000113359
0.305	-0.000298867
0.3075	-0.000478168
0.31	-0.000615328
0.3125	-0.000709013
0.315	-0.000770151
0.3175	-0.000809901
0.32	-0.000836327
0.3225	-0.000739958
0.325	-0.000565596
0.3275	-0.000393605
0.33	-0.000261751
0.3325	-0.000172437
0.335	-0.000115341
0.3375	-7.96295e-05
0.34	-5.73831e-05
0.3425	-4.34795e-05
0.345	-3.47417e-05
0.3475	-2.9214e-05
0.35	-2.56873e-05
0.3525	-2.34104e-05
0.355	-2.19147e-05
0.3575	-2.09077e-05
0.36	-2.02065e-05
0.3625	-1.96969e-05
0.365	-1.93078e-05
0.3675	-1.89945e-05
0.37	-1.87292e-05
0.3725	-1.84947e-05
0.375	-1.828e-05
0.3775	-1.80784e-05
0.38	-1.78856e-05
0.3825	-1.76991e-05
0.385	-1.7517e-05
0.3875	-1.73385e-05
0.39	-1.71627e-05
0.3925	-1.69894e-05
0.395	-1.68183e-05
0.3975	-1.6649e-05
0.4	-1.64817e-05
0.4025	-1.63161e-05
0.405	-1.61523e-05
0.4075	-1.59901e-05
0.41	-1.58296e-05
0.4125	-1.56707e-05
0.415	-1.55134e-05
0.4175	-1.53577e-05
0.42	-1.52036e-05
0.4225	-1.5051e-05
0.425	-1.48999e-05
0.4275	-1.47504e-05
0.43	-1.46024e-05
0.4325	-1.44558e-05
0.435	-1.43107e-05
0.4375	-1.41671e-05
0.44	-1.40249e-05
0.4425	-1.38842e-05
0.445	-1.37448e-05
0.4475	-1.36069e-05
0.45	-1.34703e-05
0.4525	-1.33351e-05
0.455	-1.32013e-05
0.4575	-1.30688e-05
0.46	-1.29376e-05
0.4625	-1.28078e-05
0.465	-1.26793e-05
0.4675	-1.2552e-05
0.47	-1.2426e-05
0.4725	-1.23013e-05
0.475	-1.21779e-05
0.4775	-1.20557e-05
0.48	-1.19347e-05
0.4825	-1.18149e-05
0.485	-1.16963e-05
0.4875	-1.15789e-05
0.49	-1.14627e-05
0.4925	-1.13477e-05
0.495	-1.12338e-05
0.4975	-1.1121e-05
0.5	-1.10094e-05
0.5025	-6.12178e-05
0.505	-0.000143053
0.5075	-0.000221992
0.51	-0.000282073
0.5125	-0.000322685
0.515	-0.000348673
0.5175	-0.000365003
0.52	-0.000375286
0.5225	-0.000331373
0.525	-0.000253286
0.5275	-0.000176537
0.53	-0.000117751
0.5325	-7.79417e-05
0.535	-5.25003e-05
0.5375	-3.65963e-05
0.54	-2.66938e-05
0.5425	-2.05061e-05
0.545	-1.66158e-05
0.5475	-1.41515e-05
0.55	-1.25755e-05
0.5525	-1.1554e-05
0.555	-1.08791e-05
0.5575	-1.0421e-05
0.56	-1.00985e-05
0.5625	-9.8612e-06
0.565	-9.67734e-06
0.5675	-9.52723e-06
0.57	-9.39854e-06
0.5725	-9.28357e-06
0.575	-9.17751e-06
0.5775	-9.07736e-06
0.58	-8.98123e-06
0.5825	-8.88796e-06
0.585	-8.7968e-06
0.5875	-8.70729e-06
0.59	-8.61914e-06
0.5925	-8.53216e-06
0.595	-8.44624e-06
0.5975	-8.36128e-06
0.6	-8.27725e-06
0.6025	-8.19411e-06
0.605	-8.11182e-06
0.6075	-8.03038e-06
0.61	-7.94977e-06
0.6125	-7.86997e-06
0.615	-7.79098e-06
0.6175	-7.71279e-06
0.62	-7.63538e-06
0.6225	-7.55874e-06
0.625	-7.48288e-06
0.6275	-7.40778e-06
0.63	-7.33343e-06
0.6325	-7.25983e-06
0.635	-7.18697e-06
0.6375	-7.11484e-06
0.64	-7.04343e-06
0.6425	-6.97275e-06
0.645	-6.90276e-06
0.6475	-6.83349e-06
0.65	-6.7649e-06
0.6525	-6.69701e-06
0.655	-6.6298e-06
0.6575	-6.56326e-06
0.66	-6.49739e-06
0.6625	-6.43218e-06
0.665	-6.36762e-06
0.6675	-6.30372e-06
0.67	-6.24045e-06
0.6725	-6.17782e-06
0.675	-6.11582e-06
0.6775	-6.05444e-06
0.68	-5.99367e-06
0.6825	-5.93352e-06
0.685	-5.87397e-06
0.6875	-5.81502e-06
0.69	-5.75665e-06
0.6925	-5.69888e-06
0.695	-5.64168e-06
0.6975	-5.58506e-06
0.7	-5.52901e-06
0.7025	8.83861e-05
0.705	0.000241064
0.7075	0.000387555
0.71	0.000497596
0.7125	0.000569834
0.715	0.000613369
0.7175	0.000637713
0.72	0.000649908
0.7225	0.000561218
0.725	0.000410091
0.7275	0.000262953
0.73	0.000150657
0.7325	7.48837e-05
0.735	2.67779e-05
0.7375	-2.94403e-06
0.74	-2.11032e-05
0.7425	-3.21236e-05
0.745	-3.8757e-05
0.7475	-4.26894e-05
0.75	-4.49522e-05
0.7525	-4.61795e-05
0.755	-4.67635e-05
0.7575	-4.69479e-05
0.76	-4.68849e-05
0.7625	-4.66691e-05
0.765	-4.63598e-05
0.7675	-4.59938e-05
0.77	-4.55942e-05
0.7725	-4.51753e-05
0.775	-4.47461e-05
0.7775	-4.43122e-05
0.78	-4.38769e-05
0.7825	-4.34425e-05
0.785	-4.30102e-05
0.7875	-4.25809e-05
0.79	-4.2155e-05
0.7925	-4.17328e-05
0.795	-4.13146e-05
0.7975	-4.09004e-05
0.8	-4.04901e-05
0.8025	-4.00839e-05
0.805	-3.96818e-05
0.8075	-3.92836e-05
0.81	-3.88894e-05
0.8125	-3.84992e-05
0.815	-3.81129e-05
0.8175	-3.77304e-05
0.82	-3.73518e-05
0.8225	-3.69769e-05
0.825	-3.66059e-05
0.8275	-3.62385e-05
0.83	-3.58749e-05
0.8325	-3.55148e-05
0.835	-3.51584e-05
0.8375	-3.48056e-05
0.84	-3.44563e-05
0.8425	-3.41105e-05
0.845	-3.37682e-05
0.8475	-3.34294e-05
0.85	-3.30939e-05
0.8525	-3.27618e-05
0.855	-3.2433e-05
0.8575	-3.21075e-05
0.86	-3.17853e-05
0.8625	-3.14663e-05
0.865	-3.11505e-05
0.8675	-3.08379e-05
0.87	-3.05284e-05
0.8725	-3.02221e-05
0.875	-2.99188e-05
0.8775	-2.96185e-05
0.88	-2.93213e-05
0.8825	-2.9027e-05
0.885	-2.87357e-05
0.8875	-2.84474e-05
0.89	-2.81619e-05
0.8925	-2.78793e-05
0.895	-2.75995e-05
0.8975	-2.73225e-05
0.9	-2.70483e-05
0.9025	-2.67768e-05
0.905	-2.65081e-05
0.9075	-2.62421e-05
0.91	-2.59787e-05
0.9125	-2.5718e-05
0.915	-2.54599e-05
0.9175	-2.52044e-05
0.92	-2.49515e-05
0.9225	-2.47011e-05
0.925	-2.44532e-05
0.9275	-2.42078e-05
0.93	-2.39648e-05
0.9325	-2.37243e-05
0.935	-2.34862e-05
0.9375	-2.32505e-05
0.94	-2.30172e-05
0.9425	-2.27862e-05
0.945	-2.25575e-05
0.9475	-2.23311e-05
0.95	-2.2107e-05
0.9525	-2.18852e-05
0.955	-2.16655e-05
0.9575	-2.14481e-05
0.96	-2.12328e-05
0.9625	-2.10198e-05
0.965	-2.08088e-05
0.9675	-2.06e-05
0.97	-2.03932e-05
0.9725	-2.01886e-05
0.975	-1.9986e-05
0.9775	-1.97854e-05
0.98	-1.95868e-05
0.9825	-1.93902e-05
0.985	-1.91956e-05
0.9875	-1.9003e-05
0.99	-1.88123e-05
0.9925	-1.86235e-05
0.995	-1.84366e-05
0.9975	-1.82516e-05
1	-1.80684e-05


==> arxiv copy/tikz/time_test/time_401/diff_max_no_feedback.dat <==
0	0
0.0025	0
0.005	0
0.0075	0
0.01	0
0.0125	0
0.015	0
0.0175	0
0.02	0
0.0225	0
0.025	0
0.0275	0
0.03	0
0.0325	0
0.035	0
0.0375	0
0.04	0
0.0425	0
0.045	0
0.0475	0
0.05	0
0.0525	0
0.055	0
0.0575	0
0.06	0
0.0625	0
0.065	0
0.0675	0
0.07	0
0.0725	0
0.075	0
0.0775	0
0.08	0
0.0825	0
0.085	0
0.0875	0
0.09	0
0.0925	0
0.095	0
0.0975	0
0.1	0
0.1025	-3.08508e-05
0.105	-0.000108729
0.1075	-0.00023033
0.11	-0.000384879
0.1125	-0.000561834
0.115	-0.00075323
0.1175	-0.000953646
0.12	-0.00115956
0.1225	-0.00133761
0.125	-0.00147016
0.1275	-0.00155976
0.13	-0.0016168
0.1325	-0.00165158
0.135	-0.00167192
0.1375	-0.00168313
0.14	-0.00168863
0.1425	-0.0016906
0.145	-0.00169041
0.1475	-0.00168891
0.15	-0.0016866
0.1525	-0.00168381
0.155	-0.00168074
0.1575	-0.00167751
0.16	-0.00167419
0.1625	-0.00167083
0.165	-0.00166744
0.1675	-0.00166405
0.17	-0.00166066
0.1725	-0.00165727
0.175	-0.0016539
0.1775	-0.00165054
0.18	-0.00164719
0.1825	-0.00164384
0.185	-0.00164051
0.1875	-0.00163719
0.19	-0.00163387
0.1925	-0.00163057
0.195	-0.00162727
0.1975	-0.00162398
0.2	-0.0016207
0.2025	-0.00161743
0.205	-0.00161416
0.2075	-0.0016109
0.21	-0.00160765
0.2125	-0.00160441
0.215	-0.00160117
0.2175	-0.00159794
0.22	-0.00159471
0.2225	-0.00159149
0.225	-0.00158828
0.2275	-0.00158508
0.23	-0.00158188
0.2325	-0.00157869
0.235	-0.0015755
0.2375	-0.00157232
0.24	-0.00156915
0.2425	-0.00156599
0.245	-0.00156283
0.2475	-0.00155967
0.25	-0.00155653
0.2525	-0.00155339
0.255	-0.00155025
0.2575	-0.00154713
0.26	-0.00154401
0.2625	-0.00154089
0.265	-0.00153778
0.2675	-0.00153468
0.27	-0.00153159
0.2725	-0.0015285
0.275	-0.00152541
0.2775	-0.00152234
0.28	-0.00151926
0.2825	-0.0015162
0.285	-0.00151314
0.2875	-0.00151009
0.29	-0.00150704
0.2925	-0.001504
0.295	-0.00150097
0.2975	-0.00149794
0.3	-0.00149492
0.3025	-0.00160714
0.305	-0.00189441
0.3075	-0.0023441
0.31	-0.00291613
0.3125	-0.00357144
0.315	-0.00428063
0.3175	-0.00502369
0.32	-0.00578768
0.3225	-0.00644512
0.325	-0.00693016
0.3275	-0.00725408
0.33	-0.00745703
0.3325	-0.00757812
0.335	-0.00764659
0.3375	-0.00768209
0.34	-0.00769724
0.3425	-0.00769994
0.345	-0.00769507
0.3475	-0.00768565
0.35	-0.00767351
0.3525	-0.00765976
0.355	-0.00764509
0.3575	-0.00762991
0.36	-0.00761445
0.3625	-0.00759887
0.365	-0.00758325
0.3675	-0.00756762
0.37	-0.00755203
0.3725	-0.00753648
0.375	-0.00752097
0.3775	-0.00750551
0.38	-0.00749011
0.3825	-0.00747474
0.385	-0.00745943
0.3875	-0.00744416
0.39	-0.00742892
0.3925	-0.00741373
0.395	-0.00739858
0.3975	-0.00738346
0.4	-0.00736838
0.4025	-0.00735333
0.405	-0.00733832
0.4075	-0.00732334
0.41	-0.00730839
0.4125	-0.00729348
0.415	-0.0072786
0.4175	-0.00726375
0.42	-0.00724893
0.4225	-0.00723414
0.425	-0.00721938
0.4275	-0.00720466
0.43	-0.00718997
0.4325	-0.0071753
0.435	-0.00716067
0.4375	-0.00714607
0.44	-0.00713149
0.4425	-0.00711695
0.445	-0.00710244
0.4475	-0.00708796
0.45	-0.00707351
0.4525	-0.00705908
0.455	-0.00704469
0.4575	-0.00703033
0.46	-0.007016
0.4625	-0.00700169
0.465	-0.00698742
0.4675	-0.00697318
0.47	-0.00695896
0.4725	-0.00694478
0.475	-0.00693062
0.4775	-0.00691649
0.48	-0.0069024
0.4825	-0.00688833
0.485	-0.00687429
0.4875	-0.00686028
0.49	-0.0068463
0.4925	-0.00683234
0.495	-0.00681842
0.4975	-0.00680453
0.5	-0.00679066
0.5025	-0.00682998
0.505	-0.00694889
0.5075	-0.00714061
0.51	-0.00738642
0.5125	-0.00766855
0.515	-0.00797383
0.5175	-0.00829341
0.52	-0.00862163
0.5225	-0.00890101
0.525	-0.00910277
0.5275	-0.00923272
0.53	-0.00930912
0.5325	-0.0093495
0.535	-0.00936682
0.5375	-0.00936976
0.54	-0.00936387
0.5425	-0.0093526
0.545	-0.00933809
0.5475	-0.00932163
0.55	-0.00930404
0.5525	-0.00928578
0.555	-0.00926716
0.5575	-0.00924835
0.56	-0.00922945
0.5625	-0.00921053
0.565	-0.00919161
0.5675	-0.00917272
0.57	-0.00915387
0.5725	-0.00913507
0.575	-0.00911631
0.5775	-0.0090976
0.58	-0.00907894
0.5825	-0.00906033
0.585	-0.00904175
0.5875	-0.00902322
0.59	-0.00900474
0.5925	-0.0089863
0.595	-0.00896789
0.5975	-0.00894953
0.6	-0.00893121
0.6025	-0.00891293
0.605	-0.00889469
0.6075	-0.00887649
0.61	-0.00885832
0.6125	-0.0088402
0.615	-0.00882211
0.6175	-0.00880406
0.62	-0.00878605
0.6225	-0.00876808
0.625	-0.00875014
0.6275	-0.00873225
0.63	-0.00871439
0.6325	-0.00869656
0.635	-0.00867878
0.6375	-0.00866103
0.64	-0.00864331
0.6425	-0.00862564
0.645	-0.008608
0.6475	-0.0085904
0.65	-0.00857283
0.6525	-0.0085553
0.655	-0.00853781
0.6575	-0.00852036
0.66	-0.00850294
0.6625	-0.00848555
0.665	-0.00846821
0.6675	-0.00845089
0.67	-0.00843362
0.6725	-0.00841638
0.675	-0.00839918
0.6775	-0.00838201
0.68	-0.00836488
0.6825	-0.00834778
0.685	-0.00833072
0.6875	-0.00831369
0.69	-0.0082967
0.6925	-0.00827975
0.695	-0.00826283
0.6975	-0.00824594
0.7	-0.00822909
0.7025	-0.00811196
0.705	-0.00784548
0.7075	-0.00744324
0.71	-0.00694099
0.7125	-0.00637231
0.715	-0.00576196
0.7175	-0.00512643
0.72	-0.00447625
0.7225	-0.00391532
0.725	-0.00349618
0.7275	-0.00320908
0.73	-0.00302124
0.7325	-0.00290086
0.735	-0.0028241
0.7375	-0.00277486
0.74	-0.00274275
0.7425	-0.00272122
0.745	-0.00270618
0.7475	-0.00269511
0.75	-0.00268644
0.7525	-0.00267922
0.755	-0.00267286
0.7575	-0.002667
0.76	-0.00266144
0.7625	-0.00265605
0.765	-0.00265074
0.7675	-0.00264547
0.77	-0.00264023
0.7725	-0.002635
0.775	-0.00262976
0.7775	-0.00262453
0.78	-0.00261929
0.7825	-0.00261406
0.785	-0.00260882
0.7875	-0.00260359
0.79	-0.00259836
0.7925	-0.00259313
0.795	-0.00258792
0.7975	-0.0025827
0.8	-0.0025775
0.8025	-0.0025723
0.805	-0.00256711
0.8075	-0.00256193
0.81	-0.00255675
0.8125	-0.00255159
0.815	-0.00254644
0.8175	-0.0025413
0.82	-0.00253616
0.8225	-0.00253104
0.825	-0.00252592
0.8275	-0.00252082
0.83	-0.00251573
0.8325	-0.00251064
0.835	-0.00250557
0.8375	-0.00250051
0.84	-0.00249545
0.8425	-0.00249041
0.845	-0.00248538
0.8475	-0.00248035
0.85	-0.00247534
0.8525	-0.00247034
0.855	-0.00246535
0.8575	-0.00246037
0.86	-0.00245539
0.8625	-0.00245043
0.865	-0.00244548
0.8675	-0.00244054
0.87	-0.00243561
0.8725	-0.00243068
0.875	-0.00242577
0.8775	-0.00242087
0.88	-0.00241598
0.8825	-0.0024111
0.885	-0.00240623
0.8875	-0.00240136
0.89	-0.00239651
0.8925	-0.00239167
0.895	-0.00238684
0.8975	-0.00238201
0.9	-0.0023772
0.9025	-0.0023724
0.905	-0.0023676
0.9075	-0.00236282
0.91	-0.00235805
0.9125	-0.00235328
0.915	-0.00234853
0.9175	-0.00234378
0.92	-0.00233905
0.9225	-0.00233432
0.925	-0.00232961
0.9275	-0.0023249
0.93	-0.0023202
0.9325	-0.00231551
0.935	-0.00231084
0.9375	-0.00230617
0.94	-0.00230151
0.9425	-0.00229686
0.945	-0.00229222
0.9475	-0.00228759
0.95	-0.00228297
0.9525	-0.00227835
0.955	-0.00227375
0.9575	-0.00226916
0.96	-0.00226458
0.9625	-0.00226
0.965	-0.00225544
0.9675	-0.00225088
0.97	-0.00224633
0.9725	-0.00224179
0.975	-0.00223727
0.9775	-0.00223275
0.98	-0.00222824
0.9825	-0.00222374
0.985	-0.00221924
0.9875	-0.00221476
0.99	-0.00221029
0.9925	-0.00220582
0.995	-0.00220137
0.9975	-0.00219692
1	-0.00219248


==> arxiv copy/tikz/time_test/time_401/feedback_KK_1.00e-04_1.0e+00_B_1_C_2_t_401_BDF_4.mat.dat <==
0	0
0.0025	-0
0.005	-0
0.0075	-0
0.01	-0
0.0125	-0
0.015	-0
0.0175	-0
0.02	-0
0.0225	-0
0.025	-0
0.0275	-0
0.03	-0
0.0325	-0
0.035	-0
0.0375	-0
0.04	-0
0.0425	-0
0.045	-0
0.0475	-0
0.05	-0
0.0525	-0
0.055	-0
0.0575	-0
0.06	-0
0.0625	-0
0.065	-0
0.0675	-0
0.07	-0
0.0725	-0
0.075	-0
0.0775	-0
0.08	-0
0.0825	-0
0.085	-0
0.0875	-0
0.09	-0
0.0925	-0
0.095	-0
0.0975	-0
0.1	-0
0.1025	-5.9112e-05
0.105	-0.00177565
0.1075	-0.00599032
0.11	-0.0124651
0.1125	-0.0205481
0.115	-0.0295973
0.1175	-0.0391127
0.12	-0.0487404
0.1225	-0.0581832
0.125	-0.0657134
0.1275	-0.0704542
0.13	-0.0726493
0.1325	-0.0729562
0.135	-0.0720048
0.1375	-0.0702677
0.14	-0.0680649
0.1425	-0.0656032
0.145	-0.0630135
0.1475	-0.0603776
0.15	-0.0577467
0.1525	-0.0551527
0.155	-0.0526153
0.1575	-0.0501466
0.16	-0.0477542
0.1625	-0.0454423
0.165	-0.0432133
0.1675	-0.0410681
0.17	-0.0390067
0.1725	-0.0370286
0.175	-0.0351326
0.1775	-0.0333174
0.18	-0.0315813
0.1825	-0.0299224
0.185	-0.0283387
0.1875	-0.026828
0.19	-0.025388
0.1925	-0.0240165
0.195	-0.0227111
0.1975	-0.0214695
0.2	-0.0202893
0.2025	-0.0191681
0.205	-0.0181035
0.2075	-0.0170934
0.21	-0.0161353
0.2125	-0.015227
0.215	-0.0143664
0.2175	-0.0135513
0.22	-0.0127796
0.2225	-0.0120493
0.225	-0.0113584
0.2275	-0.0107052
0.23	-0.0100876
0.2325	-0.00950405
0.235	-0.00895275
0.2375	-0.0084321
0.24	-0.00794052
0.2425	-0.00747654
0.245	-0.00703871
0.2475	-0.00662566
0.25	-0.00623607
0.2525	-0.00586871
0.255	-0.00552237
0.2575	-0.00519592
0.26	-0.00488827
0.2625	-0.0045984
0.265	-0.00432533
0.2675	-0.00406812
0.27	-0.00382589
0.2725	-0.00359781
0.275	-0.00338307
0.2775	-0.00318093
0.28	-0.00299067
0.2825	-0.00281161
0.285	-0.00264312
0.2875	-0.00248459
0.29	-0.00233544
0.2925	-0.00219513
0.295	-0.00206315
0.2975	-0.00193902
0.3	-0.00182228
0.3025	-0.00193061
0.305	-0.00814611
0.3075	-0.0235546
0.31	-0.0472247
0.3125	-0.0766108
0.315	-0.109118
0.3175	-0.142642
0.32	-0.175653
0.3225	-0.206909
0.325	-0.230231
0.3275	-0.242981
0.33	-0.246732
0.3325	-0.24441
0.335	-0.238585
0.3375	-0.231026
0.34	-0.222793
0.3425	-0.214463
0.345	-0.206312
0.3475	-0.198456
0.35	-0.190921
0.3525	-0.183699
0.355	-0.176762
0.3575	-0.170082
0.36	-0.163635
0.3625	-0.157396
0.365	-0.15135
0.3675	-0.145484
0.37	-0.139787
0.3725	-0.134252
0.375	-0.128874
0.3775	-0.123649
0.38	-0.118574
0.3825	-0.113648
0.385	-0.108868
0.3875	-0.104232
0.39	-0.0997409
0.3925	-0.0953916
0.395	-0.0911831
0.3975	-0.0871141
0.4	-0.0831829
0.4025	-0.0793879
0.405	-0.0757272
0.4075	-0.0721988
0.41	-0.0688006
0.4125	-0.0655303
0.415	-0.0623854
0.4175	-0.0593635
0.42	-0.056462
0.4225	-0.0536779
0.425	-0.0510085
0.4275	-0.048451
0.43	-0.0460022
0.4325	-0.0436592
0.435	-0.0414189
0.4375	-0.0392781
0.44	-0.0372338
0.4425	-0.0352828
0.445	-0.0334221
0.4475	-0.0316483
0.45	-0.0299586
0.4525	-0.0283497
0.455	-0.0268187
0.4575	-0.0253625
0.46	-0.0239783
0.4625	-0.022663
0.465	-0.021414
0.4675	-0.0202283
0.47	-0.0191034
0.4725	-0.0180364
0.475	-0.017025
0.4775	-0.0160666
0.48	-0.0151587
0.4825	-0.0142991
0.485	-0.0134854
0.4875	-0.0127156
0.49	-0.0119874
0.4925	-0.0112988
0.495	-0.010648
0.4975	-0.0100329
0.5	-0.00945192
0.5025	-0.00899957
0.505	-0.0112529
0.5075	-0.0175683
0.51	-0.0275563
0.5125	-0.0401496
0.515	-0.0542878
0.5175	-0.0691364
0.52	-0.0840995
0.5225	-0.0986796
0.525	-0.110096
0.5275	-0.116987
0.53	-0.119814
0.5325	-0.119696
0.535	-0.11768
0.5375	-0.114535
0.54	-0.110768
0.5425	-0.106692
0.545	-0.102498
0.5475	-0.0982946
0.55	-0.0941465
0.5525	-0.0900887
0.555	-0.0861401
0.5575	-0.0823106
0.56	-0.0786045
0.5625	-0.0750232
0.565	-0.0715664
0.5675	-0.0682331
0.57	-0.0650215
0.5725	-0.0619298
0.575	-0.0589558
0.5775	-0.0560972
0.58	-0.0533518
0.5825	-0.0507169
0.585	-0.0481901
0.5875	-0.0457688
0.59	-0.0434502
0.5925	-0.0412316
0.595	-0.0391102
0.5975	-0.0370831
0.6	-0.0351475
0.6025	-0.0333004
0.605	-0.0315389
0.6075	-0.02986
0.61	-0.0282609
0.6125	-0.0267386
0.615	-0.0252903
0.6175	-0.0239131
0.62	-0.0226042
0.6225	-0.0213608
0.625	-0.0201803
0.6275	-0.01906
0.63	-0.0179973
0.6325	-0.0169897
0.635	-0.0160347
0.6375	-0.01513
0.64	-0.0142732
0.6425	-0.0134622
0.645	-0.0126946
0.6475	-0.0119686
0.65	-0.011282
0.6525	-0.010633
0.655	-0.0100195
0.6575	-0.00944001
0.66	-0.00889263
0.6625	-0.00837576
0.665	-0.00788782
0.6675	-0.00742732
0.67	-0.00699281
0.6725	-0.00658291
0.675	-0.00619633
0.6775	-0.0058318
0.68	-0.00548814
0.6825	-0.00516422
0.685	-0.00485895
0.6875	-0.00457131
0.69	-0.00430033
0.6925	-0.00404509
0.695	-0.00380469
0.6975	-0.00357832
0.7	-0.00336518
0.7025	-0.00298473
0.705	0.00408847
0.7075	0.0339684
0.71	0.0847888
0.7125	0.151633
0.715	0.227973
0.7175	0.308149
0.72	0.387966
0.7225	0.437435
0.725	0.445788
0.7275	0.427076
0.73	0.397614
0.7325	0.366238
0.735	0.336072
0.7375	0.307743
0.74	0.281132
0.7425	0.256027
0.745	0.232289
0.7475	0.209856
0.75	0.188717
0.7525	0.168881
0.755	0.150361
0.7575	0.133162
0.76	0.117275
0.7625	0.102679
0.765	0.0893417
0.7675	0.0772181
0.77	0.0662554
0.7725	0.0563942
0.775	0.0475704
0.7775	0.0397171
0.78	0.0327657
0.7825	0.0266476
0.785	0.021295
0.7875	0.0166416
0.79	0.0126235
0.7925	0.0091797
0.795	0.00625208
0.7975	0.00378609
0.8	0.0017307
0.8025	3.84794e-05
0.805	-0.00133435
0.8075	-0.00208902
0.81	-0.00247074
0.8125	-0.00275303
0.815	-0.00295221
0.8175	-0.00308311
0.82	-0.00315858
0.8225	-0.00318939
0.825	-0.00318451
0.8275	-0.00315136
0.83	-0.00309607
0.8325	-0.00302369
0.835	-0.00293839
0.8375	-0.00284357
0.84	-0.00274204
0.8425	-0.0026361
0.845	-0.0025276
0.8475	-0.00241804
0.85	-0.00230865
0.8525	-0.00220036
0.855	-0.00209395
0.8575	-0.00199
0.86	-0.00188896
0.8625	-0.00179115
0.865	-0.0016968
0.8675	-0.00160608
0.87	-0.00151907
0.8725	-0.00143582
0.875	-0.00135631
0.8775	-0.00128053
0.88	-0.00120839
0.8825	-0.00113983
0.885	-0.00107473
0.8875	-0.001013
0.89	-0.000954518
0.8925	-0.000899154
0.895	-0.000846783
0.8975	-0.000797277
0.9	-0.000750508
0.9025	-0.000706349
0.905	-0.000664673
0.9075	-0.000625358
0.91	-0.000588284
0.9125	-0.000553336
0.915	-0.000520401
0.9175	-0.000489372
0.92	-0.000460145
0.9225	-0.000432621
0.925	-0.000406703
0.9275	-0.000382302
0.93	-0.00035933
0.9325	-0.000337704
0.935	-0.000317345
0.9375	-0.000298175
0.94	-0.000280123
0.9425	-0.000263118
0.945	-0.000247093
0.9475	-0.000231982
0.95	-0.000217719
0.9525	-0.000204242
0.955	-0.000191497
0.9575	-0.000179421
0.96	-0.000167932
0.9625	-0.000156959
0.965	-0.000146471
0.9675	-0.000136428
0.97	-0.000126678
0.9725	-0.000117025
0.975	-0.000107483
0.9775	-9.82244e-05
0.98	-8.89715e-05
0.9825	-7.89e-05
0.985	-6.78411e-05
0.9875	-5.68923e-05
0.99	-4.63513e-05
0.9925	-3.39414e-05
0.995	-1.81378e-05
0.9975	-3.49293e-06
1	-0


==> arxiv copy/tikz/time_test/time_401/feedback_KK_1.00e-06_1.0e+00_B_1_C_2_t_401_BDF_4.mat.dat <==
0	0
0.0025	-0
0.005	-0
0.0075	-0
0.01	-0
0.0125	-0
0.015	-0
0.0175	-0
0.02	-0
0.0225	-0
0.025	-0
0.0275	-0
0.03	-0
0.0325	-0
0.035	-0
0.0375	-0
0.04	-0
0.0425	-0
0.045	-0
0.0475	-0
0.05	-0
0.0525	-0
0.055	-0
0.0575	-0
0.06	-0
0.0625	-0
0.065	-0
0.0675	-0
0.07	-0
0.0725	-0
0.075	-0
0.0775	-0
0.08	-0
0.0825	-0
0.085	-0
0.0875	-0
0.09	-0
0.0925	-0
0.095	-0
0.0975	-0
0.1	-0
0.1025	-0.00179432
0.105	-0.0382
0.1075	-0.102065
0.11	-0.167784
0.1125	-0.217574
0.115	-0.246332
0.1175	-0.257984
0.12	-0.259763
0.1225	-0.256029
0.125	-0.222351
0.1275	-0.169795
0.13	-0.119141
0.1325	-0.0785164
0.135	-0.0473949
0.1375	-0.0236791
0.14	-0.00600147
0.1425	0.00645681
0.145	0.0143957
0.1475	0.0185692
0.15	0.0197956
0.1525	0.0189063
0.155	0.0166801
0.1575	0.0137848
0.16	0.0107383
0.1625	0.00789675
0.165	0.00546583
0.1675	0.00516206
0.17	0.00371226
0.1725	0.00169055
0.175	8.52696e-05
0.1775	-0.000948925
0.18	-0.00142655
0.1825	-0.00145475
0.185	-0.000836028
0.1875	-0.000443522
0.19	-0.000233759
0.1925	-9.51758e-05
0.195	-9.39694e-06
0.1975	3.687e-05
0.2	5.64529e-05
0.2025	5.96398e-05
0.205	5.38658e-05
0.2075	4.41288e-05
0.21	3.35349e-05
0.2125	2.38146e-05
0.215	2.07627e-05
0.2175	1.68799e-05
0.22	8.61066e-06
0.2225	1.65329e-06
0.225	-3.07444e-06
0.2275	-5.5089e-06
0.23	-6.00183e-06
0.2325	-4.13386e-06
0.235	-2.08075e-06
0.2375	-1.12523e-06
0.24	-5.02309e-07
0.2425	-1.06003e-07
0.245	1.16157e-07
0.2475	2.1774e-07
0.25	2.43544e-07
0.2525	2.26589e-07
0.255	1.89431e-07
0.2575	1.46364e-07
0.26	1.05592e-07
0.2625	8.23469e-08
0.265	7.68654e-08
0.2675	4.29558e-08
0.27	1.27343e-08
0.2725	-8.78167e-09
0.275	-2.0851e-08
0.2775	-2.45458e-08
0.28	-1.91503e-08
0.2825	-9.70106e-09
0.285	-5.32574e-09
0.2875	-2.52165e-09
0.29	-6.94102e-10
0.2925	3.7325e-10
0.295	8.97456e-10
0.2975	1.09981e-09
0.3	1.13027e-09
0.3025	-0.00662063
0.305	-0.140844
0.3075	-0.372889
0.31	-0.591785
0.3125	-0.712846
0.315	-0.726743
0.3175	-0.687388
0.32	-0.654041
0.3225	-0.641862
0.325	-0.572188
0.3275	-0.480078
0.33	-0.413328
0.3325	-0.367258
0.335	-0.324306
0.3375	-0.279672
0.34	-0.235352
0.3425	-0.192873
0.345	-0.152715
0.3475	-0.115319
0.35	-0.0813295
0.3525	-0.0514241
0.355	-0.0261662
0.3575	-0.00591613
0.36	0.00922602
0.3625	0.0194519
0.365	0.0252387
0.3675	0.0273008
0.37	0.0265052
0.3725	0.0237666
0.375	0.0199432
0.3775	0.0157546
0.38	0.0117333
0.3825	0.00821525
0.385	0.00794729
0.3875	0.00569277
0.39	0.00261009
0.3925	0.00015167
0.395	-0.00144111
0.3975	-0.00218333
0.4	-0.00223531
0.4025	-0.00131087
0.405	-0.000689107
0.4075	-0.000363381
0.41	-0.00014905
0.4125	-1.623e-05
0.415	5.55734e-05
0.4175	8.61336e-05
0.42	9.13324e-05
0.4225	8.26474e-05
0.425	6.77951e-05
0.4275	5.15741e-05
0.43	3.66625e-05
0.4325	3.17781e-05
0.435	2.60373e-05
0.4375	1.33624e-05
0.44	2.6634e-06
0.4425	-4.62787e-06
0.445	-8.40404e-06
0.4475	-9.19647e-06
0.45	-6.40475e-06
0.4525	-3.21377e-06
0.455	-1.74064e-06
0.4575	-7.81266e-07
0.46	-1.69918e-07
0.4625	1.73597e-07
0.465	3.31406e-07
0.4675	3.72348e-07
0.47	3.47217e-07
0.4725	2.90739e-07
0.475	2.24948e-07
0.4775	1.62571e-07
0.48	1.25038e-07
0.4825	1.1857e-07
0.485	6.68671e-08
0.4875	2.04966e-08
0.49	-1.26746e-08
0.4925	-3.1439e-08
0.495	-3.73689e-08
0.4975	-2.87822e-08
0.5	-1.54606e-08
0.5025	-0.00292605
0.505	-0.0622466
0.5075	-0.165958
0.51	-0.27061
0.5125	-0.345089
0.515	-0.381584
0.5175	-0.390121
0.52	-0.386297
0.5225	-0.378466
0.525	-0.329829
0.5275	-0.258513
0.53	-0.194111
0.5325	-0.144087
0.535	-0.104237
0.5375	-0.070835
0.54	-0.0427413
0.5425	-0.0198849
0.545	-0.00225578
0.5475	0.0103613
0.55	0.0184083
0.5525	0.0225281
0.555	0.0235097
0.5575	0.0222094
0.56	0.0194614
0.5625	0.0159992
0.565	0.012401
0.5675	0.00906783
0.57	0.00623114
0.5725	0.0064518
0.575	0.00416529
0.5775	0.00170604
0.58	-0.000169733
0.5825	-0.00133204
0.585	-0.00181881
0.5875	-0.00177692
0.59	-0.000894116
0.5925	-0.000493092
0.595	-0.00025387
0.5975	-9.46961e-05
0.6	1.64907e-06
0.6025	5.19208e-05
0.605	7.16872e-05
0.6075	7.30661e-05
0.61	6.46743e-05
0.6125	5.2225e-05
0.615	3.92083e-05
0.6175	2.75185e-05
0.62	2.58743e-05
0.6225	1.91047e-05
0.625	9.02204e-06
0.6275	8.70838e-07
0.63	-4.47664e-06
0.6325	-7.03807e-06
0.635	-7.31494e-06
0.6375	-4.48214e-06
0.64	-2.32669e-06
0.6425	-1.23631e-06
0.645	-5.20378e-07
0.6475	-7.33217e-08
0.65	1.70903e-07
0.6525	2.77098e-07
0.655	2.97911e-07
0.6575	2.71592e-07
0.66	2.23962e-07
0.6625	1.71153e-07
0.665	1.2261e-07
0.6675	1.01729e-07
0.67	8.7324e-08
0.6725	4.62477e-08
0.675	1.09494e-08
0.6775	-1.34533e-08
0.68	-2.64505e-08
0.6825	-2.89518e-08
0.685	-1.96839e-08
0.6875	-1.13945e-08
0.69	-6.1258e-09
0.6925	-2.72908e-09
0.695	-5.26452e-10
0.6975	8.13657e-10
0.7	1.5624e-09
0.7025	0.00545812
0.705	0.231897
0.7075	0.716844
0.71	1.2806
0.7125	1.6924
0.715	1.81065
0.7175	1.62543
0.72	1.23505
0.7225	0.497491
0.725	-0.261036
0.7275	-0.694212
0.73	-0.775073
0.7325	-0.646457
0.735	-0.371054
0.7375	-0.123676
0.74	-0.0252951
0.7425	0.0118159
0.745	0.0249731
0.7475	0.0279115
0.75	0.0257989
0.7525	0.0212955
0.755	0.0169475
0.7575	0.0189926
0.76	0.0122231
0.7625	0.00528574
0.765	-0.000195274
0.7675	-0.00372507
0.77	-0.00530662
0.7725	-0.00531296
0.775	-0.00306811
0.7775	-0.00158852
0.78	-0.000821552
0.7825	-0.000324018
0.785	-2.01861e-05
0.7875	0.000140953
0.79	0.000206946
0.7925	0.000215249
0.795	0.00019255
0.7975	0.000156567
0.8	0.000118177
0.8025	8.33431e-05
0.805	7.72423e-05
0.8075	5.83642e-05
0.81	2.81754e-05
0.8125	3.51127e-06
0.815	-1.28314e-05
0.8175	-2.08266e-05
0.82	-2.19174e-05
0.8225	-1.39271e-05
0.825	-7.15083e-06
0.8275	-3.81957e-06
0.83	-1.63941e-06
0.8325	-2.70787e-07
0.835	4.82777e-07
0.8375	8.15839e-07
0.84	8.87649e-07
0.8425	8.14302e-07
0.845	6.74391e-07
0.8475	5.17202e-07
0.85	3.70613e-07
0.8525	3.01806e-07
0.855	2.67163e-07
0.8575	1.44621e-07
0.86	3.77997e-08
0.8625	-3.69592e-08
0.865	-7.76742e-08
0.8675	-8.85723e-08
0.87	-6.84026e-08
0.8725	-3.34412e-08
0.875	-1.83686e-08
0.8775	-8.63681e-09
0.88	-2.34569e-09
0.8825	1.25945e-09
0.885	2.97759e-09
0.8875	3.4936e-09
0.89	3.31885e-09
0.8925	2.80548e-09
0.895	2.65354e-09
0.8975	2.51265e-09
0.9	1.80897e-09
0.9025	1.06363e-09
0.905	4.44669e-10
0.9075	-2.7629e-12
0.91	-2.7688e-10
0.9125	-4.03956e-10
0.915	-4.23244e-10
0.9175	-3.75844e-10
0.92	-2.95215e-10
0.9225	-2.0853e-10
0.925	-1.35323e-10
0.9275	-8.04732e-11
0.93	-4.52243e-11
0.9325	-2.70422e-11
0.935	-2.12088e-11
0.9375	-2.36969e-11
0.94	-3.13201e-11
0.9425	-4.05458e-11
0.945	-4.90691e-11
0.9475	-5.57591e-11
0.95	-6.0378e-11
0.9525	-6.2756e-11
0.955	-6.35644e-11
0.9575	-6.31937e-11
0.96	-6.20562e-11
0.9625	-6.09906e-11
0.965	-5.99217e-11
0.9675	-5.87123e-11
0.97	-5.74068e-11
0.9725	-5.6888e-11
0.975	-5.73027e-11
0.9775	-5.76463e-11
0.98	-5.65283e-11
0.9825	-5.45368e-11
0.985	-5.44093e-11
0.9875	-5.711e-11
0.99	-5.87476e-11
0.9925	-5.10873e-11
0.995	-3.39814e-11
0.9975	-9.31426e-12
1	-0


==> arxiv copy/tikz/time_test/time_401/feedback_K_1.900000e-02_1.000000e+00_B_1_C_7_1000_500_1.mat.dat <==
0	0
0.0025	-0
0.005	-0
0.0075	-0
0.01	-0
0.0125	-0
0.015	-0
0.0175	-0
0.02	-0
0.0225	-0
0.025	-0
0.0275	-0
0.03	-0
0.0325	-0
0.035	-0
0.0375	-0
0.04	-0
0.0425	-0
0.045	-0
0.0475	-0
0.05	-0
0.0525	-0
0.055	-0
0.0575	-0
0.06	-0
0.0625	-0
0.065	-0
0.0675	-0
0.07	-0
0.0725	-0
0.075	-0
0.0775	-0
0.08	-0
0.0825	-0
0.085	-0
0.0875	-0
0.09	-0
0.0925	-0
0.095	-0
0.0975	-0
0.1	-0
0.1025	-0.402941
0.105	-0.427671
0.1075	-0.376233
0.11	-0.331317
0.1125	-0.303128
0.115	-0.286731
0.1175	-0.27715
0.12	-0.271398
0.1225	0.135057
0.125	0.16168
0.1275	0.111532
0.13	0.067631
0.1325	0.0401482
0.135	0.0241758
0.1375	0.0148307
0.14	0.00920937
0.1425	0.00575073
0.145	0.00359751
0.1475	0.00225151
0.15	0.00140972
0.1525	0.000883593
0.155	0.000555488
0.1575	0.000353353
0.16	0.000225181
0.1625	0.000144623
0.165	9.42124e-05
0.1675	6.27058e-05
0.17	4.30032e-05
0.1725	3.0663e-05
0.175	2.29157e-05
0.1775	1.80345e-05
0.18	1.49426e-05
0.1825	1.29683e-05
0.185	1.1692e-05
0.1875	1.08521e-05
0.19	1.0285e-05
0.1925	9.88879e-06
0.195	9.59973e-06
0.1975	9.37807e-06
0.2	9.19897e-06
0.2025	9.04694e-06
0.205	8.91228e-06
0.2075	8.78894e-06
0.21	8.67315e-06
0.2125	8.56253e-06
0.215	8.4556e-06
0.2175	8.35143e-06
0.22	8.24944e-06
0.2225	8.14925e-06
0.225	8.05062e-06
0.2275	7.9534e-06
0.23	7.85749e-06
0.2325	7.76282e-06
0.235	7.66934e-06
0.2375	7.57702e-06
0.24	7.48584e-06
0.2425	7.39576e-06
0.245	7.30678e-06
0.2475	7.21887e-06
0.25	7.13202e-06
0.2525	7.04622e-06
0.255	6.96146e-06
0.2575	6.87771e-06
0.26	6.79497e-06
0.2625	6.71323e-06
0.265	6.63247e-06
0.2675	6.55268e-06
0.27	6.47385e-06
0.2725	6.39598e-06
0.275	6.31903e-06
0.2775	6.24302e-06
0.28	6.16791e-06
0.2825	6.09371e-06
0.285	6.02041e-06
0.2875	5.94798e-06
0.29	5.87643e-06
0.2925	5.80574e-06
0.295	5.7359e-06
0.2975	5.66689e-06
0.3	5.59872e-06
0.3025	-1.48686
0.305	-1.57763
0.3075	-1.38613
0.31	-1.21853
0.3125	-1.11345
0.315	-1.05265
0.3175	-1.01738
0.32	-0.996342
0.3225	0.503126
0.325	0.597689
0.3275	0.409982
0.33	0.247546
0.3325	0.146675
0.335	0.0882988
0.3375	0.0541565
0.34	0.033584
0.3425	0.0209025
0.345	0.0129977
0.3475	0.00805384
0.35	0.00496186
0.3525	0.00302996
0.355	0.00182402
0.3575	0.00107179
0.36	0.000602905
0.3625	0.000310893
0.365	0.000129276
0.3675	1.65602e-05
0.37	-5.31543e-05
0.3725	-9.60337e-05
0.375	-0.000122169
0.3775	-0.000137858
0.38	-0.000147034
0.3825	-0.000152149
0.385	-0.000154736
0.3875	-0.000155752
0.39	-0.000155792
0.3925	-0.000155229
0.395	-0.000154296
0.3975	-0.000153137
0.4	-0.000151844
0.4025	-0.000150472
0.405	-0.000149057
0.4075	-0.00014762
0.41	-0.000146176
0.4125	-0.000144732
0.415	-0.000143294
0.4175	-0.000141865
0.42	-0.000140447
0.4225	-0.000139041
0.425	-0.000137648
0.4275	-0.000136268
0.43	-0.000134901
0.4325	-0.000133548
0.435	-0.000132208
0.4375	-0.000130881
0.44	-0.000129568
0.4425	-0.000128268
0.445	-0.000126981
0.4475	-0.000125706
0.45	-0.000124445
0.4525	-0.000123196
0.455	-0.00012196
0.4575	-0.000120736
0.46	-0.000119524
0.4625	-0.000118325
0.465	-0.000117137
0.4675	-0.000115962
0.47	-0.000114798
0.4725	-0.000113646
0.475	-0.000112505
0.4775	-0.000111376
0.48	-0.000110258
0.4825	-0.000109152
0.485	-0.000108057
0.4875	-0.000106972
0.49	-0.000105899
0.4925	-0.000104836
0.495	-0.000103784
0.4975	-0.000102742
0.5	-0.000101711
0.5025	-0.657231
0.505	-0.697497
0.5075	-0.613419
0.51	-0.539969
0.5125	-0.493885
0.515	-0.467115
0.5175	-0.451501
0.52	-0.442143
0.5225	0.220678
0.525	0.263703
0.5275	0.181635
0.53	0.109991
0.5325	0.0652267
0.535	0.0392382
0.5375	0.024035
0.54	0.0148868
0.5425	0.00925614
0.545	0.00575001
0.5475	0.00355837
0.55	0.00218804
0.5525	0.00133195
0.555	0.000797607
0.5575	0.00046434
0.56	0.000256643
0.5625	0.000127332
0.565	4.69459e-05
0.5675	-2.90546e-06
0.57	-3.37002e-05
0.5725	-5.26028e-05
0.575	-6.40854e-05
0.5775	-7.09395e-05
0.58	-7.49074e-05
0.5825	-7.70769e-05
0.585	-7.81269e-05
0.5875	-7.84811e-05
0.59	-7.8404e-05
0.5925	-7.80607e-05
0.595	-7.75541e-05
0.5975	-7.69486e-05
0.6	-7.62843e-05
0.6025	-7.5586e-05
0.605	-7.48695e-05
0.6075	-7.41443e-05
0.61	-7.34166e-05
0.6125	-7.269e-05
0.615	-7.19669e-05
0.6175	-7.12486e-05
0.62	-7.0536e-05
0.6225	-6.98297e-05
0.625	-6.91298e-05
0.6275	-6.84367e-05
0.63	-6.77502e-05
0.6325	-6.70705e-05
0.635	-6.63975e-05
0.6375	-6.57312e-05
0.64	-6.50716e-05
0.6425	-6.44186e-05
0.645	-6.37721e-05
0.6475	-6.31321e-05
0.65	-6.24985e-05
0.6525	-6.18713e-05
0.655	-6.12503e-05
0.6575	-6.06356e-05
0.66	-6.00271e-05
0.6625	-5.94246e-05
0.665	-5.88283e-05
0.6675	-5.82378e-05
0.67	-5.76534e-05
0.6725	-5.70747e-05
0.675	-5.65019e-05
0.6775	-5.59349e-05
0.68	-5.53735e-05
0.6825	-5.48178e-05
0.685	-5.42676e-05
0.6875	-5.3723e-05
0.69	-5.31838e-05
0.6925	-5.265e-05
0.695	-5.21216e-05
0.6975	-5.15985e-05
0.7	-5.10807e-05
0.7025	1.22574
0.705	1.30287
0.7075	1.1502
0.71	1.0166
0.7125	0.932046
0.715	0.882076
0.7175	0.852369
0.72	0.834284
0.7225	-0.404631
0.725	-0.49167
0.7275	-0.342803
0.73	-0.209569
0.7325	-0.124969
0.735	-0.0754174
0.7375	-0.0463813
0.74	-0.0289227
0.7425	-0.0180661
0.745	-0.0114256
0.7475	-0.00730546
0.75	-0.00473278
0.7525	-0.00312314
0.755	-0.00211559
0.7575	-0.00148464
0.76	-0.00108907
0.7625	-0.000840535
0.765	-0.000683794
0.7675	-0.000584365
0.77	-0.000520725
0.7725	-0.000479437
0.775	-0.000452116
0.7775	-0.00043353
0.78	-0.00042041
0.7825	-0.000410718
0.785	-0.000403181
0.7875	-0.000397003
0.79	-0.000391689
0.7925	-0.000386928
0.795	-0.000382527
0.7975	-0.000378365
0.8	-0.000374367
0.8025	-0.000370485
0.805	-0.000366689
0.8075	-0.000362961
0.81	-0.000359288
0.8125	-0.000355664
0.815	-0.000352084
0.8175	-0.000348544
0.82	-0.000345042
0.8225	-0.000341577
0.825	-0.000338148
0.8275	-0.000334754
0.83	-0.000331395
0.8325	-0.000328069
0.835	-0.000324777
0.8375	-0.000321519
0.84	-0.000318293
0.8425	-0.000315099
0.845	-0.000311937
0.8475	-0.000308807
0.85	-0.000305709
0.8525	-0.000302641
0.855	-0.000299605
0.8575	-0.000296598
0.86	-0.000293622
0.8625	-0.000290676
0.865	-0.00028776
0.8675	-0.000284872
0.87	-0.000282014
0.8725	-0.000279184
0.875	-0.000276383
0.8775	-0.00027361
0.88	-0.000270864
0.8825	-0.000268146
0.885	-0.000265456
0.8875	-0.000262792
0.89	-0.000260155
0.8925	-0.000257545
0.895	-0.00025496
0.8975	-0.000252402
0.9	-0.000249869
0.9025	-0.000247362
0.905	-0.00024488
0.9075	-0.000242423
0.91	-0.00023999
0.9125	-0.000237582
0.915	-0.000235198
0.9175	-0.000232838
0.92	-0.000230502
0.9225	-0.000228189
0.925	-0.000225899
0.9275	-0.000223632
0.93	-0.000221388
0.9325	-0.000219166
0.935	-0.000216967
0.9375	-0.00021479
0.94	-0.000212635
0.9425	-0.000210501
0.945	-0.000208389
0.9475	-0.000206298
0.95	-0.000204227
0.9525	-0.000202178
0.955	-0.000200149
0.9575	-0.000198141
0.96	-0.000196152
0.9625	-0.000194184
0.965	-0.000192235
0.9675	-0.000190306
0.97	-0.000188397
0.9725	-0.000186506
0.975	-0.000184635
0.9775	-0.000182782
0.98	-0.000180948
0.9825	-0.000179132
0.985	-0.000177334
0.9875	-0.000175555
0.99	-0.000173793
0.9925	-0.000172049
0.995	-0.000170322
0.9975	-0.000168613
1	-0.000166921


==> arxiv copy/tikz/time_test/time_401/no_feedback.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0.262785
0.1025	-3.73593e-05	0.262785
0.105	-0.000131668	0.262785
0.1075	-0.000278931	0.262785
0.11	-0.000466107	0
0.1125	-0.000642932	0
0.115	-0.000780095	0
0.1175	-0.000875073	0
0.12	-0.000936737	0
0.1225	-0.000975216	0
0.125	-0.000998501	0
0.1275	-0.00101212	0
0.13	-0.00101968	0
0.1325	-0.00102348	0
0.135	-0.00102496	0
0.1375	-0.00102501	0
0.14	-0.00102419	0
0.1425	-0.00102285	0
0.145	-0.00102119	0
0.1475	-0.00101934	0
0.15	-0.00101739	0
0.1525	-0.00101538	0
0.155	-0.00101334	0
0.1575	-0.00101129	0
0.16	-0.00100923	0
0.1625	-0.00100717	0
0.165	-0.00100512	0
0.1675	-0.00100308	0
0.17	-0.00100104	0
0.1725	-0.000999004	0
0.175	-0.000996978	0
0.1775	-0.000994958	0
0.18	-0.000992945	0
0.1825	-0.000990936	0
0.185	-0.000988934	0
0.1875	-0.000986936	0
0.19	-0.000984944	0
0.1925	-0.000982956	0
0.195	-0.000980972	0
0.1975	-0.000978994	0
0.2	-0.000977019	0
0.2025	-0.000975049	0
0.205	-0.000973083	0
0.2075	-0.000971122	0
0.21	-0.000969164	0
0.2125	-0.000967211	0
0.215	-0.000965261	0
0.2175	-0.000963316	0
0.22	-0.000961375	0
0.2225	-0.000959437	0
0.225	-0.000957504	0
0.2275	-0.000955574	0
0.23	-0.000953649	0
0.2325	-0.000951727	0
0.235	-0.00094981	0
0.2375	-0.000947896	0
0.24	-0.000945986	0
0.2425	-0.00094408	0
0.245	-0.000942177	0
0.2475	-0.000940279	0
0.25	-0.000938384	0
0.2525	-0.000936494	0
0.255	-0.000934607	0
0.2575	-0.000932724	0
0.26	-0.000930844	0
0.2625	-0.000928969	0
0.265	-0.000927097	0
0.2675	-0.000925229	0
0.27	-0.000923365	0
0.2725	-0.000921504	0
0.275	-0.000919648	0
0.2775	-0.000917795	0
0.28	-0.000915946	0
0.2825	-0.0009141	0
0.285	-0.000912258	0
0.2875	-0.00091042	0
0.29	-0.000908586	0
0.2925	-0.000906756	0
0.295	-0.000904929	0
0.2975	-0.000903105	0
0.3	-0.000901286	0.253743
0.3025	-0.000935809	0.253743
0.305	-0.0010256	0.253743
0.3075	-0.00116666	0.253743
0.31	-0.00134628	0
0.3125	-0.00151563	0
0.315	-0.00164637	0
0.3175	-0.00173619	0
0.32	-0.00179379	0
0.3225	-0.00182899	0
0.325	-0.00184955	0
0.3275	-0.0018608	0
0.33	-0.00186624	0
0.3325	-0.00186807	0
0.335	-0.00186767	0
0.3375	-0.00186592	0
0.34	-0.00186333	0
0.3425	-0.00186025	0
0.345	-0.00185688	0
0.3475	-0.00185333	0
0.35	-0.00184968	0
0.3525	-0.00184598	0
0.355	-0.00184226	0
0.3575	-0.00183853	0
0.36	-0.0018348	0
0.3625	-0.00183107	0
0.365	-0.00182735	0
0.3675	-0.00182365	0
0.37	-0.00181995	0
0.3725	-0.00181626	0
0.375	-0.00181258	0
0.3775	-0.00180891	0
0.38	-0.00180525	0
0.3825	-0.0018016	0
0.385	-0.00179796	0
0.3875	-0.00179433	0
0.39	-0.0017907	0
0.3925	-0.00178708	0
0.395	-0.00178348	0
0.3975	-0.00177987	0
0.4	-0.00177628	0
0.4025	-0.00177269	0
0.405	-0.00176912	0
0.4075	-0.00176554	0
0.41	-0.00176198	0
0.4125	-0.00175842	0
0.415	-0.00175488	0
0.4175	-0.00175133	0
0.42	-0.0017478	0
0.4225	-0.00174427	0
0.425	-0.00174075	0
0.4275	-0.00173724	0
0.43	-0.00173373	0
0.4325	-0.00173023	0
0.435	-0.00172674	0
0.4375	-0.00172326	0
0.44	-0.00171978	0
0.4425	-0.00171631	0
0.445	-0.00171285	0
0.4475	-0.00170939	0
0.45	-0.00170594	0
0.4525	-0.0017025	0
0.455	-0.00169906	0
0.4575	-0.00169563	0
0.46	-0.00169221	0
0.4625	-0.0016888	0
0.465	-0.00168539	0
0.4675	-0.00168199	0
0.47	-0.0016786	0
0.4725	-0.00167521	0
0.475	-0.00167183	0
0.4775	-0.00166845	0
0.48	-0.00166509	0
0.4825	-0.00166173	0
0.485	-0.00165838	0
0.4875	-0.00165503	0
0.49	-0.00165169	0
0.4925	-0.00164836	0
0.495	-0.00164503	0
0.4975	-0.00164171	0
0.5	-0.0016384	-0.26487
0.5025	-0.00159693	-0.26487
0.505	-0.00149759	-0.26487
0.5075	-0.00134473	-0.26487
0.51	-0.00115176	0
0.5125	-0.000969724	0
0.515	-0.000828038	0
0.5175	-0.000729028	0
0.52	-0.000663635	0
0.5225	-0.000621612	0
0.525	-0.000594903	0
0.5275	-0.000577938	0
0.53	-0.000567085	0
0.5325	-0.00056003	0
0.535	-0.000555324	0
0.5375	-0.000552064	0
0.54	-0.000549689	0
0.5425	-0.000547852	0
0.545	-0.00054634	0
0.5475	-0.000545023	0
0.55	-0.00054382	0
0.5525	-0.000542683	0
0.555	-0.000541584	0
0.5575	-0.000540505	0
0.56	-0.000539437	0
0.5625	-0.000538373	0
0.565	-0.000537311	0
0.5675	-0.000536249	0
0.57	-0.000535188	0
0.5725	-0.000534125	0
0.575	-0.000533063	0
0.5775	-0.000532	0
0.58	-0.000530938	0
0.5825	-0.000529876	0
0.585	-0.000528816	0
0.5875	-0.000527756	0
0.59	-0.000526697	0
0.5925	-0.00052564	0
0.595	-0.000524584	0
0.5975	-0.00052353	0
0.6	-0.000522478	0
0.6025	-0.000521427	0
0.605	-0.000520378	0
0.6075	-0.000519332	0
0.61	-0.000518287	0
0.6125	-0.000517244	0
0.615	-0.000516203	0
0.6175	-0.000515164	0
0.62	-0.000514127	0
0.6225	-0.000513092	0
0.625	-0.00051206	0
0.6275	-0.000511029	0
0.63	-0.00051	0
0.6325	-0.000508974	0
0.635	-0.000507949	0
0.6375	-0.000506926	0
0.64	-0.000505906	0
0.6425	-0.000504888	0
0.645	-0.000503871	0
0.6475	-0.000502857	0
0.65	-0.000501844	0
0.6525	-0.000500834	0
0.655	-0.000499826	0
0.6575	-0.00049882	0
0.66	-0.000497816	0
0.6625	-0.000496813	0
0.665	-0.000495813	0
0.6675	-0.000494815	0
0.67	-0.000493819	0
0.6725	-0.000492825	0
0.675	-0.000491833	0
0.6775	-0.000490843	0
0.68	-0.000489854	0
0.6825	-0.000488868	0
0.685	-0.000487884	0
0.6875	-0.000486902	0
0.69	-0.000485922	0
0.6925	-0.000484944	0
0.695	-0.000483967	0
0.6975	-0.000482993	0
0.7	-0.000482021	0
0.7025	-0.00048105	0
0.705	-0.000480082	0
0.7075	-0.000479116	0
0.71	-0.000478151	0
0.7125	-0.000477188	0
0.715	-0.000476228	0
0.7175	-0.000475269	0
0.72	-0.000474312	0
0.7225	-0.000473358	0
0.725	-0.000472405	0
0.7275	-0.000471454	0
0.73	-0.000470505	0
0.7325	-0.000469558	0
0.735	-0.000468612	0
0.7375	-0.000467669	0
0.74	-0.000466728	0
0.7425	-0.000465788	0
0.745	-0.00046485	0
0.7475	-0.000463915	0
0.75	-0.000462981	0
0.7525	-0.000462049	0
0.755	-0.000461119	0
0.7575	-0.00046019	0
0.76	-0.000459264	0
0.7625	-0.00045834	0
0.765	-0.000457417	0
0.7675	-0.000456496	0
0.77	-0.000455577	0
0.7725	-0.00045466	0
0.775	-0.000453745	0
0.7775	-0.000452831	0
0.78	-0.00045192	0
0.7825	-0.00045101	0
0.785	-0.000450102	0
0.7875	-0.000449196	0
0.79	-0.000448292	0
0.7925	-0.00044739	0
0.795	-0.000446489	0
0.7975	-0.00044559	0
0.8	-0.000444693	0
0.8025	-0.000443798	0
0.805	-0.000442905	0
0.8075	-0.000442013	0
0.81	-0.000441124	0
0.8125	-0.000440236	0
0.815	-0.00043935	0
0.8175	-0.000438465	0
0.82	-0.000437583	0
0.8225	-0.000436702	0
0.825	-0.000435823	0
0.8275	-0.000434945	0
0.83	-0.00043407	0
0.8325	-0.000433196	0
0.835	-0.000432324	0
0.8375	-0.000431454	0
0.84	-0.000430586	0
0.8425	-0.000429719	0
0.845	-0.000428854	0
0.8475	-0.000427991	0
0.85	-0.000427129	0
0.8525	-0.000426269	0
0.855	-0.000425411	0
0.8575	-0.000424555	0
0.86	-0.0004237	0
0.8625	-0.000422848	0
0.865	-0.000421996	0
0.8675	-0.000421147	0
0.87	-0.000420299	0
0.8725	-0.000419453	0
0.875	-0.000418609	0
0.8775	-0.000417766	0
0.88	-0.000416926	0
0.8825	-0.000416086	0
0.885	-0.000415249	0
0.8875	-0.000414413	0
0.89	-0.000413579	0
0.8925	-0.000412746	0
0.895	-0.000411916	0
0.8975	-0.000411086	0
0.9	-0.000410259	0
0.9025	-0.000409433	0
0.905	-0.000408609	0
0.9075	-0.000407787	0
0.91	-0.000406966	0
0.9125	-0.000406147	0
0.915	-0.000405329	0
0.9175	-0.000404513	0
0.92	-0.000403699	0
0.9225	-0.000402887	0
0.925	-0.000402076	0
0.9275	-0.000401266	0
0.93	-0.000400459	0
0.9325	-0.000399653	0
0.935	-0.000398848	0
0.9375	-0.000398046	0
0.94	-0.000397244	0
0.9425	-0.000396445	0
0.945	-0.000395647	0
0.9475	-0.000394851	0
0.95	-0.000394056	0
0.9525	-0.000393263	0
0.955	-0.000392471	0
0.9575	-0.000391681	0
0.96	-0.000390893	0
0.9625	-0.000390106	0
0.965	-0.000389321	0
0.9675	-0.000388537	0
0.97	-0.000387755	0
0.9725	-0.000386975	0
0.975	-0.000386196	0
0.9775	-0.000385419	0
0.98	-0.000384643	0
0.9825	-0.000383869	0
0.985	-0.000383096	0
0.9875	-0.000382325	0
0.99	-0.000381556	0
0.9925	-0.000380788	0
0.995	-0.000380021	0
0.9975	-0.000379256	0
1	-0.000378493	0


==> arxiv copy/tikz/time_test/time_401/pert.dat <==
0	0
0.0025	0
0.005	0
0.0075	0
0.01	0
0.0125	0
0.015	0
0.0175	0
0.02	0
0.0225	0
0.025	0
0.0275	0
0.03	0
0.0325	0
0.035	0
0.0375	0
0.04	0
0.0425	0
0.045	0
0.0475	0
0.05	0
0.0525	0
0.055	0
0.0575	0
0.06	0
0.0625	0
0.065	0
0.0675	0
0.07	0
0.0725	0
0.075	0
0.0775	0
0.08	0
0.0825	0
0.085	0
0.0875	0
0.09	0
0.0925	0
0.095	0
0.0975	0
0.1	0.217011
0.1025	0.217011
0.105	0.217011
0.1075	0.217011
0.11	0.217011
0.1125	0.217011
0.115	0.217011
0.1175	0.217011
0.12	0
0.1225	0
0.125	0
0.1275	0
0.13	0
0.1325	0
0.135	0
0.1375	0
0.14	0
0.1425	0
0.145	0
0.1475	0
0.15	0
0.1525	0
0.155	0
0.1575	0
0.16	0
0.1625	0
0.165	0
0.1675	0
0.17	0
0.1725	0
0.175	0
0.1775	0
0.18	0
0.1825	0
0.185	0
0.1875	0
0.19	0
0.1925	0
0.195	0
0.1975	0
0.2	0
0.2025	0
0.205	0
0.2075	0
0.21	0
0.2125	0
0.215	0
0.2175	0
0.22	0
0.2225	0
0.225	0
0.2275	0
0.23	0
0.2325	0
0.235	0
0.2375	0
0.24	0
0.2425	0
0.245	0
0.2475	0
0.25	0
0.2525	0
0.255	0
0.2575	0
0.26	0
0.2625	0
0.265	0
0.2675	0
0.27	0
0.2725	0
0.275	0
0.2775	0
0.28	0
0.2825	0
0.285	0
0.2875	0
0.29	0
0.2925	0
0.295	0
0.2975	0
0.3	0.800774
0.3025	0.800774
0.305	0.800774
0.3075	0.800774
0.31	0.800774
0.3125	0.800774
0.315	0.800774
0.3175	0.800774
0.32	0
0.3225	0
0.325	0
0.3275	0
0.33	0
0.3325	0
0.335	0
0.3375	0
0.34	0
0.3425	0
0.345	0
0.3475	0
0.35	0
0.3525	0
0.355	0
0.3575	0
0.36	0
0.3625	0
0.365	0
0.3675	0
0.37	0
0.3725	0
0.375	0
0.3775	0
0.38	0
0.3825	0
0.385	0
0.3875	0
0.39	0
0.3925	0
0.395	0
0.3975	0
0.4	0
0.4025	0
0.405	0
0.4075	0
0.41	0
0.4125	0
0.415	0
0.4175	0
0.42	0
0.4225	0
0.425	0
0.4275	0
0.43	0
0.4325	0
0.435	0
0.4375	0
0.44	0
0.4425	0
0.445	0
0.4475	0
0.45	0
0.4525	0
0.455	0
0.4575	0
0.46	0
0.4625	0
0.465	0
0.4675	0
0.47	0
0.4725	0
0.475	0
0.4775	0
0.48	0
0.4825	0
0.485	0
0.4875	0
0.49	0
0.4925	0
0.495	0
0.4975	0
0.5	0.35391
0.5025	0.35391
0.505	0.35391
0.5075	0.35391
0.51	0.35391
0.5125	0.35391
0.515	0.35391
0.5175	0.35391
0.52	0
0.5225	0
0.525	0
0.5275	0
0.53	0
0.5325	0
0.535	0
0.5375	0
0.54	0
0.5425	0
0.545	0
0.5475	0
0.55	0
0.5525	0
0.555	0
0.5575	0
0.56	0
0.5625	0
0.565	0
0.5675	0
0.57	0
0.5725	0
0.575	0
0.5775	0
0.58	0
0.5825	0
0.585	0
0.5875	0
0.59	0
0.5925	0
0.595	0
0.5975	0
0.6	0
0.6025	0
0.605	0
0.6075	0
0.61	0
0.6125	0
0.615	0
0.6175	0
0.62	0
0.6225	0
0.625	0
0.6275	0
0.63	0
0.6325	0
0.635	0
0.6375	0
0.64	0
0.6425	0
0.645	0
0.6475	0
0.65	0
0.6525	0
0.655	0
0.6575	0
0.66	0
0.6625	0
0.665	0
0.6675	0
0.67	0
0.6725	0
0.675	0
0.6775	0
0.68	0
0.6825	0
0.685	0
0.6875	0
0.69	0
0.6925	0
0.695	0
0.6975	0
0.7	-0.660172
0.7025	-0.660172
0.705	-0.660172
0.7075	-0.660172
0.71	-0.660172
0.7125	-0.660172
0.715	-0.660172
0.7175	-0.660172
0.72	0
0.7225	0
0.725	0
0.7275	0
0.73	0
0.7325	0
0.735	0
0.7375	0
0.74	0
0.7425	0
0.745	0
0.7475	0
0.75	0
0.7525	0
0.755	0
0.7575	0
0.76	0
0.7625	0
0.765	0
0.7675	0
0.77	0
0.7725	0
0.775	0
0.7775	0
0.78	0
0.7825	0
0.785	0
0.7875	0
0.79	0
0.7925	0
0.795	0
0.7975	0
0.8	0
0.8025	0
0.805	0
0.8075	0
0.81	0
0.8125	0
0.815	0
0.8175	0
0.82	0
0.8225	0
0.825	0
0.8275	0
0.83	0
0.8325	0
0.835	0
0.8375	0
0.84	0
0.8425	0
0.845	0
0.8475	0
0.85	0
0.8525	0
0.855	0
0.8575	0
0.86	0
0.8625	0
0.865	0
0.8675	0
0.87	0
0.8725	0
0.875	0
0.8775	0
0.88	0
0.8825	0
0.885	0
0.8875	0
0.89	0
0.8925	0
0.895	0
0.8975	0
0.9	0
0.9025	0
0.905	0
0.9075	0
0.91	0
0.9125	0
0.915	0
0.9175	0
0.92	0
0.9225	0
0.925	0
0.9275	0
0.93	0
0.9325	0
0.935	0
0.9375	0
0.94	0
0.9425	0
0.945	0
0.9475	0
0.95	0
0.9525	0
0.955	0
0.9575	0
0.96	0
0.9625	0
0.965	0
0.9675	0
0.97	0
0.9725	0
0.975	0
0.9775	0
0.98	0
0.9825	0
0.985	0
0.9875	0
0.99	0
0.9925	0
0.995	0
0.9975	0
1	0


==> tikz/curvature_test2/time_401/diff_KK_1.00e-09_1.0e+00_BDF_4_B_6_C_2_t_401.mat_tol_u_1.000000e-05_feedback_tol_1.000000e-03_fractional_Theta_adaptive_dt_u_diff_not_on_ref.dat <==
0	-0.00021427	-2.72874e-05	-0.000174623	6.01403e-06
0.005	-0.000214763	-2.7993e-05	-0.000174773	5.78399e-06
0.01	-0.000215256	-2.86985e-05	-0.000174924	5.55395e-06
0.015	-0.000215748	-2.94041e-05	-0.000175074	5.32391e-06
0.02	-0.000216787	-3.09209e-05	-0.000175357	4.85963e-06
0.025	-0.000218099	-3.28432e-05	-0.000175705	4.27828e-06
0.03	-0.000219411	-3.47655e-05	-0.000176053	3.69694e-06
0.035	-0.000220918	-3.7e-05	-0.000176434	3.03577e-06
0.04	-0.000222814	-3.98592e-05	-0.000176878	2.21484e-06
0.045	-0.000224711	-4.27184e-05	-0.000177323	1.39391e-06
0.05	-0.000226608	-4.55776e-05	-0.000177767	5.72973e-07
0.055	-0.00022907	-4.9355e-05	-0.000178296	-4.77741e-07
0.06	-0.000231532	-5.31324e-05	-0.000178825	-1.52846e-06
0.065	-0.000233994	-5.69098e-05	-0.000179354	-2.57918e-06
0.07	-0.000236556	-6.09599e-05	-0.000179813	-3.63895e-06
0.075	-0.000239168	-6.51463e-05	-0.000180238	-4.70325e-06
0.08	-0.00024178	-6.93327e-05	-0.000180662	-5.76755e-06
0.085	-0.000244462	-7.36842e-05	-0.000181046	-6.83548e-06
0.09	-0.000247282	-7.8366e-05	-0.000181349	-7.91069e-06
0.095	-0.000250103	-8.30479e-05	-0.000181653	-8.9859e-06
0.1	-0.000252923	-8.77297e-05	-0.000181956	-1.00611e-05
0.105	-0.000255549	-9.23881e-05	-0.000182009	-1.09779e-05
0.11	-0.000258174	-9.70465e-05	-0.000182061	-1.18947e-05
0.115	-0.000260799	-0.000101705	-0.000182113	-1.28115e-05
0.12	-0.000263217	-0.000106299	-0.000181971	-1.36141e-05
0.125	-0.000265531	-0.000110861	-0.000181731	-1.43596e-05
0.13	-0.000267845	-0.000115423	-0.000181492	-1.51052e-05
0.135	-0.000269949	-0.00011979	-0.000181143	-1.57568e-05
0.14	-0.000271632	-0.000123768	-0.000180577	-1.62207e-05
0.145	-0.000273315	-0.000127746	-0.00018001	-1.66845e-05
0.15	-0.000274998	-0.000131724	-0.000179444	-1.71484e-05
0.155	-0.000276147	-0.000135303	-0.000178514	-1.73371e-05
0.16	-0.000277295	-0.000138883	-0.000177585	-1.75258e-05
0.165	-0.000278444	-0.000142463	-0.000176656	-1.77146e-05
0.17	-0.00027936	-0.000145919	-0.000175521	-1.77616e-05
0.175	-0.000280161	-0.000149315	-0.000174283	-1.77378e-05
0.18	-0.000280961	-0.00015271	-0.000173045	-1.7714e-05
0.185	-0.000281524	-0.000155894	-0.000171671	-1.75749e-05
0.19	-0.00028161	-0.000158654	-0.000170024	-1.7205e-05
0.195	-0.000281696	-0.000161414	-0.000168378	-1.6835e-05
0.2	-0.000281782	-0.000164173	-0.000166731	-1.64651e-05
0.205	-0.000281218	-0.000166364	-0.000164721	-1.57926e-05
0.21	-0.000280655	-0.000168554	-0.00016271	-1.51201e-05
0.215	-0.000280091	-0.000170744	-0.0001607	-1.44476e-05
0.22	-0.000279161	-0.00017265	-0.000158449	-1.35901e-05
0.225	-0.000278046	-0.000174415	-0.000156077	-1.26401e-05
0.23	-0.000276932	-0.00017618	-0.000153705	-1.16901e-05
0.235	-0.000275569	-0.000177719	-0.000151211	-1.06345e-05
0.24	-0.00027371	-0.000178805	-0.00014847	-9.3677e-06
0.245	-0.00027185	-0.000179892	-0.00014573	-8.10087e-06
0.25	-0.000269991	-0.000180978	-0.000142989	-6.83405e-06
0.255	-0.00026754	-0.000181555	-0.00013994	-5.31325e-06
0.26	-0.000265089	-0.000182131	-0.00013689	-3.79242e-06
0.265	-0.000262638	-0.000182708	-0.00013384	-2.2716e-06
0.27	-0.000259769	-0.000182882	-0.000130598	-5.67076e-07
0.275	-0.00025669	-0.000182856	-0.00012726	1.22927e-06
0.28	-0.000253612	-0.000182831	-0.000123922	3.02562e-06
0.285	-0.000250353	-0.000182638	-0.000120496	4.90324e-06
0.29	-0.000246734	-0.000182111	-0.000116893	6.94355e-06
0.295	-0.000243115	-0.000181585	-0.000113291	8.98386e-06
0.3	-0.000239496	-0.000181058	-0.000109688	1.10242e-05
0.305	-0.000235249	-0.000179972	-0.000105796	1.33174e-05
0.31	-0.000231002	-0.000178886	-0.000101903	1.56107e-05
0.315	-0.000226755	-0.0001778	-9.80107e-05	1.7904e-05
0.32	-0.000222181	-0.000176413	-9.39892e-05	2.03188e-05
0.325	-0.000217445	-0.000174874	-8.99032e-05	2.27943e-05
0.33	-0.000212709	-0.000173335	-8.58171e-05	2.52698e-05
0.335	-0.000207804	-0.000171644	-8.16646e-05	2.78072e-05
0.34	-0.00020256	-0.000169646	-7.73789e-05	3.04685e-05
0.345	-0.000197317	-0.000167648	-7.30933e-05	3.31297e-05
0.35	-0.000192073	-0.00016565	-6.88076e-05	3.57909e-05
0.355	-0.000186349	-0.00016322	-6.43582e-05	3.86054e-05
0.36	-0.000180624	-0.000160789	-5.99089e-05	4.142e-05
0.365	-0.0001749	-0.000158359	-5.54595e-05	4.42345e-05
0.37	-0.0001689	-0.000155689	-5.09106e-05	4.71391e-05
0.375	-0.000162763	-0.000152899	-4.63118e-05	5.00888e-05
0.38	-0.000156626	-0.000150109	-4.1713e-05	5.30384e-05
0.385	-0.000150349	-0.000147193	-3.70828e-05	5.60223e-05
0.39	-0.000143794	-0.000144027	-3.23894e-05	5.90748e-05
0.395	-0.000137239	-0.00014086	-2.7696e-05	6.21272e-05
0.4	-0.000130684	-0.000137693	-2.30026e-05	6.51797e-05
0.405	-0.000123814	-0.000134241	-1.82385e-05	6.8316e-05
0.41	-0.000116943	-0.00013079	-1.34745e-05	7.14523e-05
0.415	-0.000110072	-0.000127339	-8.71042e-06	7.45886e-05
0.42	-0.000103076	-0.000123759	-3.97856e-06	7.77264e-05
0.425	-9.6017e-05	-0.000120115	7.37218e-07	8.0865e-05
0.43	-8.89583e-05	-0.000116471	5.45299e-06	8.40036e-05
0.435	-8.18031e-05	-0.000112743	1.01771e-05	8.71577e-05
0.44	-7.44549e-05	-0.000108847	1.49178e-05	9.03428e-05
0.445	-6.71068e-05	-0.000104952	1.96585e-05	9.3528e-05
0.45	-5.97587e-05	-0.000101056	2.43992e-05	9.67131e-05
0.455	-5.22346e-05	-9.70021e-05	2.90714e-05	9.98703e-05
0.46	-4.47105e-05	-9.29482e-05	3.37437e-05	0.000103027
0.465	-3.71865e-05	-8.88943e-05	3.8416e-05	0.000106185
0.47	-2.9497e-05	-8.47053e-05	4.30742e-05	0.000109344
0.475	-2.17247e-05	-8.04489e-05	4.77256e-05	0.000112503
0.48	-1.39525e-05	-7.61925e-05	5.23769e-05	0.000115663
0.485	-6.14698e-06	-7.19071e-05	5.69914e-05	0.000118804
0.49	1.72519e-06	-6.75638e-05	6.15325e-05	0.000121906
0.495	9.59736e-06	-6.32205e-05	6.60735e-05	0.000125008
0.5	1.74695e-05	-5.88772e-05	7.06146e-05	0.00012811
0.505	2.52442e-05	-5.45994e-05	7.49036e-05	0.000131052
0.51	3.30188e-05	-5.03216e-05	7.91926e-05	0.000133995
0.515	4.07935e-05	-4.60438e-05	8.34816e-05	0.000136937
0.52	4.86308e-05	-4.17233e-05	8.76759e-05	0.000139822
0.525	5.64995e-05	-3.73815e-05	9.18231e-05	0.000142679
0.53	6.43682e-05	-3.30397e-05	9.59702e-05	0.000145536
0.535	7.21994e-05	-2.87306e-05	0.000100022	0.000148326
0.54	7.99556e-05	-2.44869e-05	0.000103882	0.000150982
0.545	8.77118e-05	-2.02432e-05	0.000107743	0.000153639
0.55	9.54681e-05	-1.59995e-05	0.000111603	0.000156296
0.555	0.000103269	-1.17476e-05	0.000115275	0.000158823
0.56	0.00011107	-7.49563e-06	0.000118947	0.000161351
0.565	0.000118871	-3.24369e-06	0.000122619	0.000163879
0.57	0.00012655	8.94663e-07	0.000126052	0.000166236
0.575	0.000134168	4.97626e-06	0.000129367	0.000168506
0.58	0.000141786	9.05785e-06	0.000132682	0.000170777
0.585	0.000149352	1.30886e-05	0.000135892	0.000172972
0.59	0.000156814	1.70176e-05	0.000138893	0.000175015
0.595	0.000164277	2.09467e-05	0.000141894	0.000177059
0.6	0.000171739	2.48757e-05	0.000144895	0.000179102
0.605	0.000178981	2.85915e-05	0.000147507	0.000180867
0.61	0.000186223	3.23074e-05	0.000150119	0.000182633
0.615	0.000193464	3.60232e-05	0.00015273	0.000184398
0.62	0.000200505	3.95543e-05	0.000155051	0.000185953
0.625	0.000207446	4.29931e-05	0.000157225	0.000187403
0.63	0.000214386	4.64319e-05	0.0001594	0.000188853
0.635	0.000221253	4.97909e-05	0.000161431	0.000190195
0.64	0.000227971	5.299e-05	0.000163173	0.000191323
0.645	0.00023469	5.61891e-05	0.000164914	0.00019245
0.65	0.000241408	5.93882e-05	0.000166656	0.000193578
0.655	0.000247793	6.22834e-05	0.00016797	0.000194392
0.66	0.000254178	6.51785e-05	0.000169284	0.000195205
0.665	0.000260562	6.80737e-05	0.000170597	0.000196018
0.67	0.000266651	7.07035e-05	0.000171555	0.000196578
0.675	0.000272592	7.32006e-05	0.000172335	0.000197011
0.68	0.000278533	7.56978e-05	0.000173115	0.000197444
0.685	0.000284328	7.80587e-05	0.00017371	0.00019774
0.69	0.000289827	8.0147e-05	0.000173934	0.000197762
0.695	0.000295327	8.22352e-05	0.000174158	0.000197783
0.7	0.000300827	8.43234e-05	0.000174382	0.000197805
0.705	0.00030593	8.60272e-05	0.000174076	0.000197417
0.71	0.000311032	8.7731e-05	0.00017377	0.00019703
0.715	0.000316135	8.94347e-05	0.000173463	0.000196642
0.72	0.000320947	9.08426e-05	0.000172739	0.000195939
0.725	0.000325614	9.21028e-05	0.000171806	0.000195079
0.73	0.000330281	9.33629e-05	0.000170874	0.000194219
0.735	0.000334787	9.44735e-05	0.000169752	0.00019322
0.74	0.000338969	9.52849e-05	0.00016825	0.00019194
0.745	0.000343151	9.60963e-05	0.000166749	0.00019066
0.75	0.000347333	9.69077e-05	0.000165248	0.000189381
0.755	0.000350905	9.72009e-05	0.000163152	0.000187638
0.76	0.000354476	9.7494e-05	0.000161057	0.000185895
0.765	0.000358048	9.77871e-05	0.000158962	0.000184151
0.77	0.000361268	9.77822e-05	0.000156525	0.000182142
0.775	0.000364313	9.76284e-05	0.000153919	0.000179999
0.78	0.000367357	9.74746e-05	0.000151313	0.000177857
0.785	0.000370215	9.71552e-05	0.00014851	0.000175566
0.79	0.0003727	9.65044e-05	0.000145314	0.000172977
0.795	0.000375185	9.58536e-05	0.000142118	0.000170389
0.8	0.000377669	9.52028e-05	0.000138922	0.0001678
0.805	0.000379564	9.40492e-05	0.000135154	0.000164781
0.81	0.00038146	9.28955e-05	0.000131386	0.000161763
0.815	0.000383355	9.17419e-05	0.000127618	0.000158744
0.82	0.000384903	9.0279e-05	0.000123486	0.000155446
0.825	0.000386277	8.86615e-05	0.000119172	0.000152009
0.83	0.000387652	8.7044e-05	0.000114858	0.000148571
0.835	0.000388856	8.52959e-05	0.000110412	0.000145031
0.84	0.000389718	8.32868e-05	0.000105701	0.000141284
0.845	0.000390581	8.12776e-05	0.000100991	0.000137537
0.85	0.000391443	7.92684e-05	9.62807e-05	0.00013379
0.855	0.0003918	7.68799e-05	9.11944e-05	0.00012975
0.86	0.000392157	7.44913e-05	8.61081e-05	0.00012571
0.865	0.000392514	7.21028e-05	8.10218e-05	0.00012167
0.87	0.000392565	6.95178e-05	7.57764e-05	0.000117508
0.875	0.000392464	6.68345e-05	7.04515e-05	0.000113286
0.88	0.000392363	6.41513e-05	6.51266e-05	0.000109063
0.885	0.000392123	6.1387e-05	5.97453e-05	0.000104797
0.89	0.000391608	5.84608e-05	5.42514e-05	0.000100441
0.895	0.000391092	5.55346e-05	4.87575e-05	9.60854e-05
0.9	0.000390577	5.26084e-05	4.32636e-05	9.17299e-05
0.905	0.000389814	4.96673e-05	3.7935e-05	8.75036e-05
0.91	0.000389052	4.67261e-05	3.26065e-05	8.32772e-05
0.915	0.00038829	4.3785e-05	2.7278e-05	7.90509e-05
0.92	0.000387403	4.08925e-05	2.21457e-05	7.49824e-05
0.925	0.000386455	3.80244e-05	1.71116e-05	7.09927e-05
0.93	0.000385507	3.51563e-05	1.20774e-05	6.7003e-05
0.935	0.000384539	3.23848e-05	7.25383e-06	6.31807e-05
0.94	0.000383531	2.98063e-05	2.85115e-06	5.9693e-05
0.945	0.000382523	2.72277e-05	-1.55154e-06	5.62054e-05
0.95	0.000381515	2.46492e-05	-5.95418e-06	5.27178e-05
0.955	0.000380604	2.25039e-05	-9.56295e-06	4.98481e-05
0.96	0.000379692	2.03586e-05	-1.31717e-05	4.69783e-05
0.965	0.000378781	1.82133e-05	-1.67805e-05	4.41086e-05
0.97	0.00037811	1.66467e-05	-1.94103e-05	4.2015e-05
0.975	0.000377558	1.53693e-05	-2.15509e-05	4.03095e-05
0.98	0.000377007	1.4092e-05	-2.36914e-05	3.8604e-05
0.985	0.000376577	1.31021e-05	-2.53479e-05	3.72855e-05
0.99	0.00037639	1.26869e-05	-2.60365e-05	3.67408e-05
0.995	0.000376203	1.22717e-05	-2.67251e-05	3.61961e-05
1	0.000376016	1.18565e-05	-2.74136e-05	3.56514e-05


==> tikz/curvature_test2/time_401/diff_K_2.000000e-09_1.000000e+00_B_6_C_2_1.mat.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.06256e-05	-6.98988e-05	-0.000136145	-0.000208736	-0.000282473	-0.000350504	-0.000412875	-0.000470708	-0.000522398	-0.000571595	-0.000597718	-0.000592012	-0.000568204	-0.000532868	-0.000494571	-0.000461116	-0.000430106	-0.000405557	-0.000386671	-0.000369597	-0.000357119	-0.000345558	-0.000333638	-0.000323585	-0.000311748	-0.000299598	-0.000288234	-0.000275053	-0.000262807	-0.000251085	-0.000238522	-0.000227746	-0.000217168	-0.000206574	-0.000197764	-0.0001887	-0.000180083	-0.000172751	-0.000164865	-0.00015769	-0.000151234	-0.000144215	-0.000138066	-0.000132195	-0.000125966	-0.000120648	-0.000115315	-0.000109892	-0.000105298	-0.000100512	-9.58727e-05	-9.18874e-05	-8.76332e-05	-8.36923e-05	-8.01966e-05	-7.64375e-05	-7.30854e-05	-6.99834e-05	-6.66818e-05	-6.38173e-05	-6.10465e-05	-5.81691e-05	-5.57077e-05	-5.32302e-05	-5.07426e-05	-4.86137e-05	-4.64041e-05	-4.4267e-05	-4.24117e-05	-4.04495e-05	-3.86202e-05	-3.69907e-05	-3.52575e-05	-3.3693e-05	-3.22525e-05	-3.0731e-05	-2.93909e-05	-2.8112e-05	-2.67848e-05	-2.56329e-05	-2.44953e-05	-2.33445e-05	-2.23494e-05	-2.1338e-05	-2.0345e-05	-1.94802e-05	-1.85831e-05	-1.77292e-05	-1.6973e-05	-1.61802e-05	-1.54473e-05	-1.47823e-05	-1.40848e-05	-1.34559e-05	-1.28685e-05	-1.22581e-05	-1.17174e-05	-1.11972e-05	-1.06657e-05	-1.01994e-05	-9.7382e-06	-9.27742e-06	-8.87355e-06	-8.46496e-06	-8.06702e-06	-7.71551e-06	-7.35424e-06	-7.01147e-06	-6.70402e-06	-6.3856e-06	-6.09073e-06	-5.82063e-06	-5.54107e-06	-5.28739e-06	-5.04929e-06	-4.80487e-06	-4.58631e-06	-4.37596e-06	-4.16317e-06	-3.97435e-06	-3.78838e-06	-3.60382e-06	-3.44013e-06	-3.2758e-06	-3.11624e-06	-2.97374e-06	-2.82879e-06	-2.69115e-06	-2.56661e-06	-2.43909e-06	-2.32049e-06	-2.21125e-06	-2.09944e-06	-3.03179e-05	-9.86693e-05	-0.000191303	-0.000293234	-0.000396471	-0.000490447	-0.000574819	-0.000650049	-0.000713716	-0.000772371	-0.000796856	-0.000777273	-0.00073231	-0.000670473	-0.000608191	-0.000553823	-0.000506059	-0.000471919	-0.000446335	-0.000426789	-0.000415162	-0.000403874	-0.000394084	-0.000385467	-0.000373202	-0.000361435	-0.000348305	-0.000332586	-0.000318531	-0.000303135	-0.00028768	-0.000274523	-0.000260441	-0.000247897	-0.000237056	-0.000225465	-0.00021582	-0.000206765	-0.000197156	-0.000189304	-0.000181168	-0.00017289	-0.000166009	-0.000158456	-0.000151261	-0.000145067	-0.000138175	-0.000132026	-0.000126467	-0.000120369	-0.000115189	-0.000110219	-0.000104937	-0.00010056	-9.61034e-05	-9.15711e-05	-8.78144e-05	-8.38075e-05	-7.99359e-05	-7.6655e-05	-7.30659e-05	-6.97701e-05	-6.68689e-05	-6.36835e-05	-6.08835e-05	-5.82987e-05	-5.55025e-05	-5.31201e-05	-5.08076e-05	-4.8377e-05	-4.63382e-05	-4.42664e-05	-4.21705e-05	-4.04105e-05	-3.85574e-05	-3.67607e-05	-3.52267e-05	-3.35764e-05	-3.20421e-05	-3.06932e-05	-2.92327e-05	-2.79243e-05	-2.67299e-05	-2.54466e-05	-2.43295e-05	-2.32667e-05	-2.21472e-05	-2.11899e-05	-2.02422e-05	-1.9272e-05	-1.84469e-05	-1.7602e-05	-1.6766e-05	-1.605e-05	-1.52986e-05	-1.45812e-05	-1.39553e-05	-1.32898e-05	-1.26756e-05	-1.21251e-05	-1.15387e-05	-1.10131e-05	-1.05262e-05	-1.00125e-05	-9.56197e-06	-9.13001e-06	-8.68258e-06	-8.29507e-06	-7.91128e-06	-7.52363e-06	-7.18875e-06	-6.84793e-06	-6.51357e-06	-6.22256e-06	-5.92056e-06	-5.63311e-06	-5.37876e-06	-5.1121e-06	-4.86542e-06	-4.64196e-06	-4.40754e-06	-4.19589e-06	-3.99876e-06	-3.79366e-06	-3.61182e-06	-3.43745e-06	-3.2589e-06	-3.10223e-06	-2.94781e-06	-2.79307e-06	-2.65756e-06	-2.52088e-06	-2.38729e-06	6.09846e-05	0.0002212	0.000428647	0.000617996	0.000760158	0.000832464	0.000835282	0.000803644	0.000759732	0.00071508	0.000630392	0.000496637	0.000350128	0.000225242	0.000132044	7.78645e-05	5.84475e-05	5.66814e-05	6.69451e-05	8.29904e-05	9.42425e-05	0.000102942	0.000109065	0.000108252	0.000105976	0.000103133	9.66588e-05	9.15682e-05	8.75776e-05	8.17009e-05	7.80535e-05	7.54118e-05	7.1175e-05	6.89527e-05	6.71158e-05	6.37175e-05	6.20561e-05	6.03385e-05	5.72575e-05	5.57825e-05	5.40221e-05	5.11927e-05	4.98837e-05	4.81488e-05	4.56259e-05	4.45112e-05	4.286e-05	4.06573e-05	3.97206e-05	3.81639e-05	3.62552e-05	3.54581e-05	3.39903e-05	3.23418e-05	3.16504e-05	3.0269e-05	2.88521e-05	2.82424e-05	2.69488e-05	2.57391e-05	2.51935e-05	2.39897e-05	2.29639e-05	2.24685e-05	2.13554e-05	2.04912e-05	2.00346e-05	1.90117e-05	1.82878e-05	1.78615e-05	1.69273e-05	1.63241e-05	1.59217e-05	1.50741e-05	1.45738e-05	1.4191e-05	1.34269e-05	1.30134e-05	1.26474e-05	1.19633e-05	1.16221e-05	1.12714e-05	1.0663e-05	1.03815e-05	1.00452e-05	9.50791e-06	9.27512e-06	8.95306e-06	8.48182e-06	8.28824e-06	7.98071e-06	7.57031e-06	7.40787e-06	7.11537e-06
0.005	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.06209e-05	-6.98834e-05	-0.000136115	-0.000208689	-0.000282407	-0.000350419	-0.000412771	-0.000470585	-0.000522257	-0.000571436	-0.000597546	-0.000591834	-0.000568025	-0.000532691	-0.000494398	-0.000460948	-0.000429943	-0.0004054	-0.000386519	-0.000369452	-0.000356981	-0.000345426	-0.000333511	-0.000323465	-0.000311633	-0.000299489	-0.00028813	-0.000274954	-0.000262713	-0.000250995	-0.000238436	-0.000227664	-0.00021709	-0.0002065	-0.000197694	-0.000188633	-0.000180019	-0.00017269	-0.000164807	-0.000157635	-0.000151182	-0.000144166	-0.000138019	-0.000132151	-0.000125924	-0.000120608	-0.000115277	-0.000109856	-0.000105264	-0.00010048	-9.58422e-05	-9.18586e-05	-8.76061e-05	-8.36666e-05	-8.01724e-05	-7.64147e-05	-7.3064e-05	-6.99632e-05	-6.66629e-05	-6.37996e-05	-6.10299e-05	-5.81536e-05	-5.56932e-05	-5.32166e-05	-5.073e-05	-4.8602e-05	-4.63932e-05	-4.42569e-05	-4.24024e-05	-4.04409e-05	-3.86123e-05	-3.69835e-05	-3.5251e-05	-3.3687e-05	-3.22471e-05	-3.07262e-05	-2.93866e-05	-2.81082e-05	-2.67815e-05	-2.56301e-05	-2.4493e-05	-2.33426e-05	-2.23478e-05	-2.13369e-05	-2.03442e-05	-1.94797e-05	-1.8583e-05	-1.77294e-05	-1.69734e-05	-1.61809e-05	-1.54484e-05	-1.47836e-05	-1.40864e-05	-1.34577e-05	-1.28705e-05	-1.22604e-05	-1.17199e-05	-1.11999e-05	-1.06685e-05	-1.02024e-05	-9.74137e-06	-9.28074e-06	-8.87703e-06	-8.46858e-06	-8.07077e-06	-7.71939e-06	-7.35824e-06	-7.01558e-06	-6.70824e-06	-6.38993e-06	-6.09516e-06	-5.82515e-06	-5.54568e-06	-5.29208e-06	-5.05406e-06	-4.80972e-06	-4.59122e-06	-4.38094e-06	-4.16821e-06	-3.97945e-06	-3.79354e-06	-3.60904e-06	-3.44539e-06	-3.2811e-06	-3.12159e-06	-2.97913e-06	-2.83422e-06	-2.69661e-06	-2.5721e-06	-2.44461e-06	-2.32604e-06	-2.21682e-06	-2.10504e-06	-3.03185e-05	-9.86582e-05	-0.000191276	-0.000293188	-0.000396405	-0.00049036	-0.000574711	-0.00064992	-0.000713566	-0.0007722	-0.000796669	-0.000777078	-0.000732112	-0.000670275	-0.000607995	-0.000553631	-0.000505871	-0.000471737	-0.000446159	-0.00042662	-0.000415001	-0.000403721	-0.000393938	-0.000385328	-0.000373071	-0.00036131	-0.000348186	-0.000332474	-0.000318423	-0.000303033	-0.000287583	-0.00027443	-0.000260353	-0.000247813	-0.000236977	-0.000225389	-0.000215748	-0.000206697	-0.000197092	-0.000189243	-0.000181111	-0.000172835	-0.000165958	-0.000158408	-0.000151215	-0.000145023	-0.000138134	-0.000131987	-0.000126431	-0.000120335	-0.000115157	-0.000110189	-0.000104909	-0.000100534	-9.6079e-05	-9.15483e-05	-8.77932e-05	-8.37878e-05	-7.99177e-05	-7.66382e-05	-7.30504e-05	-6.97558e-05	-6.68558e-05	-6.36716e-05	-6.08728e-05	-5.8289e-05	-5.54938e-05	-5.31123e-05	-5.08007e-05	-4.83711e-05	-4.63331e-05	-4.42621e-05	-4.21669e-05	-4.04076e-05	-3.85552e-05	-3.67592e-05	-3.52258e-05	-3.35761e-05	-3.20423e-05	-3.06941e-05	-2.92341e-05	-2.79262e-05	-2.67322e-05	-2.54493e-05	-2.43326e-05	-2.32703e-05	-2.21512e-05	-2.11942e-05	-2.02468e-05	-1.92771e-05	-1.84522e-05	-1.76077e-05	-1.6772e-05	-1.60562e-05	-1.5305e-05	-1.45879e-05	-1.39622e-05	-1.3297e-05	-1.2683e-05	-1.21326e-05	-1.15464e-05	-1.1021e-05	-1.05343e-05	-1.00208e-05	-9.57036e-06	-9.13854e-06	-8.69124e-06	-8.30386e-06	-7.92019e-06	-7.53265e-06	-7.19788e-06	-6.85716e-06	-6.5229e-06	-6.23197e-06	-5.93006e-06	-5.64268e-06	-5.3884e-06	-5.12181e-06	-4.87519e-06	-4.65179e-06	-4.41742e-06	-4.20583e-06	-4.00874e-06	-3.80369e-06	-3.62189e-06	-3.44755e-06	-3.26904e-06	-3.1124e-06	-2.95801e-06	-2.80329e-06	-2.66781e-06	-2.53115e-06	-2.39758e-06	6.09754e-05	0.000221193	0.000428645	0.000618001	0.00076017	0.00083248	0.000835297	0.000803653	0.00075973	0.000715063	0.00063036	0.000496587	0.00035006	0.000225157	0.000131946	7.77574e-05	5.83356e-05	5.65681e-05	6.68329e-05	8.28807e-05	9.41364e-05	0.00010284	0.000108966	0.000108157	0.000105885	0.000103045	9.65739e-05	9.14861e-05	8.7498e-05	8.1624e-05	7.79789e-05	7.53394e-05	7.1105e-05	6.88849e-05	6.705e-05	6.36539e-05	6.19944e-05	6.02787e-05	5.71996e-05	5.57263e-05	5.39677e-05	5.11399e-05	4.98325e-05	4.80991e-05	4.55777e-05	4.44644e-05	4.28146e-05	4.06132e-05	3.96778e-05	3.81222e-05	3.62147e-05	3.54188e-05	3.3952e-05	3.23046e-05	3.16142e-05	3.02337e-05	2.88178e-05	2.8209e-05	2.69163e-05	2.57074e-05	2.51626e-05	2.39596e-05	2.29346e-05	2.24398e-05	2.13274e-05	2.04639e-05	2.0008e-05	1.89856e-05	1.82624e-05	1.78366e-05	1.6903e-05	1.63004e-05	1.58985e-05	1.50513e-05	1.45515e-05	1.41692e-05	1.34056e-05	1.29925e-05	1.26269e-05	1.19432e-05	1.16024e-05	1.1252e-05	1.0644e-05	1.03629e-05	1.00269e-05	9.48994e-06	9.25745e-06	8.93569e-06	8.46476e-06	8.27144e-06	7.96419e-06	7.55406e-06	7.39186e-06	7.09961e-06
0.01	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.06163e-05	-6.98681e-05	-0.000136085	-0.000208641	-0.000282341	-0.000350334	-0.000412668	-0.000470463	-0.000522116	-0.000571277	-0.000597374	-0.000591657	-0.000567846	-0.000532514	-0.000494225	-0.000460779	-0.00042978	-0.000405243	-0.000386368	-0.000369307	-0.000356842	-0.000345293	-0.000333385	-0.000323345	-0.000311519	-0.00029938	-0.000288026	-0.000274855	-0.000262619	-0.000250905	-0.000238351	-0.000227582	-0.000217013	-0.000206426	-0.000197623	-0.000188566	-0.000179955	-0.00017263	-0.00016475	-0.00015758	-0.00015113	-0.000144116	-0.000137972	-0.000132106	-0.000125881	-0.000120568	-0.000115239	-0.00010982	-0.00010523	-0.000100447	-9.58118e-05	-9.18298e-05	-8.75789e-05	-8.3641e-05	-8.01482e-05	-7.63919e-05	-7.30425e-05	-6.99431e-05	-6.66439e-05	-6.37818e-05	-6.10132e-05	-5.8138e-05	-5.56786e-05	-5.32031e-05	-5.07173e-05	-4.85902e-05	-4.63823e-05	-4.42468e-05	-4.23931e-05	-4.04323e-05	-3.86044e-05	-3.69762e-05	-3.52444e-05	-3.36811e-05	-3.22417e-05	-3.07214e-05	-2.93823e-05	-2.81044e-05	-2.67783e-05	-2.56272e-05	-2.44906e-05	-2.33406e-05	-2.23463e-05	-2.13357e-05	-2.03434e-05	-1.94793e-05	-1.85829e-05	-1.77296e-05	-1.69739e-05	-1.61817e-05	-1.54494e-05	-1.47849e-05	-1.4088e-05	-1.34595e-05	-1.28726e-05	-1.22626e-05	-1.17223e-05	-1.12025e-05	-1.06713e-05	-1.02054e-05	-9.74453e-06	-9.28407e-06	-8.8805e-06	-8.47219e-06	-8.07452e-06	-7.72327e-06	-7.36224e-06	-7.0197e-06	-6.71247e-06	-6.39426e-06	-6.09959e-06	-5.82968e-06	-5.55029e-06	-5.29678e-06	-5.05883e-06	-4.81456e-06	-4.59614e-06	-4.38593e-06	-4.17326e-06	-3.98456e-06	-3.7987e-06	-3.61425e-06	-3.45065e-06	-3.28641e-06	-3.12694e-06	-2.98452e-06	-2.83964e-06	-2.70207e-06	-2.5776e-06	-2.45014e-06	-2.33159e-06	-2.2224e-06	-2.11064e-06	-3.0319e-05	-9.86472e-05	-0.000191249	-0.000293142	-0.000396339	-0.000490274	-0.000574604	-0.000649792	-0.000713417	-0.000772029	-0.000796483	-0.000776883	-0.000731914	-0.000670077	-0.0006078	-0.000553439	-0.000505684	-0.000471555	-0.000445983	-0.000426451	-0.000414839	-0.000403567	-0.000393791	-0.000385189	-0.000372939	-0.000361185	-0.000348067	-0.000332361	-0.000318316	-0.000302931	-0.000287486	-0.000274338	-0.000260265	-0.00024773	-0.000236897	-0.000225314	-0.000215677	-0.000206629	-0.000197027	-0.000189182	-0.000181053	-0.000172781	-0.000165906	-0.000158359	-0.000151169	-0.00014498	-0.000138093	-0.000131949	-0.000126395	-0.000120301	-0.000115125	-0.000110159	-0.000104881	-0.000100508	-9.60545e-05	-9.15255e-05	-8.7772e-05	-8.37681e-05	-7.98994e-05	-7.66213e-05	-7.30349e-05	-6.97416e-05	-6.68428e-05	-6.36598e-05	-6.0862e-05	-5.82793e-05	-5.54851e-05	-5.31046e-05	-5.07939e-05	-4.83651e-05	-4.63279e-05	-4.42578e-05	-4.21634e-05	-4.04047e-05	-3.85531e-05	-3.67577e-05	-3.52249e-05	-3.35758e-05	-3.20426e-05	-3.06949e-05	-2.92354e-05	-2.7928e-05	-2.67345e-05	-2.54521e-05	-2.43358e-05	-2.32739e-05	-2.21552e-05	-2.11985e-05	-2.02515e-05	-1.92821e-05	-1.84576e-05	-1.76133e-05	-1.67779e-05	-1.60623e-05	-1.53115e-05	-1.45946e-05	-1.39692e-05	-1.33041e-05	-1.26903e-05	-1.21401e-05	-1.15541e-05	-1.10289e-05	-1.05424e-05	-1.0029e-05	-9.57874e-06	-9.14707e-06	-8.69991e-06	-8.31265e-06	-7.9291e-06	-7.54168e-06	-7.20701e-06	-6.86639e-06	-6.53222e-06	-6.24138e-06	-5.93955e-06	-5.65225e-06	-5.39805e-06	-5.13152e-06	-4.88497e-06	-4.66163e-06	-4.42731e-06	-4.21577e-06	-4.01873e-06	-3.81373e-06	-3.63196e-06	-3.45766e-06	-3.27918e-06	-3.12257e-06	-2.96821e-06	-2.81352e-06	-2.67805e-06	-2.54142e-06	-2.40786e-06	6.09661e-05	0.000221186	0.000428643	0.000618007	0.000760182	0.000832496	0.000835313	0.000803662	0.000759728	0.000715047	0.000630327	0.000496536	0.000349991	0.000225072	0.000131848	7.76504e-05	5.82236e-05	5.64549e-05	6.67207e-05	8.2771e-05	9.40304e-05	0.000102738	0.000108868	0.000108063	0.000105794	0.000102957	9.64891e-05	9.1404e-05	8.74185e-05	8.1547e-05	7.79043e-05	7.52671e-05	7.1035e-05	6.8817e-05	6.69843e-05	6.35902e-05	6.19327e-05	6.02189e-05	5.71417e-05	5.56702e-05	5.39132e-05	5.10871e-05	4.97813e-05	4.80494e-05	4.55295e-05	4.44176e-05	4.27691e-05	4.05691e-05	3.96349e-05	3.80806e-05	3.61743e-05	3.53794e-05	3.39138e-05	3.22674e-05	3.1578e-05	3.01985e-05	2.87835e-05	2.81756e-05	2.68837e-05	2.56757e-05	2.51317e-05	2.39295e-05	2.29052e-05	2.24112e-05	2.12995e-05	2.04366e-05	1.99813e-05	1.89596e-05	1.8237e-05	1.78118e-05	1.68787e-05	1.62766e-05	1.58752e-05	1.50286e-05	1.45293e-05	1.41474e-05	1.33843e-05	1.29715e-05	1.26064e-05	1.19231e-05	1.15827e-05	1.12327e-05	1.06251e-05	1.03443e-05	1.00086e-05	9.47197e-06	9.23978e-06	8.91833e-06	8.44769e-06	8.25465e-06	7.94766e-06	7.53781e-06	7.37585e-06	7.08384e-06
0.015	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.06116e-05	-6.98528e-05	-0.000136054	-0.000208594	-0.000282275	-0.000350249	-0.000412564	-0.00047034	-0.000521975	-0.000571118	-0.000597203	-0.000591479	-0.000567668	-0.000532337	-0.000494052	-0.000460611	-0.000429617	-0.000405085	-0.000386217	-0.000369162	-0.000356703	-0.000345161	-0.000333259	-0.000323224	-0.000311405	-0.000299271	-0.000287922	-0.000274757	-0.000262525	-0.000250815	-0.000238265	-0.000227501	-0.000216935	-0.000206352	-0.000197552	-0.000188499	-0.000179891	-0.000172569	-0.000164692	-0.000157525	-0.000151078	-0.000144067	-0.000137925	-0.000132062	-0.000125839	-0.000120528	-0.000115201	-0.000109784	-0.000105196	-0.000100415	-9.57813e-05	-9.1801e-05	-8.75517e-05	-8.36154e-05	-8.0124e-05	-7.63692e-05	-7.30211e-05	-6.99229e-05	-6.6625e-05	-6.37641e-05	-6.09966e-05	-5.81224e-05	-5.56641e-05	-5.31895e-05	-5.07047e-05	-4.85785e-05	-4.63714e-05	-4.42367e-05	-4.23837e-05	-4.04237e-05	-3.85965e-05	-3.6969e-05	-3.52378e-05	-3.36751e-05	-3.22364e-05	-3.07166e-05	-2.93781e-05	-2.81007e-05	-2.6775e-05	-2.56244e-05	-2.44882e-05	-2.33387e-05	-2.23447e-05	-2.13346e-05	-2.03426e-05	-1.94788e-05	-1.85827e-05	-1.77298e-05	-1.69744e-05	-1.61825e-05	-1.54505e-05	-1.47862e-05	-1.40896e-05	-1.34613e-05	-1.28746e-05	-1.22648e-05	-1.17248e-05	-1.12051e-05	-1.06741e-05	-1.02084e-05	-9.7477e-06	-9.28739e-06	-8.88397e-06	-8.47581e-06	-8.07827e-06	-7.72714e-06	-7.36624e-06	-7.02382e-06	-6.71669e-06	-6.39859e-06	-6.10402e-06	-5.8342e-06	-5.5549e-06	-5.30147e-06	-5.0636e-06	-4.81941e-06	-4.60106e-06	-4.39091e-06	-4.1783e-06	-3.98966e-06	-3.80386e-06	-3.61946e-06	-3.45591e-06	-3.29171e-06	-3.13228e-06	-2.98991e-06	-2.84507e-06	-2.70753e-06	-2.58309e-06	-2.45566e-06	-2.33715e-06	-2.22798e-06	-2.11624e-06	-3.03196e-05	-9.86362e-05	-0.000191221	-0.000293096	-0.000396273	-0.000490187	-0.000574497	-0.000649663	-0.000713267	-0.000771858	-0.000796297	-0.000776688	-0.000731715	-0.000669879	-0.000607604	-0.000553247	-0.000505496	-0.000471373	-0.000445808	-0.000426283	-0.000414678	-0.000403413	-0.000393645	-0.00038505	-0.000372807	-0.00036106	-0.000347948	-0.000332248	-0.000318209	-0.000302829	-0.000287388	-0.000274245	-0.000260177	-0.000247646	-0.000236818	-0.000225238	-0.000215605	-0.000206561	-0.000196963	-0.000189121	-0.000180995	-0.000172726	-0.000165854	-0.00015831	-0.000151123	-0.000144937	-0.000138052	-0.000131911	-0.000126359	-0.000120267	-0.000115093	-0.000110129	-0.000104853	-0.000100481	-9.60301e-05	-9.15028e-05	-8.77508e-05	-8.37485e-05	-7.98812e-05	-7.66045e-05	-7.30194e-05	-6.97274e-05	-6.68298e-05	-6.36479e-05	-6.08512e-05	-5.82696e-05	-5.54763e-05	-5.30968e-05	-5.0787e-05	-4.83591e-05	-4.63228e-05	-4.42534e-05	-4.21598e-05	-4.04019e-05	-3.85509e-05	-3.67561e-05	-3.5224e-05	-3.35755e-05	-3.20429e-05	-3.06957e-05	-2.92368e-05	-2.79298e-05	-2.67368e-05	-2.54548e-05	-2.4339e-05	-2.32775e-05	-2.21591e-05	-2.12029e-05	-2.02562e-05	-1.92871e-05	-1.84629e-05	-1.76189e-05	-1.67838e-05	-1.60685e-05	-1.53179e-05	-1.46012e-05	-1.39761e-05	-1.33112e-05	-1.26977e-05	-1.21477e-05	-1.15619e-05	-1.10368e-05	-1.05504e-05	-1.00372e-05	-9.58713e-06	-9.1556e-06	-8.70857e-06	-8.32145e-06	-7.93801e-06	-7.5507e-06	-7.21614e-06	-6.87562e-06	-6.54154e-06	-6.25079e-06	-5.94904e-06	-5.66182e-06	-5.40769e-06	-5.14124e-06	-4.89474e-06	-4.67146e-06	-4.4372e-06	-4.22571e-06	-4.02871e-06	-3.82376e-06	-3.64203e-06	-3.46777e-06	-3.28932e-06	-3.13274e-06	-2.97841e-06	-2.82374e-06	-2.6883e-06	-2.55168e-06	-2.41815e-06	6.09568e-05	0.000221179	0.000428641	0.000618012	0.000760195	0.000832511	0.000835328	0.000803671	0.000759726	0.000715031	0.000630295	0.000496486	0.000349923	0.000224986	0.00013175	7.75434e-05	5.81117e-05	5.63416e-05	6.66085e-05	8.26613e-05	9.39243e-05	0.000102636	0.00010877	0.000107968	0.000105703	0.000102869	9.64042e-05	9.13219e-05	8.7339e-05	8.147e-05	7.78297e-05	7.51948e-05	7.0965e-05	6.87492e-05	6.69185e-05	6.35266e-05	6.1871e-05	6.01591e-05	5.70839e-05	5.5614e-05	5.38588e-05	5.10344e-05	4.973e-05	4.79997e-05	4.54813e-05	4.43708e-05	4.27237e-05	4.0525e-05	3.9592e-05	3.80389e-05	3.61338e-05	3.534e-05	3.38755e-05	3.22302e-05	3.15418e-05	3.01632e-05	2.87492e-05	2.81422e-05	2.68512e-05	2.5644e-05	2.51008e-05	2.38994e-05	2.28759e-05	2.23825e-05	2.12715e-05	2.04094e-05	1.99547e-05	1.89336e-05	1.82116e-05	1.77869e-05	1.68544e-05	1.62529e-05	1.5852e-05	1.50059e-05	1.4507e-05	1.41256e-05	1.33629e-05	1.29506e-05	1.25859e-05	1.1903e-05	1.1563e-05	1.12134e-05	1.06061e-05	1.03256e-05	9.9903e-06	9.454e-06	9.22212e-06	8.90096e-06	8.43063e-06	8.23786e-06	7.93114e-06	7.52155e-06	7.35984e-06	7.06808e-06
0.02	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.06006e-05	-6.98164e-05	-0.000135983	-0.000208481	-0.000282118	-0.000350048	-0.000412317	-0.000470049	-0.00052164	-0.000570741	-0.000596795	-0.000591057	-0.000567243	-0.000531917	-0.000493641	-0.000460211	-0.00042923	-0.000404712	-0.000385858	-0.000368818	-0.000356374	-0.000344847	-0.00033296	-0.000322939	-0.000311133	-0.000299013	-0.000287676	-0.000274523	-0.000262302	-0.000250603	-0.000238063	-0.000227308	-0.000216751	-0.000206177	-0.000197386	-0.00018834	-0.000179741	-0.000172425	-0.000164555	-0.000157396	-0.000150955	-0.00014395	-0.000137814	-0.000131957	-0.00012574	-0.000120434	-0.000115112	-0.0001097	-0.000105116	-0.00010034	-9.57101e-05	-9.17337e-05	-8.74882e-05	-8.35555e-05	-8.00677e-05	-7.63162e-05	-7.29713e-05	-6.98761e-05	-6.65812e-05	-6.3723e-05	-6.09582e-05	-5.80866e-05	-5.56306e-05	-5.31584e-05	-5.06758e-05	-4.85517e-05	-4.63466e-05	-4.42139e-05	-4.23627e-05	-4.04045e-05	-3.8579e-05	-3.69531e-05	-3.52234e-05	-3.36621e-05	-3.22248e-05	-3.07064e-05	-2.93691e-05	-2.80929e-05	-2.67684e-05	-2.56189e-05	-2.44837e-05	-2.33352e-05	-2.23422e-05	-2.13329e-05	-2.03419e-05	-1.94789e-05	-1.85836e-05	-1.77315e-05	-1.69768e-05	-1.61855e-05	-1.54542e-05	-1.47905e-05	-1.40944e-05	-1.34667e-05	-1.28806e-05	-1.22713e-05	-1.17317e-05	-1.12126e-05	-1.0682e-05	-1.02166e-05	-9.75637e-06	-9.29644e-06	-8.89337e-06	-8.48555e-06	-8.08834e-06	-7.73751e-06	-7.3769e-06	-7.03475e-06	-6.72788e-06	-6.41002e-06	-6.11569e-06	-5.84608e-06	-5.56699e-06	-5.31376e-06	-5.07608e-06	-4.83207e-06	-4.61388e-06	-4.40389e-06	-4.19143e-06	-4.00292e-06	-3.81725e-06	-3.63298e-06	-3.46954e-06	-3.30545e-06	-3.14612e-06	-3.00384e-06	-2.85909e-06	-2.72164e-06	-2.59727e-06	-2.46992e-06	-2.35147e-06	-2.24236e-06	-2.13068e-06	-3.03221e-05	-9.86111e-05	-0.000191158	-0.000292989	-0.000396118	-0.000489983	-0.000574243	-0.000649359	-0.000712913	-0.000771454	-0.000795855	-0.000776227	-0.000731246	-0.000669411	-0.00060714	-0.000552792	-0.000505053	-0.000470942	-0.000445392	-0.000425884	-0.000414296	-0.000403049	-0.000393299	-0.000384722	-0.000372496	-0.000360765	-0.000347668	-0.000331982	-0.000317956	-0.000302589	-0.00028716	-0.000274028	-0.00025997	-0.00024745	-0.000236631	-0.000225061	-0.000215437	-0.000206402	-0.000196812	-0.000188978	-0.00018086	-0.000172599	-0.000165734	-0.000158197	-0.000151016	-0.000144836	-0.000137957	-0.000131822	-0.000126275	-0.000120188	-0.00011502	-0.000110061	-0.000104788	-0.000100422	-9.59743e-05	-9.1451e-05	-8.77028e-05	-8.37041e-05	-7.98404e-05	-7.65669e-05	-7.29849e-05	-6.96959e-05	-6.68012e-05	-6.36221e-05	-6.0828e-05	-5.82489e-05	-5.54581e-05	-5.30808e-05	-5.07732e-05	-4.83474e-05	-4.6313e-05	-4.42455e-05	-4.21537e-05	-4.03975e-05	-3.85481e-05	-3.6755e-05	-3.52243e-05	-3.35773e-05	-3.2046e-05	-3.07001e-05	-2.92424e-05	-2.79366e-05	-2.67447e-05	-2.54638e-05	-2.4349e-05	-2.32884e-05	-2.2171e-05	-2.12156e-05	-2.02697e-05	-1.93014e-05	-1.8478e-05	-1.76347e-05	-1.68003e-05	-1.60856e-05	-1.53356e-05	-1.46195e-05	-1.39949e-05	-1.33306e-05	-1.27175e-05	-1.2168e-05	-1.15826e-05	-1.1058e-05	-1.0572e-05	-1.00592e-05	-9.60945e-06	-9.17825e-06	-8.73154e-06	-8.34472e-06	-7.96156e-06	-7.57452e-06	-7.24021e-06	-6.89992e-06	-6.56607e-06	-6.27552e-06	-5.97397e-06	-5.68693e-06	-5.43297e-06	-5.16668e-06	-4.92033e-06	-4.69718e-06	-4.46305e-06	-4.25168e-06	-4.05479e-06	-3.84994e-06	-3.66831e-06	-3.49413e-06	-3.31575e-06	-3.15925e-06	-3.00498e-06	-2.85037e-06	-2.71498e-06	-2.57841e-06	-2.44491e-06	6.09325e-05	0.000221161	0.000428634	0.000618023	0.000760221	0.000832547	0.000835362	0.00080369	0.000759718	0.000714991	0.000630216	0.000496365	0.000349759	0.000224782	0.000131515	7.72873e-05	5.7844e-05	5.60707e-05	6.63402e-05	8.23991e-05	9.36706e-05	0.000102391	0.000108534	0.000107742	0.000105485	0.000102659	9.62011e-05	9.11254e-05	8.71485e-05	8.12857e-05	7.76511e-05	7.50216e-05	7.07973e-05	6.85866e-05	6.67609e-05	6.3374e-05	6.17231e-05	6.00157e-05	5.6945e-05	5.54793e-05	5.37281e-05	5.09077e-05	4.96071e-05	4.78804e-05	4.53656e-05	4.42583e-05	4.26145e-05	4.0419e-05	3.94889e-05	3.79388e-05	3.60365e-05	3.52453e-05	3.37834e-05	3.21406e-05	3.14545e-05	3.00784e-05	2.86666e-05	2.80616e-05	2.67728e-05	2.55676e-05	2.50262e-05	2.38267e-05	2.2805e-05	2.23133e-05	2.1204e-05	2.03435e-05	1.98903e-05	1.88707e-05	1.81501e-05	1.77268e-05	1.67957e-05	1.61954e-05	1.57957e-05	1.49508e-05	1.44531e-05	1.40728e-05	1.33112e-05	1.28999e-05	1.25362e-05	1.18543e-05	1.15151e-05	1.11664e-05	1.056e-05	1.02803e-05	9.94581e-06	9.4103e-06	9.17914e-06	8.85871e-06	8.38908e-06	8.19696e-06	7.8909e-06	7.48195e-06	7.32083e-06	7.02965e-06
0.025	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.05864e-05	-6.97695e-05	-0.00013589	-0.000208335	-0.000281916	-0.000349788	-0.000412	-0.000469674	-0.000521209	-0.000570255	-0.00059627	-0.000590513	-0.000566696	-0.000531376	-0.000493111	-0.000459696	-0.000428731	-0.000404231	-0.000385395	-0.000368375	-0.00035595	-0.000344442	-0.000332574	-0.000322572	-0.000310784	-0.00029868	-0.00028736	-0.000274221	-0.000262014	-0.000250329	-0.000237802	-0.00022706	-0.000216514	-0.000205952	-0.000197171	-0.000188136	-0.000179546	-0.000172241	-0.00016438	-0.000157229	-0.000150797	-0.0001438	-0.000137672	-0.000131822	-0.000125612	-0.000120312	-0.000114997	-0.000109591	-0.000105013	-0.000100243	-9.56184e-05	-9.16472e-05	-8.74066e-05	-8.34786e-05	-7.99953e-05	-7.62481e-05	-7.29073e-05	-6.9816e-05	-6.65249e-05	-6.36703e-05	-6.09089e-05	-5.80406e-05	-5.55877e-05	-5.31185e-05	-5.06388e-05	-4.85173e-05	-4.63149e-05	-4.41847e-05	-4.23359e-05	-4.03799e-05	-3.85565e-05	-3.69327e-05	-3.5205e-05	-3.36456e-05	-3.22101e-05	-3.06934e-05	-2.93577e-05	-2.80831e-05	-2.67601e-05	-2.5612e-05	-2.44782e-05	-2.3331e-05	-2.23392e-05	-2.13311e-05	-2.03412e-05	-1.94792e-05	-1.8585e-05	-1.77338e-05	-1.698e-05	-1.61897e-05	-1.54591e-05	-1.47963e-05	-1.4101e-05	-1.3474e-05	-1.28885e-05	-1.22799e-05	-1.17409e-05	-1.12224e-05	-1.06924e-05	-1.02276e-05	-9.76779e-06	-9.30835e-06	-8.90574e-06	-8.49835e-06	-8.10155e-06	-7.75112e-06	-7.39088e-06	-7.04908e-06	-6.74255e-06	-6.42501e-06	-6.13097e-06	-5.86165e-06	-5.58283e-06	-5.32986e-06	-5.09241e-06	-4.84863e-06	-4.63065e-06	-4.42086e-06	-4.20859e-06	-4.02027e-06	-3.83476e-06	-3.65064e-06	-3.48735e-06	-3.32341e-06	-3.16421e-06	-3.02205e-06	-2.87741e-06	-2.74006e-06	-2.61579e-06	-2.48853e-06	-2.37016e-06	-2.26114e-06	-2.14953e-06	-3.03255e-05	-9.85791e-05	-0.000191077	-0.00029285	-0.000395918	-0.00048972	-0.000573916	-0.000648967	-0.000712457	-0.000770934	-0.000795287	-0.000775632	-0.000730641	-0.000668807	-0.000606543	-0.000552205	-0.000504481	-0.000470387	-0.000444857	-0.00042537	-0.000413805	-0.000402581	-0.000392854	-0.000384299	-0.000372095	-0.000360384	-0.000347307	-0.000331639	-0.00031763	-0.000302279	-0.000286866	-0.000273748	-0.000259704	-0.000247197	-0.000236391	-0.000224833	-0.000215221	-0.000206197	-0.000196618	-0.000188794	-0.000180687	-0.000172435	-0.00016558	-0.000158051	-0.000150879	-0.000144706	-0.000137836	-0.000131707	-0.000126168	-0.000120088	-0.000114926	-0.000109973	-0.000104706	-0.000100345	-9.5903e-05	-9.13848e-05	-8.76415e-05	-8.36475e-05	-7.97882e-05	-7.65189e-05	-7.2941e-05	-6.96559e-05	-6.67649e-05	-6.35893e-05	-6.07987e-05	-5.82227e-05	-5.5435e-05	-5.30606e-05	-5.07558e-05	-4.83327e-05	-4.63009e-05	-4.42358e-05	-4.21463e-05	-4.03923e-05	-3.85451e-05	-3.6754e-05	-3.52252e-05	-3.358e-05	-3.20505e-05	-3.07062e-05	-2.92501e-05	-2.79458e-05	-2.67554e-05	-2.54758e-05	-2.43623e-05	-2.3303e-05	-2.21867e-05	-2.12325e-05	-2.02877e-05	-1.93204e-05	-1.84979e-05	-1.76556e-05	-1.6822e-05	-1.61082e-05	-1.5359e-05	-1.46436e-05	-1.40197e-05	-1.33561e-05	-1.27436e-05	-1.21947e-05	-1.16099e-05	-1.10858e-05	-1.06004e-05	-1.0088e-05	-9.63873e-06	-9.20796e-06	-8.76167e-06	-8.37522e-06	-7.99243e-06	-7.60573e-06	-7.27174e-06	-6.93176e-06	-6.59819e-06	-6.30791e-06	-6.00661e-06	-5.71981e-06	-5.46606e-06	-5.19997e-06	-4.95382e-06	-4.73085e-06	-4.49688e-06	-4.28566e-06	-4.08891e-06	-3.88419e-06	-3.70268e-06	-3.5286e-06	-3.35033e-06	-3.19391e-06	-3.03973e-06	-2.88519e-06	-2.74987e-06	-2.61335e-06	-2.47991e-06	6.09006e-05	0.000221136	0.000428625	0.000618036	0.000760254	0.000832592	0.000835406	0.000803713	0.000759708	0.000714938	0.000630114	0.000496208	0.000349546	0.000224519	0.000131211	7.69568e-05	5.74984e-05	5.57212e-05	6.59939e-05	8.20606e-05	9.33432e-05	0.000102076	0.00010823	0.00010745	0.000105204	0.000102387	9.59389e-05	9.08716e-05	8.69027e-05	8.10478e-05	7.74204e-05	7.47979e-05	7.05808e-05	6.83767e-05	6.65574e-05	6.3177e-05	6.1532e-05	5.98305e-05	5.67656e-05	5.53053e-05	5.35593e-05	5.07442e-05	4.94483e-05	4.77262e-05	4.52161e-05	4.4113e-05	4.24734e-05	4.02821e-05	3.93557e-05	3.78093e-05	3.59107e-05	3.51229e-05	3.36644e-05	3.20249e-05	3.13418e-05	2.99687e-05	2.85598e-05	2.79576e-05	2.66714e-05	2.54688e-05	2.49298e-05	2.37328e-05	2.27134e-05	2.22239e-05	2.11168e-05	2.02583e-05	1.9807e-05	1.87894e-05	1.80706e-05	1.7649e-05	1.67197e-05	1.6121e-05	1.57229e-05	1.48796e-05	1.43833e-05	1.40044e-05	1.32442e-05	1.28343e-05	1.24718e-05	1.17912e-05	1.14532e-05	1.11056e-05	1.05003e-05	1.02217e-05	9.88823e-06	9.35374e-06	9.12352e-06	8.80401e-06	8.3353e-06	8.14402e-06	7.8388e-06	7.43068e-06	7.27031e-06	6.97989e-06
0.03	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.05721e-05	-6.97226e-05	-0.000135797	-0.00020819	-0.000281713	-0.000349528	-0.000411682	-0.000469299	-0.000520777	-0.000569768	-0.000595744	-0.000589969	-0.000566149	-0.000530835	-0.000492582	-0.000459181	-0.000428232	-0.000403749	-0.000384932	-0.000367931	-0.000355526	-0.000344037	-0.000332189	-0.000322205	-0.000310434	-0.000298347	-0.000287043	-0.00027392	-0.000261727	-0.000250055	-0.000237542	-0.000226811	-0.000216278	-0.000205726	-0.000196956	-0.000187931	-0.000179352	-0.000172056	-0.000164205	-0.000157063	-0.000150638	-0.00014365	-0.000137529	-0.000131687	-0.000125484	-0.000120191	-0.000114882	-0.000109483	-0.00010491	-0.000100145	-9.55267e-05	-9.15606e-05	-8.7325e-05	-8.34018e-05	-7.99228e-05	-7.618e-05	-7.28433e-05	-6.9756e-05	-6.64686e-05	-6.36176e-05	-6.08596e-05	-5.79946e-05	-5.55449e-05	-5.30786e-05	-5.06018e-05	-4.8483e-05	-4.62832e-05	-4.41555e-05	-4.2309e-05	-4.03553e-05	-3.85341e-05	-3.69123e-05	-3.51867e-05	-3.36292e-05	-3.21954e-05	-3.06804e-05	-2.93464e-05	-2.80733e-05	-2.67518e-05	-2.56051e-05	-2.44727e-05	-2.33267e-05	-2.23362e-05	-2.13293e-05	-2.03405e-05	-1.94796e-05	-1.85864e-05	-1.77362e-05	-1.69833e-05	-1.61938e-05	-1.54641e-05	-1.4802e-05	-1.41075e-05	-1.34813e-05	-1.28965e-05	-1.22885e-05	-1.17502e-05	-1.12322e-05	-1.07028e-05	-1.02385e-05	-9.77922e-06	-9.32026e-06	-8.9181e-06	-8.51115e-06	-8.11477e-06	-7.76473e-06	-7.40486e-06	-7.06342e-06	-6.75722e-06	-6.43999e-06	-6.14626e-06	-5.87722e-06	-5.59867e-06	-5.34595e-06	-5.10875e-06	-4.86519e-06	-4.64742e-06	-4.43783e-06	-4.22576e-06	-4.03761e-06	-3.85227e-06	-3.66831e-06	-3.50516e-06	-3.34136e-06	-3.18229e-06	-3.04025e-06	-2.89573e-06	-2.75849e-06	-2.63431e-06	-2.50714e-06	-2.38886e-06	-2.27991e-06	-2.16838e-06	-3.0329e-05	-9.8547e-05	-0.000190995	-0.000292711	-0.000395717	-0.000489457	-0.000573589	-0.000648576	-0.000712001	-0.000770413	-0.000794718	-0.000775038	-0.000730036	-0.000668202	-0.000605946	-0.000551619	-0.000503909	-0.000469833	-0.000444322	-0.000424857	-0.000413313	-0.000402113	-0.000392409	-0.000383876	-0.000371694	-0.000360004	-0.000346946	-0.000331296	-0.000317304	-0.00030197	-0.000286571	-0.000273468	-0.000259438	-0.000246944	-0.00023615	-0.000224605	-0.000215005	-0.000205992	-0.000196425	-0.000188611	-0.000180513	-0.000172271	-0.000165425	-0.000157905	-0.000150742	-0.000144577	-0.000137714	-0.000131593	-0.00012606	-0.000119987	-0.000114831	-0.000109884	-0.000104624	-0.000100268	-9.58316e-05	-9.13186e-05	-8.75801e-05	-8.35908e-05	-7.9736e-05	-7.64709e-05	-7.28972e-05	-6.96159e-05	-6.67285e-05	-6.35566e-05	-6.07693e-05	-5.81965e-05	-5.54119e-05	-5.30405e-05	-5.07385e-05	-4.83181e-05	-4.62887e-05	-4.42261e-05	-4.2139e-05	-4.03872e-05	-3.85421e-05	-3.6753e-05	-3.52261e-05	-3.35828e-05	-3.2055e-05	-3.07123e-05	-2.92578e-05	-2.79551e-05	-2.6766e-05	-2.54879e-05	-2.43757e-05	-2.33176e-05	-2.22025e-05	-2.12493e-05	-2.03057e-05	-1.93394e-05	-1.85178e-05	-1.76764e-05	-1.68437e-05	-1.61307e-05	-1.53823e-05	-1.46677e-05	-1.40445e-05	-1.33815e-05	-1.27698e-05	-1.22214e-05	-1.16372e-05	-1.11136e-05	-1.06287e-05	-1.01168e-05	-9.66801e-06	-9.23767e-06	-8.79179e-06	-8.40573e-06	-8.0233e-06	-7.63695e-06	-7.30327e-06	-6.9636e-06	-6.63031e-06	-6.34029e-06	-6.03925e-06	-5.75268e-06	-5.49915e-06	-5.23327e-06	-4.9873e-06	-4.76451e-06	-4.53071e-06	-4.31964e-06	-4.12303e-06	-3.91844e-06	-3.73705e-06	-3.56308e-06	-3.38491e-06	-3.22858e-06	-3.07448e-06	-2.92002e-06	-2.78475e-06	-2.6483e-06	-2.51491e-06	6.08687e-05	0.000221111	0.000428616	0.000618049	0.000760288	0.000832638	0.000835449	0.000803737	0.000759697	0.000714885	0.000630011	0.000496052	0.000349334	0.000224255	0.000130908	7.66262e-05	5.71528e-05	5.53716e-05	6.56477e-05	8.17221e-05	9.30158e-05	0.00010176	0.000107927	0.000107158	0.000104922	0.000102116	9.56767e-05	9.06179e-05	8.66569e-05	8.08099e-05	7.71897e-05	7.45742e-05	7.03642e-05	6.81667e-05	6.63539e-05	6.298e-05	6.1341e-05	5.96453e-05	5.65863e-05	5.51312e-05	5.33905e-05	5.05806e-05	4.92894e-05	4.75721e-05	4.50666e-05	4.39677e-05	4.23323e-05	4.01451e-05	3.92225e-05	3.76799e-05	3.5785e-05	3.50005e-05	3.35454e-05	3.19092e-05	3.12291e-05	2.9859e-05	2.84531e-05	2.78535e-05	2.657e-05	2.53701e-05	2.48335e-05	2.36389e-05	2.26218e-05	2.21344e-05	2.10295e-05	2.0173e-05	1.97237e-05	1.87081e-05	1.79912e-05	1.75713e-05	1.66437e-05	1.60467e-05	1.56501e-05	1.48084e-05	1.43136e-05	1.39361e-05	1.31773e-05	1.27686e-05	1.24074e-05	1.17281e-05	1.13913e-05	1.10448e-05	1.04407e-05	1.01631e-05	9.83065e-06	9.29718e-06	9.0679e-06	8.74931e-06	8.28153e-06	8.09109e-06	7.7867e-06	7.3794e-06	7.21979e-06	6.93013e-06
0.035	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.05547e-05	-6.96653e-05	-0.000135684	-0.000208012	-0.000281466	-0.00034921	-0.000411293	-0.00046884	-0.00052025	-0.000569173	-0.000595101	-0.000589304	-0.000565479	-0.000530174	-0.000491934	-0.00045855	-0.000427622	-0.000403161	-0.000384366	-0.000367389	-0.000355007	-0.000343542	-0.000331717	-0.000321756	-0.000310007	-0.000297941	-0.000286655	-0.000273551	-0.000261376	-0.000249721	-0.000237223	-0.000226507	-0.000215988	-0.00020545	-0.000196694	-0.000187681	-0.000179114	-0.00017183	-0.00016399	-0.000156859	-0.000150445	-0.000143466	-0.000137355	-0.000131521	-0.000125327	-0.000120043	-0.000114741	-0.00010935	-0.000104785	-0.000100027	-9.54145e-05	-9.14546e-05	-8.72251e-05	-8.33075e-05	-7.98341e-05	-7.60966e-05	-7.27649e-05	-6.96823e-05	-6.63996e-05	-6.35529e-05	-6.07991e-05	-5.79382e-05	-5.54922e-05	-5.30296e-05	-5.05563e-05	-4.84409e-05	-4.62442e-05	-4.41196e-05	-4.2276e-05	-4.03251e-05	-3.85066e-05	-3.68873e-05	-3.5164e-05	-3.36088e-05	-3.21772e-05	-3.06644e-05	-2.93323e-05	-2.80611e-05	-2.67415e-05	-2.55965e-05	-2.44658e-05	-2.33214e-05	-2.23323e-05	-2.13269e-05	-2.03395e-05	-1.94799e-05	-1.85879e-05	-1.77389e-05	-1.69871e-05	-1.61987e-05	-1.54701e-05	-1.48089e-05	-1.41154e-05	-1.349e-05	-1.2906e-05	-1.22989e-05	-1.17613e-05	-1.1244e-05	-1.07153e-05	-1.02517e-05	-9.79302e-06	-9.33466e-06	-8.93307e-06	-8.52665e-06	-8.13078e-06	-7.78121e-06	-7.4218e-06	-7.08079e-06	-6.775e-06	-6.45816e-06	-6.1648e-06	-5.8961e-06	-5.61789e-06	-5.36547e-06	-5.12856e-06	-4.88528e-06	-4.66778e-06	-4.45843e-06	-4.24659e-06	-4.05866e-06	-3.87353e-06	-3.68977e-06	-3.5268e-06	-3.36316e-06	-3.20426e-06	-3.06236e-06	-2.91798e-06	-2.78087e-06	-2.65682e-06	-2.52976e-06	-2.41158e-06	-2.30273e-06	-2.19128e-06	-3.0333e-05	-9.85076e-05	-0.000190895	-0.000292542	-0.000395473	-0.000489135	-0.000573189	-0.000648096	-0.000711443	-0.000769776	-0.000794023	-0.00077431	-0.000729296	-0.000667463	-0.000605215	-0.000550901	-0.00050321	-0.000469154	-0.000443667	-0.000424228	-0.000412712	-0.00040154	-0.000391864	-0.000383359	-0.000371203	-0.000359538	-0.000346504	-0.000330877	-0.000316906	-0.000301591	-0.000286211	-0.000273125	-0.000259112	-0.000246634	-0.000235856	-0.000224326	-0.00021474	-0.000205741	-0.000196187	-0.000188386	-0.000180301	-0.000172071	-0.000165236	-0.000157727	-0.000150573	-0.000144419	-0.000137565	-0.000131453	-0.000125929	-0.000119864	-0.000114716	-0.000109776	-0.000104523	-0.000100174	-9.57441e-05	-9.12374e-05	-8.75047e-05	-8.35212e-05	-7.96718e-05	-7.64119e-05	-7.28432e-05	-6.95667e-05	-6.66838e-05	-6.35162e-05	-6.0733e-05	-5.81642e-05	-5.53834e-05	-5.30156e-05	-5.07169e-05	-4.82999e-05	-4.62736e-05	-4.4214e-05	-4.21297e-05	-4.03806e-05	-3.85381e-05	-3.67515e-05	-3.52269e-05	-3.35858e-05	-3.20602e-05	-3.07196e-05	-2.9267e-05	-2.79661e-05	-2.67788e-05	-2.55024e-05	-2.43917e-05	-2.33351e-05	-2.22215e-05	-2.12697e-05	-2.03273e-05	-1.93623e-05	-1.8542e-05	-1.77017e-05	-1.687e-05	-1.61581e-05	-1.54106e-05	-1.46969e-05	-1.40746e-05	-1.34124e-05	-1.28014e-05	-1.22538e-05	-1.16703e-05	-1.11474e-05	-1.06631e-05	-1.01518e-05	-9.70355e-06	-9.27374e-06	-8.82836e-06	-8.44277e-06	-8.06079e-06	-7.67486e-06	-7.34157e-06	-7.00227e-06	-6.66934e-06	-6.37964e-06	-6.0789e-06	-5.79262e-06	-5.53936e-06	-5.27373e-06	-5.028e-06	-4.80542e-06	-4.57183e-06	-4.36094e-06	-4.16451e-06	-3.96008e-06	-3.77883e-06	-3.605e-06	-3.42695e-06	-3.27073e-06	-3.11673e-06	-2.96236e-06	-2.82718e-06	-2.6908e-06	-2.55746e-06	6.083e-05	0.000221081	0.000428604	0.000618065	0.000760329	0.000832693	0.000835503	0.000803767	0.000759685	0.000714821	0.000629886	0.00049586	0.000349074	0.000223933	0.000130537	7.62224e-05	5.67307e-05	5.49445e-05	6.52246e-05	8.13086e-05	9.26159e-05	0.000101375	0.000107556	0.000106801	0.000104579	0.000101784	9.53564e-05	9.0308e-05	8.63566e-05	8.05193e-05	7.6908e-05	7.43011e-05	7.00998e-05	6.79104e-05	6.61053e-05	6.27394e-05	6.11077e-05	5.94191e-05	5.63673e-05	5.49188e-05	5.31845e-05	5.03809e-05	4.90956e-05	4.73839e-05	4.48841e-05	4.37904e-05	4.21601e-05	3.9978e-05	3.906e-05	3.7522e-05	3.56315e-05	3.48512e-05	3.34002e-05	3.1768e-05	3.10916e-05	2.97252e-05	2.83228e-05	2.77265e-05	2.64464e-05	2.52496e-05	2.4716e-05	2.35243e-05	2.25101e-05	2.20253e-05	2.09231e-05	2.00692e-05	1.96222e-05	1.8609e-05	1.78943e-05	1.74765e-05	1.65511e-05	1.59561e-05	1.55614e-05	1.47216e-05	1.42286e-05	1.38528e-05	1.30958e-05	1.26887e-05	1.2329e-05	1.16512e-05	1.13158e-05	1.09707e-05	1.0368e-05	1.00917e-05	9.76052e-06	9.2283e-06	9.00017e-06	8.68271e-06	8.21605e-06	8.02664e-06	7.72327e-06	7.31698e-06	7.1583e-06	6.86957e-06
0.04	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.0531e-05	-6.9587e-05	-0.00013553	-0.000207768	-0.000281128	-0.000348776	-0.000410763	-0.000468213	-0.000519529	-0.000568361	-0.000594224	-0.000588396	-0.000564565	-0.00052927	-0.00049105	-0.00045769	-0.000426789	-0.000402357	-0.000383593	-0.000366649	-0.000354299	-0.000342866	-0.000331073	-0.000321142	-0.000309423	-0.000297385	-0.000286126	-0.000273047	-0.000260896	-0.000249263	-0.000236787	-0.000226092	-0.000215592	-0.000205074	-0.000196335	-0.00018734	-0.00017879	-0.000171521	-0.000163696	-0.00015658	-0.00015018	-0.000143215	-0.000137117	-0.000131295	-0.000125113	-0.00011984	-0.000114549	-0.000109168	-0.000104613	-9.98641e-05	-9.5261e-05	-9.13096e-05	-8.70884e-05	-8.31787e-05	-7.97127e-05	-7.59824e-05	-7.26576e-05	-6.95816e-05	-6.63052e-05	-6.34644e-05	-6.07163e-05	-5.78609e-05	-5.54202e-05	-5.29625e-05	-5.0494e-05	-4.83831e-05	-4.61908e-05	-4.40703e-05	-4.22306e-05	-4.02836e-05	-3.84686e-05	-3.68528e-05	-3.51329e-05	-3.35808e-05	-3.21521e-05	-3.06422e-05	-2.93129e-05	-2.80443e-05	-2.67271e-05	-2.55846e-05	-2.4456e-05	-2.33138e-05	-2.23268e-05	-2.13233e-05	-2.03378e-05	-1.94799e-05	-1.85897e-05	-1.77423e-05	-1.69921e-05	-1.62052e-05	-1.54779e-05	-1.48181e-05	-1.41258e-05	-1.35016e-05	-1.29188e-05	-1.23128e-05	-1.17762e-05	-1.12599e-05	-1.07322e-05	-1.02694e-05	-9.81161e-06	-9.35406e-06	-8.95322e-06	-8.54754e-06	-8.15236e-06	-7.80344e-06	-7.44466e-06	-7.10424e-06	-6.799e-06	-6.48271e-06	-6.18984e-06	-5.92162e-06	-5.64385e-06	-5.39186e-06	-5.15535e-06	-4.91246e-06	-4.69531e-06	-4.4863e-06	-4.27478e-06	-4.08714e-06	-3.90229e-06	-3.7188e-06	-3.55608e-06	-3.39268e-06	-3.23399e-06	-3.0923e-06	-2.94811e-06	-2.81117e-06	-2.68728e-06	-2.56038e-06	-2.44235e-06	-2.33362e-06	-2.2223e-06	-3.03383e-05	-9.84537e-05	-0.000190759	-0.00029231	-0.000395138	-0.000488695	-0.000572642	-0.000647442	-0.000710681	-0.000768906	-0.000793073	-0.000773317	-0.000728286	-0.000666454	-0.000604217	-0.000549922	-0.000502255	-0.000468227	-0.000442773	-0.00042337	-0.00041189	-0.000400757	-0.00039112	-0.000382652	-0.000370533	-0.000358902	-0.0003459	-0.000330304	-0.000316361	-0.000301073	-0.000285719	-0.000272657	-0.000258667	-0.000246211	-0.000235454	-0.000223945	-0.000214378	-0.000205398	-0.000195863	-0.000188079	-0.000180011	-0.000171797	-0.000164977	-0.000157483	-0.000150343	-0.000144202	-0.000137361	-0.000131261	-0.000125749	-0.000119695	-0.000114558	-0.000109628	-0.000104385	-0.000100045	-9.56241e-05	-9.1126e-05	-8.74014e-05	-8.34257e-05	-7.95838e-05	-7.6331e-05	-7.27691e-05	-6.94991e-05	-6.66223e-05	-6.34607e-05	-6.06831e-05	-5.81196e-05	-5.53441e-05	-5.2981e-05	-5.06871e-05	-4.82746e-05	-4.62525e-05	-4.4197e-05	-4.21166e-05	-4.03711e-05	-3.85322e-05	-3.67489e-05	-3.52276e-05	-3.35896e-05	-3.20668e-05	-3.0729e-05	-2.92791e-05	-2.79807e-05	-2.67958e-05	-2.55216e-05	-2.44131e-05	-2.33586e-05	-2.2247e-05	-2.12971e-05	-2.03565e-05	-1.93932e-05	-1.85744e-05	-1.77356e-05	-1.69055e-05	-1.61949e-05	-1.54487e-05	-1.47363e-05	-1.41151e-05	-1.34541e-05	-1.28442e-05	-1.22976e-05	-1.17151e-05	-1.1193e-05	-1.07096e-05	-1.01991e-05	-9.75162e-06	-9.32253e-06	-8.87784e-06	-8.49289e-06	-8.11152e-06	-7.72617e-06	-7.39341e-06	-7.05462e-06	-6.72217e-06	-6.43292e-06	-6.1326e-06	-5.84672e-06	-5.59382e-06	-5.32854e-06	-5.08313e-06	-4.86084e-06	-4.62753e-06	-4.4169e-06	-4.2207e-06	-4.01649e-06	-3.83545e-06	-3.6618e-06	-3.48393e-06	-3.32786e-06	-3.17399e-06	-3.01975e-06	-2.88468e-06	-2.7484e-06	-2.61515e-06	6.07775e-05	0.000221041	0.00042859	0.000618088	0.000760385	0.000832769	0.000835576	0.000803807	0.000759668	0.000714734	0.000629717	0.0004956	0.000348721	0.000223494	0.000130032	7.5672e-05	5.61552e-05	5.43624e-05	6.46479e-05	8.07449e-05	9.20707e-05	0.00010085	0.00010705	0.000106315	0.00010411	0.000101332	9.49199e-05	8.98857e-05	8.59474e-05	8.01233e-05	7.65242e-05	7.39289e-05	6.97395e-05	6.75611e-05	6.57668e-05	6.24117e-05	6.079e-05	5.91111e-05	5.6069e-05	5.46294e-05	5.29038e-05	5.0109e-05	4.88315e-05	4.71277e-05	4.46356e-05	4.3549e-05	4.19257e-05	3.97504e-05	3.88387e-05	3.7307e-05	3.54227e-05	3.4648e-05	3.32026e-05	3.15758e-05	3.09044e-05	2.95431e-05	2.81456e-05	2.75538e-05	2.62782e-05	2.50857e-05	2.45561e-05	2.33685e-05	2.23581e-05	2.1877e-05	2.07784e-05	1.99279e-05	1.94841e-05	1.84742e-05	1.77626e-05	1.73477e-05	1.64252e-05	1.58329e-05	1.54409e-05	1.46037e-05	1.41131e-05	1.37396e-05	1.2985e-05	1.258e-05	1.22225e-05	1.15468e-05	1.12134e-05	1.08702e-05	1.02694e-05	9.99481e-06	9.66529e-06	9.13478e-06	8.9082e-06	8.59229e-06	8.12716e-06	7.93914e-06	7.63718e-06	7.23226e-06	7.07483e-06	6.78737e-06
0.045	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.05072e-05	-6.95086e-05	-0.000135375	-0.000207525	-0.000280791	-0.000348342	-0.000410232	-0.000467587	-0.000518809	-0.000567549	-0.000593347	-0.000587489	-0.000563652	-0.000528367	-0.000490166	-0.000456829	-0.000425956	-0.000401554	-0.000382821	-0.000365908	-0.000353591	-0.000342191	-0.000330429	-0.000320529	-0.000308839	-0.00029683	-0.000285597	-0.000272544	-0.000260416	-0.000248806	-0.000236352	-0.000225677	-0.000215197	-0.000204697	-0.000195976	-0.000186999	-0.000178465	-0.000171212	-0.000163403	-0.000156301	-0.000149915	-0.000142964	-0.000136879	-0.000131069	-0.000124899	-0.000119637	-0.000114357	-0.000108986	-0.000104441	-9.97015e-05	-9.51075e-05	-9.11646e-05	-8.69516e-05	-8.30499e-05	-7.95913e-05	-7.58683e-05	-7.25503e-05	-6.94808e-05	-6.62107e-05	-6.3376e-05	-6.06336e-05	-5.77836e-05	-5.53481e-05	-5.28954e-05	-5.04317e-05	-4.83253e-05	-4.61374e-05	-4.40211e-05	-4.21853e-05	-4.0242e-05	-3.84307e-05	-3.68183e-05	-3.51017e-05	-3.35527e-05	-3.21271e-05	-3.062e-05	-2.92934e-05	-2.80274e-05	-2.67128e-05	-2.55726e-05	-2.44463e-05	-2.33063e-05	-2.23213e-05	-2.13198e-05	-2.03361e-05	-1.948e-05	-1.85915e-05	-1.77457e-05	-1.6997e-05	-1.62116e-05	-1.54857e-05	-1.48272e-05	-1.41362e-05	-1.35132e-05	-1.29316e-05	-1.23267e-05	-1.17911e-05	-1.12758e-05	-1.0749e-05	-1.02871e-05	-9.83019e-06	-9.37346e-06	-8.97338e-06	-8.56843e-06	-8.17394e-06	-7.82567e-06	-7.46752e-06	-7.1277e-06	-6.82301e-06	-6.50725e-06	-6.21488e-06	-5.94713e-06	-5.66982e-06	-5.41825e-06	-5.18214e-06	-4.93963e-06	-4.72284e-06	-4.51417e-06	-4.30297e-06	-4.11563e-06	-3.93106e-06	-3.74783e-06	-3.58536e-06	-3.42219e-06	-3.26372e-06	-3.12223e-06	-2.97823e-06	-2.84148e-06	-2.71775e-06	-2.591e-06	-2.47311e-06	-2.36452e-06	-2.25332e-06	-3.03436e-05	-9.83997e-05	-0.000190622	-0.000292078	-0.000394803	-0.000488256	-0.000572096	-0.000646788	-0.000709919	-0.000768036	-0.000792123	-0.000772324	-0.000727276	-0.000665445	-0.00060322	-0.000548942	-0.0005013	-0.000467301	-0.000441879	-0.000422512	-0.000411069	-0.000399975	-0.000390376	-0.000381945	-0.000369863	-0.000358266	-0.000345297	-0.000329732	-0.000315816	-0.000300556	-0.000285227	-0.000272189	-0.000258222	-0.000245788	-0.000235052	-0.000223564	-0.000214016	-0.000205055	-0.000195538	-0.000187772	-0.000179721	-0.000171523	-0.000164718	-0.000157239	-0.000150113	-0.000143985	-0.000137158	-0.00013107	-0.000125568	-0.000119526	-0.000114399	-0.00010948	-0.000104247	-9.99163e-05	-9.55041e-05	-9.10147e-05	-8.72981e-05	-8.33302e-05	-7.94958e-05	-7.625e-05	-7.26949e-05	-6.94314e-05	-6.65608e-05	-6.34052e-05	-6.06332e-05	-5.8075e-05	-5.53047e-05	-5.29465e-05	-5.06573e-05	-4.82492e-05	-4.62314e-05	-4.418e-05	-4.21035e-05	-4.03617e-05	-3.85263e-05	-3.67464e-05	-3.52282e-05	-3.35933e-05	-3.20735e-05	-3.07384e-05	-2.92912e-05	-2.79953e-05	-2.68127e-05	-2.55409e-05	-2.44346e-05	-2.33821e-05	-2.22725e-05	-2.13244e-05	-2.03856e-05	-1.9424e-05	-1.86068e-05	-1.77696e-05	-1.69409e-05	-1.62317e-05	-1.54869e-05	-1.47757e-05	-1.41557e-05	-1.34958e-05	-1.28869e-05	-1.23413e-05	-1.17598e-05	-1.12387e-05	-1.0756e-05	-1.02464e-05	-9.79968e-06	-9.37132e-06	-8.92733e-06	-8.54301e-06	-8.16224e-06	-7.77748e-06	-7.44526e-06	-7.10697e-06	-6.77501e-06	-6.48619e-06	-6.1863e-06	-5.90081e-06	-5.64828e-06	-5.38334e-06	-5.13825e-06	-4.91626e-06	-4.68323e-06	-4.47286e-06	-4.2769e-06	-4.07291e-06	-3.89206e-06	-3.7186e-06	-3.5409e-06	-3.38498e-06	-3.23125e-06	-3.07714e-06	-2.94217e-06	-2.80599e-06	-2.67284e-06	6.0725e-05	0.000221	0.000428575	0.00061811	0.000760442	0.000832846	0.000835649	0.000803848	0.000759652	0.000714647	0.000629547	0.000495339	0.000348367	0.000223055	0.000129526	7.51216e-05	5.55797e-05	5.37802e-05	6.40713e-05	8.01812e-05	9.15255e-05	0.000100324	0.000106544	0.000105829	0.000103642	0.000100879	9.44835e-05	8.94633e-05	8.55382e-05	7.97273e-05	7.61403e-05	7.35567e-05	6.93792e-05	6.72118e-05	6.54282e-05	6.20839e-05	6.04722e-05	5.88031e-05	5.57707e-05	5.43401e-05	5.26232e-05	4.9837e-05	4.85675e-05	4.68715e-05	4.43871e-05	4.33075e-05	4.16912e-05	3.95228e-05	3.86174e-05	3.7092e-05	3.52138e-05	3.44447e-05	3.30049e-05	3.13837e-05	3.07173e-05	2.9361e-05	2.79684e-05	2.7381e-05	2.611e-05	2.49218e-05	2.43962e-05	2.32127e-05	2.22062e-05	2.17286e-05	2.06337e-05	1.97866e-05	1.93461e-05	1.83394e-05	1.76308e-05	1.72189e-05	1.62993e-05	1.57097e-05	1.53203e-05	1.44858e-05	1.39976e-05	1.36265e-05	1.28741e-05	1.24714e-05	1.2116e-05	1.14424e-05	1.11109e-05	1.07696e-05	1.01707e-05	9.89787e-06	9.57006e-06	9.04126e-06	8.81623e-06	8.50187e-06	8.03827e-06	7.85165e-06	7.55108e-06	7.14754e-06	6.99137e-06	6.70517e-06
0.05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.04835e-05	-6.94303e-05	-0.00013522	-0.000207282	-0.000280453	-0.000347908	-0.000409701	-0.00046696	-0.000518089	-0.000566736	-0.00059247	-0.000586581	-0.000562738	-0.000527463	-0.000489282	-0.000455969	-0.000425123	-0.00040075	-0.000382048	-0.000365168	-0.000352883	-0.000341515	-0.000329785	-0.000319915	-0.000308256	-0.000296274	-0.000285068	-0.00027204	-0.000259936	-0.000248349	-0.000235916	-0.000225261	-0.000214801	-0.000204321	-0.000195617	-0.000186657	-0.00017814	-0.000170903	-0.00016311	-0.000156023	-0.000149651	-0.000142713	-0.00013664	-0.000130844	-0.000124685	-0.000119434	-0.000114165	-0.000108805	-0.000104269	-9.9539e-05	-9.4954e-05	-9.10196e-05	-8.68149e-05	-8.2921e-05	-7.94699e-05	-7.57541e-05	-7.2443e-05	-6.938e-05	-6.61163e-05	-6.32875e-05	-6.05508e-05	-5.77064e-05	-5.5276e-05	-5.28283e-05	-5.03694e-05	-4.82675e-05	-4.60839e-05	-4.39718e-05	-4.214e-05	-4.02005e-05	-3.83928e-05	-3.67838e-05	-3.50705e-05	-3.35247e-05	-3.2102e-05	-3.05979e-05	-2.9274e-05	-2.80106e-05	-2.66984e-05	-2.55606e-05	-2.44365e-05	-2.32987e-05	-2.23158e-05	-2.13162e-05	-2.03344e-05	-1.94801e-05	-1.85933e-05	-1.77491e-05	-1.7002e-05	-1.6218e-05	-1.54935e-05	-1.48364e-05	-1.41466e-05	-1.35249e-05	-1.29443e-05	-1.23405e-05	-1.1806e-05	-1.12917e-05	-1.07658e-05	-1.03049e-05	-9.84877e-06	-9.39285e-06	-8.99354e-06	-8.58931e-06	-8.19553e-06	-7.84791e-06	-7.49038e-06	-7.15115e-06	-6.84701e-06	-6.53179e-06	-6.23992e-06	-5.97265e-06	-5.69579e-06	-5.44465e-06	-5.20894e-06	-4.9668e-06	-4.75037e-06	-4.54203e-06	-4.33115e-06	-4.14411e-06	-3.95983e-06	-3.77686e-06	-3.61464e-06	-3.4517e-06	-3.29345e-06	-3.15217e-06	-3.00836e-06	-2.87178e-06	-2.74822e-06	-2.62163e-06	-2.50388e-06	-2.39542e-06	-2.28434e-06	-3.03489e-05	-9.83457e-05	-0.000190486	-0.000291846	-0.000394469	-0.000487816	-0.000571549	-0.000646133	-0.000709157	-0.000767166	-0.000791173	-0.000771331	-0.000726265	-0.000664436	-0.000602222	-0.000547963	-0.000500345	-0.000466374	-0.000440985	-0.000421653	-0.000410248	-0.000399192	-0.000389632	-0.000381239	-0.000369193	-0.000357631	-0.000344693	-0.000329159	-0.000315272	-0.000300038	-0.000284735	-0.00027172	-0.000257777	-0.000245366	-0.00023465	-0.000223182	-0.000213655	-0.000204712	-0.000195214	-0.000187465	-0.00017943	-0.000171249	-0.000164459	-0.000156995	-0.000149883	-0.000143768	-0.000136954	-0.000130878	-0.000125388	-0.000119358	-0.000114241	-0.000109332	-0.000104109	-9.97874e-05	-9.53842e-05	-9.09033e-05	-8.71948e-05	-8.32347e-05	-7.94078e-05	-7.6169e-05	-7.26208e-05	-6.93638e-05	-6.64993e-05	-6.33496e-05	-6.05833e-05	-5.80305e-05	-5.52653e-05	-5.2912e-05	-5.06274e-05	-4.82239e-05	-4.62103e-05	-4.41629e-05	-4.20904e-05	-4.03522e-05	-3.85204e-05	-3.67439e-05	-3.52288e-05	-3.3597e-05	-3.20801e-05	-3.07477e-05	-2.93032e-05	-2.80098e-05	-2.68297e-05	-2.55602e-05	-2.4456e-05	-2.34056e-05	-2.2298e-05	-2.13518e-05	-2.04147e-05	-1.94549e-05	-1.86393e-05	-1.78036e-05	-1.69764e-05	-1.62685e-05	-1.5525e-05	-1.48151e-05	-1.41963e-05	-1.35375e-05	-1.29297e-05	-1.23851e-05	-1.18045e-05	-1.12843e-05	-1.08025e-05	-1.02937e-05	-9.84775e-06	-9.42011e-06	-8.97681e-06	-8.59313e-06	-8.21297e-06	-7.82878e-06	-7.4971e-06	-7.15933e-06	-6.82784e-06	-6.53947e-06	-6.24e-06	-5.95491e-06	-5.70274e-06	-5.43815e-06	-5.19338e-06	-4.97169e-06	-4.73894e-06	-4.52882e-06	-4.33309e-06	-4.12933e-06	-3.94868e-06	-3.7754e-06	-3.59787e-06	-3.4421e-06	-3.28852e-06	-3.13453e-06	-2.99967e-06	-2.86359e-06	-2.73052e-06	6.06726e-05	0.00022096	0.00042856	0.000618133	0.000760498	0.000832922	0.000835723	0.000803889	0.000759635	0.00071456	0.000629377	0.000495079	0.000348013	0.000222616	0.000129021	7.45711e-05	5.50042e-05	5.3198e-05	6.34946e-05	7.96175e-05	9.09803e-05	9.9799e-05	0.000106038	0.000105343	0.000103174	0.000100427	9.4047e-05	8.9041e-05	8.5129e-05	7.93313e-05	7.57565e-05	7.31845e-05	6.90189e-05	6.68625e-05	6.50896e-05	6.17562e-05	6.01545e-05	5.8495e-05	5.54724e-05	5.40507e-05	5.23426e-05	4.95651e-05	4.83035e-05	4.66153e-05	4.41386e-05	4.30661e-05	4.14568e-05	3.92953e-05	3.83962e-05	3.6877e-05	3.5005e-05	3.42414e-05	3.28073e-05	3.11915e-05	3.05301e-05	2.91789e-05	2.77912e-05	2.72083e-05	2.59418e-05	2.4758e-05	2.42363e-05	2.30569e-05	2.20543e-05	2.15802e-05	2.0489e-05	1.96454e-05	1.9208e-05	1.82047e-05	1.74991e-05	1.709e-05	1.61734e-05	1.55866e-05	1.51997e-05	1.43678e-05	1.38821e-05	1.35133e-05	1.27633e-05	1.23628e-05	1.20094e-05	1.1338e-05	1.10084e-05	1.0669e-05	1.0072e-05	9.80093e-06	9.47483e-06	8.94773e-06	8.72427e-06	8.41145e-06	7.94938e-06	7.76416e-06	7.46499e-06	7.06282e-06	6.90791e-06	6.62297e-06
0.055	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.045e-05	-6.932e-05	-0.000135002	-0.00020694	-0.000279977	-0.000347296	-0.000408954	-0.000466078	-0.000517074	-0.000565592	-0.000591234	-0.000585301	-0.000561451	-0.000526191	-0.000488036	-0.000454756	-0.00042395	-0.000399618	-0.000380959	-0.000364124	-0.000351884	-0.000340562	-0.000328878	-0.000319051	-0.000307433	-0.000295491	-0.000284322	-0.00027133	-0.00025926	-0.000247704	-0.000235302	-0.000224676	-0.000214243	-0.000203789	-0.000195111	-0.000186176	-0.000177682	-0.000170467	-0.000162696	-0.00015563	-0.000149277	-0.000142359	-0.000136304	-0.000130525	-0.000124383	-0.000119148	-0.000113894	-0.000108548	-0.000104026	-9.93092e-05	-9.47369e-05	-9.08145e-05	-8.66215e-05	-8.27387e-05	-7.9298e-05	-7.55925e-05	-7.2291e-05	-6.92372e-05	-6.59823e-05	-6.31619e-05	-6.04333e-05	-5.75966e-05	-5.51735e-05	-5.27329e-05	-5.02808e-05	-4.81852e-05	-4.60078e-05	-4.39015e-05	-4.20752e-05	-4.01411e-05	-3.83385e-05	-3.67343e-05	-3.50257e-05	-3.34843e-05	-3.20658e-05	-3.05657e-05	-2.92457e-05	-2.79859e-05	-2.66773e-05	-2.55428e-05	-2.44219e-05	-2.32872e-05	-2.23071e-05	-2.13103e-05	-2.03312e-05	-1.94793e-05	-1.85949e-05	-1.7753e-05	-1.7008e-05	-1.62262e-05	-1.55036e-05	-1.48484e-05	-1.41604e-05	-1.35403e-05	-1.29614e-05	-1.23592e-05	-1.18261e-05	-1.13132e-05	-1.07887e-05	-1.0329e-05	-9.87407e-06	-9.4193e-06	-9.02106e-06	-8.61787e-06	-8.22506e-06	-7.87836e-06	-7.52172e-06	-7.18332e-06	-6.87997e-06	-6.56549e-06	-6.27434e-06	-6.00773e-06	-5.73151e-06	-5.48097e-06	-5.24582e-06	-5.00423e-06	-4.7883e-06	-4.58044e-06	-4.37002e-06	-4.1834e-06	-3.99951e-06	-3.81692e-06	-3.65504e-06	-3.49244e-06	-3.3345e-06	-3.1935e-06	-3.04997e-06	-2.91364e-06	-2.79032e-06	-2.66394e-06	-2.5464e-06	-2.43812e-06	-2.32722e-06	-3.03555e-05	-9.82688e-05	-0.000190293	-0.000291518	-0.000393997	-0.000487196	-0.000570778	-0.00064521	-0.000708082	-0.00076594	-0.000789834	-0.00076993	-0.000724841	-0.000663014	-0.000600816	-0.000546582	-0.000498999	-0.000465068	-0.000439724	-0.000420443	-0.00040909	-0.000398089	-0.000388583	-0.000380242	-0.000368248	-0.000356734	-0.000343842	-0.000328351	-0.000314503	-0.000299307	-0.000284041	-0.000271059	-0.000257149	-0.000244768	-0.000234083	-0.000222644	-0.000213144	-0.000204228	-0.000194756	-0.000187031	-0.00017902	-0.000170861	-0.000164093	-0.000156649	-0.000149558	-0.000143461	-0.000136665	-0.000130606	-0.000125133	-0.000119118	-0.000114017	-0.000109122	-0.000103912	-9.96041e-05	-9.52135e-05	-9.07447e-05	-8.70475e-05	-8.30985e-05	-7.92821e-05	-7.60532e-05	-7.25146e-05	-6.92668e-05	-6.64109e-05	-6.32696e-05	-6.05112e-05	-5.79659e-05	-5.52081e-05	-5.28617e-05	-5.05837e-05	-4.81865e-05	-4.61788e-05	-4.41372e-05	-4.20702e-05	-4.03372e-05	-3.85103e-05	-3.67386e-05	-3.5228e-05	-3.36005e-05	-3.20877e-05	-3.07592e-05	-2.93185e-05	-2.80287e-05	-2.68519e-05	-2.55856e-05	-2.44845e-05	-2.3437e-05	-2.23322e-05	-2.13886e-05	-2.04541e-05	-1.94966e-05	-1.86833e-05	-1.78498e-05	-1.70246e-05	-1.63187e-05	-1.55771e-05	-1.48689e-05	-1.42517e-05	-1.35946e-05	-1.29883e-05	-1.24451e-05	-1.18659e-05	-1.13469e-05	-1.08664e-05	-1.03587e-05	-9.91381e-06	-9.48719e-06	-9.04486e-06	-8.66209e-06	-8.2828e-06	-7.89943e-06	-7.5685e-06	-7.23145e-06	-6.90064e-06	-6.6129e-06	-6.31403e-06	-6.0295e-06	-5.77784e-06	-5.51375e-06	-5.26943e-06	-5.04816e-06	-4.81581e-06	-4.60605e-06	-4.41066e-06	-4.20721e-06	-4.02685e-06	-3.85384e-06	-3.67655e-06	-3.521e-06	-3.36761e-06	-3.21381e-06	-3.07911e-06	-2.94317e-06	-2.81023e-06	6.06002e-05	0.000220905	0.000428541	0.000618166	0.00076058	0.000833031	0.000835828	0.000803947	0.000759613	0.000714439	0.000629139	0.000494713	0.000347517	0.000222	0.000128311	7.37972e-05	5.4195e-05	5.23794e-05	6.26836e-05	7.88248e-05	9.02136e-05	9.90602e-05	0.000105327	0.000104659	0.000102515	9.97915e-05	9.34334e-05	8.84473e-05	8.45538e-05	7.87747e-05	7.52169e-05	7.26614e-05	6.85125e-05	6.63716e-05	6.46137e-05	6.12956e-05	5.97079e-05	5.80622e-05	5.50533e-05	5.36441e-05	5.19483e-05	4.9183e-05	4.79326e-05	4.62554e-05	4.37896e-05	4.2727e-05	4.11275e-05	3.89757e-05	3.80854e-05	3.6575e-05	3.47117e-05	3.3956e-05	3.25299e-05	3.09217e-05	3.02674e-05	2.89233e-05	2.75424e-05	2.69658e-05	2.57057e-05	2.4528e-05	2.4012e-05	2.28383e-05	2.1841e-05	2.13721e-05	2.0286e-05	1.94472e-05	1.90143e-05	1.80156e-05	1.73144e-05	1.69093e-05	1.59968e-05	1.54139e-05	1.50306e-05	1.42024e-05	1.37201e-05	1.33546e-05	1.2608e-05	1.22105e-05	1.18601e-05	1.11916e-05	1.08648e-05	1.0528e-05	9.93372e-06	9.6651e-06	9.3414e-06	8.8167e-06	8.59542e-06	8.28477e-06	7.82486e-06	7.64161e-06	7.3444e-06	6.94416e-06	6.79102e-06	6.50786e-06
0.06	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.04165e-05	-6.92096e-05	-0.000134785	-0.000206597	-0.000279501	-0.000346685	-0.000408206	-0.000465195	-0.000516059	-0.000564448	-0.000589997	-0.000584022	-0.000560163	-0.000524918	-0.00048679	-0.000453544	-0.000422776	-0.000398486	-0.00037987	-0.000363081	-0.000350886	-0.00033961	-0.00032797	-0.000318186	-0.00030661	-0.000294708	-0.000283576	-0.00027062	-0.000258583	-0.000247059	-0.000234688	-0.00022409	-0.000213685	-0.000203258	-0.000194605	-0.000185694	-0.000177224	-0.000170032	-0.000162282	-0.000155236	-0.000148903	-0.000142005	-0.000135968	-0.000130206	-0.000124081	-0.000118861	-0.000113623	-0.000108291	-0.000103782	-9.90794e-05	-9.45198e-05	-9.06094e-05	-8.64281e-05	-8.25563e-05	-7.91262e-05	-7.54308e-05	-7.21389e-05	-6.90943e-05	-6.58484e-05	-6.30364e-05	-6.03158e-05	-5.74869e-05	-5.50711e-05	-5.26375e-05	-5.01921e-05	-4.81029e-05	-4.59316e-05	-4.38312e-05	-4.20104e-05	-4.00817e-05	-3.82842e-05	-3.66848e-05	-3.49809e-05	-3.34439e-05	-3.20296e-05	-3.05336e-05	-2.92174e-05	-2.79613e-05	-2.66562e-05	-2.5525e-05	-2.44073e-05	-2.32756e-05	-2.22984e-05	-2.13044e-05	-2.03279e-05	-1.94786e-05	-1.85965e-05	-1.77569e-05	-1.70141e-05	-1.62343e-05	-1.55138e-05	-1.48604e-05	-1.41742e-05	-1.35558e-05	-1.29785e-05	-1.23778e-05	-1.18463e-05	-1.13347e-05	-1.08115e-05	-1.03531e-05	-9.89937e-06	-9.44575e-06	-9.04858e-06	-8.64642e-06	-8.25459e-06	-7.90881e-06	-7.55305e-06	-7.21549e-06	-6.91292e-06	-6.5992e-06	-6.30876e-06	-6.04281e-06	-5.76724e-06	-5.51729e-06	-5.28271e-06	-5.04166e-06	-4.82623e-06	-4.61885e-06	-4.40888e-06	-4.22268e-06	-4.03919e-06	-3.85698e-06	-3.69545e-06	-3.53318e-06	-3.37555e-06	-3.23484e-06	-3.09158e-06	-2.95551e-06	-2.83241e-06	-2.70626e-06	-2.58891e-06	-2.48082e-06	-2.3701e-06	-3.03621e-05	-9.81919e-05	-0.0001901	-0.00029119	-0.000393524	-0.000486575	-0.000570007	-0.000644287	-0.000707008	-0.000764713	-0.000788495	-0.00076853	-0.000723417	-0.000661591	-0.000599409	-0.000545201	-0.000497653	-0.000463761	-0.000438463	-0.000419233	-0.000407932	-0.000396985	-0.000387534	-0.000379245	-0.000367303	-0.000355837	-0.00034299	-0.000327542	-0.000313735	-0.000298577	-0.000283346	-0.000270398	-0.000256521	-0.000244171	-0.000233515	-0.000222105	-0.000212633	-0.000203743	-0.000194297	-0.000186597	-0.000178609	-0.000170473	-0.000163726	-0.000156304	-0.000149232	-0.000143154	-0.000136376	-0.000130335	-0.000124878	-0.000118879	-0.000113792	-0.000108912	-0.000103716	-9.94208e-05	-9.50427e-05	-9.05861e-05	-8.69003e-05	-8.29622e-05	-7.91564e-05	-7.59374e-05	-7.24085e-05	-6.91697e-05	-6.63225e-05	-6.31896e-05	-6.04391e-05	-5.79014e-05	-5.51509e-05	-5.28113e-05	-5.05399e-05	-4.81491e-05	-4.61474e-05	-4.41115e-05	-4.205e-05	-4.03221e-05	-3.85002e-05	-3.67333e-05	-3.52272e-05	-3.3604e-05	-3.20954e-05	-3.07708e-05	-2.93338e-05	-2.80475e-05	-2.6874e-05	-2.5611e-05	-2.4513e-05	-2.34684e-05	-2.23664e-05	-2.14254e-05	-2.04934e-05	-1.95384e-05	-1.87273e-05	-1.78959e-05	-1.70729e-05	-1.63689e-05	-1.56291e-05	-1.49227e-05	-1.43072e-05	-1.36516e-05	-1.30468e-05	-1.25051e-05	-1.19272e-05	-1.14095e-05	-1.09302e-05	-1.04237e-05	-9.97987e-06	-9.55427e-06	-9.11292e-06	-8.73105e-06	-8.35262e-06	-7.97007e-06	-7.6399e-06	-7.30357e-06	-6.97344e-06	-6.68633e-06	-6.38806e-06	-6.10409e-06	-5.85294e-06	-5.58934e-06	-5.34549e-06	-5.12463e-06	-4.89268e-06	-4.68329e-06	-4.48823e-06	-4.2851e-06	-4.10502e-06	-3.93227e-06	-3.75523e-06	-3.5999e-06	-3.44671e-06	-3.29309e-06	-3.15855e-06	-3.02276e-06	-2.88994e-06	6.05278e-05	0.000220849	0.000428521	0.000618199	0.000760661	0.00083314	0.000835932	0.000804006	0.000759592	0.000714317	0.000628902	0.000494347	0.00034702	0.000221383	0.0001276	7.30233e-05	5.33857e-05	5.15607e-05	6.18727e-05	7.80322e-05	8.9447e-05	9.83215e-05	0.000104616	0.000103975	0.000101856	9.91557e-05	9.28198e-05	8.78536e-05	8.39786e-05	7.82181e-05	7.46774e-05	7.21383e-05	6.80061e-05	6.58807e-05	6.41379e-05	6.08351e-05	5.92614e-05	5.76293e-05	5.46342e-05	5.32376e-05	5.1554e-05	4.8801e-05	4.75617e-05	4.58955e-05	4.34406e-05	4.23878e-05	4.07982e-05	3.86561e-05	3.77746e-05	3.62731e-05	3.44184e-05	3.36706e-05	3.22524e-05	3.0652e-05	3.00046e-05	2.86677e-05	2.72936e-05	2.67233e-05	2.54696e-05	2.4298e-05	2.37876e-05	2.26197e-05	2.16278e-05	2.11639e-05	2.00829e-05	1.9249e-05	1.88207e-05	1.78265e-05	1.71296e-05	1.67287e-05	1.58203e-05	1.52411e-05	1.48616e-05	1.40371e-05	1.35582e-05	1.3196e-05	1.24527e-05	1.20582e-05	1.17108e-05	1.10453e-05	1.07212e-05	1.03871e-05	9.79544e-06	9.52926e-06	9.20796e-06	8.68566e-06	8.46658e-06	8.1581e-06	7.70034e-06	7.51905e-06	7.2238e-06	6.82551e-06	6.67413e-06	6.39275e-06
0.065	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.03831e-05	-6.90992e-05	-0.000134567	-0.000206255	-0.000279025	-0.000346073	-0.000407459	-0.000464312	-0.000515044	-0.000563304	-0.000588761	-0.000582743	-0.000558876	-0.000523645	-0.000485545	-0.000452332	-0.000421602	-0.000397354	-0.000378781	-0.000362038	-0.000349888	-0.000338657	-0.000327063	-0.000317321	-0.000305787	-0.000293925	-0.00028283	-0.00026991	-0.000257907	-0.000246414	-0.000234073	-0.000223505	-0.000213127	-0.000202727	-0.000194099	-0.000185213	-0.000176766	-0.000169596	-0.000161868	-0.000154843	-0.00014853	-0.00014165	-0.000135632	-0.000129887	-0.000123779	-0.000118575	-0.000113351	-0.000108034	-0.000103539	-9.88496e-05	-9.43028e-05	-9.04043e-05	-8.62346e-05	-8.23739e-05	-7.89543e-05	-7.52691e-05	-7.19869e-05	-6.89515e-05	-6.57145e-05	-6.29108e-05	-6.01983e-05	-5.73772e-05	-5.49686e-05	-5.25421e-05	-5.01035e-05	-4.80206e-05	-4.58555e-05	-4.37609e-05	-4.19457e-05	-4.00223e-05	-3.82299e-05	-3.66353e-05	-3.49361e-05	-3.34035e-05	-3.19934e-05	-3.05015e-05	-2.91891e-05	-2.79366e-05	-2.66351e-05	-2.55072e-05	-2.43927e-05	-2.32641e-05	-2.22897e-05	-2.12985e-05	-2.03246e-05	-1.94778e-05	-1.85981e-05	-1.77609e-05	-1.70202e-05	-1.62425e-05	-1.55239e-05	-1.48724e-05	-1.4188e-05	-1.35713e-05	-1.29956e-05	-1.23965e-05	-1.18664e-05	-1.13563e-05	-1.08344e-05	-1.03772e-05	-9.92467e-06	-9.47219e-06	-9.0761e-06	-8.67497e-06	-8.28413e-06	-7.93926e-06	-7.58439e-06	-7.24766e-06	-6.94588e-06	-6.63291e-06	-6.34318e-06	-6.0779e-06	-5.80296e-06	-5.55361e-06	-5.3196e-06	-5.07909e-06	-4.86416e-06	-4.65726e-06	-4.44774e-06	-4.26196e-06	-4.07887e-06	-3.89704e-06	-3.73586e-06	-3.57392e-06	-3.4166e-06	-3.27618e-06	-3.13319e-06	-2.99737e-06	-2.87451e-06	-2.74857e-06	-2.63143e-06	-2.52353e-06	-2.41298e-06	-3.03687e-05	-9.81149e-05	-0.000189906	-0.000290863	-0.000393052	-0.000485955	-0.000569237	-0.000643364	-0.000705933	-0.000763487	-0.000787156	-0.00076713	-0.000721992	-0.000660169	-0.000598003	-0.00054382	-0.000496306	-0.000462454	-0.000437203	-0.000418023	-0.000406774	-0.000395882	-0.000386485	-0.000378249	-0.000366357	-0.000354939	-0.000342139	-0.000326734	-0.000312966	-0.000297846	-0.000282651	-0.000269737	-0.000255892	-0.000243574	-0.000232947	-0.000221566	-0.000212121	-0.000203259	-0.000193838	-0.000186162	-0.000178199	-0.000170086	-0.00016336	-0.000155958	-0.000148906	-0.000142847	-0.000136087	-0.000130063	-0.000124622	-0.000118639	-0.000113568	-0.000108702	-0.00010352	-9.92375e-05	-9.4872e-05	-9.04275e-05	-8.6753e-05	-8.2826e-05	-7.90307e-05	-7.58216e-05	-7.23023e-05	-6.90727e-05	-6.62341e-05	-6.31097e-05	-6.03671e-05	-5.78369e-05	-5.50937e-05	-5.2761e-05	-5.04961e-05	-4.81117e-05	-4.61159e-05	-4.40857e-05	-4.20297e-05	-4.0307e-05	-3.84902e-05	-3.6728e-05	-3.52264e-05	-3.36075e-05	-3.2103e-05	-3.07823e-05	-2.9349e-05	-2.80663e-05	-2.68962e-05	-2.56365e-05	-2.45415e-05	-2.34998e-05	-2.24006e-05	-2.14623e-05	-2.05328e-05	-1.95801e-05	-1.87713e-05	-1.79421e-05	-1.71211e-05	-1.6419e-05	-1.56811e-05	-1.49765e-05	-1.43626e-05	-1.37087e-05	-1.31054e-05	-1.25651e-05	-1.19885e-05	-1.14721e-05	-1.0994e-05	-1.04887e-05	-1.00459e-05	-9.62134e-06	-9.18098e-06	-8.80001e-06	-8.42244e-06	-8.04071e-06	-7.7113e-06	-7.37569e-06	-7.04624e-06	-6.75976e-06	-6.46209e-06	-6.17867e-06	-5.92805e-06	-5.66494e-06	-5.42154e-06	-5.2011e-06	-4.96955e-06	-4.76052e-06	-4.5658e-06	-4.36299e-06	-4.1832e-06	-4.01071e-06	-3.83391e-06	-3.6788e-06	-3.52581e-06	-3.37237e-06	-3.23799e-06	-3.10234e-06	-2.96965e-06	6.04554e-05	0.000220794	0.000428502	0.000618232	0.000760742	0.000833248	0.000836037	0.000804065	0.00075957	0.000714196	0.000628664	0.000493982	0.000346524	0.000220766	0.00012689	7.22493e-05	5.25765e-05	5.0742e-05	6.10617e-05	7.72395e-05	8.86803e-05	9.75828e-05	0.000103905	0.000103292	0.000101198	9.852e-05	9.22062e-05	8.72599e-05	8.34034e-05	7.76614e-05	7.41378e-05	7.16151e-05	6.74997e-05	6.53898e-05	6.36621e-05	6.03745e-05	5.88148e-05	5.71965e-05	5.42151e-05	5.2831e-05	5.11597e-05	4.84189e-05	4.71907e-05	4.55355e-05	4.30915e-05	4.20487e-05	4.04689e-05	3.83365e-05	3.74639e-05	3.59712e-05	3.41251e-05	3.33852e-05	3.19749e-05	3.03822e-05	2.97419e-05	2.8412e-05	2.70448e-05	2.64808e-05	2.52335e-05	2.4068e-05	2.35633e-05	2.2401e-05	2.14146e-05	2.09558e-05	1.98799e-05	1.90508e-05	1.8627e-05	1.76375e-05	1.69449e-05	1.6548e-05	1.56437e-05	1.50684e-05	1.46925e-05	1.38717e-05	1.33962e-05	1.30373e-05	1.22973e-05	1.19059e-05	1.15614e-05	1.08989e-05	1.05776e-05	1.02461e-05	9.65716e-06	9.39343e-06	9.07453e-06	8.55463e-06	8.33774e-06	8.03143e-06	7.57582e-06	7.3965e-06	7.10321e-06	6.70685e-06	6.55724e-06	6.27763e-06
0.07	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.03434e-05	-6.89687e-05	-0.000134309	-0.00020585	-0.000278463	-0.00034535	-0.000406575	-0.000463268	-0.000513843	-0.00056195	-0.000587299	-0.00058123	-0.000557353	-0.000522139	-0.000484071	-0.000450897	-0.000420214	-0.000396014	-0.000377493	-0.000360803	-0.000348707	-0.00033753	-0.000325989	-0.000316298	-0.000304813	-0.000292998	-0.000281947	-0.000269069	-0.000257106	-0.000245651	-0.000233346	-0.000222811	-0.000212466	-0.000202097	-0.000193499	-0.000184642	-0.000176223	-0.000169079	-0.000161377	-0.000154377	-0.000148087	-0.00014123	-0.000135232	-0.000129508	-0.00012342	-0.000118234	-0.000113029	-0.000107729	-0.000103251	-9.85765e-05	-9.40447e-05	-9.01604e-05	-8.60045e-05	-8.21569e-05	-7.87496e-05	-7.50765e-05	-7.18057e-05	-6.87811e-05	-6.55547e-05	-6.27609e-05	-6.00579e-05	-5.72459e-05	-5.4846e-05	-5.24278e-05	-4.99971e-05	-4.79218e-05	-4.57639e-05	-4.36763e-05	-4.18676e-05	-3.99506e-05	-3.81642e-05	-3.65753e-05	-3.48816e-05	-3.33543e-05	-3.19492e-05	-3.0462e-05	-2.91541e-05	-2.7906e-05	-2.66086e-05	-2.54846e-05	-2.4374e-05	-2.32489e-05	-2.2278e-05	-2.129e-05	-2.03193e-05	-1.94754e-05	-1.85986e-05	-1.7764e-05	-1.70259e-05	-1.62507e-05	-1.55344e-05	-1.48851e-05	-1.42029e-05	-1.35882e-05	-1.30144e-05	-1.24171e-05	-1.18887e-05	-1.13802e-05	-1.086e-05	-1.04042e-05	-9.95315e-06	-9.50203e-06	-9.10721e-06	-8.7073e-06	-8.31762e-06	-7.97385e-06	-7.62002e-06	-7.28428e-06	-6.98343e-06	-6.67135e-06	-6.38246e-06	-6.11797e-06	-5.8438e-06	-5.59516e-06	-5.36182e-06	-5.12195e-06	-4.90762e-06	-4.70128e-06	-4.4923e-06	-4.30703e-06	-4.12441e-06	-3.94303e-06	-3.78226e-06	-3.62072e-06	-3.46377e-06	-3.32369e-06	-3.18102e-06	-3.04551e-06	-2.92292e-06	-2.79726e-06	-2.68036e-06	-2.57268e-06	-2.46234e-06	-3.03752e-05	-9.80226e-05	-0.000189677	-0.000290474	-0.000392492	-0.00048522	-0.000568323	-0.000642271	-0.000704661	-0.000762035	-0.000785571	-0.000765472	-0.000720306	-0.000658484	-0.000596338	-0.000542185	-0.000494712	-0.000460907	-0.00043571	-0.000416589	-0.000405402	-0.000394575	-0.000385242	-0.000377068	-0.000365237	-0.000353876	-0.000341129	-0.000325776	-0.000312055	-0.00029698	-0.000281828	-0.000268953	-0.000255147	-0.000242865	-0.000232273	-0.000220927	-0.000211514	-0.000202683	-0.000193293	-0.000185646	-0.000177711	-0.000169625	-0.000162924	-0.000155547	-0.000148519	-0.000142481	-0.000135743	-0.000129739	-0.000124318	-0.000118354	-0.000113299	-0.00010845	-0.000103285	-9.9018e-05	-9.46674e-05	-9.02371e-05	-8.65761e-05	-8.26621e-05	-7.88793e-05	-7.56818e-05	-7.2174e-05	-6.89552e-05	-6.61267e-05	-6.30123e-05	-6.02791e-05	-5.77578e-05	-5.50232e-05	-5.26987e-05	-5.04416e-05	-4.80647e-05	-4.60759e-05	-4.40525e-05	-4.20031e-05	-4.02865e-05	-3.84755e-05	-3.67189e-05	-3.52226e-05	-3.36089e-05	-3.21093e-05	-3.07931e-05	-2.93643e-05	-2.80858e-05	-2.69197e-05	-2.56638e-05	-2.45724e-05	-2.35342e-05	-2.24383e-05	-2.15031e-05	-2.05766e-05	-1.96268e-05	-1.88206e-05	-1.7994e-05	-1.71755e-05	-1.64757e-05	-1.574e-05	-1.50375e-05	-1.44256e-05	-1.37735e-05	-1.3172e-05	-1.26333e-05	-1.20584e-05	-1.15435e-05	-1.10668e-05	-1.05629e-05	-1.01214e-05	-9.69803e-06	-9.25883e-06	-8.87894e-06	-8.5024e-06	-8.12164e-06	-7.79312e-06	-7.45837e-06	-7.12974e-06	-6.844e-06	-6.54705e-06	-6.2643e-06	-6.01429e-06	-5.75177e-06	-5.50891e-06	-5.28898e-06	-5.0579e-06	-4.84931e-06	-4.655e-06	-4.45256e-06	-4.27312e-06	-4.10094e-06	-3.92444e-06	-3.76959e-06	-3.61684e-06	-3.46363e-06	-3.32944e-06	-3.19396e-06	-3.06144e-06	6.03723e-05	0.000220731	0.000428481	0.000618274	0.00076084	0.000833379	0.000836164	0.000804137	0.000759546	0.000714055	0.000628385	0.000493552	0.000345939	0.00022004	0.000126053	7.13371e-05	5.16225e-05	4.97769e-05	6.01057e-05	7.6305e-05	8.77767e-05	9.67121e-05	0.000103066	0.000102486	0.000100422	9.77709e-05	9.14833e-05	8.65605e-05	8.27259e-05	7.70058e-05	7.35024e-05	7.09991e-05	6.69035e-05	6.48118e-05	6.31019e-05	5.98323e-05	5.82893e-05	5.66871e-05	5.37219e-05	5.23526e-05	5.06958e-05	4.79695e-05	4.67545e-05	4.51123e-05	4.26811e-05	4.165e-05	4.00818e-05	3.79608e-05	3.70986e-05	3.56164e-05	3.37805e-05	3.305e-05	3.1649e-05	3.00654e-05	2.94334e-05	2.8112e-05	2.67528e-05	2.61963e-05	2.49565e-05	2.37982e-05	2.33001e-05	2.21446e-05	2.11646e-05	2.07117e-05	1.96419e-05	1.88185e-05	1.84001e-05	1.7416e-05	1.67284e-05	1.63363e-05	1.5437e-05	1.48662e-05	1.44946e-05	1.36782e-05	1.32067e-05	1.28517e-05	1.21156e-05	1.17278e-05	1.13868e-05	1.07278e-05	1.04097e-05	1.00814e-05	9.49557e-06	9.23472e-06	8.91866e-06	8.40159e-06	8.18728e-06	7.88353e-06	7.43046e-06	7.25346e-06	6.96249e-06	6.5684e-06	6.42088e-06	6.14337e-06
0.075	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.03008e-05	-6.8828e-05	-0.000134031	-0.000205413	-0.000277856	-0.000344571	-0.000405622	-0.000462143	-0.00051255	-0.000560492	-0.000585724	-0.0005796	-0.000555713	-0.000520517	-0.000482483	-0.000449352	-0.000418718	-0.000394571	-0.000376105	-0.000359473	-0.000347435	-0.000336315	-0.000324831	-0.000315195	-0.000303764	-0.000291999	-0.000280996	-0.000268163	-0.000256243	-0.000244828	-0.000232562	-0.000222063	-0.000211754	-0.000201419	-0.000192853	-0.000184026	-0.000175638	-0.000168522	-0.000160848	-0.000153874	-0.000147609	-0.000140776	-0.000134802	-0.0001291	-0.000123033	-0.000117867	-0.000112681	-0.0001074	-0.000102939	-9.82817e-05	-9.3766e-05	-8.9897e-05	-8.57559e-05	-8.19224e-05	-7.85285e-05	-7.48685e-05	-7.16099e-05	-6.8597e-05	-6.53819e-05	-6.25988e-05	-5.9906e-05	-5.7104e-05	-5.47134e-05	-5.23041e-05	-4.9882e-05	-4.78147e-05	-4.56647e-05	-4.35846e-05	-4.17829e-05	-3.98727e-05	-3.80928e-05	-3.65101e-05	-3.48223e-05	-3.33006e-05	-3.19008e-05	-3.04188e-05	-2.91158e-05	-2.78724e-05	-2.65795e-05	-2.54598e-05	-2.43531e-05	-2.3232e-05	-2.22647e-05	-2.12803e-05	-2.03129e-05	-1.94722e-05	-1.85985e-05	-1.77668e-05	-1.70314e-05	-1.62588e-05	-1.55451e-05	-1.48982e-05	-1.42182e-05	-1.36057e-05	-1.3034e-05	-1.24387e-05	-1.19122e-05	-1.14055e-05	-1.08869e-05	-1.04327e-05	-9.98322e-06	-9.53356e-06	-9.14011e-06	-8.74152e-06	-8.35309e-06	-8.01049e-06	-7.65779e-06	-7.32312e-06	-7.02327e-06	-6.71216e-06	-6.42418e-06	-6.16055e-06	-5.88719e-06	-5.63932e-06	-5.4067e-06	-5.16752e-06	-4.95384e-06	-4.74811e-06	-4.53972e-06	-4.35498e-06	-4.17288e-06	-3.99198e-06	-3.83167e-06	-3.67055e-06	-3.514e-06	-3.37429e-06	-3.23197e-06	-3.09678e-06	-2.9745e-06	-2.84912e-06	-2.73248e-06	-2.62505e-06	-2.51493e-06	-3.03815e-05	-9.79225e-05	-0.000189428	-0.000290054	-0.000391888	-0.000484427	-0.000567339	-0.000641093	-0.000703289	-0.00076047	-0.000783863	-0.000763686	-0.000718489	-0.00065667	-0.000594544	-0.000540423	-0.000492994	-0.00045924	-0.000434101	-0.000415045	-0.000403924	-0.000393166	-0.000383902	-0.000375795	-0.00036403	-0.00035273	-0.000340041	-0.000324743	-0.000311073	-0.000296046	-0.000280939	-0.000268107	-0.000254342	-0.0002421	-0.000231546	-0.000220237	-0.000210859	-0.000202062	-0.000192705	-0.000185089	-0.000177184	-0.000169127	-0.000162454	-0.000155103	-0.0001481	-0.000142086	-0.000135371	-0.000129389	-0.000123988	-0.000118044	-0.000113009	-0.000108179	-0.000103031	-9.87804e-05	-9.44458e-05	-9.0031e-05	-8.63843e-05	-8.24844e-05	-7.8715e-05	-7.55301e-05	-7.20346e-05	-6.88274e-05	-6.601e-05	-6.29062e-05	-6.01831e-05	-5.76714e-05	-5.49462e-05	-5.26304e-05	-5.03816e-05	-4.80128e-05	-4.60317e-05	-4.40156e-05	-4.19731e-05	-4.02631e-05	-3.84585e-05	-3.6708e-05	-3.52174e-05	-3.36093e-05	-3.21148e-05	-3.08036e-05	-2.93797e-05	-2.81056e-05	-2.69438e-05	-2.56921e-05	-2.46046e-05	-2.35701e-05	-2.24778e-05	-2.15459e-05	-2.06226e-05	-1.96759e-05	-1.88726e-05	-1.80488e-05	-1.72329e-05	-1.65355e-05	-1.58022e-05	-1.5102e-05	-1.44922e-05	-1.38422e-05	-1.32426e-05	-1.27057e-05	-1.21326e-05	-1.16193e-05	-1.11441e-05	-1.06417e-05	-1.02016e-05	-9.77953e-06	-9.34157e-06	-8.96285e-06	-8.58741e-06	-8.2077e-06	-7.88016e-06	-7.54634e-06	-7.21858e-06	-6.93365e-06	-6.63747e-06	-6.35544e-06	-6.1061e-06	-5.84422e-06	-5.60195e-06	-5.38256e-06	-5.152e-06	-4.94388e-06	-4.75e-06	-4.54798e-06	-4.3689e-06	-4.19707e-06	-4.0209e-06	-3.86633e-06	-3.71385e-06	-3.56087e-06	-3.42689e-06	-3.29161e-06	-3.15926e-06	6.02837e-05	0.000220664	0.00042846	0.00061832	0.000760947	0.000833522	0.000836301	0.000804215	0.000759522	0.000713905	0.000628087	0.000493091	0.000345311	0.000219259	0.000125153	7.03559e-05	5.05963e-05	4.87386e-05	5.90772e-05	7.52998e-05	8.68045e-05	9.57755e-05	0.000102165	0.00010162	9.95874e-05	9.69652e-05	9.07058e-05	8.58083e-05	8.19972e-05	7.63008e-05	7.28191e-05	7.03366e-05	6.62623e-05	6.41903e-05	6.24996e-05	5.92494e-05	5.77242e-05	5.61394e-05	5.31917e-05	5.18384e-05	5.01972e-05	4.74865e-05	4.62856e-05	4.46574e-05	4.224e-05	4.12215e-05	3.96659e-05	3.75572e-05	3.67062e-05	3.52352e-05	3.34103e-05	3.26898e-05	3.12989e-05	2.9725e-05	2.91021e-05	2.77896e-05	2.64392e-05	2.58907e-05	2.4659e-05	2.35084e-05	2.30175e-05	2.18693e-05	2.08962e-05	2.04497e-05	1.93865e-05	1.85692e-05	1.81565e-05	1.71783e-05	1.64962e-05	1.61092e-05	1.52151e-05	1.46492e-05	1.42822e-05	1.34705e-05	1.30035e-05	1.26526e-05	1.19207e-05	1.15368e-05	1.11996e-05	1.05444e-05	1.02297e-05	9.90477e-06	9.32234e-06	9.0646e-06	8.75158e-06	8.23756e-06	8.02603e-06	7.72503e-06	7.27469e-06	7.10019e-06	6.81171e-06	6.42007e-06	6.2748e-06	5.99953e-06
0.08	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.02581e-05	-6.86873e-05	-0.000133753	-0.000204977	-0.00027725	-0.000343791	-0.000404669	-0.000461018	-0.000511257	-0.000559033	-0.000584149	-0.00057797	-0.000554072	-0.000518895	-0.000480896	-0.000447807	-0.000417222	-0.000393128	-0.000374717	-0.000358143	-0.000346162	-0.0003351	-0.000323674	-0.000314092	-0.000302714	-0.000291	-0.000280044	-0.000267257	-0.000255379	-0.000244005	-0.000231778	-0.000221316	-0.000211041	-0.00020074	-0.000192206	-0.000183411	-0.000175053	-0.000167965	-0.000160319	-0.000153371	-0.000147131	-0.000140323	-0.000134372	-0.000128691	-0.000122646	-0.0001175	-0.000112333	-0.000107071	-0.000102627	-9.79869e-05	-9.34874e-05	-8.96337e-05	-8.55074e-05	-8.1688e-05	-7.83074e-05	-7.46604e-05	-7.14141e-05	-6.84129e-05	-6.52091e-05	-6.24367e-05	-5.97541e-05	-5.6962e-05	-5.45807e-05	-5.21803e-05	-4.97669e-05	-4.77077e-05	-4.55655e-05	-4.34928e-05	-4.16982e-05	-3.97948e-05	-3.80214e-05	-3.64448e-05	-3.4763e-05	-3.32469e-05	-3.18525e-05	-3.03757e-05	-2.90776e-05	-2.78388e-05	-2.65504e-05	-2.54349e-05	-2.43323e-05	-2.32151e-05	-2.22514e-05	-2.12705e-05	-2.03066e-05	-1.9469e-05	-1.85983e-05	-1.77696e-05	-1.70369e-05	-1.6267e-05	-1.55558e-05	-1.49112e-05	-1.42336e-05	-1.36233e-05	-1.30536e-05	-1.24603e-05	-1.19356e-05	-1.14307e-05	-1.09138e-05	-1.04613e-05	-1.00133e-05	-9.56509e-06	-9.17301e-06	-8.77574e-06	-8.38856e-06	-8.04714e-06	-7.69556e-06	-7.36196e-06	-7.06312e-06	-6.75297e-06	-6.46589e-06	-6.20312e-06	-5.93058e-06	-5.68348e-06	-5.45158e-06	-5.2131e-06	-5.00006e-06	-4.79495e-06	-4.58713e-06	-4.40294e-06	-4.22134e-06	-4.04093e-06	-3.88107e-06	-3.72038e-06	-3.56423e-06	-3.42489e-06	-3.28292e-06	-3.14806e-06	-3.02608e-06	-2.90098e-06	-2.78461e-06	-2.67742e-06	-2.56753e-06	-3.03879e-05	-9.78223e-05	-0.00018918	-0.000289634	-0.000391284	-0.000483635	-0.000566355	-0.000639915	-0.000701918	-0.000758905	-0.000782154	-0.0007619	-0.000716672	-0.000654855	-0.000592749	-0.000538661	-0.000491276	-0.000457573	-0.000432492	-0.0004135	-0.000402446	-0.000391757	-0.000382562	-0.000374522	-0.000362823	-0.000351584	-0.000338953	-0.00032371	-0.00031009	-0.000295112	-0.000280051	-0.000267261	-0.000253538	-0.000241335	-0.000230819	-0.000219547	-0.000210204	-0.000201441	-0.000192117	-0.000184532	-0.000176657	-0.000168629	-0.000161983	-0.000154659	-0.000147681	-0.000141691	-0.000134999	-0.000129039	-0.000123659	-0.000117735	-0.000112719	-0.000107907	-0.000102777	-9.85428e-05	-9.42241e-05	-8.98248e-05	-8.61926e-05	-8.23067e-05	-7.85507e-05	-7.53784e-05	-7.18952e-05	-6.86996e-05	-6.58932e-05	-6.28002e-05	-6.00871e-05	-5.7585e-05	-5.48691e-05	-5.2562e-05	-5.03217e-05	-4.7961e-05	-4.59874e-05	-4.39787e-05	-4.19432e-05	-4.02398e-05	-3.84416e-05	-3.66971e-05	-3.52122e-05	-3.36096e-05	-3.21204e-05	-3.08141e-05	-2.9395e-05	-2.81255e-05	-2.69679e-05	-2.57204e-05	-2.46367e-05	-2.36059e-05	-2.25173e-05	-2.15887e-05	-2.06686e-05	-1.9725e-05	-1.89246e-05	-1.81035e-05	-1.72903e-05	-1.65954e-05	-1.58645e-05	-1.51665e-05	-1.45588e-05	-1.39108e-05	-1.33132e-05	-1.27781e-05	-1.22067e-05	-1.16951e-05	-1.12215e-05	-1.07205e-05	-1.02818e-05	-9.86102e-06	-9.42432e-06	-9.04676e-06	-8.67242e-06	-8.29377e-06	-7.9672e-06	-7.6343e-06	-7.30742e-06	-7.0233e-06	-6.72789e-06	-6.44659e-06	-6.19791e-06	-5.93667e-06	-5.69498e-06	-5.47614e-06	-5.24609e-06	-5.03845e-06	-4.84501e-06	-4.6434e-06	-4.46469e-06	-4.29321e-06	-4.11735e-06	-3.96307e-06	-3.81085e-06	-3.65811e-06	-3.52435e-06	-3.38926e-06	-3.25707e-06	6.01952e-05	0.000220597	0.000428439	0.000618366	0.000761053	0.000833664	0.000836438	0.000804294	0.000759498	0.000713754	0.000627788	0.000492629	0.000344683	0.000218478	0.000124252	6.93746e-05	4.957e-05	4.77003e-05	5.80487e-05	7.42945e-05	8.58323e-05	9.48389e-05	0.000101263	0.000100753	9.87528e-05	9.61596e-05	8.99283e-05	8.50561e-05	8.12686e-05	7.55958e-05	7.21358e-05	6.96742e-05	6.56212e-05	6.35689e-05	6.18973e-05	5.86665e-05	5.71592e-05	5.55918e-05	5.26616e-05	5.13242e-05	4.96986e-05	4.70034e-05	4.58167e-05	4.42024e-05	4.17989e-05	4.0793e-05	3.92499e-05	3.71536e-05	3.63138e-05	3.48541e-05	3.30401e-05	3.23296e-05	3.09488e-05	2.93847e-05	2.87707e-05	2.74673e-05	2.61256e-05	2.55851e-05	2.43615e-05	2.32187e-05	2.27349e-05	2.1594e-05	2.06278e-05	2.01877e-05	1.9131e-05	1.83199e-05	1.79129e-05	1.69405e-05	1.62639e-05	1.58821e-05	1.49933e-05	1.44323e-05	1.40699e-05	1.32629e-05	1.28002e-05	1.24534e-05	1.17258e-05	1.13458e-05	1.10123e-05	1.03609e-05	1.00497e-05	9.72815e-06	9.14911e-06	8.89447e-06	8.58451e-06	8.07352e-06	7.86478e-06	7.56653e-06	7.11892e-06	6.94692e-06	6.66092e-06	6.27174e-06	6.12871e-06	5.85569e-06
0.085	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.0212e-05	-6.85356e-05	-0.000133454	-0.000204506	-0.000276596	-0.000342951	-0.000403642	-0.000459805	-0.000509862	-0.000557461	-0.00058245	-0.000576212	-0.000552303	-0.000517146	-0.000479184	-0.00044614	-0.000415609	-0.000391571	-0.00037322	-0.000356708	-0.00034479	-0.000333791	-0.000322426	-0.000312903	-0.000301582	-0.000289922	-0.000279018	-0.00026628	-0.000254448	-0.000243117	-0.000230932	-0.00022051	-0.000210273	-0.000200008	-0.000191509	-0.000182748	-0.000174421	-0.000167365	-0.000159748	-0.000152829	-0.000146616	-0.000139834	-0.000133908	-0.000128251	-0.000122228	-0.000117104	-0.000111958	-0.000106716	-0.000102291	-9.76689e-05	-9.31868e-05	-8.93495e-05	-8.52393e-05	-8.1435e-05	-7.80689e-05	-7.44358e-05	-7.12027e-05	-6.82142e-05	-6.50227e-05	-6.22618e-05	-5.95902e-05	-5.68087e-05	-5.44374e-05	-5.20467e-05	-4.96426e-05	-4.75921e-05	-4.54583e-05	-4.33937e-05	-4.16067e-05	-3.97107e-05	-3.79443e-05	-3.63743e-05	-3.46989e-05	-3.31888e-05	-3.18002e-05	-3.0329e-05	-2.90361e-05	-2.78024e-05	-2.65188e-05	-2.54078e-05	-2.43096e-05	-2.31966e-05	-2.22369e-05	-2.12598e-05	-2.02995e-05	-1.94654e-05	-1.8598e-05	-1.77724e-05	-1.70427e-05	-1.62757e-05	-1.55672e-05	-1.49251e-05	-1.425e-05	-1.3642e-05	-1.30746e-05	-1.24834e-05	-1.19607e-05	-1.14577e-05	-1.09427e-05	-1.04919e-05	-1.00455e-05	-9.59889e-06	-9.20829e-06	-8.81244e-06	-8.42661e-06	-8.08646e-06	-7.7361e-06	-7.40365e-06	-7.10589e-06	-6.79678e-06	-6.51068e-06	-6.24882e-06	-5.97717e-06	-5.7309e-06	-5.49978e-06	-5.26205e-06	-5.04971e-06	-4.84525e-06	-4.63806e-06	-4.45445e-06	-4.27341e-06	-4.09352e-06	-3.93414e-06	-3.77391e-06	-3.6182e-06	-3.47925e-06	-3.33767e-06	-3.20316e-06	-3.0815e-06	-2.95671e-06	-2.84062e-06	-2.73369e-06	-2.62405e-06	-3.03945e-05	-9.77142e-05	-0.000188912	-0.000289182	-0.000390633	-0.00048278	-0.000565293	-0.000638644	-0.000700439	-0.000757217	-0.000780312	-0.000759974	-0.000714713	-0.000652898	-0.000590814	-0.000536761	-0.000489424	-0.000455775	-0.000430757	-0.000411834	-0.000400851	-0.000390238	-0.000381117	-0.000373149	-0.00036152	-0.000350348	-0.000337779	-0.000322595	-0.000309031	-0.000294104	-0.000279092	-0.000266349	-0.000252671	-0.00024051	-0.000230035	-0.000218803	-0.000209498	-0.000200771	-0.000191483	-0.000183931	-0.000176089	-0.000168092	-0.000161475	-0.00015418	-0.000147229	-0.000141265	-0.000134598	-0.000128661	-0.000123304	-0.000117402	-0.000112406	-0.000107613	-0.000102502	-9.82861e-05	-9.39848e-05	-8.96021e-05	-8.59854e-05	-8.21147e-05	-7.83732e-05	-7.52145e-05	-7.17445e-05	-6.85615e-05	-6.57669e-05	-6.26854e-05	-5.99832e-05	-5.74915e-05	-5.47857e-05	-5.2488e-05	-5.02567e-05	-4.79047e-05	-4.59393e-05	-4.39384e-05	-4.19106e-05	-4.02142e-05	-3.84228e-05	-3.6685e-05	-3.52062e-05	-3.36096e-05	-3.2126e-05	-3.08251e-05	-2.94111e-05	-2.81465e-05	-2.69935e-05	-2.57505e-05	-2.4671e-05	-2.36442e-05	-2.25594e-05	-2.16345e-05	-2.07178e-05	-1.97775e-05	-1.89802e-05	-1.81622e-05	-1.73517e-05	-1.66596e-05	-1.59312e-05	-1.52356e-05	-1.46302e-05	-1.39845e-05	-1.33889e-05	-1.28558e-05	-1.22863e-05	-1.17764e-05	-1.13044e-05	-1.0805e-05	-1.03678e-05	-9.94848e-06	-9.51313e-06	-9.13682e-06	-8.76368e-06	-8.38616e-06	-8.06064e-06	-7.72874e-06	-7.4028e-06	-7.11955e-06	-6.82498e-06	-6.54445e-06	-6.2965e-06	-6.03594e-06	-5.79489e-06	-5.57663e-06	-5.34714e-06	-5.14001e-06	-4.94704e-06	-4.74587e-06	-4.56757e-06	-4.39645e-06	-4.22094e-06	-4.06697e-06	-3.91503e-06	-3.76256e-06	-3.62902e-06	-3.49414e-06	-3.36214e-06	6.01002e-05	0.000220525	0.000428417	0.000618416	0.000761169	0.000833818	0.000836586	0.000804379	0.000759473	0.000713592	0.000627466	0.000492132	0.000344006	0.000217636	0.000123282	6.8317e-05	4.84639e-05	4.65812e-05	5.69402e-05	7.3211e-05	8.47845e-05	9.38293e-05	0.000100291	9.98193e-05	9.78532e-05	9.52912e-05	8.90903e-05	8.42455e-05	8.04833e-05	7.48359e-05	7.13993e-05	6.89603e-05	6.49302e-05	6.28991e-05	6.12482e-05	5.80384e-05	5.65503e-05	5.50017e-05	5.20903e-05	5.07701e-05	4.91614e-05	4.64829e-05	4.53115e-05	4.37123e-05	4.13237e-05	4.03314e-05	3.88018e-05	3.67187e-05	3.58911e-05	3.44434e-05	3.26413e-05	3.19416e-05	3.05717e-05	2.90182e-05	2.84138e-05	2.71202e-05	2.57878e-05	2.52559e-05	2.40411e-05	2.29066e-05	2.24306e-05	2.12975e-05	2.03388e-05	1.99056e-05	1.88559e-05	1.80514e-05	1.76506e-05	1.66846e-05	1.60139e-05	1.56376e-05	1.47544e-05	1.41987e-05	1.38413e-05	1.30394e-05	1.25813e-05	1.22391e-05	1.1516e-05	1.11402e-05	1.08107e-05	1.01634e-05	9.85592e-06	9.53805e-06	8.96267e-06	8.71137e-06	8.4047e-06	7.89699e-06	7.69124e-06	7.39597e-06	6.9513e-06	6.78199e-06	6.49868e-06	6.11214e-06	5.97153e-06	5.70094e-06
0.09	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.01593e-05	-6.83618e-05	-0.000133111	-0.000203967	-0.000275847	-0.000341989	-0.000402466	-0.000458416	-0.000508265	-0.00055566	-0.000580505	-0.000574199	-0.000550277	-0.000515142	-0.000477223	-0.000444232	-0.000413762	-0.000389789	-0.000371505	-0.000355065	-0.000343218	-0.00033229	-0.000320996	-0.000311541	-0.000300286	-0.000288688	-0.000277842	-0.000265161	-0.000253382	-0.0002421	-0.000229964	-0.000219586	-0.000209393	-0.00019917	-0.00019071	-0.000181987	-0.000173698	-0.000166676	-0.000159094	-0.000152207	-0.000146025	-0.000139274	-0.000133376	-0.000127746	-0.00012175	-0.000116651	-0.000111528	-0.000106309	-0.000101905	-9.73043e-05	-9.28423e-05	-8.90238e-05	-8.49318e-05	-8.1145e-05	-7.77954e-05	-7.41783e-05	-7.09604e-05	-6.79863e-05	-6.48088e-05	-6.2061e-05	-5.94021e-05	-5.66329e-05	-5.4273e-05	-5.18934e-05	-4.94998e-05	-4.74593e-05	-4.53352e-05	-4.32799e-05	-4.15015e-05	-3.9614e-05	-3.78555e-05	-3.62931e-05	-3.46251e-05	-3.3122e-05	-3.17399e-05	-3.02751e-05	-2.89883e-05	-2.77603e-05	-2.64823e-05	-2.53765e-05	-2.42833e-05	-2.31751e-05	-2.222e-05	-2.12472e-05	-2.02911e-05	-1.94609e-05	-1.85973e-05	-1.77752e-05	-1.7049e-05	-1.62852e-05	-1.55798e-05	-1.49407e-05	-1.42684e-05	-1.36631e-05	-1.30982e-05	-1.25094e-05	-1.19891e-05	-1.14883e-05	-1.09753e-05	-1.05265e-05	-1.0082e-05	-9.63724e-06	-9.24834e-06	-8.85411e-06	-8.46983e-06	-8.13113e-06	-7.78217e-06	-7.45103e-06	-7.15451e-06	-6.8466e-06	-6.56161e-06	-6.30081e-06	-6.03017e-06	-5.78484e-06	-5.55462e-06	-5.31774e-06	-5.1062e-06	-4.9025e-06	-4.69603e-06	-4.51308e-06	-4.33268e-06	-4.15339e-06	-3.99456e-06	-3.83486e-06	-3.67964e-06	-3.54115e-06	-3.4e-06	-3.2659e-06	-3.14461e-06	-3.02017e-06	-2.90441e-06	-2.79777e-06	-2.68842e-06	-3.04018e-05	-9.759e-05	-0.000188605	-0.000288663	-0.000389886	-0.0004818	-0.000564077	-0.000637189	-0.000698745	-0.000755284	-0.000778202	-0.000757767	-0.000712468	-0.000650656	-0.000588598	-0.000534585	-0.000487302	-0.000453715	-0.000428769	-0.000409926	-0.000399025	-0.000388497	-0.000379461	-0.000371576	-0.000360028	-0.000348932	-0.000336434	-0.000321319	-0.000307816	-0.000292949	-0.000277994	-0.000265303	-0.000251677	-0.000239565	-0.000229136	-0.00021795	-0.000208688	-0.000200003	-0.000190756	-0.000183242	-0.000175437	-0.000167476	-0.000160893	-0.00015363	-0.00014671	-0.000140776	-0.000134137	-0.000128227	-0.000122896	-0.000117019	-0.000112047	-0.000107276	-0.000102187	-9.79915e-05	-9.371e-05	-8.93463e-05	-8.57475e-05	-8.18941e-05	-7.81691e-05	-7.5026e-05	-7.15711e-05	-6.84025e-05	-6.56215e-05	-6.25532e-05	-5.98635e-05	-5.73836e-05	-5.46893e-05	-5.24024e-05	-5.01815e-05	-4.78395e-05	-4.58835e-05	-4.38916e-05	-4.18724e-05	-4.01841e-05	-3.84007e-05	-3.66703e-05	-3.51985e-05	-3.36087e-05	-3.21317e-05	-3.08368e-05	-2.94288e-05	-2.81697e-05	-2.70221e-05	-2.57842e-05	-2.47095e-05	-2.36873e-05	-2.26069e-05	-2.16861e-05	-2.07734e-05	-1.9837e-05	-1.90432e-05	-1.82285e-05	-1.74214e-05	-1.67322e-05	-1.60069e-05	-1.53141e-05	-1.47113e-05	-1.4068e-05	-1.34748e-05	-1.29439e-05	-1.23766e-05	-1.18687e-05	-1.13987e-05	-1.09011e-05	-1.04656e-05	-1.00479e-05	-9.61408e-06	-9.2392e-06	-8.86743e-06	-8.4912e-06	-8.16688e-06	-7.83614e-06	-7.51128e-06	-7.22903e-06	-6.93541e-06	-6.65577e-06	-6.40864e-06	-6.14887e-06	-5.90855e-06	-5.69096e-06	-5.46211e-06	-5.25556e-06	-5.06313e-06	-4.86247e-06	-4.68463e-06	-4.51394e-06	-4.33882e-06	-4.1852e-06	-4.03359e-06	-3.88141e-06	-3.74813e-06	-3.61349e-06	-3.48171e-06	5.99921e-05	0.000220443	0.000428392	0.000618473	0.000761302	0.000833994	0.000836756	0.000804477	0.000759444	0.000713408	0.000627098	0.000491564	0.000343232	0.000216673	0.000122171	6.71065e-05	4.71979e-05	4.53003e-05	5.56713e-05	7.19708e-05	8.35852e-05	9.26739e-05	9.9179e-05	9.87504e-05	9.68238e-05	9.42975e-05	8.81314e-05	8.33178e-05	7.95846e-05	7.39665e-05	7.05567e-05	6.81434e-05	6.41396e-05	6.21329e-05	6.05055e-05	5.73197e-05	5.58537e-05	5.43265e-05	5.14367e-05	5.01362e-05	4.85468e-05	4.58875e-05	4.47336e-05	4.31516e-05	4.07801e-05	3.98034e-05	3.82892e-05	3.62214e-05	3.54076e-05	3.39738e-05	3.21853e-05	3.14979e-05	3.01405e-05	2.8599e-05	2.80057e-05	2.67232e-05	2.54017e-05	2.48796e-05	2.36748e-05	2.25499e-05	2.20827e-05	2.09586e-05	2.00084e-05	1.95831e-05	1.85415e-05	1.77446e-05	1.73509e-05	1.63921e-05	1.57281e-05	1.53583e-05	1.44816e-05	1.39318e-05	1.35802e-05	1.27841e-05	1.23314e-05	1.19943e-05	1.12764e-05	1.09054e-05	1.05805e-05	9.93787e-06	9.63468e-06	9.32098e-06	8.74979e-06	8.50232e-06	8.19941e-06	7.69547e-06	7.49315e-06	7.20128e-06	6.75998e-06	6.59375e-06	6.31351e-06	5.93e-06	5.79215e-06	5.52435e-06
0.095	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.01066e-05	-6.81881e-05	-0.000132768	-0.000203428	-0.000275098	-0.000341026	-0.000401289	-0.000457027	-0.000506668	-0.000553859	-0.00057856	-0.000572185	-0.000548251	-0.000513139	-0.000475262	-0.000442323	-0.000411914	-0.000388006	-0.000369791	-0.000353423	-0.000341646	-0.00033079	-0.000319567	-0.000310179	-0.000298989	-0.000287454	-0.000276667	-0.000264042	-0.000252315	-0.000241084	-0.000228995	-0.000218662	-0.000208512	-0.000198332	-0.000189911	-0.000181227	-0.000172975	-0.000165988	-0.00015844	-0.000151586	-0.000145435	-0.000138713	-0.000132844	-0.000127241	-0.000121271	-0.000116197	-0.000111098	-0.000105902	-0.00010152	-9.69398e-05	-9.24977e-05	-8.8698e-05	-8.46244e-05	-8.0855e-05	-7.75218e-05	-7.39208e-05	-7.07181e-05	-6.77583e-05	-6.45949e-05	-6.18603e-05	-5.9214e-05	-5.6457e-05	-5.41086e-05	-5.174e-05	-4.93571e-05	-4.73266e-05	-4.52121e-05	-4.3166e-05	-4.13964e-05	-3.95172e-05	-3.77668e-05	-3.6212e-05	-3.45513e-05	-3.30551e-05	-3.16797e-05	-3.02213e-05	-2.89404e-05	-2.77182e-05	-2.64458e-05	-2.53452e-05	-2.4257e-05	-2.31536e-05	-2.2203e-05	-2.12346e-05	-2.02826e-05	-1.94563e-05	-1.85965e-05	-1.77781e-05	-1.70552e-05	-1.62947e-05	-1.55924e-05	-1.49563e-05	-1.42868e-05	-1.36842e-05	-1.31218e-05	-1.25355e-05	-1.20174e-05	-1.15188e-05	-1.1008e-05	-1.05612e-05	-1.01186e-05	-9.67559e-06	-9.28839e-06	-8.89579e-06	-8.51305e-06	-8.1758e-06	-7.82823e-06	-7.49842e-06	-7.20313e-06	-6.89641e-06	-6.61255e-06	-6.3528e-06	-6.08317e-06	-5.83879e-06	-5.60946e-06	-5.37344e-06	-5.16269e-06	-4.95975e-06	-4.754e-06	-4.57172e-06	-4.39194e-06	-4.21326e-06	-4.05498e-06	-3.89581e-06	-3.74108e-06	-3.60305e-06	-3.46233e-06	-3.32863e-06	-3.20772e-06	-3.08364e-06	-2.9682e-06	-2.86186e-06	-2.75278e-06	-3.0409e-05	-9.74657e-05	-0.000188298	-0.000288144	-0.00038914	-0.000480821	-0.000562861	-0.000635733	-0.000697051	-0.000753351	-0.000776091	-0.00075556	-0.000710224	-0.000648414	-0.000586381	-0.000532408	-0.000485179	-0.000451656	-0.000426781	-0.000408017	-0.000397198	-0.000386756	-0.000377806	-0.000370003	-0.000358536	-0.000347515	-0.00033509	-0.000320042	-0.000306602	-0.000291795	-0.000276896	-0.000264258	-0.000250683	-0.00023862	-0.000228237	-0.000217096	-0.000207878	-0.000199235	-0.000190028	-0.000182553	-0.000174785	-0.00016686	-0.000160311	-0.000153081	-0.000146192	-0.000140287	-0.000133677	-0.000127794	-0.000122488	-0.000116636	-0.000111687	-0.000106939	-0.000101872	-9.76969e-05	-9.34351e-05	-8.90905e-05	-8.55095e-05	-8.16735e-05	-7.7965e-05	-7.48375e-05	-7.13978e-05	-6.82435e-05	-6.54761e-05	-6.24211e-05	-5.97438e-05	-5.72757e-05	-5.4593e-05	-5.23169e-05	-5.01063e-05	-4.77743e-05	-4.58276e-05	-4.38448e-05	-4.18342e-05	-4.01541e-05	-3.83785e-05	-3.66556e-05	-3.51909e-05	-3.36079e-05	-3.21373e-05	-3.08486e-05	-2.94465e-05	-2.8193e-05	-2.70507e-05	-2.58179e-05	-2.4748e-05	-2.37304e-05	-2.26544e-05	-2.17378e-05	-2.0829e-05	-1.98964e-05	-1.91062e-05	-1.82949e-05	-1.7491e-05	-1.68049e-05	-1.60825e-05	-1.53925e-05	-1.47923e-05	-1.41516e-05	-1.35608e-05	-1.30321e-05	-1.24669e-05	-1.19611e-05	-1.14929e-05	-1.09972e-05	-1.05634e-05	-1.01473e-05	-9.71503e-06	-9.34159e-06	-8.97117e-06	-8.59625e-06	-8.27313e-06	-7.94353e-06	-7.61975e-06	-7.3385e-06	-7.04583e-06	-6.76709e-06	-6.52078e-06	-6.26179e-06	-6.0222e-06	-5.80528e-06	-5.57707e-06	-5.37111e-06	-5.17921e-06	-4.97907e-06	-4.80169e-06	-4.63142e-06	-4.4567e-06	-4.30344e-06	-4.15215e-06	-4.00027e-06	-3.86725e-06	-3.73285e-06	-3.60127e-06	5.9884e-05	0.000220362	0.000428367	0.000618531	0.000761435	0.000834171	0.000836927	0.000804575	0.000759416	0.000713223	0.000626731	0.000490995	0.000342457	0.000215709	0.000121061	6.5896e-05	4.59318e-05	4.40194e-05	5.44025e-05	7.07307e-05	8.23859e-05	9.15185e-05	9.80667e-05	9.76816e-05	9.57943e-05	9.33038e-05	8.71725e-05	8.23901e-05	7.8686e-05	7.3097e-05	6.9714e-05	6.73265e-05	6.3349e-05	6.13666e-05	5.97629e-05	5.66011e-05	5.51571e-05	5.36514e-05	5.07831e-05	4.95023e-05	4.79322e-05	4.52921e-05	4.41557e-05	4.2591e-05	4.02366e-05	3.92753e-05	3.77767e-05	3.5724e-05	3.49241e-05	3.35042e-05	3.17292e-05	3.10543e-05	2.97093e-05	2.81798e-05	2.75976e-05	2.63263e-05	2.50155e-05	2.45033e-05	2.33085e-05	2.21932e-05	2.17348e-05	2.06197e-05	1.9678e-05	1.92607e-05	1.82271e-05	1.74378e-05	1.70512e-05	1.60996e-05	1.54424e-05	1.50789e-05	1.42087e-05	1.36649e-05	1.3319e-05	1.25287e-05	1.20814e-05	1.17494e-05	1.10368e-05	1.06705e-05	1.03503e-05	9.71234e-06	9.41343e-06	9.1039e-06	8.53691e-06	8.29327e-06	7.99412e-06	7.49394e-06	7.29505e-06	7.00658e-06	6.56866e-06	6.4055e-06	6.12834e-06	5.74785e-06	5.61278e-06	5.34776e-06
0.1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.00539e-05	-6.80143e-05	-0.000132425	-0.000202888	-0.000274349	-0.000340064	-0.000400113	-0.000455638	-0.00050507	-0.000552058	-0.000576614	-0.000570172	-0.000546224	-0.000511136	-0.000473301	-0.000440415	-0.000410067	-0.000386224	-0.000368076	-0.00035178	-0.000340075	-0.00032929	-0.000318137	-0.000308817	-0.000297693	-0.00028622	-0.000275491	-0.000262923	-0.000251249	-0.000240067	-0.000228026	-0.000217739	-0.000207632	-0.000197494	-0.000189112	-0.000180467	-0.000172251	-0.0001653	-0.000157786	-0.000150964	-0.000144844	-0.000138153	-0.000132312	-0.000126736	-0.000120793	-0.000115743	-0.000110669	-0.000105495	-0.000101135	-9.65752e-05	-9.21531e-05	-8.83723e-05	-8.4317e-05	-8.0565e-05	-7.72483e-05	-7.36633e-05	-7.04757e-05	-6.75304e-05	-6.4381e-05	-6.16596e-05	-5.9026e-05	-5.62811e-05	-5.39442e-05	-5.15867e-05	-4.92144e-05	-4.71938e-05	-4.5089e-05	-4.30521e-05	-4.12912e-05	-3.94205e-05	-3.76781e-05	-3.61308e-05	-3.44775e-05	-3.29883e-05	-3.16195e-05	-3.01674e-05	-2.88926e-05	-2.76761e-05	-2.64092e-05	-2.53139e-05	-2.42307e-05	-2.31322e-05	-2.21861e-05	-2.1222e-05	-2.02742e-05	-1.94518e-05	-1.85958e-05	-1.7781e-05	-1.70615e-05	-1.63043e-05	-1.56051e-05	-1.49719e-05	-1.43052e-05	-1.37053e-05	-1.31454e-05	-1.25616e-05	-1.20458e-05	-1.15494e-05	-1.10407e-05	-1.05958e-05	-1.01551e-05	-9.71395e-06	-9.32843e-06	-8.93746e-06	-8.55627e-06	-8.22047e-06	-7.87429e-06	-7.5458e-06	-7.25175e-06	-6.94622e-06	-6.66348e-06	-6.40478e-06	-6.13617e-06	-5.89274e-06	-5.6643e-06	-5.42913e-06	-5.21919e-06	-5.01699e-06	-4.81196e-06	-4.63035e-06	-4.45121e-06	-4.27312e-06	-4.11541e-06	-3.95675e-06	-3.80253e-06	-3.66495e-06	-3.52467e-06	-3.39137e-06	-3.27083e-06	-3.1471e-06	-3.03199e-06	-2.92595e-06	-2.81715e-06	-3.04163e-05	-9.73415e-05	-0.000187991	-0.000287625	-0.000388393	-0.000479842	-0.000561644	-0.000634278	-0.000695356	-0.000751418	-0.000773981	-0.000753354	-0.000707979	-0.000646172	-0.000584164	-0.000530232	-0.000483057	-0.000449596	-0.000424793	-0.000406109	-0.000395372	-0.000385016	-0.00037615	-0.00036843	-0.000357044	-0.000346099	-0.000333745	-0.000318765	-0.000305388	-0.00029064	-0.000275798	-0.000263212	-0.000249689	-0.000237674	-0.000227338	-0.000216243	-0.000207068	-0.000198466	-0.000189301	-0.000181864	-0.000174133	-0.000166244	-0.000159728	-0.000152531	-0.000145674	-0.000139797	-0.000133216	-0.00012736	-0.00012208	-0.000116253	-0.000111328	-0.000106602	-0.000101557	-9.74023e-05	-9.31603e-05	-8.88347e-05	-8.52715e-05	-8.14529e-05	-7.7761e-05	-7.46489e-05	-7.12244e-05	-6.80845e-05	-6.53307e-05	-6.22889e-05	-5.9624e-05	-5.71679e-05	-5.44966e-05	-5.22313e-05	-5.0031e-05	-4.77091e-05	-4.57718e-05	-4.37979e-05	-4.17961e-05	-4.0124e-05	-3.83563e-05	-3.66409e-05	-3.51832e-05	-3.36071e-05	-3.2143e-05	-3.08604e-05	-2.94642e-05	-2.82163e-05	-2.70792e-05	-2.58516e-05	-2.47865e-05	-2.37735e-05	-2.27019e-05	-2.17894e-05	-2.08847e-05	-1.99558e-05	-1.91691e-05	-1.83613e-05	-1.75607e-05	-1.68776e-05	-1.61581e-05	-1.54709e-05	-1.48734e-05	-1.42352e-05	-1.36467e-05	-1.31203e-05	-1.25572e-05	-1.20534e-05	-1.15872e-05	-1.10933e-05	-1.06612e-05	-1.02467e-05	-9.81598e-06	-9.44397e-06	-9.07492e-06	-8.7013e-06	-8.37938e-06	-8.05093e-06	-7.72823e-06	-7.44798e-06	-7.15626e-06	-6.87841e-06	-6.63293e-06	-6.37472e-06	-6.13586e-06	-5.91961e-06	-5.69204e-06	-5.48666e-06	-5.2953e-06	-5.09567e-06	-4.91875e-06	-4.7489e-06	-4.57458e-06	-4.42167e-06	-4.27071e-06	-4.11912e-06	-3.98637e-06	-3.8522e-06	-3.72084e-06	5.97759e-05	0.00022028	0.000428342	0.000618589	0.000761568	0.000834348	0.000837097	0.000804673	0.000759387	0.000713038	0.000626363	0.000490426	0.000341683	0.000214746	0.00011995	6.46855e-05	4.46658e-05	4.27385e-05	5.31337e-05	6.94905e-05	8.11866e-05	9.03631e-05	9.69545e-05	9.66127e-05	9.47648e-05	9.23101e-05	8.62135e-05	8.14624e-05	7.77873e-05	7.22275e-05	6.88714e-05	6.65096e-05	6.25584e-05	6.06003e-05	5.90203e-05	5.58824e-05	5.44604e-05	5.29763e-05	5.01295e-05	4.88684e-05	4.73176e-05	4.46967e-05	4.35778e-05	4.20303e-05	3.9693e-05	3.87473e-05	3.72641e-05	3.52267e-05	3.44406e-05	3.30346e-05	3.12731e-05	3.06106e-05	2.9278e-05	2.77607e-05	2.71895e-05	2.59294e-05	2.46293e-05	2.4127e-05	2.29423e-05	2.18365e-05	2.13869e-05	2.02809e-05	1.93476e-05	1.89382e-05	1.79127e-05	1.71309e-05	1.67515e-05	1.58071e-05	1.51566e-05	1.47995e-05	1.39358e-05	1.3398e-05	1.30578e-05	1.22734e-05	1.18314e-05	1.15046e-05	1.07972e-05	1.04357e-05	1.01201e-05	9.48682e-06	9.19219e-06	8.88683e-06	8.32402e-06	8.08422e-06	7.78884e-06	7.29241e-06	7.09696e-06	6.81188e-06	6.37733e-06	6.21726e-06	5.94317e-06	5.56571e-06	5.4334e-06	5.17116e-06
0.105	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.99928e-05	-6.78129e-05	-0.000132028	-0.000202264	-0.000273481	-0.000338949	-0.000398749	-0.000454028	-0.000503219	-0.000549971	-0.00057436	-0.000567839	-0.000543877	-0.000508814	-0.000471029	-0.000438203	-0.000407926	-0.000384158	-0.00036609	-0.000349876	-0.000338253	-0.000327551	-0.000316481	-0.000307238	-0.00029619	-0.00028479	-0.000274129	-0.000261625	-0.000250012	-0.000238888	-0.000226904	-0.000216668	-0.000206612	-0.000196522	-0.000188186	-0.000179585	-0.000171413	-0.000164502	-0.000157027	-0.000150243	-0.000144159	-0.000137503	-0.000131695	-0.000126151	-0.000120238	-0.000115217	-0.00011017	-0.000105023	-0.000100687	-9.6152e-05	-9.17531e-05	-8.7994e-05	-8.396e-05	-8.02281e-05	-7.69305e-05	-7.33642e-05	-7.01941e-05	-6.72655e-05	-6.41323e-05	-6.14262e-05	-5.88072e-05	-5.60765e-05	-5.37528e-05	-5.14081e-05	-4.90481e-05	-4.70391e-05	-4.49456e-05	-4.29193e-05	-4.11685e-05	-3.93075e-05	-3.75744e-05	-3.60359e-05	-3.43911e-05	-3.291e-05	-3.15488e-05	-3.01041e-05	-2.88363e-05	-2.76265e-05	-2.6366e-05	-2.52768e-05	-2.41994e-05	-2.31064e-05	-2.21655e-05	-2.12065e-05	-2.02635e-05	-1.94457e-05	-1.85941e-05	-1.77834e-05	-1.70678e-05	-1.63144e-05	-1.56188e-05	-1.4989e-05	-1.43257e-05	-1.37288e-05	-1.31719e-05	-1.25909e-05	-1.20778e-05	-1.1584e-05	-1.10777e-05	-1.06351e-05	-1.01966e-05	-9.75753e-06	-9.37399e-06	-8.9849e-06	-8.60551e-06	-8.27138e-06	-7.92683e-06	-7.59986e-06	-7.30725e-06	-7.0031e-06	-6.72166e-06	-6.46419e-06	-6.19675e-06	-5.95442e-06	-5.72702e-06	-5.49285e-06	-5.28383e-06	-5.08251e-06	-4.87832e-06	-4.69748e-06	-4.51908e-06	-4.34168e-06	-4.18461e-06	-4.02657e-06	-3.87292e-06	-3.73588e-06	-3.5961e-06	-3.46327e-06	-3.34317e-06	-3.21985e-06	-3.10511e-06	-2.99942e-06	-2.89095e-06	-3.04239e-05	-9.71967e-05	-0.000187634	-0.000287023	-0.000387528	-0.000478706	-0.000560234	-0.00063259	-0.000693392	-0.000749177	-0.000771535	-0.000750796	-0.000705378	-0.000643574	-0.000581595	-0.000527709	-0.000480597	-0.000447209	-0.000422489	-0.000403897	-0.000393255	-0.000382998	-0.000374231	-0.000366606	-0.000355315	-0.000344457	-0.000332185	-0.000317285	-0.000303979	-0.000289301	-0.000274524	-0.000262	-0.000248535	-0.000236578	-0.000226295	-0.000215254	-0.000206129	-0.000197575	-0.000188457	-0.000181065	-0.000173377	-0.000165529	-0.000159052	-0.000151893	-0.000145072	-0.000139229	-0.000132681	-0.000126857	-0.000121606	-0.000115808	-0.00011091	-0.000106211	-0.000101191	-9.70595e-05	-9.28404e-05	-8.85369e-05	-8.49944e-05	-8.11958e-05	-7.75231e-05	-7.44291e-05	-7.10222e-05	-6.78989e-05	-6.51607e-05	-6.21343e-05	-5.94839e-05	-5.70414e-05	-5.43835e-05	-5.21307e-05	-4.99424e-05	-4.76321e-05	-4.57056e-05	-4.37422e-05	-4.17504e-05	-4.00878e-05	-3.83292e-05	-3.66225e-05	-3.5173e-05	-3.36048e-05	-3.21481e-05	-3.08726e-05	-2.94833e-05	-2.82418e-05	-2.71109e-05	-2.58892e-05	-2.48297e-05	-2.3822e-05	-2.27556e-05	-2.18478e-05	-2.09477e-05	-2.00232e-05	-1.92407e-05	-1.84368e-05	-1.764e-05	-1.69605e-05	-1.62444e-05	-1.55604e-05	-1.49659e-05	-1.43306e-05	-1.37449e-05	-1.32211e-05	-1.26605e-05	-1.21591e-05	-1.1695e-05	-1.12033e-05	-1.07731e-05	-1.03605e-05	-9.93161e-06	-9.56127e-06	-9.19381e-06	-8.82169e-06	-8.50117e-06	-8.17405e-06	-7.85261e-06	-7.57352e-06	-7.28291e-06	-7.0061e-06	-6.76157e-06	-6.50428e-06	-6.26627e-06	-6.0508e-06	-5.82398e-06	-5.61927e-06	-5.42855e-06	-5.22951e-06	-5.05312e-06	-4.88378e-06	-4.70992e-06	-4.55742e-06	-4.40684e-06	-4.25561e-06	-4.12316e-06	-3.98927e-06	-3.85816e-06	5.96519e-05	0.000220187	0.000428315	0.000618657	0.000761723	0.000834554	0.000837296	0.000804788	0.000759356	0.000712826	0.000625939	0.00048977	0.000340788	0.000213633	0.000118667	6.3286e-05	4.3202e-05	4.12575e-05	5.16667e-05	6.80567e-05	7.98002e-05	8.90274e-05	9.56688e-05	9.53772e-05	9.3575e-05	9.11616e-05	8.51053e-05	8.03904e-05	7.6749e-05	7.12229e-05	6.78978e-05	6.55659e-05	6.16451e-05	5.97152e-05	5.81626e-05	5.50525e-05	5.3656e-05	5.21967e-05	4.9375e-05	4.81367e-05	4.66081e-05	4.40095e-05	4.29109e-05	4.13834e-05	3.90658e-05	3.81381e-05	3.66728e-05	3.4653e-05	3.3883e-05	3.2493e-05	3.07473e-05	3.0099e-05	2.87809e-05	2.72775e-05	2.67191e-05	2.54719e-05	2.41843e-05	2.36934e-05	2.25203e-05	2.14256e-05	2.09863e-05	1.98906e-05	1.89673e-05	1.8567e-05	1.75508e-05	1.67778e-05	1.64066e-05	1.54706e-05	1.48279e-05	1.44782e-05	1.36219e-05	1.30912e-05	1.27576e-05	1.19798e-05	1.15441e-05	1.12232e-05	1.05218e-05	1.01659e-05	9.8557e-06	9.22779e-06	8.93812e-06	8.63759e-06	8.07963e-06	7.84425e-06	7.55323e-06	7.06115e-06	6.86967e-06	6.58853e-06	6.15787e-06	6.00136e-06	5.73083e-06	5.35687e-06	5.22777e-06	4.96874e-06
0.11	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.99317e-05	-6.76116e-05	-0.00013163	-0.000201639	-0.000272613	-0.000337833	-0.000397386	-0.000452418	-0.000501368	-0.000547884	-0.000572106	-0.000565506	-0.000541529	-0.000506493	-0.000468757	-0.000435992	-0.000405785	-0.000382093	-0.000364103	-0.000347972	-0.000336432	-0.000325812	-0.000314824	-0.00030566	-0.000294688	-0.00028336	-0.000272766	-0.000260328	-0.000248776	-0.00023771	-0.000225781	-0.000215597	-0.000205591	-0.00019555	-0.00018726	-0.000178704	-0.000170574	-0.000163704	-0.000156269	-0.000149523	-0.000143474	-0.000136853	-0.000131077	-0.000125565	-0.000119683	-0.00011469	-0.000109671	-0.00010455	-0.00010024	-9.57288e-05	-9.1353e-05	-8.76158e-05	-8.36029e-05	-7.98912e-05	-7.66127e-05	-7.3065e-05	-6.99124e-05	-6.70006e-05	-6.38836e-05	-6.11928e-05	-5.85884e-05	-5.58719e-05	-5.35615e-05	-5.12296e-05	-4.88819e-05	-4.68845e-05	-4.48021e-05	-4.27865e-05	-4.10457e-05	-3.91946e-05	-3.74707e-05	-3.5941e-05	-3.43047e-05	-3.28316e-05	-3.14781e-05	-3.00409e-05	-2.878e-05	-2.75769e-05	-2.63228e-05	-2.52396e-05	-2.41681e-05	-2.30806e-05	-2.2145e-05	-2.1191e-05	-2.02529e-05	-1.94396e-05	-1.85923e-05	-1.77859e-05	-1.70742e-05	-1.63246e-05	-1.56326e-05	-1.50062e-05	-1.43462e-05	-1.37524e-05	-1.31985e-05	-1.26203e-05	-1.21099e-05	-1.16185e-05	-1.11147e-05	-1.06744e-05	-1.02381e-05	-9.80112e-06	-9.41954e-06	-9.03234e-06	-8.65474e-06	-8.3223e-06	-7.97936e-06	-7.65393e-06	-7.36275e-06	-7.05998e-06	-6.77984e-06	-6.5236e-06	-6.25733e-06	-6.0161e-06	-5.78974e-06	-5.55656e-06	-5.34847e-06	-5.14803e-06	-4.94467e-06	-4.76461e-06	-4.58694e-06	-4.41024e-06	-4.25382e-06	-4.09639e-06	-3.94331e-06	-3.8068e-06	-3.66753e-06	-3.53517e-06	-3.4155e-06	-3.29259e-06	-3.17824e-06	-3.0729e-06	-2.96476e-06	-3.04315e-05	-9.70519e-05	-0.000187277	-0.00028642	-0.000386662	-0.00047757	-0.000558824	-0.000630903	-0.000691428	-0.000746936	-0.000769089	-0.000748238	-0.000702776	-0.000640975	-0.000579026	-0.000525186	-0.000478138	-0.000444821	-0.000420185	-0.000401685	-0.000391137	-0.00038098	-0.000372312	-0.000364782	-0.000353585	-0.000342815	-0.000330626	-0.000315804	-0.000302571	-0.000287962	-0.000273251	-0.000260787	-0.000247382	-0.000235481	-0.000225253	-0.000214264	-0.000205189	-0.000196684	-0.000187613	-0.000180265	-0.00017262	-0.000164814	-0.000158376	-0.000151255	-0.00014447	-0.000138661	-0.000132146	-0.000126353	-0.000121132	-0.000115363	-0.000110492	-0.000105819	-0.000100824	-9.67168e-05	-9.25205e-05	-8.82391e-05	-8.47173e-05	-8.09388e-05	-7.72852e-05	-7.42092e-05	-7.08199e-05	-6.77132e-05	-6.49908e-05	-6.19797e-05	-5.93437e-05	-5.6915e-05	-5.42704e-05	-5.20301e-05	-4.98539e-05	-4.75551e-05	-4.56394e-05	-4.36865e-05	-4.17048e-05	-4.00515e-05	-3.8302e-05	-3.6604e-05	-3.51627e-05	-3.36024e-05	-3.21533e-05	-3.08848e-05	-2.95023e-05	-2.82674e-05	-2.71426e-05	-2.59268e-05	-2.48729e-05	-2.38705e-05	-2.28092e-05	-2.19063e-05	-2.10107e-05	-2.00907e-05	-1.93123e-05	-1.85124e-05	-1.77193e-05	-1.70433e-05	-1.63307e-05	-1.56499e-05	-1.50584e-05	-1.44261e-05	-1.38431e-05	-1.33219e-05	-1.27639e-05	-1.22647e-05	-1.18029e-05	-1.13133e-05	-1.08851e-05	-1.04744e-05	-1.00472e-05	-9.67857e-06	-9.31269e-06	-8.94209e-06	-8.62296e-06	-8.29717e-06	-7.97699e-06	-7.69906e-06	-7.40956e-06	-7.13379e-06	-6.89022e-06	-6.63385e-06	-6.39667e-06	-6.18199e-06	-5.95591e-06	-5.75189e-06	-5.56179e-06	-5.36335e-06	-5.1875e-06	-5.01865e-06	-4.84526e-06	-4.69317e-06	-4.54297e-06	-4.39209e-06	-4.25994e-06	-4.12634e-06	-3.99548e-06	5.95279e-05	0.000220094	0.000428287	0.000618725	0.000761879	0.00083476	0.000837494	0.000804903	0.000759324	0.000712614	0.000625514	0.000489113	0.000339893	0.000212519	0.000117383	6.18865e-05	4.17382e-05	3.97765e-05	5.01997e-05	6.66229e-05	7.84137e-05	8.76918e-05	9.43832e-05	9.41418e-05	9.23851e-05	9.00131e-05	8.39972e-05	7.93184e-05	7.57106e-05	7.02183e-05	6.69243e-05	6.46222e-05	6.07319e-05	5.88301e-05	5.73049e-05	5.42225e-05	5.28516e-05	5.14172e-05	4.86204e-05	4.74049e-05	4.58987e-05	4.33223e-05	4.22439e-05	4.07364e-05	3.84386e-05	3.7529e-05	3.60815e-05	3.40793e-05	3.33254e-05	3.19515e-05	3.02214e-05	2.95875e-05	2.82838e-05	2.67944e-05	2.62488e-05	2.50145e-05	2.37393e-05	2.32599e-05	2.20984e-05	2.10147e-05	2.05857e-05	1.95004e-05	1.85869e-05	1.81958e-05	1.71889e-05	1.64247e-05	1.60617e-05	1.5134e-05	1.44992e-05	1.41568e-05	1.33081e-05	1.27843e-05	1.24573e-05	1.16863e-05	1.12568e-05	1.09419e-05	1.02465e-05	9.89613e-06	9.59127e-06	8.96877e-06	8.68405e-06	8.38835e-06	7.83523e-06	7.60429e-06	7.31762e-06	6.82989e-06	6.64238e-06	6.36517e-06	5.93842e-06	5.78547e-06	5.51849e-06	5.14803e-06	5.02213e-06	4.76632e-06
0.115	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.98706e-05	-6.74102e-05	-0.000131233	-0.000201014	-0.000271745	-0.000336718	-0.000396022	-0.000450808	-0.000499517	-0.000545797	-0.000569852	-0.000563174	-0.000539181	-0.000504171	-0.000466485	-0.00043378	-0.000403644	-0.000380027	-0.000362116	-0.000346068	-0.00033461	-0.000324074	-0.000313167	-0.000304081	-0.000293185	-0.000281929	-0.000271404	-0.000259031	-0.00024754	-0.000236531	-0.000224658	-0.000214526	-0.000204571	-0.000194578	-0.000186334	-0.000177822	-0.000169735	-0.000162905	-0.00015551	-0.000148802	-0.00014279	-0.000136203	-0.00013046	-0.000124979	-0.000119128	-0.000114164	-0.000109172	-0.000104078	-9.97924e-05	-9.53056e-05	-9.09529e-05	-8.72375e-05	-8.32459e-05	-7.95544e-05	-7.6295e-05	-7.27658e-05	-6.96308e-05	-6.67357e-05	-6.36349e-05	-6.09594e-05	-5.83696e-05	-5.56672e-05	-5.33701e-05	-5.10511e-05	-4.87156e-05	-4.67298e-05	-4.46586e-05	-4.26537e-05	-4.0923e-05	-3.90816e-05	-3.73671e-05	-3.58461e-05	-3.42183e-05	-3.27533e-05	-3.14074e-05	-2.99776e-05	-2.87237e-05	-2.75272e-05	-2.62796e-05	-2.52025e-05	-2.41367e-05	-2.30548e-05	-2.21245e-05	-2.11756e-05	-2.02422e-05	-1.94335e-05	-1.85906e-05	-1.77883e-05	-1.70806e-05	-1.63348e-05	-1.56464e-05	-1.50234e-05	-1.43666e-05	-1.3776e-05	-1.3225e-05	-1.26496e-05	-1.21419e-05	-1.16531e-05	-1.11517e-05	-1.07137e-05	-1.02796e-05	-9.84471e-06	-9.46509e-06	-9.07978e-06	-8.70397e-06	-8.37321e-06	-8.03189e-06	-7.70799e-06	-7.41826e-06	-7.11687e-06	-6.83803e-06	-6.583e-06	-6.31791e-06	-6.07778e-06	-5.85246e-06	-5.62028e-06	-5.41311e-06	-5.21355e-06	-5.01102e-06	-4.83174e-06	-4.6548e-06	-4.4788e-06	-4.32302e-06	-4.16621e-06	-4.01371e-06	-3.87773e-06	-3.73896e-06	-3.60707e-06	-3.48784e-06	-3.36534e-06	-3.25136e-06	-3.14637e-06	-3.03856e-06	-3.04391e-05	-9.69072e-05	-0.00018692	-0.000285818	-0.000385796	-0.000476434	-0.000557414	-0.000629215	-0.000689464	-0.000744695	-0.000766642	-0.000745681	-0.000700175	-0.000638377	-0.000576457	-0.000522663	-0.000475678	-0.000442434	-0.000417881	-0.000399473	-0.00038902	-0.000378962	-0.000370393	-0.000362959	-0.000351855	-0.000341173	-0.000329067	-0.000314324	-0.000301163	-0.000286623	-0.000271977	-0.000259575	-0.000246229	-0.000234385	-0.00022421	-0.000213274	-0.000204249	-0.000195793	-0.000186769	-0.000179466	-0.000171864	-0.000164099	-0.0001577	-0.000150617	-0.000143868	-0.000138093	-0.000131612	-0.00012585	-0.000120658	-0.000114918	-0.000110074	-0.000105427	-0.000100458	-9.6374e-05	-9.22007e-05	-8.79413e-05	-8.44401e-05	-8.06817e-05	-7.70473e-05	-7.39894e-05	-7.06176e-05	-6.75276e-05	-6.48209e-05	-6.18252e-05	-5.92036e-05	-5.67886e-05	-5.41574e-05	-5.19296e-05	-4.97653e-05	-4.74781e-05	-4.55733e-05	-4.36308e-05	-4.16591e-05	-4.00153e-05	-3.82749e-05	-3.65856e-05	-3.51524e-05	-3.36e-05	-3.21584e-05	-3.0897e-05	-2.95214e-05	-2.82929e-05	-2.71743e-05	-2.59644e-05	-2.49161e-05	-2.3919e-05	-2.28629e-05	-2.19647e-05	-2.10737e-05	-2.01581e-05	-1.93838e-05	-1.85879e-05	-1.77986e-05	-1.71262e-05	-1.64169e-05	-1.57394e-05	-1.51509e-05	-1.45215e-05	-1.39413e-05	-1.34227e-05	-1.28672e-05	-1.23704e-05	-1.19107e-05	-1.14232e-05	-1.0997e-05	-1.05882e-05	-1.01629e-05	-9.79587e-06	-9.43158e-06	-9.06248e-06	-8.74475e-06	-8.42029e-06	-8.10137e-06	-7.8246e-06	-7.53621e-06	-7.26148e-06	-7.01886e-06	-6.76341e-06	-6.52708e-06	-6.31318e-06	-6.08784e-06	-5.8845e-06	-5.69504e-06	-5.49719e-06	-5.32188e-06	-5.15353e-06	-4.9806e-06	-4.82892e-06	-4.6791e-06	-4.52857e-06	-4.39673e-06	-4.26341e-06	-4.1328e-06	5.94039e-05	0.000220001	0.00042826	0.000618793	0.000762034	0.000834965	0.000837693	0.000805017	0.000759293	0.000712401	0.00062509	0.000488457	0.000338998	0.000211406	0.000116099	6.0487e-05	4.02744e-05	3.82955e-05	4.87327e-05	6.51892e-05	7.70272e-05	8.63561e-05	9.30975e-05	9.29063e-05	9.11953e-05	8.88647e-05	8.2889e-05	7.82464e-05	7.46723e-05	6.92138e-05	6.59508e-05	6.36786e-05	5.98186e-05	5.7945e-05	5.64472e-05	5.33926e-05	5.20472e-05	5.06376e-05	4.78658e-05	4.66731e-05	4.51892e-05	4.26351e-05	4.1577e-05	4.00894e-05	3.78114e-05	3.69198e-05	3.54902e-05	3.35056e-05	3.27678e-05	3.14099e-05	2.96955e-05	2.9076e-05	2.77866e-05	2.63112e-05	2.57784e-05	2.45571e-05	2.32944e-05	2.28264e-05	2.16764e-05	2.06039e-05	2.0185e-05	1.91102e-05	1.82065e-05	1.78246e-05	1.68271e-05	1.60716e-05	1.57168e-05	1.47975e-05	1.41705e-05	1.38355e-05	1.29943e-05	1.24774e-05	1.21571e-05	1.13928e-05	1.09695e-05	1.06605e-05	9.97118e-06	9.62634e-06	9.32684e-06	8.70974e-06	8.42998e-06	8.1391e-06	7.59084e-06	7.36433e-06	7.08201e-06	6.59863e-06	6.41509e-06	6.14181e-06	5.71896e-06	5.56958e-06	5.30615e-06	4.93919e-06	4.81649e-06	4.5639e-06
0.12	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.98024e-05	-6.71855e-05	-0.000130789	-0.000200317	-0.000270777	-0.000335474	-0.000394502	-0.000449012	-0.000497452	-0.000543468	-0.000567337	-0.000560571	-0.000536562	-0.000501581	-0.00046395	-0.000431313	-0.000401255	-0.000377722	-0.000359899	-0.000343944	-0.000332578	-0.000322134	-0.000311318	-0.000302319	-0.000291508	-0.000280333	-0.000269883	-0.000257583	-0.00024616	-0.000235215	-0.000223404	-0.000213331	-0.000203431	-0.000193492	-0.000185299	-0.000176837	-0.000168799	-0.000162014	-0.000154663	-0.000147997	-0.000142024	-0.000135477	-0.000129771	-0.000124325	-0.000118507	-0.000113575	-0.000108614	-0.00010355	-9.92919e-05	-9.48321e-05	-9.05052e-05	-8.68141e-05	-8.28462e-05	-7.91771e-05	-7.5939e-05	-7.24306e-05	-6.93152e-05	-6.64387e-05	-6.3356e-05	-6.06975e-05	-5.81241e-05	-5.54374e-05	-5.31552e-05	-5.08504e-05	-4.85287e-05	-4.65557e-05	-4.4497e-05	-4.25041e-05	-4.07846e-05	-3.89541e-05	-3.72499e-05	-3.57387e-05	-3.41204e-05	-3.26644e-05	-3.1327e-05	-2.99055e-05	-2.86594e-05	-2.74703e-05	-2.62299e-05	-2.51595e-05	-2.41002e-05	-2.30246e-05	-2.21e-05	-2.11568e-05	-2.02288e-05	-1.94251e-05	-1.85871e-05	-1.77895e-05	-1.70862e-05	-1.63446e-05	-1.56602e-05	-1.50411e-05	-1.4388e-05	-1.38007e-05	-1.3253e-05	-1.26809e-05	-1.21761e-05	-1.16902e-05	-1.11915e-05	-1.0756e-05	-1.03244e-05	-9.89184e-06	-9.51442e-06	-9.13121e-06	-8.75742e-06	-8.42854e-06	-8.08903e-06	-7.76683e-06	-7.4787e-06	-7.17886e-06	-6.90147e-06	-6.64782e-06	-6.38404e-06	-6.14514e-06	-5.92099e-06	-5.68991e-06	-5.48378e-06	-5.2852e-06	-5.08361e-06	-4.9052e-06	-4.72909e-06	-4.55387e-06	-4.39881e-06	-4.24269e-06	-4.09083e-06	-3.95545e-06	-3.81725e-06	-3.68589e-06	-3.56715e-06	-3.44511e-06	-3.33156e-06	-3.22696e-06	-3.11952e-06	-3.04462e-05	-9.67443e-05	-0.000186521	-0.000285145	-0.000384829	-0.000475166	-0.000555839	-0.000627331	-0.000687272	-0.000742193	-0.000763912	-0.000742826	-0.000697271	-0.000635477	-0.000573589	-0.000519848	-0.000472932	-0.000439769	-0.000415309	-0.000397003	-0.000386657	-0.000376709	-0.00036825	-0.000360923	-0.000349924	-0.000339339	-0.000327325	-0.00031267	-0.00029959	-0.000285127	-0.000270554	-0.00025822	-0.000244941	-0.000233159	-0.000223044	-0.000212168	-0.000203199	-0.000194796	-0.000185825	-0.000178571	-0.000171017	-0.000163299	-0.000156944	-0.000149902	-0.000143193	-0.000137457	-0.000131012	-0.000125285	-0.000120127	-0.000114419	-0.000109606	-0.000104987	-0.000100046	-9.59889e-05	-9.18411e-05	-8.76063e-05	-8.41282e-05	-8.03922e-05	-7.67792e-05	-7.37414e-05	-7.03892e-05	-6.73178e-05	-6.46286e-05	-6.165e-05	-5.90445e-05	-5.66448e-05	-5.40285e-05	-5.18146e-05	-4.96637e-05	-4.73894e-05	-4.54967e-05	-4.3566e-05	-4.16055e-05	-3.99721e-05	-3.82419e-05	-3.65623e-05	-3.51381e-05	-3.35946e-05	-3.21614e-05	-3.09079e-05	-2.954e-05	-2.83187e-05	-2.72069e-05	-2.60037e-05	-2.49616e-05	-2.39704e-05	-2.292e-05	-2.20272e-05	-2.11414e-05	-2.02307e-05	-1.9461e-05	-1.86695e-05	-1.78844e-05	-1.72159e-05	-1.65105e-05	-1.58366e-05	-1.52515e-05	-1.46254e-05	-1.40483e-05	-1.35325e-05	-1.29798e-05	-1.24856e-05	-1.20284e-05	-1.15433e-05	-1.11194e-05	-1.07126e-05	-1.02893e-05	-9.92415e-06	-9.56164e-06	-9.19423e-06	-8.87806e-06	-8.5551e-06	-8.23759e-06	-7.96212e-06	-7.67498e-06	-7.40141e-06	-7.15987e-06	-6.90544e-06	-6.67007e-06	-6.45704e-06	-6.23255e-06	-6.02997e-06	-5.84122e-06	-5.64404e-06	-5.46933e-06	-5.30154e-06	-5.12914e-06	-4.97794e-06	-4.82855e-06	-4.67841e-06	-4.54692e-06	-4.41392e-06	-4.2836e-06	5.92679e-05	0.000219899	0.000428231	0.000618871	0.000762209	0.000835197	0.000837917	0.000805148	0.00075926	0.000712167	0.00062462	0.000487727	0.000338003	0.000210167	0.000114671	5.89297e-05	3.86454e-05	3.66472e-05	4.71e-05	6.35935e-05	7.54843e-05	8.48697e-05	9.16669e-05	9.15317e-05	8.98715e-05	8.7587e-05	8.16562e-05	7.7054e-05	7.35173e-05	6.80965e-05	6.48681e-05	6.26291e-05	5.88031e-05	5.69609e-05	5.54935e-05	5.24699e-05	5.11529e-05	4.97711e-05	4.70271e-05	4.58598e-05	4.44008e-05	4.18715e-05	4.08359e-05	3.93706e-05	3.71146e-05	3.62431e-05	3.48335e-05	3.28685e-05	3.21486e-05	3.08086e-05	2.91117e-05	2.85081e-05	2.72348e-05	2.5775e-05	2.52564e-05	2.40495e-05	2.28006e-05	2.23454e-05	2.12084e-05	2.01482e-05	1.97407e-05	1.86775e-05	1.77848e-05	1.7413e-05	1.64259e-05	1.56803e-05	1.53346e-05	1.44246e-05	1.38063e-05	1.34795e-05	1.26466e-05	1.21376e-05	1.18246e-05	1.10678e-05	1.06514e-05	1.03491e-05	9.66644e-06	9.32778e-06	9.03424e-06	8.42316e-06	8.14891e-06	7.86341e-06	7.32055e-06	7.09897e-06	6.8215e-06	6.34295e-06	6.16383e-06	5.89493e-06	5.47642e-06	5.331e-06	5.07153e-06	4.70847e-06	4.58933e-06	4.34032e-06
0.125	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.97307e-05	-6.69493e-05	-0.000130323	-0.000199584	-0.000269758	-0.000334165	-0.000392902	-0.000447123	-0.000495281	-0.000541019	-0.000564692	-0.000557834	-0.000533807	-0.000498857	-0.000461284	-0.000428718	-0.000398743	-0.000375298	-0.000357568	-0.000341709	-0.00033044	-0.000320093	-0.000309373	-0.000300466	-0.000289744	-0.000278654	-0.000268283	-0.000256059	-0.000244708	-0.000233831	-0.000222085	-0.000212073	-0.000202232	-0.00019235	-0.000184211	-0.000175801	-0.000167813	-0.000161076	-0.000153771	-0.000147149	-0.000141219	-0.000134712	-0.000129045	-0.000123636	-0.000117854	-0.000112955	-0.000108026	-0.000102993	-9.87649e-05	-9.43335e-05	-9.00337e-05	-8.63682e-05	-8.24251e-05	-7.87797e-05	-7.5564e-05	-7.20773e-05	-6.89825e-05	-6.61257e-05	-6.3062e-05	-6.04214e-05	-5.78651e-05	-5.51951e-05	-5.29284e-05	-5.06386e-05	-4.83313e-05	-4.6372e-05	-4.43264e-05	-4.2346e-05	-4.06383e-05	-3.88193e-05	-3.71259e-05	-3.56251e-05	-3.40168e-05	-3.25702e-05	-3.12418e-05	-2.98289e-05	-2.8591e-05	-2.74098e-05	-2.61769e-05	-2.51136e-05	-2.40611e-05	-2.2992e-05	-2.20736e-05	-2.11363e-05	-2.0214e-05	-1.94156e-05	-1.85828e-05	-1.77901e-05	-1.70914e-05	-1.63543e-05	-1.56741e-05	-1.50589e-05	-1.44097e-05	-1.38261e-05	-1.32819e-05	-1.27131e-05	-1.22114e-05	-1.17285e-05	-1.12327e-05	-1.07999e-05	-1.03708e-05	-9.94075e-06	-9.56564e-06	-9.18465e-06	-8.81296e-06	-8.48606e-06	-8.14846e-06	-7.82806e-06	-7.54163e-06	-7.24341e-06	-6.96755e-06	-6.71534e-06	-6.45295e-06	-6.21534e-06	-5.99241e-06	-5.76251e-06	-5.55747e-06	-5.35993e-06	-5.15932e-06	-4.98182e-06	-4.80659e-06	-4.63219e-06	-4.4779e-06	-4.32249e-06	-4.17132e-06	-4.03657e-06	-3.89897e-06	-3.76817e-06	-3.64994e-06	-3.52839e-06	-3.41529e-06	-3.3111e-06	-3.20406e-06	-3.0453e-05	-9.65724e-05	-0.0001861	-0.000284437	-0.000383811	-0.000473831	-0.000554182	-0.000625349	-0.000684965	-0.000739562	-0.00076104	-0.000739823	-0.000694216	-0.000632426	-0.000570573	-0.000516886	-0.000470044	-0.000436966	-0.000412604	-0.000394405	-0.00038417	-0.000374339	-0.000365996	-0.00035878	-0.000347891	-0.000337409	-0.000325493	-0.00031093	-0.000297935	-0.000283553	-0.000269057	-0.000256794	-0.000243584	-0.000231869	-0.000221817	-0.000211003	-0.000202093	-0.000193747	-0.000184831	-0.000177629	-0.000170126	-0.000162457	-0.000156147	-0.00014915	-0.000142483	-0.000136787	-0.000130381	-0.00012469	-0.000119567	-0.000113893	-0.000109111	-0.000104524	-9.96122e-05	-9.55827e-05	-9.14618e-05	-8.72529e-05	-8.3799e-05	-8.00865e-05	-7.64961e-05	-7.34793e-05	-7.01478e-05	-6.70958e-05	-6.44251e-05	-6.14645e-05	-5.88759e-05	-5.64923e-05	-5.38917e-05	-5.16925e-05	-4.95556e-05	-4.7295e-05	-4.5415e-05	-4.34965e-05	-4.15478e-05	-3.99255e-05	-3.82059e-05	-3.65365e-05	-3.5122e-05	-3.35878e-05	-3.21633e-05	-3.09181e-05	-2.95583e-05	-2.83446e-05	-2.724e-05	-2.60438e-05	-2.50082e-05	-2.40233e-05	-2.29789e-05	-2.20917e-05	-2.12113e-05	-2.03058e-05	-1.95409e-05	-1.87541e-05	-1.79735e-05	-1.73092e-05	-1.66077e-05	-1.59376e-05	-1.53561e-05	-1.47334e-05	-1.41596e-05	-1.36469e-05	-1.30971e-05	-1.26056e-05	-1.21511e-05	-1.16685e-05	-1.12468e-05	-1.08423e-05	-1.04211e-05	-1.00579e-05	-9.69728e-06	-9.33165e-06	-9.01713e-06	-8.69574e-06	-8.37972e-06	-8.10562e-06	-7.81979e-06	-7.54745e-06	-7.30705e-06	-7.0537e-06	-6.81933e-06	-6.60724e-06	-6.38363e-06	-6.18186e-06	-5.99386e-06	-5.79738e-06	-5.62332e-06	-5.45613e-06	-5.28428e-06	-5.13357e-06	-4.98464e-06	-4.83493e-06	-4.70381e-06	-4.57114e-06	-4.44113e-06	5.9126e-05	0.000219793	0.000428202	0.000618955	0.000762394	0.000835442	0.000838153	0.000805286	0.000759227	0.000711922	0.000624127	0.000486961	0.000336958	0.000208866	0.00011317	5.72934e-05	3.69337e-05	3.49154e-05	4.53845e-05	6.19169e-05	7.38631e-05	8.33081e-05	9.01638e-05	9.00875e-05	8.84807e-05	8.62448e-05	8.03612e-05	7.58014e-05	7.23041e-05	6.69228e-05	6.37308e-05	6.15268e-05	5.77365e-05	5.59272e-05	5.4492e-05	5.15009e-05	5.02138e-05	4.88612e-05	4.61464e-05	4.50058e-05	4.3573e-05	4.10697e-05	4.00579e-05	3.8616e-05	3.63832e-05	3.55327e-05	3.41441e-05	3.21997e-05	3.14986e-05	3.01774e-05	2.84989e-05	2.79121e-05	2.66557e-05	2.52122e-05	2.47087e-05	2.35169e-05	2.22826e-05	2.18407e-05	2.07173e-05	1.96701e-05	1.92746e-05	1.82235e-05	1.73424e-05	1.69814e-05	1.60052e-05	1.52698e-05	1.49337e-05	1.40336e-05	1.34244e-05	1.31062e-05	1.22821e-05	1.17812e-05	1.1476e-05	1.07271e-05	1.03179e-05	1.00226e-05	9.34701e-06	9.01483e-06	8.72757e-06	8.12281e-06	7.85436e-06	7.57451e-06	7.03731e-06	6.82092e-06	6.54854e-06	6.07508e-06	5.9006e-06	5.6363e-06	5.22235e-06	5.0811e-06	4.82578e-06	4.46681e-06	4.35142e-06	4.10616e-06
0.13	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.9659e-05	-6.6713e-05	-0.000129856	-0.000198851	-0.00026874	-0.000332856	-0.000391302	-0.000445234	-0.000493109	-0.00053857	-0.000562047	-0.000555096	-0.000531052	-0.000496133	-0.000458617	-0.000426123	-0.000396231	-0.000372874	-0.000355236	-0.000339474	-0.000328302	-0.000318052	-0.000307429	-0.000298613	-0.00028798	-0.000276974	-0.000266683	-0.000254536	-0.000243256	-0.000232447	-0.000220766	-0.000210815	-0.000201033	-0.000191208	-0.000183123	-0.000174765	-0.000166827	-0.000160137	-0.00015288	-0.000146301	-0.000140413	-0.000133947	-0.000128319	-0.000122947	-0.0001172	-0.000112336	-0.000107439	-0.000102437	-9.82378e-05	-9.38348e-05	-8.95622e-05	-8.59223e-05	-8.20041e-05	-7.83823e-05	-7.5189e-05	-7.17241e-05	-6.86498e-05	-6.58126e-05	-6.2768e-05	-6.01453e-05	-5.76062e-05	-5.49527e-05	-5.27016e-05	-5.04269e-05	-4.8134e-05	-4.61882e-05	-4.41557e-05	-4.21879e-05	-4.0492e-05	-3.86844e-05	-3.7002e-05	-3.55115e-05	-3.39131e-05	-3.24759e-05	-3.11565e-05	-2.97524e-05	-2.85226e-05	-2.73492e-05	-2.61239e-05	-2.50677e-05	-2.4022e-05	-2.29595e-05	-2.20473e-05	-2.11158e-05	-2.01992e-05	-1.94062e-05	-1.85785e-05	-1.77906e-05	-1.70966e-05	-1.63639e-05	-1.5688e-05	-1.50768e-05	-1.44315e-05	-1.38515e-05	-1.33107e-05	-1.27452e-05	-1.22467e-05	-1.17668e-05	-1.12738e-05	-1.08438e-05	-1.04173e-05	-9.98966e-06	-9.61686e-06	-9.23809e-06	-8.86851e-06	-8.54359e-06	-8.20789e-06	-7.88929e-06	-7.60455e-06	-7.30796e-06	-7.03363e-06	-6.78286e-06	-6.52185e-06	-6.28554e-06	-6.06384e-06	-5.83511e-06	-5.63116e-06	-5.43465e-06	-5.23503e-06	-5.05845e-06	-4.88408e-06	-4.71051e-06	-4.55698e-06	-4.4023e-06	-4.25181e-06	-4.11769e-06	-3.98069e-06	-3.85044e-06	-3.73273e-06	-3.61166e-06	-3.49901e-06	-3.39525e-06	-3.28859e-06	-3.04599e-05	-9.64004e-05	-0.000185679	-0.000283728	-0.000382793	-0.000472496	-0.000552526	-0.000623367	-0.000682659	-0.00073693	-0.000758168	-0.00073682	-0.000691162	-0.000629375	-0.000567556	-0.000513923	-0.000467156	-0.000434162	-0.000409898	-0.000391807	-0.000381683	-0.000371969	-0.000363741	-0.000356638	-0.000345859	-0.000335479	-0.00032366	-0.00030919	-0.000296279	-0.000281978	-0.000267559	-0.000255367	-0.000242228	-0.000230579	-0.00022059	-0.000209838	-0.000200987	-0.000192697	-0.000183837	-0.000176687	-0.000169235	-0.000161614	-0.00015535	-0.000148397	-0.000141773	-0.000136116	-0.000129749	-0.000124095	-0.000119007	-0.000113367	-0.000108617	-0.00010406	-9.91782e-05	-9.51765e-05	-9.10824e-05	-8.68994e-05	-8.34697e-05	-7.97808e-05	-7.62129e-05	-7.32173e-05	-6.99063e-05	-6.68739e-05	-6.42217e-05	-6.1279e-05	-5.87073e-05	-5.63399e-05	-5.37549e-05	-5.15703e-05	-4.94475e-05	-4.72005e-05	-4.53332e-05	-4.3427e-05	-4.14901e-05	-3.98788e-05	-3.81699e-05	-3.65107e-05	-3.51058e-05	-3.35809e-05	-3.21653e-05	-3.09283e-05	-2.95766e-05	-2.83705e-05	-2.72731e-05	-2.60839e-05	-2.50549e-05	-2.40761e-05	-2.30378e-05	-2.21562e-05	-2.12812e-05	-2.03809e-05	-1.96209e-05	-1.88387e-05	-1.80626e-05	-1.74024e-05	-1.67049e-05	-1.60387e-05	-1.54607e-05	-1.48415e-05	-1.42708e-05	-1.37612e-05	-1.32143e-05	-1.27257e-05	-1.22737e-05	-1.17936e-05	-1.13743e-05	-1.0972e-05	-1.05529e-05	-1.01917e-05	-9.83292e-06	-9.46908e-06	-9.1562e-06	-8.83639e-06	-8.52185e-06	-8.24912e-06	-7.96461e-06	-7.6935e-06	-7.45423e-06	-7.20197e-06	-6.9686e-06	-6.75744e-06	-6.53471e-06	-6.33375e-06	-6.1465e-06	-5.95073e-06	-5.77731e-06	-5.61071e-06	-5.43942e-06	-5.28921e-06	-5.14073e-06	-4.99144e-06	-4.86069e-06	-4.72837e-06	-4.59866e-06	5.89841e-05	0.000219688	0.000428174	0.000619038	0.00076258	0.000835686	0.000838389	0.000805424	0.000759193	0.000711677	0.000623633	0.000486196	0.000335914	0.000207565	0.000111669	5.56571e-05	3.52221e-05	3.31835e-05	4.36691e-05	6.02403e-05	7.2242e-05	8.17465e-05	8.86608e-05	8.86433e-05	8.709e-05	8.49025e-05	7.90661e-05	7.45487e-05	7.10909e-05	6.57492e-05	6.25935e-05	6.04245e-05	5.66698e-05	5.48936e-05	5.34905e-05	5.05318e-05	4.92747e-05	4.79512e-05	4.52657e-05	4.41518e-05	4.27452e-05	4.02679e-05	3.92798e-05	3.78613e-05	3.56517e-05	3.48223e-05	3.34546e-05	3.15309e-05	3.08486e-05	2.95462e-05	2.78861e-05	2.73161e-05	2.60766e-05	2.46495e-05	2.41609e-05	2.29843e-05	2.17645e-05	2.13361e-05	2.02263e-05	1.9192e-05	1.88085e-05	1.77696e-05	1.69e-05	1.65497e-05	1.55845e-05	1.48593e-05	1.45329e-05	1.36425e-05	1.30425e-05	1.2733e-05	1.19176e-05	1.14249e-05	1.11274e-05	1.03863e-05	9.98449e-06	9.69608e-06	9.02758e-06	8.70189e-06	8.42089e-06	7.82247e-06	7.5598e-06	7.2856e-06	6.75408e-06	6.54287e-06	6.27559e-06	5.80721e-06	5.63737e-06	5.37767e-06	4.96828e-06	4.83119e-06	4.58003e-06	4.22515e-06	4.11351e-06	3.87201e-06
0.135	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.95852e-05	-6.64698e-05	-0.000129376	-0.000198097	-0.000267692	-0.00033151	-0.000389656	-0.000443291	-0.000490874	-0.000536051	-0.000559325	-0.00055228	-0.000528217	-0.00049333	-0.000455874	-0.000423452	-0.000393645	-0.00037038	-0.000352836	-0.000337175	-0.000326102	-0.000315951	-0.000305427	-0.000296705	-0.000286164	-0.000275246	-0.000265036	-0.000252968	-0.000241761	-0.000231021	-0.000219408	-0.00020952	-0.000199798	-0.000190032	-0.000182001	-0.000173698	-0.000165811	-0.000159171	-0.000151961	-0.000145428	-0.000139583	-0.000133159	-0.00012757	-0.000122236	-0.000116526	-0.000111696	-0.000106833	-0.000101863	-9.76938e-05	-9.33199e-05	-8.90752e-05	-8.54616e-05	-8.1569e-05	-7.79715e-05	-7.48012e-05	-7.13587e-05	-6.83056e-05	-6.54886e-05	-6.24635e-05	-5.98592e-05	-5.73378e-05	-5.47014e-05	-5.24663e-05	-5.0207e-05	-4.7929e-05	-4.59971e-05	-4.39781e-05	-4.20232e-05	-4.03395e-05	-3.85437e-05	-3.68724e-05	-3.53925e-05	-3.38044e-05	-3.23769e-05	-3.10668e-05	-2.96716e-05	-2.84502e-05	-2.72849e-05	-2.60674e-05	-2.50184e-05	-2.39798e-05	-2.29239e-05	-2.2018e-05	-2.10927e-05	-2.01819e-05	-1.93944e-05	-1.8572e-05	-1.77892e-05	-1.70999e-05	-1.63718e-05	-1.57002e-05	-1.50932e-05	-1.44518e-05	-1.38756e-05	-1.33384e-05	-1.27763e-05	-1.2281e-05	-1.18041e-05	-1.13142e-05	-1.08869e-05	-1.0463e-05	-1.0038e-05	-9.66754e-06	-9.29106e-06	-8.92365e-06	-8.60077e-06	-8.26703e-06	-7.9503e-06	-7.66729e-06	-7.37238e-06	-7.09964e-06	-6.85035e-06	-6.59077e-06	-6.3558e-06	-6.13536e-06	-5.90784e-06	-5.70502e-06	-5.50958e-06	-5.31099e-06	-5.13535e-06	-4.96188e-06	-4.78916e-06	-4.63642e-06	-4.48249e-06	-4.33271e-06	-4.19924e-06	-4.06286e-06	-3.93319e-06	-3.81601e-06	-3.69546e-06	-3.58328e-06	-3.47994e-06	-3.37369e-06	-3.04651e-05	-9.62217e-05	-0.000185245	-0.000282997	-0.000381744	-0.000471121	-0.000550819	-0.000621326	-0.000680284	-0.000734221	-0.000755211	-0.000733728	-0.000688017	-0.000626234	-0.000564451	-0.000510874	-0.000464182	-0.000431276	-0.000407112	-0.000389132	-0.000379123	-0.000369528	-0.000361419	-0.000354431	-0.000343765	-0.000333491	-0.000321772	-0.000307397	-0.000294574	-0.000280356	-0.000266015	-0.000253897	-0.00024083	-0.000229249	-0.000219325	-0.000208636	-0.000199845	-0.000191614	-0.000182811	-0.000175715	-0.000168314	-0.000160744	-0.000154526	-0.00014762	-0.000141039	-0.000135423	-0.000129096	-0.00012348	-0.000118427	-0.000112822	-0.000108105	-0.000103579	-9.87281e-05	-9.47549e-05	-9.06885e-05	-8.65321e-05	-8.31273e-05	-7.94627e-05	-7.59178e-05	-7.2944e-05	-6.96542e-05	-6.66419e-05	-6.40086e-05	-6.10844e-05	-5.85302e-05	-5.61793e-05	-5.36104e-05	-5.14409e-05	-4.93326e-05	-4.70996e-05	-4.52454e-05	-4.33518e-05	-4.1427e-05	-3.98271e-05	-3.81292e-05	-3.64805e-05	-3.50854e-05	-3.35701e-05	-3.21635e-05	-3.09351e-05	-2.95917e-05	-2.83934e-05	-2.73035e-05	-2.61214e-05	-2.50991e-05	-2.41269e-05	-2.30947e-05	-2.22189e-05	-2.13495e-05	-2.04545e-05	-1.96995e-05	-1.89221e-05	-1.81506e-05	-1.74946e-05	-1.68014e-05	-1.6139e-05	-1.55647e-05	-1.4949e-05	-1.43817e-05	-1.38752e-05	-1.33314e-05	-1.28456e-05	-1.23963e-05	-1.19188e-05	-1.15019e-05	-1.11019e-05	-1.0685e-05	-1.03258e-05	-9.96897e-06	-9.60697e-06	-9.2958e-06	-8.97761e-06	-8.66461e-06	-8.39331e-06	-8.11015e-06	-7.84031e-06	-7.60222e-06	-7.35109e-06	-7.11876e-06	-6.90856e-06	-6.68675e-06	-6.48664e-06	-6.30017e-06	-6.10514e-06	-5.93239e-06	-5.76641e-06	-5.5957e-06	-5.44601e-06	-5.29801e-06	-5.14917e-06	-5.01881e-06	-4.88684e-06	-4.75745e-06	5.88414e-05	0.000219582	0.000428147	0.000619127	0.000762773	0.000835941	0.000838635	0.000805569	0.000759162	0.000711429	0.00062313	0.000485412	0.000334843	0.000206232	0.00011013	5.39788e-05	3.34663e-05	3.14069e-05	4.19093e-05	5.85205e-05	7.05791e-05	8.01448e-05	8.71193e-05	8.71623e-05	8.56639e-05	8.35263e-05	7.77384e-05	7.32646e-05	6.98472e-05	6.45462e-05	6.14279e-05	5.92949e-05	5.55768e-05	5.38345e-05	5.24643e-05	4.95391e-05	4.83127e-05	4.70191e-05	4.43637e-05	4.32773e-05	4.18975e-05	3.9447e-05	3.84833e-05	3.70888e-05	3.4903e-05	3.40953e-05	3.27492e-05	3.08467e-05	3.01837e-05	2.89006e-05	2.72594e-05	2.67066e-05	2.54845e-05	2.40742e-05	2.3601e-05	2.244e-05	2.12352e-05	2.08205e-05	1.97246e-05	1.87036e-05	1.83325e-05	1.73061e-05	1.64483e-05	1.61091e-05	1.5155e-05	1.44405e-05	1.41239e-05	1.32436e-05	1.2653e-05	1.23523e-05	1.1546e-05	1.10616e-05	1.07721e-05	1.00391e-05	9.64469e-06	9.36343e-06	8.70218e-06	8.38314e-06	8.10858e-06	7.51665e-06	7.25993e-06	6.99153e-06	6.46582e-06	6.25993e-06	5.99788e-06	5.53472e-06	5.36965e-06	5.11467e-06	4.70995e-06	4.57714e-06	4.33024e-06	3.97956e-06	3.87175e-06	3.63411e-06
0.14	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.95073e-05	-6.62131e-05	-0.00012887	-0.0001973	-0.000266586	-0.000330088	-0.000387918	-0.000441238	-0.000488514	-0.00053339	-0.000556451	-0.000549305	-0.000525223	-0.00049037	-0.000452976	-0.000420632	-0.000390915	-0.000367744	-0.000350301	-0.000334745	-0.000323777	-0.000313732	-0.000303311	-0.000294689	-0.000284245	-0.000273418	-0.000263294	-0.000251309	-0.00024018	-0.000229514	-0.000217971	-0.000208149	-0.000198492	-0.000188787	-0.000180815	-0.000172568	-0.000164736	-0.000158147	-0.000150987	-0.000144502	-0.000138703	-0.000132323	-0.000126776	-0.000121482	-0.000115811	-0.000111017	-0.000106189	-0.000101253	-9.71156e-05	-9.27726e-05	-8.85573e-05	-8.49714e-05	-8.11058e-05	-7.75339e-05	-7.43879e-05	-7.09691e-05	-6.79383e-05	-6.51425e-05	-6.21381e-05	-5.95533e-05	-5.70505e-05	-5.44321e-05	-5.22139e-05	-4.99708e-05	-4.77085e-05	-4.57913e-05	-4.37866e-05	-4.18453e-05	-4.01744e-05	-3.8391e-05	-3.67316e-05	-3.52628e-05	-3.36856e-05	-3.22684e-05	-3.0968e-05	-2.95822e-05	-2.83698e-05	-2.72129e-05	-2.60036e-05	-2.49623e-05	-2.39311e-05	-2.28824e-05	-2.19832e-05	-2.10643e-05	-2.01596e-05	-1.93779e-05	-1.85611e-05	-1.77836e-05	-1.70993e-05	-1.63761e-05	-1.57092e-05	-1.51064e-05	-1.44693e-05	-1.3897e-05	-1.33636e-05	-1.28052e-05	-1.23133e-05	-1.18396e-05	-1.13528e-05	-1.09285e-05	-1.05074e-05	-1.0085e-05	-9.71715e-06	-9.34308e-06	-8.97799e-06	-8.65727e-06	-8.32561e-06	-8.01084e-06	-7.72969e-06	-7.43656e-06	-7.16549e-06	-6.91779e-06	-6.65973e-06	-6.42618e-06	-6.20708e-06	-5.98085e-06	-5.77923e-06	-5.58493e-06	-5.38742e-06	-5.21279e-06	-5.04028e-06	-4.86847e-06	-4.71658e-06	-4.56345e-06	-4.41442e-06	-4.28166e-06	-4.14594e-06	-4.0169e-06	-3.90029e-06	-3.78028e-06	-3.66861e-06	-3.56574e-06	-3.45993e-06	-3.04669e-05	-9.60292e-05	-0.000184782	-0.000282221	-0.000380632	-0.000469665	-0.000549014	-0.000619166	-0.000677772	-0.000731357	-0.000752085	-0.00073046	-0.000684693	-0.000622914	-0.000561168	-0.00050765	-0.000461038	-0.000428224	-0.000404166	-0.000386303	-0.000376414	-0.000366946	-0.000358963	-0.000352096	-0.000341549	-0.000331387	-0.000319772	-0.000305497	-0.000292766	-0.000278636	-0.000264379	-0.000252339	-0.000239347	-0.000227838	-0.000217982	-0.000207361	-0.000198634	-0.000190464	-0.000181721	-0.000174682	-0.000167336	-0.000159818	-0.00015365	-0.000146792	-0.000140257	-0.000134684	-0.000128399	-0.000122823	-0.000117808	-0.00011224	-0.000107557	-0.000103065	-9.82456e-05	-9.43026e-05	-9.02653e-05	-8.6137e-05	-8.27585e-05	-7.91195e-05	-7.55991e-05	-7.26482e-05	-6.93808e-05	-6.63896e-05	-6.37764e-05	-6.08717e-05	-5.83359e-05	-5.60025e-05	-5.34506e-05	-5.12971e-05	-4.9204e-05	-4.69858e-05	-4.51454e-05	-4.32651e-05	-4.13532e-05	-3.97652e-05	-3.8079e-05	-3.64414e-05	-3.50567e-05	-3.35514e-05	-3.21545e-05	-3.09351e-05	-2.96005e-05	-2.84105e-05	-2.73283e-05	-2.61539e-05	-2.51387e-05	-2.41733e-05	-2.31477e-05	-2.2278e-05	-2.14145e-05	-2.05251e-05	-1.97754e-05	-1.90031e-05	-1.82364e-05	-1.7585e-05	-1.68961e-05	-1.6238e-05	-1.56675e-05	-1.50556e-05	-1.44919e-05	-1.39887e-05	-1.34481e-05	-1.29653e-05	-1.25189e-05	-1.20441e-05	-1.16298e-05	-1.12322e-05	-1.08176e-05	-1.04606e-05	-1.01058e-05	-9.7458e-06	-9.43645e-06	-9.12e-06	-8.80864e-06	-8.53885e-06	-8.25716e-06	-7.98868e-06	-7.75185e-06	-7.50192e-06	-7.27071e-06	-7.06155e-06	-6.84073e-06	-6.64153e-06	-6.45589e-06	-6.26167e-06	-6.08964e-06	-5.92434e-06	-5.75426e-06	-5.60513e-06	-5.45767e-06	-5.30931e-06	-5.17938e-06	-5.04781e-06	-4.91878e-06	5.8697e-05	0.000219477	0.000428125	0.000619226	0.000762984	0.000836216	0.000838901	0.000805729	0.000759136	0.000711174	0.000622606	0.000484593	0.000333721	0.000204832	0.000108515	5.22164e-05	3.16222e-05	2.95408e-05	4.00608e-05	5.67141e-05	6.88328e-05	7.84629e-05	8.55009e-05	8.56076e-05	8.41671e-05	8.2082e-05	7.63452e-05	7.19173e-05	6.85427e-05	6.32845e-05	6.02056e-05	5.81104e-05	5.4431e-05	5.27244e-05	5.1389e-05	4.8499e-05	4.73049e-05	4.60429e-05	4.34191e-05	4.23617e-05	4.10102e-05	3.85879e-05	3.76499e-05	3.62808e-05	3.412e-05	3.33352e-05	3.20117e-05	3.01315e-05	2.94889e-05	2.82262e-05	2.66048e-05	2.60702e-05	2.48663e-05	2.34737e-05	2.30168e-05	2.18721e-05	2.06831e-05	2.02829e-05	1.92017e-05	1.81948e-05	1.78366e-05	1.68234e-05	1.59781e-05	1.56504e-05	1.47082e-05	1.40047e-05	1.36985e-05	1.28288e-05	1.22481e-05	1.19567e-05	1.11599e-05	1.06844e-05	1.04032e-05	9.67873e-06	9.29219e-06	9.01845e-06	8.36482e-06	8.05279e-06	7.78499e-06	7.19989e-06	6.94943e-06	6.68712e-06	6.16753e-06	5.96723e-06	5.71067e-06	5.25299e-06	5.09293e-06	4.8429e-06	4.4431e-06	4.31478e-06	4.07235e-06	3.72608e-06	3.62231e-06	3.38871e-06
0.145	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.94293e-05	-6.59563e-05	-0.000128363	-0.000196503	-0.000265479	-0.000328666	-0.00038618	-0.000439186	-0.000486154	-0.000530729	-0.000553577	-0.000546331	-0.00052223	-0.00048741	-0.000450079	-0.000417811	-0.000388184	-0.000365109	-0.000347767	-0.000332316	-0.000321452	-0.000311512	-0.000301196	-0.000292673	-0.000282325	-0.00027159	-0.000261553	-0.00024965	-0.000238599	-0.000228006	-0.000216534	-0.000206779	-0.000197185	-0.000187542	-0.000179628	-0.000171438	-0.00016366	-0.000157122	-0.000150013	-0.000143576	-0.000137823	-0.000131488	-0.000125982	-0.000120728	-0.000115096	-0.000110339	-0.000105546	-0.000100643	-9.65375e-05	-9.22252e-05	-8.80394e-05	-8.44812e-05	-8.06426e-05	-7.70964e-05	-7.39747e-05	-7.05794e-05	-6.7571e-05	-6.47965e-05	-6.18127e-05	-5.92473e-05	-5.67631e-05	-5.41627e-05	-5.19614e-05	-4.97347e-05	-4.7488e-05	-4.55855e-05	-4.35951e-05	-4.16673e-05	-4.00093e-05	-3.82384e-05	-3.65907e-05	-3.51332e-05	-3.35668e-05	-3.21598e-05	-3.08691e-05	-2.94928e-05	-2.82893e-05	-2.71409e-05	-2.59398e-05	-2.49062e-05	-2.38824e-05	-2.28408e-05	-2.19483e-05	-2.10358e-05	-2.01374e-05	-1.93614e-05	-1.85502e-05	-1.77781e-05	-1.70988e-05	-1.63805e-05	-1.57181e-05	-1.51197e-05	-1.44867e-05	-1.39185e-05	-1.33888e-05	-1.2834e-05	-1.23455e-05	-1.18752e-05	-1.13915e-05	-1.097e-05	-1.05518e-05	-1.01321e-05	-9.76675e-06	-9.39511e-06	-9.03232e-06	-8.71377e-06	-8.38418e-06	-8.07139e-06	-7.79209e-06	-7.50074e-06	-7.23135e-06	-6.98523e-06	-6.72868e-06	-6.49656e-06	-6.2788e-06	-6.05386e-06	-5.85344e-06	-5.66028e-06	-5.46385e-06	-5.29024e-06	-5.11869e-06	-4.94779e-06	-4.79673e-06	-4.64441e-06	-4.49614e-06	-4.36407e-06	-4.22902e-06	-4.1006e-06	-3.98457e-06	-3.86511e-06	-3.75394e-06	-3.65154e-06	-3.54617e-06	-3.04687e-05	-9.58368e-05	-0.000184319	-0.000281446	-0.00037952	-0.000468209	-0.000547208	-0.000617007	-0.000675261	-0.000728492	-0.000748959	-0.000727192	-0.000681369	-0.000619593	-0.000557885	-0.000504426	-0.000457894	-0.000425172	-0.00040122	-0.000383474	-0.000373706	-0.000364364	-0.000356506	-0.00034976	-0.000339333	-0.000329282	-0.000317773	-0.000303598	-0.000290959	-0.000276917	-0.000262743	-0.00025078	-0.000237864	-0.000226427	-0.00021664	-0.000206086	-0.000197422	-0.000189314	-0.000180632	-0.000173648	-0.000166357	-0.000158892	-0.000152774	-0.000145964	-0.000139475	-0.000133945	-0.000127702	-0.000122166	-0.000117188	-0.000111657	-0.00010701	-0.00010255	-9.77632e-05	-9.38503e-05	-8.98422e-05	-8.5742e-05	-8.23898e-05	-7.87763e-05	-7.52803e-05	-7.23523e-05	-6.91073e-05	-6.61374e-05	-6.35442e-05	-6.06591e-05	-5.81415e-05	-5.58256e-05	-5.32908e-05	-5.11532e-05	-4.90754e-05	-4.68719e-05	-4.50454e-05	-4.31785e-05	-4.12793e-05	-3.97034e-05	-3.80288e-05	-3.64022e-05	-3.50279e-05	-3.35328e-05	-3.21454e-05	-3.09351e-05	-2.96092e-05	-2.84275e-05	-2.73532e-05	-2.61864e-05	-2.51784e-05	-2.42197e-05	-2.32006e-05	-2.23372e-05	-2.14795e-05	-2.05958e-05	-1.98513e-05	-1.90841e-05	-1.83223e-05	-1.76754e-05	-1.69909e-05	-1.63369e-05	-1.57704e-05	-1.51622e-05	-1.4602e-05	-1.41022e-05	-1.35649e-05	-1.30851e-05	-1.26415e-05	-1.21695e-05	-1.17577e-05	-1.13625e-05	-1.09503e-05	-1.05954e-05	-1.02427e-05	-9.88464e-06	-9.5771e-06	-9.26238e-06	-8.95267e-06	-8.6844e-06	-8.40416e-06	-8.13704e-06	-7.90147e-06	-7.65275e-06	-7.42267e-06	-7.21454e-06	-6.99471e-06	-6.79641e-06	-6.61162e-06	-6.4182e-06	-6.2469e-06	-6.08226e-06	-5.91281e-06	-5.76426e-06	-5.61732e-06	-5.46945e-06	-5.33995e-06	-5.20878e-06	-5.08011e-06	5.85526e-05	0.000219372	0.000428104	0.000619326	0.000763194	0.000836491	0.000839166	0.000805888	0.00075911	0.000710918	0.000622082	0.000483774	0.0003326	0.000203433	0.0001069	5.0454e-05	2.9778e-05	2.76747e-05	3.82124e-05	5.49078e-05	6.70864e-05	7.6781e-05	8.38824e-05	8.40528e-05	8.26702e-05	8.06377e-05	7.4952e-05	7.057e-05	6.72381e-05	6.20227e-05	5.89833e-05	5.6926e-05	5.32851e-05	5.16143e-05	5.03136e-05	4.74588e-05	4.62971e-05	4.50667e-05	4.24746e-05	4.14461e-05	4.01229e-05	3.77288e-05	3.68165e-05	3.54727e-05	3.3337e-05	3.2575e-05	3.12743e-05	2.94164e-05	2.87941e-05	2.75518e-05	2.59503e-05	2.54338e-05	2.42482e-05	2.28733e-05	2.24326e-05	2.13043e-05	2.01311e-05	1.97454e-05	1.86789e-05	1.7686e-05	1.73407e-05	1.63407e-05	1.55079e-05	1.51918e-05	1.42614e-05	1.3569e-05	1.32732e-05	1.24141e-05	1.18433e-05	1.15612e-05	1.07739e-05	1.03071e-05	1.00343e-05	9.31838e-06	8.93969e-06	8.67347e-06	8.02746e-06	7.72243e-06	7.4614e-06	6.88312e-06	6.63892e-06	6.3827e-06	5.86923e-06	5.67452e-06	5.42346e-06	4.97126e-06	4.81621e-06	4.57113e-06	4.17625e-06	4.05242e-06	3.81447e-06	3.4726e-06	3.37286e-06	3.14331e-06
0.15	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.93514e-05	-6.56995e-05	-0.000127856	-0.000195707	-0.000264373	-0.000327244	-0.000384441	-0.000437133	-0.000483795	-0.000528068	-0.000550703	-0.000543356	-0.000519236	-0.00048445	-0.000447181	-0.000414991	-0.000385453	-0.000362474	-0.000345232	-0.000329886	-0.000319127	-0.000309293	-0.000299081	-0.000290656	-0.000280406	-0.000269763	-0.000259811	-0.000247992	-0.000237018	-0.000226498	-0.000215097	-0.000205408	-0.000195878	-0.000186297	-0.000178441	-0.000170307	-0.000162584	-0.000156098	-0.00014904	-0.000142651	-0.000136942	-0.000130652	-0.000125188	-0.000119974	-0.000114381	-0.00010966	-0.000104902	-0.000100033	-9.59594e-05	-9.16778e-05	-8.75214e-05	-8.3991e-05	-8.01793e-05	-7.66588e-05	-7.35614e-05	-7.01898e-05	-6.72037e-05	-6.44505e-05	-6.14873e-05	-5.89413e-05	-5.64758e-05	-5.38933e-05	-5.1709e-05	-4.94985e-05	-4.72675e-05	-4.53798e-05	-4.34035e-05	-4.14894e-05	-3.98442e-05	-3.80857e-05	-3.64499e-05	-3.50035e-05	-3.3448e-05	-3.20513e-05	-3.07703e-05	-2.94034e-05	-2.82088e-05	-2.70689e-05	-2.5876e-05	-2.48502e-05	-2.38337e-05	-2.27993e-05	-2.19134e-05	-2.10074e-05	-2.01151e-05	-1.93449e-05	-1.85394e-05	-1.77725e-05	-1.70982e-05	-1.63848e-05	-1.5727e-05	-1.5133e-05	-1.45042e-05	-1.39399e-05	-1.3414e-05	-1.28628e-05	-1.23778e-05	-1.19107e-05	-1.14301e-05	-1.10116e-05	-1.05962e-05	-1.01792e-05	-9.81636e-06	-9.44714e-06	-9.08665e-06	-8.77026e-06	-8.44276e-06	-8.13194e-06	-7.85449e-06	-7.56492e-06	-7.2972e-06	-7.05266e-06	-6.79763e-06	-6.56693e-06	-6.35052e-06	-6.12687e-06	-5.92765e-06	-5.73563e-06	-5.54029e-06	-5.36768e-06	-5.19709e-06	-5.0271e-06	-4.87689e-06	-4.72537e-06	-4.57786e-06	-4.44649e-06	-4.3121e-06	-4.18431e-06	-4.06885e-06	-3.94994e-06	-3.83927e-06	-3.73734e-06	-3.63241e-06	-3.04706e-05	-9.56444e-05	-0.000183856	-0.00028067	-0.000378409	-0.000466754	-0.000545402	-0.000614848	-0.000672749	-0.000725627	-0.000745832	-0.000723924	-0.000678045	-0.000616273	-0.000554601	-0.000501202	-0.00045475	-0.00042212	-0.000398274	-0.000380645	-0.000370997	-0.000361781	-0.000354049	-0.000347425	-0.000337117	-0.000327177	-0.000315774	-0.000301699	-0.000289152	-0.000275198	-0.000261107	-0.000249222	-0.000236381	-0.000225016	-0.000215297	-0.000204811	-0.000196211	-0.000188164	-0.000179542	-0.000172615	-0.000165379	-0.000157966	-0.000151897	-0.000145136	-0.000138692	-0.000133206	-0.000127006	-0.000121509	-0.000116569	-0.000111075	-0.000106462	-0.000102036	-9.72808e-05	-9.3398e-05	-8.94191e-05	-8.53469e-05	-8.2021e-05	-7.84331e-05	-7.49615e-05	-7.20565e-05	-6.88339e-05	-6.58851e-05	-6.3312e-05	-6.04464e-05	-5.79472e-05	-5.56488e-05	-5.31309e-05	-5.10093e-05	-4.89468e-05	-4.67581e-05	-4.49454e-05	-4.30918e-05	-4.12055e-05	-3.96415e-05	-3.79785e-05	-3.63631e-05	-3.49992e-05	-3.35142e-05	-3.21364e-05	-3.09351e-05	-2.9618e-05	-2.84446e-05	-2.73781e-05	-2.62188e-05	-2.5218e-05	-2.42661e-05	-2.32536e-05	-2.23963e-05	-2.15444e-05	-2.06664e-05	-1.99272e-05	-1.91651e-05	-1.84081e-05	-1.77658e-05	-1.70857e-05	-1.64358e-05	-1.58732e-05	-1.52688e-05	-1.47122e-05	-1.42157e-05	-1.36816e-05	-1.32048e-05	-1.27641e-05	-1.22948e-05	-1.18856e-05	-1.14928e-05	-1.10829e-05	-1.07302e-05	-1.03796e-05	-1.00235e-05	-9.71775e-06	-9.40477e-06	-9.09669e-06	-8.82995e-06	-8.55116e-06	-8.28541e-06	-8.0511e-06	-7.80358e-06	-7.57462e-06	-7.36753e-06	-7.14868e-06	-6.9513e-06	-6.76735e-06	-6.57472e-06	-6.40415e-06	-6.24019e-06	-6.07137e-06	-5.92339e-06	-5.77697e-06	-5.62959e-06	-5.50052e-06	-5.36975e-06	-5.24144e-06	5.84082e-05	0.000219267	0.000428082	0.000619426	0.000763404	0.000836765	0.000839432	0.000806048	0.000759084	0.000710663	0.000621558	0.000482955	0.000331478	0.000202034	0.000105284	4.86915e-05	2.79339e-05	2.58086e-05	3.6364e-05	5.31014e-05	6.53401e-05	7.50991e-05	8.2264e-05	8.24981e-05	8.11734e-05	7.91934e-05	7.35588e-05	6.92228e-05	6.59335e-05	6.0761e-05	5.7761e-05	5.57416e-05	5.21393e-05	5.05042e-05	4.92382e-05	4.64186e-05	4.52894e-05	4.40905e-05	4.153e-05	4.05304e-05	3.92356e-05	3.68697e-05	3.59831e-05	3.46646e-05	3.2554e-05	3.18148e-05	3.05368e-05	2.87012e-05	2.80993e-05	2.68773e-05	2.52957e-05	2.47974e-05	2.36301e-05	2.22729e-05	2.18484e-05	2.07365e-05	1.9579e-05	1.92078e-05	1.8156e-05	1.71771e-05	1.68448e-05	1.58579e-05	1.50377e-05	1.47332e-05	1.38146e-05	1.31333e-05	1.28479e-05	1.19994e-05	1.14385e-05	1.11657e-05	1.03879e-05	9.92991e-06	9.66549e-06	8.95802e-06	8.58718e-06	8.32849e-06	7.6901e-06	7.39207e-06	7.13781e-06	6.56636e-06	6.32841e-06	6.07829e-06	5.57093e-06	5.38182e-06	5.13625e-06	4.68953e-06	4.53948e-06	4.29937e-06	3.9094e-06	3.79005e-06	3.55658e-06	3.21912e-06	3.12341e-06	2.8979e-06
0.155	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.92642e-05	-6.54125e-05	-0.000127289	-0.000194816	-0.000263136	-0.000325655	-0.000382499	-0.000434839	-0.000481157	-0.000525095	-0.000547491	-0.000540032	-0.00051589	-0.000481141	-0.000443943	-0.000411838	-0.000382401	-0.000359529	-0.000342398	-0.00032717	-0.000316528	-0.000306811	-0.000296715	-0.000288402	-0.000278259	-0.000267718	-0.000257863	-0.000246136	-0.000235249	-0.000224811	-0.000213489	-0.000203874	-0.000194415	-0.000184903	-0.000177111	-0.000169041	-0.000161379	-0.000154951	-0.000147948	-0.000141613	-0.000135955	-0.000129714	-0.000124297	-0.000119128	-0.000113578	-0.000108898	-0.000104179	-9.93481e-05	-9.53094e-05	-9.10622e-05	-8.69387e-05	-8.34392e-05	-7.96577e-05	-7.61658e-05	-7.30955e-05	-6.97503e-05	-6.67891e-05	-6.40596e-05	-6.11195e-05	-5.85952e-05	-5.61504e-05	-5.35881e-05	-5.14226e-05	-4.92304e-05	-4.70168e-05	-4.51455e-05	-4.31852e-05	-4.12863e-05	-3.96554e-05	-3.79108e-05	-3.62882e-05	-3.48543e-05	-3.33109e-05	-3.19256e-05	-3.06555e-05	-2.92992e-05	-2.81145e-05	-2.69841e-05	-2.58003e-05	-2.47831e-05	-2.3775e-05	-2.27484e-05	-2.18701e-05	-2.09713e-05	-2.00858e-05	-1.93221e-05	-1.85228e-05	-1.77619e-05	-1.70933e-05	-1.63853e-05	-1.57326e-05	-1.51435e-05	-1.45194e-05	-1.39595e-05	-1.34378e-05	-1.28907e-05	-1.24095e-05	-1.1946e-05	-1.1469e-05	-1.10538e-05	-1.06415e-05	-1.02275e-05	-9.86751e-06	-9.501e-06	-9.1431e-06	-8.82914e-06	-8.50397e-06	-8.19535e-06	-7.91998e-06	-7.63241e-06	-7.36658e-06	-7.12381e-06	-6.87049e-06	-6.64138e-06	-6.42649e-06	-6.20428e-06	-6.00642e-06	-5.81567e-06	-5.62156e-06	-5.45009e-06	-5.28058e-06	-5.11162e-06	-4.96236e-06	-4.81175e-06	-4.66508e-06	-4.53451e-06	-4.40088e-06	-4.27379e-06	-4.15898e-06	-4.04069e-06	-3.9306e-06	-3.8292e-06	-3.72478e-06	-3.04686e-05	-9.54252e-05	-0.000183335	-0.000279799	-0.000377162	-0.000465122	-0.00054338	-0.000612431	-0.000669938	-0.000722422	-0.000742335	-0.000720267	-0.000674326	-0.000612559	-0.000550929	-0.000497595	-0.000451233	-0.000418706	-0.000394978	-0.000377479	-0.000367966	-0.000358891	-0.000351298	-0.00034481	-0.000334635	-0.00032482	-0.000313534	-0.000299571	-0.000287127	-0.00027327	-0.000259272	-0.000247473	-0.000234718	-0.000223432	-0.00021379	-0.000203379	-0.00019485	-0.000186872	-0.000178317	-0.000171453	-0.000164278	-0.000156925	-0.000150911	-0.000144203	-0.000137811	-0.000132373	-0.000126219	-0.000120767	-0.00011587	-0.000110417	-0.000105842	-0.000101453	-9.67339e-05	-9.28848e-05	-8.89384e-05	-8.48976e-05	-8.16011e-05	-7.80417e-05	-7.45974e-05	-7.1718e-05	-6.85204e-05	-6.55953e-05	-6.30445e-05	-6.02007e-05	-5.77221e-05	-5.54432e-05	-5.29443e-05	-5.08405e-05	-4.87951e-05	-4.66229e-05	-4.48256e-05	-4.29869e-05	-4.11149e-05	-3.95644e-05	-3.79144e-05	-3.63113e-05	-3.49591e-05	-3.34854e-05	-3.21183e-05	-3.09271e-05	-2.96198e-05	-2.84556e-05	-2.73979e-05	-2.62472e-05	-2.52543e-05	-2.431e-05	-2.33049e-05	-2.24544e-05	-2.16092e-05	-2.07375e-05	-2.00042e-05	-1.92478e-05	-1.84962e-05	-1.7859e-05	-1.71838e-05	-1.65386e-05	-1.59803e-05	-1.53802e-05	-1.48275e-05	-1.43348e-05	-1.38043e-05	-1.33309e-05	-1.28934e-05	-1.24272e-05	-1.20208e-05	-1.16308e-05	-1.12235e-05	-1.08733e-05	-1.05249e-05	-1.0171e-05	-9.86736e-06	-9.55634e-06	-9.25011e-06	-8.98508e-06	-8.70794e-06	-8.44372e-06	-8.21084e-06	-7.96469e-06	-7.737e-06	-7.53109e-06	-7.31337e-06	-7.11701e-06	-6.93403e-06	-6.74231e-06	-6.57257e-06	-6.40938e-06	-6.24129e-06	-6.09395e-06	-5.94815e-06	-5.80132e-06	-5.67276e-06	-5.54245e-06	-5.41456e-06	5.8254e-05	0.000219156	0.000428065	0.000619544	0.000763646	0.000837078	0.000839735	0.000806233	0.000759063	0.000710386	0.00062098	0.000482048	0.000330235	0.000200481	0.00010349	4.67329e-05	2.58841e-05	2.37342e-05	3.43092e-05	5.10936e-05	6.33991e-05	7.323e-05	8.04657e-05	8.07709e-05	7.95108e-05	7.75893e-05	7.20118e-05	6.7727e-05	6.44853e-05	5.93606e-05	5.64045e-05	5.44273e-05	5.08681e-05	4.92728e-05	4.80456e-05	4.52653e-05	4.41721e-05	4.30085e-05	4.04833e-05	3.9516e-05	3.82527e-05	3.59182e-05	3.50602e-05	3.377e-05	3.16873e-05	3.09737e-05	2.97209e-05	2.79102e-05	2.7331e-05	2.61317e-05	2.45723e-05	2.40943e-05	2.29473e-05	2.16098e-05	2.12034e-05	2.01098e-05	1.89698e-05	1.86148e-05	1.75793e-05	1.66161e-05	1.62982e-05	1.5326e-05	1.45196e-05	1.42281e-05	1.33226e-05	1.26538e-05	1.23799e-05	1.15432e-05	1.09933e-05	1.07309e-05	9.96365e-06	9.51549e-06	9.26039e-06	8.56239e-06	8.20029e-06	7.94997e-06	7.32006e-06	7.02984e-06	6.78311e-06	6.21925e-06	5.98826e-06	5.74492e-06	5.24438e-06	5.06148e-06	4.82202e-06	4.38141e-06	4.23692e-06	4.00232e-06	3.61782e-06	3.50346e-06	3.27497e-06	2.94241e-06	2.85118e-06	2.63017e-06
0.16	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.91771e-05	-6.51254e-05	-0.000126723	-0.000193926	-0.000261899	-0.000324065	-0.000380556	-0.000432546	-0.00047852	-0.000522121	-0.000544279	-0.000536708	-0.000512545	-0.000477833	-0.000440705	-0.000408686	-0.000379349	-0.000356583	-0.000339564	-0.000324454	-0.000313929	-0.000304329	-0.000294349	-0.000286147	-0.000276112	-0.000265674	-0.000255914	-0.00024428	-0.00023348	-0.000223124	-0.000211881	-0.000202339	-0.000192952	-0.000183508	-0.000175782	-0.000167775	-0.000160174	-0.000153803	-0.000146857	-0.000140575	-0.000134968	-0.000128777	-0.000123407	-0.000118282	-0.000112775	-0.000108136	-0.000103456	-9.86627e-05	-9.46595e-05	-9.04466e-05	-8.63559e-05	-8.28874e-05	-7.9136e-05	-7.56727e-05	-7.26296e-05	-6.93107e-05	-6.63745e-05	-6.36687e-05	-6.07517e-05	-5.82491e-05	-5.58251e-05	-5.32829e-05	-5.11362e-05	-4.89622e-05	-4.67661e-05	-4.49113e-05	-4.29669e-05	-4.10831e-05	-3.94665e-05	-3.77359e-05	-3.61264e-05	-3.4705e-05	-3.31737e-05	-3.17999e-05	-3.05408e-05	-2.9195e-05	-2.80202e-05	-2.68993e-05	-2.57247e-05	-2.47161e-05	-2.37162e-05	-2.26976e-05	-2.18267e-05	-2.09351e-05	-2.00566e-05	-1.92993e-05	-1.85063e-05	-1.77513e-05	-1.70883e-05	-1.63857e-05	-1.57382e-05	-1.51539e-05	-1.45346e-05	-1.39791e-05	-1.34617e-05	-1.29186e-05	-1.24412e-05	-1.19814e-05	-1.15079e-05	-1.10959e-05	-1.06868e-05	-1.02759e-05	-9.91866e-06	-9.55487e-06	-9.19955e-06	-8.88801e-06	-8.56517e-06	-8.25877e-06	-7.98547e-06	-7.6999e-06	-7.43595e-06	-7.19496e-06	-6.94334e-06	-6.71584e-06	-6.50245e-06	-6.28169e-06	-6.08518e-06	-5.89572e-06	-5.70283e-06	-5.5325e-06	-5.36407e-06	-5.19613e-06	-5.04783e-06	-4.89812e-06	-4.75231e-06	-4.62253e-06	-4.48966e-06	-4.36327e-06	-4.24912e-06	-4.13144e-06	-4.02193e-06	-3.92106e-06	-3.81714e-06	-3.04665e-05	-9.52061e-05	-0.000182814	-0.000278928	-0.000375915	-0.000463491	-0.000541358	-0.000610014	-0.000667128	-0.000719217	-0.000738838	-0.000716611	-0.000670607	-0.000608844	-0.000547256	-0.000493988	-0.000447715	-0.000415291	-0.000391681	-0.000374313	-0.000364934	-0.000356	-0.000348548	-0.000342195	-0.000332153	-0.000322462	-0.000311294	-0.000297443	-0.000285101	-0.000271343	-0.000257438	-0.000245725	-0.000233054	-0.000221849	-0.000212283	-0.000201947	-0.000193489	-0.00018558	-0.000177092	-0.000170291	-0.000163177	-0.000155883	-0.000149924	-0.00014327	-0.00013693	-0.00013154	-0.000125433	-0.000120025	-0.00011517	-0.000109758	-0.000105222	-0.00010087	-9.61871e-05	-9.23716e-05	-8.84577e-05	-8.44483e-05	-8.11811e-05	-7.76503e-05	-7.42333e-05	-7.13795e-05	-6.82069e-05	-6.53055e-05	-6.2777e-05	-5.9955e-05	-5.7497e-05	-5.52376e-05	-5.27577e-05	-5.06717e-05	-4.86434e-05	-4.64877e-05	-4.47058e-05	-4.28821e-05	-4.10244e-05	-3.94872e-05	-3.78502e-05	-3.62596e-05	-3.4919e-05	-3.34566e-05	-3.21002e-05	-3.09191e-05	-2.96216e-05	-2.84667e-05	-2.74178e-05	-2.62755e-05	-2.52906e-05	-2.43539e-05	-2.33561e-05	-2.25125e-05	-2.16739e-05	-2.08085e-05	-2.00812e-05	-1.93305e-05	-1.85843e-05	-1.79522e-05	-1.72819e-05	-1.66414e-05	-1.60875e-05	-1.54915e-05	-1.49429e-05	-1.44539e-05	-1.39269e-05	-1.3457e-05	-1.30226e-05	-1.25595e-05	-1.21561e-05	-1.17688e-05	-1.13641e-05	-1.10163e-05	-1.06703e-05	-1.03186e-05	-1.0017e-05	-9.7079e-06	-9.40353e-06	-9.14022e-06	-8.86471e-06	-8.60204e-06	-8.37059e-06	-8.1258e-06	-7.89938e-06	-7.69464e-06	-7.47805e-06	-7.28273e-06	-7.1007e-06	-6.90989e-06	-6.74098e-06	-6.57856e-06	-6.4112e-06	-6.26452e-06	-6.11932e-06	-5.97306e-06	-5.84499e-06	-5.71515e-06	-5.58769e-06	5.80997e-05	0.000219046	0.000428047	0.000619662	0.000763887	0.000837392	0.000840039	0.000806418	0.000759041	0.000710108	0.000620403	0.000481142	0.000328991	0.000198928	0.000101695	4.47743e-05	2.38342e-05	2.16598e-05	3.22545e-05	4.90858e-05	6.14582e-05	7.1361e-05	7.86674e-05	7.90437e-05	7.78481e-05	7.59853e-05	7.04647e-05	6.62312e-05	6.30371e-05	5.79602e-05	5.5048e-05	5.3113e-05	4.95969e-05	4.80415e-05	4.6853e-05	4.41119e-05	4.30549e-05	4.19264e-05	3.94365e-05	3.85015e-05	3.72698e-05	3.49667e-05	3.41374e-05	3.28754e-05	3.08207e-05	3.01325e-05	2.8905e-05	2.71192e-05	2.65627e-05	2.53861e-05	2.38488e-05	2.33911e-05	2.22644e-05	2.09467e-05	2.05584e-05	1.9483e-05	1.83606e-05	1.80217e-05	1.70027e-05	1.6055e-05	1.57516e-05	1.47941e-05	1.40016e-05	1.3723e-05	1.28307e-05	1.21742e-05	1.19119e-05	1.1087e-05	1.05481e-05	1.02961e-05	9.53942e-06	9.10107e-06	8.85529e-06	8.16676e-06	7.8134e-06	7.57146e-06	6.95002e-06	6.6676e-06	6.4284e-06	5.87214e-06	5.64811e-06	5.41156e-06	4.91782e-06	4.74114e-06	4.50779e-06	4.07328e-06	3.93436e-06	3.70527e-06	3.32624e-06	3.21687e-06	2.99335e-06	2.66569e-06	2.57895e-06	2.36243e-06
0.165	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.90899e-05	-6.48383e-05	-0.000126156	-0.000193036	-0.000260662	-0.000322476	-0.000378613	-0.000430252	-0.000475883	-0.000519147	-0.000541067	-0.000533384	-0.000509199	-0.000474525	-0.000437466	-0.000405534	-0.000376296	-0.000353638	-0.000336731	-0.000321738	-0.00031133	-0.000301847	-0.000291984	-0.000283892	-0.000273965	-0.00026363	-0.000253966	-0.000242425	-0.00023171	-0.000221436	-0.000210272	-0.000200805	-0.000191489	-0.000182114	-0.000174453	-0.000166509	-0.000158969	-0.000152655	-0.000145766	-0.000139537	-0.000133981	-0.00012784	-0.000122516	-0.000117436	-0.000111973	-0.000107373	-0.000102733	-9.79774e-05	-9.40096e-05	-8.9831e-05	-8.57732e-05	-8.23356e-05	-7.86144e-05	-7.51797e-05	-7.21636e-05	-6.88712e-05	-6.59598e-05	-6.32779e-05	-6.03839e-05	-5.79029e-05	-5.54998e-05	-5.29776e-05	-5.08499e-05	-4.8694e-05	-4.65155e-05	-4.4677e-05	-4.27485e-05	-4.088e-05	-3.92777e-05	-3.75609e-05	-3.59647e-05	-3.45558e-05	-3.30366e-05	-3.16742e-05	-3.0426e-05	-2.90907e-05	-2.79259e-05	-2.68145e-05	-2.5649e-05	-2.4649e-05	-2.36574e-05	-2.26468e-05	-2.17833e-05	-2.08989e-05	-2.00273e-05	-1.92765e-05	-1.84898e-05	-1.77408e-05	-1.70834e-05	-1.63862e-05	-1.57438e-05	-1.51644e-05	-1.45498e-05	-1.39988e-05	-1.34855e-05	-1.29465e-05	-1.24729e-05	-1.20168e-05	-1.15467e-05	-1.11381e-05	-1.07321e-05	-1.03242e-05	-9.96981e-06	-9.60873e-06	-9.256e-06	-8.94688e-06	-8.62638e-06	-8.32218e-06	-8.05097e-06	-7.76739e-06	-7.50532e-06	-7.26611e-06	-7.01619e-06	-6.79029e-06	-6.57841e-06	-6.3591e-06	-6.16394e-06	-5.97577e-06	-5.78409e-06	-5.6149e-06	-5.44756e-06	-5.28065e-06	-5.1333e-06	-4.9845e-06	-4.83954e-06	-4.71056e-06	-4.57843e-06	-4.45275e-06	-4.33925e-06	-4.2222e-06	-4.11325e-06	-4.01292e-06	-3.9095e-06	-3.04645e-05	-9.49869e-05	-0.000182293	-0.000278057	-0.000374669	-0.00046186	-0.000539336	-0.000607597	-0.000664317	-0.000716011	-0.00073534	-0.000712955	-0.000666889	-0.00060513	-0.000543583	-0.000490381	-0.000444197	-0.000411876	-0.000388385	-0.000371146	-0.000361903	-0.00035311	-0.000345797	-0.00033958	-0.000329671	-0.000320105	-0.000309054	-0.000295315	-0.000283075	-0.000269415	-0.000255603	-0.000243977	-0.00023139	-0.000220265	-0.000210776	-0.000200515	-0.000192129	-0.000184288	-0.000175867	-0.000169129	-0.000162077	-0.000154841	-0.000148938	-0.000142338	-0.000136048	-0.000130706	-0.000124647	-0.000119284	-0.00011447	-0.0001091	-0.000104602	-0.000100287	-9.56402e-05	-9.18584e-05	-8.79771e-05	-8.3999e-05	-8.07612e-05	-7.72589e-05	-7.38692e-05	-7.1041e-05	-6.78934e-05	-6.50156e-05	-6.25095e-05	-5.97094e-05	-5.72718e-05	-5.5032e-05	-5.25711e-05	-5.05029e-05	-4.84916e-05	-4.63525e-05	-4.45861e-05	-4.27772e-05	-4.09338e-05	-3.94101e-05	-3.77861e-05	-3.62078e-05	-3.48788e-05	-3.34278e-05	-3.20821e-05	-3.09111e-05	-2.96235e-05	-2.84778e-05	-2.74376e-05	-2.63039e-05	-2.53269e-05	-2.43978e-05	-2.34074e-05	-2.25707e-05	-2.17386e-05	-2.08796e-05	-2.01581e-05	-1.94131e-05	-1.86724e-05	-1.80454e-05	-1.738e-05	-1.67441e-05	-1.61946e-05	-1.56029e-05	-1.50582e-05	-1.45729e-05	-1.40496e-05	-1.3583e-05	-1.31519e-05	-1.26919e-05	-1.22913e-05	-1.19068e-05	-1.15047e-05	-1.11593e-05	-1.08156e-05	-1.04661e-05	-1.01666e-05	-9.85947e-06	-9.55695e-06	-9.29535e-06	-9.02149e-06	-8.76036e-06	-8.53033e-06	-8.28691e-06	-8.06176e-06	-7.8582e-06	-7.64273e-06	-7.44844e-06	-7.26738e-06	-7.07748e-06	-6.9094e-06	-6.74775e-06	-6.58111e-06	-6.43508e-06	-6.29049e-06	-6.14479e-06	-6.01723e-06	-5.88785e-06	-5.76081e-06	5.79455e-05	0.000218935	0.00042803	0.00061978	0.000764129	0.000837705	0.000840342	0.000806603	0.000759019	0.000709831	0.000619826	0.000480235	0.000327747	0.000197375	9.99003e-05	4.28157e-05	2.17844e-05	1.95854e-05	3.01998e-05	4.7078e-05	5.95173e-05	6.9492e-05	7.68692e-05	7.73165e-05	7.61855e-05	7.43812e-05	6.89177e-05	6.47353e-05	6.15889e-05	5.65597e-05	5.36916e-05	5.17988e-05	4.83257e-05	4.68101e-05	4.56604e-05	4.29586e-05	4.19376e-05	4.08444e-05	3.83898e-05	3.7487e-05	3.62869e-05	3.40153e-05	3.32146e-05	3.19808e-05	2.9954e-05	2.92913e-05	2.80891e-05	2.63282e-05	2.57944e-05	2.46405e-05	2.31254e-05	2.26879e-05	2.15816e-05	2.02836e-05	1.99134e-05	1.88563e-05	1.77515e-05	1.74287e-05	1.6426e-05	1.5494e-05	1.5205e-05	1.42622e-05	1.34836e-05	1.32179e-05	1.23388e-05	1.16946e-05	1.1444e-05	1.06308e-05	1.01029e-05	9.86131e-06	9.11519e-06	8.68665e-06	8.45019e-06	7.77112e-06	7.42651e-06	7.19294e-06	6.57999e-06	6.30536e-06	6.07369e-06	5.52504e-06	5.30797e-06	5.07819e-06	4.59126e-06	4.4208e-06	4.19357e-06	3.76515e-06	3.6318e-06	3.40822e-06	3.03465e-06	2.93028e-06	2.71174e-06	2.38898e-06	2.30671e-06	2.0947e-06
0.17	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.89967e-05	-6.45314e-05	-0.000125551	-0.000192084	-0.00025934	-0.000320777	-0.000376536	-0.000427799	-0.000473063	-0.000515968	-0.000537633	-0.00052983	-0.000505622	-0.000470987	-0.000434003	-0.000402163	-0.000373033	-0.000350488	-0.000333701	-0.000318833	-0.00030855	-0.000299193	-0.000289454	-0.00028148	-0.000271669	-0.000261443	-0.000251882	-0.00024044	-0.000229818	-0.000219631	-0.000208552	-0.000199163	-0.000189923	-0.000180622	-0.000173031	-0.000165155	-0.000157679	-0.000151427	-0.000144598	-0.000138426	-0.000132925	-0.000126836	-0.000121562	-0.00011653	-0.000111113	-0.000106557	-0.000101959	-9.72435e-05	-9.33135e-05	-8.91717e-05	-8.51489e-05	-8.17445e-05	-7.80554e-05	-7.46513e-05	-7.16643e-05	-6.84e-05	-6.55153e-05	-6.28587e-05	-5.99894e-05	-5.75316e-05	-5.51507e-05	-5.265e-05	-5.05424e-05	-4.8406e-05	-4.62462e-05	-4.44253e-05	-4.25138e-05	-4.06615e-05	-3.90745e-05	-3.73726e-05	-3.57905e-05	-3.43949e-05	-3.28887e-05	-3.15386e-05	-3.03019e-05	-2.8978e-05	-2.78237e-05	-2.67225e-05	-2.55668e-05	-2.45761e-05	-2.35933e-05	-2.25912e-05	-2.17357e-05	-2.0859e-05	-1.99947e-05	-1.92509e-05	-1.84708e-05	-1.77282e-05	-1.70768e-05	-1.63854e-05	-1.57485e-05	-1.51743e-05	-1.45647e-05	-1.40184e-05	-1.35097e-05	-1.29751e-05	-1.25056e-05	-1.20533e-05	-1.1587e-05	-1.11819e-05	-1.07793e-05	-1.03746e-05	-1.00232e-05	-9.66504e-06	-9.31507e-06	-9.00855e-06	-8.69055e-06	-8.38871e-06	-8.11972e-06	-7.83828e-06	-7.57823e-06	-7.34091e-06	-7.09283e-06	-6.86863e-06	-6.65837e-06	-6.44061e-06	-6.2469e-06	-6.0601e-06	-5.86974e-06	-5.70177e-06	-5.53558e-06	-5.36977e-06	-5.22344e-06	-5.07561e-06	-4.93157e-06	-4.80343e-06	-4.67212e-06	-4.54719e-06	-4.43439e-06	-4.318e-06	-4.20968e-06	-4.10991e-06	-4.00704e-06	-3.04611e-05	-9.47513e-05	-0.000181734	-0.000277125	-0.000373335	-0.000460115	-0.000537173	-0.000605011	-0.00066131	-0.000712583	-0.000731599	-0.000709045	-0.000662911	-0.000601157	-0.000539655	-0.000486523	-0.000440435	-0.000408223	-0.000384858	-0.00036776	-0.00035866	-0.000350017	-0.000342855	-0.000336782	-0.000327016	-0.000317582	-0.000306657	-0.000293037	-0.000280908	-0.000267353	-0.00025364	-0.000242106	-0.00022961	-0.00021857	-0.000209162	-0.000198982	-0.000190672	-0.000182905	-0.000174555	-0.000167884	-0.000160897	-0.000153725	-0.000147881	-0.000141338	-0.000135103	-0.000129813	-0.000123804	-0.000118488	-0.00011372	-0.000108393	-0.000103937	-9.96616e-05	-9.50531e-05	-9.13072e-05	-8.74607e-05	-8.35161e-05	-8.03097e-05	-7.6838e-05	-7.34774e-05	-7.06767e-05	-6.75557e-05	-6.47033e-05	-6.22211e-05	-5.94443e-05	-5.70286e-05	-5.48097e-05	-5.23692e-05	-5.032e-05	-4.83269e-05	-4.62054e-05	-4.44555e-05	-4.26626e-05	-4.08345e-05	-3.93251e-05	-3.7715e-05	-3.615e-05	-3.48335e-05	-3.33945e-05	-3.20603e-05	-3.09001e-05	-2.96229e-05	-2.84871e-05	-2.74563e-05	-2.63317e-05	-2.53633e-05	-2.44423e-05	-2.34597e-05	-2.26304e-05	-2.18054e-05	-2.09531e-05	-2.0238e-05	-1.9499e-05	-1.87642e-05	-1.81426e-05	-1.74825e-05	-1.68515e-05	-1.63067e-05	-1.57195e-05	-1.51791e-05	-1.46978e-05	-1.41784e-05	-1.37154e-05	-1.32878e-05	-1.2831e-05	-1.24335e-05	-1.20519e-05	-1.16527e-05	-1.13099e-05	-1.09686e-05	-1.06215e-05	-1.03242e-05	-1.00191e-05	-9.71861e-06	-9.45885e-06	-9.18675e-06	-8.92727e-06	-8.69878e-06	-8.45682e-06	-8.23303e-06	-8.03073e-06	-7.81647e-06	-7.62329e-06	-7.44326e-06	-7.25434e-06	-7.08715e-06	-6.92633e-06	-6.76047e-06	-6.61514e-06	-6.47121e-06	-6.32612e-06	-6.19909e-06	-6.07021e-06	-5.94362e-06	5.77828e-05	0.00021882	0.000428013	0.000619908	0.000764389	0.000838042	0.000840668	0.000806803	0.000758998	0.000709536	0.000619211	0.000479269	0.00032642	0.000195717	9.79846e-05	4.07246e-05	1.95958e-05	1.73706e-05	2.8006e-05	4.49343e-05	5.74451e-05	6.74966e-05	7.49494e-05	7.54727e-05	7.44107e-05	7.2669e-05	6.72664e-05	6.31388e-05	6.00433e-05	5.50651e-05	5.22439e-05	5.03963e-05	4.69692e-05	4.54962e-05	4.43879e-05	4.1728e-05	4.07457e-05	3.969e-05	3.72732e-05	3.64048e-05	3.52384e-05	3.30005e-05	3.22304e-05	3.10268e-05	2.90299e-05	2.83944e-05	2.72192e-05	2.54849e-05	2.49753e-05	2.38457e-05	2.23543e-05	2.19384e-05	2.08539e-05	1.9577e-05	1.9226e-05	1.81884e-05	1.71024e-05	1.67969e-05	1.58117e-05	1.48964e-05	1.46229e-05	1.36957e-05	1.2932e-05	1.26801e-05	1.1815e-05	1.11841e-05	1.09458e-05	1.01452e-05	9.62911e-06	9.3986e-06	8.66376e-06	8.24571e-06	8.0192e-06	7.35025e-06	7.01498e-06	6.79035e-06	6.18646e-06	5.92016e-06	5.69654e-06	5.156e-06	4.94637e-06	4.72383e-06	4.24417e-06	4.08036e-06	3.85965e-06	3.43775e-06	3.31035e-06	3.09266e-06	2.72493e-06	2.62588e-06	2.41266e-06	2.09513e-06	2.01765e-06	1.81044e-06
0.175	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.89005e-05	-6.42145e-05	-0.000124925	-0.000191101	-0.000257974	-0.000319023	-0.000374392	-0.000425267	-0.000470151	-0.000512685	-0.000534087	-0.000526161	-0.000501929	-0.000467335	-0.000430429	-0.000398683	-0.000369663	-0.000347237	-0.000330572	-0.000315834	-0.00030568	-0.000296453	-0.000286842	-0.000278991	-0.000269298	-0.000259185	-0.000249731	-0.00023839	-0.000227864	-0.000217768	-0.000206775	-0.000197468	-0.000188307	-0.000179082	-0.000171562	-0.000163756	-0.000156347	-0.000150159	-0.000143392	-0.000137279	-0.000131834	-0.0001258	-0.000120578	-0.000115595	-0.000110225	-0.000105714	-0.000101159	-9.64853e-05	-9.25944e-05	-8.84904e-05	-8.45039e-05	-8.11337e-05	-7.74778e-05	-7.41053e-05	-7.11482e-05	-6.79131e-05	-6.50558e-05	-6.24255e-05	-5.95816e-05	-5.71477e-05	-5.47897e-05	-5.23112e-05	-5.02245e-05	-4.81081e-05	-4.59676e-05	-4.41648e-05	-4.22709e-05	-4.04354e-05	-3.88642e-05	-3.71776e-05	-3.56101e-05	-3.42282e-05	-3.27354e-05	-3.13979e-05	-3.01733e-05	-2.8861e-05	-2.77177e-05	-2.66269e-05	-2.54814e-05	-2.45001e-05	-2.35265e-05	-2.25331e-05	-2.16859e-05	-2.08171e-05	-1.99604e-05	-1.92238e-05	-1.84506e-05	-1.77145e-05	-1.70693e-05	-1.6384e-05	-1.57528e-05	-1.51839e-05	-1.45795e-05	-1.40382e-05	-1.3534e-05	-1.30039e-05	-1.25386e-05	-1.20904e-05	-1.1628e-05	-1.12265e-05	-1.08274e-05	-1.0426e-05	-1.00778e-05	-9.72258e-06	-9.37546e-06	-9.07162e-06	-8.7562e-06	-8.4568e-06	-8.1901e-06	-7.91088e-06	-7.6529e-06	-7.41755e-06	-7.17135e-06	-6.94892e-06	-6.74033e-06	-6.52417e-06	-6.33196e-06	-6.14657e-06	-5.95756e-06	-5.79085e-06	-5.62586e-06	-5.46119e-06	-5.31591e-06	-5.16909e-06	-5.026e-06	-4.89874e-06	-4.76826e-06	-4.64411e-06	-4.53204e-06	-4.41634e-06	-4.30865e-06	-4.20948e-06	-4.10716e-06	-3.04571e-05	-9.45075e-05	-0.000181157	-0.000276162	-0.000371957	-0.000458312	-0.000534939	-0.000602341	-0.000658205	-0.000709043	-0.000727737	-0.000705007	-0.000658805	-0.000597055	-0.000535599	-0.00048254	-0.00043655	-0.000404452	-0.000381217	-0.000364262	-0.000355311	-0.000346824	-0.000339816	-0.000333893	-0.000324273	-0.000314977	-0.000304181	-0.000290685	-0.000278669	-0.000265222	-0.000251612	-0.000240174	-0.00022777	-0.000216819	-0.000207496	-0.000197399	-0.000189167	-0.000181475	-0.0001732	-0.000166598	-0.000159679	-0.000152572	-0.000146789	-0.000140305	-0.000134127	-0.00012889	-0.000122933	-0.000117666	-0.000112944	-0.000107663	-0.000103249	-9.90147e-05	-9.44459e-05	-9.07372e-05	-8.69265e-05	-8.30165e-05	-7.98425e-05	-7.64023e-05	-7.30718e-05	-7.02994e-05	-6.7206e-05	-6.43796e-05	-6.19222e-05	-5.91694e-05	-5.67764e-05	-5.45791e-05	-5.21595e-05	-5.01299e-05	-4.81558e-05	-4.60525e-05	-4.43196e-05	-4.25431e-05	-4.07309e-05	-3.92363e-05	-3.76405e-05	-3.60892e-05	-3.47855e-05	-3.3359e-05	-3.20366e-05	-3.08876e-05	-2.96212e-05	-2.84956e-05	-2.74745e-05	-2.63593e-05	-2.53996e-05	-2.44871e-05	-2.35126e-05	-2.26908e-05	-2.18731e-05	-2.10278e-05	-2.03192e-05	-1.95866e-05	-1.88578e-05	-1.82418e-05	-1.75871e-05	-1.69613e-05	-1.64213e-05	-1.58388e-05	-1.53027e-05	-1.48256e-05	-1.43102e-05	-1.3851e-05	-1.34268e-05	-1.29735e-05	-1.25792e-05	-1.22006e-05	-1.18043e-05	-1.14641e-05	-1.11255e-05	-1.07808e-05	-1.04857e-05	-1.01829e-05	-9.8844e-06	-9.62654e-06	-9.35625e-06	-9.09848e-06	-8.87157e-06	-8.63113e-06	-8.40874e-06	-8.20775e-06	-7.99473e-06	-7.8027e-06	-7.62373e-06	-7.43583e-06	-7.26956e-06	-7.1096e-06	-6.94455e-06	-6.79995e-06	-6.65669e-06	-6.51223e-06	-6.38576e-06	-6.2574e-06	-6.13128e-06	5.7616e-05	0.000218701	0.000427997	0.000620041	0.000764659	0.000838391	0.000841006	0.000807011	0.000758977	0.000709234	0.000618578	0.000478273	0.000325052	0.000194007	9.60084e-05	3.85674e-05	1.7338e-05	1.50856e-05	2.57427e-05	4.27227e-05	5.53073e-05	6.54381e-05	7.29689e-05	7.35706e-05	7.25798e-05	7.09028e-05	6.5563e-05	6.1492e-05	5.84489e-05	5.35235e-05	5.07508e-05	4.89497e-05	4.55701e-05	4.41411e-05	4.30755e-05	4.04589e-05	3.95164e-05	3.84995e-05	3.61216e-05	3.52889e-05	3.41573e-05	3.1954e-05	3.12155e-05	3.00431e-05	2.8077e-05	2.74696e-05	2.63223e-05	2.46155e-05	2.41309e-05	2.30263e-05	2.15593e-05	2.11658e-05	2.01037e-05	1.88486e-05	1.85176e-05	1.75001e-05	1.64335e-05	1.61458e-05	1.51786e-05	1.42806e-05	1.40229e-05	1.31119e-05	1.23636e-05	1.21259e-05	1.12753e-05	1.06581e-05	1.04325e-05	9.64498e-06	9.14101e-06	8.92194e-06	8.19876e-06	7.79151e-06	7.57528e-06	6.91677e-06	6.59114e-06	6.37574e-06	5.7812e-06	5.5235e-06	5.30818e-06	4.77601e-06	4.57405e-06	4.35899e-06	3.88683e-06	3.72988e-06	3.51591e-06	3.10073e-06	2.97946e-06	2.76785e-06	2.40614e-06	2.31259e-06	2.10485e-06	1.79273e-06	1.72018e-06	1.51792e-06
0.18	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.88043e-05	-6.38976e-05	-0.0001243	-0.000190118	-0.000256609	-0.000317268	-0.000372247	-0.000422735	-0.00046724	-0.000509403	-0.000530542	-0.000522491	-0.000498236	-0.000463683	-0.000426854	-0.000395203	-0.000366294	-0.000343985	-0.000327444	-0.000312836	-0.000302811	-0.000293713	-0.00028423	-0.000276501	-0.000266928	-0.000256928	-0.000247579	-0.000236341	-0.00022591	-0.000215904	-0.000204999	-0.000195773	-0.000186691	-0.000177542	-0.000170093	-0.000162357	-0.000155015	-0.000148891	-0.000142185	-0.000136132	-0.000130743	-0.000124763	-0.000119593	-0.000114659	-0.000109337	-0.000104871	-0.000100359	-9.57271e-05	-9.18752e-05	-8.78092e-05	-8.38589e-05	-8.05228e-05	-7.69002e-05	-7.35593e-05	-7.06321e-05	-6.74261e-05	-6.45964e-05	-6.19922e-05	-5.91737e-05	-5.67638e-05	-5.44288e-05	-5.19724e-05	-4.99065e-05	-4.78103e-05	-4.5689e-05	-4.39044e-05	-4.2028e-05	-4.02092e-05	-3.86539e-05	-3.69826e-05	-3.54296e-05	-3.40616e-05	-3.25821e-05	-3.12572e-05	-3.00446e-05	-2.8744e-05	-2.76116e-05	-2.65313e-05	-2.53959e-05	-2.44242e-05	-2.34596e-05	-2.24751e-05	-2.16361e-05	-2.07753e-05	-1.99262e-05	-1.91967e-05	-1.84304e-05	-1.77009e-05	-1.70619e-05	-1.63825e-05	-1.5757e-05	-1.51936e-05	-1.45943e-05	-1.40579e-05	-1.35584e-05	-1.30328e-05	-1.25717e-05	-1.21275e-05	-1.1669e-05	-1.12711e-05	-1.08755e-05	-1.04774e-05	-1.01323e-05	-9.78012e-06	-9.43586e-06	-9.13469e-06	-8.82184e-06	-8.52489e-06	-8.26049e-06	-7.98347e-06	-7.72758e-06	-7.49418e-06	-7.24987e-06	-7.02921e-06	-6.82229e-06	-6.60773e-06	-6.41702e-06	-6.23305e-06	-6.04539e-06	-5.87994e-06	-5.71615e-06	-5.55261e-06	-5.40839e-06	-5.26257e-06	-5.12043e-06	-4.99404e-06	-4.8644e-06	-4.74103e-06	-4.62969e-06	-4.51467e-06	-4.40762e-06	-4.30904e-06	-4.20728e-06	-3.0453e-05	-9.42638e-05	-0.000180579	-0.000275199	-0.000370579	-0.00045651	-0.000532705	-0.000599671	-0.000655101	-0.000705503	-0.000723875	-0.000700969	-0.000654698	-0.000592954	-0.000531543	-0.000478557	-0.000432666	-0.000400681	-0.000377577	-0.000360765	-0.000351963	-0.000343631	-0.000336777	-0.000331004	-0.000321531	-0.000312372	-0.000301706	-0.000288333	-0.00027643	-0.000263091	-0.000249583	-0.000238241	-0.000225931	-0.000215068	-0.000205829	-0.000195815	-0.000187661	-0.000180046	-0.000171844	-0.000165313	-0.000158461	-0.000151419	-0.000145696	-0.000139272	-0.000133151	-0.000127967	-0.000122062	-0.000116844	-0.000112169	-0.000106933	-0.000102562	-9.83678e-05	-9.38387e-05	-9.01671e-05	-8.63924e-05	-8.2517e-05	-7.93754e-05	-7.59667e-05	-7.26662e-05	-6.99221e-05	-6.68563e-05	-6.4056e-05	-6.16233e-05	-5.88946e-05	-5.65242e-05	-5.43485e-05	-5.19498e-05	-4.99399e-05	-4.79846e-05	-4.58995e-05	-4.41837e-05	-4.24237e-05	-4.06272e-05	-3.91474e-05	-3.7566e-05	-3.60283e-05	-3.47375e-05	-3.33235e-05	-3.20129e-05	-3.0875e-05	-2.96195e-05	-2.85041e-05	-2.74927e-05	-2.63869e-05	-2.5436e-05	-2.45319e-05	-2.35655e-05	-2.27513e-05	-2.19409e-05	-2.11026e-05	-2.04005e-05	-1.96742e-05	-1.89513e-05	-1.8341e-05	-1.76917e-05	-1.70711e-05	-1.65359e-05	-1.5958e-05	-1.54264e-05	-1.49534e-05	-1.4442e-05	-1.39865e-05	-1.35659e-05	-1.3116e-05	-1.27249e-05	-1.23493e-05	-1.19558e-05	-1.16184e-05	-1.12824e-05	-1.09401e-05	-1.06473e-05	-1.03466e-05	-1.00502e-05	-9.79422e-06	-9.52576e-06	-9.26969e-06	-9.04436e-06	-8.80543e-06	-8.58445e-06	-8.38477e-06	-8.17299e-06	-7.98211e-06	-7.80421e-06	-7.61732e-06	-7.45197e-06	-7.29287e-06	-7.12862e-06	-6.98475e-06	-6.84217e-06	-6.69833e-06	-6.57243e-06	-6.44459e-06	-6.31894e-06	5.74492e-05	0.000218583	0.000427981	0.000620175	0.000764929	0.00083874	0.000841344	0.000807219	0.000758957	0.000708931	0.000617944	0.000477276	0.000323683	0.000192297	9.40321e-05	3.64102e-05	1.50801e-05	1.28006e-05	2.34793e-05	4.05112e-05	5.31695e-05	6.33795e-05	7.09885e-05	7.16686e-05	7.0749e-05	6.91366e-05	6.38597e-05	5.98451e-05	5.68546e-05	5.19819e-05	4.92576e-05	4.75032e-05	4.4171e-05	4.27859e-05	4.17631e-05	3.91898e-05	3.82871e-05	3.73091e-05	3.49701e-05	3.41729e-05	3.30762e-05	3.09076e-05	3.02007e-05	2.90594e-05	2.71241e-05	2.65448e-05	2.54255e-05	2.3746e-05	2.32865e-05	2.22069e-05	2.07644e-05	2.03932e-05	1.93535e-05	1.81202e-05	1.78091e-05	1.68118e-05	1.57645e-05	1.54946e-05	1.45455e-05	1.36647e-05	1.3423e-05	1.25282e-05	1.17952e-05	1.15717e-05	1.07357e-05	1.01321e-05	9.91929e-06	9.14473e-06	8.65291e-06	8.44529e-06	7.73375e-06	7.33732e-06	7.13137e-06	6.48329e-06	6.16729e-06	5.96113e-06	5.37594e-06	5.12683e-06	4.91982e-06	4.39603e-06	4.20174e-06	3.99415e-06	3.5295e-06	3.3794e-06	3.17216e-06	2.76371e-06	2.64858e-06	2.44304e-06	2.08735e-06	1.9993e-06	1.79705e-06	1.49032e-06	1.42271e-06	1.22541e-06
0.185	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.87054e-05	-6.35718e-05	-0.000123657	-0.000189107	-0.000255205	-0.000315464	-0.000370042	-0.000420131	-0.000464247	-0.000506027	-0.000526896	-0.000518718	-0.000494438	-0.000459928	-0.000423178	-0.000391624	-0.000362828	-0.000340641	-0.000324227	-0.000309752	-0.000299859	-0.000290894	-0.000281543	-0.00027394	-0.000264489	-0.000254605	-0.000245365	-0.000234232	-0.000223899	-0.000213986	-0.000203171	-0.000194029	-0.000185027	-0.000175956	-0.000168581	-0.000160917	-0.000153644	-0.000147585	-0.000140943	-0.000134951	-0.000129619	-0.000123696	-0.000118578	-0.000113695	-0.000108422	-0.000104002	-9.95345e-05	-9.49453e-05	-9.11337e-05	-8.71066e-05	-8.31936e-05	-7.98926e-05	-7.63041e-05	-7.29957e-05	-7.00992e-05	-6.69231e-05	-6.41216e-05	-6.15444e-05	-5.87521e-05	-5.63668e-05	-5.40553e-05	-5.16218e-05	-4.95772e-05	-4.75016e-05	-4.54001e-05	-4.36342e-05	-4.17759e-05	-3.99743e-05	-3.84352e-05	-3.67797e-05	-3.52417e-05	-3.38878e-05	-3.24221e-05	-3.11102e-05	-2.991e-05	-2.86212e-05	-2.75002e-05	-2.64307e-05	-2.53057e-05	-2.43437e-05	-2.33885e-05	-2.2413e-05	-2.15825e-05	-2.07299e-05	-1.98886e-05	-1.91664e-05	-1.84072e-05	-1.76845e-05	-1.70519e-05	-1.63787e-05	-1.5759e-05	-1.52011e-05	-1.46072e-05	-1.40758e-05	-1.35811e-05	-1.30601e-05	-1.26034e-05	-1.21633e-05	-1.17087e-05	-1.13146e-05	-1.09226e-05	-1.05279e-05	-1.0186e-05	-9.83694e-06	-9.49562e-06	-9.19721e-06	-8.88702e-06	-8.59258e-06	-8.33054e-06	-8.0558e-06	-7.80205e-06	-7.57068e-06	-7.3283e-06	-7.10947e-06	-6.90428e-06	-6.69137e-06	-6.5022e-06	-6.31969e-06	-6.13343e-06	-5.96928e-06	-5.80672e-06	-5.64435e-06	-5.50123e-06	-5.35645e-06	-5.21528e-06	-5.08981e-06	-4.96103e-06	-4.83847e-06	-4.72787e-06	-4.61357e-06	-4.50718e-06	-4.40921e-06	-4.30803e-06	-3.04466e-05	-9.40109e-05	-0.000179984	-0.000274206	-0.00036916	-0.000454655	-0.000530406	-0.000596924	-0.000651906	-0.000701861	-0.000719901	-0.000696816	-0.000650473	-0.000588734	-0.00052737	-0.000474459	-0.000428669	-0.0003968	-0.00037383	-0.000357167	-0.000348517	-0.000340345	-0.00033365	-0.000328031	-0.000318709	-0.00030969	-0.000299157	-0.000285911	-0.000274125	-0.000260897	-0.000247495	-0.00023625	-0.000224036	-0.000213264	-0.000204112	-0.000194183	-0.00018611	-0.000178572	-0.000170447	-0.000163987	-0.000157204	-0.000150229	-0.000144569	-0.000138206	-0.000132143	-0.000127013	-0.000121162	-0.000115994	-0.000111367	-0.000106177	-0.00010185	-9.76984e-05	-9.321e-05	-8.95766e-05	-8.58388e-05	-8.1999e-05	-7.88907e-05	-7.55144e-05	-7.22449e-05	-6.95298e-05	-6.64923e-05	-6.37189e-05	-6.13116e-05	-5.86076e-05	-5.62606e-05	-5.4107e-05	-5.17299e-05	-4.97402e-05	-4.78042e-05	-4.57379e-05	-4.40396e-05	-4.22965e-05	-4.05162e-05	-3.90516e-05	-3.7485e-05	-3.59614e-05	-3.46838e-05	-3.32826e-05	-3.19842e-05	-3.08578e-05	-2.96134e-05	-2.85085e-05	-2.75071e-05	-2.64109e-05	-2.54691e-05	-2.45736e-05	-2.36156e-05	-2.28092e-05	-2.20062e-05	-2.11751e-05	-2.04798e-05	-1.97599e-05	-1.90433e-05	-1.84387e-05	-1.7795e-05	-1.71797e-05	-1.66495e-05	-1.60764e-05	-1.55493e-05	-1.50806e-05	-1.45733e-05	-1.41217e-05	-1.37047e-05	-1.32583e-05	-1.28705e-05	-1.2498e-05	-1.21075e-05	-1.17729e-05	-1.14395e-05	-1.10998e-05	-1.08093e-05	-1.05108e-05	-1.02165e-05	-9.96253e-06	-9.69594e-06	-9.44164e-06	-9.21794e-06	-8.98058e-06	-8.76106e-06	-8.56273e-06	-8.35225e-06	-8.16256e-06	-7.98576e-06	-7.79992e-06	-7.63553e-06	-7.47732e-06	-7.31391e-06	-7.1708e-06	-7.02892e-06	-6.88574e-06	-6.76042e-06	-6.63312e-06	-6.50797e-06	5.72816e-05	0.000218465	0.000427969	0.000620316	0.00076521	0.000839103	0.000841695	0.000807436	0.00075894	0.000708625	0.000617298	0.000476257	0.000322281	0.000190544	9.2006e-05	3.41982e-05	1.27647e-05	1.04572e-05	2.11582e-05	3.82431e-05	5.09773e-05	6.12688e-05	6.89579e-05	6.97185e-05	6.88721e-05	6.73261e-05	6.21138e-05	5.81573e-05	5.52207e-05	5.04021e-05	4.77276e-05	4.6021e-05	4.27376e-05	4.13977e-05	4.04187e-05	3.789e-05	3.70282e-05	3.609e-05	3.3791e-05	3.30304e-05	3.19694e-05	2.98364e-05	2.9162e-05	2.80527e-05	2.61491e-05	2.55986e-05	2.45079e-05	2.28567e-05	2.24229e-05	2.1369e-05	1.99515e-05	1.96033e-05	1.85867e-05	1.73757e-05	1.70851e-05	1.61085e-05	1.50811e-05	1.48295e-05	1.38989e-05	1.30358e-05	1.28104e-05	1.19323e-05	1.1215e-05	1.10062e-05	1.0185e-05	9.59541e-06	9.39573e-06	8.63453e-06	8.15517e-06	7.9593e-06	7.25973e-06	6.8744e-06	6.67899e-06	6.04163e-06	5.73553e-06	5.53884e-06	4.96325e-06	4.72296e-06	4.52446e-06	4.00927e-06	3.82285e-06	3.62294e-06	3.16598e-06	3.02292e-06	2.82259e-06	2.42103e-06	2.3122e-06	2.11289e-06	1.76338e-06	1.68098e-06	1.48435e-06	1.18316e-06	1.12061e-06	9.2839e-07
0.19	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.8601e-05	-6.3228e-05	-0.000122978	-0.000188041	-0.000253724	-0.000313561	-0.000367716	-0.000417385	-0.000461089	-0.000502466	-0.00052305	-0.000514737	-0.000490431	-0.000455966	-0.000419299	-0.000387848	-0.000359172	-0.000337112	-0.000320831	-0.000306497	-0.000296744	-0.000287919	-0.000278707	-0.000271236	-0.000261914	-0.000252153	-0.000243028	-0.000232005	-0.000221776	-0.00021196	-0.000201239	-0.000192186	-0.000183269	-0.000174281	-0.000166983	-0.000159394	-0.000152194	-0.000146204	-0.000139629	-0.000133701	-0.00012843	-0.000122566	-0.000117504	-0.000112674	-0.000107453	-0.000103082	-9.86606e-05	-9.41165e-05	-9.03472e-05	-8.63611e-05	-8.24874e-05	-7.92234e-05	-7.5671e-05	-7.23967e-05	-6.95326e-05	-6.63881e-05	-6.36164e-05	-6.10676e-05	-5.83028e-05	-5.59434e-05	-5.36568e-05	-5.12473e-05	-4.92253e-05	-4.71715e-05	-4.50909e-05	-4.33446e-05	-4.15053e-05	-3.97219e-05	-3.81999e-05	-3.65611e-05	-3.50388e-05	-3.36999e-05	-3.22486e-05	-3.09505e-05	-2.97633e-05	-2.84871e-05	-2.7378e-05	-2.63198e-05	-2.52058e-05	-2.42541e-05	-2.33089e-05	-2.23428e-05	-2.15213e-05	-2.06773e-05	-1.98442e-05	-1.91298e-05	-1.83781e-05	-1.76626e-05	-1.70367e-05	-1.637e-05	-1.57565e-05	-1.52044e-05	-1.46161e-05	-1.409e-05	-1.36004e-05	-1.30843e-05	-1.26321e-05	-1.21965e-05	-1.17461e-05	-1.13559e-05	-1.09677e-05	-1.05766e-05	-1.02381e-05	-9.89232e-06	-9.55411e-06	-9.25863e-06	-8.95124e-06	-8.65947e-06	-8.39993e-06	-8.1276e-06	-7.87612e-06	-7.64689e-06	-7.40658e-06	-7.18967e-06	-6.98631e-06	-6.77515e-06	-6.58761e-06	-6.40666e-06	-6.22188e-06	-6.05912e-06	-5.89787e-06	-5.73675e-06	-5.59479e-06	-5.45111e-06	-5.31099e-06	-5.18648e-06	-5.05862e-06	-4.93693e-06	-4.82713e-06	-4.71359e-06	-4.60791e-06	-4.5106e-06	-4.41004e-06	-3.04356e-05	-9.374e-05	-0.000179351	-0.000273154	-0.000367659	-0.000452693	-0.000527976	-0.000594021	-0.000648532	-0.000698015	-0.000715705	-0.000692429	-0.000646012	-0.000584277	-0.000522963	-0.000470131	-0.000424447	-0.000392702	-0.000369873	-0.000353365	-0.000344876	-0.000336873	-0.000330345	-0.000324888	-0.000315725	-0.000306855	-0.000296462	-0.00028335	-0.000271686	-0.000258576	-0.000245284	-0.000234143	-0.00022203	-0.000211354	-0.000202293	-0.000192454	-0.000184466	-0.00017701	-0.000168965	-0.00016258	-0.000155871	-0.000148966	-0.000143372	-0.000137074	-0.000131071	-0.000126	-0.000120204	-0.000115089	-0.000110513	-0.000105373	-0.000101091	-9.6984e-05	-9.25386e-05	-8.89454e-05	-8.52465e-05	-8.14442e-05	-7.8371e-05	-7.50288e-05	-7.17919e-05	-6.91075e-05	-6.60999e-05	-6.33549e-05	-6.09742e-05	-5.82964e-05	-5.59739e-05	-5.38437e-05	-5.14893e-05	-4.95209e-05	-4.76054e-05	-4.55588e-05	-4.3879e-05	-4.21537e-05	-4.03907e-05	-3.89421e-05	-3.7391e-05	-3.58823e-05	-3.46186e-05	-3.32309e-05	-3.19454e-05	-3.08311e-05	-2.95985e-05	-2.85047e-05	-2.75137e-05	-2.64277e-05	-2.54955e-05	-2.46091e-05	-2.366e-05	-2.28618e-05	-2.20668e-05	-2.12433e-05	-2.0555e-05	-1.9842e-05	-1.91319e-05	-1.85334e-05	-1.78956e-05	-1.72859e-05	-1.6761e-05	-1.6193e-05	-1.56707e-05	-1.52065e-05	-1.47036e-05	-1.4256e-05	-1.3843e-05	-1.34003e-05	-1.30159e-05	-1.26467e-05	-1.22595e-05	-1.19278e-05	-1.15971e-05	-1.12601e-05	-1.09721e-05	-1.0676e-05	-1.0384e-05	-1.01321e-05	-9.8675e-06	-9.61507e-06	-9.39312e-06	-9.15743e-06	-8.93947e-06	-8.74258e-06	-8.53348e-06	-8.34506e-06	-8.16945e-06	-7.98474e-06	-7.82138e-06	-7.66413e-06	-7.50163e-06	-7.35934e-06	-7.21822e-06	-7.07575e-06	-6.95107e-06	-6.82436e-06	-6.69975e-06	5.71125e-05	0.000218348	0.000427964	0.000620472	0.000765513	0.000839492	0.000842073	0.000807673	0.00075893	0.00070831	0.000616625	0.000475191	0.000320813	0.000188707	8.98801e-05	3.18764e-05	1.03339e-05	7.997e-06	1.87214e-05	3.58622e-05	4.86762e-05	5.90534e-05	6.6827e-05	6.76723e-05	6.6903e-05	6.54269e-05	6.02826e-05	5.63873e-05	5.35075e-05	4.87459e-05	4.61239e-05	4.44677e-05	4.12356e-05	3.99432e-05	3.90105e-05	3.65286e-05	3.57099e-05	3.48137e-05	3.25568e-05	3.18347e-05	3.08114e-05	2.87158e-05	2.80756e-05	2.7e-05	2.51297e-05	2.46096e-05	2.35491e-05	2.19275e-05	2.15208e-05	2.04939e-05	1.91029e-05	1.87788e-05	1.77865e-05	1.65991e-05	1.633e-05	1.53751e-05	1.43687e-05	1.41363e-05	1.32253e-05	1.23808e-05	1.21726e-05	1.13119e-05	1.06112e-05	1.04178e-05	9.61232e-06	9.03745e-06	8.85157e-06	8.1044e-06	7.63817e-06	7.45465e-06	6.76766e-06	6.39401e-06	6.2097e-06	5.5836e-06	5.2879e-06	5.10118e-06	4.53567e-06	4.30466e-06	4.11512e-06	3.60897e-06	3.43083e-06	3.23897e-06	2.79011e-06	2.65444e-06	2.46138e-06	2.06706e-06	1.96484e-06	1.77208e-06	1.42906e-06	1.35258e-06	1.16186e-06	8.66484e-07	8.09256e-07	6.22368e-07
0.195	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.84967e-05	-6.28843e-05	-0.0001223	-0.000186975	-0.000252243	-0.000311658	-0.00036539	-0.000414638	-0.00045793	-0.000498906	-0.000519204	-0.000510757	-0.000486425	-0.000452003	-0.00041542	-0.000384072	-0.000355515	-0.000333583	-0.000317436	-0.000303242	-0.000293628	-0.000284944	-0.000275871	-0.000268532	-0.000259339	-0.0002497	-0.00024069	-0.000229778	-0.000219652	-0.000209934	-0.000199307	-0.000190343	-0.000181511	-0.000172605	-0.000165385	-0.000157872	-0.000150744	-0.000144823	-0.000138315	-0.000132451	-0.000127241	-0.000121436	-0.00011643	-0.000111653	-0.000106484	-0.000102161	-9.77868e-05	-9.32878e-05	-8.95607e-05	-8.56157e-05	-8.17812e-05	-7.85542e-05	-7.50378e-05	-7.17977e-05	-6.89661e-05	-6.58531e-05	-6.31112e-05	-6.05907e-05	-5.78535e-05	-5.552e-05	-5.32583e-05	-5.08728e-05	-4.88734e-05	-4.68413e-05	-4.47816e-05	-4.3055e-05	-4.12347e-05	-3.94695e-05	-3.79647e-05	-3.63424e-05	-3.48359e-05	-3.35119e-05	-3.20752e-05	-3.07907e-05	-2.96165e-05	-2.8353e-05	-2.72558e-05	-2.6209e-05	-2.51059e-05	-2.41645e-05	-2.32292e-05	-2.22727e-05	-2.14601e-05	-2.06247e-05	-1.97999e-05	-1.90932e-05	-1.83491e-05	-1.76406e-05	-1.70214e-05	-1.63613e-05	-1.57539e-05	-1.52077e-05	-1.46251e-05	-1.41043e-05	-1.36197e-05	-1.31085e-05	-1.26609e-05	-1.22296e-05	-1.17835e-05	-1.13973e-05	-1.10128e-05	-1.06254e-05	-1.02903e-05	-9.94771e-06	-9.61261e-06	-9.32005e-06	-9.01547e-06	-8.72635e-06	-8.46932e-06	-8.1994e-06	-7.95019e-06	-7.7231e-06	-7.48485e-06	-7.26987e-06	-7.06834e-06	-6.85893e-06	-6.67303e-06	-6.49363e-06	-6.31034e-06	-6.14895e-06	-5.98903e-06	-5.82915e-06	-5.68834e-06	-5.54578e-06	-5.40669e-06	-5.28315e-06	-5.15622e-06	-5.03539e-06	-4.92639e-06	-4.81362e-06	-4.70864e-06	-4.61199e-06	-4.51206e-06	-3.04246e-05	-9.3469e-05	-0.000178718	-0.000272103	-0.000366158	-0.000450731	-0.000525546	-0.000591118	-0.000645158	-0.000694168	-0.000711509	-0.000688043	-0.00064155	-0.000579821	-0.000518557	-0.000465803	-0.000420226	-0.000388604	-0.000365916	-0.000349564	-0.000341236	-0.000333401	-0.00032704	-0.000321745	-0.000312741	-0.00030402	-0.000293767	-0.000280789	-0.000269248	-0.000256254	-0.000243074	-0.000232036	-0.000220024	-0.000209444	-0.000200474	-0.000190725	-0.000182821	-0.000175448	-0.000167483	-0.000161173	-0.000154537	-0.000147703	-0.000142175	-0.000135941	-0.00013	-0.000124986	-0.000119247	-0.000114185	-0.000109659	-0.000104568	-0.000100333	-9.62695e-05	-9.18671e-05	-8.83141e-05	-8.46542e-05	-8.08893e-05	-7.78513e-05	-7.45433e-05	-7.1339e-05	-6.86852e-05	-6.57075e-05	-6.29908e-05	-6.06369e-05	-5.79851e-05	-5.56872e-05	-5.35804e-05	-5.12487e-05	-4.93016e-05	-4.74065e-05	-4.53797e-05	-4.37184e-05	-4.2011e-05	-4.02651e-05	-3.88326e-05	-3.7297e-05	-3.58031e-05	-3.45534e-05	-3.31793e-05	-3.19066e-05	-3.08044e-05	-2.95836e-05	-2.85009e-05	-2.75204e-05	-2.64446e-05	-2.5522e-05	-2.46447e-05	-2.37044e-05	-2.29144e-05	-2.21273e-05	-2.13114e-05	-2.06303e-05	-1.99241e-05	-1.92205e-05	-1.86282e-05	-1.79963e-05	-1.73922e-05	-1.68725e-05	-1.63096e-05	-1.57921e-05	-1.53324e-05	-1.48338e-05	-1.43904e-05	-1.39812e-05	-1.35423e-05	-1.31613e-05	-1.27955e-05	-1.24114e-05	-1.20826e-05	-1.17548e-05	-1.14205e-05	-1.11349e-05	-1.08413e-05	-1.05514e-05	-1.03016e-05	-1.0039e-05	-9.78851e-06	-9.5683e-06	-9.33428e-06	-9.11787e-06	-8.92243e-06	-8.71471e-06	-8.52757e-06	-8.35315e-06	-8.16956e-06	-8.00723e-06	-7.85094e-06	-7.68934e-06	-7.54787e-06	-7.40752e-06	-7.26576e-06	-7.14171e-06	-7.0156e-06	-6.89153e-06	5.69433e-05	0.000218232	0.000427958	0.000620628	0.000765817	0.000839882	0.000842451	0.00080791	0.00075892	0.000707995	0.000615953	0.000474126	0.000319345	0.000186869	8.77542e-05	2.95546e-05	7.90313e-06	5.53678e-06	1.62845e-05	3.34813e-05	4.6375e-05	5.6838e-05	6.4696e-05	6.56262e-05	6.49339e-05	6.35278e-05	5.84515e-05	5.46173e-05	5.17943e-05	4.70898e-05	4.45202e-05	4.29143e-05	3.97336e-05	3.84888e-05	3.76023e-05	3.51672e-05	3.43915e-05	3.35374e-05	3.13226e-05	3.0639e-05	2.96533e-05	2.75953e-05	2.69892e-05	2.59472e-05	2.41103e-05	2.36206e-05	2.25902e-05	2.09984e-05	2.06187e-05	1.96189e-05	1.82543e-05	1.79544e-05	1.69863e-05	1.58224e-05	1.55749e-05	1.46418e-05	1.36563e-05	1.34432e-05	1.25516e-05	1.17257e-05	1.15348e-05	1.06916e-05	1.00074e-05	9.82945e-06	9.03962e-06	8.4795e-06	8.3074e-06	7.57428e-06	7.12116e-06	6.95001e-06	6.27559e-06	5.91362e-06	5.7404e-06	5.12557e-06	4.84027e-06	4.66351e-06	4.1081e-06	3.88636e-06	3.70578e-06	3.20866e-06	3.0388e-06	2.85501e-06	2.41423e-06	2.28596e-06	2.10016e-06	1.71309e-06	1.61748e-06	1.43127e-06	1.09474e-06	1.02419e-06	8.39369e-07	5.49811e-07	4.979e-07	3.16346e-07
0.2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.83923e-05	-6.25406e-05	-0.000121622	-0.000185909	-0.000250762	-0.000309755	-0.000363063	-0.000411891	-0.000454772	-0.000495345	-0.000515357	-0.000506776	-0.000482418	-0.000448041	-0.000411541	-0.000380295	-0.000351859	-0.000330054	-0.00031404	-0.000299987	-0.000290513	-0.000281969	-0.000273035	-0.000265828	-0.000256764	-0.000247248	-0.000238352	-0.000227551	-0.000217528	-0.000207908	-0.000197376	-0.000188499	-0.000179753	-0.000170929	-0.000163787	-0.000156349	-0.000149294	-0.000143442	-0.000137002	-0.000131201	-0.000126051	-0.000120306	-0.000115355	-0.000110632	-0.000105515	-0.000101241	-9.69129e-05	-9.2459e-05	-8.87743e-05	-8.48703e-05	-8.1075e-05	-7.7885e-05	-7.44046e-05	-7.11988e-05	-6.83995e-05	-6.5318e-05	-6.26059e-05	-6.01139e-05	-5.74042e-05	-5.50967e-05	-5.28598e-05	-5.04983e-05	-4.85215e-05	-4.65111e-05	-4.44724e-05	-4.27654e-05	-4.09641e-05	-3.92171e-05	-3.77294e-05	-3.61238e-05	-3.46331e-05	-3.3324e-05	-3.19018e-05	-3.0631e-05	-2.94698e-05	-2.82189e-05	-2.71336e-05	-2.60981e-05	-2.5006e-05	-2.4075e-05	-2.31495e-05	-2.22025e-05	-2.13989e-05	-2.05721e-05	-1.97555e-05	-1.90567e-05	-1.832e-05	-1.76187e-05	-1.70062e-05	-1.63526e-05	-1.57514e-05	-1.5211e-05	-1.4634e-05	-1.41185e-05	-1.3639e-05	-1.31327e-05	-1.26897e-05	-1.22628e-05	-1.18208e-05	-1.14386e-05	-1.10579e-05	-1.06741e-05	-1.03424e-05	-1.00031e-05	-9.67111e-06	-9.38146e-06	-9.07969e-06	-8.79324e-06	-8.53871e-06	-8.2712e-06	-8.02426e-06	-7.79932e-06	-7.56312e-06	-7.35008e-06	-7.15037e-06	-6.94271e-06	-6.75845e-06	-6.58061e-06	-6.39879e-06	-6.23879e-06	-6.08018e-06	-5.92155e-06	-5.7819e-06	-5.64044e-06	-5.5024e-06	-5.37983e-06	-5.25381e-06	-5.13385e-06	-5.02566e-06	-4.91364e-06	-4.80938e-06	-4.71338e-06	-4.61407e-06	-3.04136e-05	-9.3198e-05	-0.000178085	-0.000271052	-0.000364657	-0.000448769	-0.000523116	-0.000588215	-0.000641784	-0.000690322	-0.000707312	-0.000683656	-0.000637089	-0.000575365	-0.00051415	-0.000461475	-0.000416005	-0.000384505	-0.000361959	-0.000345763	-0.000337595	-0.000329928	-0.000323735	-0.000318602	-0.000309757	-0.000301184	-0.000291072	-0.000278227	-0.000266809	-0.000253933	-0.000240863	-0.000229929	-0.000218018	-0.000207533	-0.000198655	-0.000188995	-0.000181177	-0.000173886	-0.000166001	-0.000159767	-0.000153204	-0.00014644	-0.000140978	-0.000134808	-0.000128928	-0.000123972	-0.000118289	-0.000113281	-0.000108805	-0.000103763	-9.9574e-05	-9.55551e-05	-9.11957e-05	-8.76829e-05	-8.40619e-05	-8.03345e-05	-7.73316e-05	-7.40577e-05	-7.0886e-05	-6.82629e-05	-6.53151e-05	-6.26267e-05	-6.02996e-05	-5.76739e-05	-5.54005e-05	-5.33171e-05	-5.10082e-05	-4.90824e-05	-4.72077e-05	-4.52006e-05	-4.35578e-05	-4.18682e-05	-4.01395e-05	-3.8723e-05	-3.7203e-05	-3.5724e-05	-3.44882e-05	-3.31276e-05	-3.18678e-05	-3.07777e-05	-2.95687e-05	-2.8497e-05	-2.75271e-05	-2.64615e-05	-2.55484e-05	-2.46803e-05	-2.37487e-05	-2.29671e-05	-2.21878e-05	-2.13795e-05	-2.07055e-05	-2.00062e-05	-1.93091e-05	-1.87229e-05	-1.80969e-05	-1.74985e-05	-1.6984e-05	-1.64262e-05	-1.59135e-05	-1.54583e-05	-1.49641e-05	-1.45248e-05	-1.41194e-05	-1.36842e-05	-1.33068e-05	-1.29442e-05	-1.25633e-05	-1.22375e-05	-1.19125e-05	-1.15808e-05	-1.12978e-05	-1.10065e-05	-1.07189e-05	-1.04712e-05	-1.02106e-05	-9.96194e-06	-9.74348e-06	-9.51113e-06	-9.29627e-06	-9.10228e-06	-8.89594e-06	-8.71008e-06	-8.53684e-06	-8.35438e-06	-8.19308e-06	-8.03775e-06	-7.87706e-06	-7.7364e-06	-7.59682e-06	-7.45577e-06	-7.33236e-06	-7.20684e-06	-7.08331e-06	5.67742e-05	0.000218115	0.000427953	0.000620784	0.00076612	0.000840271	0.000842828	0.000808146	0.00075891	0.00070768	0.00061528	0.00047306	0.000317877	0.000185031	8.56283e-05	2.72328e-05	5.47236e-06	3.07655e-06	1.38477e-05	3.11004e-05	4.40739e-05	5.46226e-05	6.25651e-05	6.358e-05	6.29648e-05	6.16286e-05	5.66203e-05	5.28472e-05	5.00811e-05	4.54336e-05	4.29164e-05	4.1361e-05	3.82316e-05	3.70344e-05	3.61941e-05	3.38058e-05	3.30732e-05	3.2261e-05	3.00884e-05	2.94432e-05	2.84952e-05	2.64747e-05	2.59028e-05	2.48945e-05	2.3091e-05	2.26316e-05	2.16314e-05	2.00692e-05	1.97166e-05	1.87439e-05	1.74057e-05	1.71299e-05	1.61861e-05	1.50457e-05	1.48198e-05	1.39084e-05	1.29438e-05	1.275e-05	1.1878e-05	1.10707e-05	1.0897e-05	1.00713e-05	9.40368e-06	9.24108e-06	8.46692e-06	7.92154e-06	7.76323e-06	7.04415e-06	6.60415e-06	6.44536e-06	5.78352e-06	5.43323e-06	5.2711e-06	4.66754e-06	4.39264e-06	4.22585e-06	3.68053e-06	3.46806e-06	3.29644e-06	2.80836e-06	2.64677e-06	2.47104e-06	2.03836e-06	1.91748e-06	1.73894e-06	1.35911e-06	1.27012e-06	1.09045e-06	7.60419e-07	6.95792e-07	5.16879e-07	2.33137e-07	1.86543e-07	1.03227e-08
0.205	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.82802e-05	-6.21715e-05	-0.000120893	-0.000184764	-0.000249172	-0.000307712	-0.000360566	-0.000408943	-0.000451382	-0.000491522	-0.000511229	-0.000502503	-0.000478117	-0.000443787	-0.000407377	-0.000376241	-0.000347933	-0.000326265	-0.000310394	-0.000296491	-0.000287167	-0.000278774	-0.000269988	-0.000262923	-0.000253997	-0.000244612	-0.000235839	-0.000225157	-0.000215245	-0.000205729	-0.000195298	-0.000186517	-0.000177862	-0.000169126	-0.000162066	-0.00015471	-0.000147733	-0.000141954	-0.000135586	-0.000129854	-0.00012477	-0.000119087	-0.000114197	-0.000109531	-0.000104469	-0.000100247	-9.59692e-05	-9.15635e-05	-8.79242e-05	-8.40641e-05	-8.0311e-05	-7.71607e-05	-7.37188e-05	-7.05497e-05	-6.77852e-05	-6.47375e-05	-6.20573e-05	-5.95957e-05	-5.69156e-05	-5.46358e-05	-5.24256e-05	-5.00899e-05	-4.81373e-05	-4.61502e-05	-4.41339e-05	-4.2448e-05	-4.06671e-05	-3.89396e-05	-3.74703e-05	-3.58824e-05	-3.44087e-05	-3.31156e-05	-3.17089e-05	-3.04528e-05	-2.93057e-05	-2.80683e-05	-2.69957e-05	-2.59724e-05	-2.48921e-05	-2.39721e-05	-2.30573e-05	-2.21205e-05	-2.13265e-05	-2.05089e-05	-1.97012e-05	-1.90107e-05	-1.82821e-05	-1.75884e-05	-1.69832e-05	-1.63365e-05	-1.5742e-05	-1.52078e-05	-1.46369e-05	-1.41272e-05	-1.36531e-05	-1.3152e-05	-1.2714e-05	-1.22917e-05	-1.18543e-05	-1.14763e-05	-1.10997e-05	-1.07198e-05	-1.03918e-05	-1.0056e-05	-9.72735e-06	-9.44085e-06	-9.14211e-06	-8.85852e-06	-8.60669e-06	-8.34177e-06	-8.09729e-06	-7.87466e-06	-7.64068e-06	-7.42973e-06	-7.23199e-06	-7.02623e-06	-6.84374e-06	-6.66758e-06	-6.48737e-06	-6.32886e-06	-6.17167e-06	-6.0144e-06	-5.87601e-06	-5.73575e-06	-5.59884e-06	-5.47732e-06	-5.35231e-06	-5.23329e-06	-5.12597e-06	-5.01479e-06	-4.9113e-06	-4.81602e-06	-4.71739e-06	-3.03956e-05	-9.2901e-05	-0.0001774	-0.000269917	-0.000363039	-0.000446657	-0.000520502	-0.000585093	-0.000638155	-0.000686187	-0.000702802	-0.000678942	-0.000632294	-0.000570575	-0.000509414	-0.000456823	-0.000411468	-0.000380099	-0.000357704	-0.000341675	-0.00033368	-0.000326194	-0.00032018	-0.00031522	-0.000306545	-0.000298132	-0.000288171	-0.000275469	-0.000264182	-0.000251432	-0.000238481	-0.000227657	-0.000215854	-0.000205473	-0.000196692	-0.000187129	-0.000179402	-0.000172198	-0.000164399	-0.000158246	-0.000151761	-0.000145073	-0.000139682	-0.000133581	-0.000127767	-0.000122872	-0.00011725	-0.000112298	-0.000107876	-0.000102887	-9.87479e-05	-9.47764e-05	-9.0463e-05	-8.69934e-05	-8.34141e-05	-7.9727e-05	-7.67617e-05	-7.35245e-05	-7.03878e-05	-6.77975e-05	-6.48817e-05	-6.22237e-05	-5.99253e-05	-5.73276e-05	-5.50806e-05	-5.30222e-05	-5.07377e-05	-4.88348e-05	-4.6982e-05	-4.49962e-05	-4.33732e-05	-4.17027e-05	-3.99924e-05	-3.85932e-05	-3.70899e-05	-3.56268e-05	-3.44059e-05	-3.30599e-05	-3.18138e-05	-3.07368e-05	-2.95404e-05	-2.84807e-05	-2.7522e-05	-2.64674e-05	-2.55646e-05	-2.47063e-05	-2.37842e-05	-2.30114e-05	-2.22407e-05	-2.14406e-05	-2.07742e-05	-2.00822e-05	-1.93922e-05	-1.88126e-05	-1.8193e-05	-1.76005e-05	-1.70917e-05	-1.65394e-05	-1.60318e-05	-1.55815e-05	-1.5092e-05	-1.46571e-05	-1.42559e-05	-1.38248e-05	-1.34511e-05	-1.30921e-05	-1.27146e-05	-1.23919e-05	-1.207e-05	-1.17412e-05	-1.14609e-05	-1.11722e-05	-1.0887e-05	-1.06416e-05	-1.03832e-05	-1.01366e-05	-9.92e-06	-9.68947e-06	-9.47632e-06	-9.2839e-06	-9.07907e-06	-8.8946e-06	-8.72266e-06	-8.54143e-06	-8.38127e-06	-8.227e-06	-8.06731e-06	-7.92756e-06	-7.78882e-06	-7.64856e-06	-7.52586e-06	-7.401e-06	-7.27809e-06	5.66037e-05	0.000218001	0.000427957	0.000620962	0.000766456	0.000840699	0.000843244	0.000808411	0.000758911	0.000707354	0.000614571	0.000471931	0.000316316	0.000183075	8.33632e-05	2.47579e-05	2.88063e-06	4.53184e-07	1.12493e-05	2.85619e-05	4.16208e-05	5.22613e-05	6.02942e-05	6.14e-05	6.08672e-05	5.96059e-05	5.46705e-05	5.09629e-05	4.82576e-05	4.36711e-05	4.12101e-05	3.97086e-05	3.66342e-05	3.54879e-05	3.46971e-05	3.23589e-05	3.16725e-05	3.09053e-05	2.87777e-05	2.81738e-05	2.72661e-05	2.52857e-05	2.47504e-05	2.37782e-05	2.20103e-05	2.15835e-05	2.06155e-05	1.90851e-05	1.87614e-05	1.78177e-05	1.65078e-05	1.62578e-05	1.534e-05	1.42248e-05	1.4022e-05	1.31339e-05	1.21917e-05	1.20184e-05	1.11673e-05	1.03799e-05	1.02246e-05	9.41762e-06	8.76774e-06	8.62161e-06	7.86422e-06	7.33459e-06	7.19103e-06	6.48697e-06	6.06099e-06	5.91541e-06	5.26702e-06	4.92922e-06	4.77895e-06	4.18743e-06	3.92365e-06	3.7675e-06	3.23296e-06	3.03041e-06	2.86836e-06	2.38993e-06	2.23718e-06	2.07006e-06	1.64602e-06	1.53304e-06	1.36225e-06	9.9016e-07	9.0823e-07	7.35547e-07	4.12437e-07	3.54133e-07	1.81521e-07	-9.60172e-08	-1.36941e-07	-3.07473e-07
0.21	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.81682e-05	-6.18025e-05	-0.000120165	-0.000183619	-0.000247583	-0.000305669	-0.000358069	-0.000405994	-0.000447992	-0.0004877	-0.0005071	-0.000498229	-0.000473816	-0.000439534	-0.000403213	-0.000372187	-0.000344007	-0.000322475	-0.000306748	-0.000292995	-0.000283821	-0.000275578	-0.000266941	-0.000260018	-0.00025123	-0.000241976	-0.000233327	-0.000222763	-0.000212961	-0.000203551	-0.000193221	-0.000184534	-0.00017597	-0.000167323	-0.000160346	-0.000153071	-0.000146172	-0.000140467	-0.000134171	-0.000128507	-0.000123488	-0.000117869	-0.000113038	-0.00010843	-0.000103423	-9.92527e-05	-9.50254e-05	-9.0668e-05	-8.70741e-05	-8.3258e-05	-7.9547e-05	-7.64363e-05	-7.30331e-05	-6.99006e-05	-6.71708e-05	-6.4157e-05	-6.15087e-05	-5.90776e-05	-5.6427e-05	-5.4175e-05	-5.19915e-05	-4.96815e-05	-4.7753e-05	-4.57893e-05	-4.37954e-05	-4.21306e-05	-4.03701e-05	-3.86621e-05	-3.72111e-05	-3.56411e-05	-3.41843e-05	-3.29073e-05	-3.15161e-05	-3.02747e-05	-2.91415e-05	-2.79177e-05	-2.68578e-05	-2.58468e-05	-2.47782e-05	-2.38693e-05	-2.29651e-05	-2.20385e-05	-2.12541e-05	-2.04458e-05	-1.9647e-05	-1.89647e-05	-1.82442e-05	-1.75582e-05	-1.69602e-05	-1.63205e-05	-1.57326e-05	-1.52047e-05	-1.46399e-05	-1.41358e-05	-1.36672e-05	-1.31713e-05	-1.27382e-05	-1.23207e-05	-1.18878e-05	-1.15141e-05	-1.11415e-05	-1.07655e-05	-1.04411e-05	-1.01089e-05	-9.78359e-06	-9.50024e-06	-9.20452e-06	-8.9238e-06	-8.67467e-06	-8.41235e-06	-8.17032e-06	-7.95e-06	-7.71824e-06	-7.50938e-06	-7.31362e-06	-7.10975e-06	-6.92903e-06	-6.75454e-06	-6.57594e-06	-6.41893e-06	-6.26317e-06	-6.10724e-06	-5.97012e-06	-5.83105e-06	-5.69528e-06	-5.57482e-06	-5.45081e-06	-5.33273e-06	-5.22628e-06	-5.11593e-06	-5.01322e-06	-4.91866e-06	-4.82071e-06	-3.03776e-05	-9.26039e-05	-0.000176714	-0.000268782	-0.000361421	-0.000444545	-0.000517887	-0.000581971	-0.000634527	-0.000682052	-0.000698292	-0.000674228	-0.000627499	-0.000565786	-0.000504678	-0.000452171	-0.00040693	-0.000375694	-0.00035345	-0.000337588	-0.000329765	-0.000322459	-0.000316624	-0.000311838	-0.000303334	-0.00029508	-0.000285269	-0.000272711	-0.000261555	-0.00024893	-0.000236098	-0.000225386	-0.000213691	-0.000203412	-0.000194729	-0.000185262	-0.000177627	-0.000170511	-0.000162798	-0.000156725	-0.000150319	-0.000143706	-0.000138386	-0.000132354	-0.000126606	-0.000121773	-0.000116211	-0.000111316	-0.000106948	-0.000102012	-9.79217e-05	-9.39977e-05	-8.97304e-05	-8.6304e-05	-8.27664e-05	-7.91194e-05	-7.61918e-05	-7.29912e-05	-6.98895e-05	-6.73321e-05	-6.44484e-05	-6.18207e-05	-5.9551e-05	-5.69813e-05	-5.47606e-05	-5.27273e-05	-5.04672e-05	-4.85871e-05	-4.67563e-05	-4.47917e-05	-4.31885e-05	-4.15372e-05	-3.98453e-05	-3.84633e-05	-3.69767e-05	-3.55296e-05	-3.43237e-05	-3.29922e-05	-3.17599e-05	-3.06959e-05	-2.95121e-05	-2.84643e-05	-2.7517e-05	-2.64733e-05	-2.55808e-05	-2.47322e-05	-2.38197e-05	-2.30557e-05	-2.22935e-05	-2.15016e-05	-2.08428e-05	-2.01582e-05	-1.94753e-05	-1.89022e-05	-1.8289e-05	-1.77025e-05	-1.71994e-05	-1.66526e-05	-1.61502e-05	-1.57048e-05	-1.522e-05	-1.47895e-05	-1.43924e-05	-1.39653e-05	-1.35954e-05	-1.32399e-05	-1.28658e-05	-1.25464e-05	-1.22275e-05	-1.19016e-05	-1.1624e-05	-1.13379e-05	-1.10552e-05	-1.0812e-05	-1.05558e-05	-1.03112e-05	-1.00965e-05	-9.86782e-06	-9.65636e-06	-9.46552e-06	-9.2622e-06	-9.07912e-06	-8.90848e-06	-8.72849e-06	-8.56946e-06	-8.41625e-06	-8.25755e-06	-8.11871e-06	-7.98082e-06	-7.84135e-06	-7.71936e-06	-7.59517e-06	-7.47286e-06	5.64332e-05	0.000217887	0.000427962	0.00062114	0.000766792	0.000841127	0.000843659	0.000808676	0.000758911	0.000707029	0.000613862	0.000470801	0.000314755	0.000181119	8.10982e-05	2.22829e-05	2.88906e-07	-2.17018e-06	8.65091e-06	2.60234e-05	3.91676e-05	4.99e-05	5.80233e-05	5.92199e-05	5.87697e-05	5.75833e-05	5.27206e-05	4.90785e-05	4.64341e-05	4.19086e-05	3.95038e-05	3.80563e-05	3.50368e-05	3.39414e-05	3.32001e-05	3.09121e-05	3.02718e-05	2.95495e-05	2.7467e-05	2.69043e-05	2.60369e-05	2.40967e-05	2.3598e-05	2.26618e-05	2.09296e-05	2.05353e-05	1.95996e-05	1.8101e-05	1.78063e-05	1.68915e-05	1.56099e-05	1.53858e-05	1.44939e-05	1.34039e-05	1.32241e-05	1.23593e-05	1.14395e-05	1.12869e-05	1.04566e-05	9.68918e-06	9.55227e-06	8.76396e-06	8.13181e-06	8.00215e-06	7.26151e-06	6.74765e-06	6.61883e-06	5.92978e-06	5.51783e-06	5.38547e-06	4.75053e-06	4.42521e-06	4.28679e-06	3.70732e-06	3.45466e-06	3.30916e-06	2.7854e-06	2.59276e-06	2.44027e-06	1.97149e-06	1.82759e-06	1.66908e-06	1.25368e-06	1.1486e-06	9.85557e-07	6.21205e-07	5.46336e-07	3.80639e-07	6.44559e-08	1.24736e-08	-1.53836e-07	-4.25171e-07	-4.60424e-07	-6.25268e-07
0.215	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.80561e-05	-6.14335e-05	-0.000119437	-0.000182475	-0.000245993	-0.000303626	-0.000355572	-0.000403045	-0.000444602	-0.000483877	-0.000502971	-0.000493956	-0.000469515	-0.00043528	-0.000399049	-0.000368133	-0.000340081	-0.000318686	-0.000303102	-0.0002895	-0.000280475	-0.000272382	-0.000263894	-0.000257113	-0.000248463	-0.000239341	-0.000230814	-0.000220369	-0.000210678	-0.000201372	-0.000191144	-0.000182551	-0.000174079	-0.000165519	-0.000158626	-0.000151432	-0.000144611	-0.000138979	-0.000132755	-0.00012716	-0.000122206	-0.000116651	-0.00011188	-0.000107328	-0.000102377	-9.82588e-05	-9.40817e-05	-8.97726e-05	-8.6224e-05	-8.24519e-05	-7.8783e-05	-7.5712e-05	-7.23473e-05	-6.92515e-05	-6.65565e-05	-6.35764e-05	-6.09601e-05	-5.85594e-05	-5.59384e-05	-5.37142e-05	-5.15573e-05	-4.92731e-05	-4.73688e-05	-4.54284e-05	-4.34569e-05	-4.18132e-05	-4.00731e-05	-3.83846e-05	-3.6952e-05	-3.53998e-05	-3.39599e-05	-3.26989e-05	-3.13233e-05	-3.00966e-05	-2.89774e-05	-2.77671e-05	-2.672e-05	-2.57211e-05	-2.46643e-05	-2.37664e-05	-2.28729e-05	-2.19565e-05	-2.11817e-05	-2.03827e-05	-1.95927e-05	-1.89188e-05	-1.82063e-05	-1.75279e-05	-1.69372e-05	-1.63045e-05	-1.57232e-05	-1.52016e-05	-1.46428e-05	-1.41445e-05	-1.36813e-05	-1.31907e-05	-1.27625e-05	-1.23497e-05	-1.19213e-05	-1.15518e-05	-1.11834e-05	-1.08113e-05	-1.04905e-05	-1.01618e-05	-9.83983e-06	-9.55962e-06	-9.26693e-06	-8.98908e-06	-8.74265e-06	-8.48293e-06	-8.24335e-06	-8.02534e-06	-7.79581e-06	-7.58902e-06	-7.39524e-06	-7.19327e-06	-7.01432e-06	-6.84151e-06	-6.66452e-06	-6.509e-06	-6.35466e-06	-6.20009e-06	-6.06422e-06	-5.92636e-06	-5.79172e-06	-5.67231e-06	-5.54931e-06	-5.43216e-06	-5.3266e-06	-5.21708e-06	-5.11514e-06	-5.0213e-06	-4.92403e-06	-3.03596e-05	-9.23068e-05	-0.000176029	-0.000267647	-0.000359804	-0.000442433	-0.000515273	-0.000578849	-0.000630899	-0.000677917	-0.000693781	-0.000669513	-0.000622705	-0.000560997	-0.000499941	-0.00044752	-0.000402393	-0.000371288	-0.000349196	-0.0003335	-0.00032585	-0.000318725	-0.000313069	-0.000308457	-0.000300123	-0.000292028	-0.000282367	-0.000269952	-0.000258928	-0.000246429	-0.000233716	-0.000223114	-0.000211528	-0.000201351	-0.000192766	-0.000183396	-0.000175851	-0.000168824	-0.000161196	-0.000155204	-0.000148876	-0.000142339	-0.00013709	-0.000131127	-0.000125444	-0.000120673	-0.000115171	-0.000110333	-0.00010602	-0.000101136	-9.70955e-05	-9.3219e-05	-8.89978e-05	-8.56145e-05	-8.21187e-05	-7.85119e-05	-7.56219e-05	-7.24579e-05	-6.93912e-05	-6.68667e-05	-6.4015e-05	-6.14177e-05	-5.91767e-05	-5.6635e-05	-5.44407e-05	-5.24325e-05	-5.01967e-05	-4.83395e-05	-4.65306e-05	-4.45872e-05	-4.30039e-05	-4.13718e-05	-3.96982e-05	-3.83334e-05	-3.68636e-05	-3.54324e-05	-3.42414e-05	-3.29245e-05	-3.1706e-05	-3.0655e-05	-2.94839e-05	-2.84479e-05	-2.75119e-05	-2.64792e-05	-2.55969e-05	-2.47582e-05	-2.38551e-05	-2.31001e-05	-2.23464e-05	-2.15626e-05	-2.09115e-05	-2.02343e-05	-1.95583e-05	-1.89919e-05	-1.8385e-05	-1.78046e-05	-1.73071e-05	-1.67658e-05	-1.62686e-05	-1.5828e-05	-1.53479e-05	-1.49218e-05	-1.4529e-05	-1.41058e-05	-1.37397e-05	-1.33878e-05	-1.30171e-05	-1.27009e-05	-1.2385e-05	-1.20621e-05	-1.17871e-05	-1.15035e-05	-1.12233e-05	-1.09824e-05	-1.07283e-05	-1.04858e-05	-1.02731e-05	-1.00462e-05	-9.8364e-06	-9.64714e-06	-9.44533e-06	-9.26364e-06	-9.0943e-06	-8.91555e-06	-8.75765e-06	-8.6055e-06	-8.4478e-06	-8.30987e-06	-8.17282e-06	-8.03414e-06	-7.91286e-06	-7.78933e-06	-7.66763e-06	5.62627e-05	0.000217772	0.000427967	0.000621318	0.000767128	0.000841555	0.000844075	0.000808941	0.000758912	0.000706703	0.000613153	0.000469672	0.000313195	0.000179162	7.88331e-05	1.9808e-05	-2.30282e-06	-4.79354e-06	6.05253e-06	2.34848e-05	3.67145e-05	4.75387e-05	5.57525e-05	5.70398e-05	5.66721e-05	5.55606e-05	5.07708e-05	4.71941e-05	4.46106e-05	4.01461e-05	3.77974e-05	3.64039e-05	3.34394e-05	3.23949e-05	3.17032e-05	2.94653e-05	2.88711e-05	2.81938e-05	2.61564e-05	2.56348e-05	2.48078e-05	2.29077e-05	2.24455e-05	2.15454e-05	1.98489e-05	1.94871e-05	1.85838e-05	1.71168e-05	1.68511e-05	1.59653e-05	1.4712e-05	1.45137e-05	1.36478e-05	1.2583e-05	1.24263e-05	1.15847e-05	1.06874e-05	1.05553e-05	9.7459e-06	8.99841e-06	8.87991e-06	8.1103e-06	7.49587e-06	7.38268e-06	6.6588e-06	6.1607e-06	6.04663e-06	5.3726e-06	4.97467e-06	4.85553e-06	4.23403e-06	3.9212e-06	3.79464e-06	3.22721e-06	2.98567e-06	2.85081e-06	2.33784e-06	2.1551e-06	2.01219e-06	1.55306e-06	1.418e-06	1.2681e-06	8.6134e-07	7.64153e-07	6.08866e-07	2.5225e-07	1.84441e-07	2.57308e-08	-2.83526e-07	-3.29185e-07	-4.89194e-07	-7.54325e-07	-7.83908e-07	-9.43064e-07
0.22	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.79381e-05	-6.10449e-05	-0.00011867	-0.00018127	-0.000244319	-0.000301476	-0.000352943	-0.000399941	-0.000441033	-0.000479853	-0.000498624	-0.000489458	-0.000464987	-0.000430802	-0.000394665	-0.000363865	-0.000335948	-0.000314697	-0.000299264	-0.000285819	-0.000276952	-0.000269017	-0.000260686	-0.000254054	-0.00024555	-0.000236565	-0.000228168	-0.000217847	-0.000208273	-0.000199078	-0.000188955	-0.000180463	-0.000172086	-0.00016362	-0.000156814	-0.000149705	-0.000142966	-0.000137412	-0.000131264	-0.00012574	-0.000120855	-0.000115366	-0.000110658	-0.000106167	-0.000101274	-9.72108e-05	-9.30864e-05	-8.88281e-05	-8.53272e-05	-8.16015e-05	-7.79768e-05	-7.49475e-05	-7.16235e-05	-6.85662e-05	-6.59078e-05	-6.29633e-05	-6.03806e-05	-5.80119e-05	-5.5422e-05	-5.3227e-05	-5.10982e-05	-4.88411e-05	-4.69623e-05	-4.50465e-05	-4.30985e-05	-4.1477e-05	-3.97584e-05	-3.80903e-05	-3.66771e-05	-3.51436e-05	-3.37215e-05	-3.24774e-05	-3.11182e-05	-2.99069e-05	-2.88024e-05	-2.76064e-05	-2.65727e-05	-2.55867e-05	-2.45423e-05	-2.3656e-05	-2.27737e-05	-2.18681e-05	-2.11033e-05	-2.03141e-05	-1.95334e-05	-1.88683e-05	-1.81642e-05	-1.7494e-05	-1.69108e-05	-1.62855e-05	-1.57112e-05	-1.51962e-05	-1.46438e-05	-1.41515e-05	-1.3694e-05	-1.32089e-05	-1.27859e-05	-1.23781e-05	-1.19545e-05	-1.15895e-05	-1.12253e-05	-1.08573e-05	-1.05404e-05	-1.02154e-05	-9.89696e-06	-9.62007e-06	-9.33057e-06	-9.05574e-06	-8.81216e-06	-8.55517e-06	-8.31817e-06	-8.1026e-06	-7.87541e-06	-7.67083e-06	-7.47913e-06	-7.27915e-06	-7.10207e-06	-6.93104e-06	-6.75574e-06	-6.6018e-06	-6.44897e-06	-6.29583e-06	-6.16129e-06	-6.02469e-06	-5.89125e-06	-5.77295e-06	-5.65101e-06	-5.53486e-06	-5.43022e-06	-5.32158e-06	-5.22046e-06	-5.12738e-06	-5.03085e-06	-3.03387e-05	-9.1992e-05	-0.000175305	-0.00026645	-0.000358099	-0.000440208	-0.000512518	-0.00057556	-0.000627078	-0.000673562	-0.000689031	-0.000664548	-0.000617655	-0.000555953	-0.000494954	-0.000442621	-0.000397614	-0.000366648	-0.000344715	-0.000329195	-0.000321726	-0.000314791	-0.000309324	-0.000304894	-0.000296739	-0.000288812	-0.00027931	-0.000267045	-0.00025616	-0.000243793	-0.000231205	-0.00022072	-0.000209247	-0.000199179	-0.000190697	-0.000181428	-0.000173979	-0.000167044	-0.000159507	-0.0001536	-0.000147355	-0.000140897	-0.000135722	-0.000129832	-0.000124218	-0.000119512	-0.000114074	-0.000109295	-0.000105039	-0.000100211	-9.62221e-05	-9.23956e-05	-8.82229e-05	-8.48849e-05	-8.1433e-05	-7.78686e-05	-7.50182e-05	-7.18928e-05	-6.88628e-05	-6.63729e-05	-6.3555e-05	-6.09896e-05	-5.87789e-05	-5.62666e-05	-5.41e-05	-5.21182e-05	-4.99082e-05	-4.8075e-05	-4.62892e-05	-4.43681e-05	-4.28057e-05	-4.11937e-05	-3.95395e-05	-3.81929e-05	-3.67406e-05	-3.53262e-05	-3.4151e-05	-3.28494e-05	-3.16454e-05	-3.06081e-05	-2.94503e-05	-2.84269e-05	-2.75028e-05	-2.64816e-05	-2.56102e-05	-2.47818e-05	-2.38887e-05	-2.31429e-05	-2.23982e-05	-2.1623e-05	-2.098e-05	-2.03105e-05	-1.9642e-05	-1.90825e-05	-1.84823e-05	-1.79083e-05	-1.74168e-05	-1.68812e-05	-1.63894e-05	-1.5954e-05	-1.54789e-05	-1.50574e-05	-1.4669e-05	-1.42501e-05	-1.38879e-05	-1.35398e-05	-1.31727e-05	-1.28598e-05	-1.25472e-05	-1.22273e-05	-1.19552e-05	-1.16743e-05	-1.13967e-05	-1.11582e-05	-1.09064e-05	-1.0666e-05	-1.04553e-05	-1.02303e-05	-1.00223e-05	-9.83475e-06	-9.63454e-06	-9.45433e-06	-9.28637e-06	-9.10892e-06	-8.95223e-06	-8.8012e-06	-8.64456e-06	-8.50758e-06	-8.37144e-06	-8.2336e-06	-8.11308e-06	-7.99025e-06	-7.8692e-06	5.60866e-05	0.000217656	0.000427976	0.000621509	0.000767485	0.000842009	0.000844515	0.000809223	0.000758916	0.000706364	0.000612412	0.000468487	0.000311557	0.000177108	7.64544e-05	1.72086e-05	-5.02511e-06	-7.54913e-06	3.32321e-06	2.08185e-05	3.41379e-05	4.50587e-05	5.33676e-05	5.47505e-05	5.44696e-05	5.34369e-05	4.87237e-05	4.52159e-05	4.26964e-05	3.82961e-05	3.60065e-05	3.46697e-05	3.17631e-05	3.07722e-05	3.01325e-05	2.79473e-05	2.74017e-05	2.67716e-05	2.47816e-05	2.43034e-05	2.35188e-05	2.16609e-05	2.12373e-05	2.03751e-05	1.87161e-05	1.83885e-05	1.75191e-05	1.60856e-05	1.58504e-05	1.49949e-05	1.37714e-05	1.36003e-05	1.27618e-05	1.17234e-05	1.15909e-05	1.07739e-05	9.90007e-06	9.78969e-06	9.00222e-06	8.27569e-06	8.17655e-06	7.42661e-06	6.83082e-06	6.73494e-06	6.02868e-06	5.54716e-06	5.4486e-06	4.79035e-06	4.40717e-06	4.30192e-06	3.69457e-06	3.39486e-06	3.28076e-06	2.72599e-06	2.49614e-06	2.37248e-06	1.87084e-06	1.69852e-06	1.56567e-06	1.11669e-06	9.90921e-07	8.50068e-07	4.5239e-07	3.63501e-07	2.16361e-07	-1.32125e-07	-1.92514e-07	-3.43883e-07	-6.45862e-07	-6.84878e-07	-8.38266e-07	-1.09688e-06	-1.12051e-06	-1.27369e-06
0.225	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.78171e-05	-6.06466e-05	-0.000117884	-0.000180035	-0.000242603	-0.000299271	-0.000350248	-0.000396759	-0.000437375	-0.000475728	-0.000494169	-0.000484846	-0.000460345	-0.000426212	-0.000390171	-0.00035949	-0.000331711	-0.000310607	-0.000295329	-0.000282047	-0.000273341	-0.000265568	-0.000257397	-0.000250918	-0.000242562	-0.000233719	-0.000225455	-0.000215262	-0.000205808	-0.000196725	-0.000186712	-0.000178321	-0.000170043	-0.000161672	-0.000154956	-0.000147934	-0.000141279	-0.000135804	-0.000129734	-0.000124284	-0.000119469	-0.000114049	-0.000109405	-0.000104976	-0.000100143	-9.61356e-05	-9.20653e-05	-8.78591e-05	-8.44071e-05	-8.07288e-05	-7.71495e-05	-7.41631e-05	-7.08806e-05	-6.78629e-05	-6.5242e-05	-6.23339e-05	-5.97857e-05	-5.74498e-05	-5.48917e-05	-5.27268e-05	-5.06267e-05	-4.83973e-05	-4.65446e-05	-4.4654e-05	-4.27302e-05	-4.11314e-05	-3.94348e-05	-3.77878e-05	-3.63943e-05	-3.48801e-05	-3.34763e-05	-3.22494e-05	-3.09069e-05	-2.97116e-05	-2.86221e-05	-2.74407e-05	-2.64208e-05	-2.54479e-05	-2.44162e-05	-2.35419e-05	-2.2671e-05	-2.17764e-05	-2.1022e-05	-2.02428e-05	-1.94716e-05	-1.88155e-05	-1.81202e-05	-1.74582e-05	-1.68828e-05	-1.62651e-05	-1.56979e-05	-1.51896e-05	-1.46438e-05	-1.41577e-05	-1.37061e-05	-1.32266e-05	-1.2809e-05	-1.24062e-05	-1.19875e-05	-1.16271e-05	-1.12673e-05	-1.09035e-05	-1.05906e-05	-1.02693e-05	-9.95454e-06	-9.68105e-06	-9.39482e-06	-9.12309e-06	-8.88242e-06	-8.62825e-06	-8.3939e-06	-8.18082e-06	-7.95604e-06	-7.75372e-06	-7.56415e-06	-7.36622e-06	-7.19106e-06	-7.02185e-06	-6.84828e-06	-6.69597e-06	-6.54468e-06	-6.393e-06	-6.25983e-06	-6.12454e-06	-5.99232e-06	-5.87517e-06	-5.75432e-06	-5.63919e-06	-5.5355e-06	-5.42777e-06	-5.32749e-06	-5.2352e-06	-5.1394e-06	-3.03163e-05	-9.16684e-05	-0.000174562	-0.000265222	-0.00035635	-0.000437925	-0.000509694	-0.000572188	-0.00062316	-0.000669097	-0.000684161	-0.000659458	-0.000612479	-0.000550782	-0.00048984	-0.000437598	-0.000392715	-0.000361891	-0.000340121	-0.000324781	-0.000317498	-0.000310757	-0.000305484	-0.000301241	-0.00029327	-0.000285515	-0.000276175	-0.000264065	-0.000253321	-0.000241089	-0.00022863	-0.000218264	-0.000206908	-0.000196951	-0.000188574	-0.000179409	-0.000172058	-0.000165218	-0.000157774	-0.000151954	-0.000145793	-0.000139417	-0.000134318	-0.000128503	-0.000122959	-0.00011832	-0.000112947	-0.00010823	-0.000104031	-9.92602e-05	-9.53252e-05	-9.15498e-05	-8.74268e-05	-8.41354e-05	-8.07285e-05	-7.72074e-05	-7.43976e-05	-7.13117e-05	-6.83195e-05	-6.5865e-05	-6.30817e-05	-6.05491e-05	-5.83693e-05	-5.58872e-05	-5.37491e-05	-5.17943e-05	-4.96106e-05	-4.78021e-05	-4.60399e-05	-4.41417e-05	-4.26007e-05	-4.10094e-05	-3.9375e-05	-3.8047e-05	-3.66127e-05	-3.52155e-05	-3.40565e-05	-3.27706e-05	-3.15815e-05	-3.05582e-05	-2.9414e-05	-2.84035e-05	-2.74916e-05	-2.64822e-05	-2.56219e-05	-2.48041e-05	-2.39212e-05	-2.31851e-05	-2.24495e-05	-2.16832e-05	-2.10484e-05	-2.03869e-05	-1.9726e-05	-1.91735e-05	-1.85802e-05	-1.80127e-05	-1.75274e-05	-1.69977e-05	-1.65115e-05	-1.60814e-05	-1.56113e-05	-1.51946e-05	-1.48107e-05	-1.43962e-05	-1.4038e-05	-1.36938e-05	-1.33304e-05	-1.3021e-05	-1.27116e-05	-1.23949e-05	-1.21257e-05	-1.18477e-05	-1.15727e-05	-1.13366e-05	-1.10872e-05	-1.0849e-05	-1.06403e-05	-1.04174e-05	-1.02112e-05	-1.00254e-05	-9.82678e-06	-9.64809e-06	-9.48155e-06	-9.30545e-06	-9.14999e-06	-9.00011e-06	-8.84456e-06	-8.70858e-06	-8.57336e-06	-8.43639e-06	-8.31665e-06	-8.19455e-06	-8.07417e-06	5.59078e-05	0.000217538	0.000427986	0.000621706	0.000767852	0.000842475	0.000844968	0.000809514	0.000758923	0.000706019	0.000611653	0.000467276	0.000309881	0.000175006	7.4019e-05	1.45469e-05	-7.81262e-06	-1.03708e-05	5.28487e-07	1.80882e-05	3.14998e-05	4.25195e-05	5.09259e-05	5.24066e-05	5.22147e-05	5.12627e-05	4.6628e-05	4.31908e-05	4.07368e-05	3.64024e-05	3.41733e-05	3.28947e-05	3.00473e-05	2.91113e-05	2.85249e-05	2.63938e-05	2.58979e-05	2.53163e-05	2.33749e-05	2.29411e-05	2.22e-05	2.03853e-05	2.00011e-05	1.91777e-05	1.75572e-05	1.72647e-05	1.64301e-05	1.50308e-05	1.48268e-05	1.40026e-05	1.28095e-05	1.26663e-05	1.18557e-05	1.08445e-05	1.07369e-05	9.94492e-06	9.09524e-06	9.00705e-06	8.24208e-06	7.53701e-06	7.4577e-06	6.72792e-06	6.15122e-06	6.07308e-06	5.38488e-06	4.92034e-06	4.83766e-06	4.19558e-06	3.82751e-06	3.7365e-06	3.14363e-06	2.85737e-06	2.75604e-06	2.21424e-06	1.99636e-06	1.88417e-06	1.39413e-06	1.23249e-06	1.10994e-06	6.71353e-07	5.55104e-07	4.23519e-07	3.51427e-08	-4.5246e-08	-1.84042e-07	-5.24202e-07	-5.76992e-07	-7.20843e-07	-1.01537e-06	-1.04758e-06	-1.19419e-06	-1.44613e-06	-1.46365e-06	-1.61071e-06
0.23	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.76962e-05	-6.02483e-05	-0.000117098	-0.000178799	-0.000240888	-0.000297066	-0.000347553	-0.000393578	-0.000433716	-0.000471603	-0.000489714	-0.000480235	-0.000455704	-0.000421622	-0.000385677	-0.000355115	-0.000327474	-0.000306518	-0.000291394	-0.000278274	-0.000269729	-0.000262119	-0.000254108	-0.000247782	-0.000239575	-0.000230874	-0.000222742	-0.000212677	-0.000203342	-0.000194373	-0.000184468	-0.00017618	-0.000168	-0.000159724	-0.000153097	-0.000146163	-0.000139592	-0.000134197	-0.000128204	-0.000122828	-0.000118084	-0.000112732	-0.000108153	-0.000103785	-9.90118e-05	-9.50604e-05	-9.10442e-05	-8.68901e-05	-8.34871e-05	-7.98562e-05	-7.63222e-05	-7.33786e-05	-7.01377e-05	-6.71596e-05	-6.45761e-05	-6.17045e-05	-5.91907e-05	-5.68877e-05	-5.43614e-05	-5.22265e-05	-5.01551e-05	-4.79535e-05	-4.61269e-05	-4.42614e-05	-4.23619e-05	-4.07858e-05	-3.91112e-05	-3.74852e-05	-3.61115e-05	-3.46166e-05	-3.3231e-05	-3.20214e-05	-3.06957e-05	-2.95162e-05	-2.84418e-05	-2.7275e-05	-2.62688e-05	-2.53091e-05	-2.42901e-05	-2.34278e-05	-2.25683e-05	-2.16848e-05	-2.09407e-05	-2.01715e-05	-1.94099e-05	-1.87628e-05	-1.80761e-05	-1.74224e-05	-1.68548e-05	-1.62446e-05	-1.56846e-05	-1.51831e-05	-1.46438e-05	-1.41639e-05	-1.37181e-05	-1.32443e-05	-1.2832e-05	-1.24343e-05	-1.20205e-05	-1.16647e-05	-1.13093e-05	-1.09497e-05	-1.06408e-05	-1.03233e-05	-1.00121e-05	-9.74202e-06	-9.45906e-06	-9.19044e-06	-8.95269e-06	-8.70132e-06	-8.46962e-06	-8.25905e-06	-8.03667e-06	-7.8366e-06	-7.64917e-06	-7.45329e-06	-7.28005e-06	-7.11266e-06	-6.94083e-06	-6.79014e-06	-6.64039e-06	-6.49018e-06	-6.35837e-06	-6.22438e-06	-6.09339e-06	-5.97738e-06	-5.85762e-06	-5.74352e-06	-5.64078e-06	-5.53395e-06	-5.43452e-06	-5.34301e-06	-5.24795e-06	-3.02939e-05	-9.13448e-05	-0.00017382	-0.000263995	-0.000354601	-0.000435643	-0.00050687	-0.000568816	-0.000619242	-0.000664632	-0.000679292	-0.000654368	-0.000607302	-0.000545611	-0.000484727	-0.000432576	-0.000387816	-0.000357134	-0.000335527	-0.000320367	-0.00031327	-0.000306724	-0.000301644	-0.000297588	-0.000289801	-0.000282217	-0.00027304	-0.000261084	-0.000250482	-0.000238386	-0.000226054	-0.000215808	-0.000204569	-0.000194722	-0.000186451	-0.00017739	-0.000170137	-0.000163392	-0.000156041	-0.000150308	-0.000144232	-0.000137937	-0.000132915	-0.000127173	-0.000121701	-0.000117128	-0.00011182	-0.000107164	-0.000103024	-9.83098e-05	-9.44282e-05	-9.0704e-05	-8.66307e-05	-8.33858e-05	-8.00239e-05	-7.65462e-05	-7.37771e-05	-7.07306e-05	-6.77761e-05	-6.53571e-05	-6.26084e-05	-6.01085e-05	-5.79597e-05	-5.55078e-05	-5.33981e-05	-5.14704e-05	-4.9313e-05	-4.75291e-05	-4.57906e-05	-4.39153e-05	-4.23957e-05	-4.0825e-05	-3.92105e-05	-3.79011e-05	-3.64849e-05	-3.51049e-05	-3.3962e-05	-3.26918e-05	-3.15176e-05	-3.05083e-05	-2.93778e-05	-2.83801e-05	-2.74804e-05	-2.64828e-05	-2.56336e-05	-2.48264e-05	-2.39538e-05	-2.32272e-05	-2.25008e-05	-2.17434e-05	-2.11168e-05	-2.04633e-05	-1.98099e-05	-1.92646e-05	-1.86782e-05	-1.81172e-05	-1.7638e-05	-1.71142e-05	-1.66336e-05	-1.62087e-05	-1.57438e-05	-1.53319e-05	-1.49524e-05	-1.45423e-05	-1.41882e-05	-1.38478e-05	-1.34882e-05	-1.31822e-05	-1.28761e-05	-1.25625e-05	-1.22962e-05	-1.2021e-05	-1.17486e-05	-1.1515e-05	-1.1268e-05	-1.10321e-05	-1.08254e-05	-1.06044e-05	-1.04001e-05	-1.0216e-05	-1.0019e-05	-9.84186e-06	-9.67673e-06	-9.50198e-06	-9.34775e-06	-9.19903e-06	-9.04457e-06	-8.90957e-06	-8.77528e-06	-8.63918e-06	-8.52021e-06	-8.39884e-06	-8.27913e-06	5.5729e-05	0.00021742	0.000427996	0.000621903	0.000768219	0.000842941	0.000845421	0.000809804	0.000758929	0.000705673	0.000610895	0.000466064	0.000308204	0.000172903	7.15835e-05	1.18853e-05	-1.06001e-05	-1.31924e-05	-2.26623e-06	1.5358e-05	2.88616e-05	3.99803e-05	4.84842e-05	5.00627e-05	4.99598e-05	4.90885e-05	4.45323e-05	4.11657e-05	3.87773e-05	3.45087e-05	3.23401e-05	3.11197e-05	2.83316e-05	2.74504e-05	2.69174e-05	2.48403e-05	2.43941e-05	2.3861e-05	2.19681e-05	2.15788e-05	2.08811e-05	1.91097e-05	1.87649e-05	1.79804e-05	1.63984e-05	1.61409e-05	1.53411e-05	1.3976e-05	1.38032e-05	1.30102e-05	1.18477e-05	1.17322e-05	1.09497e-05	9.96557e-06	9.8828e-06	9.11596e-06	8.29041e-06	8.22442e-06	7.48193e-06	6.79833e-06	6.73886e-06	6.02922e-06	5.47161e-06	5.41122e-06	4.74107e-06	4.29352e-06	4.22672e-06	3.60081e-06	3.24785e-06	3.17108e-06	2.59269e-06	2.31987e-06	2.23132e-06	1.70248e-06	1.49658e-06	1.39585e-06	9.1743e-07	7.66457e-07	6.54214e-07	2.26017e-07	1.19286e-07	-3.02973e-09	-3.82105e-07	-4.53994e-07	-5.84445e-07	-9.16279e-07	-9.6147e-07	-1.0978e-06	-1.38487e-06	-1.41028e-06	-1.55011e-06	-1.79537e-06	-1.8068e-06	-1.94774e-06
0.235	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.75727e-05	-5.98416e-05	-0.000116295	-0.000177538	-0.000239136	-0.000294815	-0.000344802	-0.000390329	-0.000429981	-0.000467391	-0.000485164	-0.000475527	-0.000450964	-0.000416935	-0.000381088	-0.000350647	-0.000323148	-0.000302342	-0.000287375	-0.000274421	-0.000266041	-0.000258596	-0.000250749	-0.000244578	-0.000236524	-0.000227967	-0.000219971	-0.000210036	-0.000200823	-0.000191969	-0.000182176	-0.000173992	-0.000165912	-0.000157733	-0.000151198	-0.000144353	-0.000137867	-0.000132553	-0.00012664	-0.00012134	-0.000116667	-0.000111385	-0.000106871	-0.000102567	-9.78542e-05	-9.39601e-05	-8.9999e-05	-8.5898e-05	-8.2545e-05	-7.89625e-05	-7.54748e-05	-7.25749e-05	-6.93765e-05	-6.64387e-05	-6.38935e-05	-6.10591e-05	-5.85804e-05	-5.63109e-05	-5.38171e-05	-5.17128e-05	-4.96708e-05	-4.74975e-05	-4.56976e-05	-4.38578e-05	-4.19829e-05	-4.043e-05	-3.87778e-05	-3.71733e-05	-3.58199e-05	-3.43445e-05	-3.29776e-05	-3.17857e-05	-3.04771e-05	-2.93137e-05	-2.82548e-05	-2.71029e-05	-2.61107e-05	-2.51644e-05	-2.41584e-05	-2.33082e-05	-2.24605e-05	-2.15882e-05	-2.08548e-05	-2.00957e-05	-1.93439e-05	-1.87059e-05	-1.80281e-05	-1.73828e-05	-1.68233e-05	-1.62208e-05	-1.5668e-05	-1.51735e-05	-1.46409e-05	-1.41672e-05	-1.37275e-05	-1.32595e-05	-1.28526e-05	-1.24601e-05	-1.20513e-05	-1.17002e-05	-1.13493e-05	-1.0994e-05	-1.06891e-05	-1.03755e-05	-1.0068e-05	-9.80141e-06	-9.5218e-06	-9.25634e-06	-9.02158e-06	-8.77309e-06	-8.5441e-06	-8.33609e-06	-8.11617e-06	-7.91841e-06	-7.73317e-06	-7.53939e-06	-7.36811e-06	-7.20258e-06	-7.03254e-06	-6.88351e-06	-6.73534e-06	-6.58664e-06	-6.45623e-06	-6.32357e-06	-6.19385e-06	-6.07901e-06	-5.96037e-06	-5.84732e-06	-5.74556e-06	-5.63966e-06	-5.54109e-06	-5.45039e-06	-5.3561e-06	-3.02683e-05	-9.10117e-05	-0.000173059	-0.000262738	-0.000352813	-0.00043331	-0.000503983	-0.00056537	-0.000615238	-0.00066007	-0.000674316	-0.000649168	-0.000602014	-0.000540329	-0.000479503	-0.000427445	-0.000382811	-0.000352273	-0.000330833	-0.000315857	-0.00030895	-0.000302602	-0.000297719	-0.000293855	-0.000286255	-0.000278847	-0.000269834	-0.000258036	-0.000247579	-0.000235621	-0.000223421	-0.000213297	-0.000202176	-0.000192443	-0.000184279	-0.000175324	-0.000168172	-0.000161523	-0.000154266	-0.000148622	-0.000142632	-0.000136421	-0.000131477	-0.000125811	-0.000120411	-0.000115906	-0.000110664	-0.000106071	-0.000101991	-9.73343e-05	-9.35072e-05	-8.98352e-05	-8.58126e-05	-8.26153e-05	-7.92993e-05	-7.58658e-05	-7.31382e-05	-7.01321e-05	-6.72161e-05	-6.48333e-05	-6.21198e-05	-5.96534e-05	-5.75362e-05	-5.51151e-05	-5.30344e-05	-5.11344e-05	-4.90038e-05	-4.72451e-05	-4.55308e-05	-4.36788e-05	-4.21811e-05	-4.06315e-05	-3.90373e-05	-3.77468e-05	-3.6349e-05	-3.49866e-05	-3.38602e-05	-3.2606e-05	-3.1447e-05	-3.04521e-05	-2.93355e-05	-2.83509e-05	-2.74637e-05	-2.64782e-05	-2.56404e-05	-2.4844e-05	-2.39818e-05	-2.3265e-05	-2.2548e-05	-2.17995e-05	-2.11815e-05	-2.0536e-05	-1.98905e-05	-1.93524e-05	-1.8773e-05	-1.82187e-05	-1.77457e-05	-1.72281e-05	-1.67532e-05	-1.63337e-05	-1.58739e-05	-1.54669e-05	-1.50921e-05	-1.46864e-05	-1.43364e-05	-1.4e-05	-1.36442e-05	-1.33417e-05	-1.3039e-05	-1.27286e-05	-1.24654e-05	-1.2193e-05	-1.19234e-05	-1.16923e-05	-1.14477e-05	-1.1214e-05	-1.10095e-05	-1.07905e-05	-1.05881e-05	-1.04057e-05	-1.02105e-05	-1.00348e-05	-9.87117e-06	-9.69781e-06	-9.54486e-06	-9.39733e-06	-9.244e-06	-9.11003e-06	-8.97669e-06	-8.84149e-06	-8.72333e-06	-8.60272e-06	-8.4837e-06	5.55512e-05	0.000217304	0.000428011	0.000622108	0.000768598	0.000843422	0.000845887	0.000810106	0.00075894	0.000705326	0.000610127	0.000464833	0.0003065	0.000170763	6.91043e-05	9.17538e-06	-1.34385e-05	-1.60656e-05	-5.11205e-06	1.2578e-05	2.61754e-05	3.7395e-05	4.59984e-05	4.76767e-05	4.76645e-05	4.68756e-05	4.23995e-05	3.91049e-05	3.67834e-05	3.25819e-05	3.04751e-05	2.9314e-05	2.65863e-05	2.57611e-05	2.52825e-05	2.32605e-05	2.28651e-05	2.23814e-05	2.05381e-05	2.0194e-05	1.95407e-05	1.78134e-05	1.75088e-05	1.6764e-05	1.52211e-05	1.49994e-05	1.42351e-05	1.29049e-05	1.2764e-05	1.20028e-05	1.08713e-05	1.07843e-05	1.00302e-05	9.07382e-06	9.01641e-06	8.27514e-06	7.47421e-06	7.43085e-06	6.71129e-06	6.04958e-06	6.01034e-06	5.32124e-06	4.7831e-06	4.7408e-06	4.08905e-06	3.65881e-06	3.60821e-06	2.99879e-06	2.66123e-06	2.59896e-06	2.03534e-06	1.77623e-06	1.70069e-06	1.18507e-06	9.91376e-07	9.02331e-07	4.3574e-07	2.95643e-07	1.93899e-07	-2.23709e-07	-3.2074e-07	-4.33612e-07	-8.0321e-07	-8.6644e-07	-9.8839e-07	-1.31174e-06	-1.34919e-06	-1.47787e-06	-1.75735e-06	-1.77583e-06	-1.90875e-06	-2.14722e-06	-2.15243e-06	-2.28714e-06
0.24	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.7444e-05	-5.94181e-05	-0.00011546	-0.000176224	-0.000237311	-0.000292471	-0.000341936	-0.000386945	-0.000426091	-0.000463005	-0.000480427	-0.000470623	-0.000446029	-0.000412054	-0.00037631	-0.000345994	-0.000318642	-0.000297992	-0.000283189	-0.000270407	-0.000262199	-0.000254925	-0.000247248	-0.00024124	-0.000233344	-0.000224937	-0.000217082	-0.000207283	-0.000198196	-0.000189462	-0.000179785	-0.000171709	-0.000163734	-0.000155656	-0.000149216	-0.000142464	-0.000136067	-0.000130838	-0.000125007	-0.000119785	-0.000115186	-0.000109977	-0.000105532	-0.000101293	-9.66439e-05	-9.28094e-05	-8.89057e-05	-8.486e-05	-8.15588e-05	-7.80267e-05	-7.45872e-05	-7.17327e-05	-6.85785e-05	-6.56827e-05	-6.31772e-05	-6.03815e-05	-5.79394e-05	-5.57048e-05	-5.32449e-05	-5.11723e-05	-4.91608e-05	-4.70171e-05	-4.52449e-05	-4.34318e-05	-4.15825e-05	-4.00538e-05	-3.8425e-05	-3.68428e-05	-3.55105e-05	-3.40555e-05	-3.2708e-05	-3.15344e-05	-3.02437e-05	-2.90972e-05	-2.80542e-05	-2.69179e-05	-2.59403e-05	-2.5008e-05	-2.40155e-05	-2.3178e-05	-2.23425e-05	-2.14819e-05	-2.07594e-05	-2.0011e-05	-1.92693e-05	-1.8641e-05	-1.79724e-05	-1.73359e-05	-1.67847e-05	-1.61902e-05	-1.5645e-05	-1.51577e-05	-1.46321e-05	-1.4165e-05	-1.37315e-05	-1.32696e-05	-1.28684e-05	-1.24813e-05	-1.20777e-05	-1.17314e-05	-1.13852e-05	-1.10345e-05	-1.07338e-05	-1.04242e-05	-1.01206e-05	-9.85763e-06	-9.58151e-06	-9.31937e-06	-9.08773e-06	-8.84224e-06	-8.61609e-06	-8.41075e-06	-8.19341e-06	-7.99807e-06	-7.81512e-06	-7.62354e-06	-7.45432e-06	-7.29075e-06	-7.12257e-06	-6.97528e-06	-6.82878e-06	-6.68165e-06	-6.55272e-06	-6.42147e-06	-6.29307e-06	-6.17947e-06	-6.06201e-06	-5.95007e-06	-5.84934e-06	-5.74443e-06	-5.64678e-06	-5.55693e-06	-5.46345e-06	-3.02364e-05	-9.06595e-05	-0.000172261	-0.000261425	-0.000350945	-0.000430875	-0.000500972	-0.000561777	-0.000611064	-0.000655315	-0.000669131	-0.000643749	-0.000596502	-0.000534823	-0.000474058	-0.000422097	-0.000377594	-0.000347207	-0.00032594	-0.000311155	-0.000304445	-0.000298304	-0.000293626	-0.00028996	-0.000282556	-0.00027533	-0.000266489	-0.000254855	-0.000244549	-0.000232734	-0.00022067	-0.000210673	-0.000199676	-0.00019006	-0.000182009	-0.000173164	-0.000166116	-0.000159568	-0.00015241	-0.000146858	-0.000140958	-0.000134833	-0.000129969	-0.000124383	-0.000119058	-0.000114624	-0.000109451	-0.000104923	-0.000100905	-9.63086e-05	-9.25381e-05	-8.89205e-05	-8.49507e-05	-8.18028e-05	-7.85346e-05	-7.51472e-05	-7.24627e-05	-6.94985e-05	-6.66226e-05	-6.42775e-05	-6.16007e-05	-5.91691e-05	-5.70848e-05	-5.46958e-05	-5.26453e-05	-5.07741e-05	-4.86714e-05	-4.6939e-05	-4.52497e-05	-4.34221e-05	-4.19471e-05	-4.04195e-05	-3.88464e-05	-3.75758e-05	-3.61971e-05	-3.4853e-05	-3.37438e-05	-3.25063e-05	-3.13631e-05	-3.03831e-05	-2.92811e-05	-2.83102e-05	-2.74359e-05	-2.64631e-05	-2.5637e-05	-2.48519e-05	-2.40007e-05	-2.32941e-05	-2.25869e-05	-2.18478e-05	-2.12385e-05	-2.06016e-05	-1.99641e-05	-1.94337e-05	-1.88616e-05	-1.83143e-05	-1.78478e-05	-1.73365e-05	-1.68676e-05	-1.64537e-05	-1.59994e-05	-1.55975e-05	-1.52275e-05	-1.48265e-05	-1.44809e-05	-1.41486e-05	-1.37967e-05	-1.3498e-05	-1.31988e-05	-1.28918e-05	-1.26317e-05	-1.23623e-05	-1.20955e-05	-1.18671e-05	-1.1625e-05	-1.13938e-05	-1.11915e-05	-1.09746e-05	-1.07742e-05	-1.05937e-05	-1.04003e-05	-1.02263e-05	-1.00642e-05	-9.89227e-06	-9.74067e-06	-9.59441e-06	-9.44227e-06	-9.3094e-06	-9.17709e-06	-9.04284e-06	-8.92555e-06	-8.80575e-06	-8.68749e-06	5.53752e-05	0.000217192	0.000428036	0.000622331	0.000769001	0.00084393	0.000846382	0.000810428	0.000758962	0.000704975	0.000609338	0.000463564	0.000304738	0.000168549	6.65376e-05	6.36874e-06	-1.63787e-05	-1.90421e-05	-8.06007e-06	9.69831e-06	2.33932e-05	3.47178e-05	4.34244e-05	4.52065e-05	4.52887e-05	4.45854e-05	4.01924e-05	3.69727e-05	3.47208e-05	3.05889e-05	2.85463e-05	2.74469e-05	2.4782e-05	2.40151e-05	2.3593e-05	2.16283e-05	2.12856e-05	2.08532e-05	1.90614e-05	1.87644e-05	1.81571e-05	1.64757e-05	1.62129e-05	1.55092e-05	1.40071e-05	1.38225e-05	1.30951e-05	1.18012e-05	1.16933e-05	1.09652e-05	9.866e-06	9.80851e-06	9.0841e-06	8.15641e-06	8.12533e-06	7.41064e-06	6.63527e-06	6.61542e-06	5.91967e-06	5.28069e-06	5.26245e-06	4.59469e-06	4.07676e-06	4.05324e-06	3.4206e-06	3.00834e-06	2.97455e-06	2.38224e-06	2.06067e-06	2.01347e-06	1.46516e-06	1.22028e-06	1.15825e-06	6.56346e-07	4.75316e-07	3.98395e-07	-5.59216e-08	-1.84736e-07	-2.75588e-07	-6.82212e-07	-7.69183e-07	-8.72262e-07	-1.23203e-06	-1.28628e-06	-1.39942e-06	-1.71398e-06	-1.74341e-06	-1.86414e-06	-2.13575e-06	-2.14706e-06	-2.27283e-06	-2.50425e-06	-2.50303e-06	-2.63129e-06
0.245	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.73153e-05	-5.89945e-05	-0.000114624	-0.000174911	-0.000235487	-0.000290127	-0.000339071	-0.000383562	-0.000422201	-0.000458619	-0.000475689	-0.00046572	-0.000441094	-0.000407173	-0.000371531	-0.000341342	-0.000314136	-0.000293643	-0.000279003	-0.000266393	-0.000258356	-0.000251255	-0.000243748	-0.000237902	-0.000230164	-0.000221908	-0.000214193	-0.000204529	-0.00019557	-0.000186955	-0.000177394	-0.000169427	-0.000161556	-0.000153579	-0.000147234	-0.000140575	-0.000134267	-0.000129122	-0.000123374	-0.00011823	-0.000113706	-0.000108569	-0.000104193	-0.000100019	-9.54336e-05	-9.16586e-05	-8.78123e-05	-8.38219e-05	-8.05727e-05	-7.70909e-05	-7.36996e-05	-7.08905e-05	-6.77804e-05	-6.49266e-05	-6.2461e-05	-5.9704e-05	-5.72985e-05	-5.50987e-05	-5.26726e-05	-5.06319e-05	-4.86509e-05	-4.65366e-05	-4.47921e-05	-4.30057e-05	-4.11822e-05	-3.96776e-05	-3.80722e-05	-3.65123e-05	-3.5201e-05	-3.37665e-05	-3.24384e-05	-3.12832e-05	-3.00102e-05	-2.88806e-05	-2.78537e-05	-2.67328e-05	-2.57699e-05	-2.48516e-05	-2.38725e-05	-2.30478e-05	-2.22244e-05	-2.13755e-05	-2.06641e-05	-1.99263e-05	-1.91948e-05	-1.8576e-05	-1.79167e-05	-1.7289e-05	-1.67461e-05	-1.61596e-05	-1.56221e-05	-1.51419e-05	-1.46233e-05	-1.41628e-05	-1.37356e-05	-1.32796e-05	-1.28841e-05	-1.25025e-05	-1.21041e-05	-1.17627e-05	-1.14212e-05	-1.10749e-05	-1.07784e-05	-1.0473e-05	-1.01732e-05	-9.91385e-06	-9.64122e-06	-9.38239e-06	-9.15387e-06	-8.91139e-06	-8.68807e-06	-8.48542e-06	-8.27065e-06	-8.07773e-06	-7.89708e-06	-7.70769e-06	-7.54052e-06	-7.37891e-06	-7.2126e-06	-7.06706e-06	-6.92221e-06	-6.77667e-06	-6.64921e-06	-6.51936e-06	-6.39229e-06	-6.27993e-06	-6.16365e-06	-6.05282e-06	-5.95312e-06	-5.84919e-06	-5.75246e-06	-5.66346e-06	-5.5708e-06	-3.02045e-05	-9.03074e-05	-0.000171463	-0.000260111	-0.000349078	-0.000428441	-0.000497961	-0.000558183	-0.00060689	-0.00065056	-0.000663945	-0.000638329	-0.00059099	-0.000529317	-0.000468613	-0.000416749	-0.000372377	-0.000342141	-0.000321047	-0.000306453	-0.000299941	-0.000294006	-0.000289533	-0.000286066	-0.000278856	-0.000271812	-0.000263144	-0.000251674	-0.000241518	-0.000229847	-0.000217919	-0.000208049	-0.000197176	-0.000187678	-0.000179738	-0.000171004	-0.00016406	-0.000157613	-0.000150553	-0.000145094	-0.000139283	-0.000133244	-0.000128462	-0.000122955	-0.000117705	-0.000113342	-0.000108238	-0.000103775	-9.98185e-05	-9.52829e-05	-9.1569e-05	-8.80058e-05	-8.40888e-05	-8.09903e-05	-7.77699e-05	-7.44285e-05	-7.17872e-05	-6.8865e-05	-6.60291e-05	-6.37217e-05	-6.10817e-05	-5.86848e-05	-5.66335e-05	-5.42766e-05	-5.22562e-05	-5.04137e-05	-4.8339e-05	-4.66328e-05	-4.49687e-05	-4.31654e-05	-4.17132e-05	-4.02076e-05	-3.86556e-05	-3.74047e-05	-3.60452e-05	-3.47194e-05	-3.36274e-05	-3.24066e-05	-3.12792e-05	-3.03142e-05	-2.92266e-05	-2.82695e-05	-2.74082e-05	-2.64479e-05	-2.56337e-05	-2.48599e-05	-2.40195e-05	-2.33231e-05	-2.26257e-05	-2.18961e-05	-2.12956e-05	-2.06672e-05	-2.00378e-05	-1.9515e-05	-1.89502e-05	-1.84099e-05	-1.795e-05	-1.7445e-05	-1.6982e-05	-1.65737e-05	-1.61249e-05	-1.57281e-05	-1.53629e-05	-1.49665e-05	-1.46253e-05	-1.42972e-05	-1.39493e-05	-1.36543e-05	-1.33586e-05	-1.3055e-05	-1.2798e-05	-1.25317e-05	-1.22677e-05	-1.20419e-05	-1.18024e-05	-1.15736e-05	-1.13735e-05	-1.11588e-05	-1.09604e-05	-1.07817e-05	-1.059e-05	-1.04177e-05	-1.02572e-05	-1.00867e-05	-9.93648e-06	-9.79148e-06	-9.64055e-06	-9.50876e-06	-9.37748e-06	-9.24419e-06	-9.12777e-06	-9.00878e-06	-8.89127e-06	5.51992e-05	0.000217081	0.000428061	0.000622553	0.000769404	0.000844438	0.000846876	0.000810751	0.000758983	0.000704623	0.000608549	0.000462295	0.000302976	0.000166335	6.39708e-05	3.56211e-06	-1.93189e-05	-2.20186e-05	-1.10081e-05	6.81862e-06	2.06111e-05	3.20405e-05	4.08505e-05	4.27363e-05	4.29128e-05	4.22951e-05	3.79854e-05	3.48405e-05	3.26581e-05	2.8596e-05	2.66176e-05	2.55798e-05	2.29778e-05	2.2269e-05	2.19035e-05	1.9996e-05	1.9706e-05	1.9325e-05	1.75847e-05	1.73348e-05	1.67735e-05	1.51379e-05	1.4917e-05	1.42544e-05	1.27931e-05	1.26457e-05	1.19551e-05	1.06975e-05	1.06227e-05	9.92759e-06	8.8607e-06	8.83272e-06	8.13795e-06	7.23901e-06	7.23426e-06	6.54613e-06	5.79633e-06	5.79999e-06	5.12805e-06	4.5118e-06	4.51457e-06	3.86813e-06	3.37042e-06	3.36568e-06	2.75215e-06	2.35786e-06	2.34089e-06	1.76569e-06	1.46011e-06	1.42797e-06	8.94988e-07	6.64334e-07	6.15809e-07	1.2762e-07	-4.0744e-08	-1.05542e-07	-5.47583e-07	-6.65115e-07	-7.45075e-07	-1.14072e-06	-1.21763e-06	-1.31091e-06	-1.66086e-06	-1.70613e-06	-1.81045e-06	-2.11622e-06	-2.13762e-06	-2.25042e-06	-2.51416e-06	-2.51828e-06	-2.6369e-06	-2.86128e-06	-2.85363e-06	-2.97544e-06
0.25	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.71867e-05	-5.8571e-05	-0.000113788	-0.000173597	-0.000233662	-0.000287782	-0.000336205	-0.000380179	-0.000418311	-0.000454233	-0.000470952	-0.000460817	-0.000436158	-0.000402292	-0.000366752	-0.000336689	-0.000309629	-0.000289293	-0.000274817	-0.00026238	-0.000254514	-0.000247585	-0.000240248	-0.000234564	-0.000226985	-0.000218878	-0.000211304	-0.000201776	-0.000192943	-0.000184449	-0.000175003	-0.000167144	-0.000159378	-0.000151502	-0.000145252	-0.000138686	-0.000132467	-0.000127406	-0.00012174	-0.000116675	-0.000112226	-0.000107162	-0.000102854	-9.87453e-05	-9.42233e-05	-9.05079e-05	-8.6719e-05	-8.27838e-05	-7.95865e-05	-7.61551e-05	-7.2812e-05	-7.00483e-05	-6.69824e-05	-6.41706e-05	-6.17447e-05	-5.90264e-05	-5.66575e-05	-5.44925e-05	-5.21003e-05	-5.00914e-05	-4.8141e-05	-4.60562e-05	-4.43394e-05	-4.25797e-05	-4.07819e-05	-3.93014e-05	-3.77194e-05	-3.61818e-05	-3.48916e-05	-3.34775e-05	-3.21687e-05	-3.10319e-05	-2.97768e-05	-2.8664e-05	-2.76531e-05	-2.65478e-05	-2.55995e-05	-2.46951e-05	-2.37296e-05	-2.29175e-05	-2.21063e-05	-2.12692e-05	-2.05688e-05	-1.98416e-05	-1.91203e-05	-1.8511e-05	-1.7861e-05	-1.72421e-05	-1.67074e-05	-1.6129e-05	-1.55991e-05	-1.51262e-05	-1.46145e-05	-1.41606e-05	-1.37396e-05	-1.32897e-05	-1.28998e-05	-1.25236e-05	-1.21304e-05	-1.1794e-05	-1.14572e-05	-1.11154e-05	-1.08231e-05	-1.05217e-05	-1.02258e-05	-9.97006e-06	-9.70093e-06	-9.44542e-06	-9.22002e-06	-8.98054e-06	-8.76006e-06	-8.56008e-06	-8.34789e-06	-8.15739e-06	-7.97903e-06	-7.79184e-06	-7.62673e-06	-7.46707e-06	-7.30263e-06	-7.15884e-06	-7.01565e-06	-6.87169e-06	-6.7457e-06	-6.61726e-06	-6.49151e-06	-6.38039e-06	-6.26529e-06	-6.15556e-06	-6.0569e-06	-5.95396e-06	-5.85814e-06	-5.77e-06	-5.67815e-06	-3.01726e-05	-8.99552e-05	-0.000170665	-0.000258798	-0.00034721	-0.000426006	-0.000494949	-0.00055459	-0.000602717	-0.000645805	-0.000658759	-0.00063291	-0.000585478	-0.000523812	-0.000463169	-0.000411401	-0.000367159	-0.000337074	-0.000316154	-0.000301751	-0.000295436	-0.000289707	-0.000285439	-0.000282171	-0.000275157	-0.000268295	-0.000259799	-0.000248493	-0.000238487	-0.00022696	-0.000215168	-0.000205425	-0.000194676	-0.000185295	-0.000177468	-0.000168844	-0.000162004	-0.000155658	-0.000148696	-0.000143329	-0.000137609	-0.000131656	-0.000126955	-0.000121527	-0.000116352	-0.000112059	-0.000107025	-0.000102627	-9.87324e-05	-9.42571e-05	-9.06e-05	-8.70911e-05	-8.32269e-05	-8.01778e-05	-7.70052e-05	-7.37099e-05	-7.11117e-05	-6.82314e-05	-6.54356e-05	-6.31659e-05	-6.05626e-05	-5.82006e-05	-5.61821e-05	-5.38573e-05	-5.18671e-05	-5.00534e-05	-4.80067e-05	-4.63267e-05	-4.46877e-05	-4.29087e-05	-4.14793e-05	-3.99956e-05	-3.84647e-05	-3.72336e-05	-3.58933e-05	-3.45857e-05	-3.3511e-05	-3.23069e-05	-3.11954e-05	-3.02452e-05	-2.91722e-05	-2.82288e-05	-2.73804e-05	-2.64328e-05	-2.56304e-05	-2.48679e-05	-2.40384e-05	-2.33522e-05	-2.26646e-05	-2.19444e-05	-2.13527e-05	-2.07327e-05	-2.01115e-05	-1.95962e-05	-1.90388e-05	-1.85054e-05	-1.80521e-05	-1.75534e-05	-1.70964e-05	-1.66938e-05	-1.62504e-05	-1.58586e-05	-1.54984e-05	-1.51066e-05	-1.47698e-05	-1.44458e-05	-1.41019e-05	-1.38106e-05	-1.35185e-05	-1.32182e-05	-1.29643e-05	-1.2701e-05	-1.24399e-05	-1.22168e-05	-1.19798e-05	-1.17533e-05	-1.15555e-05	-1.13429e-05	-1.11465e-05	-1.09697e-05	-1.07798e-05	-1.06092e-05	-1.04501e-05	-1.02812e-05	-1.01323e-05	-9.98856e-06	-9.83882e-06	-9.70813e-06	-9.57787e-06	-9.44554e-06	-9.32999e-06	-9.21182e-06	-9.09506e-06	5.50233e-05	0.00021697	0.000428086	0.000622776	0.000769807	0.000844947	0.00084737	0.000811074	0.000759004	0.000704272	0.00060776	0.000461025	0.000301214	0.000164121	6.14041e-05	7.55459e-07	-2.22591e-05	-2.49951e-05	-1.39561e-05	3.93892e-06	1.78289e-05	2.93632e-05	3.82766e-05	4.02661e-05	4.05369e-05	4.00048e-05	3.57783e-05	3.27083e-05	3.05954e-05	2.66031e-05	2.46889e-05	2.37127e-05	2.11735e-05	2.05229e-05	2.02139e-05	1.83637e-05	1.81264e-05	1.77968e-05	1.61079e-05	1.59051e-05	1.53899e-05	1.38002e-05	1.3621e-05	1.29997e-05	1.15791e-05	1.14688e-05	1.08151e-05	9.59372e-06	9.55205e-06	8.89e-06	7.8554e-06	7.85693e-06	7.1918e-06	6.3216e-06	6.34318e-06	5.68162e-06	4.95739e-06	4.98456e-06	4.33642e-06	3.74291e-06	3.76668e-06	3.14158e-06	2.66408e-06	2.67812e-06	2.0837e-06	1.70739e-06	1.70722e-06	1.14914e-06	8.59548e-07	8.42473e-07	3.24811e-07	1.08383e-07	7.3366e-08	-4.01107e-07	-5.56806e-07	-6.0948e-07	-1.03925e-06	-1.1455e-06	-1.21456e-06	-1.59922e-06	-1.66607e-06	-1.74956e-06	-2.08968e-06	-2.12597e-06	-2.22148e-06	-2.51846e-06	-2.53184e-06	-2.6367e-06	-2.89257e-06	-2.88951e-06	-3.00098e-06	-3.21832e-06	-3.20423e-06	-3.31958e-06
0.255	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.70508e-05	-5.81237e-05	-0.000112905	-0.00017221	-0.000231736	-0.000285307	-0.000333179	-0.000376606	-0.000414203	-0.000449602	-0.000465949	-0.000455639	-0.000430946	-0.000397137	-0.000361705	-0.000331775	-0.00030487	-0.000284698	-0.000270396	-0.000258139	-0.000250454	-0.000243706	-0.000236549	-0.000231036	-0.000223623	-0.000215675	-0.000208249	-0.000198864	-0.000190165	-0.000181797	-0.000172474	-0.000164729	-0.000157073	-0.000149303	-0.000143154	-0.000136685	-0.00013056	-0.000125588	-0.000120009	-0.000115027	-0.000110656	-0.000105669	-0.000101433	-9.73934e-05	-9.29382e-05	-8.92857e-05	-8.55573e-05	-8.16804e-05	-7.85379e-05	-7.51596e-05	-7.18673e-05	-6.91514e-05	-6.61322e-05	-6.33646e-05	-6.09807e-05	-5.83032e-05	-5.59729e-05	-5.38447e-05	-5.14881e-05	-4.95128e-05	-4.75946e-05	-4.55409e-05	-4.38534e-05	-4.21219e-05	-4.03511e-05	-3.88961e-05	-3.73388e-05	-3.58248e-05	-3.45567e-05	-3.31642e-05	-3.18759e-05	-3.07585e-05	-2.95222e-05	-2.84271e-05	-2.74332e-05	-2.63442e-05	-2.54114e-05	-2.45218e-05	-2.35705e-05	-2.27718e-05	-2.19735e-05	-2.11488e-05	-2.046e-05	-1.9744e-05	-1.90334e-05	-1.84343e-05	-1.7794e-05	-1.71844e-05	-1.66585e-05	-1.60886e-05	-1.55667e-05	-1.51014e-05	-1.45971e-05	-1.41502e-05	-1.37358e-05	-1.32923e-05	-1.29084e-05	-1.2538e-05	-1.21503e-05	-1.1819e-05	-1.14872e-05	-1.11501e-05	-1.08623e-05	-1.05652e-05	-1.02734e-05	-1.00216e-05	-9.75614e-06	-9.50415e-06	-9.28206e-06	-9.04578e-06	-8.82831e-06	-8.63118e-06	-8.42172e-06	-8.2338e-06	-8.05787e-06	-7.87303e-06	-7.71011e-06	-7.55254e-06	-7.39009e-06	-7.24816e-06	-7.10675e-06	-6.96447e-06	-6.84007e-06	-6.71313e-06	-6.58881e-06	-6.47901e-06	-6.36518e-06	-6.25664e-06	-6.15909e-06	-6.05721e-06	-5.96238e-06	-5.87517e-06	-5.78419e-06	-3.01315e-05	-8.9576e-05	-0.000169815	-0.000257403	-0.000345231	-0.000423428	-0.000491763	-0.000550788	-0.000598302	-0.000640777	-0.000653277	-0.00062718	-0.000579651	-0.000517991	-0.000457412	-0.000405746	-0.000361643	-0.000331716	-0.000310979	-0.000296777	-0.00029067	-0.000285159	-0.000281108	-0.000278049	-0.00027124	-0.000264571	-0.000256256	-0.000245123	-0.000235276	-0.000223901	-0.000212252	-0.000202643	-0.000192025	-0.000182767	-0.000175058	-0.00016655	-0.000159821	-0.00015358	-0.000146722	-0.000141453	-0.000135827	-0.000129966	-0.00012535	-0.000120005	-0.00011491	-0.000110692	-0.00010573	-0.000101401	-9.75715e-05	-9.31599e-05	-8.95625e-05	-8.6111e-05	-8.23025e-05	-7.93055e-05	-7.61834e-05	-7.29366e-05	-7.03839e-05	-6.7548e-05	-6.47945e-05	-6.25645e-05	-5.99999e-05	-5.76746e-05	-5.56909e-05	-5.33999e-05	-5.14417e-05	-4.96583e-05	-4.76411e-05	-4.59888e-05	-4.43764e-05	-4.2623e-05	-4.12176e-05	-3.97572e-05	-3.82486e-05	-3.70384e-05	-3.57183e-05	-3.44301e-05	-3.33735e-05	-3.21871e-05	-3.10922e-05	-3.01579e-05	-2.91003e-05	-2.81713e-05	-2.73367e-05	-2.64024e-05	-2.56125e-05	-2.48619e-05	-2.40439e-05	-2.33686e-05	-2.26913e-05	-2.19811e-05	-2.13987e-05	-2.07877e-05	-2.01751e-05	-1.96679e-05	-1.91183e-05	-1.85923e-05	-1.81458e-05	-1.76539e-05	-1.72032e-05	-1.68066e-05	-1.63689e-05	-1.59827e-05	-1.56275e-05	-1.52407e-05	-1.49085e-05	-1.45889e-05	-1.42493e-05	-1.39619e-05	-1.36736e-05	-1.33769e-05	-1.31264e-05	-1.28663e-05	-1.26082e-05	-1.2388e-05	-1.21537e-05	-1.19298e-05	-1.17344e-05	-1.15241e-05	-1.13298e-05	-1.11551e-05	-1.09671e-05	-1.07982e-05	-1.06408e-05	-1.04735e-05	-1.03261e-05	-1.01837e-05	-1.00353e-05	-9.90577e-06	-9.77663e-06	-9.64535e-06	-9.53076e-06	-9.41348e-06	-9.29756e-06	5.48501e-05	0.000216865	0.000428124	0.000623023	0.000770245	0.000845495	0.000847904	0.000811426	0.00075904	0.000703915	0.000606943	0.000459701	0.000299371	0.000161802	5.87129e-05	-2.18858e-06	-2.53439e-05	-2.81183e-05	-1.70495e-05	9.17515e-07	1.49101e-05	2.6555e-05	3.55772e-05	3.7676e-05	3.80461e-05	3.76042e-05	3.34654e-05	3.04742e-05	2.84345e-05	2.45156e-05	2.2669e-05	2.17578e-05	1.92847e-05	1.86954e-05	1.8446e-05	1.66561e-05	1.64744e-05	1.61987e-05	1.45641e-05	1.44109e-05	1.39442e-05	1.24027e-05	1.22676e-05	1.16896e-05	1.03119e-05	1.02407e-05	9.62578e-06	8.44262e-06	8.43579e-06	7.80853e-06	6.80792e-06	6.84051e-06	6.20658e-06	5.36662e-06	5.41592e-06	4.78232e-06	4.08499e-06	4.1369e-06	3.51381e-06	2.94422e-06	2.99009e-06	2.38743e-06	1.93119e-06	1.96499e-06	1.39067e-06	1.03326e-06	1.05078e-06	5.10688e-07	2.37909e-07	2.36672e-07	-2.64883e-07	-4.66354e-07	-4.87173e-07	-9.47232e-07	-1.08962e-06	-1.12955e-06	-1.54642e-06	-1.64082e-06	-1.69844e-06	-2.07156e-06	-2.12785e-06	-2.20106e-06	-2.53085e-06	-2.55772e-06	-2.64398e-06	-2.93172e-06	-2.93668e-06	-3.03321e-06	-3.28083e-06	-3.27024e-06	-3.3742e-06	-3.58416e-06	-3.56332e-06	-3.67191e-06
0.26	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.69149e-05	-5.76764e-05	-0.000112023	-0.000170823	-0.000229809	-0.000282832	-0.000330153	-0.000373033	-0.000410096	-0.00044497	-0.000460947	-0.000450462	-0.000425735	-0.000391982	-0.000356658	-0.00032686	-0.00030011	-0.000280104	-0.000265974	-0.000253899	-0.000246394	-0.000239827	-0.00023285	-0.000227508	-0.000220262	-0.000212472	-0.000205195	-0.000195953	-0.000187387	-0.000179146	-0.000169944	-0.000162314	-0.000154768	-0.000147104	-0.000141055	-0.000134684	-0.000128654	-0.000123771	-0.000118279	-0.000113379	-0.000109086	-0.000104176	-0.000100012	-9.60415e-05	-9.16532e-05	-8.80635e-05	-8.43956e-05	-8.0577e-05	-7.74893e-05	-7.4164e-05	-7.09225e-05	-6.82546e-05	-6.52819e-05	-6.25587e-05	-6.02167e-05	-5.758e-05	-5.52883e-05	-5.31968e-05	-5.08759e-05	-4.89342e-05	-4.70482e-05	-4.50256e-05	-4.33673e-05	-4.1664e-05	-3.99203e-05	-3.84908e-05	-3.69581e-05	-3.54677e-05	-3.42219e-05	-3.28509e-05	-3.15831e-05	-3.0485e-05	-2.92675e-05	-2.81903e-05	-2.72132e-05	-2.61407e-05	-2.52233e-05	-2.43484e-05	-2.34114e-05	-2.26261e-05	-2.18407e-05	-2.10283e-05	-2.03512e-05	-1.96464e-05	-1.89466e-05	-1.83575e-05	-1.7727e-05	-1.71267e-05	-1.66096e-05	-1.60482e-05	-1.55344e-05	-1.50767e-05	-1.45797e-05	-1.41397e-05	-1.3732e-05	-1.32949e-05	-1.2917e-05	-1.25523e-05	-1.21702e-05	-1.18441e-05	-1.15172e-05	-1.11849e-05	-1.09016e-05	-1.06088e-05	-1.03211e-05	-1.00731e-05	-9.81135e-06	-9.56287e-06	-9.3441e-06	-9.11101e-06	-8.89655e-06	-8.70227e-06	-8.49555e-06	-8.31021e-06	-8.13672e-06	-7.95422e-06	-7.7935e-06	-7.63801e-06	-7.47755e-06	-7.33748e-06	-7.19785e-06	-7.05726e-06	-6.93443e-06	-6.809e-06	-6.6861e-06	-6.57763e-06	-6.46507e-06	-6.35772e-06	-6.26128e-06	-6.16046e-06	-6.06662e-06	-5.98033e-06	-5.89024e-06	-3.00905e-05	-8.91968e-05	-0.000168965	-0.000256009	-0.000343252	-0.000420849	-0.000488576	-0.000546986	-0.000593887	-0.000635748	-0.000647794	-0.00062145	-0.000573824	-0.00051217	-0.000451655	-0.000400091	-0.000356126	-0.000326359	-0.000305804	-0.000291804	-0.000285905	-0.000280611	-0.000276776	-0.000273927	-0.000267323	-0.000260846	-0.000252713	-0.000241753	-0.000232065	-0.000220841	-0.000209336	-0.00019986	-0.000189373	-0.00018024	-0.000172648	-0.000164257	-0.000157637	-0.000151503	-0.000144749	-0.000139577	-0.000134045	-0.000128276	-0.000123745	-0.000118483	-0.000113467	-0.000109324	-0.000104435	-0.000100175	-9.64106e-05	-9.20627e-05	-8.85251e-05	-8.51309e-05	-8.13781e-05	-7.84332e-05	-7.53615e-05	-7.21634e-05	-6.96562e-05	-6.68645e-05	-6.41533e-05	-6.1963e-05	-5.94373e-05	-5.71487e-05	-5.51997e-05	-5.29426e-05	-5.10162e-05	-4.92632e-05	-4.72755e-05	-4.56509e-05	-4.4065e-05	-4.23373e-05	-4.0956e-05	-3.95187e-05	-3.80325e-05	-3.68432e-05	-3.55433e-05	-3.42744e-05	-3.3236e-05	-3.20672e-05	-3.09891e-05	-3.00706e-05	-2.90283e-05	-2.81138e-05	-2.72929e-05	-2.63719e-05	-2.55946e-05	-2.48559e-05	-2.40495e-05	-2.33849e-05	-2.2718e-05	-2.20178e-05	-2.14448e-05	-2.08428e-05	-2.02387e-05	-1.97395e-05	-1.91977e-05	-1.86791e-05	-1.82396e-05	-1.77544e-05	-1.73101e-05	-1.69194e-05	-1.64875e-05	-1.61067e-05	-1.57567e-05	-1.53748e-05	-1.50473e-05	-1.47321e-05	-1.43967e-05	-1.41132e-05	-1.38287e-05	-1.35356e-05	-1.32885e-05	-1.30316e-05	-1.27766e-05	-1.25591e-05	-1.23276e-05	-1.21063e-05	-1.19132e-05	-1.17053e-05	-1.15132e-05	-1.13404e-05	-1.11543e-05	-1.09872e-05	-1.08315e-05	-1.06658e-05	-1.05198e-05	-1.03788e-05	-1.02317e-05	-1.01034e-05	-9.97538e-06	-9.84516e-06	-9.73152e-06	-9.61515e-06	-9.50006e-06	5.4677e-05	0.00021676	0.000428163	0.00062327	0.000770682	0.000846043	0.000848437	0.000811779	0.000759076	0.000703559	0.000606125	0.000458377	0.000297528	0.000159483	5.60217e-05	-5.13262e-06	-2.84288e-05	-3.12415e-05	-2.01428e-05	-2.10389e-06	1.19914e-05	2.37467e-05	3.28778e-05	3.50859e-05	3.55553e-05	3.52036e-05	3.11524e-05	2.824e-05	2.62737e-05	2.24282e-05	2.06492e-05	1.98029e-05	1.7396e-05	1.68679e-05	1.66781e-05	1.49485e-05	1.48223e-05	1.46007e-05	1.30204e-05	1.29167e-05	1.24985e-05	1.10053e-05	1.09142e-05	1.03795e-05	9.0447e-06	9.01265e-06	8.43651e-06	7.29152e-06	7.31952e-06	6.72706e-06	5.76044e-06	5.8241e-06	5.22135e-06	4.41165e-06	4.48866e-06	3.88302e-06	3.21259e-06	3.28924e-06	2.6912e-06	2.14553e-06	2.21349e-06	1.63327e-06	1.1983e-06	1.25186e-06	6.97637e-07	3.59134e-07	3.94333e-07	-1.27764e-07	-3.8373e-07	-3.69129e-07	-8.54577e-07	-1.04109e-06	-1.04771e-06	-1.49336e-06	-1.62243e-06	-1.64963e-06	-2.0536e-06	-2.13614e-06	-2.18232e-06	-2.54391e-06	-2.58962e-06	-2.65255e-06	-2.97203e-06	-2.98946e-06	-3.06647e-06	-3.34499e-06	-3.34152e-06	-3.42973e-06	-3.66909e-06	-3.65097e-06	-3.74743e-06	-3.95e-06	-3.92242e-06	-4.02424e-06
0.265	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.6779e-05	-5.72291e-05	-0.00011114	-0.000169436	-0.000227883	-0.000280356	-0.000327128	-0.000369461	-0.000405988	-0.000440339	-0.000455944	-0.000445284	-0.000420523	-0.000386827	-0.000351611	-0.000321946	-0.000295351	-0.000275509	-0.000261552	-0.000249658	-0.000242334	-0.000235949	-0.000229151	-0.00022398	-0.0002169	-0.000209269	-0.00020214	-0.000193041	-0.000184609	-0.000176494	-0.000167414	-0.000159898	-0.000152462	-0.000144905	-0.000138956	-0.000132683	-0.000126747	-0.000121953	-0.000116548	-0.00011173	-0.000107517	-0.000102682	-9.85908e-05	-9.46896e-05	-9.03682e-05	-8.68413e-05	-8.32339e-05	-7.94737e-05	-7.64407e-05	-7.31685e-05	-6.99778e-05	-6.73578e-05	-6.44317e-05	-6.17527e-05	-5.94527e-05	-5.68569e-05	-5.46037e-05	-5.2549e-05	-5.02637e-05	-4.83556e-05	-4.65018e-05	-4.45104e-05	-4.28813e-05	-4.12062e-05	-3.94896e-05	-3.80856e-05	-3.65775e-05	-3.51106e-05	-3.3887e-05	-3.25376e-05	-3.12903e-05	-3.02116e-05	-2.90129e-05	-2.79534e-05	-2.69933e-05	-2.59371e-05	-2.50351e-05	-2.41751e-05	-2.32522e-05	-2.24804e-05	-2.17079e-05	-2.09079e-05	-2.02424e-05	-1.95488e-05	-1.88597e-05	-1.82808e-05	-1.766e-05	-1.70691e-05	-1.65608e-05	-1.60078e-05	-1.5502e-05	-1.5052e-05	-1.45624e-05	-1.41293e-05	-1.37282e-05	-1.32975e-05	-1.29257e-05	-1.25667e-05	-1.219e-05	-1.18691e-05	-1.15472e-05	-1.12197e-05	-1.09408e-05	-1.06523e-05	-1.03687e-05	-1.01246e-05	-9.86656e-06	-9.6216e-06	-9.40615e-06	-9.17624e-06	-8.9648e-06	-8.77336e-06	-8.56938e-06	-8.38661e-06	-8.21557e-06	-8.0354e-06	-7.87688e-06	-7.72347e-06	-7.56501e-06	-7.42681e-06	-7.28895e-06	-7.15005e-06	-7.02879e-06	-6.90487e-06	-6.78339e-06	-6.67625e-06	-6.56496e-06	-6.4588e-06	-6.36348e-06	-6.26371e-06	-6.17087e-06	-6.0855e-06	-5.99629e-06	-3.00495e-05	-8.88177e-05	-0.000168116	-0.000254614	-0.000341272	-0.000418271	-0.000485389	-0.000543184	-0.000589473	-0.00063072	-0.000642311	-0.00061572	-0.000567997	-0.000506349	-0.000445899	-0.000394437	-0.00035061	-0.000321001	-0.000300629	-0.00028683	-0.000281139	-0.000276063	-0.000272444	-0.000269804	-0.000263407	-0.000257122	-0.00024917	-0.000238383	-0.000228853	-0.000217781	-0.00020642	-0.000197078	-0.000186721	-0.000177712	-0.000170238	-0.000161963	-0.000155453	-0.000149425	-0.000142775	-0.0001377	-0.000132264	-0.000126585	-0.000122141	-0.000116962	-0.000112025	-0.000107956	-0.00010314	-9.8949e-05	-9.52497e-05	-9.09655e-05	-8.74877e-05	-8.41509e-05	-8.04536e-05	-7.7561e-05	-7.45397e-05	-7.13901e-05	-6.89285e-05	-6.6181e-05	-6.35121e-05	-6.13616e-05	-5.88746e-05	-5.66228e-05	-5.47085e-05	-5.24852e-05	-5.05908e-05	-4.88681e-05	-4.69099e-05	-4.5313e-05	-4.37537e-05	-4.20517e-05	-4.06944e-05	-3.92803e-05	-3.78163e-05	-3.66479e-05	-3.53684e-05	-3.41188e-05	-3.30985e-05	-3.19474e-05	-3.0886e-05	-2.99833e-05	-2.89563e-05	-2.80563e-05	-2.72492e-05	-2.63415e-05	-2.55766e-05	-2.48499e-05	-2.40551e-05	-2.34013e-05	-2.27448e-05	-2.20545e-05	-2.14908e-05	-2.08978e-05	-2.03023e-05	-1.98112e-05	-1.92772e-05	-1.87659e-05	-1.83334e-05	-1.78549e-05	-1.74169e-05	-1.70322e-05	-1.66061e-05	-1.62307e-05	-1.58858e-05	-1.55089e-05	-1.5186e-05	-1.48752e-05	-1.4544e-05	-1.42646e-05	-1.39838e-05	-1.36943e-05	-1.34506e-05	-1.31968e-05	-1.29449e-05	-1.27303e-05	-1.25015e-05	-1.22827e-05	-1.20921e-05	-1.18864e-05	-1.16965e-05	-1.15257e-05	-1.13416e-05	-1.11763e-05	-1.10222e-05	-1.08581e-05	-1.07136e-05	-1.0574e-05	-1.04281e-05	-1.0301e-05	-1.01741e-05	-1.0045e-05	-9.93229e-06	-9.81681e-06	-9.70256e-06	5.45038e-05	0.000216655	0.000428201	0.000623516	0.000771119	0.000846592	0.000848971	0.000812132	0.000759111	0.000703202	0.000605307	0.000457053	0.000295685	0.000157163	5.33305e-05	-8.07666e-06	-3.15137e-05	-3.43647e-05	-2.32361e-05	-5.1253e-06	9.07265e-06	2.09385e-05	3.01784e-05	3.24957e-05	3.30646e-05	3.2803e-05	2.88394e-05	2.60059e-05	2.41128e-05	2.03408e-05	1.86294e-05	1.78481e-05	1.55072e-05	1.50405e-05	1.49102e-05	1.32409e-05	1.31702e-05	1.30027e-05	1.14766e-05	1.14225e-05	1.10528e-05	9.60782e-06	9.56072e-06	9.0694e-06	7.7775e-06	7.78457e-06	7.24723e-06	6.14042e-06	6.20326e-06	5.64559e-06	4.71295e-06	4.80768e-06	4.23613e-06	3.45667e-06	3.5614e-06	2.98372e-06	2.34019e-06	2.44157e-06	1.86859e-06	1.34684e-06	1.4369e-06	8.7912e-07	4.65414e-07	5.38733e-07	4.60325e-09	-3.14994e-07	-2.62113e-07	-7.66215e-07	-1.00537e-06	-9.74931e-07	-1.44427e-06	-1.61583e-06	-1.60825e-06	-2.03948e-06	-2.15525e-06	-2.1697e-06	-2.56078e-06	-2.63146e-06	-2.6662e-06	-3.01625e-06	-3.0514e-06	-3.10404e-06	-3.4132e-06	-3.42121e-06	-3.48897e-06	-3.75825e-06	-3.74637e-06	-3.82624e-06	-4.05735e-06	-4.0317e-06	-4.12065e-06	-4.31584e-06	-4.28151e-06	-4.37657e-06
0.27	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.66396e-05	-5.67702e-05	-0.000110235	-0.000168013	-0.000225906	-0.000277816	-0.000324023	-0.000365795	-0.000401774	-0.000435587	-0.000450812	-0.000439971	-0.000415175	-0.000381538	-0.000346432	-0.000316903	-0.000290466	-0.000270793	-0.000257013	-0.000245305	-0.000238165	-0.000231966	-0.000225351	-0.000220356	-0.000213447	-0.000205977	-0.000199	-0.000190048	-0.000181753	-0.000173767	-0.000164813	-0.000157413	-0.00015009	-0.000142642	-0.000136796	-0.000130623	-0.000124783	-0.00012008	-0.000114764	-0.000110031	-0.000105898	-0.000101142	-9.71242e-05	-9.32937e-05	-8.90408e-05	-8.55782e-05	-8.20328e-05	-7.83322e-05	-7.53554e-05	-7.21376e-05	-6.89989e-05	-6.64279e-05	-6.35496e-05	-6.09159e-05	-5.86589e-05	-5.61049e-05	-5.38912e-05	-5.18742e-05	-4.96254e-05	-4.77517e-05	-4.59309e-05	-4.39713e-05	-4.23722e-05	-4.0726e-05	-3.90372e-05	-3.76592e-05	-3.61765e-05	-3.47337e-05	-3.35329e-05	-3.22055e-05	-3.09792e-05	-2.99204e-05	-2.8741e-05	-2.76997e-05	-2.6757e-05	-2.57176e-05	-2.48315e-05	-2.39865e-05	-2.30783e-05	-2.23202e-05	-2.15609e-05	-2.07736e-05	-2.01201e-05	-1.9438e-05	-1.87599e-05	-1.81914e-05	-1.75807e-05	-1.69992e-05	-1.64999e-05	-1.59557e-05	-1.54582e-05	-1.5016e-05	-1.4534e-05	-1.41081e-05	-1.37138e-05	-1.32896e-05	-1.29239e-05	-1.25708e-05	-1.21999e-05	-1.18843e-05	-1.15675e-05	-1.12449e-05	-1.09707e-05	-1.06866e-05	-1.04072e-05	-1.0167e-05	-9.91282e-06	-9.67149e-06	-9.45945e-06	-9.23285e-06	-9.02452e-06	-8.83602e-06	-8.63487e-06	-8.45476e-06	-8.28624e-06	-8.1085e-06	-7.95225e-06	-7.80101e-06	-7.64461e-06	-7.50835e-06	-7.37233e-06	-7.23519e-06	-7.11557e-06	-6.99321e-06	-6.87322e-06	-6.76747e-06	-6.6575e-06	-6.55259e-06	-6.45843e-06	-6.35978e-06	-6.26797e-06	-6.18358e-06	-6.09529e-06	-2.99976e-05	-8.84189e-05	-0.000167234	-0.000253174	-0.000339232	-0.000415616	-0.00048211	-0.000539275	-0.000584934	-0.000625552	-0.000636677	-0.000609832	-0.000562009	-0.000500368	-0.000439983	-0.000388625	-0.000344939	-0.000315493	-0.000295308	-0.000281716	-0.000276238	-0.000271385	-0.000267987	-0.000265562	-0.000259375	-0.000253286	-0.000245521	-0.00023491	-0.000225543	-0.000214626	-0.000203412	-0.000194207	-0.000183984	-0.000175102	-0.000167749	-0.000159593	-0.000153196	-0.000147277	-0.000140733	-0.000135758	-0.000130418	-0.000124833	-0.000120476	-0.000115383	-0.000110527	-0.000106534	-0.000101793	-9.76722e-05	-9.40398e-05	-8.98209e-05	-8.64043e-05	-8.31262e-05	-7.94861e-05	-7.66468e-05	-7.36772e-05	-7.05774e-05	-6.81624e-05	-6.54603e-05	-6.28348e-05	-6.0725e-05	-5.82777e-05	-5.60636e-05	-5.41849e-05	-5.19963e-05	-5.01346e-05	-4.8443e-05	-4.65151e-05	-4.49465e-05	-4.34145e-05	-4.17388e-05	-4.04062e-05	-3.90159e-05	-3.75748e-05	-3.64279e-05	-3.51691e-05	-3.39394e-05	-3.29377e-05	-3.18047e-05	-3.07606e-05	-2.98741e-05	-2.88628e-05	-2.79777e-05	-2.71847e-05	-2.62907e-05	-2.55387e-05	-2.48242e-05	-2.40412e-05	-2.33986e-05	-2.27527e-05	-2.20727e-05	-2.15186e-05	-2.09348e-05	-2.03482e-05	-1.98654e-05	-1.93394e-05	-1.88357e-05	-1.84104e-05	-1.79388e-05	-1.75073e-05	-1.71288e-05	-1.67087e-05	-1.63389e-05	-1.59993e-05	-1.56276e-05	-1.53094e-05	-1.50032e-05	-1.46764e-05	-1.4401e-05	-1.41242e-05	-1.38385e-05	-1.35982e-05	-1.33478e-05	-1.30991e-05	-1.28874e-05	-1.26614e-05	-1.24454e-05	-1.22572e-05	-1.20539e-05	-1.18662e-05	-1.16976e-05	-1.15154e-05	-1.1352e-05	-1.11997e-05	-1.10372e-05	-1.08943e-05	-1.07562e-05	-1.06117e-05	-1.04859e-05	-1.03602e-05	-1.02321e-05	-1.01205e-05	-1.0006e-05	-9.89262e-06	5.43438e-05	0.000216564	0.000428258	0.000623786	0.000771584	0.00084717	0.000849535	0.000812511	0.000759166	0.000702855	0.000604488	0.000455716	0.000293816	0.000154807	5.05939e-05	-1.10723e-05	-3.46536e-05	-3.75441e-05	-2.63851e-05	-8.20076e-06	6.10216e-06	1.8081e-05	2.74322e-05	2.98613e-05	3.05318e-05	3.03625e-05	2.64886e-05	2.37357e-05	2.19175e-05	1.82206e-05	1.65783e-05	1.58634e-05	1.35902e-05	1.31862e-05	1.31168e-05	1.15091e-05	1.14952e-05	1.1383e-05	9.9123e-06	9.90896e-06	9.58881e-06	8.19321e-06	8.19111e-06	7.74411e-06	6.49606e-06	6.54312e-06	6.04545e-06	4.97766e-06	5.07611e-06	4.554e-06	3.65611e-06	3.78258e-06	3.24291e-06	2.49436e-06	2.62741e-06	2.0783e-06	1.46227e-06	1.58893e-06	1.04154e-06	5.44218e-07	6.56857e-07	1.21997e-07	-2.69987e-07	-1.76489e-07	-6.90095e-07	-9.90384e-07	-9.19448e-07	-1.40518e-06	-1.62717e-06	-1.58056e-06	-2.03346e-06	-2.18975e-06	-2.16768e-06	-2.5842e-06	-2.68638e-06	-2.68784e-06	-3.06576e-06	-3.12435e-06	-3.14742e-06	-3.4857e-06	-3.51008e-06	-3.55223e-06	-3.85087e-06	-3.84927e-06	-3.9076e-06	-4.16748e-06	-4.14702e-06	-4.21841e-06	-4.44111e-06	-4.40779e-06	-4.4891e-06	-4.67677e-06	-4.63557e-06	-4.72375e-06
0.275	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.64984e-05	-5.63054e-05	-0.000109318	-0.000166572	-0.000223905	-0.000275245	-0.00032088	-0.000362084	-0.000397506	-0.000430775	-0.000445614	-0.000434592	-0.00040976	-0.000376182	-0.000341187	-0.000311796	-0.000285519	-0.000266017	-0.000252415	-0.000240895	-0.000233943	-0.000227931	-0.000221502	-0.000216684	-0.000209947	-0.000202642	-0.000195819	-0.000187014	-0.000178858	-0.000171003	-0.000162175	-0.000154894	-0.000147685	-0.000140347	-0.000134605	-0.000128533	-0.00012279	-0.000118179	-0.000112953	-0.000108306	-0.000104254	-9.95777e-05	-9.56347e-05	-9.18758e-05	-8.76922e-05	-8.42947e-05	-8.0812e-05	-7.71718e-05	-7.42517e-05	-7.10889e-05	-6.80029e-05	-6.54816e-05	-6.26515e-05	-6.00637e-05	-5.78502e-05	-5.53385e-05	-5.31647e-05	-5.11859e-05	-4.89741e-05	-4.71352e-05	-4.53478e-05	-4.34205e-05	-4.18517e-05	-4.02347e-05	-3.85739e-05	-3.72224e-05	-3.57652e-05	-3.43469e-05	-3.31692e-05	-3.18641e-05	-3.06591e-05	-2.96204e-05	-2.84604e-05	-2.74377e-05	-2.65125e-05	-2.54901e-05	-2.462e-05	-2.37904e-05	-2.2897e-05	-2.21528e-05	-2.14069e-05	-2.06324e-05	-1.9991e-05	-1.93206e-05	-1.86537e-05	-1.80956e-05	-1.74951e-05	-1.69233e-05	-1.64332e-05	-1.58978e-05	-1.54086e-05	-1.49744e-05	-1.45e-05	-1.40814e-05	-1.3694e-05	-1.32764e-05	-1.2917e-05	-1.25699e-05	-1.22047e-05	-1.18946e-05	-1.1583e-05	-1.12653e-05	-1.09957e-05	-1.07162e-05	-1.04411e-05	-1.02049e-05	-9.9546e-06	-9.71695e-06	-9.50839e-06	-9.28513e-06	-9.07997e-06	-8.89446e-06	-8.69619e-06	-8.51879e-06	-8.35284e-06	-8.17756e-06	-8.02362e-06	-7.87458e-06	-7.72029e-06	-7.58599e-06	-7.45186e-06	-7.31651e-06	-7.19856e-06	-7.0778e-06	-6.95932e-06	-6.85499e-06	-6.74637e-06	-6.64274e-06	-6.54977e-06	-6.45225e-06	-6.36151e-06	-6.27812e-06	-6.19078e-06	-2.99403e-05	-8.80103e-05	-0.000166337	-0.000251711	-0.000337161	-0.000412923	-0.000478784	-0.000535311	-0.000580333	-0.000620314	-0.000630967	-0.000603865	-0.000555941	-0.000494306	-0.000433987	-0.000382735	-0.000339192	-0.000309911	-0.000289915	-0.000276531	-0.000271269	-0.000266641	-0.000263468	-0.000261259	-0.000255285	-0.000249396	-0.000241818	-0.000231387	-0.000222184	-0.000211424	-0.000200358	-0.000191292	-0.000181204	-0.000172451	-0.000165221	-0.000157185	-0.000150902	-0.000145093	-0.000138656	-0.000133782	-0.000128541	-0.00012305	-0.000118781	-0.000113774	-0.000109001	-0.000105086	-0.00010042	-9.63702e-05	-9.28055e-05	-8.86526e-05	-8.52979e-05	-8.20793e-05	-7.84969e-05	-7.57117e-05	-7.27944e-05	-6.9745e-05	-6.73772e-05	-6.47211e-05	-6.21394e-05	-6.00709e-05	-5.76638e-05	-5.54877e-05	-5.36451e-05	-5.14917e-05	-4.9663e-05	-4.8003e-05	-4.61057e-05	-4.45659e-05	-4.30614e-05	-4.14124e-05	-4.01047e-05	-3.87386e-05	-3.73207e-05	-3.61954e-05	-3.49577e-05	-3.3748e-05	-3.27653e-05	-3.16506e-05	-3.06239e-05	-2.97538e-05	-2.87586e-05	-2.78885e-05	-2.71098e-05	-2.62297e-05	-2.54907e-05	-2.47887e-05	-2.40177e-05	-2.33863e-05	-2.27513e-05	-2.20816e-05	-2.15373e-05	-2.09629e-05	-2.03853e-05	-1.99109e-05	-1.9393e-05	-1.88971e-05	-1.8479e-05	-1.80144e-05	-1.75896e-05	-1.72173e-05	-1.68033e-05	-1.64392e-05	-1.6105e-05	-1.57385e-05	-1.54252e-05	-1.51237e-05	-1.48013e-05	-1.45301e-05	-1.42572e-05	-1.39753e-05	-1.37386e-05	-1.34916e-05	-1.32461e-05	-1.30375e-05	-1.28144e-05	-1.2601e-05	-1.24154e-05	-1.22146e-05	-1.20292e-05	-1.18627e-05	-1.16826e-05	-1.15211e-05	-1.13707e-05	-1.12099e-05	-1.10685e-05	-1.09319e-05	-1.07889e-05	-1.06643e-05	-1.05399e-05	-1.0413e-05	-1.03024e-05	-1.01889e-05	-1.00765e-05	5.41903e-05	0.000216482	0.000428324	0.000624068	0.000772063	0.000847764	0.000850113	0.000812903	0.00075923	0.000702512	0.000603669	0.000454373	0.000291936	0.000152433	4.78345e-05	-1.40937e-05	-3.7821e-05	-4.07516e-05	-2.95618e-05	-1.13032e-05	3.10582e-06	1.51989e-05	2.46627e-05	2.72048e-05	2.79781e-05	2.7902e-05	2.41188e-05	2.14474e-05	1.9705e-05	1.6084e-05	1.45117e-05	1.38639e-05	1.16591e-05	1.13184e-05	1.13106e-05	9.76533e-06	9.80879e-06	9.75253e-06	8.33784e-06	8.38575e-06	8.11574e-06	6.77001e-06	6.81342e-06	6.41121e-06	5.20751e-06	5.29498e-06	4.83742e-06	3.80908e-06	3.94353e-06	3.45735e-06	2.59458e-06	2.75315e-06	2.2457e-06	1.5284e-06	1.69007e-06	1.16984e-06	5.8158e-07	7.33787e-07	2.1226e-07	-2.60363e-07	-1.2491e-07	-6.36609e-07	-1.00664e-06	-8.92755e-07	-1.38562e-06	-1.6664e-06	-1.57723e-06	-2.0444e-06	-2.24904e-06	-2.1861e-06	-2.62239e-06	-2.76326e-06	-2.72656e-06	-3.12822e-06	-3.21668e-06	-3.20501e-06	-3.56964e-06	-3.61602e-06	-3.62731e-06	-3.95371e-06	-3.96721e-06	-3.99878e-06	-4.28679e-06	-4.27549e-06	-4.32431e-06	-4.57469e-06	-4.54557e-06	-4.6084e-06	-4.82262e-06	-4.78155e-06	-4.85516e-06	-5.03524e-06	-4.98712e-06	-5.06836e-06
0.28	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.63572e-05	-5.58407e-05	-0.000108401	-0.000165131	-0.000221903	-0.000272673	-0.000317736	-0.000358372	-0.000393239	-0.000425963	-0.000440417	-0.000429212	-0.000404344	-0.000370825	-0.000335942	-0.000306688	-0.000280571	-0.00026124	-0.000247817	-0.000236485	-0.00022972	-0.000223896	-0.000217653	-0.000213012	-0.000206448	-0.000199306	-0.000192637	-0.000183981	-0.000175963	-0.000168239	-0.000159537	-0.000152374	-0.000145279	-0.000138051	-0.000132413	-0.000126443	-0.000120797	-0.000116279	-0.000111143	-0.000106581	-0.000102611	-9.80136e-05	-9.41453e-05	-9.04579e-05	-8.63436e-05	-8.30111e-05	-7.95912e-05	-7.60114e-05	-7.3148e-05	-7.00403e-05	-6.70069e-05	-6.45352e-05	-6.17534e-05	-5.92115e-05	-5.70415e-05	-5.4572e-05	-5.24383e-05	-5.04975e-05	-4.83228e-05	-4.65187e-05	-4.47646e-05	-4.28696e-05	-4.13311e-05	-3.97434e-05	-3.81107e-05	-3.67856e-05	-3.5354e-05	-3.39601e-05	-3.28054e-05	-3.15227e-05	-3.03389e-05	-2.93204e-05	-2.81799e-05	-2.71756e-05	-2.6268e-05	-2.52626e-05	-2.44085e-05	-2.35942e-05	-2.27156e-05	-2.19854e-05	-2.12528e-05	-2.04912e-05	-1.98619e-05	-1.92032e-05	-1.85474e-05	-1.79999e-05	-1.74095e-05	-1.68474e-05	-1.63664e-05	-1.58398e-05	-1.53591e-05	-1.49327e-05	-1.4466e-05	-1.40547e-05	-1.36741e-05	-1.32632e-05	-1.29101e-05	-1.2569e-05	-1.22096e-05	-1.19048e-05	-1.15984e-05	-1.12857e-05	-1.10208e-05	-1.07457e-05	-1.04749e-05	-1.02428e-05	-9.99638e-06	-9.76242e-06	-9.55733e-06	-9.33742e-06	-9.13542e-06	-8.9529e-06	-8.7575e-06	-8.58281e-06	-8.41943e-06	-8.24662e-06	-8.095e-06	-7.94815e-06	-7.79597e-06	-7.66364e-06	-7.53139e-06	-7.39782e-06	-7.28155e-06	-7.16239e-06	-7.04543e-06	-6.94251e-06	-6.83524e-06	-6.73288e-06	-6.6411e-06	-6.54473e-06	-6.45505e-06	-6.37265e-06	-6.28627e-06	-2.9883e-05	-8.76017e-05	-0.000165439	-0.000250248	-0.00033509	-0.00041023	-0.000475459	-0.000531347	-0.000575733	-0.000615076	-0.000625256	-0.000597898	-0.000549872	-0.000488244	-0.000427992	-0.000376845	-0.000333445	-0.000304329	-0.000284522	-0.000271346	-0.000266299	-0.000261897	-0.000258948	-0.000256956	-0.000251195	-0.000245505	-0.000238116	-0.000227863	-0.000218825	-0.000208222	-0.000197305	-0.000188377	-0.000178425	-0.000169799	-0.000162692	-0.000154777	-0.000148607	-0.000142908	-0.000136579	-0.000131806	-0.000126663	-0.000121267	-0.000117087	-0.000112166	-0.000107474	-0.000103637	-9.90464e-05	-9.50681e-05	-9.15712e-05	-8.74842e-05	-8.41916e-05	-8.10324e-05	-7.75077e-05	-7.47766e-05	-7.19116e-05	-6.89126e-05	-6.65921e-05	-6.39818e-05	-6.14439e-05	-5.94167e-05	-5.70498e-05	-5.49119e-05	-5.31053e-05	-5.0987e-05	-4.91914e-05	-4.75629e-05	-4.56963e-05	-4.41852e-05	-4.27083e-05	-4.10859e-05	-3.98033e-05	-3.84612e-05	-3.70665e-05	-3.59629e-05	-3.47462e-05	-3.35567e-05	-3.25929e-05	-3.14966e-05	-3.04872e-05	-2.96336e-05	-2.86543e-05	-2.77993e-05	-2.70349e-05	-2.61687e-05	-2.54427e-05	-2.47531e-05	-2.39942e-05	-2.33741e-05	-2.27499e-05	-2.20906e-05	-2.1556e-05	-2.0991e-05	-2.04223e-05	-1.99563e-05	-1.94466e-05	-1.89584e-05	-1.85476e-05	-1.809e-05	-1.76719e-05	-1.73059e-05	-1.68979e-05	-1.65395e-05	-1.62107e-05	-1.58494e-05	-1.5541e-05	-1.52441e-05	-1.49262e-05	-1.46592e-05	-1.43903e-05	-1.41122e-05	-1.3879e-05	-1.36354e-05	-1.33931e-05	-1.31875e-05	-1.29673e-05	-1.27567e-05	-1.25737e-05	-1.23753e-05	-1.21922e-05	-1.20278e-05	-1.18498e-05	-1.16902e-05	-1.15416e-05	-1.13825e-05	-1.12428e-05	-1.11076e-05	-1.0966e-05	-1.08428e-05	-1.07196e-05	-1.05939e-05	-1.04843e-05	-1.03718e-05	-1.02603e-05	5.40369e-05	0.000216399	0.00042839	0.00062435	0.000772541	0.000848358	0.000850692	0.000813295	0.000759294	0.00070217	0.00060285	0.000453029	0.000290055	0.000150059	4.50752e-05	-1.71151e-05	-4.09885e-05	-4.3959e-05	-3.27386e-05	-1.44057e-05	1.09491e-07	1.23168e-05	2.18933e-05	2.45483e-05	2.54244e-05	2.54416e-05	2.1749e-05	1.91592e-05	1.74925e-05	1.39475e-05	1.2445e-05	1.18644e-05	9.72801e-06	9.4507e-06	9.50445e-06	8.02151e-06	8.12238e-06	8.12202e-06	6.76337e-06	6.86255e-06	6.64266e-06	5.34682e-06	5.43573e-06	5.07832e-06	3.91895e-06	4.04685e-06	3.62939e-06	2.6405e-06	2.81094e-06	2.36071e-06	1.53305e-06	1.72371e-06	1.24849e-06	5.62428e-07	7.5273e-07	2.61368e-07	-2.99105e-07	-1.21353e-07	-6.17016e-07	-1.06494e-06	-9.06677e-07	-1.39521e-06	-1.7433e-06	-1.60902e-06	-2.08115e-06	-2.34243e-06	-2.23501e-06	-2.68361e-06	-2.87092e-06	-2.79164e-06	-3.21132e-06	-3.33678e-06	-3.28543e-06	-3.67224e-06	-3.74698e-06	-3.72218e-06	-4.07353e-06	-4.10769e-06	-4.1072e-06	-4.42172e-06	-4.42434e-06	-4.44532e-06	-4.72272e-06	-4.70172e-06	-4.74101e-06	-4.98191e-06	-4.94412e-06	-4.9984e-06	-5.20412e-06	-5.15532e-06	-5.22122e-06	-5.39372e-06	-5.33867e-06	-5.41296e-06
0.285	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.62142e-05	-5.53701e-05	-0.000107472	-0.000163672	-0.000219877	-0.000270069	-0.000314553	-0.000354614	-0.000388918	-0.000421092	-0.000435154	-0.000423765	-0.000398861	-0.000365402	-0.000330632	-0.000301516	-0.000275561	-0.000256403	-0.000243161	-0.000232019	-0.000225443	-0.000219809	-0.000213754	-0.000209292	-0.000202903	-0.000195927	-0.000189413	-0.000180907	-0.000173029	-0.000165437	-0.000156863	-0.000149821	-0.000142841	-0.000135725	-0.000130192	-0.000124324	-0.000118776	-0.000114351	-0.000109306	-0.000104831	-0.000100944	-9.64263e-05	-9.26337e-05	-8.90187e-05	-8.49745e-05	-8.17079e-05	-7.83514e-05	-7.48327e-05	-7.20267e-05	-6.89746e-05	-6.59945e-05	-6.3573e-05	-6.08401e-05	-5.83447e-05	-5.62187e-05	-5.3792e-05	-5.16987e-05	-4.97965e-05	-4.76592e-05	-4.58903e-05	-4.417e-05	-4.23076e-05	-4.07999e-05	-3.92417e-05	-3.76374e-05	-3.63391e-05	-3.49334e-05	-3.35642e-05	-3.24328e-05	-3.11728e-05	-3.00105e-05	-2.90123e-05	-2.78916e-05	-2.6906e-05	-2.60161e-05	-2.50279e-05	-2.41901e-05	-2.33913e-05	-2.25277e-05	-2.18116e-05	-2.10925e-05	-2.0344e-05	-1.97269e-05	-1.908e-05	-1.84355e-05	-1.78986e-05	-1.73185e-05	-1.67662e-05	-1.62945e-05	-1.57769e-05	-1.53046e-05	-1.48863e-05	-1.44274e-05	-1.40233e-05	-1.36498e-05	-1.32456e-05	-1.28989e-05	-1.25638e-05	-1.22102e-05	-1.19109e-05	-1.16098e-05	-1.13022e-05	-1.1042e-05	-1.07715e-05	-1.0505e-05	-1.02769e-05	-1.00345e-05	-9.80425e-06	-9.60269e-06	-9.38618e-06	-9.18738e-06	-9.0079e-06	-8.81543e-06	-8.64349e-06	-8.48271e-06	-8.31241e-06	-8.16313e-06	-8.01853e-06	-7.86848e-06	-7.73816e-06	-7.60781e-06	-7.47607e-06	-7.36151e-06	-7.24397e-06	-7.12855e-06	-7.02707e-06	-6.92118e-06	-6.82013e-06	-6.72956e-06	-6.63435e-06	-6.54576e-06	-6.46438e-06	-6.37897e-06	-2.9821e-05	-8.7184e-05	-0.000164526	-0.000248762	-0.000332989	-0.000407499	-0.000472088	-0.000527329	-0.000571071	-0.000609768	-0.000619471	-0.000591853	-0.000543725	-0.000482103	-0.000421918	-0.000370878	-0.000327622	-0.000298672	-0.000279057	-0.000266092	-0.000261263	-0.000257089	-0.000254366	-0.000252595	-0.000247049	-0.00024156	-0.000234361	-0.00022429	-0.000215418	-0.000204973	-0.000194207	-0.00018542	-0.000175604	-0.000167109	-0.000160125	-0.000152331	-0.000146278	-0.00014069	-0.000134469	-0.000129799	-0.000124754	-0.000119454	-0.000115364	-0.00011053	-0.000105922	-0.000102163	-9.76484e-05	-9.37422e-05	-9.03137e-05	-8.62936e-05	-8.30637e-05	-7.99647e-05	-7.64984e-05	-7.3822e-05	-7.10099e-05	-6.80619e-05	-6.57892e-05	-6.32254e-05	-6.07319e-05	-5.87464e-05	-5.64202e-05	-5.43209e-05	-5.25508e-05	-5.0468e-05	-4.87059e-05	-4.71094e-05	-4.52737e-05	-4.37918e-05	-4.23427e-05	-4.07474e-05	-3.949e-05	-3.81724e-05	-3.68011e-05	-3.57195e-05	-3.45242e-05	-3.3355e-05	-3.24102e-05	-3.13325e-05	-3.03408e-05	-2.95038e-05	-2.85408e-05	-2.7701e-05	-2.69511e-05	-2.60989e-05	-2.53861e-05	-2.47092e-05	-2.39624e-05	-2.33537e-05	-2.27405e-05	-2.20918e-05	-2.1567e-05	-2.10115e-05	-2.0452e-05	-1.99945e-05	-1.9493e-05	-1.90127e-05	-1.86092e-05	-1.81588e-05	-1.77474e-05	-1.73877e-05	-1.69859e-05	-1.66333e-05	-1.631e-05	-1.5954e-05	-1.56505e-05	-1.53583e-05	-1.5045e-05	-1.47822e-05	-1.45173e-05	-1.42431e-05	-1.40135e-05	-1.37734e-05	-1.35344e-05	-1.33318e-05	-1.31146e-05	-1.29068e-05	-1.27264e-05	-1.25305e-05	-1.23497e-05	-1.21875e-05	-1.20117e-05	-1.1854e-05	-1.17072e-05	-1.15499e-05	-1.14118e-05	-1.12782e-05	-1.1138e-05	-1.10162e-05	-1.08942e-05	-1.07697e-05	-1.06612e-05	-1.05498e-05	-1.04393e-05	5.38887e-05	0.000216322	0.000428463	0.000624642	0.000773033	0.000848966	0.000851285	0.000813699	0.000759366	0.000701832	0.000602029	0.000451678	0.00028816	0.000147665	4.22914e-05	-2.01641e-05	-4.41853e-05	-4.71963e-05	-3.59449e-05	-1.75369e-05	-2.91442e-06	9.40846e-06	1.90988e-05	2.18681e-05	2.28481e-05	2.29597e-05	1.93587e-05	1.68514e-05	1.52613e-05	1.17931e-05	1.03613e-05	9.84865e-06	7.78137e-06	7.56814e-06	7.68416e-06	6.26426e-06	6.42317e-06	6.47934e-06	5.17737e-06	5.32838e-06	5.15918e-06	3.91379e-06	4.0487e-06	3.73659e-06	2.62205e-06	2.79083e-06	2.4139e-06	1.4649e-06	1.67174e-06	1.25785e-06	4.65691e-07	6.88803e-07	2.46153e-07	-4.08319e-07	-1.89076e-07	-6.51249e-07	-1.18364e-06	-9.80059e-07	-1.44958e-06	-1.87254e-06	-1.69121e-06	-2.15634e-06	-2.48224e-06	-2.32735e-06	-2.77852e-06	-3.02008e-06	-2.89422e-06	-3.32407e-06	-3.49385e-06	-3.39807e-06	-3.80097e-06	-3.91084e-06	-3.8447e-06	-4.2165e-06	-4.27738e-06	-4.23931e-06	-4.57723e-06	-4.59906e-06	-4.58667e-06	-4.88919e-06	-4.88081e-06	-4.89111e-06	-5.15778e-06	-5.12698e-06	-5.15666e-06	-5.38797e-06	-5.34144e-06	-5.38707e-06	-5.58423e-06	-5.52761e-06	-5.58573e-06	-5.75057e-06	-5.68853e-06	-5.75582e-06
0.29	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.60677e-05	-5.48879e-05	-0.000106521	-0.000162177	-0.0002178	-0.000267401	-0.000311292	-0.000350763	-0.00038449	-0.000416099	-0.000429762	-0.000418183	-0.000393242	-0.000359843	-0.000325189	-0.000296216	-0.000270426	-0.000251445	-0.000238388	-0.00022744	-0.000221058	-0.000215618	-0.000209755	-0.000205477	-0.000199266	-0.00019246	-0.000186105	-0.000177752	-0.000170018	-0.000162562	-0.000154118	-0.000147198	-0.000140337	-0.000133334	-0.000127909	-0.000122146	-0.000116699	-0.000112369	-0.000107418	-0.000103032	-9.92281e-05	-9.4793e-05	-9.10778e-05	-8.75368e-05	-8.35643e-05	-8.03651e-05	-7.70735e-05	-7.36173e-05	-7.08702e-05	-6.7875e-05	-6.49494e-05	-6.25794e-05	-5.98964e-05	-5.74485e-05	-5.53675e-05	-5.29847e-05	-5.09328e-05	-4.90701e-05	-4.6971e-05	-4.52383e-05	-4.35525e-05	-4.17235e-05	-4.02472e-05	-3.87193e-05	-3.71441e-05	-3.58732e-05	-3.44939e-05	-3.31501e-05	-3.20426e-05	-3.08058e-05	-2.96654e-05	-2.86881e-05	-2.75876e-05	-2.66212e-05	-2.57495e-05	-2.47789e-05	-2.39577e-05	-2.31749e-05	-2.23266e-05	-2.16249e-05	-2.09198e-05	-2.01845e-05	-1.958e-05	-1.89452e-05	-1.83123e-05	-1.77863e-05	-1.72168e-05	-1.66745e-05	-1.62122e-05	-1.57038e-05	-1.52402e-05	-1.48302e-05	-1.43792e-05	-1.39827e-05	-1.36164e-05	-1.32191e-05	-1.28789e-05	-1.255e-05	-1.22024e-05	-1.19088e-05	-1.16131e-05	-1.13106e-05	-1.10553e-05	-1.07895e-05	-1.05275e-05	-1.03036e-05	-1.00652e-05	-9.83881e-06	-9.64088e-06	-9.42786e-06	-9.23237e-06	-9.05602e-06	-8.86655e-06	-8.69745e-06	-8.53936e-06	-8.37164e-06	-8.22479e-06	-8.08249e-06	-7.93466e-06	-7.80641e-06	-7.67804e-06	-7.54818e-06	-7.43538e-06	-7.31952e-06	-7.2057e-06	-7.10572e-06	-7.00127e-06	-6.90156e-06	-6.81226e-06	-6.71825e-06	-6.6308e-06	-6.55048e-06	-6.46608e-06	-2.97496e-05	-8.67481e-05	-0.000163583	-0.000247232	-0.000330829	-0.000404693	-0.000468626	-0.000523205	-0.000566286	-0.000604322	-0.000613535	-0.000585651	-0.000537417	-0.000475802	-0.000415685	-0.000364755	-0.000321647	-0.000292867	-0.000273447	-0.000260699	-0.000256093	-0.000252152	-0.000249661	-0.000248114	-0.000242789	-0.000237506	-0.000230502	-0.000220616	-0.000211914	-0.000201632	-0.00019102	-0.000182376	-0.0001727	-0.000164338	-0.000157481	-0.000149812	-0.000143876	-0.000138403	-0.000132293	-0.000127727	-0.000122785	-0.000117582	-0.000113583	-0.000108839	-0.000104316	-0.000100637	-9.62009e-05	-9.23685e-05	-8.90101e-05	-8.50584e-05	-8.18926e-05	-7.88553e-05	-7.54488e-05	-7.28284e-05	-7.00705e-05	-6.71746e-05	-6.49508e-05	-6.24346e-05	-5.99866e-05	-5.80439e-05	-5.57594e-05	-5.36995e-05	-5.19668e-05	-4.99205e-05	-4.81927e-05	-4.66288e-05	-4.48249e-05	-4.33727e-05	-4.19523e-05	-4.03846e-05	-3.91532e-05	-3.78605e-05	-3.65133e-05	-3.54543e-05	-3.42807e-05	-3.31324e-05	-3.22073e-05	-3.11486e-05	-3.0175e-05	-2.93551e-05	-2.84086e-05	-2.75845e-05	-2.68494e-05	-2.60116e-05	-2.53124e-05	-2.46484e-05	-2.39142e-05	-2.33172e-05	-2.27152e-05	-2.20773e-05	-2.15627e-05	-2.1017e-05	-2.04668e-05	-2.00181e-05	-1.9525e-05	-1.90528e-05	-1.86568e-05	-1.82138e-05	-1.78093e-05	-1.74562e-05	-1.70607e-05	-1.6714e-05	-1.63964e-05	-1.60458e-05	-1.57475e-05	-1.54601e-05	-1.51515e-05	-1.4893e-05	-1.46323e-05	-1.43621e-05	-1.41363e-05	-1.38997e-05	-1.36642e-05	-1.34648e-05	-1.32506e-05	-1.30457e-05	-1.28679e-05	-1.26747e-05	-1.24963e-05	-1.23364e-05	-1.21628e-05	-1.20072e-05	-1.18623e-05	-1.17068e-05	-1.15704e-05	-1.14384e-05	-1.12998e-05	-1.11793e-05	-1.10587e-05	-1.09354e-05	-1.08281e-05	-1.07178e-05	-1.06083e-05	5.37511e-05	0.000216258	0.000428553	0.000624954	0.000773549	0.000849602	0.000851905	0.000814127	0.000759454	0.0007015	0.000601203	0.00045031	0.000286236	0.000145231	3.94586e-05	-2.32682e-05	-4.74407e-05	-5.04934e-05	-3.92103e-05	-2.07256e-05	-5.99349e-06	6.44751e-06	1.62542e-05	1.91404e-05	2.02267e-05	2.04347e-05	1.69275e-05	1.45044e-05	1.29927e-05	9.60296e-06	8.24351e-06	7.80025e-06	5.80364e-06	5.65593e-06	5.8356e-06	4.48014e-06	4.69839e-06	4.81235e-06	3.56829e-06	3.7723e-06	3.6549e-06	2.46106e-06	2.643e-06	2.37719e-06	1.30845e-06	1.51901e-06	1.18352e-06	2.75273e-07	5.19314e-07	1.42555e-07	-6.13327e-07	-3.57058e-07	-7.66425e-07	-1.38862e-06	-1.13981e-06	-1.57216e-06	-2.07586e-06	-1.8459e-06	-2.28871e-06	-2.68618e-06	-2.48129e-06	-2.92251e-06	-3.22575e-06	-3.04981e-06	-3.47958e-06	-3.701e-06	-3.55632e-06	-3.96701e-06	-4.1189e-06	-4.00627e-06	-4.39203e-06	-4.48599e-06	-4.40476e-06	-4.76123e-06	-4.80797e-06	-4.75637e-06	-5.08059e-06	-5.08983e-06	-5.06529e-06	-5.35557e-06	-5.33599e-06	-5.33537e-06	-5.5911e-06	-5.55031e-06	-5.5702e-06	-5.79173e-06	-5.73629e-06	-5.7731e-06	-5.96153e-06	-5.89695e-06	-5.94714e-06	-6.10418e-06	-6.03502e-06	-6.09517e-06
0.295	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.59211e-05	-5.44057e-05	-0.000105569	-0.000160681	-0.000215724	-0.000264732	-0.00030803	-0.000346912	-0.000380063	-0.000411107	-0.000424369	-0.000412602	-0.000387623	-0.000354285	-0.000319746	-0.000290915	-0.000265291	-0.000246486	-0.000233614	-0.000222861	-0.000216672	-0.000211427	-0.000205756	-0.000201662	-0.000195629	-0.000188993	-0.000182798	-0.000174598	-0.000167006	-0.000159686	-0.000151374	-0.000144576	-0.000137832	-0.000130944	-0.000125626	-0.000119968	-0.000114622	-0.000110388	-0.000105529	-0.000101232	-9.75126e-05	-9.31596e-05	-8.95218e-05	-8.60549e-05	-8.21542e-05	-7.90223e-05	-7.57957e-05	-7.2402e-05	-6.97136e-05	-6.67754e-05	-6.39043e-05	-6.15857e-05	-5.89527e-05	-5.65523e-05	-5.45164e-05	-5.21773e-05	-5.01669e-05	-4.83436e-05	-4.62829e-05	-4.45862e-05	-4.2935e-05	-4.11394e-05	-3.96945e-05	-3.81969e-05	-3.66508e-05	-3.54073e-05	-3.40545e-05	-3.2736e-05	-3.16524e-05	-3.04387e-05	-2.93204e-05	-2.83639e-05	-2.72837e-05	-2.63363e-05	-2.54829e-05	-2.453e-05	-2.37254e-05	-2.29584e-05	-2.21255e-05	-2.14382e-05	-2.0747e-05	-2.00251e-05	-1.94331e-05	-1.88104e-05	-1.81891e-05	-1.7674e-05	-1.7115e-05	-1.65828e-05	-1.613e-05	-1.56308e-05	-1.51759e-05	-1.47741e-05	-1.43311e-05	-1.39421e-05	-1.35829e-05	-1.31926e-05	-1.28589e-05	-1.25363e-05	-1.21947e-05	-1.19067e-05	-1.16163e-05	-1.13191e-05	-1.10686e-05	-1.08075e-05	-1.05499e-05	-1.03303e-05	-1.00959e-05	-9.87337e-06	-9.67907e-06	-9.46955e-06	-9.27736e-06	-9.10413e-06	-8.91768e-06	-8.75141e-06	-8.59601e-06	-8.43087e-06	-8.28645e-06	-8.14646e-06	-8.00084e-06	-7.87466e-06	-7.74826e-06	-7.62029e-06	-7.50925e-06	-7.39508e-06	-7.28286e-06	-7.18437e-06	-7.08135e-06	-6.98299e-06	-6.89495e-06	-6.80216e-06	-6.71584e-06	-6.63659e-06	-6.5532e-06	-2.96781e-05	-8.63121e-05	-0.00016264	-0.000245702	-0.000328668	-0.000401887	-0.000465164	-0.00051908	-0.000561501	-0.000598876	-0.000607599	-0.000579448	-0.00053111	-0.000469501	-0.000409453	-0.000358631	-0.000315672	-0.000287062	-0.000267838	-0.000255306	-0.000250923	-0.000247215	-0.000244956	-0.000243634	-0.000238528	-0.000233452	-0.000226642	-0.000216942	-0.00020841	-0.000198291	-0.000187833	-0.000179333	-0.000169797	-0.000161567	-0.000154837	-0.000147293	-0.000141475	-0.000136115	-0.000130117	-0.000125656	-0.000120815	-0.00011571	-0.000111803	-0.000107149	-0.00010271	-9.91112e-05	-9.47534e-05	-9.09948e-05	-8.77065e-05	-8.38231e-05	-8.07216e-05	-7.77458e-05	-7.43991e-05	-7.18348e-05	-6.9131e-05	-6.62874e-05	-6.41125e-05	-6.16439e-05	-5.92413e-05	-5.73413e-05	-5.50985e-05	-5.30781e-05	-5.13828e-05	-4.93729e-05	-4.76794e-05	-4.61482e-05	-4.43761e-05	-4.29537e-05	-4.15619e-05	-4.00219e-05	-3.88163e-05	-3.75487e-05	-3.62254e-05	-3.5189e-05	-3.40373e-05	-3.29098e-05	-3.20043e-05	-3.09647e-05	-3.00091e-05	-2.92063e-05	-2.82764e-05	-2.74679e-05	-2.67477e-05	-2.59244e-05	-2.52387e-05	-2.45877e-05	-2.38659e-05	-2.32806e-05	-2.26899e-05	-2.20628e-05	-2.15583e-05	-2.10224e-05	-2.04816e-05	-2.00416e-05	-1.9557e-05	-1.90928e-05	-1.87045e-05	-1.82688e-05	-1.78712e-05	-1.75247e-05	-1.71355e-05	-1.67948e-05	-1.64828e-05	-1.61377e-05	-1.58445e-05	-1.5562e-05	-1.5258e-05	-1.50039e-05	-1.47474e-05	-1.44812e-05	-1.4259e-05	-1.40261e-05	-1.37939e-05	-1.35977e-05	-1.33866e-05	-1.31846e-05	-1.30095e-05	-1.28189e-05	-1.2643e-05	-1.24853e-05	-1.23138e-05	-1.21603e-05	-1.20173e-05	-1.18637e-05	-1.1729e-05	-1.15986e-05	-1.14615e-05	-1.13425e-05	-1.12232e-05	-1.11011e-05	-1.0995e-05	-1.08857e-05	-1.07773e-05	5.36136e-05	0.000216194	0.000428642	0.000625267	0.000774066	0.000850237	0.000852526	0.000814554	0.000759542	0.000701168	0.000600378	0.000448942	0.000284312	0.000142797	3.66258e-05	-2.63723e-05	-5.06962e-05	-5.37904e-05	-4.24758e-05	-2.39143e-05	-9.07257e-06	3.48656e-06	1.34097e-05	1.64127e-05	1.76053e-05	1.79097e-05	1.44962e-05	1.21575e-05	1.07241e-05	7.41286e-06	6.12569e-06	5.75185e-06	3.82592e-06	3.74372e-06	3.98704e-06	2.69601e-06	2.97361e-06	3.14535e-06	1.95922e-06	2.21621e-06	2.15062e-06	1.00833e-06	1.2373e-06	1.01778e-06	-5.13761e-09	2.47193e-07	-4.6861e-08	-9.14352e-07	-6.33115e-07	-9.7274e-07	-1.69234e-06	-1.40292e-06	-1.779e-06	-2.36893e-06	-2.09055e-06	-2.49308e-06	-2.96808e-06	-2.71174e-06	-3.12785e-06	-3.49981e-06	-3.27137e-06	-3.68867e-06	-3.96926e-06	-3.77227e-06	-4.18064e-06	-4.38192e-06	-4.21841e-06	-4.60996e-06	-4.74394e-06	-4.61446e-06	-4.98309e-06	-5.06115e-06	-4.96482e-06	-5.30597e-06	-5.33856e-06	-5.27343e-06	-5.58395e-06	-5.5806e-06	-5.54392e-06	-5.82195e-06	-5.79116e-06	-5.77964e-06	-6.02443e-06	-5.97365e-06	-5.98373e-06	-6.19549e-06	-6.13114e-06	-6.15914e-06	-6.33884e-06	-6.26629e-06	-6.30856e-06	-6.45779e-06	-6.38151e-06	-6.43452e-06
0.3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.57745e-05	-5.39234e-05	-0.000104617	-0.000159186	-0.000213647	-0.000262064	-0.000304769	-0.000343061	-0.000375635	-0.000406114	-0.000418977	-0.00040702	-0.000382004	-0.000348727	-0.000314303	-0.000285614	-0.000260156	-0.000241528	-0.000228841	-0.000218282	-0.000212287	-0.000207236	-0.000201758	-0.000197846	-0.000191993	-0.000185526	-0.00017949	-0.000171443	-0.000163995	-0.00015681	-0.000148629	-0.000141954	-0.000135328	-0.000128554	-0.000123344	-0.00011779	-0.000112545	-0.000108406	-0.000103641	-9.9432e-05	-9.57972e-05	-9.15263e-05	-8.79659e-05	-8.4573e-05	-8.0744e-05	-7.76795e-05	-7.45178e-05	-7.11867e-05	-6.8557e-05	-6.56758e-05	-6.28592e-05	-6.0592e-05	-5.8009e-05	-5.56561e-05	-5.36652e-05	-5.137e-05	-4.9401e-05	-4.76172e-05	-4.55947e-05	-4.39341e-05	-4.23175e-05	-4.05553e-05	-3.91418e-05	-3.76745e-05	-3.61575e-05	-3.49414e-05	-3.36151e-05	-3.23219e-05	-3.12622e-05	-3.00717e-05	-2.89754e-05	-2.80397e-05	-2.69797e-05	-2.60515e-05	-2.52162e-05	-2.4281e-05	-2.3493e-05	-2.2742e-05	-2.19244e-05	-2.12516e-05	-2.05742e-05	-1.98656e-05	-1.92862e-05	-1.86756e-05	-1.80659e-05	-1.75617e-05	-1.70132e-05	-1.64911e-05	-1.60478e-05	-1.55577e-05	-1.51115e-05	-1.4718e-05	-1.4283e-05	-1.39015e-05	-1.35495e-05	-1.31661e-05	-1.28389e-05	-1.25225e-05	-1.21869e-05	-1.19045e-05	-1.16196e-05	-1.13275e-05	-1.10819e-05	-1.08254e-05	-1.05724e-05	-1.03569e-05	-1.01266e-05	-9.90794e-06	-9.71726e-06	-9.51123e-06	-9.32235e-06	-9.15225e-06	-8.9688e-06	-8.80537e-06	-8.65266e-06	-8.49011e-06	-8.34811e-06	-8.21043e-06	-8.06701e-06	-7.9429e-06	-7.81849e-06	-7.6924e-06	-7.58312e-06	-7.47064e-06	-7.36002e-06	-7.26303e-06	-7.16143e-06	-7.06442e-06	-6.97765e-06	-6.88607e-06	-6.80088e-06	-6.72269e-06	-6.64031e-06	-2.96067e-05	-8.58762e-05	-0.000161697	-0.000244171	-0.000326508	-0.000399081	-0.000461702	-0.000514955	-0.000556716	-0.000593429	-0.000601663	-0.000573246	-0.000524802	-0.0004632	-0.000403221	-0.000352508	-0.000309696	-0.000281257	-0.000262229	-0.000249912	-0.000245752	-0.000242278	-0.000240251	-0.000239153	-0.000234268	-0.000229398	-0.000222783	-0.000213268	-0.000204907	-0.00019495	-0.000184646	-0.000176289	-0.000166893	-0.000158797	-0.000152193	-0.000144774	-0.000139074	-0.000133828	-0.000127941	-0.000123585	-0.000118845	-0.000113838	-0.000110023	-0.000105458	-0.000101104	-9.75855e-05	-9.33059e-05	-8.96211e-05	-8.64029e-05	-8.25879e-05	-7.95505e-05	-7.66364e-05	-7.33495e-05	-7.08411e-05	-6.81915e-05	-6.54001e-05	-6.32742e-05	-6.08531e-05	-5.8496e-05	-5.66388e-05	-5.44376e-05	-5.24567e-05	-5.07988e-05	-4.88253e-05	-4.71661e-05	-4.56676e-05	-4.39272e-05	-4.25347e-05	-4.11714e-05	-3.96591e-05	-3.84794e-05	-3.72368e-05	-3.59376e-05	-3.49237e-05	-3.37938e-05	-3.26872e-05	-3.18013e-05	-3.07808e-05	-2.98433e-05	-2.90575e-05	-2.81442e-05	-2.73514e-05	-2.66461e-05	-2.58371e-05	-2.5165e-05	-2.45269e-05	-2.38176e-05	-2.32441e-05	-2.26646e-05	-2.20483e-05	-2.1554e-05	-2.10279e-05	-2.04963e-05	-2.00652e-05	-1.95891e-05	-1.91329e-05	-1.87522e-05	-1.83238e-05	-1.79332e-05	-1.75932e-05	-1.72103e-05	-1.68755e-05	-1.65692e-05	-1.62295e-05	-1.59414e-05	-1.56638e-05	-1.53645e-05	-1.51148e-05	-1.48625e-05	-1.46002e-05	-1.43818e-05	-1.41525e-05	-1.39237e-05	-1.37307e-05	-1.35226e-05	-1.33234e-05	-1.31511e-05	-1.2963e-05	-1.27896e-05	-1.26342e-05	-1.24649e-05	-1.23134e-05	-1.21724e-05	-1.20206e-05	-1.18876e-05	-1.17588e-05	-1.16233e-05	-1.15056e-05	-1.13876e-05	-1.12669e-05	-1.11619e-05	-1.10537e-05	-1.09463e-05	5.3476e-05	0.00021613	0.000428732	0.00062558	0.000774583	0.000850873	0.000853146	0.000814982	0.000759631	0.000700837	0.000599553	0.000447575	0.000282389	0.000140363	3.3793e-05	-2.94765e-05	-5.39517e-05	-5.70875e-05	-4.57413e-05	-2.71031e-05	-1.21517e-05	5.25601e-07	1.05652e-05	1.3685e-05	1.49839e-05	1.53848e-05	1.2065e-05	9.81058e-06	8.45548e-06	5.22274e-06	4.00785e-06	3.70343e-06	1.84819e-06	1.83151e-06	2.13847e-06	9.11882e-07	1.24882e-06	1.47834e-06	3.50134e-07	6.60115e-07	6.46329e-07	-4.444e-07	-1.68409e-07	-3.41628e-07	-1.31874e-06	-1.02463e-06	-1.27725e-06	-2.10398e-06	-1.78555e-06	-2.08804e-06	-2.77137e-06	-2.44878e-06	-2.79158e-06	-3.34924e-06	-3.04128e-06	-3.414e-06	-3.86031e-06	-3.57758e-06	-3.96698e-06	-4.31345e-06	-4.06145e-06	-4.45484e-06	-4.71277e-06	-4.49473e-06	-4.88169e-06	-5.06284e-06	-4.88051e-06	-5.2529e-06	-5.36899e-06	-5.22266e-06	-5.57416e-06	-5.6363e-06	-5.52488e-06	-5.85071e-06	-5.86915e-06	-5.79048e-06	-6.08731e-06	-6.07137e-06	-6.02254e-06	-6.28833e-06	-6.24633e-06	-6.2239e-06	-6.45775e-06	-6.39698e-06	-6.39727e-06	-6.59925e-06	-6.52598e-06	-6.54518e-06	-6.71614e-06	-6.63564e-06	-6.66997e-06	-6.8114e-06	-6.728e-06	-6.77387e-06
0.305	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.56211e-05	-5.34186e-05	-0.000103621	-0.000157621	-0.000211473	-0.000259271	-0.000301355	-0.00033903	-0.000371	-0.000400888	-0.000413332	-0.000401177	-0.000376121	-0.000342908	-0.000308604	-0.000280064	-0.000254779	-0.000236335	-0.000223842	-0.000213486	-0.000207693	-0.000202845	-0.000197568	-0.000193848	-0.000188181	-0.000181891	-0.000176021	-0.000168135	-0.000160836	-0.000153793	-0.000145748	-0.000139201	-0.000132699	-0.000126044	-0.000120946	-0.000115502	-0.000110362	-0.000106323	-0.000101655	-9.75385e-05	-9.39917e-05	-8.98066e-05	-8.6327e-05	-8.30116e-05	-7.92575e-05	-7.62634e-05	-7.31695e-05	-6.99037e-05	-6.73354e-05	-6.45138e-05	-6.17541e-05	-5.95406e-05	-5.70098e-05	-5.47066e-05	-5.27628e-05	-5.05134e-05	-4.85876e-05	-4.68451e-05	-4.48626e-05	-4.32397e-05	-4.16593e-05	-3.9932e-05	-3.85513e-05	-3.71156e-05	-3.56291e-05	-3.44416e-05	-3.3143e-05	-3.18764e-05	-3.08416e-05	-2.96753e-05	-2.8602e-05	-2.76882e-05	-2.66494e-05	-2.57411e-05	-2.49249e-05	-2.40081e-05	-2.32375e-05	-2.25031e-05	-2.17016e-05	-2.10439e-05	-2.0381e-05	-1.96865e-05	-1.91202e-05	-1.85223e-05	-1.79247e-05	-1.7432e-05	-1.68945e-05	-1.63829e-05	-1.59495e-05	-1.54691e-05	-1.5032e-05	-1.46471e-05	-1.42205e-05	-1.38469e-05	-1.35024e-05	-1.31263e-05	-1.28059e-05	-1.24961e-05	-1.21667e-05	-1.18903e-05	-1.16111e-05	-1.13244e-05	-1.1084e-05	-1.08324e-05	-1.0584e-05	-1.0373e-05	-1.0147e-05	-9.93233e-06	-9.74548e-06	-9.54314e-06	-9.35775e-06	-9.19095e-06	-9.01068e-06	-8.85024e-06	-8.70038e-06	-8.54056e-06	-8.40113e-06	-8.2659e-06	-8.12483e-06	-8.00292e-06	-7.8806e-06	-7.75651e-06	-7.64911e-06	-7.53843e-06	-7.42951e-06	-7.33411e-06	-7.23405e-06	-7.13849e-06	-7.05307e-06	-6.96278e-06	-6.87881e-06	-6.80176e-06	-6.72049e-06	-2.95209e-05	-8.54089e-05	-0.000160698	-0.000242559	-0.000324235	-0.000396132	-0.000458067	-0.000510627	-0.000551697	-0.000587718	-0.000595439	-0.000566743	-0.00051819	-0.000456594	-0.000396686	-0.000346088	-0.00030343	-0.000275169	-0.000256345	-0.000244254	-0.000240327	-0.000237097	-0.000235312	-0.000234448	-0.000229794	-0.000225139	-0.000218728	-0.000209406	-0.000201223	-0.000191436	-0.000181292	-0.000173085	-0.000163836	-0.000155878	-0.000149407	-0.000142118	-0.000136542	-0.000131414	-0.000125644	-0.000121397	-0.000116763	-0.000111858	-0.000108139	-0.000103667	-9.94031e-05	-9.59678e-05	-9.17699e-05	-8.81622e-05	-8.50173e-05	-8.12738e-05	-7.83035e-05	-7.54537e-05	-7.22293e-05	-6.97796e-05	-6.71866e-05	-6.44498e-05	-6.2375e-05	-6.00037e-05	-5.76941e-05	-5.58816e-05	-5.3724e-05	-5.17844e-05	-5.01656e-05	-4.82302e-05	-4.66069e-05	-4.51426e-05	-4.34354e-05	-4.20741e-05	-4.07408e-05	-3.92573e-05	-3.81048e-05	-3.68884e-05	-3.56144e-05	-3.4624e-05	-3.3517e-05	-3.24323e-05	-3.15669e-05	-3.05664e-05	-2.96478e-05	-2.88799e-05	-2.7984e-05	-2.72076e-05	-2.65179e-05	-2.57241e-05	-2.50662e-05	-2.44416e-05	-2.37455e-05	-2.31842e-05	-2.26165e-05	-2.20117e-05	-2.1528e-05	-2.10121e-05	-2.04904e-05	-2.00685e-05	-1.96013e-05	-1.91536e-05	-1.87809e-05	-1.83602e-05	-1.79769e-05	-1.76438e-05	-1.72676e-05	-1.69391e-05	-1.66388e-05	-1.63048e-05	-1.60221e-05	-1.57496e-05	-1.54553e-05	-1.52102e-05	-1.49623e-05	-1.47043e-05	-1.44899e-05	-1.42643e-05	-1.40392e-05	-1.38495e-05	-1.36447e-05	-1.34486e-05	-1.32792e-05	-1.30939e-05	-1.2923e-05	-1.27702e-05	-1.26032e-05	-1.24539e-05	-1.23149e-05	-1.21651e-05	-1.20339e-05	-1.19069e-05	-1.1773e-05	-1.16569e-05	-1.15404e-05	-1.1421e-05	-1.13173e-05	-1.12103e-05	-1.1104e-05	5.33512e-05	0.000216081	0.000428844	0.000625925	0.000775141	0.000851556	0.000853813	0.000815448	0.000759743	0.000700511	0.000598712	0.000446168	0.000280401	0.000137843	3.08567e-05	-3.26961e-05	-5.73294e-05	-6.05089e-05	-4.91298e-05	-3.04117e-05	-1.53459e-05	-2.54546e-06	7.61556e-06	1.08573e-05	1.2267e-05	1.27685e-05	9.54649e-06	7.38007e-06	6.10668e-06	2.95582e-06	1.81633e-06	1.58432e-06	-1.9721e-07	-1.45555e-07	2.27793e-07	-9.31602e-07	-5.32767e-07	-2.42986e-07	-1.3108e-06	-9.45554e-07	-9.05321e-07	-1.9423e-06	-1.61727e-06	-1.74222e-06	-2.67156e-06	-2.3339e-06	-2.54333e-06	-3.32757e-06	-2.97036e-06	-3.23415e-06	-3.87967e-06	-3.52252e-06	-3.83064e-06	-4.35466e-06	-4.01589e-06	-4.35754e-06	-4.77395e-06	-4.46373e-06	-4.82532e-06	-5.14522e-06	-4.86869e-06	-5.23718e-06	-5.4715e-06	-5.23154e-06	-5.59622e-06	-5.75641e-06	-5.55448e-06	-5.90693e-06	-6.0044e-06	-5.84053e-06	-6.17419e-06	-6.21979e-06	-6.09266e-06	-6.40255e-06	-6.40627e-06	-6.31353e-06	-6.59611e-06	-6.56709e-06	-6.50563e-06	-6.75869e-06	-6.70504e-06	-6.67129e-06	-6.89377e-06	-6.82262e-06	-6.81273e-06	-7.00457e-06	-6.92204e-06	-6.93209e-06	-7.09399e-06	-7.00522e-06	-7.03133e-06	-7.16467e-06	-7.07388e-06	-7.11236e-06
0.31	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.54677e-05	-5.29137e-05	-0.000102625	-0.000156056	-0.000209299	-0.000256478	-0.000297941	-0.000334999	-0.000366366	-0.000395663	-0.000407687	-0.000395334	-0.000370239	-0.000337089	-0.000302905	-0.000274514	-0.000249402	-0.000231143	-0.000218843	-0.00020869	-0.000203099	-0.000198454	-0.000193378	-0.000189849	-0.000184369	-0.000178257	-0.000172553	-0.000164826	-0.000157678	-0.000150776	-0.000142868	-0.000136449	-0.00013007	-0.000123534	-0.000118548	-0.000113214	-0.000108179	-0.000104239	-9.96688e-05	-9.5645e-05	-9.21863e-05	-8.80869e-05	-8.46882e-05	-8.14501e-05	-7.7771e-05	-7.48473e-05	-7.18212e-05	-6.86207e-05	-6.61139e-05	-6.33517e-05	-6.0649e-05	-5.84892e-05	-5.60107e-05	-5.37571e-05	-5.18604e-05	-4.96567e-05	-4.77742e-05	-4.60729e-05	-4.41305e-05	-4.25453e-05	-4.1001e-05	-3.93087e-05	-3.79608e-05	-3.65568e-05	-3.51007e-05	-3.39418e-05	-3.2671e-05	-3.14308e-05	-3.0421e-05	-2.92789e-05	-2.82287e-05	-2.73366e-05	-2.6319e-05	-2.54308e-05	-2.46336e-05	-2.37352e-05	-2.29821e-05	-2.22643e-05	-2.14788e-05	-2.08363e-05	-2.01879e-05	-1.95073e-05	-1.89542e-05	-1.83689e-05	-1.77834e-05	-1.73022e-05	-1.67758e-05	-1.62747e-05	-1.58513e-05	-1.53804e-05	-1.49525e-05	-1.45763e-05	-1.4158e-05	-1.37923e-05	-1.34554e-05	-1.30865e-05	-1.2773e-05	-1.24697e-05	-1.21466e-05	-1.18761e-05	-1.16025e-05	-1.13213e-05	-1.1086e-05	-1.08394e-05	-1.05957e-05	-1.03891e-05	-1.01673e-05	-9.95673e-06	-9.77371e-06	-9.57505e-06	-9.39315e-06	-9.22965e-06	-9.05256e-06	-8.89512e-06	-8.7481e-06	-8.59101e-06	-8.45415e-06	-8.32137e-06	-8.18264e-06	-8.06293e-06	-7.94271e-06	-7.82062e-06	-7.7151e-06	-7.60621e-06	-7.499e-06	-7.4052e-06	-7.30667e-06	-7.21255e-06	-7.12849e-06	-7.0395e-06	-6.95674e-06	-6.88084e-06	-6.80066e-06	-2.94351e-05	-8.49416e-05	-0.0001597	-0.000240946	-0.000321963	-0.000393184	-0.000454432	-0.000506299	-0.000546677	-0.000582007	-0.000589216	-0.000560241	-0.000511577	-0.000449988	-0.000390152	-0.000339667	-0.000297164	-0.000269081	-0.000250462	-0.000238596	-0.000234902	-0.000231915	-0.000230373	-0.000229744	-0.00022532	-0.00022088	-0.000214672	-0.000205544	-0.000197538	-0.000187921	-0.000177938	-0.000169882	-0.000160779	-0.00015296	-0.000146621	-0.000139462	-0.000134009	-0.000129001	-0.000123347	-0.000119209	-0.000114681	-0.000109879	-0.000106256	-0.000101877	-9.77017e-05	-9.43501e-05	-9.02339e-05	-8.67034e-05	-8.36317e-05	-7.99596e-05	-7.70565e-05	-7.42711e-05	-7.11092e-05	-6.8718e-05	-6.61817e-05	-6.34994e-05	-6.14758e-05	-5.91542e-05	-5.68922e-05	-5.51244e-05	-5.30104e-05	-5.11121e-05	-4.95323e-05	-4.7635e-05	-4.60476e-05	-4.46175e-05	-4.29436e-05	-4.16135e-05	-4.03101e-05	-3.88556e-05	-3.77302e-05	-3.65399e-05	-3.52911e-05	-3.43244e-05	-3.32403e-05	-3.21774e-05	-3.13325e-05	-3.03519e-05	-2.94523e-05	-2.87023e-05	-2.78238e-05	-2.70638e-05	-2.63897e-05	-2.5611e-05	-2.49673e-05	-2.43563e-05	-2.36733e-05	-2.31244e-05	-2.25685e-05	-2.1975e-05	-2.1502e-05	-2.09964e-05	-2.04845e-05	-2.00718e-05	-1.96135e-05	-1.91743e-05	-1.88095e-05	-1.83966e-05	-1.80206e-05	-1.76944e-05	-1.73249e-05	-1.70027e-05	-1.67083e-05	-1.63802e-05	-1.61028e-05	-1.58355e-05	-1.55461e-05	-1.53056e-05	-1.50622e-05	-1.48084e-05	-1.45979e-05	-1.43762e-05	-1.41546e-05	-1.39684e-05	-1.37669e-05	-1.35738e-05	-1.34073e-05	-1.32247e-05	-1.30565e-05	-1.29061e-05	-1.27415e-05	-1.25944e-05	-1.24574e-05	-1.23096e-05	-1.21803e-05	-1.2055e-05	-1.19228e-05	-1.18082e-05	-1.16931e-05	-1.15751e-05	-1.14727e-05	-1.13669e-05	-1.12617e-05	5.32263e-05	0.000216033	0.000428956	0.00062627	0.000775699	0.000852239	0.00085448	0.000815914	0.000759855	0.000700185	0.000597871	0.000444761	0.000278414	0.000135323	2.79204e-05	-3.59158e-05	-6.07072e-05	-6.39303e-05	-5.25184e-05	-3.37203e-05	-1.85402e-05	-5.61652e-06	4.66594e-06	8.02954e-06	9.55016e-06	1.01523e-05	7.02802e-06	4.94957e-06	3.75789e-06	6.88898e-07	-3.75189e-07	-5.34788e-07	-2.24261e-06	-2.12262e-06	-1.68289e-06	-2.77509e-06	-2.31436e-06	-1.96432e-06	-2.97173e-06	-2.55122e-06	-2.45697e-06	-3.44019e-06	-3.06612e-06	-3.14281e-06	-4.02439e-06	-3.64317e-06	-3.8094e-06	-4.55116e-06	-4.15517e-06	-4.38026e-06	-4.98797e-06	-4.59626e-06	-4.8697e-06	-5.36008e-06	-4.9905e-06	-5.30108e-06	-5.68759e-06	-5.34989e-06	-5.68365e-06	-5.97699e-06	-5.67592e-06	-6.01951e-06	-6.23024e-06	-5.96836e-06	-6.31075e-06	-6.44997e-06	-6.22844e-06	-6.56096e-06	-6.6398e-06	-6.45839e-06	-6.77423e-06	-6.80327e-06	-6.66044e-06	-6.95439e-06	-6.9434e-06	-6.83658e-06	-7.10492e-06	-7.0628e-06	-6.98872e-06	-7.22906e-06	-7.16376e-06	-7.11867e-06	-7.32979e-06	-7.24826e-06	-7.2282e-06	-7.40988e-06	-7.3181e-06	-7.319e-06	-7.47184e-06	-7.37481e-06	-7.3927e-06	-7.51794e-06	-7.41977e-06	-7.45085e-06
0.315	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.53142e-05	-5.24089e-05	-0.000101629	-0.000154491	-0.000207126	-0.000253685	-0.000294527	-0.000330968	-0.000361731	-0.000390437	-0.000402042	-0.000389491	-0.000364357	-0.00033127	-0.000297207	-0.000268964	-0.000244025	-0.00022595	-0.000213843	-0.000203894	-0.000198505	-0.000194063	-0.000189187	-0.00018585	-0.000180557	-0.000174622	-0.000169084	-0.000161518	-0.000154519	-0.000147759	-0.000139987	-0.000133696	-0.00012744	-0.000121024	-0.00011615	-0.000110926	-0.000105996	-0.000102156	-9.76828e-05	-9.37516e-05	-9.03809e-05	-8.63673e-05	-8.30494e-05	-7.98887e-05	-7.62845e-05	-7.34312e-05	-7.04729e-05	-6.73378e-05	-6.48923e-05	-6.21896e-05	-5.95439e-05	-5.74378e-05	-5.50115e-05	-5.28076e-05	-5.0958e-05	-4.88001e-05	-4.69608e-05	-4.53008e-05	-4.33985e-05	-4.18509e-05	-4.03428e-05	-3.86854e-05	-3.73703e-05	-3.5998e-05	-3.45723e-05	-3.3442e-05	-3.21989e-05	-3.09852e-05	-3.00004e-05	-2.88825e-05	-2.78553e-05	-2.69851e-05	-2.59886e-05	-2.51204e-05	-2.43423e-05	-2.34624e-05	-2.27266e-05	-2.20254e-05	-2.1256e-05	-2.06286e-05	-1.99948e-05	-1.93281e-05	-1.87882e-05	-1.82156e-05	-1.76422e-05	-1.71724e-05	-1.66571e-05	-1.61665e-05	-1.5753e-05	-1.52918e-05	-1.4873e-05	-1.45054e-05	-1.40955e-05	-1.37378e-05	-1.34083e-05	-1.30467e-05	-1.274e-05	-1.24432e-05	-1.21265e-05	-1.18619e-05	-1.1594e-05	-1.13182e-05	-1.1088e-05	-1.08463e-05	-1.06073e-05	-1.04052e-05	-1.01877e-05	-9.98113e-06	-9.80193e-06	-9.60696e-06	-9.42855e-06	-9.26835e-06	-9.09444e-06	-8.93999e-06	-8.79582e-06	-8.64146e-06	-8.50718e-06	-8.37684e-06	-8.24045e-06	-8.12294e-06	-8.00482e-06	-7.88474e-06	-7.78109e-06	-7.674e-06	-7.56849e-06	-7.47629e-06	-7.37929e-06	-7.28661e-06	-7.2039e-06	-7.11621e-06	-7.03468e-06	-6.95992e-06	-6.88083e-06	-2.93493e-05	-8.44743e-05	-0.000158702	-0.000239333	-0.00031969	-0.000390236	-0.000450798	-0.000501971	-0.000541658	-0.000576295	-0.000582992	-0.000553738	-0.000504964	-0.000443382	-0.000383617	-0.000333247	-0.000290898	-0.000262993	-0.000244578	-0.000232938	-0.000229477	-0.000226734	-0.000225433	-0.000225039	-0.000220845	-0.000216621	-0.000210616	-0.000201681	-0.000193854	-0.000184407	-0.000174585	-0.000166678	-0.000157721	-0.000150042	-0.000143835	-0.000136807	-0.000131477	-0.000126588	-0.00012105	-0.000117021	-0.0001126	-0.000107899	-0.000104372	-0.000100087	-9.60003e-05	-9.27324e-05	-8.86979e-05	-8.52445e-05	-8.22461e-05	-7.86455e-05	-7.58095e-05	-7.30885e-05	-6.9989e-05	-6.76564e-05	-6.51768e-05	-6.25491e-05	-6.05766e-05	-5.83048e-05	-5.60903e-05	-5.43672e-05	-5.22967e-05	-5.04398e-05	-4.88991e-05	-4.70399e-05	-4.54884e-05	-4.40925e-05	-4.24518e-05	-4.11529e-05	-3.98794e-05	-3.84539e-05	-3.73556e-05	-3.61915e-05	-3.49678e-05	-3.40247e-05	-3.29635e-05	-3.19224e-05	-3.10982e-05	-3.01375e-05	-2.92569e-05	-2.85248e-05	-2.76636e-05	-2.69201e-05	-2.62615e-05	-2.54979e-05	-2.48685e-05	-2.4271e-05	-2.36012e-05	-2.30645e-05	-2.25205e-05	-2.19383e-05	-2.1476e-05	-2.09806e-05	-2.04786e-05	-2.00751e-05	-1.96258e-05	-1.91951e-05	-1.88382e-05	-1.8433e-05	-1.80643e-05	-1.7745e-05	-1.73822e-05	-1.70663e-05	-1.67779e-05	-1.64555e-05	-1.61835e-05	-1.59213e-05	-1.56369e-05	-1.54011e-05	-1.5162e-05	-1.49125e-05	-1.4706e-05	-1.4488e-05	-1.42701e-05	-1.40873e-05	-1.3889e-05	-1.3699e-05	-1.35354e-05	-1.33556e-05	-1.319e-05	-1.3042e-05	-1.28797e-05	-1.27348e-05	-1.26e-05	-1.24541e-05	-1.23267e-05	-1.22031e-05	-1.20725e-05	-1.19595e-05	-1.18459e-05	-1.17292e-05	-1.16281e-05	-1.15235e-05	-1.14194e-05	5.31015e-05	0.000215985	0.000429069	0.000626615	0.000776257	0.000852922	0.000855147	0.00081638	0.000759967	0.000699859	0.00059703	0.000443354	0.000276427	0.000132803	2.49841e-05	-3.91354e-05	-6.4085e-05	-6.73517e-05	-5.5907e-05	-3.70289e-05	-2.17345e-05	-8.68759e-06	1.71633e-06	5.2018e-06	6.8333e-06	7.53609e-06	4.50955e-06	2.51906e-06	1.40909e-06	-1.57802e-06	-2.56671e-06	-2.6539e-06	-4.28801e-06	-4.09968e-06	-3.59356e-06	-4.61857e-06	-4.09595e-06	-3.68564e-06	-4.63266e-06	-4.15689e-06	-4.00862e-06	-4.93809e-06	-4.51498e-06	-4.5434e-06	-5.37722e-06	-4.95244e-06	-5.07548e-06	-5.77476e-06	-5.33999e-06	-5.52637e-06	-6.09627e-06	-5.67e-06	-5.90875e-06	-6.36551e-06	-5.96511e-06	-6.24462e-06	-6.60124e-06	-6.23604e-06	-6.54199e-06	-6.80876e-06	-6.48316e-06	-6.80185e-06	-6.98897e-06	-6.70517e-06	-7.02528e-06	-7.14354e-06	-6.90241e-06	-7.21499e-06	-7.2752e-06	-7.07626e-06	-7.37427e-06	-7.38675e-06	-7.22822e-06	-7.50623e-06	-7.48052e-06	-7.35963e-06	-7.61372e-06	-7.55852e-06	-7.47181e-06	-7.69943e-06	-7.62247e-06	-7.56606e-06	-7.76581e-06	-7.6739e-06	-7.64366e-06	-7.81519e-06	-7.71416e-06	-7.70592e-06	-7.84969e-06	-7.7444e-06	-7.75406e-06	-7.87121e-06	-7.76566e-06	-7.78934e-06
0.32	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.51577e-05	-5.1894e-05	-0.000100613	-0.000152894	-0.000204909	-0.000250836	-0.000291045	-0.000326857	-0.000357004	-0.000385107	-0.000396285	-0.000383531	-0.000358357	-0.000325334	-0.000291394	-0.000263302	-0.000238539	-0.000220653	-0.000208743	-0.000199	-0.000193817	-0.000189581	-0.000184911	-0.000181769	-0.000176665	-0.000170911	-0.000165542	-0.000158139	-0.000151292	-0.000144676	-0.000137044	-0.000130883	-0.000124753	-0.000118458	-0.000113699	-0.000108586	-0.000103763	-0.000100025	-9.56507e-05	-9.18138e-05	-8.85329e-05	-8.46066e-05	-8.13711e-05	-7.82891e-05	-7.47613e-05	-7.19797e-05	-6.90905e-05	-6.60219e-05	-6.3639e-05	-6.09969e-05	-5.84092e-05	-5.63578e-05	-5.39847e-05	-5.18314e-05	-5.00297e-05	-4.79184e-05	-4.61233e-05	-4.45053e-05	-4.26437e-05	-4.11346e-05	-3.96633e-05	-3.80415e-05	-3.67599e-05	-3.54198e-05	-3.40251e-05	-3.2924e-05	-3.17091e-05	-3.05224e-05	-2.95631e-05	-2.84699e-05	-2.74662e-05	-2.66182e-05	-2.56432e-05	-2.47955e-05	-2.40367e-05	-2.31756e-05	-2.24576e-05	-2.17734e-05	-2.10204e-05	-2.04084e-05	-1.97894e-05	-1.9137e-05	-1.86104e-05	-1.80508e-05	-1.74898e-05	-1.70317e-05	-1.65276e-05	-1.60477e-05	-1.56444e-05	-1.5193e-05	-1.47835e-05	-1.44248e-05	-1.40234e-05	-1.36737e-05	-1.3352e-05	-1.29978e-05	-1.26981e-05	-1.2408e-05	-1.20977e-05	-1.18391e-05	-1.1577e-05	-1.13068e-05	-1.10819e-05	-1.08452e-05	-1.0611e-05	-1.04134e-05	-1.02003e-05	-9.99789e-06	-9.82261e-06	-9.63142e-06	-9.45658e-06	-9.29976e-06	-9.12912e-06	-8.97774e-06	-8.83649e-06	-8.68494e-06	-8.55329e-06	-8.42547e-06	-8.29149e-06	-8.17624e-06	-8.06028e-06	-7.94226e-06	-7.84055e-06	-7.73531e-06	-7.63155e-06	-7.54101e-06	-7.44558e-06	-7.3544e-06	-7.2731e-06	-7.18675e-06	-7.10648e-06	-7.03291e-06	-6.95495e-06	-2.92541e-05	-8.39901e-05	-0.000157676	-0.000237681	-0.000317365	-0.000387221	-0.000447083	-0.000497549	-0.000536531	-0.000570463	-0.000576637	-0.000547099	-0.000498213	-0.000436636	-0.000376945	-0.000326691	-0.000284499	-0.000256775	-0.000238569	-0.000227158	-0.000223935	-0.00022144	-0.000220386	-0.000220231	-0.000216271	-0.000212266	-0.000206468	-0.000197731	-0.000190085	-0.00018081	-0.000171152	-0.000163398	-0.000154591	-0.000147052	-0.000140981	-0.000134085	-0.00012888	-0.000124113	-0.000118693	-0.000114776	-0.000110463	-0.000105866	-0.000102437	-9.82468e-05	-9.42508e-05	-9.10682e-05	-8.7117e-05	-8.37421e-05	-8.08184e-05	-7.72906e-05	-7.45229e-05	-7.18675e-05	-6.88318e-05	-6.65588e-05	-6.41369e-05	-6.15648e-05	-5.96445e-05	-5.74233e-05	-5.52573e-05	-5.35797e-05	-5.15537e-05	-4.97389e-05	-4.82381e-05	-4.64177e-05	-4.49028e-05	-4.35417e-05	-4.1935e-05	-4.06678e-05	-3.94249e-05	-3.80289e-05	-3.69583e-05	-3.58209e-05	-3.46229e-05	-3.37038e-05	-3.26659e-05	-3.16471e-05	-3.08439e-05	-2.99036e-05	-2.90423e-05	-2.83284e-05	-2.74851e-05	-2.67582e-05	-2.61156e-05	-2.53675e-05	-2.47525e-05	-2.4169e-05	-2.35125e-05	-2.29884e-05	-2.24565e-05	-2.18859e-05	-2.14345e-05	-2.09496e-05	-2.04577e-05	-2.00636e-05	-1.96234e-05	-1.92013e-05	-1.88527e-05	-1.84554e-05	-1.80942e-05	-1.77819e-05	-1.7426e-05	-1.71165e-05	-1.68342e-05	-1.65177e-05	-1.62513e-05	-1.59944e-05	-1.5715e-05	-1.54839e-05	-1.52494e-05	-1.50043e-05	-1.48018e-05	-1.45878e-05	-1.43736e-05	-1.41942e-05	-1.39993e-05	-1.38126e-05	-1.36518e-05	-1.34749e-05	-1.3312e-05	-1.31666e-05	-1.30067e-05	-1.28641e-05	-1.27314e-05	-1.25876e-05	-1.24621e-05	-1.23403e-05	-1.22115e-05	-1.21e-05	-1.19879e-05	-1.18728e-05	-1.17729e-05	-1.16696e-05	-1.15667e-05	5.29877e-05	0.000215949	0.000429196	0.00062698	0.000776839	0.00085363	0.00085584	0.000816868	0.000760096	0.000699542	0.000596189	0.000441936	0.000274418	0.000130252	2.20094e-05	-4.23987e-05	-6.75093e-05	-7.08205e-05	-5.93425e-05	-4.03831e-05	-2.49724e-05	-1.18002e-05	-1.27266e-06	2.33682e-06	4.08118e-06	4.88638e-06	1.95932e-06	5.83502e-08	-9.68472e-07	-3.87228e-06	-4.78423e-06	-4.79773e-06	-6.35685e-06	-6.09898e-06	-5.52532e-06	-6.48196e-06	-5.89635e-06	-5.42474e-06	-6.31031e-06	-5.77832e-06	-5.57509e-06	-6.44987e-06	-5.97687e-06	-5.95619e-06	-6.74142e-06	-6.27233e-06	-6.35144e-06	-7.0075e-06	-6.53328e-06	-6.68031e-06	-7.21175e-06	-6.75033e-06	-6.9538e-06	-7.37636e-06	-6.94461e-06	-7.19253e-06	-7.51876e-06	-7.12561e-06	-7.40327e-06	-7.64304e-06	-7.29248e-06	-7.58586e-06	-7.749e-06	-7.44291e-06	-7.74037e-06	-7.83732e-06	-7.57627e-06	-7.86859e-06	-7.90988e-06	-7.69311e-06	-7.97301e-06	-7.96867e-06	-7.79418e-06	-8.056e-06	-8.01535e-06	-7.88016e-06	-8.11979e-06	-8.05129e-06	-7.95177e-06	-8.16646e-06	-8.07768e-06	-8.00976e-06	-8.19798e-06	-8.09554e-06	-8.05497e-06	-8.2162e-06	-8.10578e-06	-8.08826e-06	-8.22284e-06	-8.10917e-06	-8.1105e-06	-8.21944e-06	-8.1064e-06	-8.12258e-06
0.325	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.49997e-05	-5.13741e-05	-9.95876e-05	-0.000151282	-0.00020267	-0.00024796	-0.000287529	-0.000322706	-0.000352231	-0.000379725	-0.000390472	-0.000377514	-0.000352299	-0.000319341	-0.000285524	-0.000257585	-0.000233	-0.000215303	-0.000203591	-0.000194057	-0.000189082	-0.000185055	-0.000180591	-0.000177646	-0.000172733	-0.000167161	-0.000161964	-0.000154725	-0.000148032	-0.000141562	-0.00013407	-0.00012804	-0.000122037	-0.000115864	-0.000111221	-0.00010622	-0.000101506	-9.78695e-05	-9.35957e-05	-8.98539e-05	-8.66635e-05	-8.28253e-05	-7.9673e-05	-7.66705e-05	-7.32197e-05	-7.05104e-05	-6.7691e-05	-6.46895e-05	-6.23697e-05	-5.97888e-05	-5.72596e-05	-5.52635e-05	-5.29441e-05	-5.08419e-05	-4.90886e-05	-4.70243e-05	-4.52737e-05	-4.36982e-05	-4.18777e-05	-4.04073e-05	-3.89732e-05	-3.73873e-05	-3.61395e-05	-3.4832e-05	-3.34686e-05	-3.23969e-05	-3.12105e-05	-3.0051e-05	-2.91174e-05	-2.80492e-05	-2.70691e-05	-2.62436e-05	-2.52904e-05	-2.44632e-05	-2.37241e-05	-2.2882e-05	-2.21819e-05	-2.15148e-05	-2.07784e-05	-2.01819e-05	-1.95779e-05	-1.89399e-05	-1.84268e-05	-1.78803e-05	-1.73318e-05	-1.68854e-05	-1.63927e-05	-1.59237e-05	-1.55307e-05	-1.50892e-05	-1.46891e-05	-1.43393e-05	-1.39466e-05	-1.3605e-05	-1.3291e-05	-1.29443e-05	-1.26517e-05	-1.23684e-05	-1.20645e-05	-1.18121e-05	-1.15559e-05	-1.12913e-05	-1.10717e-05	-1.08401e-05	-1.06108e-05	-1.04178e-05	-1.0209e-05	-1.00108e-05	-9.83952e-06	-9.65215e-06	-9.48093e-06	-9.32754e-06	-9.1602e-06	-9.01193e-06	-8.87364e-06	-8.72494e-06	-8.59596e-06	-8.47068e-06	-8.33915e-06	-8.22619e-06	-8.11242e-06	-7.99649e-06	-7.89674e-06	-7.79338e-06	-7.69141e-06	-7.60254e-06	-7.50872e-06	-7.41906e-06	-7.33918e-06	-7.25419e-06	-7.17521e-06	-7.10285e-06	-7.02605e-06	-2.91543e-05	-8.34974e-05	-0.000156636	-0.000236008	-0.000315013	-0.000384174	-0.000443328	-0.000493081	-0.000531351	-0.00056457	-0.000570216	-0.000540391	-0.000491392	-0.000429822	-0.000370204	-0.000320067	-0.000278034	-0.000250493	-0.000232497	-0.000221318	-0.000218334	-0.000216089	-0.000215284	-0.00021537	-0.000211647	-0.000207863	-0.000202275	-0.000193736	-0.000186273	-0.000177173	-0.00016768	-0.00016008	-0.000151423	-0.000144028	-0.000138092	-0.00013133	-0.000126253	-0.000121607	-0.000116307	-0.000112502	-0.000108298	-0.000103807	-0.000100476	-9.63818e-05	-9.24772e-05	-8.93808e-05	-8.55135e-05	-8.22179e-05	-7.93696e-05	-7.59152e-05	-7.32166e-05	-7.06274e-05	-6.76559e-05	-6.54432e-05	-6.30795e-05	-6.05636e-05	-5.86959e-05	-5.65259e-05	-5.44088e-05	-5.27772e-05	-5.07961e-05	-4.90238e-05	-4.75631e-05	-4.5782e-05	-4.4304e-05	-4.29781e-05	-4.14056e-05	-4.01706e-05	-3.89584e-05	-3.75922e-05	-3.65496e-05	-3.54391e-05	-3.4267e-05	-3.33723e-05	-3.2358e-05	-3.13617e-05	-3.05796e-05	-2.96599e-05	-2.88181e-05	-2.81227e-05	-2.72973e-05	-2.65874e-05	-2.59608e-05	-2.52283e-05	-2.4628e-05	-2.40585e-05	-2.34156e-05	-2.29042e-05	-2.23844e-05	-2.18257e-05	-2.13852e-05	-2.0911e-05	-2.04292e-05	-2.00446e-05	-1.96137e-05	-1.92004e-05	-1.886e-05	-1.84707e-05	-1.81171e-05	-1.7812e-05	-1.7463e-05	-1.716e-05	-1.68839e-05	-1.65733e-05	-1.63126e-05	-1.6061e-05	-1.57868e-05	-1.55605e-05	-1.53306e-05	-1.50899e-05	-1.48916e-05	-1.46815e-05	-1.44711e-05	-1.42953e-05	-1.41038e-05	-1.39202e-05	-1.37625e-05	-1.35885e-05	-1.34283e-05	-1.32855e-05	-1.31281e-05	-1.29878e-05	-1.28573e-05	-1.27156e-05	-1.2592e-05	-1.24721e-05	-1.2345e-05	-1.22352e-05	-1.21247e-05	-1.2011e-05	-1.19125e-05	-1.18105e-05	-1.17088e-05	5.28794e-05	0.00021592	0.000429332	0.000627355	0.000777432	0.000854352	0.000856545	0.000817367	0.000760232	0.000699228	0.000595347	0.000440513	0.000272399	0.000127686	1.90155e-05	-4.56838e-05	-7.09569e-05	-7.43131e-05	-6.28016e-05	-4.37602e-05	-2.82322e-05	-1.49335e-05	-4.28131e-06	-5.46752e-07	1.31144e-06	2.21995e-06	-6.06782e-07	-2.41744e-06	-3.36039e-06	-6.18017e-06	-7.01473e-06	-6.95392e-06	-8.43739e-06	-8.10938e-06	-7.4676e-06	-8.35529e-06	-7.70616e-06	-7.17272e-06	-7.99632e-06	-7.40761e-06	-7.14895e-06	-7.96859e-06	-7.44526e-06	-7.37507e-06	-8.11131e-06	-7.59752e-06	-7.63233e-06	-8.24481e-06	-7.73081e-06	-7.83814e-06	-8.33081e-06	-7.83394e-06	-8.00185e-06	-8.38991e-06	-7.92657e-06	-8.14264e-06	-8.43821e-06	-8.01688e-06	-8.26602e-06	-8.47856e-06	-8.10285e-06	-8.37071e-06	-8.50966e-06	-8.18111e-06	-8.45574e-06	-8.53121e-06	-8.25008e-06	-8.52198e-06	-8.54418e-06	-8.30946e-06	-8.5711e-06	-8.54981e-06	-8.35924e-06	-8.60475e-06	-8.54903e-06	-8.39943e-06	-8.62448e-06	-8.54259e-06	-8.43016e-06	-8.63183e-06	-8.53113e-06	-8.45163e-06	-8.62822e-06	-8.51517e-06	-8.4642e-06	-8.61506e-06	-8.49518e-06	-8.46832e-06	-8.59364e-06	-8.47154e-06	-8.46447e-06	-8.56515e-06	-8.44458e-06	-8.45321e-06
0.33	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.48416e-05	-5.08542e-05	-9.85618e-05	-0.00014967	-0.000200431	-0.000245083	-0.000284013	-0.000318555	-0.000347458	-0.000374343	-0.000384658	-0.000371496	-0.00034624	-0.000313347	-0.000279654	-0.000251868	-0.00022746	-0.000209953	-0.00019844	-0.000189115	-0.000184347	-0.000180529	-0.000176271	-0.000173522	-0.000168802	-0.000163412	-0.000158385	-0.000151311	-0.000144772	-0.000138447	-0.000131095	-0.000125198	-0.000119321	-0.00011327	-0.000108742	-0.000103854	-9.92481e-05	-9.57144e-05	-9.15407e-05	-8.78941e-05	-8.47942e-05	-8.10441e-05	-7.79748e-05	-7.50519e-05	-7.16781e-05	-6.90412e-05	-6.62915e-05	-6.33571e-05	-6.11005e-05	-5.85808e-05	-5.61101e-05	-5.41692e-05	-5.19035e-05	-4.98523e-05	-4.81474e-05	-4.61303e-05	-4.44241e-05	-4.2891e-05	-4.11117e-05	-3.96801e-05	-3.82831e-05	-3.67331e-05	-3.55191e-05	-3.42441e-05	-3.29121e-05	-3.18698e-05	-3.07119e-05	-2.95797e-05	-2.86718e-05	-2.76284e-05	-2.66721e-05	-2.5869e-05	-2.49376e-05	-2.4131e-05	-2.34115e-05	-2.25884e-05	-2.19062e-05	-2.12563e-05	-2.05363e-05	-1.99555e-05	-1.93664e-05	-1.87428e-05	-1.82433e-05	-1.77098e-05	-1.71738e-05	-1.67392e-05	-1.62579e-05	-1.57997e-05	-1.54169e-05	-1.49854e-05	-1.45947e-05	-1.42538e-05	-1.38697e-05	-1.35363e-05	-1.32301e-05	-1.28909e-05	-1.26053e-05	-1.23287e-05	-1.20314e-05	-1.17851e-05	-1.15347e-05	-1.12758e-05	-1.10614e-05	-1.0835e-05	-1.06105e-05	-1.04221e-05	-1.02178e-05	-1.00238e-05	-9.85643e-06	-9.67289e-06	-9.50528e-06	-9.35532e-06	-9.19127e-06	-9.04613e-06	-8.91079e-06	-8.76493e-06	-8.63863e-06	-8.5159e-06	-8.38681e-06	-8.27614e-06	-8.16457e-06	-8.05073e-06	-7.95294e-06	-7.85145e-06	-7.75127e-06	-7.66407e-06	-7.57186e-06	-7.48371e-06	-7.40526e-06	-7.32164e-06	-7.24394e-06	-7.17279e-06	-7.09715e-06	-2.90544e-05	-8.30047e-05	-0.000155597	-0.000234336	-0.000312661	-0.000381126	-0.000439574	-0.000488612	-0.00052617	-0.000558677	-0.000563796	-0.000533683	-0.000484571	-0.000423007	-0.000363463	-0.000313443	-0.000271569	-0.000244211	-0.000226425	-0.000215477	-0.000212733	-0.000210739	-0.000210183	-0.00021051	-0.000207023	-0.000203461	-0.000198081	-0.000189742	-0.000182461	-0.000173536	-0.000164208	-0.000156763	-0.000148256	-0.000141003	-0.000135204	-0.000128576	-0.000123625	-0.000119102	-0.000113921	-0.000110228	-0.000106133	-0.000101747	-9.85149e-05	-9.45169e-05	-9.07037e-05	-8.76933e-05	-8.391e-05	-8.06938e-05	-7.79207e-05	-7.45399e-05	-7.19102e-05	-6.93873e-05	-6.64801e-05	-6.43276e-05	-6.20222e-05	-5.95624e-05	-5.77474e-05	-5.56285e-05	-5.35602e-05	-5.19747e-05	-5.00384e-05	-4.83086e-05	-4.68882e-05	-4.51462e-05	-4.37052e-05	-4.24146e-05	-4.08762e-05	-3.96733e-05	-3.8492e-05	-3.71556e-05	-3.61409e-05	-3.50574e-05	-3.39112e-05	-3.30408e-05	-3.205e-05	-3.10763e-05	-3.03153e-05	-2.94162e-05	-2.8594e-05	-2.7917e-05	-2.71095e-05	-2.64166e-05	-2.58061e-05	-2.50892e-05	-2.45035e-05	-2.3948e-05	-2.33187e-05	-2.282e-05	-2.23124e-05	-2.17654e-05	-2.1336e-05	-2.08724e-05	-2.04007e-05	-2.00257e-05	-1.96039e-05	-1.91995e-05	-1.88673e-05	-1.8486e-05	-1.814e-05	-1.78421e-05	-1.74999e-05	-1.72035e-05	-1.69335e-05	-1.6629e-05	-1.63738e-05	-1.61276e-05	-1.58585e-05	-1.56371e-05	-1.54118e-05	-1.51755e-05	-1.49813e-05	-1.47753e-05	-1.45686e-05	-1.43963e-05	-1.42082e-05	-1.40279e-05	-1.38732e-05	-1.37022e-05	-1.35447e-05	-1.34044e-05	-1.32495e-05	-1.31115e-05	-1.29832e-05	-1.28436e-05	-1.2722e-05	-1.26039e-05	-1.24786e-05	-1.23704e-05	-1.22614e-05	-1.21492e-05	-1.20521e-05	-1.19514e-05	-1.18509e-05	5.27711e-05	0.00021589	0.000429468	0.000627729	0.000778026	0.000855073	0.000857251	0.000817866	0.000760368	0.000698915	0.000594505	0.00043909	0.00027038	0.000125119	1.60216e-05	-4.89689e-05	-7.44045e-05	-7.78057e-05	-6.62606e-05	-4.71372e-05	-3.1492e-05	-1.80668e-05	-7.28996e-06	-3.43032e-06	-1.4583e-06	-4.46478e-07	-3.17288e-06	-4.89324e-06	-5.75232e-06	-8.48807e-06	-9.24523e-06	-9.1101e-06	-1.05179e-05	-1.01198e-05	-9.40988e-06	-1.02286e-05	-9.51597e-06	-8.92069e-06	-9.68232e-06	-9.0369e-06	-8.72282e-06	-9.48731e-06	-8.91366e-06	-8.79395e-06	-9.48119e-06	-8.92271e-06	-8.91322e-06	-9.48212e-06	-8.92834e-06	-8.99598e-06	-9.44987e-06	-8.91755e-06	-9.04989e-06	-9.40347e-06	-8.90852e-06	-9.09274e-06	-9.35766e-06	-8.90814e-06	-9.12878e-06	-9.31408e-06	-8.91322e-06	-9.15556e-06	-9.27033e-06	-8.91931e-06	-9.17111e-06	-9.22509e-06	-8.92389e-06	-9.17537e-06	-9.17849e-06	-8.9258e-06	-9.16919e-06	-9.13095e-06	-8.9243e-06	-9.15349e-06	-9.08271e-06	-8.91871e-06	-9.12918e-06	-9.03389e-06	-8.90854e-06	-9.0972e-06	-8.98459e-06	-8.8935e-06	-9.05847e-06	-8.9348e-06	-8.87344e-06	-9.01392e-06	-8.88459e-06	-8.84838e-06	-8.96445e-06	-8.83391e-06	-8.81844e-06	-8.91086e-06	-8.78275e-06	-8.78383e-06
0.335	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.46819e-05	-5.03286e-05	-9.75249e-05	-0.000148041	-0.000198168	-0.000242175	-0.000280459	-0.000314358	-0.000342633	-0.000368903	-0.000378782	-0.000365413	-0.000340116	-0.000307289	-0.00027372	-0.000246088	-0.00022186	-0.000204544	-0.000193232	-0.000184117	-0.00017956	-0.000175952	-0.000171902	-0.000169353	-0.000164826	-0.00015962	-0.000154765	-0.000147857	-0.000141474	-0.000135296	-0.000128086	-0.000122321	-0.000116572	-0.000110646	-0.000106234	-0.00010146	-9.69629e-05	-9.35326e-05	-8.946e-05	-8.59095e-05	-8.2901e-05	-7.924e-05	-7.62547e-05	-7.3412e-05	-7.0116e-05	-6.75522e-05	-6.48729e-05	-6.20064e-05	-5.98135e-05	-5.73556e-05	-5.49441e-05	-5.3059e-05	-5.08475e-05	-4.88479e-05	-4.71919e-05	-4.52222e-05	-4.35611e-05	-4.20708e-05	-4.03331e-05	-3.89406e-05	-3.75812e-05	-3.60675e-05	-3.48876e-05	-3.36455e-05	-3.23451e-05	-3.13326e-05	-3.02035e-05	-2.90988e-05	-2.82168e-05	-2.71987e-05	-2.62663e-05	-2.54859e-05	-2.45764e-05	-2.37907e-05	-2.3091e-05	-2.22871e-05	-2.1623e-05	-2.09904e-05	-2.02872e-05	-1.9722e-05	-1.91481e-05	-1.8539e-05	-1.80532e-05	-1.75329e-05	-1.70095e-05	-1.65868e-05	-1.61171e-05	-1.56699e-05	-1.52974e-05	-1.48759e-05	-1.44948e-05	-1.41629e-05	-1.37875e-05	-1.34624e-05	-1.3164e-05	-1.28324e-05	-1.2554e-05	-1.22842e-05	-1.19935e-05	-1.17534e-05	-1.15089e-05	-1.12557e-05	-1.10467e-05	-1.08254e-05	-1.06059e-05	-1.04221e-05	-1.02222e-05	-1.00325e-05	-9.86916e-06	-9.68949e-06	-9.52555e-06	-9.37906e-06	-9.21836e-06	-9.07637e-06	-8.94403e-06	-8.80105e-06	-8.67746e-06	-8.55732e-06	-8.43071e-06	-8.32237e-06	-8.21302e-06	-8.1013e-06	-8.00551e-06	-7.90593e-06	-7.80757e-06	-7.72207e-06	-7.63149e-06	-7.54489e-06	-7.46789e-06	-7.38566e-06	-7.30927e-06	-7.23935e-06	-7.16489e-06	-2.89494e-05	-8.25026e-05	-0.000154542	-0.000232642	-0.00031028	-0.000378041	-0.000435774	-0.000484091	-0.00052093	-0.000552716	-0.000557302	-0.000526899	-0.000477672	-0.000416115	-0.000356645	-0.000306744	-0.00026503	-0.000237856	-0.000220282	-0.000209569	-0.000207066	-0.000205325	-0.00020502	-0.000205591	-0.000202344	-0.000199005	-0.000193836	-0.000185698	-0.000178602	-0.000169853	-0.000160692	-0.000153402	-0.000145047	-0.000137939	-0.000132277	-0.000125784	-0.000120961	-0.000116562	-0.000111502	-0.000107923	-0.000103938	-9.96581e-05	-9.65252e-05	-9.26242e-05	-8.89033e-05	-8.59799e-05	-8.22815e-05	-7.91453e-05	-7.64484e-05	-7.31418e-05	-7.05819e-05	-6.81258e-05	-6.52835e-05	-6.31919e-05	-6.09453e-05	-5.85423e-05	-5.67804e-05	-5.47133e-05	-5.26944e-05	-5.11554e-05	-4.92644e-05	-4.75775e-05	-4.61978e-05	-4.44954e-05	-4.30918e-05	-4.18367e-05	-4.03329e-05	-3.91624e-05	-3.80122e-05	-3.6706e-05	-3.57195e-05	-3.46632e-05	-3.35433e-05	-3.26974e-05	-3.17305e-05	-3.07795e-05	-3.004e-05	-2.91617e-05	-2.83592e-05	-2.77009e-05	-2.69115e-05	-2.62357e-05	-2.56415e-05	-2.49403e-05	-2.43696e-05	-2.38282e-05	-2.32125e-05	-2.27268e-05	-2.22315e-05	-2.16964e-05	-2.12781e-05	-2.08252e-05	-2.03639e-05	-1.99985e-05	-1.95861e-05	-1.91905e-05	-1.88668e-05	-1.84936e-05	-1.81552e-05	-1.78645e-05	-1.75294e-05	-1.72395e-05	-1.69759e-05	-1.66774e-05	-1.64279e-05	-1.61871e-05	-1.59232e-05	-1.57067e-05	-1.54861e-05	-1.52543e-05	-1.50643e-05	-1.48622e-05	-1.46594e-05	-1.44907e-05	-1.43061e-05	-1.41291e-05	-1.39775e-05	-1.38093e-05	-1.36547e-05	-1.3517e-05	-1.33647e-05	-1.3229e-05	-1.31029e-05	-1.29655e-05	-1.28458e-05	-1.27297e-05	-1.26061e-05	-1.24996e-05	-1.23923e-05	-1.22815e-05	-1.21858e-05	-1.20864e-05	-1.19872e-05	5.2669e-05	0.000215868	0.000429612	0.000628115	0.000778632	0.000855809	0.00085797	0.000818378	0.000760514	0.000698606	0.000593662	0.00043766	0.000268349	0.000122536	1.30061e-05	-5.22783e-05	-7.78782e-05	-8.13249e-05	-6.97459e-05	-5.05398e-05	-3.47761e-05	-2.12233e-05	-1.03206e-05	-6.3347e-06	-4.24774e-06	-3.13161e-06	-5.75672e-06	-7.3859e-06	-8.1603e-06	-1.08112e-05	-1.14902e-05	-1.12801e-05	-1.26116e-05	-1.21426e-05	-1.13639e-05	-1.2113e-05	-1.13363e-05	-1.06786e-05	-1.13776e-05	-1.0675e-05	-1.03049e-05	-1.10137e-05	-1.03893e-05	-1.02196e-05	-1.08574e-05	-1.02538e-05	-1.01996e-05	-1.07245e-05	-1.01306e-05	-1.01581e-05	-1.05729e-05	-1.00048e-05	-1.01012e-05	-1.042e-05	-9.89316e-06	-1.00452e-05	-1.02792e-05	-9.80125e-06	-9.99311e-06	-1.01509e-05	-9.72469e-06	-9.94128e-06	-1.00316e-05	-9.65796e-06	-9.88672e-06	-9.91903e-06	-9.59756e-06	-9.82844e-06	-9.81232e-06	-9.54151e-06	-9.76647e-06	-9.71114e-06	-9.48827e-06	-9.701e-06	-9.61502e-06	-9.43649e-06	-9.63226e-06	-9.52347e-06	-9.3851e-06	-9.56063e-06	-9.436e-06	-9.33322e-06	-9.48648e-06	-9.35212e-06	-9.28026e-06	-9.41029e-06	-9.27143e-06	-9.2258e-06	-9.33254e-06	-9.1935e-06	-9.16957e-06	-9.25367e-06	-9.11796e-06	-9.11144e-06
0.34	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.45187e-05	-4.97918e-05	-9.64658e-05	-0.000146376	-0.000195857	-0.000239205	-0.000276829	-0.000310072	-0.000337705	-0.000363346	-0.00037278	-0.0003592	-0.00033386	-0.0003011	-0.000267659	-0.000240183	-0.000216138	-0.000199018	-0.00018791	-0.000179011	-0.000174667	-0.000171274	-0.000167437	-0.00016509	-0.000160761	-0.000155742	-0.000151064	-0.000144325	-0.0001381	-0.000132072	-0.000125007	-0.000119378	-0.000113759	-0.000107959	-0.000103666	-9.90079e-05	-9.46222e-05	-9.12974e-05	-8.73279e-05	-8.38754e-05	-8.09602e-05	-7.739e-05	-7.44903e-05	-7.17296e-05	-6.85129e-05	-6.60237e-05	-6.34162e-05	-6.06189e-05	-5.8491e-05	-5.60962e-05	-5.3745e-05	-5.19168e-05	-4.97606e-05	-4.78136e-05	-4.62075e-05	-4.42864e-05	-4.26711e-05	-4.12245e-05	-3.95292e-05	-3.81767e-05	-3.68557e-05	-3.5379e-05	-3.42339e-05	-3.30254e-05	-3.17572e-05	-3.07751e-05	-2.96754e-05	-2.85987e-05	-2.77433e-05	-2.67508e-05	-2.58429e-05	-2.50856e-05	-2.41987e-05	-2.34342e-05	-2.27547e-05	-2.19704e-05	-2.13248e-05	-2.07098e-05	-2.00237e-05	-1.94746e-05	-1.89161e-05	-1.83219e-05	-1.78501e-05	-1.73433e-05	-1.68328e-05	-1.64223e-05	-1.59643e-05	-1.55283e-05	-1.51665e-05	-1.47552e-05	-1.43838e-05	-1.40611e-05	-1.36947e-05	-1.3378e-05	-1.30877e-05	-1.27638e-05	-1.24927e-05	-1.22299e-05	-1.19459e-05	-1.17121e-05	-1.14738e-05	-1.12264e-05	-1.10229e-05	-1.08069e-05	-1.05924e-05	-1.04134e-05	-1.02181e-05	-1.00327e-05	-9.87351e-06	-9.69782e-06	-9.53764e-06	-9.39472e-06	-9.23745e-06	-9.0987e-06	-8.96945e-06	-8.82943e-06	-8.70863e-06	-8.59115e-06	-8.46709e-06	-8.36115e-06	-8.25409e-06	-8.14457e-06	-8.05083e-06	-7.95322e-06	-7.85673e-06	-7.773e-06	-7.68411e-06	-7.5991e-06	-7.52361e-06	-7.44282e-06	-7.36779e-06	-7.29915e-06	-7.22591e-06	-2.8834e-05	-8.19816e-05	-0.000153456	-0.000230903	-0.000307839	-0.000374882	-0.000431886	-0.000479465	-0.00051557	-0.00054662	-0.000550661	-0.000519962	-0.000470617	-0.000409067	-0.000349673	-0.000299892	-0.000258342	-0.000231357	-0.000213999	-0.000203525	-0.000201269	-0.000199785	-0.000199737	-0.000200556	-0.000197553	-0.000194441	-0.000189489	-0.000181555	-0.000174648	-0.000166078	-0.000157088	-0.000149957	-0.000141757	-0.000134796	-0.000129274	-0.000122919	-0.000118227	-0.000113953	-0.000109017	-0.000105553	-0.000101681	-9.75092e-05	-9.44779e-05	-9.06759e-05	-8.70492e-05	-8.42145e-05	-8.06026e-05	-7.75482e-05	-7.4929e-05	-7.16981e-05	-6.92093e-05	-6.68215e-05	-6.40455e-05	-6.20161e-05	-5.98295e-05	-5.74843e-05	-5.57768e-05	-5.37624e-05	-5.17939e-05	-5.03024e-05	-4.84576e-05	-4.68146e-05	-4.54764e-05	-4.38144e-05	-4.24489e-05	-4.12301e-05	-3.97617e-05	-3.86243e-05	-3.75059e-05	-3.62304e-05	-3.52728e-05	-3.42444e-05	-3.31512e-05	-3.23305e-05	-3.13879e-05	-3.04602e-05	-2.97425e-05	-2.88854e-05	-2.81031e-05	-2.74639e-05	-2.66931e-05	-2.60347e-05	-2.54571e-05	-2.47721e-05	-2.42165e-05	-2.36897e-05	-2.3088e-05	-2.26154e-05	-2.21328e-05	-2.16098e-05	-2.12029e-05	-2.07611e-05	-2.03103e-05	-1.99548e-05	-1.9552e-05	-1.91655e-05	-1.88503e-05	-1.84854e-05	-1.81549e-05	-1.78716e-05	-1.75437e-05	-1.72607e-05	-1.70034e-05	-1.67112e-05	-1.64675e-05	-1.62323e-05	-1.59738e-05	-1.57623e-05	-1.55465e-05	-1.53193e-05	-1.51337e-05	-1.49358e-05	-1.47369e-05	-1.45719e-05	-1.43908e-05	-1.42172e-05	-1.40688e-05	-1.39037e-05	-1.37519e-05	-1.3617e-05	-1.34673e-05	-1.33341e-05	-1.32103e-05	-1.30751e-05	-1.29575e-05	-1.28433e-05	-1.27216e-05	-1.26169e-05	-1.25112e-05	-1.2402e-05	-1.23078e-05	-1.22097e-05	-1.21119e-05	5.25792e-05	0.00021586	0.000429773	0.000628523	0.000779265	0.000856574	0.000858719	0.000818915	0.000760677	0.000698307	0.000592819	0.000436219	0.000266294	0.000119918	9.94772e-06	-5.56366e-05	-8.1404e-05	-8.48972e-05	-7.32838e-05	-5.39935e-05	-3.81092e-05	-2.44263e-05	-1.33953e-05	-9.2807e-06	-7.0766e-06	-5.85417e-06	-8.37605e-06	-9.91231e-06	-1.06004e-05	-1.31649e-05	-1.37643e-05	-1.34777e-05	-1.47313e-05	-1.41902e-05	-1.33414e-05	-1.40197e-05	-1.31775e-05	-1.24562e-05	-1.30916e-05	-1.23305e-05	-1.19035e-05	-1.25556e-05	-1.18794e-05	-1.16588e-05	-1.22462e-05	-1.15966e-05	-1.14969e-05	-1.1977e-05	-1.13421e-05	-1.13289e-05	-1.17038e-05	-1.10993e-05	-1.11591e-05	-1.14425e-05	-1.08831e-05	-1.10025e-05	-1.1205e-05	-1.0698e-05	-1.08606e-05	-1.09905e-05	-1.05384e-05	-1.07287e-05	-1.07943e-05	-1.03975e-05	-1.06028e-05	-1.06131e-05	-1.0271e-05	-1.04809e-05	-1.04452e-05	-1.01559e-05	-1.03622e-05	-1.02894e-05	-1.00501e-05	-1.0246e-05	-1.01446e-05	-9.9513e-06	-1.01321e-05	-1.00096e-05	-9.85798e-06	-1.00202e-05	-9.88332e-06	-9.76867e-06	-9.91001e-06	-9.76478e-06	-9.68227e-06	-9.80168e-06	-9.65313e-06	-9.59794e-06	-9.6952e-06	-9.54752e-06	-9.515e-06	-9.59065e-06	-9.44724e-06	-9.433e-06
0.345	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.43555e-05	-4.9255e-05	-9.54066e-05	-0.000144712	-0.000193546	-0.000236236	-0.000273198	-0.000305786	-0.000332777	-0.00035779	-0.000366778	-0.000352986	-0.000327605	-0.000294911	-0.000261597	-0.000234279	-0.000210417	-0.000193492	-0.000182589	-0.000173904	-0.000169774	-0.000166596	-0.000162971	-0.000160827	-0.000156695	-0.000151865	-0.000147362	-0.000140793	-0.000134727	-0.000128848	-0.000121928	-0.000116434	-0.000110946	-0.000105272	-0.000101098	-9.65558e-05	-9.22815e-05	-8.90623e-05	-8.51958e-05	-8.18414e-05	-7.90194e-05	-7.554e-05	-7.27259e-05	-7.00471e-05	-6.69098e-05	-6.44952e-05	-6.19595e-05	-5.92314e-05	-5.71686e-05	-5.48367e-05	-5.25459e-05	-5.07746e-05	-4.86738e-05	-4.67794e-05	-4.52231e-05	-4.33505e-05	-4.17811e-05	-4.03782e-05	-3.87254e-05	-3.74128e-05	-3.61301e-05	-3.46904e-05	-3.35802e-05	-3.24052e-05	-3.11693e-05	-3.02176e-05	-2.91472e-05	-2.80987e-05	-2.72697e-05	-2.6303e-05	-2.54195e-05	-2.46854e-05	-2.38209e-05	-2.30777e-05	-2.24184e-05	-2.16537e-05	-2.10266e-05	-2.04293e-05	-1.97602e-05	-1.92273e-05	-1.86842e-05	-1.81048e-05	-1.7647e-05	-1.71536e-05	-1.66561e-05	-1.62578e-05	-1.58115e-05	-1.53868e-05	-1.50355e-05	-1.46345e-05	-1.42728e-05	-1.39594e-05	-1.36019e-05	-1.32936e-05	-1.30113e-05	-1.26952e-05	-1.24314e-05	-1.21756e-05	-1.18984e-05	-1.16709e-05	-1.14387e-05	-1.11971e-05	-1.09991e-05	-1.07883e-05	-1.05789e-05	-1.04046e-05	-1.0214e-05	-1.0033e-05	-9.87787e-06	-9.70614e-06	-9.54973e-06	-9.41037e-06	-9.25654e-06	-9.12104e-06	-8.99486e-06	-8.85781e-06	-8.73981e-06	-8.62498e-06	-8.50347e-06	-8.39993e-06	-8.29517e-06	-8.18783e-06	-8.09615e-06	-8.00051e-06	-7.9059e-06	-7.82392e-06	-7.73672e-06	-7.65332e-06	-7.57932e-06	-7.49998e-06	-7.42631e-06	-7.35895e-06	-7.28694e-06	-2.87185e-05	-8.14606e-05	-0.000152371	-0.000229164	-0.000305399	-0.000371723	-0.000427997	-0.000474839	-0.000510209	-0.000540524	-0.00054402	-0.000513025	-0.000463563	-0.00040202	-0.000342701	-0.000293041	-0.000251654	-0.000224857	-0.000207716	-0.00019748	-0.000195471	-0.000194246	-0.000194454	-0.000195522	-0.000192762	-0.000189878	-0.000185141	-0.000177412	-0.000170693	-0.000162304	-0.000153484	-0.000146511	-0.000138466	-0.000131652	-0.000126271	-0.000120054	-0.000115492	-0.000111345	-0.000106531	-0.000103184	-9.94235e-05	-9.53604e-05	-9.24307e-05	-8.87276e-05	-8.51951e-05	-8.24491e-05	-7.89238e-05	-7.59512e-05	-7.34096e-05	-7.02544e-05	-6.78368e-05	-6.55172e-05	-6.28075e-05	-6.08402e-05	-5.87137e-05	-5.64264e-05	-5.47731e-05	-5.28115e-05	-5.08935e-05	-4.94493e-05	-4.76508e-05	-4.60517e-05	-4.47549e-05	-4.31334e-05	-4.1806e-05	-4.06236e-05	-3.91904e-05	-3.80862e-05	-3.69996e-05	-3.57549e-05	-3.48261e-05	-3.38255e-05	-3.27591e-05	-3.19635e-05	-3.10452e-05	-3.01408e-05	-2.9445e-05	-2.86092e-05	-2.7847e-05	-2.72269e-05	-2.64746e-05	-2.58338e-05	-2.52728e-05	-2.46039e-05	-2.40635e-05	-2.35512e-05	-2.29635e-05	-2.25041e-05	-2.20341e-05	-2.15233e-05	-2.11278e-05	-2.0697e-05	-2.02567e-05	-1.99111e-05	-1.95178e-05	-1.91405e-05	-1.88338e-05	-1.84773e-05	-1.81546e-05	-1.78788e-05	-1.75581e-05	-1.72818e-05	-1.7031e-05	-1.6745e-05	-1.65072e-05	-1.62775e-05	-1.60244e-05	-1.58179e-05	-1.5607e-05	-1.53844e-05	-1.5203e-05	-1.50093e-05	-1.48144e-05	-1.46531e-05	-1.44756e-05	-1.43053e-05	-1.41601e-05	-1.39981e-05	-1.38492e-05	-1.3717e-05	-1.35698e-05	-1.34391e-05	-1.33177e-05	-1.31847e-05	-1.30692e-05	-1.29569e-05	-1.28372e-05	-1.27342e-05	-1.26301e-05	-1.25225e-05	-1.24297e-05	-1.23331e-05	-1.22365e-05	5.24894e-05	0.000215851	0.000429935	0.00062893	0.000779898	0.000857338	0.000859467	0.000819451	0.000760841	0.000698008	0.000591976	0.000434777	0.000264239	0.0001173	6.88931e-06	-5.89949e-05	-8.49297e-05	-8.84694e-05	-7.68218e-05	-5.74471e-05	-4.14422e-05	-2.76292e-05	-1.647e-05	-1.22267e-05	-9.90546e-06	-8.57672e-06	-1.09954e-05	-1.24387e-05	-1.30405e-05	-1.55186e-05	-1.60383e-05	-1.56752e-05	-1.68511e-05	-1.62378e-05	-1.5319e-05	-1.59263e-05	-1.50188e-05	-1.42339e-05	-1.48055e-05	-1.39861e-05	-1.35021e-05	-1.40975e-05	-1.33695e-05	-1.3098e-05	-1.3635e-05	-1.29395e-05	-1.27942e-05	-1.32295e-05	-1.25537e-05	-1.24997e-05	-1.28347e-05	-1.21937e-05	-1.22171e-05	-1.24649e-05	-1.18731e-05	-1.19597e-05	-1.21307e-05	-1.15948e-05	-1.17281e-05	-1.183e-05	-1.1352e-05	-1.15162e-05	-1.15569e-05	-1.1137e-05	-1.13189e-05	-1.13071e-05	-1.09444e-05	-1.11333e-05	-1.1078e-05	-1.07703e-05	-1.09578e-05	-1.08677e-05	-1.06118e-05	-1.07911e-05	-1.06742e-05	-1.04661e-05	-1.0632e-05	-1.04957e-05	-1.03309e-05	-1.04797e-05	-1.03306e-05	-1.02041e-05	-1.03335e-05	-1.01774e-05	-1.00843e-05	-1.01931e-05	-1.00348e-05	-9.97008e-06	-1.00579e-05	-9.90155e-06	-9.86044e-06	-9.92764e-06	-9.77652e-06	-9.75456e-06
0.35	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.41922e-05	-4.87181e-05	-9.43475e-05	-0.000143048	-0.000191234	-0.000233266	-0.000269568	-0.0003015	-0.000327849	-0.000352233	-0.000360775	-0.000346773	-0.000321349	-0.000288722	-0.000255535	-0.000228374	-0.000204695	-0.000187966	-0.000177267	-0.000168797	-0.000164881	-0.000161918	-0.000158506	-0.000156565	-0.00015263	-0.000147987	-0.000143661	-0.000137261	-0.000131353	-0.000125624	-0.000118849	-0.00011349	-0.000108133	-0.000102585	-9.85302e-05	-9.41037e-05	-8.99408e-05	-8.68271e-05	-8.30638e-05	-7.98073e-05	-7.70786e-05	-7.369e-05	-7.09616e-05	-6.83647e-05	-6.53067e-05	-6.29667e-05	-6.05028e-05	-5.78439e-05	-5.58461e-05	-5.35773e-05	-5.13468e-05	-4.96324e-05	-4.75869e-05	-4.57452e-05	-4.42388e-05	-4.24147e-05	-4.08911e-05	-3.9532e-05	-3.79215e-05	-3.66489e-05	-3.54045e-05	-3.40019e-05	-3.29265e-05	-3.1785e-05	-3.05814e-05	-2.966e-05	-2.86191e-05	-2.75986e-05	-2.67962e-05	-2.58552e-05	-2.49961e-05	-2.42852e-05	-2.34431e-05	-2.27211e-05	-2.20822e-05	-2.1337e-05	-2.07284e-05	-2.01488e-05	-1.94968e-05	-1.89799e-05	-1.84522e-05	-1.78877e-05	-1.74439e-05	-1.6964e-05	-1.64794e-05	-1.60933e-05	-1.56588e-05	-1.52452e-05	-1.49046e-05	-1.45138e-05	-1.41618e-05	-1.38576e-05	-1.3509e-05	-1.32092e-05	-1.2935e-05	-1.26266e-05	-1.23701e-05	-1.21214e-05	-1.18508e-05	-1.16297e-05	-1.14035e-05	-1.11678e-05	-1.09753e-05	-1.07698e-05	-1.05655e-05	-1.03959e-05	-1.02098e-05	-1.00332e-05	-9.88222e-06	-9.71447e-06	-9.56182e-06	-9.42603e-06	-9.27564e-06	-9.14337e-06	-9.02028e-06	-8.8862e-06	-8.77098e-06	-8.65882e-06	-8.53986e-06	-8.43871e-06	-8.33624e-06	-8.23109e-06	-8.14147e-06	-8.04781e-06	-7.95506e-06	-7.87485e-06	-7.78933e-06	-7.70753e-06	-7.63504e-06	-7.55714e-06	-7.48482e-06	-7.41875e-06	-7.34796e-06	-2.86031e-05	-8.09395e-05	-0.000151285	-0.000227425	-0.000302958	-0.000368564	-0.000424108	-0.000470214	-0.000504848	-0.000534428	-0.00053738	-0.000506087	-0.000456509	-0.000394972	-0.000335729	-0.00028619	-0.000244966	-0.000218358	-0.000201434	-0.000191436	-0.000189674	-0.000188706	-0.000189171	-0.000190487	-0.000187971	-0.000185315	-0.000180793	-0.00017327	-0.000166739	-0.000158529	-0.000149879	-0.000143066	-0.000135176	-0.000128509	-0.000123268	-0.000117189	-0.000112758	-0.000108736	-0.000104046	-0.000100814	-9.71664e-05	-9.32116e-05	-9.03834e-05	-8.67793e-05	-8.3341e-05	-8.06837e-05	-7.7245e-05	-7.43541e-05	-7.18902e-05	-6.88108e-05	-6.64643e-05	-6.4213e-05	-6.15695e-05	-5.96643e-05	-5.75979e-05	-5.53684e-05	-5.37694e-05	-5.18606e-05	-4.9993e-05	-4.85963e-05	-4.6844e-05	-4.52887e-05	-4.40335e-05	-4.24524e-05	-4.11631e-05	-4.0017e-05	-3.86191e-05	-3.75481e-05	-3.64933e-05	-3.52793e-05	-3.43794e-05	-3.34066e-05	-3.2367e-05	-3.15965e-05	-3.07026e-05	-2.98214e-05	-2.91475e-05	-2.83329e-05	-2.7591e-05	-2.69899e-05	-2.62561e-05	-2.56328e-05	-2.50885e-05	-2.44357e-05	-2.39105e-05	-2.34126e-05	-2.2839e-05	-2.23927e-05	-2.19354e-05	-2.14368e-05	-2.10527e-05	-2.06328e-05	-2.02031e-05	-1.98674e-05	-1.94837e-05	-1.91154e-05	-1.88174e-05	-1.84691e-05	-1.81543e-05	-1.78859e-05	-1.75724e-05	-1.7303e-05	-1.70586e-05	-1.67788e-05	-1.65468e-05	-1.63227e-05	-1.6075e-05	-1.58735e-05	-1.56674e-05	-1.54494e-05	-1.52724e-05	-1.50828e-05	-1.48919e-05	-1.47343e-05	-1.45603e-05	-1.43935e-05	-1.42514e-05	-1.40925e-05	-1.39465e-05	-1.38169e-05	-1.36724e-05	-1.35442e-05	-1.3425e-05	-1.32943e-05	-1.31808e-05	-1.30705e-05	-1.29527e-05	-1.28514e-05	-1.2749e-05	-1.2643e-05	-1.25517e-05	-1.24565e-05	-1.23612e-05	5.23996e-05	0.000215843	0.000430096	0.000629338	0.000780531	0.000858103	0.000860215	0.000819988	0.000761004	0.000697709	0.000591133	0.000433336	0.000262184	0.000114681	3.83088e-06	-6.23532e-05	-8.84555e-05	-9.20417e-05	-8.03597e-05	-6.09007e-05	-4.47753e-05	-3.08322e-05	-1.95447e-05	-1.51727e-05	-1.27343e-05	-1.12993e-05	-1.36147e-05	-1.49651e-05	-1.54806e-05	-1.78722e-05	-1.83123e-05	-1.78728e-05	-1.89709e-05	-1.82854e-05	-1.72965e-05	-1.78329e-05	-1.68601e-05	-1.60115e-05	-1.65194e-05	-1.56417e-05	-1.51007e-05	-1.56394e-05	-1.48596e-05	-1.45372e-05	-1.50238e-05	-1.42823e-05	-1.40915e-05	-1.4482e-05	-1.37653e-05	-1.36705e-05	-1.39656e-05	-1.32882e-05	-1.3275e-05	-1.34874e-05	-1.28631e-05	-1.2917e-05	-1.30565e-05	-1.24916e-05	-1.25956e-05	-1.26695e-05	-1.21657e-05	-1.23037e-05	-1.23195e-05	-1.18766e-05	-1.2035e-05	-1.20011e-05	-1.16178e-05	-1.17858e-05	-1.17109e-05	-1.13848e-05	-1.15535e-05	-1.1446e-05	-1.11736e-05	-1.13361e-05	-1.12038e-05	-1.09809e-05	-1.11318e-05	-1.09818e-05	-1.08037e-05	-1.09392e-05	-1.0778e-05	-1.06396e-05	-1.07571e-05	-1.05901e-05	-1.04863e-05	-1.05844e-05	-1.04165e-05	-1.03422e-05	-1.04205e-05	-1.02556e-05	-1.02059e-05	-1.02646e-05	-1.01058e-05	-1.00761e-05
0.355	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.40242e-05	-4.81654e-05	-9.3257e-05	-0.000141334	-0.000188854	-0.000230208	-0.000265831	-0.000297087	-0.000322775	-0.000346512	-0.000354596	-0.000340376	-0.000314908	-0.000282349	-0.000249293	-0.000222293	-0.000198802	-0.000182274	-0.000171786	-0.000163536	-0.00015984	-0.000157097	-0.000153904	-0.000152171	-0.000148439	-0.000143989	-0.000139843	-0.000133618	-0.000127872	-0.000122298	-0.000115671	-0.000110452	-0.000105228	-9.98096e-05	-9.58774e-05	-9.157e-05	-8.75215e-05	-8.45163e-05	-8.08588e-05	-7.77031e-05	-7.50703e-05	-7.17749e-05	-6.91344e-05	-6.66218e-05	-6.36454e-05	-6.13819e-05	-5.89919e-05	-5.6404e-05	-5.44731e-05	-5.22691e-05	-5.01005e-05	-4.84447e-05	-4.6456e-05	-4.46684e-05	-4.32133e-05	-4.1439e-05	-3.99626e-05	-3.86484e-05	-3.70816e-05	-3.58501e-05	-3.4645e-05	-3.32804e-05	-3.22408e-05	-3.11339e-05	-2.99635e-05	-2.90734e-05	-2.80626e-05	-2.70711e-05	-2.62959e-05	-2.53813e-05	-2.45474e-05	-2.38603e-05	-2.30413e-05	-2.23412e-05	-2.1723e-05	-2.09981e-05	-2.04084e-05	-1.9847e-05	-1.92126e-05	-1.87123e-05	-1.82005e-05	-1.76513e-05	-1.72219e-05	-1.67559e-05	-1.62846e-05	-1.5911e-05	-1.54886e-05	-1.50866e-05	-1.47569e-05	-1.43767e-05	-1.40348e-05	-1.37401e-05	-1.34007e-05	-1.31096e-05	-1.28436e-05	-1.25433e-05	-1.22943e-05	-1.20528e-05	-1.17892e-05	-1.15746e-05	-1.13548e-05	-1.1125e-05	-1.09382e-05	-1.07382e-05	-1.05391e-05	-1.03745e-05	-1.01931e-05	-1.0021e-05	-9.8743e-06	-9.71067e-06	-9.56192e-06	-9.42983e-06	-9.283e-06	-9.15411e-06	-9.03422e-06	-8.90321e-06	-8.7909e-06	-8.68151e-06	-8.5652e-06	-8.46656e-06	-8.36648e-06	-8.26362e-06	-8.17614e-06	-8.08454e-06	-7.99375e-06	-7.91538e-06	-7.83164e-06	-7.75151e-06	-7.6806e-06	-7.60422e-06	-7.53334e-06	-7.46861e-06	-7.39912e-06	-2.84725e-05	-8.03915e-05	-0.000150156	-0.000225623	-0.000300434	-0.0003653	-0.000420093	-0.00046544	-0.000499318	-0.000528141	-0.000530532	-0.000498934	-0.000449235	-0.000387705	-0.00032854	-0.000279125	-0.000238069	-0.000211654	-0.000194952	-0.0001852	-0.000183691	-0.000182988	-0.000183716	-0.000185288	-0.000183022	-0.000180601	-0.0001763	-0.000168987	-0.00016265	-0.000154625	-0.00014615	-0.0001395	-0.000131769	-0.000125254	-0.000120156	-0.000114219	-0.000109922	-0.00010603	-0.000101467	-9.83537e-05	-9.48216e-05	-9.09782e-05	-8.82545e-05	-8.4752e-05	-8.14105e-05	-7.88444e-05	-7.54947e-05	-7.26878e-05	-7.03038e-05	-6.73022e-05	-6.50289e-05	-6.28478e-05	-6.02725e-05	-5.84311e-05	-5.64264e-05	-5.42565e-05	-5.27133e-05	-5.08587e-05	-4.9043e-05	-4.76951e-05	-4.59904e-05	-4.44802e-05	-4.32677e-05	-4.17282e-05	-4.04782e-05	-3.93694e-05	-3.80079e-05	-3.6971e-05	-3.59489e-05	-3.47666e-05	-3.38963e-05	-3.29522e-05	-3.19401e-05	-3.11955e-05	-3.03267e-05	-2.94694e-05	-2.8818e-05	-2.80254e-05	-2.73042e-05	-2.67228e-05	-2.60082e-05	-2.54029e-05	-2.48757e-05	-2.42396e-05	-2.373e-05	-2.32471e-05	-2.2688e-05	-2.22553e-05	-2.1811e-05	-2.13249e-05	-2.09526e-05	-2.05442e-05	-2.01253e-05	-1.97998e-05	-1.9426e-05	-1.90672e-05	-1.8778e-05	-1.84384e-05	-1.81317e-05	-1.7871e-05	-1.7565e-05	-1.73025e-05	-1.70648e-05	-1.67915e-05	-1.65656e-05	-1.63473e-05	-1.61051e-05	-1.59089e-05	-1.57078e-05	-1.54946e-05	-1.53221e-05	-1.51368e-05	-1.495e-05	-1.47963e-05	-1.46261e-05	-1.44628e-05	-1.43241e-05	-1.41683e-05	-1.40254e-05	-1.38987e-05	-1.37569e-05	-1.36313e-05	-1.35145e-05	-1.33861e-05	-1.32749e-05	-1.31667e-05	-1.30508e-05	-1.29514e-05	-1.28508e-05	-1.27464e-05	-1.26567e-05	-1.2563e-05	-1.24691e-05	5.23276e-05	0.000215854	0.000430282	0.000629776	0.0007812	0.000858909	0.000861004	0.00082056	0.000761193	0.000697424	0.000590289	0.000431878	0.000260097	0.000112016	7.13616e-07	-6.57784e-05	-9.20528e-05	-9.5687e-05	-8.39698e-05	-6.44244e-05	-4.81753e-05	-3.40987e-05	-2.26796e-05	-1.81756e-05	-1.5617e-05	-1.40728e-05	-1.62823e-05	-1.75374e-05	-1.79643e-05	-2.02672e-05	-2.06256e-05	-2.01076e-05	-2.11259e-05	-2.03664e-05	-1.93056e-05	-1.97692e-05	-1.87293e-05	-1.78156e-05	-1.82581e-05	-1.73205e-05	-1.6721e-05	-1.72015e-05	-1.63687e-05	-1.5994e-05	-1.6429e-05	-1.56404e-05	-1.54028e-05	-1.57473e-05	-1.49887e-05	-1.48521e-05	-1.51063e-05	-1.43915e-05	-1.43409e-05	-1.45169e-05	-1.38593e-05	-1.38797e-05	-1.39869e-05	-1.33923e-05	-1.34663e-05	-1.35115e-05	-1.29812e-05	-1.30923e-05	-1.30827e-05	-1.26162e-05	-1.27506e-05	-1.26941e-05	-1.22896e-05	-1.24362e-05	-1.23412e-05	-1.19962e-05	-1.21458e-05	-1.20204e-05	-1.17312e-05	-1.18766e-05	-1.17284e-05	-1.14904e-05	-1.16261e-05	-1.1462e-05	-1.12704e-05	-1.13922e-05	-1.12184e-05	-1.10679e-05	-1.11733e-05	-1.09952e-05	-1.08805e-05	-1.09678e-05	-1.079e-05	-1.07059e-05	-1.07745e-05	-1.06008e-05	-1.05423e-05	-1.05924e-05	-1.04257e-05	-1.03882e-05
0.36	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.38561e-05	-4.76127e-05	-9.21665e-05	-0.000139621	-0.000186475	-0.00022715	-0.000262093	-0.000292674	-0.000317701	-0.000340791	-0.000348416	-0.000333978	-0.000308467	-0.000275976	-0.000243051	-0.000216213	-0.00019291	-0.000176582	-0.000166304	-0.000158275	-0.000154799	-0.000152277	-0.000149302	-0.000147777	-0.000144248	-0.000139991	-0.000136026	-0.000129974	-0.000124392	-0.000118971	-0.000112493	-0.000107413	-0.000102324	-9.70346e-05	-9.32245e-05	-8.90363e-05	-8.51022e-05	-8.22054e-05	-7.86539e-05	-7.55989e-05	-7.30619e-05	-6.98598e-05	-6.73073e-05	-6.48789e-05	-6.1984e-05	-5.97971e-05	-5.74809e-05	-5.49641e-05	-5.31001e-05	-5.09608e-05	-4.88543e-05	-4.72569e-05	-4.53252e-05	-4.35916e-05	-4.21877e-05	-4.04633e-05	-3.90341e-05	-3.77649e-05	-3.62416e-05	-3.50512e-05	-3.38856e-05	-3.2559e-05	-3.15552e-05	-3.04828e-05	-2.93455e-05	-2.84867e-05	-2.75062e-05	-2.65435e-05	-2.57956e-05	-2.49074e-05	-2.40987e-05	-2.34353e-05	-2.26395e-05	-2.19613e-05	-2.13639e-05	-2.06591e-05	-2.00885e-05	-1.95453e-05	-1.89285e-05	-1.84447e-05	-1.79488e-05	-1.74149e-05	-1.69999e-05	-1.65478e-05	-1.60898e-05	-1.57287e-05	-1.53185e-05	-1.4928e-05	-1.46092e-05	-1.42396e-05	-1.39077e-05	-1.36225e-05	-1.32924e-05	-1.301e-05	-1.27523e-05	-1.24599e-05	-1.22185e-05	-1.19842e-05	-1.17276e-05	-1.15196e-05	-1.1306e-05	-1.10823e-05	-1.09011e-05	-1.07066e-05	-1.05127e-05	-1.0353e-05	-1.01764e-05	-1.00088e-05	-9.86638e-06	-9.70687e-06	-9.56202e-06	-9.43363e-06	-9.29037e-06	-9.16484e-06	-9.04815e-06	-8.92023e-06	-8.81082e-06	-8.7042e-06	-8.59055e-06	-8.49441e-06	-8.39671e-06	-8.29614e-06	-8.21081e-06	-8.12127e-06	-8.03244e-06	-7.95592e-06	-7.87395e-06	-7.7955e-06	-7.72617e-06	-7.6513e-06	-7.58185e-06	-7.51847e-06	-7.45027e-06	-2.8342e-05	-7.98434e-05	-0.000149026	-0.000223821	-0.00029791	-0.000362037	-0.000416078	-0.000460666	-0.000493788	-0.000521853	-0.000523684	-0.000491781	-0.000441961	-0.000380438	-0.00032135	-0.000272059	-0.000231172	-0.00020495	-0.000188471	-0.000178964	-0.000177708	-0.000177271	-0.000178262	-0.000180089	-0.000178074	-0.000175887	-0.000171807	-0.000164705	-0.000158561	-0.000150721	-0.000142421	-0.000135934	-0.000128363	-0.000121998	-0.000117045	-0.00011125	-0.000107087	-0.000103325	-9.88874e-05	-9.58935e-05	-9.24769e-05	-8.87448e-05	-8.61255e-05	-8.27247e-05	-7.948e-05	-7.70052e-05	-7.37445e-05	-7.10216e-05	-6.87174e-05	-6.57936e-05	-6.35935e-05	-6.14825e-05	-5.89754e-05	-5.71978e-05	-5.52549e-05	-5.31445e-05	-5.16572e-05	-4.98569e-05	-4.8093e-05	-4.67939e-05	-4.51367e-05	-4.36717e-05	-4.25018e-05	-4.1004e-05	-3.97932e-05	-3.87218e-05	-3.73966e-05	-3.63938e-05	-3.54044e-05	-3.42538e-05	-3.34132e-05	-3.24978e-05	-3.15133e-05	-3.07945e-05	-2.99507e-05	-2.91174e-05	-2.84886e-05	-2.77179e-05	-2.70175e-05	-2.64558e-05	-2.57602e-05	-2.5173e-05	-2.46629e-05	-2.40435e-05	-2.35496e-05	-2.30816e-05	-2.2537e-05	-2.21179e-05	-2.16866e-05	-2.12131e-05	-2.08526e-05	-2.04555e-05	-2.00475e-05	-1.97323e-05	-1.93684e-05	-1.90189e-05	-1.87387e-05	-1.84076e-05	-1.81091e-05	-1.78561e-05	-1.75575e-05	-1.73021e-05	-1.70711e-05	-1.68042e-05	-1.65844e-05	-1.63719e-05	-1.61353e-05	-1.59443e-05	-1.57482e-05	-1.55398e-05	-1.53718e-05	-1.51909e-05	-1.50082e-05	-1.48584e-05	-1.46919e-05	-1.45321e-05	-1.43967e-05	-1.42442e-05	-1.41043e-05	-1.39804e-05	-1.38414e-05	-1.37183e-05	-1.36041e-05	-1.3478e-05	-1.33689e-05	-1.32628e-05	-1.31489e-05	-1.30514e-05	-1.29525e-05	-1.28499e-05	-1.27617e-05	-1.26695e-05	-1.25771e-05	5.22555e-05	0.000215866	0.000430468	0.000630215	0.00078187	0.000859714	0.000861793	0.000821131	0.000761382	0.000697138	0.000589445	0.00043042	0.00025801	0.000109351	-2.40365e-06	-6.92036e-05	-9.56501e-05	-9.93322e-05	-8.75798e-05	-6.79481e-05	-5.15753e-05	-3.73653e-05	-2.58145e-05	-2.11785e-05	-1.84996e-05	-1.68464e-05	-1.895e-05	-2.01096e-05	-2.0448e-05	-2.26623e-05	-2.29389e-05	-2.23425e-05	-2.32809e-05	-2.24474e-05	-2.13146e-05	-2.17055e-05	-2.05986e-05	-1.96196e-05	-1.99967e-05	-1.89993e-05	-1.83413e-05	-1.87637e-05	-1.78778e-05	-1.74509e-05	-1.78342e-05	-1.69984e-05	-1.67141e-05	-1.70127e-05	-1.62122e-05	-1.60336e-05	-1.62471e-05	-1.54949e-05	-1.54067e-05	-1.55465e-05	-1.48556e-05	-1.48423e-05	-1.49172e-05	-1.4293e-05	-1.43369e-05	-1.43535e-05	-1.37968e-05	-1.3881e-05	-1.38459e-05	-1.33557e-05	-1.34661e-05	-1.3387e-05	-1.29615e-05	-1.30865e-05	-1.29715e-05	-1.26076e-05	-1.2738e-05	-1.25949e-05	-1.22887e-05	-1.2417e-05	-1.2253e-05	-1.19999e-05	-1.21203e-05	-1.19422e-05	-1.1737e-05	-1.18452e-05	-1.16589e-05	-1.14962e-05	-1.15894e-05	-1.14002e-05	-1.12746e-05	-1.13511e-05	-1.11634e-05	-1.10696e-05	-1.11285e-05	-1.09459e-05	-1.08787e-05	-1.09202e-05	-1.07457e-05	-1.07002e-05
0.365	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.36881e-05	-4.706e-05	-9.1076e-05	-0.000137907	-0.000184095	-0.000224092	-0.000258356	-0.000288261	-0.000312628	-0.00033507	-0.000342236	-0.000327581	-0.000302026	-0.000269604	-0.000236809	-0.000210132	-0.000187017	-0.00017089	-0.000160822	-0.000153014	-0.000149758	-0.000147456	-0.0001447	-0.000143383	-0.000140057	-0.000135993	-0.000132208	-0.000126331	-0.000120911	-0.000115645	-0.000109315	-0.000104374	-9.9419e-05	-9.42595e-05	-9.05717e-05	-8.65026e-05	-8.2683e-05	-7.98946e-05	-7.64489e-05	-7.34947e-05	-7.10535e-05	-6.79447e-05	-6.54802e-05	-6.31359e-05	-6.03226e-05	-5.82124e-05	-5.597e-05	-5.35243e-05	-5.17271e-05	-4.96526e-05	-4.76081e-05	-4.60692e-05	-4.41943e-05	-4.25148e-05	-4.11622e-05	-3.94877e-05	-3.81055e-05	-3.68813e-05	-3.54016e-05	-3.42523e-05	-3.31261e-05	-3.18376e-05	-3.08696e-05	-2.98318e-05	-2.87276e-05	-2.79e-05	-2.69497e-05	-2.60159e-05	-2.52953e-05	-2.44336e-05	-2.36499e-05	-2.30104e-05	-2.22377e-05	-2.15814e-05	-2.10048e-05	-2.03202e-05	-1.97686e-05	-1.92436e-05	-1.86443e-05	-1.81771e-05	-1.76971e-05	-1.71785e-05	-1.67779e-05	-1.63397e-05	-1.5895e-05	-1.55465e-05	-1.51483e-05	-1.47695e-05	-1.44616e-05	-1.41025e-05	-1.37807e-05	-1.3505e-05	-1.3184e-05	-1.29103e-05	-1.26609e-05	-1.23766e-05	-1.21428e-05	-1.19157e-05	-1.1666e-05	-1.14645e-05	-1.12572e-05	-1.10395e-05	-1.08641e-05	-1.0675e-05	-1.04863e-05	-1.03316e-05	-1.01597e-05	-9.99663e-06	-9.85846e-06	-9.70307e-06	-9.56212e-06	-9.43743e-06	-9.29773e-06	-9.17557e-06	-9.06209e-06	-8.93725e-06	-8.83074e-06	-8.72689e-06	-8.6159e-06	-8.52225e-06	-8.42695e-06	-8.32866e-06	-8.24548e-06	-8.158e-06	-8.07114e-06	-7.99646e-06	-7.91625e-06	-7.83948e-06	-7.77173e-06	-7.69838e-06	-7.63036e-06	-7.56833e-06	-7.50143e-06	-2.82115e-05	-7.92954e-05	-0.000147897	-0.000222019	-0.000295385	-0.000358773	-0.000412062	-0.000455892	-0.000488257	-0.000515566	-0.000516836	-0.000484628	-0.000434687	-0.00037317	-0.000314161	-0.000264994	-0.000224274	-0.000198247	-0.000181989	-0.000172728	-0.000171725	-0.000171553	-0.000172808	-0.00017489	-0.000173125	-0.000171172	-0.000167314	-0.000160422	-0.000154472	-0.000146817	-0.000138692	-0.000132368	-0.000124956	-0.000118743	-0.000113934	-0.00010828	-0.000104251	-0.000100619	-9.63082e-05	-9.34332e-05	-9.01322e-05	-8.65114e-05	-8.39965e-05	-8.06974e-05	-7.75496e-05	-7.51659e-05	-7.19942e-05	-6.93553e-05	-6.7131e-05	-6.42851e-05	-6.21581e-05	-6.01173e-05	-5.76783e-05	-5.59646e-05	-5.40835e-05	-5.20325e-05	-5.0601e-05	-4.8855e-05	-4.7143e-05	-4.58927e-05	-4.42831e-05	-4.28632e-05	-4.1736e-05	-4.02798e-05	-3.91082e-05	-3.80742e-05	-3.67853e-05	-3.58166e-05	-3.486e-05	-3.3741e-05	-3.29302e-05	-3.20434e-05	-3.10864e-05	-3.03935e-05	-2.95748e-05	-2.87655e-05	-2.81592e-05	-2.74103e-05	-2.67308e-05	-2.61887e-05	-2.55123e-05	-2.49431e-05	-2.44502e-05	-2.38474e-05	-2.33691e-05	-2.29161e-05	-2.2386e-05	-2.19804e-05	-2.15622e-05	-2.11013e-05	-2.07525e-05	-2.03668e-05	-1.99697e-05	-1.96647e-05	-1.93107e-05	-1.89707e-05	-1.86993e-05	-1.83768e-05	-1.80865e-05	-1.78412e-05	-1.75501e-05	-1.73017e-05	-1.70774e-05	-1.68169e-05	-1.66032e-05	-1.63965e-05	-1.61654e-05	-1.59797e-05	-1.57886e-05	-1.5585e-05	-1.54215e-05	-1.52449e-05	-1.50664e-05	-1.49204e-05	-1.47577e-05	-1.46014e-05	-1.44694e-05	-1.43201e-05	-1.41831e-05	-1.40622e-05	-1.39259e-05	-1.38054e-05	-1.36936e-05	-1.35699e-05	-1.3463e-05	-1.3359e-05	-1.32471e-05	-1.31514e-05	-1.30543e-05	-1.29533e-05	-1.28667e-05	-1.2776e-05	-1.2685e-05	5.21834e-05	0.000215878	0.000430655	0.000630654	0.00078254	0.00086052	0.000862582	0.000821703	0.000761571	0.000696853	0.000588602	0.000428963	0.000255923	0.000106686	-5.52092e-06	-7.26289e-05	-9.92473e-05	-0.000102977	-9.11899e-05	-7.14718e-05	-5.49753e-05	-4.06318e-05	-2.89494e-05	-2.41813e-05	-2.13823e-05	-1.96199e-05	-2.16176e-05	-2.26819e-05	-2.29317e-05	-2.50573e-05	-2.52522e-05	-2.45773e-05	-2.54359e-05	-2.45283e-05	-2.33237e-05	-2.36419e-05	-2.24679e-05	-2.14236e-05	-2.17354e-05	-2.06781e-05	-1.99616e-05	-2.03258e-05	-1.93868e-05	-1.89077e-05	-1.92393e-05	-1.83564e-05	-1.80254e-05	-1.82781e-05	-1.74356e-05	-1.72152e-05	-1.73878e-05	-1.65982e-05	-1.64726e-05	-1.6576e-05	-1.58518e-05	-1.5805e-05	-1.58476e-05	-1.51937e-05	-1.52076e-05	-1.51955e-05	-1.46123e-05	-1.46697e-05	-1.46091e-05	-1.40953e-05	-1.41817e-05	-1.408e-05	-1.36333e-05	-1.37369e-05	-1.36018e-05	-1.32191e-05	-1.33303e-05	-1.31693e-05	-1.28463e-05	-1.29574e-05	-1.27776e-05	-1.25094e-05	-1.26145e-05	-1.24223e-05	-1.22036e-05	-1.22981e-05	-1.20994e-05	-1.19246e-05	-1.20056e-05	-1.18053e-05	-1.16688e-05	-1.17344e-05	-1.15368e-05	-1.14332e-05	-1.14825e-05	-1.12911e-05	-1.12151e-05	-1.1248e-05	-1.10656e-05	-1.10123e-05
0.37	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.35169e-05	-4.64971e-05	-8.99654e-05	-0.000136162	-0.000181671	-0.000220978	-0.000254549	-0.000283767	-0.00030746	-0.000329244	-0.000335943	-0.000321066	-0.000295466	-0.000263113	-0.000230451	-0.000203939	-0.000181015	-0.000165092	-0.000155238	-0.000147655	-0.000144622	-0.000142545	-0.00014001	-0.000138906	-0.000135786	-0.000131918	-0.000128317	-0.000122617	-0.000117363	-0.000112253	-0.000106074	-0.000101275	-9.64564e-05	-9.14288e-05	-8.78653e-05	-8.39174e-05	-8.02142e-05	-7.75361e-05	-7.41982e-05	-7.13464e-05	-6.90027e-05	-6.59888e-05	-6.36139e-05	-6.13552e-05	-5.86248e-05	-5.65925e-05	-5.44253e-05	-5.20519e-05	-5.03227e-05	-4.83141e-05	-4.63327e-05	-4.48533e-05	-4.30363e-05	-4.14118e-05	-4.01114e-05	-3.84876e-05	-3.71534e-05	-3.59749e-05	-3.45396e-05	-3.34321e-05	-3.23459e-05	-3.10962e-05	-3.01647e-05	-2.91619e-05	-2.80916e-05	-2.72957e-05	-2.63762e-05	-2.54718e-05	-2.47789e-05	-2.39441e-05	-2.31861e-05	-2.25708e-05	-2.18216e-05	-2.11876e-05	-2.06322e-05	-1.99681e-05	-1.94359e-05	-1.89294e-05	-1.8348e-05	-1.78976e-05	-1.74339e-05	-1.69308e-05	-1.65449e-05	-1.61209e-05	-1.56897e-05	-1.53539e-05	-1.49682e-05	-1.46011e-05	-1.43043e-05	-1.39561e-05	-1.36444e-05	-1.33784e-05	-1.30668e-05	-1.2802e-05	-1.25611e-05	-1.22849e-05	-1.20588e-05	-1.1839e-05	-1.15964e-05	-1.14017e-05	-1.12008e-05	-1.09893e-05	-1.08196e-05	-1.06361e-05	-1.04527e-05	-1.0303e-05	-1.0136e-05	-9.97755e-06	-9.84375e-06	-9.69256e-06	-9.55561e-06	-9.4347e-06	-9.29865e-06	-9.17994e-06	-9.06973e-06	-8.94804e-06	-8.84451e-06	-8.74349e-06	-8.63522e-06	-8.54414e-06	-8.45129e-06	-8.35534e-06	-8.27437e-06	-8.189e-06	-8.10415e-06	-8.03137e-06	-7.95299e-06	-7.87794e-06	-7.81182e-06	-7.74003e-06	-7.67348e-06	-7.61285e-06	-7.54728e-06	-2.80723e-05	-7.8731e-05	-0.000146741	-0.000220177	-0.000292808	-0.000355442	-0.000407967	-0.000451024	-0.000482619	-0.000509157	-0.000509856	-0.000477337	-0.000427274	-0.000365764	-0.000306833	-0.000257793	-0.000217244	-0.000191413	-0.000175382	-0.00016637	-0.000165625	-0.000165723	-0.000167245	-0.000169587	-0.000168077	-0.000166362	-0.000162729	-0.000156052	-0.000150299	-0.000142831	-0.000134885	-0.000128727	-0.000121477	-0.000115417	-0.000110755	-0.000105246	-0.000101353	-9.78525e-05	-9.36706e-05	-9.09167e-05	-8.77332e-05	-8.42256e-05	-8.1817e-05	-7.86214e-05	-7.55721e-05	-7.32812e-05	-7.02e-05	-6.76466e-05	-6.55036e-05	-6.27369e-05	-6.06843e-05	-5.8715e-05	-5.63453e-05	-5.46966e-05	-5.28783e-05	-5.0888e-05	-4.95133e-05	-4.78225e-05	-4.61633e-05	-4.49627e-05	-4.34015e-05	-4.20275e-05	-4.09438e-05	-3.95299e-05	-3.83982e-05	-3.74023e-05	-3.61504e-05	-3.52164e-05	-3.42932e-05	-3.32064e-05	-3.24258e-05	-3.15682e-05	-3.06393e-05	-2.99728e-05	-2.91796e-05	-2.83946e-05	-2.78113e-05	-2.70848e-05	-2.64264e-05	-2.59044e-05	-2.52474e-05	-2.46966e-05	-2.42212e-05	-2.36354e-05	-2.31731e-05	-2.27354e-05	-2.22199e-05	-2.18283e-05	-2.14234e-05	-2.09752e-05	-2.06385e-05	-2.02644e-05	-1.98784e-05	-1.95839e-05	-1.92399e-05	-1.89096e-05	-1.86472e-05	-1.83335e-05	-1.80515e-05	-1.78141e-05	-1.75306e-05	-1.72894e-05	-1.70719e-05	-1.68181e-05	-1.66105e-05	-1.64098e-05	-1.61844e-05	-1.6004e-05	-1.58181e-05	-1.56194e-05	-1.54605e-05	-1.52884e-05	-1.51141e-05	-1.49721e-05	-1.48132e-05	-1.46606e-05	-1.45319e-05	-1.4386e-05	-1.42521e-05	-1.41341e-05	-1.40007e-05	-1.38828e-05	-1.37735e-05	-1.36522e-05	-1.35476e-05	-1.34458e-05	-1.33359e-05	-1.32422e-05	-1.31469e-05	-1.30477e-05	-1.29627e-05	-1.28735e-05	-1.2784e-05	5.21209e-05	0.000215901	0.000430855	0.000631111	0.000783232	0.000861349	0.000863395	0.000822296	0.000761775	0.000696575	0.000587756	0.000427493	0.000253813	0.000103988	-8.67855e-06	-7.60997e-05	-0.000102893	-0.000106672	-9.4849e-05	-7.50431e-05	-5.84208e-05	-4.39417e-05	-3.21255e-05	-2.72232e-05	-2.43019e-05	-2.24286e-05	-2.43186e-05	-2.5286e-05	-2.54457e-05	-2.74812e-05	-2.7593e-05	-2.68384e-05	-2.76159e-05	-2.6633e-05	-2.53553e-05	-2.55995e-05	-2.43574e-05	-2.32468e-05	-2.34921e-05	-2.2374e-05	-2.15981e-05	-2.19032e-05	-2.09102e-05	-2.0378e-05	-2.06571e-05	-1.97263e-05	-1.93478e-05	-1.95538e-05	-1.86686e-05	-1.84058e-05	-1.85368e-05	-1.77092e-05	-1.75455e-05	-1.7612e-05	-1.6854e-05	-1.67731e-05	-1.6783e-05	-1.60989e-05	-1.60823e-05	-1.6041e-05	-1.54309e-05	-1.5461e-05	-1.53746e-05	-1.48368e-05	-1.48988e-05	-1.47742e-05	-1.4306e-05	-1.43878e-05	-1.42324e-05	-1.38305e-05	-1.39222e-05	-1.37432e-05	-1.3403e-05	-1.34967e-05	-1.33009e-05	-1.30173e-05	-1.31068e-05	-1.29004e-05	-1.2668e-05	-1.27487e-05	-1.25372e-05	-1.23501e-05	-1.24188e-05	-1.22072e-05	-1.20597e-05	-1.21143e-05	-1.19067e-05	-1.17932e-05	-1.18326e-05	-1.16323e-05	-1.15475e-05	-1.15716e-05	-1.13812e-05	-1.132e-05
0.375	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.33442e-05	-4.59291e-05	-8.88448e-05	-0.000134401	-0.000179226	-0.000217836	-0.000250709	-0.000279233	-0.000302247	-0.000323365	-0.000329592	-0.000314492	-0.000288847	-0.000256564	-0.000224036	-0.000197689	-0.000174959	-0.000159241	-0.000149603	-0.000142246	-0.000139439	-0.000137588	-0.000135277	-0.000134387	-0.000131475	-0.000127804	-0.000124389	-0.000118867	-0.000113781	-0.000108828	-0.000102802	-9.8146e-05	-9.34649e-05	-8.85702e-05	-8.51321e-05	-8.13064e-05	-7.77206e-05	-7.51538e-05	-7.19245e-05	-6.91761e-05	-6.69307e-05	-6.40125e-05	-6.17279e-05	-5.95556e-05	-5.69088e-05	-5.49552e-05	-5.28637e-05	-5.05632e-05	-4.89026e-05	-4.69605e-05	-4.50427e-05	-4.36233e-05	-4.18647e-05	-4.02957e-05	-3.90479e-05	-3.74752e-05	-3.61895e-05	-3.50571e-05	-3.36666e-05	-3.26012e-05	-3.15555e-05	-3.03448e-05	-2.94501e-05	-2.84827e-05	-2.74464e-05	-2.66826e-05	-2.57941e-05	-2.49194e-05	-2.42545e-05	-2.34469e-05	-2.27147e-05	-2.21239e-05	-2.13984e-05	-2.07868e-05	-2.02528e-05	-1.96094e-05	-1.90968e-05	-1.8609e-05	-1.80457e-05	-1.76123e-05	-1.71649e-05	-1.66776e-05	-1.63064e-05	-1.58967e-05	-1.54792e-05	-1.51563e-05	-1.4783e-05	-1.44278e-05	-1.41423e-05	-1.38049e-05	-1.35035e-05	-1.32474e-05	-1.29452e-05	-1.26894e-05	-1.2457e-05	-1.2189e-05	-1.19707e-05	-1.17584e-05	-1.15229e-05	-1.13349e-05	-1.11405e-05	-1.09352e-05	-1.07714e-05	-1.05936e-05	-1.04156e-05	-1.02709e-05	-1.01088e-05	-9.95503e-06	-9.82564e-06	-9.67871e-06	-9.54579e-06	-9.42871e-06	-9.29635e-06	-9.18112e-06	-9.07422e-06	-8.95573e-06	-8.8552e-06	-8.75705e-06	-8.65154e-06	-8.56305e-06	-8.47268e-06	-8.37911e-06	-8.30037e-06	-8.21714e-06	-8.13434e-06	-8.06347e-06	-7.98694e-06	-7.91364e-06	-7.84917e-06	-7.77896e-06	-7.71391e-06	-7.65469e-06	-7.59048e-06	-2.79288e-05	-7.81585e-05	-0.000145571	-0.000218316	-0.000290205	-0.000352079	-0.000403832	-0.000446109	-0.000476927	-0.000502687	-0.00050281	-0.000469978	-0.000419791	-0.000358287	-0.000299437	-0.000250523	-0.000210147	-0.000184515	-0.000168712	-0.000159951	-0.000159467	-0.000159836	-0.000161629	-0.000164232	-0.000162979	-0.000161505	-0.000158099	-0.000151637	-0.000146083	-0.000138805	-0.000131038	-0.000125048	-0.000117961	-0.000112057	-0.000107542	-0.000102178	-9.84238e-05	-9.50559e-05	-9.10038e-05	-8.83721e-05	-8.53071e-05	-8.19138e-05	-7.96123e-05	-7.65211e-05	-7.35711e-05	-7.13738e-05	-6.8384e-05	-6.59168e-05	-6.38557e-05	-6.11689e-05	-5.91915e-05	-5.72942e-05	-5.49944e-05	-5.34113e-05	-5.16564e-05	-4.97271e-05	-4.84098e-05	-4.67747e-05	-4.51687e-05	-4.40182e-05	-4.25059e-05	-4.11782e-05	-4.01384e-05	-3.87672e-05	-3.76758e-05	-3.67182e-05	-3.55037e-05	-3.46048e-05	-3.37151e-05	-3.26609e-05	-3.19108e-05	-3.10827e-05	-3.01821e-05	-2.95421e-05	-2.87747e-05	-2.80144e-05	-2.74543e-05	-2.67503e-05	-2.61133e-05	-2.56115e-05	-2.49742e-05	-2.44419e-05	-2.39842e-05	-2.34155e-05	-2.29693e-05	-2.2547e-05	-2.20464e-05	-2.16687e-05	-2.12773e-05	-2.08421e-05	-2.05175e-05	-2.01551e-05	-1.97804e-05	-1.94964e-05	-1.91626e-05	-1.8842e-05	-1.85888e-05	-1.8284e-05	-1.80104e-05	-1.77809e-05	-1.75051e-05	-1.72712e-05	-1.70606e-05	-1.68135e-05	-1.66122e-05	-1.64174e-05	-1.61979e-05	-1.60229e-05	-1.58421e-05	-1.56485e-05	-1.54942e-05	-1.53266e-05	-1.51566e-05	-1.50186e-05	-1.48636e-05	-1.47147e-05	-1.45895e-05	-1.44469e-05	-1.43162e-05	-1.42012e-05	-1.40706e-05	-1.39555e-05	-1.38487e-05	-1.37299e-05	-1.36276e-05	-1.35279e-05	-1.34201e-05	-1.33283e-05	-1.32349e-05	-1.31375e-05	-1.30542e-05	-1.29666e-05	-1.28785e-05	5.20632e-05	0.000215929	0.000431062	0.000631577	0.000783935	0.000862192	0.00086422	0.000822899	0.000761986	0.0006963	0.000586909	0.000426016	0.000251691	0.000101274	-1.18563e-05	-7.95933e-05	-0.000106563	-0.000110391	-9.85324e-05	-7.86381e-05	-6.18892e-05	-4.72733e-05	-3.53221e-05	-3.02845e-05	-2.724e-05	-2.52549e-05	-2.70364e-05	-2.7906e-05	-2.7975e-05	-2.99195e-05	-2.99476e-05	-2.91126e-05	-2.98083e-05	-2.87495e-05	-2.73981e-05	-2.75678e-05	-2.62569e-05	-2.50795e-05	-2.52578e-05	-2.40784e-05	-2.32426e-05	-2.34881e-05	-2.24407e-05	-2.1855e-05	-2.20812e-05	-2.1102e-05	-2.06757e-05	-2.08346e-05	-1.99065e-05	-1.96008e-05	-1.96899e-05	-1.88241e-05	-1.86221e-05	-1.86513e-05	-1.78592e-05	-1.7744e-05	-1.77207e-05	-1.70062e-05	-1.69589e-05	-1.68883e-05	-1.62511e-05	-1.62537e-05	-1.61413e-05	-1.55792e-05	-1.56167e-05	-1.54689e-05	-1.49792e-05	-1.5039e-05	-1.4863e-05	-1.44418e-05	-1.45139e-05	-1.43167e-05	-1.39592e-05	-1.40354e-05	-1.38234e-05	-1.35244e-05	-1.35983e-05	-1.33775e-05	-1.31312e-05	-1.3198e-05	-1.29738e-05	-1.27743e-05	-1.28305e-05	-1.26076e-05	-1.24489e-05	-1.24925e-05	-1.22747e-05	-1.21513e-05	-1.21809e-05	-1.19716e-05	-1.18777e-05	-1.18931e-05	-1.16947e-05	-1.16254e-05
0.38	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.31715e-05	-4.53611e-05	-8.77242e-05	-0.00013264	-0.00017678	-0.000214694	-0.000246868	-0.000274698	-0.000297033	-0.000317486	-0.000323242	-0.000307918	-0.000282228	-0.000250015	-0.000217621	-0.00019144	-0.000168902	-0.000153391	-0.000143968	-0.000136837	-0.000134255	-0.000132631	-0.000130545	-0.000129868	-0.000127164	-0.000123691	-0.000120461	-0.000115118	-0.000110198	-0.000105404	-9.95302e-05	-9.5017e-05	-9.04734e-05	-8.57117e-05	-8.2399e-05	-7.86955e-05	-7.52271e-05	-7.27715e-05	-6.96509e-05	-6.70058e-05	-6.48587e-05	-6.20363e-05	-5.98419e-05	-5.77559e-05	-5.51928e-05	-5.33178e-05	-5.1302e-05	-4.90745e-05	-4.74825e-05	-4.56069e-05	-4.37527e-05	-4.23934e-05	-4.06931e-05	-3.91796e-05	-3.79844e-05	-3.64629e-05	-3.52255e-05	-3.41393e-05	-3.27935e-05	-3.17703e-05	-3.07651e-05	-2.95935e-05	-2.87354e-05	-2.78035e-05	-2.68013e-05	-2.60696e-05	-2.52121e-05	-2.4367e-05	-2.37302e-05	-2.29497e-05	-2.22433e-05	-2.1677e-05	-2.09752e-05	-2.03861e-05	-1.98735e-05	-1.92508e-05	-1.87577e-05	-1.82886e-05	-1.77433e-05	-1.73269e-05	-1.68959e-05	-1.64243e-05	-1.60679e-05	-1.56724e-05	-1.52686e-05	-1.49587e-05	-1.45978e-05	-1.42545e-05	-1.39802e-05	-1.36537e-05	-1.33627e-05	-1.31163e-05	-1.28236e-05	-1.25767e-05	-1.23529e-05	-1.20932e-05	-1.18826e-05	-1.16777e-05	-1.14495e-05	-1.12682e-05	-1.10803e-05	-1.08812e-05	-1.07232e-05	-1.0551e-05	-1.03784e-05	-1.02389e-05	-1.00817e-05	-9.93252e-06	-9.80754e-06	-9.66486e-06	-9.53597e-06	-9.42271e-06	-9.29404e-06	-9.18229e-06	-9.07872e-06	-8.96341e-06	-8.86589e-06	-8.77062e-06	-8.66786e-06	-8.58196e-06	-8.49408e-06	-8.40288e-06	-8.32637e-06	-8.24529e-06	-8.16452e-06	-8.09558e-06	-8.02088e-06	-7.94934e-06	-7.88652e-06	-7.81789e-06	-7.75434e-06	-7.69654e-06	-7.63368e-06	-2.77853e-05	-7.7586e-05	-0.000144401	-0.000216455	-0.000287602	-0.000348716	-0.000399697	-0.000441194	-0.000471236	-0.000496217	-0.000495765	-0.000462618	-0.000412307	-0.000350811	-0.00029204	-0.000243254	-0.00020305	-0.000177616	-0.000162042	-0.000153532	-0.000153308	-0.000153949	-0.000156012	-0.000158878	-0.000157881	-0.000156647	-0.000153468	-0.000147223	-0.000141867	-0.000134779	-0.000127192	-0.000121369	-0.000114445	-0.000108696	-0.000104329	-9.91111e-05	-9.54942e-05	-9.22593e-05	-8.8337e-05	-8.58274e-05	-8.2881e-05	-7.96019e-05	-7.74076e-05	-7.44207e-05	-7.15701e-05	-6.94664e-05	-6.65679e-05	-6.4187e-05	-6.22078e-05	-5.9601e-05	-5.76986e-05	-5.58733e-05	-5.36434e-05	-5.21259e-05	-5.04344e-05	-4.85663e-05	-4.73062e-05	-4.57268e-05	-4.41741e-05	-4.30738e-05	-4.16103e-05	-4.03289e-05	-3.93329e-05	-3.80045e-05	-3.69534e-05	-3.60342e-05	-3.48569e-05	-3.39931e-05	-3.31371e-05	-3.21154e-05	-3.13959e-05	-3.05972e-05	-2.97249e-05	-2.91115e-05	-2.83699e-05	-2.76342e-05	-2.70973e-05	-2.64158e-05	-2.58002e-05	-2.53186e-05	-2.47009e-05	-2.41873e-05	-2.37471e-05	-2.31956e-05	-2.27655e-05	-2.23586e-05	-2.18729e-05	-2.15092e-05	-2.11312e-05	-2.0709e-05	-2.03965e-05	-2.00459e-05	-1.96823e-05	-1.94089e-05	-1.90853e-05	-1.87744e-05	-1.85304e-05	-1.82345e-05	-1.79692e-05	-1.77478e-05	-1.74797e-05	-1.7253e-05	-1.70493e-05	-1.68089e-05	-1.66139e-05	-1.64251e-05	-1.62113e-05	-1.60417e-05	-1.58662e-05	-1.56775e-05	-1.5528e-05	-1.53648e-05	-1.51991e-05	-1.50652e-05	-1.4914e-05	-1.47688e-05	-1.46471e-05	-1.45078e-05	-1.43803e-05	-1.42682e-05	-1.41405e-05	-1.40281e-05	-1.39239e-05	-1.38075e-05	-1.37075e-05	-1.361e-05	-1.35044e-05	-1.34145e-05	-1.3323e-05	-1.32273e-05	-1.31457e-05	-1.30596e-05	-1.29731e-05	5.20054e-05	0.000215957	0.000431269	0.000632043	0.000784638	0.000863034	0.000865046	0.000823502	0.000762198	0.000696025	0.000586062	0.00042454	0.000249569	9.85593e-05	-1.50341e-05	-8.30868e-05	-0.000110233	-0.000114111	-0.000102216	-8.22331e-05	-6.53575e-05	-5.06048e-05	-3.85188e-05	-3.33459e-05	-3.01781e-05	-2.80812e-05	-2.97541e-05	-3.05259e-05	-3.05042e-05	-3.23578e-05	-3.23022e-05	-3.13867e-05	-3.20006e-05	-3.0866e-05	-2.94409e-05	-2.95361e-05	-2.81565e-05	-2.69122e-05	-2.70235e-05	-2.57828e-05	-2.48871e-05	-2.50729e-05	-2.39712e-05	-2.33319e-05	-2.35052e-05	-2.24778e-05	-2.20036e-05	-2.21155e-05	-2.11444e-05	-2.07958e-05	-2.08431e-05	-1.9939e-05	-1.96986e-05	-1.96906e-05	-1.88644e-05	-1.87148e-05	-1.86585e-05	-1.79136e-05	-1.78356e-05	-1.77356e-05	-1.70713e-05	-1.70464e-05	-1.69079e-05	-1.63217e-05	-1.63345e-05	-1.61637e-05	-1.56523e-05	-1.56902e-05	-1.54937e-05	-1.50531e-05	-1.51056e-05	-1.48902e-05	-1.45154e-05	-1.45741e-05	-1.4346e-05	-1.40315e-05	-1.40897e-05	-1.38546e-05	-1.35944e-05	-1.36473e-05	-1.34103e-05	-1.31984e-05	-1.32422e-05	-1.30079e-05	-1.28382e-05	-1.28706e-05	-1.26428e-05	-1.25094e-05	-1.25291e-05	-1.23108e-05	-1.2208e-05	-1.22146e-05	-1.20082e-05	-1.19308e-05
0.385	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.29975e-05	-4.47888e-05	-8.6595e-05	-0.000130866	-0.000174316	-0.000211528	-0.000242998	-0.000270129	-0.00029178	-0.000311563	-0.000316844	-0.000301294	-0.000275558	-0.000243416	-0.000211157	-0.000185142	-0.000162798	-0.000147494	-0.000138289	-0.000131386	-0.000129031	-0.000127635	-0.000125774	-0.000125312	-0.000122818	-0.000119544	-0.000116501	-0.000111338	-0.000106586	-0.000101951	-9.62303e-05	-9.18609e-05	-8.74559e-05	-8.28279e-05	-7.96415e-05	-7.6061e-05	-7.27108e-05	-7.03673e-05	-6.73561e-05	-6.48151e-05	-6.27669e-05	-6.00408e-05	-5.79373e-05	-5.59384e-05	-5.34595e-05	-5.16637e-05	-4.97241e-05	-4.75701e-05	-4.60472e-05	-4.42385e-05	-4.24483e-05	-4.11494e-05	-3.95079e-05	-3.80503e-05	-3.69081e-05	-3.54381e-05	-3.42495e-05	-3.32097e-05	-3.1909e-05	-3.09283e-05	-2.99637e-05	-2.88314e-05	-2.80104e-05	-2.71142e-05	-2.61463e-05	-2.54469e-05	-2.46206e-05	-2.38055e-05	-2.31968e-05	-2.24436e-05	-2.17632e-05	-2.12216e-05	-2.05437e-05	-1.99772e-05	-1.94862e-05	-1.88843e-05	-1.84109e-05	-1.79607e-05	-1.74336e-05	-1.70343e-05	-1.66198e-05	-1.6164e-05	-1.58226e-05	-1.54415e-05	-1.50514e-05	-1.47545e-05	-1.44062e-05	-1.40748e-05	-1.38119e-05	-1.34963e-05	-1.32157e-05	-1.29792e-05	-1.26961e-05	-1.24582e-05	-1.2243e-05	-1.19916e-05	-1.17889e-05	-1.15915e-05	-1.13704e-05	-1.1196e-05	-1.10146e-05	-1.08218e-05	-1.06697e-05	-1.05032e-05	-1.03361e-05	-1.02016e-05	-1.00494e-05	-9.90496e-06	-9.78443e-06	-9.64605e-06	-9.52124e-06	-9.41184e-06	-9.2869e-06	-9.17868e-06	-9.07845e-06	-8.96637e-06	-8.87189e-06	-8.77952e-06	-8.67955e-06	-8.59628e-06	-8.51091e-06	-8.42211e-06	-8.34787e-06	-8.26896e-06	-8.19026e-06	-8.12327e-06	-8.05045e-06	-7.98068e-06	-7.91953e-06	-7.85252e-06	-7.79049e-06	-7.73412e-06	-7.67264e-06	-2.76361e-05	-7.70046e-05	-0.000143218	-0.000214575	-0.000284974	-0.000345322	-0.000395525	-0.000436237	-0.000465496	-0.000489694	-0.000488661	-0.000455199	-0.000404763	-0.000343273	-0.000284583	-0.000235925	-0.000195894	-0.000170661	-0.000155316	-0.00014706	-0.000147097	-0.000148012	-0.000150347	-0.000153476	-0.000152738	-0.000151747	-0.000148796	-0.000142768	-0.000137613	-0.000130715	-0.000123309	-0.000117655	-0.000110895	-0.000105302	-0.000101084	-9.60127e-05	-9.25345e-05	-8.94335e-05	-8.5642e-05	-8.32553e-05	-8.04283e-05	-7.72642e-05	-7.51778e-05	-7.2296e-05	-6.95454e-05	-6.7536e-05	-6.47294e-05	-6.24354e-05	-6.05387e-05	-5.80124e-05	-5.61856e-05	-5.44329e-05	-5.22734e-05	-5.0822e-05	-4.91943e-05	-4.73877e-05	-4.61854e-05	-4.46621e-05	-4.3163e-05	-4.21132e-05	-4.06988e-05	-3.94642e-05	-3.85123e-05	-3.72269e-05	-3.62164e-05	-3.53359e-05	-3.41962e-05	-3.33677e-05	-3.25456e-05	-3.15567e-05	-3.08679e-05	-3.00989e-05	-2.92552e-05	-2.86686e-05	-2.79529e-05	-2.7242e-05	-2.67284e-05	-2.60696e-05	-2.54756e-05	-2.50144e-05	-2.44165e-05	-2.39216e-05	-2.34993e-05	-2.2965e-05	-2.25512e-05	-2.21598e-05	-2.16892e-05	-2.13396e-05	-2.09752e-05	-2.05659e-05	-2.02658e-05	-1.99269e-05	-1.95747e-05	-1.93119e-05	-1.89987e-05	-1.86975e-05	-1.84628e-05	-1.81758e-05	-1.79191e-05	-1.77056e-05	-1.74453e-05	-1.7226e-05	-1.70293e-05	-1.67956e-05	-1.66069e-05	-1.64242e-05	-1.62163e-05	-1.60522e-05	-1.58819e-05	-1.56982e-05	-1.55534e-05	-1.53948e-05	-1.52335e-05	-1.51036e-05	-1.49564e-05	-1.48149e-05	-1.46967e-05	-1.45608e-05	-1.44365e-05	-1.43275e-05	-1.42027e-05	-1.4093e-05	-1.39914e-05	-1.38775e-05	-1.37799e-05	-1.36846e-05	-1.35811e-05	-1.34933e-05	-1.34036e-05	-1.33098e-05	-1.32298e-05	-1.31454e-05	-1.30604e-05	5.19552e-05	0.000215994	0.000431485	0.00063252	0.000785354	0.000863889	0.000865884	0.000824117	0.000762419	0.000695756	0.000585218	0.000423062	0.000247443	9.58361e-05	-1.82239e-05	-8.65945e-05	-0.000113919	-0.000117846	-0.000105915	-8.5843e-05	-6.884e-05	-5.39497e-05	-4.17279e-05	-3.64188e-05	-3.31271e-05	-3.09176e-05	-3.24813e-05	-3.31547e-05	-3.30416e-05	-3.48038e-05	-3.46639e-05	-3.36675e-05	-3.41991e-05	-3.29881e-05	-3.14889e-05	-3.1509e-05	-3.00603e-05	-2.87487e-05	-2.87927e-05	-2.74902e-05	-2.65342e-05	-2.66602e-05	-2.55036e-05	-2.48106e-05	-2.49306e-05	-2.38546e-05	-2.33323e-05	-2.33968e-05	-2.23825e-05	-2.19908e-05	-2.1996e-05	-2.10534e-05	-2.07743e-05	-2.07289e-05	-1.98684e-05	-1.96843e-05	-1.95947e-05	-1.88193e-05	-1.87103e-05	-1.85808e-05	-1.78892e-05	-1.78367e-05	-1.7672e-05	-1.70614e-05	-1.70496e-05	-1.68554e-05	-1.63224e-05	-1.63382e-05	-1.6121e-05	-1.56611e-05	-1.56938e-05	-1.546e-05	-1.5068e-05	-1.5109e-05	-1.48646e-05	-1.45346e-05	-1.45771e-05	-1.43276e-05	-1.40535e-05	-1.40923e-05	-1.38425e-05	-1.36181e-05	-1.36494e-05	-1.34038e-05	-1.32229e-05	-1.32442e-05	-1.30062e-05	-1.28628e-05	-1.28726e-05	-1.26452e-05	-1.25335e-05	-1.25312e-05	-1.23167e-05	-1.22314e-05
0.39	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.28208e-05	-4.42078e-05	-8.54488e-05	-0.000129065	-0.000171815	-0.000208314	-0.00023907	-0.000265491	-0.000286447	-0.00030555	-0.000310348	-0.000294569	-0.000268787	-0.000236716	-0.000204594	-0.000178748	-0.000156601	-0.000141507	-0.000132521	-0.00012585	-0.000123725	-0.00012256	-0.000120927	-0.000120683	-0.000118402	-0.00011533	-0.000112476	-0.000107495	-0.000102913	-9.84394e-05	-9.28744e-05	-8.86508e-05	-8.43861e-05	-7.98939e-05	-7.68354e-05	-7.33796e-05	-7.01492e-05	-6.79192e-05	-6.50189e-05	-6.25833e-05	-6.06355e-05	-5.80071e-05	-5.59957e-05	-5.40849e-05	-5.16915e-05	-4.99759e-05	-4.81136e-05	-4.6034e-05	-4.45811e-05	-4.28403e-05	-4.11151e-05	-3.98775e-05	-3.82955e-05	-3.68946e-05	-3.58061e-05	-3.43883e-05	-3.32491e-05	-3.22564e-05	-3.10014e-05	-3.00638e-05	-2.91405e-05	-2.80481e-05	-2.72647e-05	-2.64047e-05	-2.54715e-05	-2.48048e-05	-2.40103e-05	-2.32254e-05	-2.26454e-05	-2.192e-05	-2.12659e-05	-2.07493e-05	-2.00957e-05	-1.95521e-05	-1.9083e-05	-1.85023e-05	-1.80489e-05	-1.76177e-05	-1.71091e-05	-1.67273e-05	-1.63294e-05	-1.58897e-05	-1.55634e-05	-1.5197e-05	-1.48209e-05	-1.45372e-05	-1.42016e-05	-1.38824e-05	-1.3631e-05	-1.33266e-05	-1.30565e-05	-1.28301e-05	-1.25567e-05	-1.2328e-05	-1.21215e-05	-1.18786e-05	-1.16838e-05	-1.14941e-05	-1.12804e-05	-1.11128e-05	-1.09381e-05	-1.07517e-05	-1.06057e-05	-1.04449e-05	-1.02833e-05	-1.01541e-05	-1.00069e-05	-9.86729e-06	-9.75131e-06	-9.61732e-06	-9.49667e-06	-9.39122e-06	-9.27008e-06	-9.16546e-06	-9.06866e-06	-8.95988e-06	-8.86851e-06	-8.77911e-06	-8.682e-06	-8.60142e-06	-8.51862e-06	-8.43229e-06	-8.36037e-06	-8.28369e-06	-8.20711e-06	-8.14213e-06	-8.07123e-06	-8.00329e-06	-7.94387e-06	-7.87852e-06	-7.81806e-06	-7.76317e-06	-7.70312e-06	-2.74757e-05	-7.64054e-05	-0.000142007	-0.000212658	-0.000282298	-0.000341869	-0.000391282	-0.000431197	-0.000459661	-0.000483064	-0.000481442	-0.000447659	-0.000397096	-0.000335613	-0.000277004	-0.000228476	-0.000188621	-0.00016359	-0.000148478	-0.000140479	-0.000140782	-0.000141974	-0.000144585	-0.000147981	-0.000147506	-0.000146759	-0.00014404	-0.000138233	-0.00013328	-0.000126576	-0.000119353	-0.00011387	-0.000107277	-0.000101842	-9.77755e-05	-9.28522e-05	-8.95146e-05	-8.65492e-05	-8.28902e-05	-8.06283e-05	-7.79222e-05	-7.48748e-05	-7.28978e-05	-7.01225e-05	-6.74734e-05	-6.55595e-05	-6.28462e-05	-6.06402e-05	-5.88273e-05	-5.63825e-05	-5.46324e-05	-5.29532e-05	-5.08652e-05	-4.94807e-05	-4.79178e-05	-4.61736e-05	-4.50299e-05	-4.35635e-05	-4.21188e-05	-4.11202e-05	-3.97557e-05	-3.85684e-05	-3.76614e-05	-3.64197e-05	-3.54503e-05	-3.46091e-05	-3.35076e-05	-3.27149e-05	-3.19271e-05	-3.09715e-05	-3.03139e-05	-2.9575e-05	-2.87603e-05	-2.82009e-05	-2.75116e-05	-2.68259e-05	-2.63361e-05	-2.57004e-05	-2.51282e-05	-2.46877e-05	-2.411e-05	-2.36341e-05	-2.32299e-05	-2.27131e-05	-2.23158e-05	-2.19402e-05	-2.14849e-05	-2.11497e-05	-2.0799e-05	-2.04031e-05	-2.01154e-05	-1.97886e-05	-1.94479e-05	-1.91959e-05	-1.88932e-05	-1.86021e-05	-1.83767e-05	-1.80989e-05	-1.78508e-05	-1.76456e-05	-1.73932e-05	-1.71814e-05	-1.69918e-05	-1.6765e-05	-1.65828e-05	-1.64063e-05	-1.62043e-05	-1.60459e-05	-1.58809e-05	-1.57025e-05	-1.55625e-05	-1.54086e-05	-1.52517e-05	-1.5126e-05	-1.49828e-05	-1.48452e-05	-1.47306e-05	-1.45982e-05	-1.44772e-05	-1.43713e-05	-1.42495e-05	-1.41426e-05	-1.40437e-05	-1.39324e-05	-1.38372e-05	-1.37442e-05	-1.36429e-05	-1.35572e-05	-1.34695e-05	-1.33776e-05	-1.32994e-05	-1.32167e-05	-1.31333e-05	5.19199e-05	0.000216046	0.000431721	0.000633019	0.000786095	0.000864772	0.00086675	0.000824757	0.000762659	0.000695502	0.00058438	0.000421583	0.000245306	9.30951e-05	-2.14375e-05	-9.01302e-05	-0.000117635	-0.000121612	-0.000109645	-8.94829e-05	-7.23508e-05	-5.73212e-05	-4.4962e-05	-3.9515e-05	-3.60977e-05	-3.37742e-05	-3.52273e-05	-3.58011e-05	-3.55955e-05	-3.72651e-05	-3.70398e-05	-3.59615e-05	-3.64099e-05	-3.51215e-05	-3.35472e-05	-3.34915e-05	-3.19727e-05	-3.0593e-05	-3.05688e-05	-2.92038e-05	-2.81868e-05	-2.82521e-05	-2.70401e-05	-2.62926e-05	-2.63587e-05	-2.52335e-05	-2.46625e-05	-2.46791e-05	-2.3621e-05	-2.31857e-05	-2.31482e-05	-2.21667e-05	-2.18485e-05	-2.17653e-05	-2.087e-05	-2.06509e-05	-2.05278e-05	-1.97214e-05	-1.95811e-05	-1.94218e-05	-1.87026e-05	-1.86221e-05	-1.84309e-05	-1.77958e-05	-1.77589e-05	-1.75413e-05	-1.69862e-05	-1.69797e-05	-1.67417e-05	-1.62621e-05	-1.62749e-05	-1.60226e-05	-1.5613e-05	-1.56363e-05	-1.53754e-05	-1.50297e-05	-1.50564e-05	-1.47922e-05	-1.45041e-05	-1.45288e-05	-1.42661e-05	-1.40291e-05	-1.40478e-05	-1.37906e-05	-1.35984e-05	-1.36085e-05	-1.33603e-05	-1.32068e-05	-1.32065e-05	-1.29701e-05	-1.28493e-05	-1.28381e-05	-1.26156e-05	-1.25221e-05
0.395	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.26441e-05	-4.36268e-05	-8.43026e-05	-0.000127263	-0.000169314	-0.0002051	-0.000235141	-0.000260853	-0.000281114	-0.000299537	-0.000303853	-0.000287845	-0.000262017	-0.000230017	-0.000198031	-0.000172354	-0.000150404	-0.00013552	-0.000126754	-0.000120314	-0.000118419	-0.000117485	-0.000116081	-0.000116055	-0.000113985	-0.000111115	-0.000108451	-0.000103651	-9.92408e-05	-9.49279e-05	-8.95185e-05	-8.54407e-05	-8.13164e-05	-7.69598e-05	-7.40293e-05	-7.06982e-05	-6.75876e-05	-6.54711e-05	-6.26817e-05	-6.03516e-05	-5.85041e-05	-5.59734e-05	-5.40542e-05	-5.22315e-05	-4.99234e-05	-4.82881e-05	-4.65031e-05	-4.4498e-05	-4.31151e-05	-4.14421e-05	-3.97818e-05	-3.86055e-05	-3.70831e-05	-3.57388e-05	-3.47041e-05	-3.33385e-05	-3.22487e-05	-3.13031e-05	-3.00938e-05	-2.91992e-05	-2.83173e-05	-2.72648e-05	-2.65189e-05	-2.56951e-05	-2.47967e-05	-2.41628e-05	-2.34e-05	-2.26454e-05	-2.20939e-05	-2.13963e-05	-2.07686e-05	-2.0277e-05	-1.96476e-05	-1.9127e-05	-1.86797e-05	-1.81202e-05	-1.76868e-05	-1.72748e-05	-1.67846e-05	-1.64202e-05	-1.6039e-05	-1.56154e-05	-1.53043e-05	-1.49524e-05	-1.45904e-05	-1.43198e-05	-1.39971e-05	-1.369e-05	-1.34501e-05	-1.31568e-05	-1.28974e-05	-1.26809e-05	-1.24172e-05	-1.21978e-05	-1.2e-05	-1.17655e-05	-1.15787e-05	-1.13967e-05	-1.11903e-05	-1.10297e-05	-1.08616e-05	-1.06816e-05	-1.05416e-05	-1.03867e-05	-1.02306e-05	-1.01066e-05	-9.96447e-06	-9.82963e-06	-9.7182e-06	-9.58859e-06	-9.4721e-06	-9.37059e-06	-9.25326e-06	-9.15224e-06	-9.05887e-06	-8.95338e-06	-8.86513e-06	-8.77871e-06	-8.68445e-06	-8.60655e-06	-8.52633e-06	-8.44247e-06	-8.37288e-06	-8.29842e-06	-8.22397e-06	-8.16099e-06	-8.09201e-06	-8.0259e-06	-7.96821e-06	-7.90451e-06	-7.84562e-06	-7.79223e-06	-7.73361e-06	-2.73152e-05	-7.58061e-05	-0.000140797	-0.000210741	-0.000279622	-0.000338415	-0.000387039	-0.000426157	-0.000453826	-0.000476433	-0.000474222	-0.000440118	-0.000389429	-0.000327953	-0.000269425	-0.000221027	-0.000181348	-0.00015652	-0.000141641	-0.000133898	-0.000134466	-0.000135936	-0.000138823	-0.000142486	-0.000142273	-0.000141771	-0.000139284	-0.000133698	-0.000128947	-0.000122436	-0.000115397	-0.000110085	-0.000103659	-9.83825e-05	-9.44665e-05	-8.96917e-05	-8.64947e-05	-8.3665e-05	-8.01385e-05	-7.80012e-05	-7.54162e-05	-7.24853e-05	-7.06178e-05	-6.7949e-05	-6.54013e-05	-6.3583e-05	-6.09629e-05	-5.8845e-05	-5.71158e-05	-5.47526e-05	-5.30792e-05	-5.14736e-05	-4.9457e-05	-4.81395e-05	-4.66413e-05	-4.49595e-05	-4.38743e-05	-4.24648e-05	-4.10746e-05	-4.01272e-05	-3.88126e-05	-3.76727e-05	-3.68105e-05	-3.56124e-05	-3.46843e-05	-3.38822e-05	-3.28189e-05	-3.20621e-05	-3.13087e-05	-3.03863e-05	-2.97599e-05	-2.90512e-05	-2.82654e-05	-2.77332e-05	-2.70703e-05	-2.64099e-05	-2.59437e-05	-2.53311e-05	-2.47808e-05	-2.43611e-05	-2.38035e-05	-2.33466e-05	-2.29604e-05	-2.24612e-05	-2.20805e-05	-2.17207e-05	-2.12806e-05	-2.09597e-05	-2.06229e-05	-2.02402e-05	-1.9965e-05	-1.96502e-05	-1.93211e-05	-1.90799e-05	-1.87877e-05	-1.85066e-05	-1.82907e-05	-1.8022e-05	-1.77826e-05	-1.75855e-05	-1.73411e-05	-1.71368e-05	-1.69544e-05	-1.67344e-05	-1.65587e-05	-1.63884e-05	-1.61924e-05	-1.60395e-05	-1.588e-05	-1.57067e-05	-1.55716e-05	-1.54223e-05	-1.52698e-05	-1.51484e-05	-1.50093e-05	-1.48754e-05	-1.47645e-05	-1.46355e-05	-1.45178e-05	-1.4415e-05	-1.42963e-05	-1.41923e-05	-1.4096e-05	-1.39873e-05	-1.38945e-05	-1.38039e-05	-1.37048e-05	-1.36211e-05	-1.35354e-05	-1.34454e-05	-1.33689e-05	-1.32879e-05	-1.32061e-05	5.18847e-05	0.000216099	0.000431956	0.000633517	0.000786835	0.000865654	0.000867615	0.000825396	0.000762899	0.000695247	0.000583542	0.000420104	0.000243169	9.03541e-05	-2.46511e-05	-9.36659e-05	-0.00012135	-0.000125379	-0.000113375	-9.31228e-05	-7.58617e-05	-6.06927e-05	-4.8196e-05	-4.26112e-05	-3.90683e-05	-3.66308e-05	-3.79733e-05	-3.84475e-05	-3.81494e-05	-3.97264e-05	-3.94158e-05	-3.82556e-05	-3.86206e-05	-3.72549e-05	-3.56056e-05	-3.54739e-05	-3.38851e-05	-3.24373e-05	-3.23448e-05	-3.09174e-05	-2.98394e-05	-2.98439e-05	-2.85766e-05	-2.77746e-05	-2.77868e-05	-2.66124e-05	-2.59926e-05	-2.59613e-05	-2.48595e-05	-2.43806e-05	-2.43005e-05	-2.328e-05	-2.29228e-05	-2.28017e-05	-2.18716e-05	-2.16176e-05	-2.14608e-05	-2.06235e-05	-2.0452e-05	-2.02628e-05	-1.9516e-05	-1.94076e-05	-1.91899e-05	-1.85301e-05	-1.84683e-05	-1.82271e-05	-1.76501e-05	-1.76212e-05	-1.73624e-05	-1.68631e-05	-1.68561e-05	-1.65852e-05	-1.61581e-05	-1.61636e-05	-1.58863e-05	-1.55249e-05	-1.55357e-05	-1.52569e-05	-1.49548e-05	-1.49653e-05	-1.46896e-05	-1.44401e-05	-1.44461e-05	-1.41774e-05	-1.3974e-05	-1.39728e-05	-1.37144e-05	-1.35508e-05	-1.35405e-05	-1.3295e-05	-1.31652e-05	-1.31451e-05	-1.29144e-05	-1.28128e-05
0.4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.24674e-05	-4.30459e-05	-8.31563e-05	-0.000125462	-0.000166812	-0.000201886	-0.000231213	-0.000256215	-0.000275781	-0.000293524	-0.000297358	-0.000281121	-0.000255246	-0.000223317	-0.000191468	-0.00016596	-0.000144207	-0.000129533	-0.000120987	-0.000114777	-0.000113113	-0.000112409	-0.000111234	-0.000111426	-0.000109569	-0.000106901	-0.000104425	-9.98084e-05	-9.55682e-05	-9.14165e-05	-8.61626e-05	-8.22306e-05	-7.82466e-05	-7.40257e-05	-7.12232e-05	-6.80168e-05	-6.5026e-05	-6.30231e-05	-6.03445e-05	-5.81199e-05	-5.63728e-05	-5.39396e-05	-5.21126e-05	-5.03781e-05	-4.81553e-05	-4.66003e-05	-4.48926e-05	-4.29619e-05	-4.16491e-05	-4.00439e-05	-3.84486e-05	-3.73336e-05	-3.58707e-05	-3.45831e-05	-3.36021e-05	-3.22888e-05	-3.12483e-05	-3.03499e-05	-2.91862e-05	-2.83347e-05	-2.74941e-05	-2.64815e-05	-2.57731e-05	-2.49855e-05	-2.41219e-05	-2.35208e-05	-2.27896e-05	-2.20654e-05	-2.15425e-05	-2.08726e-05	-2.02713e-05	-1.98047e-05	-1.91996e-05	-1.8702e-05	-1.82765e-05	-1.77382e-05	-1.73247e-05	-1.69318e-05	-1.64602e-05	-1.61131e-05	-1.57487e-05	-1.53411e-05	-1.50452e-05	-1.47079e-05	-1.43599e-05	-1.41025e-05	-1.37925e-05	-1.34976e-05	-1.32692e-05	-1.29871e-05	-1.27382e-05	-1.25318e-05	-1.22778e-05	-1.20675e-05	-1.18785e-05	-1.16525e-05	-1.14737e-05	-1.12992e-05	-1.11002e-05	-1.09466e-05	-1.07851e-05	-1.06115e-05	-1.04775e-05	-1.03284e-05	-1.01778e-05	-1.00591e-05	-9.922e-06	-9.79197e-06	-9.68508e-06	-9.55985e-06	-9.44752e-06	-9.34997e-06	-9.23644e-06	-9.13902e-06	-9.04907e-06	-8.94689e-06	-8.86175e-06	-8.7783e-06	-8.68689e-06	-8.61169e-06	-8.53405e-06	-8.45265e-06	-8.38538e-06	-8.31315e-06	-8.24082e-06	-8.17984e-06	-8.1128e-06	-8.04851e-06	-7.99255e-06	-7.93051e-06	-7.87319e-06	-7.82128e-06	-7.76409e-06	-2.71547e-05	-7.52069e-05	-0.000139587	-0.000208823	-0.000276945	-0.000334961	-0.000382796	-0.000421116	-0.000447991	-0.000469803	-0.000467003	-0.000432578	-0.000381762	-0.000320292	-0.000261846	-0.000213578	-0.000174075	-0.00014945	-0.000134803	-0.000127317	-0.000128151	-0.000129897	-0.00013306	-0.000136991	-0.00013704	-0.000136784	-0.000134528	-0.000129162	-0.000124614	-0.000118297	-0.000111441	-0.0001063	-0.000100041	-9.49225e-05	-9.11575e-05	-8.65312e-05	-8.34747e-05	-8.07807e-05	-7.73868e-05	-7.53742e-05	-7.29101e-05	-7.00959e-05	-6.83378e-05	-6.57755e-05	-6.33293e-05	-6.16066e-05	-5.90797e-05	-5.70498e-05	-5.54043e-05	-5.31227e-05	-5.15259e-05	-4.99939e-05	-4.80487e-05	-4.67982e-05	-4.53648e-05	-4.37454e-05	-4.27188e-05	-4.13662e-05	-4.00303e-05	-3.91342e-05	-3.78695e-05	-3.67769e-05	-3.59595e-05	-3.48051e-05	-3.39182e-05	-3.31554e-05	-3.21302e-05	-3.14092e-05	-3.06902e-05	-2.98012e-05	-2.9206e-05	-2.85273e-05	-2.77706e-05	-2.72656e-05	-2.6629e-05	-2.59938e-05	-2.55514e-05	-2.49618e-05	-2.44335e-05	-2.40344e-05	-2.34969e-05	-2.30591e-05	-2.2691e-05	-2.22094e-05	-2.18451e-05	-2.15011e-05	-2.10763e-05	-2.07698e-05	-2.04468e-05	-2.00774e-05	-1.98146e-05	-1.95119e-05	-1.91942e-05	-1.8964e-05	-1.86822e-05	-1.84111e-05	-1.82046e-05	-1.79451e-05	-1.77143e-05	-1.75255e-05	-1.7289e-05	-1.70922e-05	-1.69169e-05	-1.67038e-05	-1.65346e-05	-1.63705e-05	-1.61805e-05	-1.60332e-05	-1.5879e-05	-1.57109e-05	-1.55806e-05	-1.5436e-05	-1.5288e-05	-1.51708e-05	-1.50357e-05	-1.49057e-05	-1.47983e-05	-1.46729e-05	-1.45585e-05	-1.44588e-05	-1.43431e-05	-1.42419e-05	-1.41483e-05	-1.40422e-05	-1.39518e-05	-1.38635e-05	-1.37666e-05	-1.3685e-05	-1.36013e-05	-1.35131e-05	-1.34385e-05	-1.33591e-05	-1.3279e-05	5.18494e-05	0.000216152	0.000432191	0.000634016	0.000787576	0.000866536	0.000868481	0.000826036	0.00076314	0.000694992	0.000582704	0.000418624	0.000241032	8.76131e-05	-2.78647e-05	-9.72016e-05	-0.000125066	-0.000129145	-0.000117105	-9.67626e-05	-7.93725e-05	-6.40643e-05	-5.143e-05	-4.57074e-05	-4.20389e-05	-3.94874e-05	-4.07193e-05	-4.10939e-05	-4.07032e-05	-4.21877e-05	-4.17917e-05	-4.05496e-05	-4.08313e-05	-3.93883e-05	-3.76639e-05	-3.74563e-05	-3.57975e-05	-3.42816e-05	-3.41209e-05	-3.2631e-05	-3.14919e-05	-3.14358e-05	-3.0113e-05	-2.92565e-05	-2.92149e-05	-2.79913e-05	-2.73228e-05	-2.72436e-05	-2.6098e-05	-2.55754e-05	-2.54528e-05	-2.43932e-05	-2.3997e-05	-2.3838e-05	-2.28733e-05	-2.25843e-05	-2.23939e-05	-2.15256e-05	-2.13228e-05	-2.11038e-05	-2.03294e-05	-2.0193e-05	-1.99488e-05	-1.92644e-05	-1.91776e-05	-1.89129e-05	-1.83139e-05	-1.82628e-05	-1.7983e-05	-1.74642e-05	-1.74372e-05	-1.71478e-05	-1.67031e-05	-1.66908e-05	-1.63971e-05	-1.602e-05	-1.60149e-05	-1.57216e-05	-1.54054e-05	-1.54018e-05	-1.51131e-05	-1.4851e-05	-1.48445e-05	-1.45643e-05	-1.43496e-05	-1.43372e-05	-1.40685e-05	-1.38947e-05	-1.38745e-05	-1.36199e-05	-1.3481e-05	-1.3452e-05	-1.32132e-05	-1.31035e-05
0.405	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.22877e-05	-4.24549e-05	-8.19904e-05	-0.00012363	-0.000164268	-0.000198617	-0.000227217	-0.000251497	-0.000270357	-0.000287407	-0.000290751	-0.000274281	-0.000248358	-0.000216502	-0.000184791	-0.000159454	-0.000137901	-0.00012344	-0.000115118	-0.000109142	-0.000107712	-0.000107242	-0.000106299	-0.000106712	-0.000105071	-0.000102607	-0.000100324	-9.58917e-05	-9.18244e-05	-8.78364e-05	-8.27403e-05	-7.89563e-05	-7.51148e-05	-7.10315e-05	-6.83589e-05	-6.52791e-05	-6.241e-05	-6.05222e-05	-5.79562e-05	-5.58387e-05	-5.41934e-05	-5.18594e-05	-5.01259e-05	-4.84809e-05	-4.63448e-05	-4.48712e-05	-4.3242e-05	-4.13869e-05	-4.01452e-05	-3.86089e-05	-3.70795e-05	-3.60267e-05	-3.46243e-05	-3.33943e-05	-3.24678e-05	-3.12075e-05	-3.02173e-05	-2.93666e-05	-2.82494e-05	-2.74417e-05	-2.66429e-05	-2.56709e-05	-2.50007e-05	-2.42498e-05	-2.34215e-05	-2.28537e-05	-2.21547e-05	-2.14613e-05	-2.09675e-05	-2.03258e-05	-1.97513e-05	-1.93101e-05	-1.87296e-05	-1.82553e-05	-1.78521e-05	-1.73353e-05	-1.69422e-05	-1.65687e-05	-1.61158e-05	-1.57865e-05	-1.5439e-05	-1.50479e-05	-1.47673e-05	-1.44449e-05	-1.41111e-05	-1.38672e-05	-1.35702e-05	-1.32877e-05	-1.3071e-05	-1.28002e-05	-1.25621e-05	-1.23659e-05	-1.21218e-05	-1.19209e-05	-1.17408e-05	-1.15234e-05	-1.13528e-05	-1.11861e-05	-1.09946e-05	-1.0848e-05	-1.06934e-05	-1.05262e-05	-1.03984e-05	-1.02552e-05	-1.01103e-05	-9.99693e-06	-9.86498e-06	-9.73986e-06	-9.63761e-06	-9.51688e-06	-9.40881e-06	-9.3153e-06	-9.20567e-06	-9.11194e-06	-9.02551e-06	-8.92672e-06	-8.84477e-06	-8.76438e-06	-8.67591e-06	-8.60347e-06	-8.52848e-06	-8.44962e-06	-8.38474e-06	-8.31482e-06	-8.24469e-06	-8.18578e-06	-8.12073e-06	-8.05833e-06	-8.00416e-06	-7.94384e-06	-7.88816e-06	-7.83779e-06	-7.78208e-06	-2.69785e-05	-7.45844e-05	-0.000138343	-0.00020686	-0.00027421	-0.000331435	-0.000378467	-0.000415976	-0.000442043	-0.000463046	-0.000459647	-0.000424896	-0.000373951	-0.000312488	-0.000254124	-0.000205988	-0.000166663	-0.000142244	-0.000127834	-0.000120608	-0.000121711	-0.000123739	-0.000127182	-0.000131384	-0.000131699	-0.000131692	-0.000129672	-0.000124529	-0.000120187	-0.000114066	-0.000107396	-0.000102428	-9.63387e-05	-9.13815e-05	-8.77697e-05	-8.32941e-05	-8.03803e-05	-7.78241e-05	-7.45648e-05	-7.26787e-05	-7.03375e-05	-6.76417e-05	-6.59947e-05	-6.35406e-05	-6.11973e-05	-5.95717e-05	-5.71395e-05	-5.51991e-05	-5.36385e-05	-5.14398e-05	-4.9921e-05	-4.84637e-05	-4.6591e-05	-4.54085e-05	-4.40409e-05	-4.24849e-05	-4.15178e-05	-4.0223e-05	-3.89424e-05	-3.80983e-05	-3.68844e-05	-3.58399e-05	-3.50681e-05	-3.3958e-05	-3.3113e-05	-3.23901e-05	-3.14036e-05	-3.07191e-05	-3.00351e-05	-2.91799e-05	-2.86164e-05	-2.79684e-05	-2.72411e-05	-2.67639e-05	-2.61541e-05	-2.55445e-05	-2.51263e-05	-2.45601e-05	-2.40541e-05	-2.36761e-05	-2.31592e-05	-2.27407e-05	-2.23911e-05	-2.19273e-05	-2.15799e-05	-2.1252e-05	-2.08428e-05	-2.05509e-05	-2.0242e-05	-1.98861e-05	-1.96361e-05	-1.93457e-05	-1.90398e-05	-1.88206e-05	-1.85496e-05	-1.82887e-05	-1.80918e-05	-1.78416e-05	-1.76197e-05	-1.74392e-05	-1.72109e-05	-1.70218e-05	-1.68538e-05	-1.66478e-05	-1.64852e-05	-1.63275e-05	-1.61436e-05	-1.60021e-05	-1.58534e-05	-1.56906e-05	-1.55653e-05	-1.54255e-05	-1.52821e-05	-1.51692e-05	-1.50382e-05	-1.49122e-05	-1.48086e-05	-1.46868e-05	-1.45758e-05	-1.44794e-05	-1.43667e-05	-1.42685e-05	-1.41777e-05	-1.40743e-05	-1.39864e-05	-1.39005e-05	-1.3806e-05	-1.37265e-05	-1.36449e-05	-1.35587e-05	-1.34859e-05	-1.34084e-05	-1.33299e-05	5.18367e-05	0.000216228	0.000432452	0.000634546	0.00078835	0.000867455	0.000869382	0.000826708	0.000763408	0.000694758	0.000581879	0.000417149	0.000238889	8.48573e-05	-3.11e-05	-0.000100764	-0.000128811	-0.000132941	-0.000120864	-0.000100431	-8.29105e-05	-6.74609e-05	-5.46874e-05	-4.88249e-05	-4.50291e-05	-4.2362e-05	-4.34818e-05	-4.37554e-05	-4.3271e-05	-4.46616e-05	-4.41791e-05	-4.28539e-05	-4.30511e-05	-4.15298e-05	-3.97293e-05	-3.94447e-05	-3.7715e-05	-3.61301e-05	-3.59002e-05	-3.4347e-05	-3.31461e-05	-3.30285e-05	-3.16495e-05	-3.07378e-05	-3.06416e-05	-2.93681e-05	-2.86503e-05	-2.85225e-05	-2.73325e-05	-2.67658e-05	-2.66e-05	-2.5501e-05	-2.50652e-05	-2.48679e-05	-2.3868e-05	-2.35436e-05	-2.33191e-05	-2.24195e-05	-2.21851e-05	-2.19358e-05	-2.11335e-05	-2.09688e-05	-2.06978e-05	-1.99885e-05	-1.98764e-05	-1.95879e-05	-1.89667e-05	-1.88929e-05	-1.85921e-05	-1.80534e-05	-1.80062e-05	-1.76981e-05	-1.72357e-05	-1.72054e-05	-1.6895e-05	-1.65021e-05	-1.6481e-05	-1.61729e-05	-1.58425e-05	-1.58246e-05	-1.55229e-05	-1.52481e-05	-1.52288e-05	-1.4937e-05	-1.47109e-05	-1.46871e-05	-1.44082e-05	-1.42242e-05	-1.41939e-05	-1.39301e-05	-1.3782e-05	-1.37441e-05	-1.34971e-05	-1.33792e-05
0.41	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.21079e-05	-4.1864e-05	-8.08245e-05	-0.000121798	-0.000161724	-0.000195348	-0.000223221	-0.000246779	-0.000264932	-0.000281291	-0.000284144	-0.00026744	-0.00024147	-0.000209686	-0.000178114	-0.000152949	-0.000131595	-0.000117347	-0.000109248	-0.000103507	-0.00010231	-0.000102075	-0.000101363	-0.000101998	-0.000100572	-9.83131e-05	-9.6222e-05	-9.19749e-05	-8.80807e-05	-8.42562e-05	-7.93181e-05	-7.56819e-05	-7.1983e-05	-6.80374e-05	-6.54947e-05	-6.25415e-05	-5.97939e-05	-5.80214e-05	-5.55679e-05	-5.35574e-05	-5.2014e-05	-4.97792e-05	-4.81392e-05	-4.65836e-05	-4.45343e-05	-4.31421e-05	-4.15915e-05	-3.98119e-05	-3.86413e-05	-3.71739e-05	-3.57104e-05	-3.47199e-05	-3.3378e-05	-3.22054e-05	-3.13335e-05	-3.01263e-05	-2.91862e-05	-2.83834e-05	-2.73126e-05	-2.65486e-05	-2.57918e-05	-2.48603e-05	-2.42282e-05	-2.35141e-05	-2.27212e-05	-2.21866e-05	-2.15199e-05	-2.08572e-05	-2.03925e-05	-1.97789e-05	-1.92313e-05	-1.88155e-05	-1.82597e-05	-1.78087e-05	-1.74277e-05	-1.69325e-05	-1.65597e-05	-1.62056e-05	-1.57715e-05	-1.54598e-05	-1.51294e-05	-1.47546e-05	-1.44895e-05	-1.4182e-05	-1.38624e-05	-1.36319e-05	-1.33479e-05	-1.30778e-05	-1.28728e-05	-1.26134e-05	-1.2386e-05	-1.22001e-05	-1.19659e-05	-1.17743e-05	-1.16031e-05	-1.13943e-05	-1.12318e-05	-1.10729e-05	-1.08889e-05	-1.07494e-05	-1.06016e-05	-1.04409e-05	-1.03193e-05	-1.0182e-05	-1.00428e-05	-9.93474e-06	-9.80795e-06	-9.68774e-06	-9.59015e-06	-9.47391e-06	-9.37009e-06	-9.28063e-06	-9.1749e-06	-9.08486e-06	-9.00195e-06	-8.90654e-06	-8.8278e-06	-8.75046e-06	-8.66492e-06	-8.59525e-06	-8.52291e-06	-8.4466e-06	-8.38411e-06	-8.31649e-06	-8.24855e-06	-8.19171e-06	-8.12865e-06	-8.06815e-06	-8.01577e-06	-7.95718e-06	-7.90312e-06	-7.85429e-06	-7.80007e-06	-2.68023e-05	-7.39619e-05	-0.000137099	-0.000204897	-0.000271475	-0.000327909	-0.000374138	-0.000410837	-0.000436095	-0.000456289	-0.000452291	-0.000417214	-0.00036614	-0.000304683	-0.000246402	-0.000198398	-0.000159251	-0.000135038	-0.000120864	-0.000113899	-0.000115272	-0.000117581	-0.000121304	-0.000125777	-0.000126358	-0.0001266	-0.000124815	-0.000119896	-0.00011576	-0.000109836	-0.000103351	-9.85574e-05	-9.26369e-05	-8.78405e-05	-8.43819e-05	-8.0057e-05	-7.7286e-05	-7.48675e-05	-7.17427e-05	-6.99833e-05	-6.77649e-05	-6.51875e-05	-6.36516e-05	-6.13057e-05	-5.90654e-05	-5.75369e-05	-5.51993e-05	-5.33484e-05	-5.18728e-05	-4.97569e-05	-4.8316e-05	-4.69334e-05	-4.51333e-05	-4.40188e-05	-4.2717e-05	-4.12244e-05	-4.03168e-05	-3.90799e-05	-3.78545e-05	-3.70625e-05	-3.58992e-05	-3.49028e-05	-3.41766e-05	-3.31109e-05	-3.23077e-05	-3.16248e-05	-3.06771e-05	-3.0029e-05	-2.938e-05	-2.85586e-05	-2.80269e-05	-2.74095e-05	-2.67117e-05	-2.62621e-05	-2.56792e-05	-2.50953e-05	-2.47012e-05	-2.41585e-05	-2.36748e-05	-2.33179e-05	-2.28215e-05	-2.24224e-05	-2.20912e-05	-2.16453e-05	-2.13147e-05	-2.10029e-05	-2.06093e-05	-2.03321e-05	-2.00372e-05	-1.96949e-05	-1.94576e-05	-1.91794e-05	-1.88853e-05	-1.86772e-05	-1.84169e-05	-1.81662e-05	-1.7979e-05	-1.77381e-05	-1.75251e-05	-1.7353e-05	-1.71328e-05	-1.69513e-05	-1.67907e-05	-1.65917e-05	-1.64359e-05	-1.62844e-05	-1.61067e-05	-1.59709e-05	-1.58278e-05	-1.56703e-05	-1.555e-05	-1.5415e-05	-1.52762e-05	-1.51676e-05	-1.50408e-05	-1.49187e-05	-1.48189e-05	-1.47007e-05	-1.45931e-05	-1.44999e-05	-1.43904e-05	-1.42951e-05	-1.42071e-05	-1.41064e-05	-1.40211e-05	-1.39375e-05	-1.38453e-05	-1.3768e-05	-1.36885e-05	-1.36043e-05	-1.35333e-05	-1.34576e-05	-1.33808e-05	5.18239e-05	0.000216305	0.000432714	0.000635075	0.000789124	0.000868373	0.000870284	0.000827381	0.000763676	0.000694524	0.000581054	0.000415673	0.000236746	8.21016e-05	-3.43353e-05	-0.000104326	-0.000132556	-0.000136738	-0.000124624	-0.0001041	-8.64484e-05	-7.08576e-05	-5.79447e-05	-5.19425e-05	-4.80193e-05	-4.52367e-05	-4.62443e-05	-4.64169e-05	-4.58387e-05	-4.71355e-05	-4.65664e-05	-4.51582e-05	-4.5271e-05	-4.36712e-05	-4.17947e-05	-4.14332e-05	-3.96325e-05	-3.79785e-05	-3.76796e-05	-3.6063e-05	-3.48003e-05	-3.46211e-05	-3.3186e-05	-3.22191e-05	-3.20683e-05	-3.07449e-05	-2.99778e-05	-2.98014e-05	-2.85671e-05	-2.79562e-05	-2.77472e-05	-2.66088e-05	-2.61334e-05	-2.58977e-05	-2.48626e-05	-2.45029e-05	-2.42443e-05	-2.33133e-05	-2.30473e-05	-2.27678e-05	-2.19375e-05	-2.17446e-05	-2.14467e-05	-2.07125e-05	-2.05751e-05	-2.02629e-05	-1.96194e-05	-1.95231e-05	-1.92011e-05	-1.86425e-05	-1.85752e-05	-1.82484e-05	-1.77682e-05	-1.772e-05	-1.7393e-05	-1.69842e-05	-1.6947e-05	-1.66242e-05	-1.62796e-05	-1.62474e-05	-1.59326e-05	-1.56451e-05	-1.56131e-05	-1.53097e-05	-1.50722e-05	-1.50371e-05	-1.47478e-05	-1.45537e-05	-1.45133e-05	-1.42403e-05	-1.40831e-05	-1.40361e-05	-1.3781e-05	-1.36549e-05
0.415	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.19282e-05	-4.1273e-05	-7.96586e-05	-0.000119966	-0.000159179	-0.000192078	-0.000219226	-0.000242062	-0.000259508	-0.000275175	-0.000277537	-0.0002606	-0.000234583	-0.00020287	-0.000171437	-0.000146443	-0.000125289	-0.000111254	-0.000103378	-9.78721e-05	-9.69083e-05	-9.69077e-05	-9.64282e-05	-9.72844e-05	-9.60736e-05	-9.40194e-05	-9.21203e-05	-8.80582e-05	-8.43369e-05	-8.06761e-05	-7.58958e-05	-7.24076e-05	-6.88511e-05	-6.50433e-05	-6.26304e-05	-5.98038e-05	-5.71778e-05	-5.55206e-05	-5.31797e-05	-5.12762e-05	-4.98347e-05	-4.7699e-05	-4.61525e-05	-4.46864e-05	-4.27237e-05	-4.14131e-05	-3.99409e-05	-3.82369e-05	-3.71374e-05	-3.57389e-05	-3.43414e-05	-3.3413e-05	-3.21316e-05	-3.10166e-05	-3.01992e-05	-2.9045e-05	-2.81551e-05	-2.74002e-05	-2.63758e-05	-2.56555e-05	-2.49407e-05	-2.40497e-05	-2.34557e-05	-2.27784e-05	-2.20208e-05	-2.15195e-05	-2.0885e-05	-2.02531e-05	-1.98175e-05	-1.92321e-05	-1.87113e-05	-1.83209e-05	-1.77897e-05	-1.73621e-05	-1.70033e-05	-1.65296e-05	-1.61771e-05	-1.58425e-05	-1.54272e-05	-1.51332e-05	-1.48198e-05	-1.44613e-05	-1.42116e-05	-1.3919e-05	-1.36136e-05	-1.33966e-05	-1.31256e-05	-1.28679e-05	-1.26746e-05	-1.24265e-05	-1.22099e-05	-1.20342e-05	-1.18099e-05	-1.16277e-05	-1.14654e-05	-1.12653e-05	-1.11109e-05	-1.09598e-05	-1.07833e-05	-1.06508e-05	-1.05098e-05	-1.03557e-05	-1.02402e-05	-1.01088e-05	-9.97524e-06	-9.87256e-06	-9.75092e-06	-9.63563e-06	-9.54269e-06	-9.43093e-06	-9.33138e-06	-9.24596e-06	-9.14414e-06	-9.05779e-06	-8.97839e-06	-8.88637e-06	-8.81082e-06	-8.73653e-06	-8.65393e-06	-8.58703e-06	-8.51735e-06	-8.44357e-06	-8.38348e-06	-8.31816e-06	-8.25242e-06	-8.19765e-06	-8.13658e-06	-8.07797e-06	-8.02738e-06	-7.97051e-06	-7.91808e-06	-7.8708e-06	-7.81806e-06	-2.66261e-05	-7.33395e-05	-0.000135855	-0.000202934	-0.00026874	-0.000324383	-0.000369809	-0.000405697	-0.000430147	-0.000449532	-0.000444936	-0.000409532	-0.000358329	-0.000296879	-0.00023868	-0.000190808	-0.000151839	-0.000127832	-0.000113895	-0.00010719	-0.000108832	-0.000111423	-0.000115426	-0.00012017	-0.000121017	-0.000121508	-0.000119958	-0.000115263	-0.000111333	-0.000105605	-9.93067e-05	-9.46864e-05	-8.89351e-05	-8.42994e-05	-8.09941e-05	-7.68199e-05	-7.41916e-05	-7.19109e-05	-6.89207e-05	-6.72878e-05	-6.51923e-05	-6.27333e-05	-6.13085e-05	-5.90707e-05	-5.69335e-05	-5.5502e-05	-5.32592e-05	-5.14976e-05	-5.0107e-05	-4.8074e-05	-4.6711e-05	-4.54032e-05	-4.36756e-05	-4.26292e-05	-4.13931e-05	-3.99639e-05	-3.91158e-05	-3.79367e-05	-3.67666e-05	-3.60266e-05	-3.49141e-05	-3.39658e-05	-3.32851e-05	-3.22638e-05	-3.15025e-05	-3.08595e-05	-2.99506e-05	-2.93389e-05	-2.87249e-05	-2.79373e-05	-2.74374e-05	-2.68507e-05	-2.61823e-05	-2.57604e-05	-2.52043e-05	-2.4646e-05	-2.42761e-05	-2.37569e-05	-2.32955e-05	-2.29597e-05	-2.24837e-05	-2.2104e-05	-2.17913e-05	-2.13633e-05	-2.10495e-05	-2.07539e-05	-2.03758e-05	-2.01132e-05	-1.98324e-05	-1.95036e-05	-1.92791e-05	-1.90132e-05	-1.87309e-05	-1.85338e-05	-1.82842e-05	-1.80438e-05	-1.78662e-05	-1.76346e-05	-1.74305e-05	-1.72668e-05	-1.70547e-05	-1.68809e-05	-1.67276e-05	-1.65357e-05	-1.63865e-05	-1.62414e-05	-1.60698e-05	-1.59398e-05	-1.58022e-05	-1.565e-05	-1.55347e-05	-1.54045e-05	-1.52703e-05	-1.5166e-05	-1.50434e-05	-1.49253e-05	-1.48292e-05	-1.47145e-05	-1.46104e-05	-1.45204e-05	-1.44141e-05	-1.43217e-05	-1.42365e-05	-1.41385e-05	-1.40557e-05	-1.39746e-05	-1.38846e-05	-1.38095e-05	-1.37321e-05	-1.36499e-05	-1.35808e-05	-1.35068e-05	-1.34317e-05	5.18112e-05	0.000216381	0.000432976	0.000635604	0.000789899	0.000869292	0.000871185	0.000828054	0.000763944	0.00069429	0.000580229	0.000414197	0.000234603	7.93459e-05	-3.75706e-05	-0.000107888	-0.000136302	-0.000140535	-0.000128384	-0.000107769	-8.99863e-05	-7.42543e-05	-6.1202e-05	-5.506e-05	-5.10095e-05	-4.81113e-05	-4.90069e-05	-4.90784e-05	-4.84064e-05	-4.96094e-05	-4.89537e-05	-4.74625e-05	-4.74909e-05	-4.58127e-05	-4.386e-05	-4.34216e-05	-4.15499e-05	-3.9827e-05	-3.94589e-05	-3.7779e-05	-3.64544e-05	-3.62138e-05	-3.47225e-05	-3.37004e-05	-3.34949e-05	-3.21218e-05	-3.13052e-05	-3.10804e-05	-2.98017e-05	-2.91466e-05	-2.88945e-05	-2.77165e-05	-2.72016e-05	-2.69275e-05	-2.58573e-05	-2.54622e-05	-2.51695e-05	-2.42072e-05	-2.39095e-05	-2.35998e-05	-2.27416e-05	-2.25204e-05	-2.21957e-05	-2.14365e-05	-2.12739e-05	-2.09378e-05	-2.02721e-05	-2.01532e-05	-1.98102e-05	-1.92317e-05	-1.91442e-05	-1.87987e-05	-1.83008e-05	-1.82345e-05	-1.7891e-05	-1.74663e-05	-1.74131e-05	-1.70756e-05	-1.67168e-05	-1.66702e-05	-1.63424e-05	-1.60421e-05	-1.59974e-05	-1.56823e-05	-1.54335e-05	-1.53871e-05	-1.50875e-05	-1.48831e-05	-1.48327e-05	-1.45505e-05	-1.43842e-05	-1.43282e-05	-1.40649e-05	-1.39306e-05
0.42	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.17481e-05	-4.06808e-05	-7.84903e-05	-0.00011813	-0.00015663	-0.000188802	-0.000215221	-0.000237334	-0.000254072	-0.000269046	-0.000270916	-0.000253745	-0.00022768	-0.000196039	-0.000164744	-0.000139922	-0.000118967	-0.000105146	-9.74938e-05	-9.22219e-05	-9.14917e-05	-9.17256e-05	-9.14781e-05	-9.25556e-05	-9.15604e-05	-8.9711e-05	-8.80041e-05	-8.41269e-05	-8.05788e-05	-7.70816e-05	-7.24592e-05	-6.91191e-05	-6.57051e-05	-6.2035e-05	-5.97521e-05	-5.70521e-05	-5.45478e-05	-5.30059e-05	-5.07775e-05	-4.89812e-05	-4.76415e-05	-4.5605e-05	-4.41521e-05	-4.27756e-05	-4.08996e-05	-3.96705e-05	-3.82768e-05	-3.66485e-05	-3.56201e-05	-3.42905e-05	-3.2959e-05	-3.20929e-05	-3.0872e-05	-2.98146e-05	-2.90518e-05	-2.79507e-05	-2.7111e-05	-2.64039e-05	-2.5426e-05	-2.47495e-05	-2.40766e-05	-2.32262e-05	-2.26704e-05	-2.20299e-05	-2.13077e-05	-2.08397e-05	-2.02374e-05	-1.96364e-05	-1.92298e-05	-1.86727e-05	-1.81787e-05	-1.78138e-05	-1.73073e-05	-1.69031e-05	-1.65666e-05	-1.61144e-05	-1.57823e-05	-1.54672e-05	-1.50706e-05	-1.47944e-05	-1.4498e-05	-1.41559e-05	-1.39217e-05	-1.36439e-05	-1.33529e-05	-1.31493e-05	-1.28913e-05	-1.2646e-05	-1.24645e-05	-1.22278e-05	-1.2022e-05	-1.18565e-05	-1.16421e-05	-1.14693e-05	-1.1316e-05	-1.11245e-05	-1.09783e-05	-1.0835e-05	-1.06661e-05	-1.05407e-05	-1.04065e-05	-1.02589e-05	-1.01496e-05	-1.00242e-05	-9.89634e-06	-9.79903e-06	-9.68259e-06	-9.57224e-06	-9.48398e-06	-9.37675e-06	-9.28148e-06	-9.20014e-06	-9.10225e-06	-9.01963e-06	-8.94378e-06	-8.85517e-06	-8.78285e-06	-8.71165e-06	-8.63202e-06	-8.56792e-06	-8.50091e-06	-8.4297e-06	-8.37204e-06	-8.30905e-06	-8.24553e-06	-8.19287e-06	-8.13382e-06	-8.07714e-06	-8.02836e-06	-7.97324e-06	-7.92247e-06	-7.87677e-06	-7.82554e-06	-2.64389e-05	-7.27052e-05	-0.000134598	-0.000200956	-0.000265988	-0.00032084	-0.00036546	-0.000400536	-0.000424176	-0.000442751	-0.000437554	-0.000401823	-0.000350491	-0.000289047	-0.000230931	-0.000183191	-0.000144401	-0.000120599	-0.000106898	-0.000100454	-0.000102366	-0.000105238	-0.000109521	-0.000114537	-0.00011565	-0.00011639	-0.000115075	-0.000110605	-0.00010688	-0.000101349	-9.52366e-05	-9.079e-05	-8.52081e-05	-8.07333e-05	-7.75813e-05	-7.35579e-05	-7.10724e-05	-6.89296e-05	-6.6074e-05	-6.45678e-05	-6.25952e-05	-6.02547e-05	-5.89411e-05	-5.68115e-05	-5.47774e-05	-5.3443e-05	-5.12949e-05	-4.96229e-05	-4.83174e-05	-4.63673e-05	-4.50823e-05	-4.38492e-05	-4.21942e-05	-4.1216e-05	-4.00458e-05	-3.868e-05	-3.78915e-05	-3.67703e-05	-3.56556e-05	-3.49676e-05	-3.39059e-05	-3.30058e-05	-3.23707e-05	-3.13939e-05	-3.06745e-05	-3.00714e-05	-2.92014e-05	-2.86263e-05	-2.80472e-05	-2.72936e-05	-2.68255e-05	-2.62695e-05	-2.56307e-05	-2.52365e-05	-2.47073e-05	-2.41747e-05	-2.3829e-05	-2.33334e-05	-2.28943e-05	-2.25797e-05	-2.21243e-05	-2.1764e-05	-2.14697e-05	-2.10596e-05	-2.07628e-05	-2.04833e-05	-2.01209e-05	-1.9873e-05	-1.96063e-05	-1.92912e-05	-1.90794e-05	-1.88259e-05	-1.85554e-05	-1.83695e-05	-1.81307e-05	-1.79005e-05	-1.77326e-05	-1.75104e-05	-1.73152e-05	-1.716e-05	-1.69561e-05	-1.679e-05	-1.6644e-05	-1.64593e-05	-1.63167e-05	-1.61781e-05	-1.60126e-05	-1.58885e-05	-1.57565e-05	-1.56096e-05	-1.54994e-05	-1.5374e-05	-1.52445e-05	-1.51445e-05	-1.50262e-05	-1.49121e-05	-1.48198e-05	-1.47088e-05	-1.46082e-05	-1.45215e-05	-1.44183e-05	-1.43289e-05	-1.42466e-05	-1.41513e-05	-1.40711e-05	-1.39924e-05	-1.39048e-05	-1.3832e-05	-1.37566e-05	-1.36764e-05	-1.36093e-05	-1.35371e-05	-1.34638e-05	5.18173e-05	0.000216477	0.000433256	0.000636152	0.000790692	0.000870229	0.000872106	0.000828746	0.000764232	0.000694076	0.000579423	0.000412741	0.00023248	7.66104e-05	-4.07858e-05	-0.00011143	-0.000140027	-0.000144312	-0.000132125	-0.000111418	-9.35051e-05	-7.76319e-05	-6.44403e-05	-5.81586e-05	-5.39808e-05	-5.09671e-05	-5.17506e-05	-5.17212e-05	-5.09554e-05	-5.20646e-05	-5.13225e-05	-4.97483e-05	-4.96923e-05	-4.79358e-05	-4.59071e-05	-4.53917e-05	-4.34492e-05	-4.16572e-05	-4.12201e-05	-3.94768e-05	-3.80905e-05	-3.77885e-05	-3.62411e-05	-3.51638e-05	-3.49038e-05	-3.34808e-05	-3.26149e-05	-3.23416e-05	-3.10187e-05	-3.03194e-05	-3.00242e-05	-2.88068e-05	-2.82524e-05	-2.794e-05	-2.68346e-05	-2.64041e-05	-2.60775e-05	-2.50839e-05	-2.47546e-05	-2.44146e-05	-2.35286e-05	-2.32791e-05	-2.29276e-05	-2.21437e-05	-2.19558e-05	-2.15959e-05	-2.09081e-05	-2.07666e-05	-2.04025e-05	-1.98043e-05	-1.96967e-05	-1.93325e-05	-1.88168e-05	-1.87326e-05	-1.83725e-05	-1.7932e-05	-1.78628e-05	-1.75106e-05	-1.71377e-05	-1.70769e-05	-1.6736e-05	-1.64231e-05	-1.63657e-05	-1.6039e-05	-1.57789e-05	-1.57211e-05	-1.54112e-05	-1.51968e-05	-1.51362e-05	-1.48449e-05	-1.46695e-05	-1.46046e-05	-1.43332e-05	-1.41908e-05
0.425	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.15678e-05	-4.00881e-05	-7.73207e-05	-0.000116292	-0.000154078	-0.000185523	-0.000211213	-0.000232601	-0.000248631	-0.00026291	-0.000264288	-0.000246883	-0.000220769	-0.000189201	-0.000158044	-0.000133393	-0.000112638	-9.90308e-05	-9.16015e-05	-8.65641e-05	-8.60676e-05	-8.6536e-05	-8.65205e-05	-8.78195e-05	-8.70398e-05	-8.53953e-05	-8.38806e-05	-8.01885e-05	-7.68134e-05	-7.34799e-05	-6.90155e-05	-6.58234e-05	-6.2552e-05	-5.90197e-05	-5.68668e-05	-5.42934e-05	-5.19108e-05	-5.04842e-05	-4.83684e-05	-4.66792e-05	-4.54415e-05	-4.35042e-05	-4.2145e-05	-4.0858e-05	-3.90687e-05	-3.79212e-05	-3.6606e-05	-3.50533e-05	-3.40961e-05	-3.28354e-05	-3.15699e-05	-3.07662e-05	-2.96058e-05	-2.8606e-05	-2.78978e-05	-2.68498e-05	-2.60603e-05	-2.54012e-05	-2.44697e-05	-2.3837e-05	-2.32061e-05	-2.23963e-05	-2.18787e-05	-2.1275e-05	-2.05882e-05	-2.01535e-05	-1.95835e-05	-1.90133e-05	-1.86359e-05	-1.8107e-05	-1.76399e-05	-1.73004e-05	-1.68187e-05	-1.64378e-05	-1.61236e-05	-1.5693e-05	-1.53813e-05	-1.50856e-05	-1.47079e-05	-1.44494e-05	-1.41701e-05	-1.38445e-05	-1.36257e-05	-1.33628e-05	-1.30861e-05	-1.2896e-05	-1.2651e-05	-1.24182e-05	-1.22485e-05	-1.20231e-05	-1.18281e-05	-1.1673e-05	-1.14685e-05	-1.13051e-05	-1.11608e-05	-1.0978e-05	-1.08399e-05	-1.07045e-05	-1.05431e-05	-1.04248e-05	-1.02975e-05	-1.01565e-05	-1.00533e-05	-9.9339e-06	-9.81175e-06	-9.71984e-06	-9.60861e-06	-9.50322e-06	-9.41966e-06	-9.31696e-06	-9.22601e-06	-9.14875e-06	-9.05481e-06	-8.97592e-06	-8.90364e-06	-8.81846e-06	-8.74939e-06	-8.68129e-06	-8.60464e-06	-8.54335e-06	-8.47904e-06	-8.41042e-06	-8.3552e-06	-8.29455e-06	-8.23327e-06	-8.18273e-06	-8.12571e-06	-8.07097e-06	-8.02402e-06	-7.97067e-06	-7.92158e-06	-7.87746e-06	-7.82777e-06	-2.62464e-05	-7.20651e-05	-0.000133335	-0.000198971	-0.000263229	-0.000317287	-0.000361102	-0.000395365	-0.000418194	-0.000435958	-0.00043016	-0.000394102	-0.00034264	-0.000281203	-0.000223169	-0.00017556	-0.000136949	-0.000113353	-9.98887e-05	-9.37055e-05	-9.58863e-05	-9.90406e-05	-0.000103604	-0.000108891	-0.00011027	-0.000111259	-0.00011018	-0.000105933	-0.000102415	-9.70797e-05	-9.11539e-05	-8.68811e-05	-8.14685e-05	-7.71546e-05	-7.4156e-05	-7.02835e-05	-6.79408e-05	-6.59359e-05	-6.32149e-05	-6.18355e-05	-5.99859e-05	-5.77638e-05	-5.65615e-05	-5.45402e-05	-5.26092e-05	-5.1372e-05	-4.93187e-05	-4.77362e-05	-4.65159e-05	-4.46487e-05	-4.34417e-05	-4.22835e-05	-4.07011e-05	-3.9791e-05	-3.86867e-05	-3.73845e-05	-3.66555e-05	-3.55922e-05	-3.45329e-05	-3.38971e-05	-3.28862e-05	-3.20343e-05	-3.14449e-05	-3.05126e-05	-2.98352e-05	-2.92721e-05	-2.84409e-05	-2.79023e-05	-2.73584e-05	-2.66386e-05	-2.62024e-05	-2.56771e-05	-2.50679e-05	-2.47015e-05	-2.41992e-05	-2.36924e-05	-2.3371e-05	-2.28988e-05	-2.24822e-05	-2.21887e-05	-2.17539e-05	-2.14131e-05	-2.11374e-05	-2.07453e-05	-2.04654e-05	-2.02021e-05	-1.98553e-05	-1.96222e-05	-1.93696e-05	-1.90681e-05	-1.88692e-05	-1.8628e-05	-1.83694e-05	-1.81946e-05	-1.79666e-05	-1.77467e-05	-1.75886e-05	-1.73759e-05	-1.71896e-05	-1.70428e-05	-1.68471e-05	-1.66889e-05	-1.65502e-05	-1.63726e-05	-1.62369e-05	-1.61047e-05	-1.59454e-05	-1.58271e-05	-1.57007e-05	-1.55593e-05	-1.54541e-05	-1.53336e-05	-1.52087e-05	-1.51132e-05	-1.49991e-05	-1.48891e-05	-1.48005e-05	-1.46933e-05	-1.45961e-05	-1.45127e-05	-1.44128e-05	-1.43264e-05	-1.42469e-05	-1.41544e-05	-1.40768e-05	-1.40007e-05	-1.39155e-05	-1.38449e-05	-1.37717e-05	-1.36936e-05	-1.36283e-05	-1.3558e-05	-1.34865e-05	5.18328e-05	0.000216582	0.000433546	0.000636709	0.000791495	0.000871176	0.000873036	0.000829447	0.00076453	0.000693872	0.000578628	0.000411296	0.000230367	7.3885e-05	-4.39909e-05	-0.000114963	-0.000143742	-0.000148079	-0.000135855	-0.000115058	-9.70142e-05	-8.1e-05	-6.76691e-05	-6.12478e-05	-5.69427e-05	-5.38135e-05	-5.4485e-05	-5.43546e-05	-5.34951e-05	-5.45106e-05	-5.3682e-05	-5.20248e-05	-5.18844e-05	-5.00496e-05	-4.79449e-05	-4.73528e-05	-4.53393e-05	-4.34784e-05	-4.29722e-05	-4.11657e-05	-3.97176e-05	-3.93541e-05	-3.77506e-05	-3.66182e-05	-3.63037e-05	-3.48309e-05	-3.39158e-05	-3.3594e-05	-3.22268e-05	-3.14834e-05	-3.11451e-05	-2.98883e-05	-2.92944e-05	-2.89437e-05	-2.78033e-05	-2.73374e-05	-2.69768e-05	-2.5952e-05	-2.55911e-05	-2.5221e-05	-2.43071e-05	-2.40294e-05	-2.36511e-05	-2.28423e-05	-2.26292e-05	-2.22457e-05	-2.15356e-05	-2.13717e-05	-2.09865e-05	-2.03685e-05	-2.02408e-05	-1.9858e-05	-1.93246e-05	-1.92225e-05	-1.88459e-05	-1.83895e-05	-1.83044e-05	-1.79375e-05	-1.75504e-05	-1.74754e-05	-1.71215e-05	-1.6796e-05	-1.67259e-05	-1.63877e-05	-1.61162e-05	-1.60472e-05	-1.57271e-05	-1.55025e-05	-1.54319e-05	-1.51315e-05	-1.4947e-05	-1.48732e-05	-1.45937e-05	-1.44432e-05
0.43	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.13875e-05	-3.94953e-05	-7.61512e-05	-0.000114454	-0.000151525	-0.000182244	-0.000207205	-0.000227869	-0.000243189	-0.000256774	-0.00025766	-0.00024002	-0.000213859	-0.000182362	-0.000151344	-0.000126865	-0.000106309	-9.29152e-05	-8.57093e-05	-8.09064e-05	-8.06435e-05	-8.13464e-05	-8.15629e-05	-8.30834e-05	-8.25193e-05	-8.10797e-05	-7.97571e-05	-7.625e-05	-7.3048e-05	-6.98783e-05	-6.55718e-05	-6.25278e-05	-5.93989e-05	-5.60043e-05	-5.39814e-05	-5.15347e-05	-4.92738e-05	-4.79625e-05	-4.59594e-05	-4.43773e-05	-4.32415e-05	-4.14034e-05	-4.01378e-05	-3.89404e-05	-3.72378e-05	-3.61718e-05	-3.49352e-05	-3.34582e-05	-3.25721e-05	-3.13804e-05	-3.01809e-05	-2.94394e-05	-2.83396e-05	-2.73973e-05	-2.67438e-05	-2.57489e-05	-2.50097e-05	-2.43984e-05	-2.35134e-05	-2.29245e-05	-2.23356e-05	-2.15664e-05	-2.1087e-05	-2.05201e-05	-1.98687e-05	-1.94674e-05	-1.89296e-05	-1.83903e-05	-1.8042e-05	-1.75413e-05	-1.71011e-05	-1.67871e-05	-1.633e-05	-1.59726e-05	-1.56807e-05	-1.52716e-05	-1.49802e-05	-1.47041e-05	-1.43452e-05	-1.41045e-05	-1.38422e-05	-1.3533e-05	-1.33297e-05	-1.30818e-05	-1.28193e-05	-1.26427e-05	-1.24108e-05	-1.21904e-05	-1.20324e-05	-1.18184e-05	-1.16343e-05	-1.14894e-05	-1.12949e-05	-1.11409e-05	-1.10056e-05	-1.08314e-05	-1.07016e-05	-1.05739e-05	-1.04201e-05	-1.0309e-05	-1.01884e-05	-1.0054e-05	-9.95707e-06	-9.8436e-06	-9.72717e-06	-9.64066e-06	-9.53462e-06	-9.4342e-06	-9.35534e-06	-9.25717e-06	-9.17053e-06	-9.09736e-06	-9.00737e-06	-8.93222e-06	-8.8635e-06	-8.78176e-06	-8.71593e-06	-8.65093e-06	-8.57726e-06	-8.51878e-06	-8.45718e-06	-8.39114e-06	-8.33836e-06	-8.28005e-06	-8.22102e-06	-8.17259e-06	-8.11761e-06	-8.0648e-06	-8.01969e-06	-7.96811e-06	-7.92069e-06	-7.87816e-06	-7.82999e-06	-2.60538e-05	-7.14249e-05	-0.000132071	-0.000196986	-0.000260469	-0.000313734	-0.000356744	-0.000390193	-0.000412212	-0.000429164	-0.000422766	-0.00038638	-0.000334789	-0.000273358	-0.000215407	-0.00016793	-0.000129497	-0.000106107	-9.28792e-05	-8.69565e-05	-8.94069e-05	-9.28428e-05	-9.76859e-05	-0.000103245	-0.00010489	-0.000106128	-0.000105285	-0.000101262	-9.79496e-05	-9.28108e-05	-8.70712e-05	-8.29721e-05	-7.77289e-05	-7.35759e-05	-7.07307e-05	-6.7009e-05	-6.48092e-05	-6.29422e-05	-6.03559e-05	-5.91031e-05	-5.73766e-05	-5.5273e-05	-5.41819e-05	-5.22689e-05	-5.0441e-05	-4.9301e-05	-4.73425e-05	-4.58496e-05	-4.47143e-05	-4.29301e-05	-4.18011e-05	-4.07178e-05	-3.9208e-05	-3.83661e-05	-3.73276e-05	-3.60889e-05	-3.54196e-05	-3.44142e-05	-3.34103e-05	-3.28266e-05	-3.18665e-05	-3.10629e-05	-3.05191e-05	-2.96312e-05	-2.89958e-05	-2.84727e-05	-2.76804e-05	-2.71784e-05	-2.66695e-05	-2.59837e-05	-2.55793e-05	-2.50847e-05	-2.45051e-05	-2.41665e-05	-2.36912e-05	-2.32101e-05	-2.29129e-05	-2.24643e-05	-2.20701e-05	-2.17978e-05	-2.13836e-05	-2.10623e-05	-2.0805e-05	-2.04309e-05	-2.0168e-05	-1.99208e-05	-1.95898e-05	-1.93713e-05	-1.91329e-05	-1.88451e-05	-1.8659e-05	-1.84301e-05	-1.81834e-05	-1.80198e-05	-1.78026e-05	-1.7593e-05	-1.74446e-05	-1.72413e-05	-1.7064e-05	-1.69257e-05	-1.67382e-05	-1.65877e-05	-1.64564e-05	-1.6286e-05	-1.6157e-05	-1.60312e-05	-1.58782e-05	-1.57657e-05	-1.5645e-05	-1.55089e-05	-1.54088e-05	-1.52932e-05	-1.5173e-05	-1.50819e-05	-1.4972e-05	-1.4866e-05	-1.47813e-05	-1.46778e-05	-1.45841e-05	-1.4504e-05	-1.44072e-05	-1.43239e-05	-1.42473e-05	-1.41576e-05	-1.40826e-05	-1.40089e-05	-1.39261e-05	-1.38577e-05	-1.37867e-05	-1.37107e-05	-1.36474e-05	-1.35789e-05	-1.35091e-05	5.18483e-05	0.000216687	0.000433837	0.000637267	0.000792298	0.000872123	0.000873966	0.000830149	0.000764827	0.000693668	0.000577833	0.00040985	0.000228255	7.11596e-05	-4.7196e-05	-0.000118495	-0.000147458	-0.000151846	-0.000139586	-0.000118697	-0.000100523	-8.4368e-05	-7.08979e-05	-6.4337e-05	-5.99046e-05	-5.66599e-05	-5.72193e-05	-5.6988e-05	-5.60348e-05	-5.69565e-05	-5.60415e-05	-5.43013e-05	-5.40766e-05	-5.21635e-05	-4.99828e-05	-4.93138e-05	-4.72294e-05	-4.52995e-05	-4.47243e-05	-4.28545e-05	-4.13447e-05	-4.09198e-05	-3.92602e-05	-3.80727e-05	-3.77036e-05	-3.61811e-05	-3.52167e-05	-3.48464e-05	-3.34349e-05	-3.26475e-05	-3.2266e-05	-3.09698e-05	-3.03364e-05	-2.99474e-05	-2.87719e-05	-2.82708e-05	-2.78761e-05	-2.682e-05	-2.64276e-05	-2.60273e-05	-2.50856e-05	-2.47796e-05	-2.43746e-05	-2.3541e-05	-2.33026e-05	-2.28954e-05	-2.21632e-05	-2.19767e-05	-2.15705e-05	-2.09327e-05	-2.07849e-05	-2.03834e-05	-1.98324e-05	-1.97124e-05	-1.93192e-05	-1.88471e-05	-1.8746e-05	-1.83644e-05	-1.79632e-05	-1.7874e-05	-1.7507e-05	-1.71689e-05	-1.70861e-05	-1.67364e-05	-1.64536e-05	-1.63733e-05	-1.60429e-05	-1.58082e-05	-1.57276e-05	-1.5418e-05	-1.52245e-05	-1.51418e-05	-1.48542e-05	-1.46955e-05
0.435	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.12062e-05	-3.88993e-05	-7.49753e-05	-0.000112607	-0.000148959	-0.000178946	-0.000203174	-0.00022311	-0.000237718	-0.000250605	-0.000250996	-0.000233121	-0.000206911	-0.000175486	-0.000144607	-0.0001203	-9.99454e-05	-8.67655e-05	-7.9784e-05	-7.52166e-05	-7.51885e-05	-7.61269e-05	-7.65766e-05	-7.83195e-05	-7.79719e-05	-7.67382e-05	-7.56087e-05	-7.22875e-05	-6.92595e-05	-6.62542e-05	-6.21063e-05	-5.92111e-05	-5.62255e-05	-5.29693e-05	-5.1077e-05	-4.87575e-05	-4.66189e-05	-4.54235e-05	-4.35335e-05	-4.2059e-05	-4.10257e-05	-3.92872e-05	-3.81156e-05	-3.70082e-05	-3.53928e-05	-3.44088e-05	-3.32511e-05	-3.18501e-05	-3.10355e-05	-2.9913e-05	-2.87798e-05	-2.8101e-05	-2.7062e-05	-2.61776e-05	-2.5579e-05	-2.46374e-05	-2.39487e-05	-2.33856e-05	-2.25472e-05	-2.20023e-05	-2.14557e-05	-2.07272e-05	-2.02862e-05	-1.97563e-05	-1.91404e-05	-1.87727e-05	-1.82673e-05	-1.7759e-05	-1.744e-05	-1.69677e-05	-1.65545e-05	-1.62661e-05	-1.58338e-05	-1.54999e-05	-1.52304e-05	-1.4843e-05	-1.45721e-05	-1.43156e-05	-1.39757e-05	-1.37528e-05	-1.35076e-05	-1.32149e-05	-1.30272e-05	-1.27942e-05	-1.25461e-05	-1.23831e-05	-1.21643e-05	-1.19564e-05	-1.18103e-05	-1.16078e-05	-1.14345e-05	-1.13e-05	-1.11155e-05	-1.09709e-05	-1.08446e-05	-1.06792e-05	-1.05576e-05	-1.04379e-05	-1.02916e-05	-1.01877e-05	-1.0074e-05	-9.9462e-06	-9.85549e-06	-9.74803e-06	-9.63735e-06	-9.55627e-06	-9.45549e-06	-9.36006e-06	-9.28593e-06	-9.19234e-06	-9.11003e-06	-9.04099e-06	-8.95498e-06	-8.8836e-06	-8.81847e-06	-8.74019e-06	-8.67764e-06	-8.61577e-06	-8.5451e-06	-8.48947e-06	-8.43059e-06	-8.36716e-06	-8.31685e-06	-8.26091e-06	-8.20414e-06	-8.15785e-06	-8.10493e-06	-8.05408e-06	-8.01083e-06	-7.96103e-06	-7.91531e-06	-7.87439e-06	-7.82777e-06	-2.58557e-05	-7.07769e-05	-0.000130796	-0.000194986	-0.000257691	-0.000310158	-0.000352358	-0.000384989	-0.000406193	-0.00042233	-0.000415328	-0.000378612	-0.000326891	-0.000265466	-0.000207598	-0.000160253	-0.000122	-9.88171e-05	-8.58266e-05	-8.01658e-05	-8.28869e-05	-8.66058e-05	-9.17304e-05	-9.75619e-05	-9.94746e-05	-0.000100963	-0.000100356	-9.65583e-05	-9.34531e-05	-8.85117e-05	-8.29593e-05	-7.90347e-05	-7.39617e-05	-6.99704e-05	-6.72794e-05	-6.37092e-05	-6.16529e-05	-5.99245e-05	-5.74735e-05	-5.63481e-05	-5.4745e-05	-5.27606e-05	-5.17813e-05	-4.99771e-05	-4.82528e-05	-4.72104e-05	-4.53472e-05	-4.39442e-05	-4.28945e-05	-4.11937e-05	-4.0143e-05	-3.91349e-05	-3.76982e-05	-3.69247e-05	-3.59525e-05	-3.47776e-05	-3.41682e-05	-3.3221e-05	-3.22727e-05	-3.17415e-05	-3.08325e-05	-3.00773e-05	-2.95794e-05	-2.87362e-05	-2.8143e-05	-2.76601e-05	-2.69069e-05	-2.64416e-05	-2.5968e-05	-2.53163e-05	-2.49439e-05	-2.44803e-05	-2.39304e-05	-2.36197e-05	-2.31715e-05	-2.27162e-05	-2.24434e-05	-2.20186e-05	-2.16468e-05	-2.13959e-05	-2.10024e-05	-2.07007e-05	-2.0462e-05	-2.0106e-05	-1.98601e-05	-1.96293e-05	-1.9314e-05	-1.91103e-05	-1.88862e-05	-1.86121e-05	-1.84389e-05	-1.82225e-05	-1.79877e-05	-1.78353e-05	-1.7629e-05	-1.74298e-05	-1.72912e-05	-1.70974e-05	-1.69291e-05	-1.67993e-05	-1.66201e-05	-1.64775e-05	-1.63537e-05	-1.61904e-05	-1.60682e-05	-1.59489e-05	-1.58022e-05	-1.56956e-05	-1.55805e-05	-1.54499e-05	-1.53549e-05	-1.52443e-05	-1.51288e-05	-1.50421e-05	-1.49365e-05	-1.48346e-05	-1.47538e-05	-1.46539e-05	-1.45638e-05	-1.44871e-05	-1.43936e-05	-1.43133e-05	-1.42396e-05	-1.41527e-05	-1.40803e-05	-1.40092e-05	-1.39288e-05	-1.38627e-05	-1.37939e-05	-1.37199e-05	-1.36586e-05	-1.35921e-05	-1.35241e-05	5.18717e-05	0.0002168	0.000434136	0.000637835	0.000793112	0.000873082	0.000874908	0.000830862	0.000765135	0.000693471	0.000577043	0.000408406	0.000226141	6.84306e-05	-5.04069e-05	-0.000122035	-0.000151181	-0.000155622	-0.000143325	-0.000122345	-0.00010404	-8.7743e-05	-7.41329e-05	-6.74318e-05	-6.28717e-05	-5.95109e-05	-5.99579e-05	-5.96252e-05	-5.85779e-05	-5.94054e-05	-5.84036e-05	-5.65801e-05	-5.62707e-05	-5.42789e-05	-5.20219e-05	-5.12757e-05	-4.91201e-05	-4.7121e-05	-4.64764e-05	-4.45432e-05	-4.29713e-05	-4.24848e-05	-4.07688e-05	-3.95259e-05	-3.91021e-05	-3.75296e-05	-3.65157e-05	-3.60968e-05	-3.46408e-05	-3.38091e-05	-3.33844e-05	-3.20486e-05	-3.13756e-05	-3.09482e-05	-2.97374e-05	-2.92008e-05	-2.87721e-05	-2.76846e-05	-2.72604e-05	-2.68299e-05	-2.58602e-05	-2.55259e-05	-2.50941e-05	-2.42355e-05	-2.39718e-05	-2.35408e-05	-2.27863e-05	-2.25773e-05	-2.215e-05	-2.14923e-05	-2.13243e-05	-2.09041e-05	-2.03354e-05	-2.01974e-05	-1.97876e-05	-1.92996e-05	-1.91825e-05	-1.87862e-05	-1.83709e-05	-1.82674e-05	-1.78874e-05	-1.75365e-05	-1.74411e-05	-1.70797e-05	-1.67856e-05	-1.66941e-05	-1.63533e-05	-1.61085e-05	-1.60179e-05	-1.56991e-05	-1.54966e-05	-1.54049e-05	-1.51091e-05	-1.49424e-05
0.44	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.1023e-05	-3.82969e-05	-7.37867e-05	-0.000110739	-0.000146366	-0.000175614	-0.000199101	-0.000218301	-0.000232188	-0.00024437	-0.00024426	-0.000226146	-0.000199887	-0.000168535	-0.000137796	-0.000113663	-9.35111e-05	-8.05474e-05	-7.37924e-05	-6.94628e-05	-6.96716e-05	-7.08477e-05	-7.15327e-05	-7.35001e-05	-7.33711e-05	-7.23452e-05	-7.14106e-05	-6.82769e-05	-6.54245e-05	-6.25852e-05	-5.85975e-05	-5.58524e-05	-5.30113e-05	-4.98949e-05	-4.81344e-05	-4.59434e-05	-4.39281e-05	-4.28497e-05	-4.10739e-05	-3.97081e-05	-3.87781e-05	-3.71402e-05	-3.60636e-05	-3.5047e-05	-3.35196e-05	-3.26182e-05	-3.15402e-05	-3.02159e-05	-2.94736e-05	-2.84211e-05	-2.73548e-05	-2.67391e-05	-2.57615e-05	-2.49356e-05	-2.43924e-05	-2.35047e-05	-2.28669e-05	-2.23524e-05	-2.15612e-05	-2.10608e-05	-2.05567e-05	-1.98694e-05	-1.94672e-05	-1.89747e-05	-1.83948e-05	-1.80608e-05	-1.75882e-05	-1.71112e-05	-1.68218e-05	-1.63782e-05	-1.59923e-05	-1.57297e-05	-1.53225e-05	-1.50124e-05	-1.47655e-05	-1.44001e-05	-1.41499e-05	-1.39131e-05	-1.35923e-05	-1.33875e-05	-1.31597e-05	-1.28836e-05	-1.27116e-05	-1.24938e-05	-1.22603e-05	-1.2111e-05	-1.19054e-05	-1.17102e-05	-1.15761e-05	-1.13851e-05	-1.12229e-05	-1.10988e-05	-1.09244e-05	-1.07895e-05	-1.06723e-05	-1.05157e-05	-1.04024e-05	-1.02907e-05	-1.01521e-05	-1.00554e-05	-9.94875e-06	-9.82766e-06	-9.74328e-06	-9.64191e-06	-9.53706e-06	-9.4615e-06	-9.36603e-06	-9.27567e-06	-9.20635e-06	-9.1174e-06	-9.0395e-06	-8.97465e-06	-8.89269e-06	-8.82514e-06	-8.76366e-06	-8.68891e-06	-8.62968e-06	-8.57099e-06	-8.50339e-06	-8.45066e-06	-8.39455e-06	-8.33379e-06	-8.28599e-06	-8.23247e-06	-8.17801e-06	-8.1339e-06	-8.08309e-06	-8.03425e-06	-7.9929e-06	-7.94493e-06	-7.90094e-06	-7.86168e-06	-7.81665e-06	-2.56467e-05	-7.01131e-05	-0.000129499	-0.000192955	-0.000254873	-0.000306534	-0.000347915	-0.000379721	-0.0004001	-0.000415413	-0.0004078	-0.000370752	-0.000318899	-0.000257481	-0.000199696	-0.000152485	-0.000114413	-9.14387e-05	-7.86879e-05	-7.32914e-05	-7.62859e-05	-8.02904e-05	-8.5699e-05	-9.18059e-05	-9.39885e-05	-9.57299e-05	-9.53613e-05	-9.17908e-05	-8.88945e-05	-8.41525e-05	-7.87889e-05	-7.50406e-05	-7.01393e-05	-6.63113e-05	-6.37758e-05	-6.03586e-05	-5.84472e-05	-5.68586e-05	-5.45443e-05	-5.35474e-05	-5.20691e-05	-5.02049e-05	-4.93384e-05	-4.76441e-05	-4.60244e-05	-4.50807e-05	-4.33136e-05	-4.20015e-05	-4.10381e-05	-3.94215e-05	-3.845e-05	-3.75178e-05	-3.61548e-05	-3.54505e-05	-3.45452e-05	-3.34347e-05	-3.28858e-05	-3.19974e-05	-3.11054e-05	-3.06272e-05	-2.97697e-05	-2.90635e-05	-2.8612e-05	-2.7814e-05	-2.72633e-05	-2.68211e-05	-2.61074e-05	-2.56792e-05	-2.52412e-05	-2.4624e-05	-2.4284e-05	-2.38516e-05	-2.33317e-05	-2.30493e-05	-2.26285e-05	-2.21994e-05	-2.19513e-05	-2.15504e-05	-2.12014e-05	-2.0972e-05	-2.05995e-05	-2.03176e-05	-2.00978e-05	-1.97601e-05	-1.95314e-05	-1.93171e-05	-1.90177e-05	-1.88291e-05	-1.86194e-05	-1.83592e-05	-1.81991e-05	-1.79953e-05	-1.77726e-05	-1.76317e-05	-1.74364e-05	-1.72477e-05	-1.7119e-05	-1.69348e-05	-1.67757e-05	-1.66546e-05	-1.64838e-05	-1.63491e-05	-1.62329e-05	-1.60769e-05	-1.59616e-05	-1.5849e-05	-1.57086e-05	-1.5608e-05	-1.54987e-05	-1.53736e-05	-1.52838e-05	-1.51782e-05	-1.50675e-05	-1.49854e-05	-1.48842e-05	-1.47865e-05	-1.47096e-05	-1.46136e-05	-1.45271e-05	-1.44538e-05	-1.43636e-05	-1.42864e-05	-1.42158e-05	-1.41317e-05	-1.40621e-05	-1.39935e-05	-1.39157e-05	-1.38519e-05	-1.37853e-05	-1.37135e-05	-1.36542e-05	-1.35897e-05	-1.35235e-05	5.1911e-05	0.000216931	0.000434454	0.000638424	0.000793949	0.000874065	0.000875875	0.000831597	0.000765461	0.00069329	0.000576263	0.000406967	0.000224026	6.56945e-05	-5.36293e-05	-0.000125589	-0.000154921	-0.000159414	-0.000147081	-0.000126009	-0.000107572	-9.11317e-05	-7.73806e-05	-7.0538e-05	-6.5849e-05	-6.23713e-05	-6.27048e-05	-6.22698e-05	-6.11276e-05	-6.18602e-05	-6.07708e-05	-5.88633e-05	-5.84685e-05	-5.63974e-05	-5.40634e-05	-5.32394e-05	-5.1012e-05	-4.89431e-05	-4.82287e-05	-4.62313e-05	-4.45969e-05	-4.40482e-05	-4.22755e-05	-4.09768e-05	-4.04978e-05	-3.88749e-05	-3.78111e-05	-3.73432e-05	-3.58424e-05	-3.4966e-05	-3.44977e-05	-3.3122e-05	-3.24091e-05	-3.19429e-05	-3.06966e-05	-3.01243e-05	-2.96612e-05	-2.85421e-05	-2.8086e-05	-2.76249e-05	-2.66271e-05	-2.62643e-05	-2.58054e-05	-2.49217e-05	-2.46326e-05	-2.41775e-05	-2.34006e-05	-2.31688e-05	-2.27203e-05	-2.20426e-05	-2.18544e-05	-2.14153e-05	-2.08287e-05	-2.06727e-05	-2.02461e-05	-1.97422e-05	-1.9609e-05	-1.91979e-05	-1.87683e-05	-1.86504e-05	-1.82573e-05	-1.78937e-05	-1.77855e-05	-1.74125e-05	-1.7107e-05	-1.7004e-05	-1.6653e-05	-1.63979e-05	-1.62972e-05	-1.59693e-05	-1.57576e-05	-1.5657e-05	-1.53531e-05	-1.51781e-05
0.445	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.08397e-05	-3.76945e-05	-7.25982e-05	-0.000108871	-0.000143772	-0.000172281	-0.000195027	-0.000213491	-0.000226658	-0.000238134	-0.000237523	-0.000219172	-0.000192864	-0.000161584	-0.000130986	-0.000107026	-8.70767e-05	-7.43293e-05	-6.78007e-05	-6.3709e-05	-6.41546e-05	-6.55685e-05	-6.64888e-05	-6.86808e-05	-6.87703e-05	-6.79521e-05	-6.72124e-05	-6.42664e-05	-6.15894e-05	-5.89162e-05	-5.50886e-05	-5.24937e-05	-4.97972e-05	-4.68205e-05	-4.51918e-05	-4.31292e-05	-4.12373e-05	-4.02759e-05	-3.86142e-05	-3.73571e-05	-3.65305e-05	-3.49933e-05	-3.40116e-05	-3.30858e-05	-3.16464e-05	-3.08277e-05	-2.98294e-05	-2.85818e-05	-2.79116e-05	-2.69291e-05	-2.59298e-05	-2.53773e-05	-2.44611e-05	-2.36936e-05	-2.32058e-05	-2.23719e-05	-2.17852e-05	-2.13193e-05	-2.05752e-05	-2.01192e-05	-1.96578e-05	-1.90117e-05	-1.86483e-05	-1.81931e-05	-1.76491e-05	-1.7349e-05	-1.69091e-05	-1.64634e-05	-1.62036e-05	-1.57887e-05	-1.543e-05	-1.51933e-05	-1.48112e-05	-1.45249e-05	-1.43006e-05	-1.39571e-05	-1.37276e-05	-1.35107e-05	-1.3209e-05	-1.30222e-05	-1.28117e-05	-1.25523e-05	-1.2396e-05	-1.21934e-05	-1.19744e-05	-1.18388e-05	-1.16466e-05	-1.1464e-05	-1.13418e-05	-1.11625e-05	-1.10112e-05	-1.08976e-05	-1.07333e-05	-1.0608e-05	-1.05e-05	-1.03522e-05	-1.02472e-05	-1.01435e-05	-1.00126e-05	-9.92322e-06	-9.82351e-06	-9.70912e-06	-9.63106e-06	-9.53579e-06	-9.43677e-06	-9.36672e-06	-9.27657e-06	-9.19129e-06	-9.12677e-06	-9.04246e-06	-8.96897e-06	-8.90831e-06	-8.83039e-06	-8.76668e-06	-8.70885e-06	-8.63762e-06	-8.58172e-06	-8.52622e-06	-8.46169e-06	-8.41184e-06	-8.35851e-06	-8.30041e-06	-8.25513e-06	-8.20403e-06	-8.15188e-06	-8.10996e-06	-8.06125e-06	-8.01442e-06	-7.97496e-06	-7.92882e-06	-7.88658e-06	-7.84897e-06	-7.80552e-06	-2.54376e-05	-6.94492e-05	-0.000128201	-0.000190925	-0.000252055	-0.00030291	-0.000343473	-0.000374452	-0.000394008	-0.000408497	-0.000400273	-0.000362892	-0.000310907	-0.000249495	-0.000191794	-0.000144717	-0.000106825	-8.40603e-05	-7.15493e-05	-6.6417e-05	-6.96849e-05	-7.3975e-05	-7.96677e-05	-8.60498e-05	-8.85024e-05	-9.04965e-05	-9.03666e-05	-8.70232e-05	-8.43359e-05	-7.97932e-05	-7.46185e-05	-7.10464e-05	-6.6317e-05	-6.26521e-05	-6.02722e-05	-5.7008e-05	-5.52416e-05	-5.37928e-05	-5.1615e-05	-5.07468e-05	-4.93932e-05	-4.76492e-05	-4.68956e-05	-4.53111e-05	-4.37961e-05	-4.29509e-05	-4.128e-05	-4.00588e-05	-3.91818e-05	-3.76493e-05	-3.6757e-05	-3.59008e-05	-3.46115e-05	-3.39763e-05	-3.31379e-05	-3.20919e-05	-3.16035e-05	-3.07739e-05	-2.99381e-05	-2.95128e-05	-2.87069e-05	-2.80497e-05	-2.76445e-05	-2.68917e-05	-2.63837e-05	-2.59821e-05	-2.53078e-05	-2.49168e-05	-2.45144e-05	-2.39317e-05	-2.36241e-05	-2.32229e-05	-2.27331e-05	-2.24789e-05	-2.20854e-05	-2.16826e-05	-2.14591e-05	-2.10822e-05	-2.0756e-05	-2.05482e-05	-2.01966e-05	-1.99345e-05	-1.97336e-05	-1.94141e-05	-1.92027e-05	-1.90049e-05	-1.87215e-05	-1.85479e-05	-1.83526e-05	-1.81063e-05	-1.79593e-05	-1.77682e-05	-1.75575e-05	-1.7428e-05	-1.72437e-05	-1.70656e-05	-1.69468e-05	-1.67723e-05	-1.66223e-05	-1.65099e-05	-1.63475e-05	-1.62207e-05	-1.6112e-05	-1.59635e-05	-1.5855e-05	-1.5749e-05	-1.5615e-05	-1.55204e-05	-1.54168e-05	-1.52973e-05	-1.52128e-05	-1.51122e-05	-1.50063e-05	-1.49287e-05	-1.48319e-05	-1.47383e-05	-1.46654e-05	-1.45732e-05	-1.44903e-05	-1.44205e-05	-1.43336e-05	-1.42596e-05	-1.41919e-05	-1.41107e-05	-1.40438e-05	-1.39778e-05	-1.39025e-05	-1.38411e-05	-1.37767e-05	-1.37071e-05	-1.36499e-05	-1.35872e-05	-1.3523e-05	5.19503e-05	0.000217061	0.000434772	0.000639012	0.000794786	0.000875049	0.000876842	0.000832333	0.000765788	0.000693108	0.000575483	0.000405528	0.000221911	6.29584e-05	-5.68516e-05	-0.000129143	-0.000158661	-0.000163207	-0.000150837	-0.000129672	-0.000111103	-9.45204e-05	-8.06282e-05	-7.36443e-05	-6.88263e-05	-6.52316e-05	-6.54516e-05	-6.49144e-05	-6.36773e-05	-6.4315e-05	-6.3138e-05	-6.11465e-05	-6.06663e-05	-5.85159e-05	-5.61049e-05	-5.52031e-05	-5.29039e-05	-5.07652e-05	-4.99809e-05	-4.79195e-05	-4.62226e-05	-4.56117e-05	-4.37822e-05	-4.24277e-05	-4.18935e-05	-4.02202e-05	-3.91065e-05	-3.85895e-05	-3.70439e-05	-3.61229e-05	-3.5611e-05	-3.41955e-05	-3.34426e-05	-3.29377e-05	-3.16559e-05	-3.10479e-05	-3.05503e-05	-2.93996e-05	-2.89116e-05	-2.842e-05	-2.7394e-05	-2.70026e-05	-2.65167e-05	-2.56079e-05	-2.52933e-05	-2.48142e-05	-2.4015e-05	-2.37604e-05	-2.32906e-05	-2.25929e-05	-2.23844e-05	-2.19265e-05	-2.13221e-05	-2.11479e-05	-2.07047e-05	-2.01848e-05	-2.00354e-05	-1.96095e-05	-1.91657e-05	-1.90335e-05	-1.86272e-05	-1.82509e-05	-1.81299e-05	-1.77452e-05	-1.74283e-05	-1.7314e-05	-1.69526e-05	-1.66874e-05	-1.65766e-05	-1.62395e-05	-1.60187e-05	-1.59091e-05	-1.5597e-05	-1.54139e-05
0.45	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.06565e-05	-3.70921e-05	-7.14096e-05	-0.000107003	-0.000141178	-0.000168948	-0.000190953	-0.000208681	-0.000221128	-0.000231898	-0.000230787	-0.000212197	-0.00018584	-0.000154634	-0.000124175	-0.00010039	-8.06424e-05	-6.81112e-05	-6.18091e-05	-5.79551e-05	-5.86377e-05	-6.02894e-05	-6.14449e-05	-6.38614e-05	-6.41695e-05	-6.35591e-05	-6.30143e-05	-6.02558e-05	-5.77544e-05	-5.52472e-05	-5.15798e-05	-4.9135e-05	-4.65831e-05	-4.3746e-05	-4.22492e-05	-4.0315e-05	-3.85466e-05	-3.77021e-05	-3.61546e-05	-3.50062e-05	-3.42829e-05	-3.28463e-05	-3.19596e-05	-3.11246e-05	-2.97731e-05	-2.90372e-05	-2.81185e-05	-2.69477e-05	-2.63497e-05	-2.54371e-05	-2.45047e-05	-2.40154e-05	-2.31607e-05	-2.24516e-05	-2.20192e-05	-2.12392e-05	-2.07034e-05	-2.02861e-05	-1.95892e-05	-1.91777e-05	-1.87589e-05	-1.81539e-05	-1.78293e-05	-1.74115e-05	-1.69034e-05	-1.66372e-05	-1.623e-05	-1.58156e-05	-1.55854e-05	-1.51991e-05	-1.48678e-05	-1.46569e-05	-1.42999e-05	-1.40373e-05	-1.38357e-05	-1.35141e-05	-1.33053e-05	-1.31082e-05	-1.28256e-05	-1.26569e-05	-1.24637e-05	-1.2221e-05	-1.20805e-05	-1.1893e-05	-1.16885e-05	-1.15667e-05	-1.13877e-05	-1.12177e-05	-1.11076e-05	-1.09398e-05	-1.07996e-05	-1.06964e-05	-1.05423e-05	-1.04265e-05	-1.03276e-05	-1.01886e-05	-1.00921e-05	-9.99632e-06	-9.87312e-06	-9.791e-06	-9.69827e-06	-9.59057e-06	-9.51885e-06	-9.42967e-06	-9.33648e-06	-9.27195e-06	-9.18712e-06	-9.1069e-06	-9.04719e-06	-8.96752e-06	-8.89844e-06	-8.84198e-06	-8.7681e-06	-8.70822e-06	-8.65405e-06	-8.58633e-06	-8.53377e-06	-8.48145e-06	-8.41998e-06	-8.37303e-06	-8.32248e-06	-8.26704e-06	-8.22427e-06	-8.17559e-06	-8.12575e-06	-8.08602e-06	-8.03941e-06	-7.99458e-06	-7.95703e-06	-7.91272e-06	-7.87221e-06	-7.83625e-06	-7.7944e-06	-2.52286e-05	-6.87854e-05	-0.000126904	-0.000188894	-0.000249238	-0.000299287	-0.000339031	-0.000369183	-0.000387916	-0.00040158	-0.000392746	-0.000355032	-0.000302915	-0.000241509	-0.000183892	-0.000136949	-9.92382e-05	-7.66819e-05	-6.44106e-05	-5.95427e-05	-6.30839e-05	-6.76596e-05	-7.36363e-05	-8.02937e-05	-8.30163e-05	-8.52631e-05	-8.53719e-05	-8.22557e-05	-7.97773e-05	-7.54339e-05	-7.04481e-05	-6.70522e-05	-6.24946e-05	-5.89929e-05	-5.67686e-05	-5.36574e-05	-5.20359e-05	-5.0727e-05	-4.86858e-05	-4.79461e-05	-4.67173e-05	-4.50935e-05	-4.44528e-05	-4.29781e-05	-4.15677e-05	-4.08212e-05	-3.92464e-05	-3.8116e-05	-3.73254e-05	-3.58771e-05	-3.5064e-05	-3.42837e-05	-3.30681e-05	-3.25022e-05	-3.17306e-05	-3.0749e-05	-3.03211e-05	-2.95504e-05	-2.87708e-05	-2.83984e-05	-2.76441e-05	-2.70358e-05	-2.66771e-05	-2.59694e-05	-2.5504e-05	-2.51431e-05	-2.45083e-05	-2.41544e-05	-2.37877e-05	-2.32394e-05	-2.29642e-05	-2.25942e-05	-2.21345e-05	-2.19086e-05	-2.15424e-05	-2.11658e-05	-2.0967e-05	-2.0614e-05	-2.03106e-05	-2.01243e-05	-1.97937e-05	-1.95514e-05	-1.93694e-05	-1.90682e-05	-1.88741e-05	-1.86927e-05	-1.84253e-05	-1.82667e-05	-1.80858e-05	-1.78534e-05	-1.77195e-05	-1.7541e-05	-1.73424e-05	-1.72243e-05	-1.70511e-05	-1.68834e-05	-1.67746e-05	-1.66097e-05	-1.64688e-05	-1.63651e-05	-1.62111e-05	-1.60923e-05	-1.59912e-05	-1.585e-05	-1.57484e-05	-1.5649e-05	-1.55214e-05	-1.54328e-05	-1.5335e-05	-1.5221e-05	-1.51417e-05	-1.50461e-05	-1.49451e-05	-1.4872e-05	-1.47796e-05	-1.46902e-05	-1.46212e-05	-1.45328e-05	-1.44536e-05	-1.43872e-05	-1.43036e-05	-1.42327e-05	-1.4168e-05	-1.40897e-05	-1.40255e-05	-1.39621e-05	-1.38893e-05	-1.38303e-05	-1.37682e-05	-1.37007e-05	-1.36455e-05	-1.35848e-05	-1.35224e-05	5.19896e-05	0.000217191	0.000435089	0.000639601	0.000795624	0.000876032	0.000877808	0.000833068	0.000766114	0.000692927	0.000574702	0.000404088	0.000219796	6.02223e-05	-6.0074e-05	-0.000132697	-0.000162401	-0.000166999	-0.000154592	-0.000133336	-0.000114635	-9.79091e-05	-8.38759e-05	-7.67505e-05	-7.18036e-05	-6.80919e-05	-6.81985e-05	-6.75591e-05	-6.6227e-05	-6.67698e-05	-6.55052e-05	-6.34296e-05	-6.28641e-05	-6.06344e-05	-5.81464e-05	-5.71668e-05	-5.47959e-05	-5.25874e-05	-5.17331e-05	-4.96076e-05	-4.78482e-05	-4.71752e-05	-4.52888e-05	-4.38786e-05	-4.32892e-05	-4.15654e-05	-4.04019e-05	-3.98359e-05	-3.82455e-05	-3.72799e-05	-3.67244e-05	-3.52689e-05	-3.4476e-05	-3.39324e-05	-3.26151e-05	-3.19714e-05	-3.14394e-05	-3.02571e-05	-2.97371e-05	-2.92151e-05	-2.81608e-05	-2.7741e-05	-2.7228e-05	-2.6294e-05	-2.5954e-05	-2.54509e-05	-2.46293e-05	-2.4352e-05	-2.38609e-05	-2.31433e-05	-2.29144e-05	-2.24377e-05	-2.18154e-05	-2.16231e-05	-2.11632e-05	-2.06274e-05	-2.04619e-05	-2.00212e-05	-1.95631e-05	-1.94165e-05	-1.89971e-05	-1.8608e-05	-1.84743e-05	-1.8078e-05	-1.77497e-05	-1.7624e-05	-1.72523e-05	-1.69768e-05	-1.68559e-05	-1.65096e-05	-1.62797e-05	-1.61612e-05	-1.58409e-05	-1.56496e-05
0.455	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.0472e-05	-3.64858e-05	-7.02133e-05	-0.000105123	-0.000138567	-0.000165593	-0.000186853	-0.00020384	-0.000215561	-0.000225622	-0.000224007	-0.000205177	-0.00017877	-0.000147636	-0.000117318	-9.37073e-05	-7.41633e-05	-6.18494e-05	-5.57749e-05	-5.21596e-05	-5.30802e-05	-5.49707e-05	-5.63625e-05	-5.90046e-05	-5.95323e-05	-5.91305e-05	-5.87815e-05	-5.62114e-05	-5.38864e-05	-5.15459e-05	-4.80394e-05	-4.57455e-05	-4.33388e-05	-4.06421e-05	-3.92778e-05	-3.74726e-05	-3.58281e-05	-3.51011e-05	-3.36684e-05	-3.2629e-05	-3.20097e-05	-3.06741e-05	-2.98828e-05	-2.91391e-05	-2.7876e-05	-2.72232e-05	-2.63845e-05	-2.52908e-05	-2.47654e-05	-2.3923e-05	-2.30579e-05	-2.26321e-05	-2.18391e-05	-2.11888e-05	-2.08121e-05	-2.00862e-05	-1.96016e-05	-1.92332e-05	-1.85836e-05	-1.82168e-05	-1.78409e-05	-1.72773e-05	-1.69917e-05	-1.66114e-05	-1.61394e-05	-1.59073e-05	-1.55331e-05	-1.51501e-05	-1.49496e-05	-1.45922e-05	-1.42883e-05	-1.41035e-05	-1.37717e-05	-1.3533e-05	-1.33541e-05	-1.30546e-05	-1.28666e-05	-1.26895e-05	-1.24261e-05	-1.22755e-05	-1.20999e-05	-1.18739e-05	-1.17492e-05	-1.15771e-05	-1.13872e-05	-1.12792e-05	-1.11135e-05	-1.09563e-05	-1.08582e-05	-1.07022e-05	-1.05731e-05	-1.04804e-05	-1.03365e-05	-1.02304e-05	-1.01407e-05	-1.00107e-05	-9.92251e-06	-9.83482e-06	-9.71938e-06	-9.6446e-06	-9.55892e-06	-9.458e-06	-9.39267e-06	-9.30965e-06	-9.22236e-06	-9.1634e-06	-9.08396e-06	-9.00888e-06	-8.95403e-06	-8.87906e-06	-8.81445e-06	-8.76223e-06	-8.69246e-06	-8.63647e-06	-8.586e-06	-8.52187e-06	-8.47269e-06	-8.42361e-06	-8.36525e-06	-8.32125e-06	-8.27353e-06	-8.2208e-06	-8.1806e-06	-8.13438e-06	-8.08691e-06	-8.04941e-06	-8.00496e-06	-7.96218e-06	-7.92658e-06	-7.88414e-06	-7.84542e-06	-7.81115e-06	-7.77094e-06	-2.50059e-05	-6.8105e-05	-0.000125586	-0.000186838	-0.000246389	-0.000295627	-0.000334547	-0.000363868	-0.000381771	-0.000394606	-0.000385158	-0.000347109	-0.000294859	-0.000233459	-0.000175926	-0.000129117	-9.15882e-05	-6.92418e-05	-5.72113e-05	-5.26089e-05	-5.64247e-05	-6.12873e-05	-6.75494e-05	-7.44834e-05	-7.74771e-05	-7.99778e-05	-8.03265e-05	-7.74385e-05	-7.517e-05	-7.10269e-05	-6.62308e-05	-6.30121e-05	-5.8627e-05	-5.52894e-05	-5.32214e-05	-5.02639e-05	-4.8788e-05	-4.76197e-05	-4.57157e-05	-4.51052e-05	-4.40018e-05	-4.24988e-05	-4.19715e-05	-4.06072e-05	-3.93019e-05	-3.86545e-05	-3.71764e-05	-3.61374e-05	-3.54335e-05	-3.40699e-05	-3.33363e-05	-3.26324e-05	-3.14909e-05	-3.09945e-05	-3.02901e-05	-2.93734e-05	-2.90064e-05	-2.82947e-05	-2.75717e-05	-2.72526e-05	-2.65501e-05	-2.59911e-05	-2.5679e-05	-2.50168e-05	-2.45943e-05	-2.42742e-05	-2.36792e-05	-2.33627e-05	-2.30318e-05	-2.25182e-05	-2.22755e-05	-2.19371e-05	-2.15076e-05	-2.13101e-05	-2.09716e-05	-2.06212e-05	-2.04473e-05	-2.01185e-05	-1.9838e-05	-1.96735e-05	-1.93639e-05	-1.91417e-05	-1.89786e-05	-1.86959e-05	-1.85192e-05	-1.83545e-05	-1.81031e-05	-1.79597e-05	-1.77934e-05	-1.7575e-05	-1.74543e-05	-1.72886e-05	-1.71022e-05	-1.69956e-05	-1.68335e-05	-1.66765e-05	-1.65778e-05	-1.64227e-05	-1.6291e-05	-1.61961e-05	-1.60506e-05	-1.59398e-05	-1.58464e-05	-1.57126e-05	-1.56181e-05	-1.55254e-05	-1.54042e-05	-1.53217e-05	-1.52298e-05	-1.51214e-05	-1.50474e-05	-1.4957e-05	-1.48608e-05	-1.47924e-05	-1.47045e-05	-1.46193e-05	-1.45544e-05	-1.44699e-05	-1.43944e-05	-1.43315e-05	-1.42513e-05	-1.41836e-05	-1.4122e-05	-1.40466e-05	-1.39853e-05	-1.39246e-05	-1.38543e-05	-1.37977e-05	-1.37379e-05	-1.36727e-05	-1.36196e-05	-1.3561e-05	-1.35005e-05	5.20505e-05	0.000217343	0.00043543	0.000640213	0.000796485	0.000877041	0.0008788	0.000833829	0.000766465	0.000692767	0.000573942	0.000402667	0.000217696	5.74995e-05	-6.3285e-05	-0.000136241	-0.000166132	-0.000170783	-0.000158339	-0.000136991	-0.000118157	-0.000101288	-8.71134e-05	-7.98462e-05	-7.47699e-05	-7.09408e-05	-7.09336e-05	-7.01915e-05	-6.87643e-05	-6.92118e-05	-6.78594e-05	-6.56995e-05	-6.50483e-05	-6.2739e-05	-6.01738e-05	-5.91162e-05	-5.66732e-05	-5.43947e-05	-5.34703e-05	-5.12806e-05	-4.94584e-05	-4.87231e-05	-4.67798e-05	-4.53135e-05	-4.46688e-05	-4.28945e-05	-4.1681e-05	-4.10658e-05	-3.94304e-05	-3.84201e-05	-3.78209e-05	-3.63254e-05	-3.54925e-05	-3.49101e-05	-3.35572e-05	-3.28776e-05	-3.23112e-05	-3.10972e-05	-3.05452e-05	-2.99926e-05	-2.89102e-05	-2.84617e-05	-2.79216e-05	-2.69625e-05	-2.65969e-05	-2.60699e-05	-2.52258e-05	-2.49257e-05	-2.44133e-05	-2.36757e-05	-2.34266e-05	-2.2931e-05	-2.22908e-05	-2.20804e-05	-2.16038e-05	-2.1052e-05	-2.08704e-05	-2.04149e-05	-1.99425e-05	-1.97816e-05	-1.93491e-05	-1.89473e-05	-1.88007e-05	-1.83928e-05	-1.80531e-05	-1.79161e-05	-1.7534e-05	-1.72484e-05	-1.71174e-05	-1.6762e-05	-1.6523e-05	-1.63955e-05	-1.60671e-05	-1.58677e-05
0.46	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.02876e-05	-3.58795e-05	-6.90169e-05	-0.000103243	-0.000135956	-0.000162238	-0.000182752	-0.000198999	-0.000209995	-0.000219345	-0.000217226	-0.000198156	-0.000171699	-0.000140638	-0.000110461	-8.70249e-05	-6.76843e-05	-5.55876e-05	-4.97406e-05	-4.63642e-05	-4.75227e-05	-4.9652e-05	-5.12802e-05	-5.41478e-05	-5.4895e-05	-5.4702e-05	-5.45487e-05	-5.21671e-05	-5.00185e-05	-4.78447e-05	-4.44991e-05	-4.23561e-05	-4.00945e-05	-3.75382e-05	-3.63063e-05	-3.46301e-05	-3.31096e-05	-3.25001e-05	-3.11821e-05	-3.02519e-05	-2.97364e-05	-2.85019e-05	-2.7806e-05	-2.71536e-05	-2.59788e-05	-2.54092e-05	-2.46506e-05	-2.36339e-05	-2.3181e-05	-2.24089e-05	-2.16111e-05	-2.12489e-05	-2.05175e-05	-1.99259e-05	-1.96049e-05	-1.89332e-05	-1.84999e-05	-1.81803e-05	-1.75781e-05	-1.72559e-05	-1.69229e-05	-1.64007e-05	-1.6154e-05	-1.58113e-05	-1.53755e-05	-1.51773e-05	-1.48361e-05	-1.44846e-05	-1.43139e-05	-1.39853e-05	-1.37088e-05	-1.355e-05	-1.32435e-05	-1.30287e-05	-1.28726e-05	-1.25951e-05	-1.2428e-05	-1.22707e-05	-1.20267e-05	-1.18942e-05	-1.1736e-05	-1.15269e-05	-1.1418e-05	-1.12611e-05	-1.10859e-05	-1.09917e-05	-1.08394e-05	-1.06949e-05	-1.06089e-05	-1.04645e-05	-1.03465e-05	-1.02644e-05	-1.01307e-05	-1.00343e-05	-9.95383e-06	-9.83267e-06	-9.75295e-06	-9.67331e-06	-9.56565e-06	-9.4982e-06	-9.41957e-06	-9.32542e-06	-9.26649e-06	-9.18963e-06	-9.10824e-06	-9.05486e-06	-8.9808e-06	-8.91085e-06	-8.86087e-06	-8.79061e-06	-8.73046e-06	-8.68249e-06	-8.61682e-06	-8.56472e-06	-8.51796e-06	-8.4574e-06	-8.41161e-06	-8.36577e-06	-8.31053e-06	-8.26947e-06	-8.22458e-06	-8.17456e-06	-8.13693e-06	-8.09318e-06	-8.04806e-06	-8.0128e-06	-7.9705e-06	-7.92978e-06	-7.89612e-06	-7.85557e-06	-7.81863e-06	-7.78606e-06	-7.74748e-06	-2.47833e-05	-6.74246e-05	-0.000124268	-0.000184782	-0.000243541	-0.000291967	-0.000330063	-0.000358552	-0.000375627	-0.000387632	-0.000377569	-0.000339185	-0.000286803	-0.000225409	-0.00016796	-0.000121285	-8.39382e-05	-6.18016e-05	-5.0012e-05	-4.56751e-05	-4.97655e-05	-5.4915e-05	-6.14624e-05	-6.8673e-05	-7.19379e-05	-7.46926e-05	-7.5281e-05	-7.26212e-05	-7.05627e-05	-6.66198e-05	-6.20135e-05	-5.89719e-05	-5.47594e-05	-5.15858e-05	-4.96741e-05	-4.68704e-05	-4.55401e-05	-4.45124e-05	-4.27457e-05	-4.22643e-05	-4.12862e-05	-3.99041e-05	-3.94902e-05	-3.82362e-05	-3.70362e-05	-3.64878e-05	-3.51064e-05	-3.41587e-05	-3.35417e-05	-3.22626e-05	-3.16087e-05	-3.09811e-05	-2.99137e-05	-2.94869e-05	-2.88497e-05	-2.79978e-05	-2.76916e-05	-2.70391e-05	-2.63726e-05	-2.61068e-05	-2.54562e-05	-2.49464e-05	-2.46809e-05	-2.40641e-05	-2.36845e-05	-2.34054e-05	-2.28501e-05	-2.25709e-05	-2.22759e-05	-2.1797e-05	-2.15869e-05	-2.12799e-05	-2.08807e-05	-2.07116e-05	-2.04007e-05	-2.00767e-05	-1.99276e-05	-1.96229e-05	-1.93655e-05	-1.92226e-05	-1.89342e-05	-1.87319e-05	-1.85879e-05	-1.83236e-05	-1.81643e-05	-1.80162e-05	-1.7781e-05	-1.76527e-05	-1.7501e-05	-1.72967e-05	-1.71891e-05	-1.70361e-05	-1.6862e-05	-1.67669e-05	-1.6616e-05	-1.64697e-05	-1.6381e-05	-1.62356e-05	-1.61132e-05	-1.60271e-05	-1.58901e-05	-1.57874e-05	-1.57016e-05	-1.55752e-05	-1.54877e-05	-1.54017e-05	-1.5287e-05	-1.52107e-05	-1.51246e-05	-1.50219e-05	-1.49532e-05	-1.48678e-05	-1.47766e-05	-1.47128e-05	-1.46293e-05	-1.45485e-05	-1.44875e-05	-1.4407e-05	-1.43351e-05	-1.42758e-05	-1.4199e-05	-1.41345e-05	-1.4076e-05	-1.40036e-05	-1.3945e-05	-1.3887e-05	-1.38193e-05	-1.37651e-05	-1.37077e-05	-1.36447e-05	-1.35937e-05	-1.35371e-05	-1.34786e-05	5.21114e-05	0.000217496	0.000435771	0.000640826	0.000797347	0.000878049	0.000879792	0.000834589	0.000766815	0.000692608	0.000573182	0.000401245	0.000215596	5.47766e-05	-6.6496e-05	-0.000139785	-0.000169863	-0.000174567	-0.000162087	-0.000140646	-0.00012168	-0.000104667	-9.03509e-05	-8.29418e-05	-7.77362e-05	-7.37897e-05	-7.36687e-05	-7.2824e-05	-7.13015e-05	-7.16538e-05	-7.02135e-05	-6.79693e-05	-6.72324e-05	-6.48436e-05	-6.22012e-05	-6.10655e-05	-5.85505e-05	-5.6202e-05	-5.52075e-05	-5.29535e-05	-5.10687e-05	-5.0271e-05	-4.82707e-05	-4.67485e-05	-4.60484e-05	-4.42236e-05	-4.29601e-05	-4.22957e-05	-4.06154e-05	-3.95603e-05	-3.89174e-05	-3.73819e-05	-3.6509e-05	-3.58877e-05	-3.44992e-05	-3.37839e-05	-3.3183e-05	-3.19373e-05	-3.13534e-05	-3.07702e-05	-2.96595e-05	-2.91825e-05	-2.86153e-05	-2.7631e-05	-2.72399e-05	-2.66888e-05	-2.58223e-05	-2.54995e-05	-2.49658e-05	-2.42081e-05	-2.39387e-05	-2.34242e-05	-2.27662e-05	-2.25377e-05	-2.20444e-05	-2.14767e-05	-2.12789e-05	-2.08086e-05	-2.0322e-05	-2.01467e-05	-1.9701e-05	-1.92865e-05	-1.91272e-05	-1.87076e-05	-1.83566e-05	-1.82082e-05	-1.78158e-05	-1.752e-05	-1.7379e-05	-1.70143e-05	-1.67662e-05	-1.66298e-05	-1.62932e-05	-1.60857e-05
0.465	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.01031e-05	-3.52731e-05	-6.78205e-05	-0.000101363	-0.000133345	-0.000158884	-0.000178652	-0.000194157	-0.000204428	-0.000213068	-0.000210445	-0.000191135	-0.000164629	-0.00013364	-0.000103604	-8.03426e-05	-6.12053e-05	-4.93258e-05	-4.37063e-05	-4.05687e-05	-4.19653e-05	-4.43333e-05	-4.61978e-05	-4.9291e-05	-5.02577e-05	-5.02734e-05	-5.03159e-05	-4.81228e-05	-4.61505e-05	-4.41435e-05	-4.09588e-05	-3.89666e-05	-3.68503e-05	-3.44342e-05	-3.33348e-05	-3.17876e-05	-3.0391e-05	-2.98991e-05	-2.86958e-05	-2.78748e-05	-2.74632e-05	-2.63297e-05	-2.57292e-05	-2.51681e-05	-2.40817e-05	-2.35951e-05	-2.29166e-05	-2.1977e-05	-2.15967e-05	-2.08948e-05	-2.01643e-05	-1.98656e-05	-1.9196e-05	-1.86631e-05	-1.83978e-05	-1.77802e-05	-1.73981e-05	-1.71273e-05	-1.65725e-05	-1.62951e-05	-1.60048e-05	-1.55241e-05	-1.53164e-05	-1.50112e-05	-1.46115e-05	-1.44474e-05	-1.41391e-05	-1.38191e-05	-1.36781e-05	-1.33784e-05	-1.31293e-05	-1.29966e-05	-1.27153e-05	-1.25244e-05	-1.2391e-05	-1.21356e-05	-1.19893e-05	-1.1852e-05	-1.16272e-05	-1.15129e-05	-1.13721e-05	-1.11798e-05	-1.10867e-05	-1.09451e-05	-1.07845e-05	-1.07041e-05	-1.05652e-05	-1.04335e-05	-1.03596e-05	-1.02269e-05	-1.012e-05	-1.00484e-05	-9.92493e-06	-9.83816e-06	-9.76694e-06	-9.65468e-06	-9.58338e-06	-9.51181e-06	-9.41191e-06	-9.3518e-06	-9.28022e-06	-9.19284e-06	-9.1403e-06	-9.06961e-06	-8.99412e-06	-8.94631e-06	-8.87764e-06	-8.81282e-06	-8.76771e-06	-8.70215e-06	-8.64647e-06	-8.60275e-06	-8.54118e-06	-8.49296e-06	-8.44992e-06	-8.39294e-06	-8.35053e-06	-8.30793e-06	-8.25581e-06	-8.2177e-06	-8.17563e-06	-8.12833e-06	-8.09325e-06	-8.05198e-06	-8.00922e-06	-7.97619e-06	-7.93605e-06	-7.89738e-06	-7.86567e-06	-7.82699e-06	-7.79184e-06	-7.76096e-06	-7.72402e-06	-2.45606e-05	-6.67442e-05	-0.00012295	-0.000182726	-0.000240692	-0.000288307	-0.00032558	-0.000353237	-0.000369482	-0.000380658	-0.000369981	-0.000331262	-0.000278747	-0.000217359	-0.000159994	-0.000113454	-7.62882e-05	-5.43615e-05	-4.28127e-05	-3.87413e-05	-4.31063e-05	-4.85427e-05	-5.53755e-05	-6.28627e-05	-6.63988e-05	-6.94073e-05	-7.02355e-05	-6.7804e-05	-6.59554e-05	-6.22128e-05	-5.77963e-05	-5.49317e-05	-5.08919e-05	-4.78822e-05	-4.61269e-05	-4.34769e-05	-4.22922e-05	-4.1405e-05	-3.97756e-05	-3.94234e-05	-3.85707e-05	-3.73093e-05	-3.70089e-05	-3.58653e-05	-3.47704e-05	-3.43212e-05	-3.30363e-05	-3.218e-05	-3.16498e-05	-3.04554e-05	-2.9881e-05	-2.93298e-05	-2.83365e-05	-2.79792e-05	-2.74093e-05	-2.66222e-05	-2.63768e-05	-2.57834e-05	-2.51735e-05	-2.49609e-05	-2.43622e-05	-2.39017e-05	-2.36829e-05	-2.31115e-05	-2.27748e-05	-2.25365e-05	-2.20209e-05	-2.17792e-05	-2.152e-05	-2.10758e-05	-2.08983e-05	-2.06228e-05	-2.02538e-05	-2.01132e-05	-1.98298e-05	-1.95322e-05	-1.9408e-05	-1.91274e-05	-1.88929e-05	-1.87718e-05	-1.85045e-05	-1.83222e-05	-1.81972e-05	-1.79514e-05	-1.78094e-05	-1.7678e-05	-1.74589e-05	-1.73457e-05	-1.72086e-05	-1.70183e-05	-1.69239e-05	-1.67837e-05	-1.66218e-05	-1.65383e-05	-1.63985e-05	-1.62628e-05	-1.61842e-05	-1.60485e-05	-1.59354e-05	-1.5858e-05	-1.57296e-05	-1.56349e-05	-1.55569e-05	-1.54379e-05	-1.53574e-05	-1.52781e-05	-1.51698e-05	-1.50996e-05	-1.50194e-05	-1.49223e-05	-1.48589e-05	-1.47787e-05	-1.46924e-05	-1.46332e-05	-1.45542e-05	-1.44776e-05	-1.44207e-05	-1.4344e-05	-1.42759e-05	-1.422e-05	-1.41467e-05	-1.40855e-05	-1.403e-05	-1.39605e-05	-1.39047e-05	-1.38494e-05	-1.37843e-05	-1.37326e-05	-1.36775e-05	-1.36167e-05	-1.35678e-05	-1.35133e-05	-1.34567e-05	5.21722e-05	0.000217648	0.000436111	0.000641438	0.000798209	0.000879058	0.000880784	0.00083535	0.000767165	0.000692449	0.000572422	0.000399824	0.000213496	5.20538e-05	-6.9707e-05	-0.000143329	-0.000173593	-0.000178351	-0.000165834	-0.0001443	-0.000125202	-0.000108046	-9.35884e-05	-8.60375e-05	-8.07025e-05	-7.66386e-05	-7.64037e-05	-7.54565e-05	-7.38387e-05	-7.40958e-05	-7.25676e-05	-7.02391e-05	-6.94166e-05	-6.69481e-05	-6.42286e-05	-6.30149e-05	-6.04278e-05	-5.80092e-05	-5.69447e-05	-5.46264e-05	-5.26789e-05	-5.18189e-05	-4.97616e-05	-4.81834e-05	-4.74281e-05	-4.55527e-05	-4.42391e-05	-4.35256e-05	-4.18004e-05	-4.07005e-05	-4.00139e-05	-3.84384e-05	-3.75255e-05	-3.68654e-05	-3.54413e-05	-3.46901e-05	-3.40548e-05	-3.27774e-05	-3.21615e-05	-3.15477e-05	-3.04088e-05	-2.99032e-05	-2.93089e-05	-2.82995e-05	-2.78829e-05	-2.73078e-05	-2.64188e-05	-2.60732e-05	-2.55182e-05	-2.47405e-05	-2.44508e-05	-2.39175e-05	-2.32416e-05	-2.2995e-05	-2.2485e-05	-2.19013e-05	-2.16874e-05	-2.12023e-05	-2.07014e-05	-2.05118e-05	-2.0053e-05	-1.96257e-05	-1.94537e-05	-1.90225e-05	-1.866e-05	-1.85003e-05	-1.80976e-05	-1.77916e-05	-1.76405e-05	-1.72667e-05	-1.70095e-05	-1.68641e-05	-1.65194e-05	-1.63037e-05
0.47	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-9.91682e-06	-3.46607e-05	-6.66121e-05	-9.94641e-05	-0.000130708	-0.000155495	-0.00017451	-0.000189267	-0.000198805	-0.000206728	-0.000203596	-0.000184043	-0.000157486	-0.000126571	-9.66771e-05	-7.35915e-05	-5.46593e-05	-4.2999e-05	-3.76089e-05	-3.47122e-05	-3.63488e-05	-3.89578e-05	-4.10607e-05	-4.43814e-05	-4.55696e-05	-4.57958e-05	-4.60358e-05	-4.40327e-05	-4.22383e-05	-4.03996e-05	-3.73771e-05	-3.55371e-05	-3.35673e-05	-3.12929e-05	-3.03271e-05	-2.891e-05	-2.76385e-05	-2.72651e-05	-2.61776e-05	-2.54667e-05	-2.51599e-05	-2.41284e-05	-2.36241e-05	-2.3155e-05	-2.21578e-05	-2.17551e-05	-2.11573e-05	-2.02956e-05	-1.99884e-05	-1.93575e-05	-1.86948e-05	-1.84602e-05	-1.78528e-05	-1.73792e-05	-1.71701e-05	-1.66071e-05	-1.62767e-05	-1.60553e-05	-1.55483e-05	-1.53159e-05	-1.50689e-05	-1.46299e-05	-1.44616e-05	-1.41944e-05	-1.38311e-05	-1.37014e-05	-1.34262e-05	-1.31381e-05	-1.30271e-05	-1.27565e-05	-1.25352e-05	-1.24286e-05	-1.21728e-05	-1.20061e-05	-1.18957e-05	-1.16626e-05	-1.15373e-05	-1.14201e-05	-1.12148e-05	-1.11188e-05	-1.09957e-05	-1.08203e-05	-1.07433e-05	-1.06171e-05	-1.04713e-05	-1.04049e-05	-1.02794e-05	-1.01606e-05	-1.00989e-05	-9.97798e-06	-9.88231e-06	-9.82144e-06	-9.70824e-06	-9.63126e-06	-9.56936e-06	-9.46611e-06	-9.40333e-06	-9.33992e-06	-9.24789e-06	-9.1952e-06	-9.13076e-06	-9.05023e-06	-9.00417e-06	-8.93972e-06	-8.8702e-06	-8.82805e-06	-8.76483e-06	-8.70522e-06	-8.66504e-06	-8.60424e-06	-8.5531e-06	-8.51369e-06	-8.45628e-06	-8.41201e-06	-8.37274e-06	-8.31939e-06	-8.28042e-06	-8.24111e-06	-8.19215e-06	-8.15704e-06	-8.11785e-06	-8.07331e-06	-8.04085e-06	-8.00209e-06	-7.96174e-06	-7.93099e-06	-7.89304e-06	-7.85647e-06	-7.82674e-06	-7.78998e-06	-7.75665e-06	-7.72752e-06	-7.69224e-06	-2.43276e-05	-6.6049e-05	-0.00012161	-0.00018064	-0.000237807	-0.000284602	-0.000321043	-0.00034786	-0.000363268	-0.000373606	-0.000362308	-0.00032325	-0.000270601	-0.00020922	-0.000151939	-0.000105534	-6.85525e-05	-4.68375e-05	-3.55317e-05	-3.17281e-05	-3.63702e-05	-4.2096e-05	-4.92166e-05	-5.69828e-05	-6.07925e-05	-6.40572e-05	-6.51274e-05	-6.29261e-05	-6.12893e-05	-5.77487e-05	-5.35237e-05	-5.08378e-05	-4.69721e-05	-4.41279e-05	-4.25303e-05	-4.00354e-05	-3.89976e-05	-3.82523e-05	-3.67613e-05	-3.65395e-05	-3.58132e-05	-3.46738e-05	-3.44878e-05	-3.34556e-05	-3.24668e-05	-3.21176e-05	-3.09303e-05	-3.01661e-05	-2.97236e-05	-2.86145e-05	-2.81205e-05	-2.76463e-05	-2.67278e-05	-2.64407e-05	-2.59387e-05	-2.52169e-05	-2.50331e-05	-2.44993e-05	-2.39464e-05	-2.37876e-05	-2.32413e-05	-2.28305e-05	-2.26588e-05	-2.21333e-05	-2.18399e-05	-2.16429e-05	-2.11674e-05	-2.09634e-05	-2.07404e-05	-2.03313e-05	-2.01867e-05	-1.99429e-05	-1.96046e-05	-1.94927e-05	-1.92371e-05	-1.89662e-05	-1.88671e-05	-1.86109e-05	-1.83996e-05	-1.83004e-05	-1.80545e-05	-1.78924e-05	-1.77866e-05	-1.75595e-05	-1.74351e-05	-1.73205e-05	-1.71177e-05	-1.70199e-05	-1.68975e-05	-1.67214e-05	-1.66404e-05	-1.65131e-05	-1.63636e-05	-1.62917e-05	-1.61632e-05	-1.60383e-05	-1.59698e-05	-1.58441e-05	-1.57403e-05	-1.56719e-05	-1.55521e-05	-1.54656e-05	-1.53953e-05	-1.52839e-05	-1.52105e-05	-1.5138e-05	-1.50363e-05	-1.49723e-05	-1.4898e-05	-1.48067e-05	-1.47487e-05	-1.46737e-05	-1.45923e-05	-1.45379e-05	-1.44634e-05	-1.43912e-05	-1.43384e-05	-1.42657e-05	-1.42014e-05	-1.41491e-05	-1.40792e-05	-1.40213e-05	-1.39689e-05	-1.39025e-05	-1.38496e-05	-1.3797e-05	-1.37346e-05	-1.36853e-05	-1.36326e-05	-1.35742e-05	-1.35275e-05	-1.3475e-05	-1.34205e-05	5.22478e-05	0.000217816	0.000436469	0.00064207	0.000799092	0.000880089	0.000881799	0.000836131	0.000767534	0.000692304	0.000571672	0.000398406	0.000211395	4.93242e-05	-7.29288e-05	-0.000146887	-0.000177339	-0.000182151	-0.000169596	-0.00014797	-0.000128738	-0.000111438	-9.68376e-05	-8.91437e-05	-8.36783e-05	-7.9496e-05	-7.91464e-05	-7.80957e-05	-7.6382e-05	-7.65431e-05	-7.49263e-05	-7.25129e-05	-7.1604e-05	-6.90553e-05	-6.6258e-05	-6.49656e-05	-6.23059e-05	-5.98168e-05	-5.86816e-05	-5.62986e-05	-5.42878e-05	-5.3365e-05	-5.12503e-05	-4.96157e-05	-4.88046e-05	-4.68783e-05	-4.55144e-05	-4.47513e-05	-4.29808e-05	-4.18358e-05	-4.11052e-05	-3.94894e-05	-3.85361e-05	-3.78369e-05	-3.6377e-05	-3.55898e-05	-3.49197e-05	-3.36104e-05	-3.29622e-05	-3.23177e-05	-3.11503e-05	-3.0616e-05	-2.99944e-05	-2.89596e-05	-2.85173e-05	-2.7918e-05	-2.70065e-05	-2.6638e-05	-2.60616e-05	-2.52637e-05	-2.49536e-05	-2.44013e-05	-2.37074e-05	-2.34426e-05	-2.29157e-05	-2.2316e-05	-2.20859e-05	-2.15859e-05	-2.10707e-05	-2.08666e-05	-2.03946e-05	-1.99546e-05	-1.97697e-05	-1.93267e-05	-1.89528e-05	-1.87818e-05	-1.83687e-05	-1.80525e-05	-1.78912e-05	-1.75082e-05	-1.72418e-05	-1.70875e-05	-1.67346e-05	-1.65108e-05
0.475	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-9.72957e-06	-3.40451e-05	-6.53975e-05	-9.75555e-05	-0.000128058	-0.000152089	-0.000170347	-0.000184352	-0.000193154	-0.000200355	-0.000196712	-0.000176915	-0.000150308	-0.000119466	-8.97148e-05	-6.6806e-05	-4.80798e-05	-3.66396e-05	-3.14801e-05	-2.88252e-05	-3.0703e-05	-3.35539e-05	-3.58962e-05	-3.94454e-05	-4.0856e-05	-4.12937e-05	-4.1732e-05	-3.99199e-05	-3.83042e-05	-3.66344e-05	-3.37749e-05	-3.20878e-05	-3.02651e-05	-2.81329e-05	-2.73012e-05	-2.60149e-05	-2.4869e-05	-2.46147e-05	-2.36434e-05	-2.30431e-05	-2.28415e-05	-2.19124e-05	-2.15048e-05	-2.11282e-05	-2.02206e-05	-1.99021e-05	-1.93854e-05	-1.86018e-05	-1.83682e-05	-1.78084e-05	-1.7214e-05	-1.70437e-05	-1.64989e-05	-1.60848e-05	-1.59321e-05	-1.5424e-05	-1.51456e-05	-1.49737e-05	-1.45147e-05	-1.43277e-05	-1.41241e-05	-1.37271e-05	-1.35982e-05	-1.33691e-05	-1.30425e-05	-1.29472e-05	-1.27055e-05	-1.24493e-05	-1.23685e-05	-1.21271e-05	-1.19336e-05	-1.18535e-05	-1.16233e-05	-1.14808e-05	-1.13935e-05	-1.11828e-05	-1.10786e-05	-1.09817e-05	-1.07959e-05	-1.07184e-05	-1.06129e-05	-1.04546e-05	-1.03937e-05	-1.0283e-05	-1.0152e-05	-1.00997e-05	-9.98783e-06	-9.88197e-06	-9.83248e-06	-9.72347e-06	-9.63908e-06	-9.58893e-06	-9.48611e-06	-9.41896e-06	-9.36644e-06	-9.27226e-06	-9.21805e-06	-9.16284e-06	-9.07872e-06	-9.0335e-06	-8.97624e-06	-8.90261e-06	-8.86307e-06	-8.8049e-06	-8.74139e-06	-8.70492e-06	-8.6472e-06	-8.59282e-06	-8.55762e-06	-8.50162e-06	-8.45504e-06	-8.41997e-06	-8.36676e-06	-8.32647e-06	-8.29099e-06	-8.2413e-06	-8.20579e-06	-8.16981e-06	-8.12404e-06	-8.09195e-06	-8.05566e-06	-8.01391e-06	-7.98409e-06	-7.94786e-06	-7.90994e-06	-7.88149e-06	-7.84576e-06	-7.8113e-06	-7.78359e-06	-7.74877e-06	-7.71728e-06	-7.6899e-06	-7.65632e-06	-2.40895e-05	-6.53462e-05	-0.00012026	-0.000178541	-0.000234903	-0.000280875	-0.000316479	-0.000342452	-0.000357018	-0.000366514	-0.000354593	-0.000315195	-0.000262411	-0.000201036	-0.00014384	-9.75718e-05	-6.0774e-05	-3.92716e-05	-2.82099e-05	-2.46752e-05	-2.95956e-05	-3.56121e-05	-4.30219e-05	-5.10683e-05	-5.51527e-05	-5.86746e-05	-5.99879e-05	-5.80178e-05	-5.65938e-05	-5.32562e-05	-4.92234e-05	-4.6717e-05	-4.30262e-05	-4.03482e-05	-3.89091e-05	-3.65699e-05	-3.56797e-05	-3.50768e-05	-3.37249e-05	-3.36341e-05	-3.30349e-05	-3.20179e-05	-3.19468e-05	-3.10266e-05	-3.01443e-05	-2.98956e-05	-2.88063e-05	-2.81347e-05	-2.77801e-05	-2.67569e-05	-2.63435e-05	-2.59467e-05	-2.51034e-05	-2.48868e-05	-2.44529e-05	-2.37969e-05	-2.36747e-05	-2.3201e-05	-2.27054e-05	-2.26007e-05	-2.21069e-05	-2.17461e-05	-2.16217e-05	-2.11423e-05	-2.08924e-05	-2.07369e-05	-2.03018e-05	-2.01357e-05	-1.99491e-05	-1.95752e-05	-1.94637e-05	-1.92518e-05	-1.89442e-05	-1.88612e-05	-1.86336e-05	-1.83895e-05	-1.83156e-05	-1.80839e-05	-1.78959e-05	-1.78189e-05	-1.75944e-05	-1.74526e-05	-1.73661e-05	-1.71578e-05	-1.70511e-05	-1.69534e-05	-1.6767e-05	-1.66846e-05	-1.6577e-05	-1.64152e-05	-1.63477e-05	-1.62334e-05	-1.60963e-05	-1.60361e-05	-1.59191e-05	-1.5805e-05	-1.57468e-05	-1.5631e-05	-1.55367e-05	-1.54772e-05	-1.53661e-05	-1.52878e-05	-1.52254e-05	-1.51215e-05	-1.50553e-05	-1.49897e-05	-1.48946e-05	-1.48368e-05	-1.47686e-05	-1.4683e-05	-1.46305e-05	-1.45608e-05	-1.44844e-05	-1.44347e-05	-1.43649e-05	-1.4297e-05	-1.42484e-05	-1.41798e-05	-1.41192e-05	-1.40706e-05	-1.40042e-05	-1.39496e-05	-1.39004e-05	-1.38371e-05	-1.37871e-05	-1.37373e-05	-1.36775e-05	-1.36307e-05	-1.35805e-05	-1.35244e-05	-1.34799e-05	-1.34295e-05	-1.3377e-05	5.23307e-05	0.000217991	0.000436835	0.000642711	0.000799986	0.000881132	0.000882825	0.000836923	0.000767911	0.000692165	0.000570925	0.000396991	0.000209293	4.65913e-05	-7.6156e-05	-0.000150451	-0.000181093	-0.000185958	-0.000173367	-0.000151647	-0.000132282	-0.000114836	-0.000100093	-9.22552e-05	-8.66589e-05	-8.23578e-05	-8.1893e-05	-8.07384e-05	-7.89282e-05	-7.8993e-05	-7.72873e-05	-7.47886e-05	-7.3793e-05	-7.11638e-05	-6.82884e-05	-6.6917e-05	-6.41845e-05	-6.16245e-05	-6.04184e-05	-5.79703e-05	-5.58961e-05	-5.49102e-05	-5.27379e-05	-5.10467e-05	-5.01796e-05	-4.82022e-05	-4.67877e-05	-4.59748e-05	-4.41589e-05	-4.29687e-05	-4.21938e-05	-4.05376e-05	-3.95439e-05	-3.88054e-05	-3.73095e-05	-3.64861e-05	-3.57812e-05	-3.44398e-05	-3.37593e-05	-3.30839e-05	-3.1888e-05	-3.13248e-05	-3.06758e-05	-2.96156e-05	-2.91475e-05	-2.8524e-05	-2.75898e-05	-2.71983e-05	-2.66004e-05	-2.57823e-05	-2.54516e-05	-2.48803e-05	-2.41684e-05	-2.38853e-05	-2.33416e-05	-2.27258e-05	-2.24794e-05	-2.19644e-05	-2.14348e-05	-2.12163e-05	-2.07311e-05	-2.02782e-05	-2.00804e-05	-1.96258e-05	-1.92404e-05	-1.90579e-05	-1.86344e-05	-1.83079e-05	-1.81365e-05	-1.77443e-05	-1.74688e-05	-1.73054e-05	-1.69444e-05	-1.67123e-05
0.48	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-9.54232e-06	-3.34296e-05	-6.4183e-05	-9.56469e-05	-0.000125407	-0.000148683	-0.000166184	-0.000179437	-0.000187503	-0.000193983	-0.000189829	-0.000169787	-0.000143129	-0.000112361	-8.27525e-05	-6.00206e-05	-4.15004e-05	-3.02803e-05	-2.53512e-05	-2.29383e-05	-2.50571e-05	-2.81499e-05	-3.07316e-05	-3.45094e-05	-3.61424e-05	-3.67915e-05	-3.74283e-05	-3.5807e-05	-3.437e-05	-3.28692e-05	-3.01727e-05	-2.86384e-05	-2.69629e-05	-2.49728e-05	-2.42754e-05	-2.31198e-05	-2.20995e-05	-2.19643e-05	-2.11092e-05	-2.06195e-05	-2.05232e-05	-1.96965e-05	-1.93856e-05	-1.91015e-05	-1.82833e-05	-1.80491e-05	-1.76135e-05	-1.6908e-05	-1.67479e-05	-1.62594e-05	-1.57332e-05	-1.56272e-05	-1.5145e-05	-1.47904e-05	-1.46942e-05	-1.42409e-05	-1.40144e-05	-1.38921e-05	-1.34811e-05	-1.33394e-05	-1.31793e-05	-1.28242e-05	-1.27349e-05	-1.25439e-05	-1.22539e-05	-1.21931e-05	-1.19848e-05	-1.17605e-05	-1.17099e-05	-1.14977e-05	-1.13321e-05	-1.12784e-05	-1.10737e-05	-1.09555e-05	-1.08914e-05	-1.07029e-05	-1.062e-05	-1.05433e-05	-1.0377e-05	-1.03179e-05	-1.02302e-05	-1.00889e-05	-1.0044e-05	-9.94889e-06	-9.83281e-06	-9.79448e-06	-9.69621e-06	-9.60331e-06	-9.56609e-06	-9.46895e-06	-9.39585e-06	-9.35643e-06	-9.26398e-06	-9.20666e-06	-9.16352e-06	-9.0784e-06	-9.03276e-06	-8.98576e-06	-8.90955e-06	-8.87181e-06	-8.82172e-06	-8.75499e-06	-8.72196e-06	-8.67007e-06	-8.61257e-06	-8.5818e-06	-8.52956e-06	-8.48043e-06	-8.4502e-06	-8.399e-06	-8.35699e-06	-8.32626e-06	-8.27723e-06	-8.24092e-06	-8.20924e-06	-8.16321e-06	-8.13117e-06	-8.0985e-06	-8.05593e-06	-8.02687e-06	-7.99348e-06	-7.95451e-06	-7.92732e-06	-7.89364e-06	-7.85814e-06	-7.83199e-06	-7.79848e-06	-7.76614e-06	-7.74043e-06	-7.70755e-06	-7.67791e-06	-7.65228e-06	-7.62039e-06	-2.38514e-05	-6.46435e-05	-0.00011891	-0.000176442	-0.000232	-0.000277147	-0.000311915	-0.000337044	-0.000350769	-0.000359423	-0.000346878	-0.00030714	-0.000254221	-0.000192852	-0.000135741	-8.96091e-05	-5.29955e-05	-3.17058e-05	-2.08881e-05	-1.76224e-05	-2.2821e-05	-2.91281e-05	-3.68271e-05	-4.51537e-05	-4.95129e-05	-5.32921e-05	-5.48484e-05	-5.31096e-05	-5.18984e-05	-4.87636e-05	-4.49231e-05	-4.25962e-05	-3.90803e-05	-3.65686e-05	-3.52879e-05	-3.31044e-05	-3.23619e-05	-3.19014e-05	-3.06886e-05	-3.07287e-05	-3.02565e-05	-2.9362e-05	-2.94059e-05	-2.85975e-05	-2.78219e-05	-2.76736e-05	-2.66822e-05	-2.61032e-05	-2.58367e-05	-2.48992e-05	-2.45665e-05	-2.42472e-05	-2.34789e-05	-2.33329e-05	-2.29672e-05	-2.23769e-05	-2.23164e-05	-2.19026e-05	-2.14644e-05	-2.14137e-05	-2.09726e-05	-2.06617e-05	-2.05846e-05	-2.01513e-05	-1.9945e-05	-1.98309e-05	-1.94361e-05	-1.93079e-05	-1.91578e-05	-1.88191e-05	-1.87407e-05	-1.85607e-05	-1.82838e-05	-1.82297e-05	-1.80301e-05	-1.78127e-05	-1.77641e-05	-1.7557e-05	-1.73923e-05	-1.73373e-05	-1.71343e-05	-1.70128e-05	-1.69457e-05	-1.67561e-05	-1.66671e-05	-1.65863e-05	-1.64163e-05	-1.63493e-05	-1.62566e-05	-1.61091e-05	-1.6055e-05	-1.59536e-05	-1.58291e-05	-1.57806e-05	-1.56749e-05	-1.55717e-05	-1.55237e-05	-1.54179e-05	-1.5333e-05	-1.52825e-05	-1.51801e-05	-1.511e-05	-1.50554e-05	-1.49592e-05	-1.49002e-05	-1.48414e-05	-1.4753e-05	-1.47014e-05	-1.46392e-05	-1.45594e-05	-1.45123e-05	-1.44478e-05	-1.43765e-05	-1.43316e-05	-1.42663e-05	-1.42029e-05	-1.41584e-05	-1.40938e-05	-1.4037e-05	-1.3992e-05	-1.39292e-05	-1.38779e-05	-1.38319e-05	-1.37716e-05	-1.37245e-05	-1.36775e-05	-1.36204e-05	-1.35762e-05	-1.35283e-05	-1.34746e-05	-1.34323e-05	-1.3384e-05	-1.33336e-05	5.24136e-05	0.000218167	0.000437202	0.000643353	0.00080088	0.000882174	0.000883851	0.000837715	0.000768288	0.000692027	0.000570179	0.000395575	0.000207191	4.38584e-05	-7.93832e-05	-0.000154016	-0.000184847	-0.000189766	-0.000177138	-0.000155325	-0.000135825	-0.000118235	-0.000103348	-9.53667e-05	-8.96394e-05	-8.52195e-05	-8.46395e-05	-8.33811e-05	-8.14745e-05	-8.14429e-05	-7.96483e-05	-7.70642e-05	-7.59821e-05	-7.32723e-05	-7.03187e-05	-6.88684e-05	-6.6063e-05	-6.34322e-05	-6.21551e-05	-5.9642e-05	-5.75044e-05	-5.64555e-05	-5.42255e-05	-5.24777e-05	-5.15547e-05	-4.95261e-05	-4.8061e-05	-4.71984e-05	-4.5337e-05	-4.41016e-05	-4.32825e-05	-4.15859e-05	-4.05517e-05	-3.9774e-05	-3.8242e-05	-3.73824e-05	-3.66427e-05	-3.52693e-05	-3.45565e-05	-3.38501e-05	-3.26257e-05	-3.20336e-05	-3.13572e-05	-3.02716e-05	-2.97778e-05	-2.91299e-05	-2.81731e-05	-2.77585e-05	-2.71392e-05	-2.63009e-05	-2.59497e-05	-2.53593e-05	-2.46294e-05	-2.43281e-05	-2.37674e-05	-2.31355e-05	-2.28729e-05	-2.2343e-05	-2.1799e-05	-2.1566e-05	-2.10676e-05	-2.06018e-05	-2.03912e-05	-1.99248e-05	-1.95279e-05	-1.9334e-05	-1.89001e-05	-1.85634e-05	-1.83818e-05	-1.79804e-05	-1.76957e-05	-1.75233e-05	-1.71541e-05	-1.69139e-05
0.485	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-9.35491e-06	-3.28136e-05	-6.29675e-05	-9.37366e-05	-0.000122754	-0.000145274	-0.000162017	-0.000174518	-0.000181846	-0.000187606	-0.000182939	-0.000162653	-0.000135944	-0.000105249	-7.57834e-05	-5.32284e-05	-3.49142e-05	-2.39142e-05	-1.92157e-05	-1.70447e-05	-1.94048e-05	-2.27395e-05	-2.55607e-05	-2.9567e-05	-3.14225e-05	-3.22831e-05	-3.31182e-05	-3.16879e-05	-3.04296e-05	-2.90978e-05	-2.65644e-05	-2.51829e-05	-2.36546e-05	-2.18068e-05	-2.12436e-05	-2.02187e-05	-1.9324e-05	-1.93079e-05	-1.8569e-05	-1.819e-05	-1.81989e-05	-1.74747e-05	-1.72605e-05	-1.70689e-05	-1.63403e-05	-1.61904e-05	-1.58359e-05	-1.52086e-05	-1.5122e-05	-1.47047e-05	-1.42467e-05	-1.42052e-05	-1.37855e-05	-1.34904e-05	-1.34507e-05	-1.30523e-05	-1.28778e-05	-1.2805e-05	-1.24421e-05	-1.23457e-05	-1.2229e-05	-1.19159e-05	-1.18662e-05	-1.17132e-05	-1.14599e-05	-1.14337e-05	-1.12587e-05	-1.10664e-05	-1.1046e-05	-1.08631e-05	-1.07253e-05	-1.0698e-05	-1.0519e-05	-1.0425e-05	-1.0384e-05	-1.0218e-05	-1.01562e-05	-1.00997e-05	-9.95298e-06	-9.91236e-06	-9.84236e-06	-9.71817e-06	-9.68939e-06	-9.60976e-06	-9.50856e-06	-9.48428e-06	-9.39961e-06	-9.31968e-06	-9.29474e-06	-9.20948e-06	-9.14769e-06	-9.119e-06	-9.03695e-06	-8.98948e-06	-8.95573e-06	-8.87969e-06	-8.84263e-06	-8.80385e-06	-8.73556e-06	-8.70531e-06	-8.66241e-06	-8.60259e-06	-8.5761e-06	-8.53051e-06	-8.47903e-06	-8.45396e-06	-8.40723e-06	-8.36335e-06	-8.3381e-06	-8.29171e-06	-8.25428e-06	-8.22791e-06	-8.18309e-06	-8.15077e-06	-8.1229e-06	-8.08054e-06	-8.05198e-06	-8.02265e-06	-7.98329e-06	-7.95725e-06	-7.92678e-06	-7.89061e-06	-7.86608e-06	-7.83494e-06	-7.80189e-06	-7.77805e-06	-7.74677e-06	-7.71656e-06	-7.69287e-06	-7.66194e-06	-7.63415e-06	-7.61029e-06	-7.58011e-06	-2.36087e-05	-6.39359e-05	-0.000117554	-0.000174336	-0.000229089	-0.000273412	-0.000307343	-0.000331627	-0.000344509	-0.000352321	-0.000339152	-0.000299074	-0.00024602	-0.000184657	-0.000127631	-8.16348e-05	-4.52054e-05	-2.41284e-05	-1.35548e-05	-1.05582e-05	-1.60351e-05	-2.26329e-05	-3.06211e-05	-3.9228e-05	-4.3862e-05	-4.78986e-05	-4.96979e-05	-4.81904e-05	-4.7192e-05	-4.42602e-05	-4.06121e-05	-3.84648e-05	-3.51238e-05	-3.27783e-05	-3.16561e-05	-2.96285e-05	-2.90335e-05	-2.87156e-05	-2.76419e-05	-2.7813e-05	-2.74679e-05	-2.66958e-05	-2.68548e-05	-2.61583e-05	-2.54893e-05	-2.54415e-05	-2.45481e-05	-2.40618e-05	-2.38833e-05	-2.30316e-05	-2.27796e-05	-2.25377e-05	-2.18447e-05	-2.17692e-05	-2.14717e-05	-2.09471e-05	-2.09484e-05	-2.05946e-05	-2.02138e-05	-2.02171e-05	-1.98286e-05	-1.95678e-05	-1.9538e-05	-1.91508e-05	-1.8988e-05	-1.89155e-05	-1.8561e-05	-1.84708e-05	-1.83571e-05	-1.80536e-05	-1.80083e-05	-1.78603e-05	-1.76142e-05	-1.7589e-05	-1.74174e-05	-1.72269e-05	-1.72035e-05	-1.70209e-05	-1.68796e-05	-1.68467e-05	-1.66652e-05	-1.65641e-05	-1.65163e-05	-1.63455e-05	-1.62742e-05	-1.62104e-05	-1.60568e-05	-1.60053e-05	-1.59273e-05	-1.57942e-05	-1.57536e-05	-1.56652e-05	-1.55531e-05	-1.55164e-05	-1.54221e-05	-1.53298e-05	-1.52921e-05	-1.51962e-05	-1.51208e-05	-1.50793e-05	-1.49856e-05	-1.49238e-05	-1.48771e-05	-1.47885e-05	-1.47366e-05	-1.46847e-05	-1.4603e-05	-1.45577e-05	-1.45015e-05	-1.44275e-05	-1.43859e-05	-1.43267e-05	-1.42605e-05	-1.42203e-05	-1.41597e-05	-1.41006e-05	-1.40603e-05	-1.39997e-05	-1.39468e-05	-1.39055e-05	-1.38461e-05	-1.37982e-05	-1.37554e-05	-1.36983e-05	-1.36541e-05	-1.36098e-05	-1.35554e-05	-1.35138e-05	-1.34684e-05	-1.3417e-05	-1.33769e-05	-1.33308e-05	-1.32824e-05	5.25043e-05	0.000218351	0.000437576	0.000644002	0.000801782	0.000883225	0.000884885	0.000838515	0.000768673	0.000691897	0.000569441	0.000394168	0.000205097	4.11338e-05	-8.26021e-05	-0.000157572	-0.000188592	-0.000193566	-0.0001809	-0.000158994	-0.00013936	-0.000121625	-0.000106595	-9.84704e-05	-9.26122e-05	-8.80735e-05	-8.73783e-05	-8.60161e-05	-8.40131e-05	-8.38852e-05	-8.20017e-05	-7.93323e-05	-7.81635e-05	-7.53732e-05	-7.23415e-05	-7.08123e-05	-6.7934e-05	-6.52323e-05	-6.38844e-05	-6.13063e-05	-5.91053e-05	-5.79933e-05	-5.57057e-05	-5.39013e-05	-5.29223e-05	-5.08426e-05	-4.9327e-05	-4.84147e-05	-4.65078e-05	-4.52272e-05	-4.43639e-05	-4.26269e-05	-4.15522e-05	-4.07352e-05	-3.91673e-05	-3.82715e-05	-3.7497e-05	-3.60916e-05	-3.53464e-05	-3.46092e-05	-3.33563e-05	-3.27353e-05	-3.20316e-05	-3.09206e-05	-3.0401e-05	-2.97289e-05	-2.87494e-05	-2.83119e-05	-2.7671e-05	-2.68126e-05	-2.64409e-05	-2.58315e-05	-2.50835e-05	-2.4764e-05	-2.41865e-05	-2.35385e-05	-2.32596e-05	-2.27148e-05	-2.21564e-05	-2.1909e-05	-2.13973e-05	-2.09187e-05	-2.06953e-05	-2.02172e-05	-1.98089e-05	-1.96035e-05	-1.91592e-05	-1.88123e-05	-1.86206e-05	-1.821e-05	-1.79161e-05	-1.77348e-05	-1.73574e-05	-1.7109e-05
0.49	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-9.16717e-06	-3.21965e-05	-6.17498e-05	-9.18229e-05	-0.000120097	-0.00014186	-0.000157843	-0.00016959	-0.00017618	-0.000181216	-0.000176036	-0.000155506	-0.000128746	-9.81243e-05	-6.88008e-05	-4.64228e-05	-2.83146e-05	-1.75348e-05	-1.30669e-05	-1.1138e-05	-1.37393e-05	-1.73161e-05	-2.03767e-05	-2.46117e-05	-2.66897e-05	-2.77619e-05	-2.87955e-05	-2.75562e-05	-2.64767e-05	-2.5314e-05	-2.29437e-05	-2.17152e-05	-2.03341e-05	-1.86285e-05	-1.81997e-05	-1.73056e-05	-1.65366e-05	-1.66396e-05	-1.60171e-05	-1.57488e-05	-1.5863e-05	-1.52413e-05	-1.51238e-05	-1.50247e-05	-1.43858e-05	-1.43202e-05	-1.40469e-05	-1.34977e-05	-1.34848e-05	-1.31388e-05	-1.2749e-05	-1.27719e-05	-1.24148e-05	-1.21793e-05	-1.21961e-05	-1.18527e-05	-1.17301e-05	-1.17069e-05	-1.13921e-05	-1.1341e-05	-1.12679e-05	-1.09968e-05	-1.09866e-05	-1.08719e-05	-1.06552e-05	-1.06636e-05	-1.05221e-05	-1.03617e-05	-1.03715e-05	-1.02179e-05	-1.0108e-05	-1.01072e-05	-9.95378e-06	-9.88415e-06	-9.86627e-06	-9.72268e-06	-9.68207e-06	-9.64588e-06	-9.51873e-06	-9.4966e-06	-9.44437e-06	-9.33727e-06	-9.32462e-06	-9.26054e-06	-9.17426e-06	-9.16407e-06	-9.09301e-06	-9.02608e-06	-9.01346e-06	-8.94012e-06	-8.88965e-06	-8.87174e-06	-8.80011e-06	-8.76252e-06	-8.73819e-06	-8.67126e-06	-8.64282e-06	-8.61228e-06	-8.55194e-06	-8.5292e-06	-8.49353e-06	-8.44065e-06	-8.42072e-06	-8.38145e-06	-8.33603e-06	-8.31669e-06	-8.27549e-06	-8.2369e-06	-8.21665e-06	-8.17511e-06	-8.14228e-06	-8.12029e-06	-8.07971e-06	-8.05141e-06	-8.02737e-06	-7.98872e-06	-7.96366e-06	-7.93769e-06	-7.90156e-06	-7.87859e-06	-7.85106e-06	-7.81771e-06	-7.79585e-06	-7.76729e-06	-7.73671e-06	-7.71521e-06	-7.68619e-06	-7.65813e-06	-7.6365e-06	-7.60754e-06	-7.58164e-06	-7.55957e-06	-7.53112e-06	-2.33571e-05	-6.32184e-05	-0.000116188	-0.000172218	-0.000226165	-0.000269662	-0.000302754	-0.000326192	-0.000338231	-0.000345198	-0.000331404	-0.000290984	-0.000237795	-0.000176438	-0.000119497	-7.36374e-05	-3.73923e-05	-1.65281e-05	-6.19867e-06	-3.47113e-06	-9.22655e-06	-1.61152e-05	-2.43926e-05	-3.328e-05	-3.8189e-05	-4.2483e-05	-4.45255e-05	-4.32494e-05	-4.2464e-05	-3.97353e-05	-3.62797e-05	-3.43119e-05	-3.1146e-05	-2.89669e-05	-2.80032e-05	-2.61315e-05	-2.56843e-05	-2.55089e-05	-2.45744e-05	-2.48766e-05	-2.46587e-05	-2.40092e-05	-2.42832e-05	-2.36987e-05	-2.31364e-05	-2.31892e-05	-2.23939e-05	-2.20003e-05	-2.19099e-05	-2.11441e-05	-2.09729e-05	-2.08085e-05	-2.01907e-05	-2.01859e-05	-1.99566e-05	-1.94979e-05	-1.9561e-05	-1.92672e-05	-1.89438e-05	-1.90013e-05	-1.86655e-05	-1.84547e-05	-1.84724e-05	-1.81314e-05	-1.80122e-05	-1.79812e-05	-1.76672e-05	-1.7615e-05	-1.75377e-05	-1.72696e-05	-1.72575e-05	-1.71415e-05	-1.69261e-05	-1.69299e-05	-1.67864e-05	-1.66227e-05	-1.66247e-05	-1.64667e-05	-1.63488e-05	-1.63381e-05	-1.61781e-05	-1.60974e-05	-1.6069e-05	-1.5917e-05	-1.58635e-05	-1.58168e-05	-1.56796e-05	-1.56436e-05	-1.55806e-05	-1.54617e-05	-1.54347e-05	-1.53594e-05	-1.52598e-05	-1.5235e-05	-1.51521e-05	-1.50706e-05	-1.50433e-05	-1.49574e-05	-1.48916e-05	-1.48591e-05	-1.47742e-05	-1.47207e-05	-1.46819e-05	-1.46009e-05	-1.45563e-05	-1.45114e-05	-1.44363e-05	-1.43974e-05	-1.43472e-05	-1.42791e-05	-1.4243e-05	-1.41891e-05	-1.4128e-05	-1.40927e-05	-1.40367e-05	-1.39821e-05	-1.39461e-05	-1.38895e-05	-1.38406e-05	-1.38029e-05	-1.37471e-05	-1.37026e-05	-1.36631e-05	-1.3609e-05	-1.35678e-05	-1.35264e-05	-1.34747e-05	-1.34357e-05	-1.33928e-05	-1.33438e-05	-1.3306e-05	-1.32621e-05	-1.32158e-05	5.26104e-05	0.00021855	0.000437966	0.000644666	0.000802699	0.000884291	0.000885934	0.000839331	0.000769075	0.000691783	0.00056872	0.000392777	0.00020302	3.84258e-05	-8.58045e-05	-0.000161112	-0.000192321	-0.000197349	-0.000184647	-0.000162648	-0.00014288	-0.000125	-0.000109827	-0.000101559	-9.55695e-05	-9.09119e-05	-9.01017e-05	-8.86356e-05	-8.65363e-05	-8.63121e-05	-8.43397e-05	-8.15851e-05	-8.03296e-05	-7.74589e-05	-7.43491e-05	-7.2741e-05	-6.97899e-05	-6.70174e-05	-6.55986e-05	-6.29556e-05	-6.06912e-05	-5.95162e-05	-5.7171e-05	-5.53101e-05	-5.42752e-05	-5.21444e-05	-5.05782e-05	-4.96163e-05	-4.7664e-05	-4.63382e-05	-4.54308e-05	-4.36533e-05	-4.25382e-05	-4.16821e-05	-4.00782e-05	-3.91463e-05	-3.8337e-05	-3.68996e-05	-3.61222e-05	-3.53541e-05	-3.40727e-05	-3.34229e-05	-3.26919e-05	-3.15555e-05	-3.10102e-05	-3.03139e-05	-2.93118e-05	-2.88513e-05	-2.8189e-05	-2.73104e-05	-2.69183e-05	-2.62899e-05	-2.55239e-05	-2.51862e-05	-2.45919e-05	-2.39278e-05	-2.36328e-05	-2.3073e-05	-2.25004e-05	-2.22385e-05	-2.17137e-05	-2.12223e-05	-2.0986e-05	-2.04962e-05	-2.00765e-05	-1.98598e-05	-1.94052e-05	-1.9048e-05	-1.88462e-05	-1.84264e-05	-1.81235e-05	-1.79332e-05	-1.75477e-05	-1.72912e-05
0.495	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-8.97943e-06	-3.15794e-05	-6.05321e-05	-8.99093e-05	-0.000117439	-0.000138445	-0.00015367	-0.000164662	-0.000170514	-0.000174827	-0.000169134	-0.000148359	-0.000121547	-9.09992e-05	-6.18183e-05	-3.96171e-05	-2.1715e-05	-1.11554e-05	-6.91813e-06	-5.23123e-06	-8.07375e-06	-1.18926e-05	-1.51928e-05	-1.96565e-05	-2.1957e-05	-2.32408e-05	-2.44729e-05	-2.34246e-05	-2.25239e-05	-2.15302e-05	-1.9323e-05	-1.82475e-05	-1.70136e-05	-1.54503e-05	-1.51558e-05	-1.43925e-05	-1.37492e-05	-1.39714e-05	-1.34651e-05	-1.33075e-05	-1.35271e-05	-1.30078e-05	-1.29871e-05	-1.29806e-05	-1.24313e-05	-1.24499e-05	-1.22578e-05	-1.17869e-05	-1.18475e-05	-1.15728e-05	-1.12512e-05	-1.13386e-05	-1.10441e-05	-1.08682e-05	-1.09416e-05	-1.0653e-05	-1.05825e-05	-1.06088e-05	-1.03421e-05	-1.03364e-05	-1.03067e-05	-1.00777e-05	-1.01071e-05	-1.00305e-05	-9.85048e-06	-9.89343e-06	-9.78538e-06	-9.65703e-06	-9.69702e-06	-9.57275e-06	-9.49074e-06	-9.51632e-06	-9.38859e-06	-9.34326e-06	-9.34854e-06	-9.22737e-06	-9.20795e-06	-9.19204e-06	-9.08449e-06	-9.08084e-06	-9.04637e-06	-8.95637e-06	-8.95985e-06	-8.91133e-06	-8.83995e-06	-8.84385e-06	-8.78642e-06	-8.73249e-06	-8.73218e-06	-8.67076e-06	-8.63162e-06	-8.62448e-06	-8.56327e-06	-8.53555e-06	-8.52066e-06	-8.46282e-06	-8.443e-06	-8.42071e-06	-8.36832e-06	-8.3531e-06	-8.32465e-06	-8.27871e-06	-8.26534e-06	-8.23239e-06	-8.19303e-06	-8.17942e-06	-8.14376e-06	-8.11044e-06	-8.09521e-06	-8.0585e-06	-8.03028e-06	-8.01267e-06	-7.97633e-06	-7.95204e-06	-7.93184e-06	-7.89689e-06	-7.87534e-06	-7.85273e-06	-7.81983e-06	-7.79993e-06	-7.77534e-06	-7.74482e-06	-7.72563e-06	-7.69965e-06	-7.67153e-06	-7.65238e-06	-7.62561e-06	-7.59971e-06	-7.58012e-06	-7.55314e-06	-7.52912e-06	-7.50885e-06	-7.48212e-06	-2.31054e-05	-6.2501e-05	-0.000114821	-0.0001701	-0.000223241	-0.000265912	-0.000298166	-0.000320757	-0.000331952	-0.000338075	-0.000323656	-0.000282895	-0.000229571	-0.000168219	-0.000111363	-6.564e-05	-2.95791e-05	-8.92772e-06	1.1575e-06	3.61591e-06	-2.41797e-06	-9.59743e-06	-1.81642e-05	-2.73321e-05	-3.25159e-05	-3.70674e-05	-3.93531e-05	-3.83085e-05	-3.7736e-05	-3.52104e-05	-3.19472e-05	-3.01591e-05	-2.71682e-05	-2.51554e-05	-2.43504e-05	-2.26345e-05	-2.23351e-05	-2.23022e-05	-2.1507e-05	-2.19403e-05	-2.18495e-05	-2.13226e-05	-2.17117e-05	-2.12392e-05	-2.07835e-05	-2.0937e-05	-2.02397e-05	-1.99388e-05	-1.99365e-05	-1.92566e-05	-1.91662e-05	-1.90794e-05	-1.85368e-05	-1.86026e-05	-1.84416e-05	-1.80486e-05	-1.81736e-05	-1.79398e-05	-1.76739e-05	-1.77855e-05	-1.75024e-05	-1.73417e-05	-1.74068e-05	-1.71119e-05	-1.70364e-05	-1.7047e-05	-1.67733e-05	-1.67592e-05	-1.67184e-05	-1.64855e-05	-1.65066e-05	-1.64226e-05	-1.62381e-05	-1.62708e-05	-1.61554e-05	-1.60186e-05	-1.60459e-05	-1.59125e-05	-1.5818e-05	-1.58295e-05	-1.5691e-05	-1.56307e-05	-1.56217e-05	-1.54886e-05	-1.54529e-05	-1.54231e-05	-1.53024e-05	-1.52819e-05	-1.52338e-05	-1.51293e-05	-1.51158e-05	-1.50536e-05	-1.49665e-05	-1.49535e-05	-1.4882e-05	-1.48115e-05	-1.47946e-05	-1.47187e-05	-1.46624e-05	-1.46389e-05	-1.45628e-05	-1.45176e-05	-1.44867e-05	-1.44134e-05	-1.4376e-05	-1.4338e-05	-1.42697e-05	-1.4237e-05	-1.4193e-05	-1.41307e-05	-1.41001e-05	-1.40516e-05	-1.39956e-05	-1.39651e-05	-1.39138e-05	-1.38636e-05	-1.38318e-05	-1.37794e-05	-1.37343e-05	-1.37003e-05	-1.36482e-05	-1.3607e-05	-1.35707e-05	-1.35198e-05	-1.34816e-05	-1.3443e-05	-1.33941e-05	-1.33576e-05	-1.33172e-05	-1.32706e-05	-1.32351e-05	-1.31934e-05	-1.31492e-05	5.27165e-05	0.000218749	0.000438355	0.000645331	0.000803616	0.000885356	0.000886984	0.000840147	0.000769477	0.000691669	0.000567998	0.000391386	0.000200942	3.57177e-05	-8.9007e-05	-0.000164652	-0.000196051	-0.000201133	-0.000188393	-0.000166301	-0.0001464	-0.000128375	-0.000113058	-0.000104647	-9.85268e-05	-9.37504e-05	-9.28251e-05	-9.12552e-05	-8.90595e-05	-8.8739e-05	-8.66777e-05	-8.38378e-05	-8.24958e-05	-7.95446e-05	-7.63568e-05	-7.46698e-05	-7.16458e-05	-6.88025e-05	-6.73129e-05	-6.46049e-05	-6.22771e-05	-6.10391e-05	-5.86363e-05	-5.67189e-05	-5.5628e-05	-5.34461e-05	-5.18295e-05	-5.08179e-05	-4.88202e-05	-4.74492e-05	-4.64976e-05	-4.46798e-05	-4.35243e-05	-4.26289e-05	-4.09891e-05	-4.00211e-05	-3.9177e-05	-3.77076e-05	-3.68979e-05	-3.6099e-05	-3.47891e-05	-3.41105e-05	-3.33522e-05	-3.21904e-05	-3.16194e-05	-3.08989e-05	-2.98741e-05	-2.93908e-05	-2.8707e-05	-2.78082e-05	-2.73957e-05	-2.67483e-05	-2.59644e-05	-2.56084e-05	-2.49973e-05	-2.43172e-05	-2.40059e-05	-2.34313e-05	-2.28443e-05	-2.25681e-05	-2.203e-05	-2.15259e-05	-2.12768e-05	-2.07753e-05	-2.03442e-05	-2.01161e-05	-1.96511e-05	-1.92838e-05	-1.90719e-05	-1.86429e-05	-1.83309e-05	-1.81316e-05	-1.7738e-05	-1.74733e-05
0.5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-8.7917e-06	-3.09623e-05	-5.93144e-05	-8.79956e-05	-0.000114782	-0.00013503	-0.000149496	-0.000159734	-0.000164847	-0.000168438	-0.000162232	-0.000141211	-0.000114349	-8.3874e-05	-5.48357e-05	-3.28115e-05	-1.51154e-05	-4.77606e-06	-7.69359e-07	6.75513e-07	-2.40826e-06	-6.46917e-06	-1.00089e-05	-1.47012e-05	-1.72243e-05	-1.87196e-05	-2.01502e-05	-1.92929e-05	-1.8571e-05	-1.77465e-05	-1.57023e-05	-1.47798e-05	-1.36931e-05	-1.22721e-05	-1.21119e-05	-1.14794e-05	-1.09618e-05	-1.13031e-05	-1.09132e-05	-1.08662e-05	-1.11912e-05	-1.07744e-05	-1.08504e-05	-1.09364e-05	-1.04768e-05	-1.05797e-05	-1.04688e-05	-1.0076e-05	-1.02103e-05	-1.00068e-05	-9.75351e-06	-9.90531e-06	-9.67343e-06	-9.55713e-06	-9.68698e-06	-9.45338e-06	-9.43482e-06	-9.51075e-06	-9.29214e-06	-9.33179e-06	-9.34561e-06	-9.1586e-06	-9.22761e-06	-9.1891e-06	-9.04579e-06	-9.12331e-06	-9.04869e-06	-8.95233e-06	-9.02255e-06	-8.92758e-06	-8.87345e-06	-8.92548e-06	-8.82339e-06	-8.80238e-06	-8.83081e-06	-8.73207e-06	-8.73384e-06	-8.73821e-06	-8.65024e-06	-8.66507e-06	-8.64837e-06	-8.57547e-06	-8.59508e-06	-8.56212e-06	-8.50565e-06	-8.52364e-06	-8.47982e-06	-8.43889e-06	-8.4509e-06	-8.40139e-06	-8.37359e-06	-8.37722e-06	-8.32642e-06	-8.30859e-06	-8.30312e-06	-8.25439e-06	-8.24318e-06	-8.22914e-06	-8.18471e-06	-8.177e-06	-8.15577e-06	-8.11677e-06	-8.10996e-06	-8.08333e-06	-8.05002e-06	-8.04215e-06	-8.01202e-06	-7.98398e-06	-7.97376e-06	-7.9419e-06	-7.91828e-06	-7.90506e-06	-7.87295e-06	-7.85268e-06	-7.83631e-06	-7.80506e-06	-7.78702e-06	-7.76776e-06	-7.73811e-06	-7.72126e-06	-7.69961e-06	-7.67192e-06	-7.65541e-06	-7.632e-06	-7.60635e-06	-7.58954e-06	-7.56503e-06	-7.54128e-06	-7.52374e-06	-7.49874e-06	-7.4766e-06	-7.45812e-06	-7.43313e-06	-2.28537e-05	-6.17835e-05	-0.000113455	-0.000167982	-0.000220316	-0.000262162	-0.000293577	-0.000315322	-0.000325673	-0.000330952	-0.000315908	-0.000274806	-0.000221347	-0.000160001	-0.00010323	-5.76426e-05	-2.1766e-05	-1.32738e-06	8.51366e-06	1.07029e-05	4.3906e-06	-3.07969e-06	-1.19358e-05	-2.13841e-05	-2.68429e-05	-3.16518e-05	-3.41807e-05	-3.33675e-05	-3.3008e-05	-3.06854e-05	-2.76147e-05	-2.60063e-05	-2.31904e-05	-2.1344e-05	-2.06975e-05	-1.91376e-05	-1.89858e-05	-1.90956e-05	-1.84395e-05	-1.90039e-05	-1.90403e-05	-1.86359e-05	-1.91401e-05	-1.87796e-05	-1.84307e-05	-1.86847e-05	-1.80855e-05	-1.78773e-05	-1.79632e-05	-1.73691e-05	-1.73595e-05	-1.73502e-05	-1.68828e-05	-1.70192e-05	-1.69265e-05	-1.65994e-05	-1.67862e-05	-1.66125e-05	-1.6404e-05	-1.65697e-05	-1.63393e-05	-1.62286e-05	-1.63411e-05	-1.60925e-05	-1.60605e-05	-1.61127e-05	-1.58795e-05	-1.59033e-05	-1.5899e-05	-1.57015e-05	-1.57557e-05	-1.57038e-05	-1.555e-05	-1.56117e-05	-1.55244e-05	-1.54145e-05	-1.54671e-05	-1.53583e-05	-1.52872e-05	-1.53208e-05	-1.52039e-05	-1.5164e-05	-1.51744e-05	-1.50601e-05	-1.50422e-05	-1.50294e-05	-1.49252e-05	-1.49202e-05	-1.4887e-05	-1.47969e-05	-1.47969e-05	-1.47477e-05	-1.46732e-05	-1.4672e-05	-1.4612e-05	-1.45524e-05	-1.45458e-05	-1.44799e-05	-1.44332e-05	-1.44187e-05	-1.43513e-05	-1.43145e-05	-1.42915e-05	-1.42259e-05	-1.41958e-05	-1.41647e-05	-1.4103e-05	-1.40767e-05	-1.40387e-05	-1.39823e-05	-1.39572e-05	-1.3914e-05	-1.38631e-05	-1.38375e-05	-1.37908e-05	-1.37452e-05	-1.37175e-05	-1.36692e-05	-1.3628e-05	-1.35978e-05	-1.35492e-05	-1.35114e-05	-1.34784e-05	-1.34306e-05	-1.33953e-05	-1.33596e-05	-1.33134e-05	-1.32796e-05	-1.32417e-05	-1.31975e-05	-1.31642e-05	-1.31247e-05	-1.30826e-05	5.28226e-05	0.000218948	0.000438745	0.000645995	0.000804533	0.000886422	0.000888033	0.000840963	0.000769878	0.000691556	0.000567277	0.000389995	0.000198865	3.30097e-05	-9.22094e-05	-0.000168192	-0.00019978	-0.000204916	-0.00019214	-0.000169955	-0.00014992	-0.000131749	-0.00011629	-0.000107735	-0.000101484	-9.65889e-05	-9.55484e-05	-9.38747e-05	-9.15827e-05	-9.11659e-05	-8.90157e-05	-8.60906e-05	-8.4662e-05	-8.16303e-05	-7.83644e-05	-7.65985e-05	-7.35017e-05	-7.05876e-05	-6.90272e-05	-6.62541e-05	-6.3863e-05	-6.2562e-05	-6.01016e-05	-5.81276e-05	-5.69809e-05	-5.47479e-05	-5.30807e-05	-5.20194e-05	-4.99764e-05	-4.85601e-05	-4.75645e-05	-4.57062e-05	-4.45103e-05	-4.35758e-05	-4.19e-05	-4.08959e-05	-4.0017e-05	-3.85156e-05	-3.76736e-05	-3.68439e-05	-3.55056e-05	-3.47981e-05	-3.40124e-05	-3.28253e-05	-3.22285e-05	-3.14838e-05	-3.04365e-05	-2.99302e-05	-2.9225e-05	-2.83061e-05	-2.78731e-05	-2.72067e-05	-2.64048e-05	-2.60306e-05	-2.54027e-05	-2.47066e-05	-2.43791e-05	-2.37895e-05	-2.31883e-05	-2.28976e-05	-2.23463e-05	-2.18294e-05	-2.15675e-05	-2.10544e-05	-2.06118e-05	-2.03724e-05	-1.9897e-05	-1.95195e-05	-1.92975e-05	-1.88594e-05	-1.85382e-05	-1.83301e-05	-1.79282e-05	-1.76555e-05
0.505	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-8.60674e-06	-3.03543e-05	-5.81146e-05	-8.611e-05	-0.000112163	-0.000131665	-0.000145382	-0.000154877	-0.000159263	-0.000162142	-0.000155429	-0.000134167	-0.000107254	-7.68512e-05	-4.79529e-05	-2.61027e-05	-8.60915e-06	1.51375e-06	5.29371e-06	6.50064e-06	3.17966e-06	-1.11924e-06	-4.89451e-06	-9.81167e-06	-1.25535e-05	-1.42569e-05	-1.58826e-05	-1.52132e-05	-1.46671e-05	-1.40088e-05	-1.2125e-05	-1.13529e-05	-1.0411e-05	-9.12994e-06	-9.10173e-06	-8.59784e-06	-8.20387e-06	-8.66241e-06	-8.38682e-06	-8.44874e-06	-8.87724e-06	-8.56122e-06	-8.73238e-06	-8.90948e-06	-8.53794e-06	-8.72382e-06	-8.69276e-06	-8.3769e-06	-8.58354e-06	-8.45018e-06	-8.26399e-06	-8.47918e-06	-8.30889e-06	-8.2512e-06	-8.43666e-06	-8.25708e-06	-8.28968e-06	-8.4144e-06	-8.2431e-06	-8.32739e-06	-8.384e-06	-8.23834e-06	-8.34631e-06	-8.34533e-06	-8.23812e-06	-8.34967e-06	-8.30796e-06	-8.2431e-06	-8.34307e-06	-8.27694e-06	-8.25027e-06	-8.32833e-06	-8.2515e-06	-8.25443e-06	-8.30566e-06	-8.229e-06	-8.25165e-06	-8.276e-06	-8.20733e-06	-8.24037e-06	-8.24117e-06	-8.18512e-06	-8.22063e-06	-8.203e-06	-8.16123e-06	-8.19311e-06	-8.16273e-06	-8.13462e-06	-8.15877e-06	-8.12102e-06	-8.1044e-06	-8.11866e-06	-8.07815e-06	-8.07007e-06	-8.0739e-06	-8.03416e-06	-8.03146e-06	-8.02558e-06	-7.989e-06	-7.98872e-06	-7.97463e-06	-7.94249e-06	-7.94217e-06	-7.9218e-06	-7.89448e-06	-7.89228e-06	-7.86763e-06	-7.84483e-06	-7.83957e-06	-7.81251e-06	-7.79346e-06	-7.78459e-06	-7.75668e-06	-7.7404e-06	-7.72784e-06	-7.70027e-06	-7.68572e-06	-7.6698e-06	-7.64336e-06	-7.62957e-06	-7.61085e-06	-7.58597e-06	-7.57213e-06	-7.5513e-06	-7.52811e-06	-7.51364e-06	-7.49138e-06	-7.46979e-06	-7.4543e-06	-7.43128e-06	-7.41103e-06	-7.39435e-06	-7.3711e-06	-2.2592e-05	-6.1063e-05	-0.000112094	-0.000165882	-0.000217421	-0.000258453	-0.000289041	-0.000309952	-0.000319472	-0.00032392	-0.000308259	-0.000266821	-0.000213228	-0.000151888	-9.52004e-05	-4.97471e-05	-1.40516e-05	6.17768e-06	1.57786e-05	1.77033e-05	1.11171e-05	3.36086e-06	-5.77973e-06	-1.55038e-05	-2.1233e-05	-2.62952e-05	-2.90632e-05	-2.84776e-05	-2.83275e-05	-2.62047e-05	-2.33232e-05	-2.18915e-05	-1.92477e-05	-1.7565e-05	-1.70745e-05	-1.56679e-05	-1.56614e-05	-1.59114e-05	-1.53923e-05	-1.60856e-05	-1.62471e-05	-1.59633e-05	-1.65807e-05	-1.63304e-05	-1.60864e-05	-1.64394e-05	-1.59366e-05	-1.58196e-05	-1.59922e-05	-1.54827e-05	-1.55526e-05	-1.56195e-05	-1.52262e-05	-1.54322e-05	-1.54066e-05	-1.51443e-05	-1.53919e-05	-1.52773e-05	-1.51253e-05	-1.53443e-05	-1.51659e-05	-1.51045e-05	-1.52637e-05	-1.50605e-05	-1.50715e-05	-1.51646e-05	-1.49711e-05	-1.50325e-05	-1.50641e-05	-1.49013e-05	-1.49882e-05	-1.49678e-05	-1.48444e-05	-1.49347e-05	-1.48751e-05	-1.47916e-05	-1.48692e-05	-1.47847e-05	-1.47367e-05	-1.47922e-05	-1.46965e-05	-1.46767e-05	-1.47063e-05	-1.46106e-05	-1.46102e-05	-1.46143e-05	-1.45262e-05	-1.45366e-05	-1.45181e-05	-1.44422e-05	-1.44556e-05	-1.44193e-05	-1.43572e-05	-1.43677e-05	-1.4319e-05	-1.42703e-05	-1.42739e-05	-1.42179e-05	-1.41806e-05	-1.41751e-05	-1.41164e-05	-1.40878e-05	-1.40727e-05	-1.40146e-05	-1.39917e-05	-1.39675e-05	-1.39125e-05	-1.38925e-05	-1.38606e-05	-1.381e-05	-1.37904e-05	-1.37525e-05	-1.37067e-05	-1.36859e-05	-1.36439e-05	-1.36027e-05	-1.35793e-05	-1.3535e-05	-1.34977e-05	-1.34712e-05	-1.34262e-05	-1.33919e-05	-1.33621e-05	-1.33174e-05	-1.32851e-05	-1.32523e-05	-1.32089e-05	-1.31776e-05	-1.31423e-05	-1.31005e-05	-1.30695e-05	-1.30323e-05	-1.29923e-05	5.29518e-05	0.000219168	0.000439153	0.000646674	0.000805459	0.000887495	0.00088909	0.00084179	0.000770299	0.00069147	0.000566594	0.000388655	0.00019685	3.03747e-05	-9.53306e-05	-0.000171645	-0.000203419	-0.000208609	-0.000195797	-0.00017352	-0.000153354	-0.000135041	-0.000119441	-0.000110745	-0.000104366	-9.9354e-05	-9.82005e-05	-9.64249e-05	-9.40382e-05	-9.35268e-05	-9.12894e-05	-8.82805e-05	-8.67669e-05	-8.36561e-05	-8.03136e-05	-7.84703e-05	-7.53019e-05	-7.23184e-05	-7.06883e-05	-6.78515e-05	-6.53981e-05	-6.40353e-05	-6.15184e-05	-5.94889e-05	-5.82872e-05	-5.60041e-05	-5.42874e-05	-5.31773e-05	-5.10897e-05	-4.96291e-05	-4.85901e-05	-4.66922e-05	-4.54567e-05	-4.44837e-05	-4.27726e-05	-4.17331e-05	-4.08201e-05	-3.92873e-05	-3.84137e-05	-3.75537e-05	-3.61874e-05	-3.54517e-05	-3.46392e-05	-3.34272e-05	-3.28053e-05	-3.20368e-05	-3.09673e-05	-3.04385e-05	-2.97123e-05	-2.87737e-05	-2.83206e-05	-2.76356e-05	-2.68161e-05	-2.64241e-05	-2.57797e-05	-2.50679e-05	-2.47245e-05	-2.41204e-05	-2.35051e-05	-2.32004e-05	-2.26362e-05	-2.21068e-05	-2.18323e-05	-2.13078e-05	-2.08541e-05	-2.06035e-05	-2.0118e-05	-1.97306e-05	-1.94987e-05	-1.90516e-05	-1.87216e-05	-1.85047e-05	-1.80949e-05	-1.78143e-05
0.51	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-8.42177e-06	-2.97463e-05	-5.69148e-05	-8.42243e-05	-0.000109544	-0.0001283	-0.000141269	-0.000150021	-0.00015368	-0.000155845	-0.000148627	-0.000127123	-0.00010016	-6.98284e-05	-4.10701e-05	-1.93938e-05	-2.10284e-06	7.80355e-06	1.13568e-05	1.23258e-05	8.76757e-06	4.23068e-06	2.19912e-07	-4.9221e-06	-7.88275e-06	-9.79413e-06	-1.16151e-05	-1.11334e-05	-1.07632e-05	-1.02711e-05	-8.54773e-06	-7.92603e-06	-7.12892e-06	-5.98774e-06	-6.0916e-06	-5.71633e-06	-5.44596e-06	-6.02169e-06	-5.86047e-06	-6.03124e-06	-6.56333e-06	-6.34808e-06	-6.6144e-06	-6.88252e-06	-6.59912e-06	-6.86792e-06	-6.91671e-06	-6.67775e-06	-6.95679e-06	-6.89353e-06	-6.77448e-06	-7.05305e-06	-6.94434e-06	-6.94527e-06	-7.18633e-06	-7.06078e-06	-7.14454e-06	-7.31804e-06	-7.19406e-06	-7.32298e-06	-7.42239e-06	-7.31808e-06	-7.465e-06	-7.50157e-06	-7.43045e-06	-7.57603e-06	-7.56724e-06	-7.53386e-06	-7.66359e-06	-7.6263e-06	-7.62709e-06	-7.73119e-06	-7.67961e-06	-7.70648e-06	-7.78051e-06	-7.72594e-06	-7.76946e-06	-7.81379e-06	-7.76442e-06	-7.81567e-06	-7.83397e-06	-7.79477e-06	-7.84618e-06	-7.84388e-06	-7.81682e-06	-7.86259e-06	-7.84564e-06	-7.83034e-06	-7.86664e-06	-7.84065e-06	-7.83521e-06	-7.86009e-06	-7.82987e-06	-7.83154e-06	-7.84468e-06	-7.81394e-06	-7.81974e-06	-7.82201e-06	-7.79329e-06	-7.80044e-06	-7.79349e-06	-7.76822e-06	-7.77439e-06	-7.76027e-06	-7.73894e-06	-7.74242e-06	-7.72325e-06	-7.70567e-06	-7.70538e-06	-7.68312e-06	-7.66864e-06	-7.66411e-06	-7.64041e-06	-7.62812e-06	-7.61937e-06	-7.59548e-06	-7.58441e-06	-7.57184e-06	-7.54862e-06	-7.53787e-06	-7.52209e-06	-7.50002e-06	-7.48886e-06	-7.47059e-06	-7.44987e-06	-7.43773e-06	-7.41774e-06	-7.3983e-06	-7.38487e-06	-7.36382e-06	-7.34546e-06	-7.33059e-06	-7.30908e-06	-2.23303e-05	-6.03425e-05	-0.000110734	-0.000163781	-0.000214526	-0.000254744	-0.000284506	-0.000304583	-0.000313272	-0.000316888	-0.000300611	-0.000258836	-0.00020511	-0.000143775	-8.7171e-05	-4.18517e-05	-6.33733e-06	1.36827e-05	2.30436e-05	2.47036e-05	1.78436e-05	9.80141e-06	3.76316e-07	-9.62358e-06	-1.56231e-05	-2.09385e-05	-2.39457e-05	-2.35877e-05	-2.3647e-05	-2.17239e-05	-1.90318e-05	-1.77767e-05	-1.53051e-05	-1.3786e-05	-1.34514e-05	-1.21982e-05	-1.2337e-05	-1.27273e-05	-1.23451e-05	-1.31673e-05	-1.34539e-05	-1.32906e-05	-1.40213e-05	-1.38811e-05	-1.37421e-05	-1.4194e-05	-1.37878e-05	-1.3762e-05	-1.40213e-05	-1.35962e-05	-1.37457e-05	-1.38889e-05	-1.35696e-05	-1.38451e-05	-1.38867e-05	-1.36891e-05	-1.39976e-05	-1.39421e-05	-1.38467e-05	-1.41189e-05	-1.39924e-05	-1.39803e-05	-1.41862e-05	-1.40284e-05	-1.40824e-05	-1.42165e-05	-1.40628e-05	-1.41616e-05	-1.42291e-05	-1.41012e-05	-1.42208e-05	-1.42319e-05	-1.41389e-05	-1.42577e-05	-1.42258e-05	-1.41688e-05	-1.42713e-05	-1.42111e-05	-1.41862e-05	-1.42635e-05	-1.41892e-05	-1.41895e-05	-1.42382e-05	-1.41611e-05	-1.41783e-05	-1.41991e-05	-1.41273e-05	-1.4153e-05	-1.41492e-05	-1.40875e-05	-1.41143e-05	-1.40909e-05	-1.40412e-05	-1.40634e-05	-1.40261e-05	-1.39881e-05	-1.40019e-05	-1.39559e-05	-1.3928e-05	-1.39315e-05	-1.38815e-05	-1.38611e-05	-1.38539e-05	-1.38034e-05	-1.37877e-05	-1.37704e-05	-1.37221e-05	-1.37083e-05	-1.36824e-05	-1.36376e-05	-1.36236e-05	-1.3591e-05	-1.35503e-05	-1.35343e-05	-1.34969e-05	-1.34602e-05	-1.3441e-05	-1.34009e-05	-1.33675e-05	-1.33446e-05	-1.33032e-05	-1.32723e-05	-1.32457e-05	-1.32043e-05	-1.3175e-05	-1.3145e-05	-1.31043e-05	-1.30757e-05	-1.30429e-05	-1.30035e-05	-1.29749e-05	-1.29398e-05	-1.2902e-05	5.3081e-05	0.000219389	0.000439561	0.000647352	0.000806386	0.000888568	0.000890146	0.000842617	0.000770719	0.000691384	0.000565911	0.000387314	0.000194835	2.77396e-05	-9.84517e-05	-0.000175098	-0.000207059	-0.000212302	-0.000199454	-0.000177086	-0.000156788	-0.000138333	-0.000122592	-0.000113756	-0.000107248	-0.000102119	-0.000100853	-9.8975e-05	-9.64937e-05	-9.58878e-05	-9.3563e-05	-9.04704e-05	-8.88718e-05	-8.5682e-05	-8.22628e-05	-8.0342e-05	-7.71021e-05	-7.40491e-05	-7.23495e-05	-6.94488e-05	-6.69332e-05	-6.55086e-05	-6.29351e-05	-6.08501e-05	-5.95936e-05	-5.72603e-05	-5.5494e-05	-5.43352e-05	-5.2203e-05	-5.06981e-05	-4.96158e-05	-4.76782e-05	-4.6403e-05	-4.53916e-05	-4.36452e-05	-4.25702e-05	-4.16232e-05	-4.0059e-05	-3.91537e-05	-3.82635e-05	-3.68693e-05	-3.61053e-05	-3.5266e-05	-3.40292e-05	-3.3382e-05	-3.25898e-05	-3.14982e-05	-3.09469e-05	-3.01997e-05	-2.92412e-05	-2.87682e-05	-2.80646e-05	-2.72274e-05	-2.68176e-05	-2.61567e-05	-2.54292e-05	-2.507e-05	-2.44513e-05	-2.3822e-05	-2.35031e-05	-2.29261e-05	-2.23841e-05	-2.20972e-05	-2.15612e-05	-2.10963e-05	-2.08346e-05	-2.0339e-05	-1.99416e-05	-1.96999e-05	-1.92439e-05	-1.89049e-05	-1.86793e-05	-1.82616e-05	-1.7973e-05
0.515	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-8.23681e-06	-2.91383e-05	-5.5715e-05	-8.23387e-05	-0.000106925	-0.000124935	-0.000137156	-0.000145165	-0.000148096	-0.000149549	-0.000141825	-0.00012008	-9.30649e-05	-6.28056e-05	-3.41874e-05	-1.2685e-05	4.40346e-06	1.40934e-05	1.74198e-05	1.81509e-05	1.43555e-05	9.58061e-06	5.33433e-06	-3.25303e-08	-3.21198e-06	-5.33139e-06	-7.34752e-06	-7.0537e-06	-6.85929e-06	-6.53348e-06	-4.97043e-06	-4.49915e-06	-3.84682e-06	-2.84555e-06	-3.08148e-06	-2.83482e-06	-2.68805e-06	-3.38097e-06	-3.33411e-06	-3.61375e-06	-4.24941e-06	-4.13494e-06	-4.49642e-06	-4.85557e-06	-4.6603e-06	-5.01202e-06	-5.14065e-06	-4.9786e-06	-5.33003e-06	-5.33688e-06	-5.28496e-06	-5.62692e-06	-5.57979e-06	-5.63934e-06	-5.936e-06	-5.86448e-06	-5.99941e-06	-6.22169e-06	-6.14501e-06	-6.31857e-06	-6.46078e-06	-6.39782e-06	-6.5837e-06	-6.6578e-06	-6.62278e-06	-6.80239e-06	-6.82651e-06	-6.82462e-06	-6.9841e-06	-6.97565e-06	-7.0039e-06	-7.13405e-06	-7.10772e-06	-7.15852e-06	-7.25536e-06	-7.22288e-06	-7.28728e-06	-7.35158e-06	-7.3215e-06	-7.39097e-06	-7.42677e-06	-7.40442e-06	-7.47173e-06	-7.48477e-06	-7.4724e-06	-7.53207e-06	-7.52854e-06	-7.52607e-06	-7.57452e-06	-7.56028e-06	-7.56602e-06	-7.60153e-06	-7.5816e-06	-7.59302e-06	-7.61546e-06	-7.59371e-06	-7.60802e-06	-7.61844e-06	-7.59758e-06	-7.61216e-06	-7.61235e-06	-7.59394e-06	-7.6066e-06	-7.59874e-06	-7.5834e-06	-7.59255e-06	-7.57886e-06	-7.56652e-06	-7.5712e-06	-7.55373e-06	-7.54382e-06	-7.54364e-06	-7.52414e-06	-7.51584e-06	-7.51091e-06	-7.49069e-06	-7.48311e-06	-7.47388e-06	-7.45387e-06	-7.44618e-06	-7.43332e-06	-7.41408e-06	-7.40558e-06	-7.38989e-06	-7.37163e-06	-7.36183e-06	-7.34409e-06	-7.32681e-06	-7.31543e-06	-7.29637e-06	-7.2799e-06	-7.26682e-06	-7.24705e-06	-2.20687e-05	-5.96219e-05	-0.000109374	-0.000161681	-0.000211631	-0.000251034	-0.000279971	-0.000299213	-0.000307071	-0.000309855	-0.000292963	-0.000250851	-0.000196992	-0.000135662	-7.91416e-05	-3.39563e-05	1.37698e-06	2.11878e-05	3.03085e-05	3.17039e-05	2.45701e-05	1.6242e-05	6.53236e-06	-3.74333e-06	-1.00132e-05	-1.55818e-05	-1.88282e-05	-1.86977e-05	-1.89666e-05	-1.72432e-05	-1.47403e-05	-1.36619e-05	-1.13625e-05	-1.00069e-05	-9.82841e-06	-8.72845e-06	-9.01261e-06	-9.54311e-06	-9.29783e-06	-1.0249e-05	-1.06606e-05	-1.0618e-05	-1.14619e-05	-1.14318e-05	-1.13978e-05	-1.19487e-05	-1.1639e-05	-1.17044e-05	-1.20504e-05	-1.17098e-05	-1.19388e-05	-1.21583e-05	-1.1913e-05	-1.2258e-05	-1.23668e-05	-1.2234e-05	-1.26033e-05	-1.26069e-05	-1.2568e-05	-1.28936e-05	-1.28189e-05	-1.28561e-05	-1.31087e-05	-1.29964e-05	-1.30933e-05	-1.32684e-05	-1.31545e-05	-1.32907e-05	-1.33942e-05	-1.3301e-05	-1.34533e-05	-1.3496e-05	-1.34333e-05	-1.35807e-05	-1.35765e-05	-1.35459e-05	-1.36735e-05	-1.36375e-05	-1.36357e-05	-1.37349e-05	-1.36818e-05	-1.37022e-05	-1.37701e-05	-1.37116e-05	-1.37463e-05	-1.37839e-05	-1.37284e-05	-1.37694e-05	-1.37804e-05	-1.37329e-05	-1.3773e-05	-1.37626e-05	-1.37253e-05	-1.37591e-05	-1.37331e-05	-1.37059e-05	-1.373e-05	-1.36939e-05	-1.36754e-05	-1.36879e-05	-1.36466e-05	-1.36344e-05	-1.3635e-05	-1.35922e-05	-1.35837e-05	-1.35733e-05	-1.35316e-05	-1.35241e-05	-1.35043e-05	-1.34653e-05	-1.34568e-05	-1.34295e-05	-1.33939e-05	-1.33826e-05	-1.335e-05	-1.33177e-05	-1.33027e-05	-1.32667e-05	-1.32372e-05	-1.3218e-05	-1.31802e-05	-1.31527e-05	-1.31294e-05	-1.30911e-05	-1.30648e-05	-1.30377e-05	-1.29998e-05	-1.29738e-05	-1.29435e-05	-1.29066e-05	-1.28802e-05	-1.28474e-05	-1.28117e-05	5.32102e-05	0.00021961	0.00043997	0.00064803	0.000807312	0.00088964	0.000891203	0.000843445	0.00077114	0.000691299	0.000565229	0.000385973	0.00019282	2.51045e-05	-0.000101573	-0.000178551	-0.000210698	-0.000215995	-0.000203111	-0.000180651	-0.000160222	-0.000141625	-0.000125744	-0.000116766	-0.00011013	-0.000104884	-0.000103505	-0.000101525	-9.89492e-05	-9.82487e-05	-9.58367e-05	-9.26604e-05	-9.09767e-05	-8.77079e-05	-8.4212e-05	-8.22138e-05	-7.89023e-05	-7.57798e-05	-7.40106e-05	-7.10462e-05	-6.84684e-05	-6.69819e-05	-6.43518e-05	-6.22113e-05	-6.09e-05	-5.85165e-05	-5.67006e-05	-5.54931e-05	-5.33163e-05	-5.17671e-05	-5.06415e-05	-4.86643e-05	-4.73494e-05	-4.62995e-05	-4.45179e-05	-4.34074e-05	-4.24262e-05	-4.08307e-05	-3.98938e-05	-3.89733e-05	-3.75511e-05	-3.67589e-05	-3.58928e-05	-3.46311e-05	-3.39587e-05	-3.31428e-05	-3.2029e-05	-3.14552e-05	-3.0687e-05	-2.97088e-05	-2.92157e-05	-2.84935e-05	-2.76388e-05	-2.72111e-05	-2.65338e-05	-2.57905e-05	-2.54155e-05	-2.47822e-05	-2.41389e-05	-2.38059e-05	-2.32159e-05	-2.26615e-05	-2.2362e-05	-2.18146e-05	-2.13386e-05	-2.10657e-05	-2.05601e-05	-2.01527e-05	-1.99011e-05	-1.94361e-05	-1.90883e-05	-1.88539e-05	-1.84282e-05	-1.81317e-05
0.52	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-8.05123e-06	-2.85283e-05	-5.45111e-05	-8.04466e-05	-0.000104298	-0.000121558	-0.000133029	-0.000140292	-0.000142493	-0.000143231	-0.000135	-0.000113011	-8.59455e-05	-5.57579e-05	-2.728e-05	-5.95181e-06	1.09337e-05	2.04067e-05	2.3506e-05	2.39986e-05	1.99655e-05	1.49522e-05	1.04699e-05	4.87774e-06	1.47906e-06	-8.48805e-07	-3.06052e-06	-2.95488e-06	-2.93666e-06	-2.77746e-06	-1.3751e-06	-1.05456e-06	-5.47297e-07	3.13786e-07	-5.44997e-08	6.3282e-08	8.62023e-08	-7.2416e-07	-7.91904e-07	-1.18063e-06	-1.9201e-06	-1.90662e-06	-2.36345e-06	-2.81382e-06	-2.70688e-06	-3.14171e-06	-3.35036e-06	-3.26539e-06	-3.68938e-06	-3.76648e-06	-3.78184e-06	-4.18734e-06	-4.20194e-06	-4.32023e-06	-4.67263e-06	-4.65527e-06	-4.84147e-06	-5.11266e-06	-5.08341e-06	-5.30171e-06	-5.48683e-06	-5.46533e-06	-5.69026e-06	-5.802e-06	-5.80317e-06	-6.01689e-06	-6.07402e-06	-6.1037e-06	-6.29302e-06	-6.3135e-06	-6.36928e-06	-6.52554e-06	-6.52454e-06	-6.59936e-06	-6.71907e-06	-6.70874e-06	-6.79408e-06	-6.87842e-06	-6.86771e-06	-6.95545e-06	-7.00882e-06	-7.00337e-06	-7.08664e-06	-7.11507e-06	-7.11746e-06	-7.19106e-06	-7.20102e-06	-7.21142e-06	-7.27207e-06	-7.26964e-06	-7.28661e-06	-7.3328e-06	-7.32319e-06	-7.34441e-06	-7.3762e-06	-7.36349e-06	-7.38635e-06	-7.40497e-06	-7.392e-06	-7.41405e-06	-7.42142e-06	-7.40991e-06	-7.4291e-06	-7.42754e-06	-7.41823e-06	-7.43309e-06	-7.42492e-06	-7.41785e-06	-7.42752e-06	-7.4149e-06	-7.40959e-06	-7.41379e-06	-7.39852e-06	-7.39425e-06	-7.39316e-06	-7.37665e-06	-7.37259e-06	-7.36673e-06	-7.34998e-06	-7.34537e-06	-7.33548e-06	-7.31908e-06	-7.31328e-06	-7.30019e-06	-7.28443e-06	-7.277e-06	-7.26155e-06	-7.24645e-06	-7.23715e-06	-7.2201e-06	-7.20555e-06	-7.1943e-06	-7.17629e-06	-2.17976e-05	-5.88905e-05	-0.000108001	-0.000159565	-0.000208718	-0.000247304	-0.000275411	-0.000293817	-0.000300841	-0.000302791	-0.00028528	-0.000242831	-0.000188837	-0.000127513	-7.10762e-05	-2.6025e-05	9.12672e-06	2.87278e-05	3.7608e-05	3.87382e-05	3.133e-05	2.27153e-05	1.27206e-05	2.16854e-06	-4.37219e-06	-1.01946e-05	-1.36807e-05	-1.37783e-05	-1.4257e-05	-1.27338e-05	-1.04206e-05	-9.51931e-06	-7.39236e-06	-6.20083e-06	-6.17864e-06	-5.23234e-06	-5.66213e-06	-6.33319e-06	-6.22513e-06	-7.30555e-06	-7.84255e-06	-7.92069e-06	-8.87812e-06	-8.95849e-06	-9.02969e-06	-9.6798e-06	-9.46674e-06	-9.62358e-06	-1.00565e-05	-9.80064e-06	-1.01093e-05	-1.04053e-05	-1.02342e-05	-1.06489e-05	-1.08251e-05	-1.07572e-05	-1.11876e-05	-1.12504e-05	-1.12682e-05	-1.16473e-05	-1.16246e-05	-1.17112e-05	-1.20106e-05	-1.1944e-05	-1.2084e-05	-1.23001e-05	-1.22261e-05	-1.23999e-05	-1.25395e-05	-1.24812e-05	-1.26663e-05	-1.27406e-05	-1.27084e-05	-1.28845e-05	-1.2908e-05	-1.2904e-05	-1.30567e-05	-1.30451e-05	-1.30664e-05	-1.31876e-05	-1.31558e-05	-1.31964e-05	-1.32836e-05	-1.32437e-05	-1.32961e-05	-1.33506e-05	-1.33114e-05	-1.33678e-05	-1.33935e-05	-1.33603e-05	-1.34139e-05	-1.34165e-05	-1.33916e-05	-1.34372e-05	-1.34226e-05	-1.34064e-05	-1.34407e-05	-1.34146e-05	-1.34056e-05	-1.34271e-05	-1.33946e-05	-1.33907e-05	-1.33992e-05	-1.33641e-05	-1.33628e-05	-1.33594e-05	-1.33244e-05	-1.33233e-05	-1.33096e-05	-1.32765e-05	-1.32735e-05	-1.32516e-05	-1.32211e-05	-1.32147e-05	-1.31868e-05	-1.3159e-05	-1.31483e-05	-1.31164e-05	-1.30909e-05	-1.30755e-05	-1.30413e-05	-1.30173e-05	-1.29973e-05	-1.29622e-05	-1.29389e-05	-1.29147e-05	-1.28796e-05	-1.28563e-05	-1.28286e-05	-1.27941e-05	-1.27701e-05	-1.27396e-05	-1.2706e-05	5.33548e-05	0.000219846	0.000440394	0.000648725	0.000808255	0.00089073	0.000892277	0.000844289	0.000771577	0.000691229	0.000564561	0.000384647	0.000190818	2.24817e-05	-0.000104683	-0.000181993	-0.000214327	-0.000219678	-0.000206758	-0.000184207	-0.000163646	-0.000144907	-0.000128885	-0.000119766	-0.000113001	-0.000107639	-0.000106146	-0.000104064	-0.000101393	-0.000100598	-9.80987e-05	-9.48386e-05	-9.30698e-05	-8.97218e-05	-8.61492e-05	-8.40735e-05	-8.06904e-05	-7.74983e-05	-7.56595e-05	-7.26312e-05	-6.99911e-05	-6.84427e-05	-6.57561e-05	-6.356e-05	-6.21937e-05	-5.97601e-05	-5.78945e-05	-5.66382e-05	-5.44168e-05	-5.28232e-05	-5.16543e-05	-4.96374e-05	-4.82828e-05	-4.71944e-05	-4.53776e-05	-4.42317e-05	-4.32163e-05	-4.15894e-05	-4.06208e-05	-3.96701e-05	-3.822e-05	-3.73995e-05	-3.65066e-05	-3.522e-05	-3.45224e-05	-3.36828e-05	-3.25468e-05	-3.19506e-05	-3.11613e-05	-3.01634e-05	-2.96503e-05	-2.89095e-05	-2.80371e-05	-2.75916e-05	-2.68978e-05	-2.61389e-05	-2.5748e-05	-2.51001e-05	-2.44428e-05	-2.40957e-05	-2.34929e-05	-2.2926e-05	-2.2614e-05	-2.20552e-05	-2.1568e-05	-2.12841e-05	-2.07683e-05	-2.0351e-05	-2.00896e-05	-1.96156e-05	-1.92589e-05	-1.90158e-05	-1.85823e-05	-1.82779e-05
0.525	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-7.86534e-06	-2.79172e-05	-5.33052e-05	-7.85514e-05	-0.000101666	-0.000118176	-0.000128895	-0.000135411	-0.00013688	-0.000136902	-0.000128162	-0.000105931	-7.88136e-05	-4.86979e-05	-2.03603e-05	7.93481e-07	1.74758e-05	2.67317e-05	2.96036e-05	2.98576e-05	2.55865e-05	2.03345e-05	1.56161e-05	9.79836e-06	6.18023e-06	3.6437e-06	1.2362e-06	1.15346e-06	9.95306e-07	9.87729e-07	2.22924e-06	2.3989e-06	2.76093e-06	3.48168e-06	2.9809e-06	2.96968e-06	2.86861e-06	1.94069e-06	1.75822e-06	1.2603e-06	4.16903e-07	3.29298e-07	-2.23005e-07	-7.64696e-07	-7.46171e-07	-1.2642e-06	-1.55296e-06	-1.54514e-06	-2.04177e-06	-2.18922e-06	-2.27193e-06	-2.74105e-06	-2.81743e-06	-2.99455e-06	-3.40274e-06	-3.4396e-06	-3.67715e-06	-3.9973e-06	-4.01553e-06	-4.27864e-06	-4.50672e-06	-4.52672e-06	-4.79076e-06	-4.94018e-06	-4.97758e-06	-5.22548e-06	-5.31565e-06	-5.37695e-06	-5.59615e-06	-5.64559e-06	-5.72895e-06	-5.91136e-06	-5.93572e-06	-6.03459e-06	-6.17721e-06	-6.18907e-06	-6.29539e-06	-6.3998e-06	-6.40848e-06	-6.51453e-06	-6.58549e-06	-6.59697e-06	-6.69623e-06	-6.74008e-06	-6.75725e-06	-6.84483e-06	-6.8683e-06	-6.8916e-06	-6.96446e-06	-6.97386e-06	-7.00209e-06	-7.05897e-06	-7.05972e-06	-7.09076e-06	-7.13193e-06	-7.12827e-06	-7.15971e-06	-7.18654e-06	-7.18149e-06	-7.21103e-06	-7.22561e-06	-7.22102e-06	-7.24676e-06	-7.2515e-06	-7.24825e-06	-7.26884e-06	-7.2662e-06	-7.26442e-06	-7.27911e-06	-7.27134e-06	-7.27065e-06	-7.27926e-06	-7.26824e-06	-7.26801e-06	-7.27078e-06	-7.258e-06	-7.25748e-06	-7.25501e-06	-7.24152e-06	-7.24e-06	-7.23309e-06	-7.21955e-06	-7.21647e-06	-7.206e-06	-7.19275e-06	-7.1877e-06	-7.17455e-06	-7.16166e-06	-7.15445e-06	-7.13943e-06	-7.12681e-06	-7.1174e-06	-7.10118e-06	-2.15219e-05	-5.81537e-05	-0.000106621	-0.000157441	-0.000205795	-0.000243564	-0.00027084	-0.000288408	-0.000294596	-0.00029571	-0.00027758	-0.000234793	-0.000180665	-0.000119346	-6.29928e-05	-1.80759e-05	1.68941e-05	3.62854e-05	4.49247e-05	4.57895e-05	3.81066e-05	2.92051e-05	1.8925e-05	8.09622e-06	1.2843e-06	-4.79215e-06	-8.51818e-06	-8.84406e-06	-9.53295e-06	-8.21007e-06	-6.0868e-06	-5.36281e-06	-3.40856e-06	-2.38119e-06	-2.51551e-06	-1.72303e-06	-2.29863e-06	-3.11039e-06	-3.13971e-06	-4.34953e-06	-5.01203e-06	-5.21115e-06	-6.2822e-06	-6.47312e-06	-6.64966e-06	-7.3991e-06	-7.28285e-06	-7.53124e-06	-8.05124e-06	-7.88013e-06	-8.26865e-06	-8.64116e-06	-8.54437e-06	-9.02887e-06	-9.27253e-06	-9.26967e-06	-9.76111e-06	-9.88334e-06	-9.95792e-06	-1.03904e-05	-1.04199e-05	-1.0556e-05	-1.09023e-05	-1.08813e-05	-1.10645e-05	-1.13217e-05	-1.12877e-05	-1.14992e-05	-1.16748e-05	-1.16515e-05	-1.18694e-05	-1.19755e-05	-1.19738e-05	-1.21786e-05	-1.22299e-05	-1.22526e-05	-1.24304e-05	-1.24432e-05	-1.24878e-05	-1.26309e-05	-1.26205e-05	-1.26814e-05	-1.27879e-05	-1.27667e-05	-1.28368e-05	-1.29082e-05	-1.28854e-05	-1.29572e-05	-1.29978e-05	-1.29789e-05	-1.30459e-05	-1.30615e-05	-1.30492e-05	-1.31066e-05	-1.31034e-05	-1.30981e-05	-1.31427e-05	-1.31267e-05	-1.31273e-05	-1.31578e-05	-1.3134e-05	-1.31385e-05	-1.3155e-05	-1.31275e-05	-1.31335e-05	-1.31371e-05	-1.31088e-05	-1.31141e-05	-1.31065e-05	-1.30793e-05	-1.30819e-05	-1.30654e-05	-1.30401e-05	-1.30387e-05	-1.30155e-05	-1.29922e-05	-1.29858e-05	-1.29581e-05	-1.29365e-05	-1.29249e-05	-1.28944e-05	-1.28739e-05	-1.28572e-05	-1.28253e-05	-1.28051e-05	-1.27839e-05	-1.27516e-05	-1.2731e-05	-1.27059e-05	-1.26739e-05	-1.26523e-05	-1.2624e-05	-1.25927e-05	5.35071e-05	0.00022009	0.000440826	0.000649427	0.000809207	0.000891828	0.000893359	0.000845142	0.000772023	0.000691168	0.000563901	0.000383328	0.000188823	1.9865e-05	-0.000107787	-0.00018543	-0.000217951	-0.000223356	-0.0002104	-0.000187757	-0.000167065	-0.000148183	-0.00013202	-0.00012276	-0.000115866	-0.000110387	-0.000108781	-0.000106597	-0.000103832	-0.000102942	-0.000100355	-9.7011e-05	-9.5157e-05	-9.17299e-05	-8.80805e-05	-8.59272e-05	-8.24725e-05	-7.92107e-05	-7.73023e-05	-7.421e-05	-7.15076e-05	-6.98973e-05	-6.7154e-05	-6.49024e-05	-6.34811e-05	-6.09973e-05	-5.90821e-05	-5.7777e-05	-5.5511e-05	-5.3873e-05	-5.26607e-05	-5.06041e-05	-4.92098e-05	-4.8083e-05	-4.62308e-05	-4.50494e-05	-4.4e-05	-4.23416e-05	-4.13413e-05	-4.03604e-05	-3.88823e-05	-3.80336e-05	-3.71139e-05	-3.58024e-05	-3.50796e-05	-3.42162e-05	-3.30581e-05	-3.24394e-05	-3.16291e-05	-3.06114e-05	-3.00783e-05	-2.93189e-05	-2.8429e-05	-2.79656e-05	-2.72554e-05	-2.64808e-05	-2.6074e-05	-2.54116e-05	-2.47403e-05	-2.43792e-05	-2.37634e-05	-2.3184e-05	-2.28595e-05	-2.22893e-05	-2.1791e-05	-2.1496e-05	-2.09702e-05	-2.05429e-05	-2.02717e-05	-1.97888e-05	-1.94233e-05	-1.91714e-05	-1.873e-05	-1.84177e-05
0.53	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-7.67945e-06	-2.73062e-05	-5.20993e-05	-7.66561e-05	-9.90336e-05	-0.000114794	-0.000124761	-0.00013053	-0.000131268	-0.000130574	-0.000121325	-9.88502e-05	-7.16817e-05	-4.16378e-05	-1.34406e-05	7.53877e-06	2.4018e-05	3.30567e-05	3.57012e-05	3.57166e-05	3.12076e-05	2.57169e-05	2.07622e-05	1.4719e-05	1.08814e-05	8.1362e-06	5.53292e-06	5.2618e-06	4.92728e-06	4.75292e-06	5.83359e-06	5.85235e-06	6.06916e-06	6.64958e-06	6.01631e-06	5.87607e-06	5.65102e-06	4.60553e-06	4.30835e-06	3.70122e-06	2.75391e-06	2.56521e-06	1.91744e-06	1.28443e-06	1.21454e-06	6.13308e-07	2.44441e-07	1.75105e-07	-3.94165e-07	-6.11951e-07	-7.62022e-07	-1.29475e-06	-1.43292e-06	-1.66886e-06	-2.13285e-06	-2.22393e-06	-2.51283e-06	-2.88195e-06	-2.94765e-06	-3.25556e-06	-3.5266e-06	-3.5881e-06	-3.89125e-06	-4.07836e-06	-4.152e-06	-4.43406e-06	-4.55728e-06	-4.6502e-06	-4.89928e-06	-4.97768e-06	-5.08861e-06	-5.29719e-06	-5.34691e-06	-5.46982e-06	-5.63535e-06	-5.66939e-06	-5.79669e-06	-5.92118e-06	-5.94925e-06	-6.07361e-06	-6.16216e-06	-6.19058e-06	-6.30582e-06	-6.36509e-06	-6.39704e-06	-6.4986e-06	-6.53557e-06	-6.57177e-06	-6.65686e-06	-6.67809e-06	-6.71756e-06	-6.78515e-06	-6.79625e-06	-6.83712e-06	-6.88765e-06	-6.89306e-06	-6.93307e-06	-6.96811e-06	-6.97098e-06	-7.00801e-06	-7.02979e-06	-7.03212e-06	-7.06441e-06	-7.07547e-06	-7.07827e-06	-7.10459e-06	-7.10749e-06	-7.11099e-06	-7.1307e-06	-7.12778e-06	-7.13171e-06	-7.14472e-06	-7.13796e-06	-7.14176e-06	-7.1484e-06	-7.13935e-06	-7.14236e-06	-7.14328e-06	-7.13306e-06	-7.13464e-06	-7.1307e-06	-7.12003e-06	-7.11967e-06	-7.11181e-06	-7.10107e-06	-7.09841e-06	-7.08756e-06	-7.07687e-06	-7.07176e-06	-7.05876e-06	-7.04807e-06	-7.04051e-06	-7.02607e-06	-2.12461e-05	-5.74168e-05	-0.000105241	-0.000155317	-0.000202872	-0.000239823	-0.000266269	-0.000282999	-0.000288351	-0.00028863	-0.00026988	-0.000226755	-0.000172493	-0.000111179	-5.49093e-05	-1.01268e-05	2.46616e-05	4.38429e-05	5.22414e-05	5.28408e-05	4.48832e-05	3.56948e-05	2.51293e-05	1.40239e-05	6.94079e-06	6.10306e-07	-3.35566e-06	-3.90985e-06	-4.80889e-06	-3.68637e-06	-1.753e-06	-1.2063e-06	5.75251e-07	1.43844e-06	1.14762e-06	1.78628e-06	1.06488e-06	1.124e-07	-5.42929e-08	-1.39351e-06	-2.18151e-06	-2.5016e-06	-3.68629e-06	-3.98775e-06	-4.26963e-06	-5.11839e-06	-5.09896e-06	-5.4389e-06	-6.04593e-06	-5.95962e-06	-6.42796e-06	-6.87703e-06	-6.85455e-06	-7.40885e-06	-7.71995e-06	-7.78212e-06	-8.33466e-06	-8.51623e-06	-8.64758e-06	-9.13362e-06	-9.21519e-06	-9.40079e-06	-9.79399e-06	-9.81869e-06	-1.0045e-05	-1.03434e-05	-1.03494e-05	-1.05984e-05	-1.08102e-05	-1.08218e-05	-1.10726e-05	-1.12104e-05	-1.12392e-05	-1.14728e-05	-1.15519e-05	-1.16012e-05	-1.18041e-05	-1.18413e-05	-1.19091e-05	-1.20743e-05	-1.20853e-05	-1.21664e-05	-1.22921e-05	-1.22897e-05	-1.23775e-05	-1.24658e-05	-1.24593e-05	-1.25466e-05	-1.2602e-05	-1.25974e-05	-1.2678e-05	-1.27066e-05	-1.27068e-05	-1.2776e-05	-1.27842e-05	-1.27898e-05	-1.28448e-05	-1.28387e-05	-1.28489e-05	-1.28885e-05	-1.28735e-05	-1.28863e-05	-1.29107e-05	-1.2891e-05	-1.29043e-05	-1.29148e-05	-1.28933e-05	-1.29049e-05	-1.29035e-05	-1.28822e-05	-1.28904e-05	-1.28793e-05	-1.28592e-05	-1.28626e-05	-1.28442e-05	-1.28254e-05	-1.28234e-05	-1.27998e-05	-1.27822e-05	-1.27744e-05	-1.27475e-05	-1.27305e-05	-1.27172e-05	-1.26885e-05	-1.26714e-05	-1.26531e-05	-1.26237e-05	-1.26057e-05	-1.25832e-05	-1.25537e-05	-1.25345e-05	-1.25085e-05	-1.24794e-05	5.36594e-05	0.000220335	0.000441258	0.00065013	0.000810158	0.000892926	0.000894441	0.000845995	0.000772468	0.000691106	0.000563241	0.000382009	0.000186827	1.72483e-05	-0.000110891	-0.000188867	-0.000221575	-0.000227033	-0.000214042	-0.000191308	-0.000170484	-0.00015146	-0.000135156	-0.000125755	-0.000118732	-0.000113136	-0.000111417	-0.000109131	-0.00010627	-0.000105286	-0.000102611	-9.91834e-05	-9.72442e-05	-9.37379e-05	-9.00117e-05	-8.77808e-05	-8.42545e-05	-8.09231e-05	-7.8945e-05	-7.57889e-05	-7.30241e-05	-7.13519e-05	-6.8552e-05	-6.62448e-05	-6.47686e-05	-6.22345e-05	-6.02697e-05	-5.89157e-05	-5.66051e-05	-5.49227e-05	-5.36671e-05	-5.15708e-05	-5.01369e-05	-4.89715e-05	-4.7084e-05	-4.58672e-05	-4.47836e-05	-4.30938e-05	-4.20619e-05	-4.10507e-05	-3.95446e-05	-3.86677e-05	-3.77212e-05	-3.63848e-05	-3.56368e-05	-3.47496e-05	-3.35693e-05	-3.29282e-05	-3.20969e-05	-3.10595e-05	-3.05063e-05	-2.97283e-05	-2.88208e-05	-2.83397e-05	-2.7613e-05	-2.68226e-05	-2.64001e-05	-2.57231e-05	-2.50378e-05	-2.46626e-05	-2.4034e-05	-2.34421e-05	-2.31051e-05	-2.25235e-05	-2.2014e-05	-2.1708e-05	-2.1172e-05	-2.07348e-05	-2.04538e-05	-1.9962e-05	-1.95876e-05	-1.93271e-05	-1.88777e-05	-1.85575e-05
0.535	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-7.49436e-06	-2.66978e-05	-5.08986e-05	-7.47689e-05	-9.64126e-05	-0.000111426	-0.000120644	-0.000125669	-0.000125679	-0.000124272	-0.000114517	-9.17993e-05	-6.45796e-05	-3.46071e-05	-6.54945e-06	1.42563e-05	3.05334e-05	3.9356e-05	4.17742e-05	4.15521e-05	3.68063e-05	3.10781e-05	2.58883e-05	1.96206e-05	1.55647e-05	1.26118e-05	9.81366e-06	9.35506e-06	8.84502e-06	8.50468e-06	9.42527e-06	9.29386e-06	9.36614e-06	9.80689e-06	9.04176e-06	8.77314e-06	8.42469e-06	7.2622e-06	6.85085e-06	6.13503e-06	5.08429e-06	4.79499e-06	4.05221e-06	3.32831e-06	3.17042e-06	2.48638e-06	2.03778e-06	1.89165e-06	1.25008e-06	9.62292e-07	7.45179e-07	1.49138e-07	-5.05341e-08	-3.45017e-07	-8.64553e-07	-1.0096e-06	-1.3496e-06	-1.76746e-06	-1.88042e-06	-2.23293e-06	-2.54673e-06	-2.64955e-06	-2.99163e-06	-3.21624e-06	-3.32596e-06	-3.64203e-06	-3.79814e-06	-3.92254e-06	-4.20137e-06	-4.3086e-06	-4.44699e-06	-4.6816e-06	-4.75657e-06	-4.90343e-06	-5.09177e-06	-5.14791e-06	-5.29609e-06	-5.44057e-06	-5.48795e-06	-5.63053e-06	-5.7366e-06	-5.78189e-06	-5.91305e-06	-5.98767e-06	-6.03435e-06	-6.14982e-06	-6.20025e-06	-6.24929e-06	-6.34656e-06	-6.37957e-06	-6.43026e-06	-6.50851e-06	-6.52992e-06	-6.58057e-06	-6.64045e-06	-6.65488e-06	-6.70343e-06	-6.74666e-06	-6.75743e-06	-6.80192e-06	-6.83088e-06	-6.84011e-06	-6.87893e-06	-6.89628e-06	-6.90511e-06	-6.93714e-06	-6.94556e-06	-6.95433e-06	-6.97906e-06	-6.98097e-06	-6.98952e-06	-7.00691e-06	-7.00439e-06	-7.01223e-06	-7.02272e-06	-7.01739e-06	-7.02393e-06	-7.02824e-06	-7.02128e-06	-7.02596e-06	-7.02499e-06	-7.01718e-06	-7.01953e-06	-7.01429e-06	-7.00605e-06	-7.00578e-06	-6.99723e-06	-6.98874e-06	-6.98573e-06	-6.97475e-06	-6.966e-06	-6.96029e-06	-6.94763e-06	-2.0968e-05	-5.66795e-05	-0.000103864	-0.000153198	-0.000199958	-0.000236094	-0.000261713	-0.000277608	-0.000282129	-0.000281575	-0.000262209	-0.000218747	-0.000164351	-0.000103042	-4.68562e-05	-2.2074e-06	3.24002e-05	5.13726e-05	5.95314e-05	5.98666e-05	5.16357e-05	4.21618e-05	3.13123e-05	1.99316e-05	1.25786e-05	5.99525e-06	1.79048e-06	1.00908e-06	-9.91223e-08	8.23978e-07	2.56834e-06	2.93859e-06	4.54826e-06	5.24806e-06	4.80146e-06	5.28703e-06	4.42051e-06	3.32798e-06	3.02456e-06	1.55656e-06	6.43634e-07	2.03142e-07	-1.09466e-06	-1.50614e-06	-1.89287e-06	-2.84049e-06	-2.91743e-06	-3.34849e-06	-4.04216e-06	-4.04025e-06	-4.58804e-06	-5.11333e-06	-5.16482e-06	-5.78859e-06	-6.16684e-06	-6.29373e-06	-6.9071e-06	-7.14774e-06	-7.33562e-06	-7.87493e-06	-8.00837e-06	-8.24326e-06	-8.68315e-06	-8.75331e-06	-9.02255e-06	-9.36192e-06	-9.40771e-06	-9.69425e-06	-9.94201e-06	-9.98841e-06	-1.02719e-05	-1.04413e-05	-1.05005e-05	-1.07626e-05	-1.08695e-05	-1.09454e-05	-1.11732e-05	-1.12348e-05	-1.13257e-05	-1.15128e-05	-1.15451e-05	-1.16464e-05	-1.17913e-05	-1.18076e-05	-1.19129e-05	-1.20181e-05	-1.2028e-05	-1.21306e-05	-1.22008e-05	-1.22105e-05	-1.23045e-05	-1.23461e-05	-1.23587e-05	-1.24397e-05	-1.24593e-05	-1.24758e-05	-1.25411e-05	-1.2545e-05	-1.25647e-05	-1.26133e-05	-1.26071e-05	-1.26282e-05	-1.26606e-05	-1.26485e-05	-1.26691e-05	-1.26865e-05	-1.26718e-05	-1.26898e-05	-1.26945e-05	-1.26791e-05	-1.26929e-05	-1.26871e-05	-1.26722e-05	-1.26805e-05	-1.26668e-05	-1.26526e-05	-1.26549e-05	-1.26355e-05	-1.26218e-05	-1.26178e-05	-1.25947e-05	-1.25811e-05	-1.25711e-05	-1.25457e-05	-1.25316e-05	-1.25163e-05	-1.24897e-05	-1.24745e-05	-1.24545e-05	-1.24276e-05	-1.24107e-05	-1.23871e-05	-1.23602e-05	5.38175e-05	0.000220584	0.000441695	0.000650836	0.000811111	0.000894025	0.000895525	0.00084685	0.000772918	0.000691052	0.000562592	0.000380703	0.000184849	1.46519e-05	-0.000113972	-0.00019228	-0.000225174	-0.000230686	-0.000217658	-0.000194834	-0.000173879	-0.000154713	-0.000138269	-0.000128727	-0.000121576	-0.000115864	-0.000114032	-0.000111644	-0.00010869	-0.000107611	-0.00010485	-0.000101338	-9.93144e-05	-9.57293e-05	-9.19267e-05	-8.96186e-05	-8.6021e-05	-8.26204e-05	-8.0573e-05	-7.73533e-05	-7.45265e-05	-7.27927e-05	-6.99364e-05	-6.75739e-05	-6.60431e-05	-6.3459e-05	-6.14448e-05	-6.00424e-05	-5.76873e-05	-5.59608e-05	-5.4662e-05	-5.25263e-05	-5.10529e-05	-4.98492e-05	-4.79266e-05	-4.66745e-05	-4.5557e-05	-4.38359e-05	-4.27725e-05	-4.17312e-05	-4.01974e-05	-3.92923e-05	-3.83192e-05	-3.69581e-05	-3.6185e-05	-3.52742e-05	-3.40719e-05	-3.34084e-05	-3.25562e-05	-3.14992e-05	-3.09261e-05	-3.01297e-05	-2.92046e-05	-2.87058e-05	-2.79627e-05	-2.71568e-05	-2.67185e-05	-2.6027e-05	-2.53278e-05	-2.49386e-05	-2.42972e-05	-2.36929e-05	-2.33435e-05	-2.27506e-05	-2.22301e-05	-2.1913e-05	-2.1367e-05	-2.092e-05	-2.06292e-05	-2.01285e-05	-1.97453e-05	-1.94762e-05	-1.9019e-05	-1.86909e-05
0.54	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-7.31085e-06	-2.60945e-05	-4.9708e-05	-7.28976e-05	-9.38138e-05	-0.000108086	-0.000116562	-0.000120849	-0.000120137	-0.000118023	-0.000107765	-8.48076e-05	-5.75368e-05	-2.76349e-05	2.84445e-07	2.09183e-05	3.69953e-05	4.56039e-05	4.77979e-05	4.73406e-05	4.23603e-05	3.63968e-05	3.09743e-05	2.44843e-05	2.02121e-05	1.70535e-05	1.40624e-05	1.34182e-05	1.27343e-05	1.22296e-05	1.29916e-05	1.27115e-05	1.26406e-05	1.2943e-05	1.20473e-05	1.16515e-05	1.11809e-05	9.9025e-06	9.37807e-06	8.55462e-06	7.40144e-06	7.01249e-06	6.1756e-06	5.36168e-06	5.11663e-06	4.35056e-06	3.823e-06	3.6008e-06	2.88762e-06	2.53048e-06	2.24696e-06	1.5882e-06	1.32761e-06	9.75128e-07	4.0057e-07	2.02068e-07	-1.88565e-07	-6.54709e-07	-8.14494e-07	-1.21119e-06	-1.56735e-06	-1.7111e-06	-2.09176e-06	-2.35354e-06	-2.499e-06	-2.84878e-06	-3.03749e-06	-3.19307e-06	-3.50138e-06	-3.63719e-06	-3.80279e-06	-4.06321e-06	-4.16321e-06	-4.3338e-06	-4.54475e-06	-4.62278e-06	-4.79167e-06	-4.95597e-06	-5.02249e-06	-5.18315e-06	-5.30659e-06	-5.3686e-06	-5.51555e-06	-5.6054e-06	-5.66668e-06	-5.79596e-06	-5.85973e-06	-5.92152e-06	-6.03086e-06	-6.07557e-06	-6.13738e-06	-6.22621e-06	-6.25787e-06	-6.31823e-06	-6.38737e-06	-6.41076e-06	-6.4678e-06	-6.51916e-06	-6.53777e-06	-6.58968e-06	-6.62576e-06	-6.64185e-06	-6.68716e-06	-6.71077e-06	-6.72559e-06	-6.76331e-06	-6.77722e-06	-6.79123e-06	-6.82093e-06	-6.82767e-06	-6.8408e-06	-6.86256e-06	-6.86427e-06	-6.87613e-06	-6.89045e-06	-6.88883e-06	-6.89889e-06	-6.90657e-06	-6.90286e-06	-6.91062e-06	-6.91263e-06	-6.90767e-06	-6.91273e-06	-6.9101e-06	-6.90437e-06	-6.90648e-06	-6.90023e-06	-6.89395e-06	-6.89303e-06	-6.88408e-06	-6.87726e-06	-6.8734e-06	-6.86253e-06	-2.06848e-05	-5.59412e-05	-0.000102491	-0.00015109	-0.000197062	-0.00023239	-0.000257189	-0.000272256	-0.000275952	-0.000274573	-0.000254596	-0.000210799	-0.000156271	-9.49675e-05	-3.88637e-05	5.6527e-06	4.00813e-05	5.88467e-05	6.67681e-05	6.68418e-05	5.834e-05	4.85835e-05	3.74527e-05	2.57992e-05	1.81789e-05	1.13452e-05	6.90388e-06	5.89743e-06	4.58205e-06	5.30764e-06	6.8648e-06	7.06025e-06	8.49968e-06	9.03763e-06	8.43673e-06	8.77066e-06	7.76039e-06	6.52913e-06	6.09028e-06	4.4947e-06	3.45804e-06	2.89828e-06	1.48843e-06	9.67957e-07	4.77363e-07	-5.68212e-07	-7.40608e-07	-1.26196e-06	-2.04145e-06	-2.12316e-06	-2.74967e-06	-3.35047e-06	-3.47525e-06	-4.16786e-06	-4.61264e-06	-4.80367e-06	-5.47732e-06	-5.7765e-06	-6.02039e-06	-6.6125e-06	-6.79734e-06	-7.08107e-06	-7.56725e-06	-7.68248e-06	-7.9943e-06	-8.37428e-06	-8.45952e-06	-8.78322e-06	-9.06662e-06	-9.14753e-06	-9.46351e-06	-9.66415e-06	-9.75355e-06	-1.0044e-05	-1.01784e-05	-1.02805e-05	-1.05332e-05	-1.06189e-05	-1.07328e-05	-1.09416e-05	-1.0995e-05	-1.11164e-05	-1.12804e-05	-1.13151e-05	-1.14379e-05	-1.15598e-05	-1.15859e-05	-1.17038e-05	-1.17888e-05	-1.18126e-05	-1.19199e-05	-1.19744e-05	-1.19994e-05	-1.20921e-05	-1.2123e-05	-1.21503e-05	-1.22259e-05	-1.22398e-05	-1.22689e-05	-1.23265e-05	-1.2329e-05	-1.23584e-05	-1.23986e-05	-1.23942e-05	-1.2422e-05	-1.24464e-05	-1.24384e-05	-1.24628e-05	-1.24735e-05	-1.24641e-05	-1.24834e-05	-1.2483e-05	-1.24732e-05	-1.24865e-05	-1.24775e-05	-1.24678e-05	-1.24744e-05	-1.24591e-05	-1.24495e-05	-1.24493e-05	-1.24298e-05	-1.24197e-05	-1.24131e-05	-1.23909e-05	-1.23799e-05	-1.23675e-05	-1.23438e-05	-1.23313e-05	-1.2314e-05	-1.22896e-05	-1.22751e-05	-1.22537e-05	-1.22291e-05	5.3987e-05	0.000220844	0.00044214	0.000651547	0.000812068	0.000895127	0.000896611	0.00084771	0.000773377	0.000691012	0.000561963	0.000379425	0.000182905	1.2096e-05	-0.000117008	-0.000195644	-0.000228722	-0.000234287	-0.000221225	-0.00019831	-0.000177227	-0.00015792	-0.000141337	-0.000131657	-0.000124379	-0.000118551	-0.000116608	-0.000114119	-0.000111071	-0.000109899	-0.000107052	-0.000103458	-0.00010135	-9.76872e-05	-9.3809e-05	-9.14246e-05	-8.77564e-05	-8.42873e-05	-8.21713e-05	-7.88887e-05	-7.60006e-05	-7.42058e-05	-7.12938e-05	-6.88766e-05	-6.72917e-05	-6.46582e-05	-6.25952e-05	-6.11447e-05	-5.87457e-05	-5.69755e-05	-5.56341e-05	-5.34593e-05	-5.19468e-05	-5.07053e-05	-4.8748e-05	-4.7461e-05	-4.63099e-05	-4.4558e-05	-4.34634e-05	-4.23924e-05	-4.08311e-05	-3.98982e-05	-3.88987e-05	-3.75131e-05	-3.67152e-05	-3.57812e-05	-3.45571e-05	-3.38715e-05	-3.29986e-05	-3.19222e-05	-3.13295e-05	-3.05147e-05	-2.95724e-05	-2.90561e-05	-2.82969e-05	-2.74755e-05	-2.70216e-05	-2.63159e-05	-2.5603e-05	-2.51999e-05	-2.45459e-05	-2.39294e-05	-2.35677e-05	-2.29636e-05	-2.24322e-05	-2.21042e-05	-2.15483e-05	-2.10916e-05	-2.07911e-05	-2.02817e-05	-1.98899e-05	-1.96122e-05	-1.91473e-05	-1.88115e-05
0.545	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-7.12734e-06	-2.54913e-05	-4.85174e-05	-7.10263e-05	-9.12149e-05	-0.000104747	-0.000112479	-0.00011603	-0.000114595	-0.000111774	-0.000101014	-7.78158e-05	-5.04941e-05	-2.06628e-05	7.11834e-06	2.75803e-05	4.34571e-05	5.18517e-05	5.38216e-05	5.31291e-05	4.79144e-05	4.17156e-05	3.60603e-05	2.9348e-05	2.48595e-05	2.14953e-05	1.83112e-05	1.74813e-05	1.66236e-05	1.59544e-05	1.6558e-05	1.61291e-05	1.59151e-05	1.60792e-05	1.50529e-05	1.45299e-05	1.39371e-05	1.25428e-05	1.19053e-05	1.09742e-05	9.71858e-06	9.22999e-06	8.29899e-06	7.39504e-06	7.06283e-06	6.21475e-06	5.60821e-06	5.30996e-06	4.52515e-06	4.09867e-06	3.74874e-06	3.02726e-06	2.70575e-06	2.29527e-06	1.66569e-06	1.41373e-06	9.72468e-07	4.58039e-07	2.51434e-07	-1.89447e-07	-5.8798e-07	-7.72661e-07	-1.19189e-06	-1.49084e-06	-1.67204e-06	-2.05552e-06	-2.27683e-06	-2.46361e-06	-2.8014e-06	-2.96578e-06	-3.15859e-06	-3.44482e-06	-3.56984e-06	-3.76417e-06	-3.99773e-06	-4.09766e-06	-4.28725e-06	-4.47137e-06	-4.55703e-06	-4.73577e-06	-4.87658e-06	-4.95532e-06	-5.11806e-06	-5.22313e-06	-5.29901e-06	-5.44209e-06	-5.51921e-06	-5.59375e-06	-5.71517e-06	-5.77157e-06	-5.84451e-06	-5.94391e-06	-5.98581e-06	-6.05588e-06	-6.1343e-06	-6.16665e-06	-6.23218e-06	-6.29166e-06	-6.3181e-06	-6.37743e-06	-6.42065e-06	-6.44359e-06	-6.49539e-06	-6.52525e-06	-6.54607e-06	-6.58947e-06	-6.60887e-06	-6.62812e-06	-6.66281e-06	-6.67436e-06	-6.69208e-06	-6.71822e-06	-6.72415e-06	-6.74002e-06	-6.75818e-06	-6.76026e-06	-6.77385e-06	-6.7849e-06	-6.78444e-06	-6.79529e-06	-6.80027e-06	-6.79816e-06	-6.80593e-06	-6.80591e-06	-6.80269e-06	-6.80718e-06	-6.80324e-06	-6.79915e-06	-6.80033e-06	-6.79341e-06	-6.78853e-06	-6.78652e-06	-6.77744e-06	-2.04017e-05	-5.52028e-05	-0.000101118	-0.000148982	-0.000194165	-0.000228685	-0.000252665	-0.000266905	-0.000269775	-0.000267572	-0.000246983	-0.000202852	-0.000148191	-8.68926e-05	-3.08712e-05	1.35128e-05	4.77623e-05	6.63208e-05	7.40049e-05	7.38169e-05	6.50444e-05	5.50052e-05	4.3593e-05	3.16668e-05	2.37792e-05	1.66951e-05	1.20173e-05	1.07858e-05	9.26323e-06	9.79129e-06	1.11612e-05	1.11819e-05	1.24511e-05	1.28272e-05	1.2072e-05	1.22543e-05	1.11003e-05	9.73029e-06	9.15601e-06	7.43284e-06	6.27245e-06	5.59341e-06	4.07152e-06	3.44205e-06	2.84759e-06	1.70407e-06	1.43621e-06	8.24583e-07	-4.07413e-08	-2.06075e-07	-9.11307e-07	-1.58762e-06	-1.78567e-06	-2.54714e-06	-3.05844e-06	-3.3136e-06	-4.04754e-06	-4.40526e-06	-4.70516e-06	-5.35007e-06	-5.58632e-06	-5.91889e-06	-6.45135e-06	-6.61164e-06	-6.96606e-06	-7.38664e-06	-7.51134e-06	-7.87218e-06	-8.19124e-06	-8.30665e-06	-8.65508e-06	-8.88703e-06	-9.00657e-06	-9.32541e-06	-9.48724e-06	-9.6157e-06	-9.89322e-06	-1.0003e-05	-1.01398e-05	-1.03704e-05	-1.04449e-05	-1.05863e-05	-1.07694e-05	-1.08227e-05	-1.0963e-05	-1.11016e-05	-1.11439e-05	-1.1277e-05	-1.13767e-05	-1.14147e-05	-1.15353e-05	-1.16028e-05	-1.16401e-05	-1.17445e-05	-1.17868e-05	-1.18249e-05	-1.19107e-05	-1.19345e-05	-1.1973e-05	-1.20397e-05	-1.20509e-05	-1.20886e-05	-1.21367e-05	-1.21399e-05	-1.2175e-05	-1.22063e-05	-1.2205e-05	-1.22357e-05	-1.22526e-05	-1.2249e-05	-1.22739e-05	-1.22789e-05	-1.22743e-05	-1.22924e-05	-1.22882e-05	-1.2283e-05	-1.22939e-05	-1.22828e-05	-1.22771e-05	-1.22807e-05	-1.22649e-05	-1.22583e-05	-1.2255e-05	-1.22361e-05	-1.22282e-05	-1.22187e-05	-1.21979e-05	-1.21881e-05	-1.21734e-05	-1.21515e-05	-1.21394e-05	-1.21204e-05	-1.2098e-05	5.41566e-05	0.000221104	0.000442585	0.000652259	0.000813024	0.000896228	0.000897696	0.00084857	0.000773837	0.000690972	0.000561334	0.000378147	0.000180961	9.54003e-06	-0.000120044	-0.000199008	-0.00023227	-0.000237889	-0.000224791	-0.000201787	-0.000180574	-0.000161127	-0.000144405	-0.000134586	-0.000127181	-0.000121238	-0.000119183	-0.000116594	-0.000113453	-0.000112188	-0.000109254	-0.000105578	-0.000103386	-9.96451e-05	-9.56913e-05	-9.32306e-05	-8.94919e-05	-8.59542e-05	-8.37697e-05	-8.04241e-05	-7.74747e-05	-7.5619e-05	-7.26512e-05	-7.01793e-05	-6.85403e-05	-6.58574e-05	-6.37455e-05	-6.2247e-05	-5.98041e-05	-5.79903e-05	-5.66062e-05	-5.43923e-05	-5.28408e-05	-5.15614e-05	-4.95694e-05	-4.82475e-05	-4.70628e-05	-4.528e-05	-4.41543e-05	-4.30535e-05	-4.14647e-05	-4.0504e-05	-3.94782e-05	-3.80681e-05	-3.72455e-05	-3.62881e-05	-3.50422e-05	-3.43345e-05	-3.34411e-05	-3.23452e-05	-3.17328e-05	-3.08998e-05	-2.99402e-05	-2.94064e-05	-2.8631e-05	-2.77943e-05	-2.73248e-05	-2.66048e-05	-2.58781e-05	-2.54613e-05	-2.47946e-05	-2.41658e-05	-2.37919e-05	-2.31766e-05	-2.26343e-05	-2.22954e-05	-2.17297e-05	-2.12632e-05	-2.09531e-05	-2.04349e-05	-2.00344e-05	-1.97482e-05	-1.92755e-05	-1.8932e-05
0.55	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-6.94383e-06	-2.48881e-05	-4.73268e-05	-6.9155e-05	-8.86161e-05	-0.000101407	-0.000108397	-0.00011121	-0.000109053	-0.000105525	-9.42627e-05	-7.08241e-05	-4.34514e-05	-1.36907e-05	1.39522e-05	3.42423e-05	4.9919e-05	5.80995e-05	5.98453e-05	5.89176e-05	5.34684e-05	4.70344e-05	4.11463e-05	3.42117e-05	2.95069e-05	2.59371e-05	2.256e-05	2.15444e-05	2.05128e-05	1.96793e-05	2.01243e-05	1.95467e-05	1.91896e-05	1.92154e-05	1.80584e-05	1.74083e-05	1.66933e-05	1.51831e-05	1.44325e-05	1.33938e-05	1.20357e-05	1.14475e-05	1.04224e-05	9.42841e-06	9.00904e-06	8.07893e-06	7.39342e-06	7.01911e-06	6.16268e-06	5.66686e-06	5.25052e-06	4.46632e-06	4.08389e-06	3.61542e-06	2.93082e-06	2.6254e-06	2.1335e-06	1.57079e-06	1.31736e-06	8.32295e-07	3.91396e-07	1.65783e-07	-2.92017e-07	-6.28135e-07	-8.45081e-07	-1.26227e-06	-1.51617e-06	-1.73414e-06	-2.10141e-06	-2.29437e-06	-2.51438e-06	-2.82643e-06	-2.97647e-06	-3.19453e-06	-3.45071e-06	-3.57253e-06	-3.78284e-06	-3.98677e-06	-4.09158e-06	-4.28838e-06	-4.44657e-06	-4.54203e-06	-4.72056e-06	-4.84086e-06	-4.93135e-06	-5.08823e-06	-5.1787e-06	-5.26598e-06	-5.39948e-06	-5.46757e-06	-5.55164e-06	-5.66162e-06	-5.71375e-06	-5.79354e-06	-5.88123e-06	-5.92254e-06	-5.99655e-06	-6.06416e-06	-6.09844e-06	-6.16519e-06	-6.21553e-06	-6.24534e-06	-6.30362e-06	-6.33974e-06	-6.36655e-06	-6.41564e-06	-6.44052e-06	-6.46502e-06	-6.50469e-06	-6.52105e-06	-6.54336e-06	-6.57387e-06	-6.58402e-06	-6.60391e-06	-6.62591e-06	-6.6317e-06	-6.6488e-06	-6.66323e-06	-6.66603e-06	-6.67996e-06	-6.6879e-06	-6.68865e-06	-6.69913e-06	-6.70173e-06	-6.70101e-06	-6.70788e-06	-6.70624e-06	-6.70436e-06	-6.70763e-06	-6.70274e-06	-6.69979e-06	-6.69963e-06	-6.69234e-06	-2.01186e-05	-5.44645e-05	-9.97447e-05	-0.000146874	-0.000191269	-0.000224981	-0.00024814	-0.000261553	-0.000263598	-0.00026057	-0.000239369	-0.000194905	-0.000140111	-7.88177e-05	-2.28787e-05	2.13729e-05	5.54434e-05	7.37949e-05	8.12416e-05	8.0792e-05	7.17487e-05	6.14268e-05	4.97334e-05	3.75345e-05	2.93796e-05	2.2045e-05	1.71307e-05	1.56741e-05	1.39444e-05	1.4275e-05	1.54577e-05	1.53036e-05	1.64025e-05	1.66168e-05	1.57073e-05	1.57379e-05	1.44402e-05	1.29314e-05	1.22217e-05	1.0371e-05	9.08685e-06	8.28855e-06	6.65461e-06	5.91616e-06	5.21782e-06	3.97636e-06	3.61303e-06	2.91112e-06	1.95997e-06	1.71102e-06	9.27063e-07	1.75234e-07	-9.6101e-08	-9.26408e-07	-1.50424e-06	-1.82354e-06	-2.61775e-06	-3.03401e-06	-3.38992e-06	-4.08763e-06	-4.37529e-06	-4.75671e-06	-5.33545e-06	-5.54081e-06	-5.9378e-06	-6.39899e-06	-6.56315e-06	-6.96115e-06	-7.31586e-06	-7.46577e-06	-7.84664e-06	-8.1099e-06	-8.25958e-06	-8.60679e-06	-8.79611e-06	-8.95088e-06	-9.25322e-06	-9.38708e-06	-9.54689e-06	-9.79921e-06	-9.89488e-06	-1.00563e-05	-1.02584e-05	-1.03302e-05	-1.0488e-05	-1.06434e-05	-1.07018e-05	-1.08503e-05	-1.09646e-05	-1.10168e-05	-1.11508e-05	-1.12311e-05	-1.12809e-05	-1.13969e-05	-1.14505e-05	-1.14994e-05	-1.15955e-05	-1.16292e-05	-1.16772e-05	-1.17529e-05	-1.17728e-05	-1.18187e-05	-1.18748e-05	-1.18857e-05	-1.1928e-05	-1.19662e-05	-1.19716e-05	-1.20087e-05	-1.20317e-05	-1.20339e-05	-1.20644e-05	-1.20748e-05	-1.20753e-05	-1.20983e-05	-1.20988e-05	-1.20982e-05	-1.21134e-05	-1.21065e-05	-1.21048e-05	-1.21122e-05	-1.21e-05	-1.20969e-05	-1.2097e-05	-1.20813e-05	-1.20765e-05	-1.207e-05	-1.2052e-05	-1.20449e-05	-1.20328e-05	-1.20135e-05	-1.20038e-05	-1.19871e-05	-1.19669e-05	5.43261e-05	0.000221365	0.00044303	0.000652971	0.000813981	0.000897329	0.000898782	0.00084943	0.000774296	0.000690932	0.000560705	0.000376868	0.000179017	6.9841e-06	-0.00012308	-0.000202372	-0.000235819	-0.000241491	-0.000228358	-0.000205263	-0.000183921	-0.000164333	-0.000147473	-0.000137515	-0.000129983	-0.000123926	-0.000121759	-0.000119069	-0.000115835	-0.000114476	-0.000111456	-0.000107697	-0.000105422	-0.000101603	-9.75737e-05	-9.50366e-05	-9.12273e-05	-8.76211e-05	-8.5368e-05	-8.19596e-05	-7.89488e-05	-7.70322e-05	-7.40086e-05	-7.1482e-05	-6.9789e-05	-6.70566e-05	-6.48959e-05	-6.33493e-05	-6.08625e-05	-5.9005e-05	-5.75782e-05	-5.53253e-05	-5.37348e-05	-5.24175e-05	-5.03907e-05	-4.9034e-05	-4.78157e-05	-4.6002e-05	-4.48452e-05	-4.37146e-05	-4.20983e-05	-4.11099e-05	-4.00577e-05	-3.86232e-05	-3.77757e-05	-3.6795e-05	-3.55273e-05	-3.47976e-05	-3.38835e-05	-3.27682e-05	-3.21362e-05	-3.12849e-05	-3.0308e-05	-2.97566e-05	-2.89651e-05	-2.8113e-05	-2.7628e-05	-2.68937e-05	-2.61533e-05	-2.57226e-05	-2.50433e-05	-2.44022e-05	-2.4016e-05	-2.33896e-05	-2.28363e-05	-2.24866e-05	-2.1911e-05	-2.14347e-05	-2.11151e-05	-2.05881e-05	-2.01789e-05	-1.98842e-05	-1.94038e-05	-1.90526e-05
0.555	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-6.75963e-06	-2.42826e-05	-4.61317e-05	-6.72765e-05	-8.60071e-05	-9.80543e-05	-0.000104299	-0.000106371	-0.00010349	-9.92511e-05	-8.74849e-05	-6.38046e-05	-3.63805e-05	-6.69029e-06	2.08142e-05	4.0932e-05	5.64081e-05	6.43742e-05	6.58954e-05	6.47321e-05	5.90478e-05	5.23781e-05	4.62567e-05	3.90994e-05	3.41779e-05	3.04019e-05	2.68314e-05	2.56298e-05	2.4424e-05	2.34258e-05	2.37119e-05	2.29852e-05	2.24846e-05	2.23718e-05	2.10839e-05	2.03064e-05	1.94689e-05	1.78426e-05	1.69787e-05	1.5832e-05	1.43713e-05	1.36832e-05	1.25638e-05	1.14796e-05	1.09729e-05	9.96053e-06	9.19587e-06	8.74531e-06	7.81709e-06	7.25177e-06	6.76886e-06	5.92178e-06	5.47828e-06	4.95167e-06	4.2119e-06	3.85288e-06	3.31023e-06	2.6991e-06	2.39873e-06	1.86936e-06	1.38598e-06	1.11932e-06	6.22834e-07	2.49442e-07	-3.34982e-09	-4.54344e-07	-7.40941e-07	-9.90197e-07	-1.38704e-06	-1.60866e-06	-1.85597e-06	-2.19391e-06	-2.36907e-06	-2.61094e-06	-2.88981e-06	-3.03361e-06	-3.26469e-06	-3.48851e-06	-3.61254e-06	-3.8275e-06	-4.00312e-06	-4.11537e-06	-4.30976e-06	-4.44536e-06	-4.5505e-06	-4.72126e-06	-4.82513e-06	-4.92522e-06	-5.07086e-06	-5.1507e-06	-5.24594e-06	-5.36656e-06	-5.42899e-06	-5.51854e-06	-5.61555e-06	-5.66588e-06	-5.74842e-06	-5.82422e-06	-5.86639e-06	-5.9406e-06	-5.99812e-06	-6.03483e-06	-6.09965e-06	-6.14207e-06	-6.17493e-06	-6.22974e-06	-6.26016e-06	-6.28995e-06	-6.33464e-06	-6.35586e-06	-6.3828e-06	-6.41772e-06	-6.43215e-06	-6.45609e-06	-6.48197e-06	-6.49151e-06	-6.51217e-06	-6.53001e-06	-6.5361e-06	-6.55316e-06	-6.56411e-06	-6.56776e-06	-6.58098e-06	-6.58623e-06	-6.58806e-06	-6.59735e-06	-6.59805e-06	-6.5984e-06	-6.60381e-06	-6.60099e-06	-6.60001e-06	-6.60174e-06	-6.59627e-06	-1.98238e-05	-5.37128e-05	-9.83558e-05	-0.000144748	-0.00018835	-0.000221252	-0.000243588	-0.000256169	-0.000257387	-0.000253531	-0.000231716	-0.000186916	-0.00013199	-7.07008e-05	-1.48443e-05	2.92745e-05	6.31656e-05	8.13097e-05	8.85185e-05	8.78067e-05	7.84921e-05	6.78869e-05	5.59115e-05	4.34393e-05	3.50165e-05	2.74309e-05	2.22795e-05	2.05975e-05	1.86601e-05	1.87926e-05	1.97877e-05	1.94584e-05	2.03867e-05	2.04387e-05	1.93745e-05	1.92532e-05	1.78114e-05	1.61636e-05	1.53181e-05	1.33395e-05	1.19313e-05	1.10134e-05	9.26715e-06	8.41944e-06	7.61698e-06	6.2773e-06	5.81827e-06	5.02584e-06	3.98862e-06	3.65583e-06	2.79294e-06	1.96538e-06	1.62056e-06	7.21209e-07	7.66554e-08	-3.06967e-07	-1.16164e-06	-1.63662e-06	-2.04871e-06	-2.79939e-06	-3.13862e-06	-3.56904e-06	-4.19422e-06	-4.44479e-06	-4.88452e-06	-5.38646e-06	-5.5902e-06	-6.02549e-06	-6.41599e-06	-6.60054e-06	-7.01398e-06	-7.30868e-06	-7.48862e-06	-7.86431e-06	-8.08123e-06	-8.26243e-06	-8.5897e-06	-8.74778e-06	-8.93066e-06	-9.20483e-06	-9.32174e-06	-9.5033e-06	-9.7246e-06	-9.815e-06	-9.99035e-06	-1.01625e-05	-1.02373e-05	-1.04011e-05	-1.05302e-05	-1.05966e-05	-1.07441e-05	-1.08374e-05	-1.08996e-05	-1.10274e-05	-1.10924e-05	-1.11523e-05	-1.12587e-05	-1.13024e-05	-1.136e-05	-1.14447e-05	-1.14734e-05	-1.15277e-05	-1.15917e-05	-1.16103e-05	-1.16599e-05	-1.17052e-05	-1.17174e-05	-1.17609e-05	-1.17901e-05	-1.17983e-05	-1.18344e-05	-1.18502e-05	-1.1856e-05	-1.1884e-05	-1.18893e-05	-1.18932e-05	-1.19128e-05	-1.19101e-05	-1.19125e-05	-1.19237e-05	-1.19153e-05	-1.19158e-05	-1.19192e-05	-1.19069e-05	-1.19051e-05	-1.19017e-05	-1.18866e-05	-1.18823e-05	-1.18729e-05	-1.18561e-05	-1.18489e-05	-1.18346e-05	-1.18167e-05	5.45148e-05	0.000221644	0.000443495	0.000653702	0.000814958	0.00089845	0.000899888	0.000850311	0.000774775	0.000690912	0.000560095	0.000375609	0.000177091	4.44537e-06	-0.0001261	-0.00020572	-0.000239352	-0.000245077	-0.000231909	-0.000208725	-0.000187253	-0.000167525	-0.000150526	-0.000140428	-0.00013277	-0.000126597	-0.000124319	-0.000121528	-0.0001182	-0.000116748	-0.000113642	-0.000109801	-0.000107441	-0.000103544	-9.94393e-05	-9.68258e-05	-9.29459e-05	-8.92711e-05	-8.69494e-05	-8.3478e-05	-8.04058e-05	-7.84282e-05	-7.53489e-05	-7.27675e-05	-7.10204e-05	-6.82386e-05	-6.60289e-05	-6.44344e-05	-6.19036e-05	-6.00024e-05	-5.8533e-05	-5.6241e-05	-5.46114e-05	-5.32563e-05	-5.11947e-05	-4.98031e-05	-4.85512e-05	-4.67066e-05	-4.55187e-05	-4.43583e-05	-4.27146e-05	-4.16984e-05	-4.06198e-05	-3.91608e-05	-3.82886e-05	-3.72846e-05	-3.59951e-05	-3.52433e-05	-3.43086e-05	-3.31739e-05	-3.25223e-05	-3.16527e-05	-3.06586e-05	-3.00898e-05	-2.92821e-05	-2.84146e-05	-2.7914e-05	-2.71655e-05	-2.64113e-05	-2.59669e-05	-2.5275e-05	-2.46217e-05	-2.42233e-05	-2.35857e-05	-2.30216e-05	-2.2661e-05	-2.20755e-05	-2.15896e-05	-2.12603e-05	-2.07247e-05	-2.03068e-05	-2.00037e-05	-1.95155e-05	-1.91566e-05
0.56	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-6.57544e-06	-2.36771e-05	-4.49366e-05	-6.5398e-05	-8.33982e-05	-9.47016e-05	-0.000100201	-0.000101533	-9.7926e-05	-9.29777e-05	-8.07071e-05	-5.67851e-05	-2.93096e-05	3.10081e-07	2.76761e-05	4.76217e-05	6.28973e-05	7.06489e-05	7.19455e-05	7.05465e-05	6.46273e-05	5.77218e-05	5.13672e-05	4.3987e-05	3.88488e-05	3.48667e-05	3.11029e-05	2.97152e-05	2.83352e-05	2.71722e-05	2.72994e-05	2.64237e-05	2.57796e-05	2.55282e-05	2.41095e-05	2.32045e-05	2.22445e-05	2.0502e-05	1.95248e-05	1.82703e-05	1.67069e-05	1.5919e-05	1.47052e-05	1.35308e-05	1.29367e-05	1.18421e-05	1.09983e-05	1.04715e-05	9.47151e-06	8.83667e-06	8.2872e-06	7.37724e-06	6.87267e-06	6.28791e-06	5.49298e-06	5.08037e-06	4.48695e-06	3.82741e-06	3.4801e-06	2.90642e-06	2.38056e-06	2.07285e-06	1.53768e-06	1.12702e-06	8.38382e-07	3.53581e-07	3.429e-08	-2.46252e-07	-6.72673e-07	-9.22951e-07	-1.19756e-06	-1.5614e-06	-1.76166e-06	-2.02735e-06	-2.32891e-06	-2.49468e-06	-2.74655e-06	-2.99026e-06	-3.13351e-06	-3.36661e-06	-3.55968e-06	-3.68871e-06	-3.89896e-06	-4.04985e-06	-4.16966e-06	-4.35428e-06	-4.47156e-06	-4.58445e-06	-4.74223e-06	-4.83382e-06	-4.94025e-06	-5.0715e-06	-5.14422e-06	-5.24354e-06	-5.34988e-06	-5.40922e-06	-5.5003e-06	-5.58427e-06	-5.63434e-06	-5.71601e-06	-5.78072e-06	-5.82433e-06	-5.89568e-06	-5.94441e-06	-5.9833e-06	-6.04385e-06	-6.0798e-06	-6.11487e-06	-6.16459e-06	-6.19068e-06	-6.22224e-06	-6.26158e-06	-6.28027e-06	-6.30827e-06	-6.33804e-06	-6.35132e-06	-6.37554e-06	-6.3968e-06	-6.40618e-06	-6.42636e-06	-6.44032e-06	-6.44686e-06	-6.46283e-06	-6.47073e-06	-6.47511e-06	-6.48682e-06	-6.48985e-06	-6.49245e-06	-6.49999e-06	-6.49923e-06	-6.50023e-06	-6.50384e-06	-6.5002e-06	-1.9529e-05	-5.29611e-05	-9.69669e-05	-0.000142621	-0.000185432	-0.000217522	-0.000239035	-0.000250786	-0.000251176	-0.000246491	-0.000224063	-0.000178928	-0.000123868	-6.25839e-05	-6.80997e-06	3.71761e-05	7.08877e-05	8.88245e-05	9.57954e-05	9.48214e-05	8.52354e-05	7.43469e-05	6.20896e-05	4.93441e-05	4.06534e-05	3.28169e-05	2.74284e-05	2.55208e-05	2.33757e-05	2.33103e-05	2.41178e-05	2.36132e-05	2.43709e-05	2.42607e-05	2.30418e-05	2.27685e-05	2.11825e-05	1.93957e-05	1.84145e-05	1.63079e-05	1.47757e-05	1.37383e-05	1.18797e-05	1.09227e-05	1.00161e-05	8.57825e-06	8.02351e-06	7.14056e-06	6.01728e-06	5.60064e-06	4.65881e-06	3.75553e-06	3.33723e-06	2.36883e-06	1.65755e-06	1.20961e-06	2.94469e-07	-2.39222e-07	-7.07496e-07	-1.51115e-06	-1.90194e-06	-2.38137e-06	-3.05298e-06	-3.34877e-06	-3.83123e-06	-4.37392e-06	-4.61726e-06	-5.08984e-06	-5.51613e-06	-5.73531e-06	-6.18133e-06	-6.50745e-06	-6.71766e-06	-7.12183e-06	-7.36636e-06	-7.57397e-06	-7.92618e-06	-8.10849e-06	-8.31443e-06	-8.61045e-06	-8.7486e-06	-8.95029e-06	-9.19076e-06	-9.29977e-06	-9.49269e-06	-9.68172e-06	-9.77278e-06	-9.95192e-06	-1.00958e-05	-1.01765e-05	-1.03374e-05	-1.04437e-05	-1.05184e-05	-1.0658e-05	-1.07344e-05	-1.08051e-05	-1.09218e-05	-1.09756e-05	-1.10427e-05	-1.11365e-05	-1.1174e-05	-1.12367e-05	-1.13086e-05	-1.1335e-05	-1.13919e-05	-1.14442e-05	-1.14632e-05	-1.15131e-05	-1.15484e-05	-1.15626e-05	-1.16044e-05	-1.16256e-05	-1.16366e-05	-1.16696e-05	-1.16797e-05	-1.16883e-05	-1.17121e-05	-1.17137e-05	-1.17201e-05	-1.17352e-05	-1.17305e-05	-1.17346e-05	-1.17415e-05	-1.17324e-05	-1.17338e-05	-1.17334e-05	-1.17213e-05	-1.17197e-05	-1.1713e-05	-1.16988e-05	-1.16941e-05	-1.16821e-05	-1.16665e-05	5.47035e-05	0.000221924	0.00044396	0.000654434	0.000815934	0.000899572	0.000900994	0.000851192	0.000775255	0.000690892	0.000559486	0.00037435	0.000175165	1.90665e-06	-0.000129119	-0.000209068	-0.000242884	-0.000248664	-0.000235461	-0.000212186	-0.000190585	-0.000170716	-0.000153579	-0.000143342	-0.000135556	-0.000129268	-0.000126878	-0.000123987	-0.000120566	-0.00011902	-0.000115828	-0.000111904	-0.000109461	-0.000105486	-0.000101305	-9.8615e-05	-9.46645e-05	-9.09211e-05	-8.85308e-05	-8.49964e-05	-8.18629e-05	-7.98242e-05	-7.66891e-05	-7.40531e-05	-7.22518e-05	-6.94205e-05	-6.7162e-05	-6.55194e-05	-6.29447e-05	-6.09998e-05	-5.94877e-05	-5.71566e-05	-5.5488e-05	-5.4095e-05	-5.19987e-05	-5.05722e-05	-4.92867e-05	-4.74112e-05	-4.61921e-05	-4.50021e-05	-4.33308e-05	-4.22868e-05	-4.11819e-05	-3.96985e-05	-3.88015e-05	-3.77742e-05	-3.6463e-05	-3.56891e-05	-3.47337e-05	-3.35797e-05	-3.29084e-05	-3.20206e-05	-3.10091e-05	-3.04229e-05	-2.95991e-05	-2.87162e-05	-2.82001e-05	-2.74373e-05	-2.66694e-05	-2.62112e-05	-2.55066e-05	-2.48412e-05	-2.44305e-05	-2.37818e-05	-2.32068e-05	-2.28354e-05	-2.22401e-05	-2.17444e-05	-2.14055e-05	-2.08612e-05	-2.04347e-05	-2.01231e-05	-1.96272e-05	-1.92606e-05
0.565	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-6.39124e-06	-2.30716e-05	-4.37414e-05	-6.35194e-05	-8.07892e-05	-9.1349e-05	-9.61031e-05	-9.66943e-05	-9.23625e-05	-8.67042e-05	-7.39293e-05	-4.97656e-05	-2.22386e-05	7.31046e-06	3.4538e-05	5.43114e-05	6.93864e-05	7.69236e-05	7.79955e-05	7.6361e-05	7.02067e-05	6.30655e-05	5.64776e-05	4.88747e-05	4.35197e-05	3.93316e-05	3.53743e-05	3.38006e-05	3.22463e-05	3.09186e-05	3.0887e-05	2.98622e-05	2.90747e-05	2.86846e-05	2.7135e-05	2.61026e-05	2.50201e-05	2.31615e-05	2.2071e-05	2.07086e-05	1.90425e-05	1.81547e-05	1.68466e-05	1.55819e-05	1.49005e-05	1.37237e-05	1.28008e-05	1.21977e-05	1.11259e-05	1.04216e-05	9.80553e-06	8.8327e-06	8.26706e-06	7.62416e-06	6.77407e-06	6.30786e-06	5.66368e-06	4.95572e-06	4.56147e-06	3.94348e-06	3.37513e-06	3.02639e-06	2.45254e-06	2.0046e-06	1.68011e-06	1.16151e-06	8.09521e-07	4.97693e-07	4.16972e-08	-2.37244e-07	-5.39153e-07	-9.28884e-07	-1.15426e-06	-1.44376e-06	-1.76801e-06	-1.95576e-06	-2.22841e-06	-2.49201e-06	-2.65447e-06	-2.90572e-06	-3.11623e-06	-3.26206e-06	-3.48815e-06	-3.65434e-06	-3.78882e-06	-3.9873e-06	-4.11799e-06	-4.24369e-06	-4.41361e-06	-4.51695e-06	-4.63456e-06	-4.77645e-06	-4.85946e-06	-4.96854e-06	-5.08421e-06	-5.15256e-06	-5.25218e-06	-5.34433e-06	-5.40228e-06	-5.49142e-06	-5.56331e-06	-5.61382e-06	-5.69171e-06	-5.74674e-06	-5.79168e-06	-5.85795e-06	-5.89944e-06	-5.9398e-06	-5.99454e-06	-6.02549e-06	-6.06168e-06	-6.10543e-06	-6.12839e-06	-6.16045e-06	-6.1941e-06	-6.21113e-06	-6.23891e-06	-6.26358e-06	-6.27626e-06	-6.29957e-06	-6.31653e-06	-6.32596e-06	-6.34468e-06	-6.35524e-06	-6.36215e-06	-6.37629e-06	-6.38166e-06	-6.38649e-06	-6.39618e-06	-6.39748e-06	-6.40045e-06	-6.40595e-06	-6.40413e-06	-1.92342e-05	-5.22094e-05	-9.5578e-05	-0.000140494	-0.000182514	-0.000213793	-0.000234483	-0.000245403	-0.000244965	-0.000239452	-0.00021641	-0.000170939	-0.000115746	-5.4467e-05	1.22437e-06	4.50778e-05	7.86099e-05	9.63392e-05	0.000103072	0.000101836	9.19788e-05	8.08069e-05	6.82678e-05	5.52489e-05	4.62904e-05	3.82028e-05	3.25773e-05	3.04441e-05	2.80914e-05	2.7828e-05	2.84478e-05	2.7768e-05	2.83551e-05	2.80826e-05	2.67091e-05	2.62838e-05	2.45537e-05	2.26278e-05	2.15109e-05	1.92764e-05	1.76202e-05	1.64632e-05	1.44922e-05	1.3426e-05	1.24153e-05	1.08792e-05	1.02288e-05	9.25528e-06	8.04593e-06	7.54545e-06	6.52468e-06	5.54568e-06	5.05389e-06	4.01644e-06	3.23845e-06	2.72618e-06	1.75058e-06	1.15817e-06	6.33717e-07	-2.22903e-07	-6.65266e-07	-1.19369e-06	-1.91175e-06	-2.25275e-06	-2.77794e-06	-3.36138e-06	-3.64432e-06	-4.15419e-06	-4.61626e-06	-4.87008e-06	-5.34867e-06	-5.70623e-06	-5.9467e-06	-6.37936e-06	-6.65148e-06	-6.88552e-06	-7.26267e-06	-7.46919e-06	-7.69819e-06	-8.01607e-06	-8.17546e-06	-8.39728e-06	-8.65692e-06	-8.78454e-06	-8.99504e-06	-9.20089e-06	-9.30825e-06	-9.50275e-06	-9.66142e-06	-9.75636e-06	-9.93072e-06	-1.005e-05	-1.01372e-05	-1.02885e-05	-1.03763e-05	-1.0458e-05	-1.0585e-05	-1.06488e-05	-1.07255e-05	-1.08283e-05	-1.08746e-05	-1.09456e-05	-1.10256e-05	-1.10597e-05	-1.11239e-05	-1.11832e-05	-1.1209e-05	-1.12653e-05	-1.13068e-05	-1.1327e-05	-1.13743e-05	-1.14011e-05	-1.14173e-05	-1.14552e-05	-1.14701e-05	-1.14833e-05	-1.15115e-05	-1.15173e-05	-1.15278e-05	-1.15467e-05	-1.15458e-05	-1.15534e-05	-1.15637e-05	-1.15579e-05	-1.15625e-05	-1.15651e-05	-1.15559e-05	-1.15572e-05	-1.15531e-05	-1.15415e-05	-1.15392e-05	-1.15296e-05	-1.15163e-05	5.48922e-05	0.000222203	0.000444425	0.000655165	0.000816911	0.000900693	0.000902101	0.000852072	0.000775735	0.000690873	0.000558876	0.00037309	0.000173239	-6.32073e-07	-0.000132139	-0.000212417	-0.000246417	-0.00025225	-0.000239012	-0.000215647	-0.000193917	-0.000173908	-0.000156631	-0.000146256	-0.000138343	-0.000131939	-0.000129438	-0.000126446	-0.000122931	-0.000121293	-0.000118014	-0.000114007	-0.00011148	-0.000107427	-0.000103171	-0.000100404	-9.63831e-05	-9.25711e-05	-9.01122e-05	-8.65148e-05	-8.33199e-05	-8.12203e-05	-7.80294e-05	-7.53386e-05	-7.34832e-05	-7.06024e-05	-6.82951e-05	-6.66044e-05	-6.39858e-05	-6.19972e-05	-6.04424e-05	-5.80723e-05	-5.63646e-05	-5.49337e-05	-5.28027e-05	-5.13413e-05	-5.00222e-05	-4.81159e-05	-4.68656e-05	-4.56458e-05	-4.39471e-05	-4.28753e-05	-4.1744e-05	-4.02362e-05	-3.93144e-05	-3.82638e-05	-3.69308e-05	-3.61348e-05	-3.51588e-05	-3.39854e-05	-3.32945e-05	-3.23884e-05	-3.13597e-05	-3.0756e-05	-2.9916e-05	-2.90177e-05	-2.84861e-05	-2.77091e-05	-2.69275e-05	-2.64555e-05	-2.57383e-05	-2.50607e-05	-2.46378e-05	-2.39779e-05	-2.3392e-05	-2.30098e-05	-2.24046e-05	-2.18992e-05	-2.15508e-05	-2.09977e-05	-2.05626e-05	-2.02425e-05	-1.97389e-05	-1.93647e-05
0.57	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-6.20904e-06	-2.24726e-05	-4.25592e-05	-6.1661e-05	-7.82082e-05	-8.80321e-05	-9.20487e-05	-9.19074e-05	-8.68582e-05	-8.04977e-05	-6.72236e-05	-4.28207e-05	-1.52426e-05	1.42369e-05	4.13277e-05	6.09309e-05	7.58077e-05	8.31329e-05	8.39829e-05	8.21155e-05	7.5729e-05	6.83549e-05	6.15364e-05	5.37134e-05	4.81442e-05	4.37524e-05	3.9604e-05	3.78464e-05	3.612e-05	3.46294e-05	3.44408e-05	3.32687e-05	3.23394e-05	3.18124e-05	3.01334e-05	2.89751e-05	2.77715e-05	2.57981e-05	2.45956e-05	2.31266e-05	2.1359e-05	2.03725e-05	1.89712e-05	1.76174e-05	1.68496e-05	1.55916e-05	1.45904e-05	1.3912e-05	1.27692e-05	1.19961e-05	1.13143e-05	1.02793e-05	9.65332e-06	8.95295e-06	8.04832e-06	7.52914e-06	6.83477e-06	6.07896e-06	5.6383e-06	4.97651e-06	4.36616e-06	3.97684e-06	3.36474e-06	2.87995e-06	2.52002e-06	1.96799e-06	1.58368e-06	1.24091e-06	7.55672e-07	4.48388e-07	1.19484e-07	-2.95858e-07	-5.46063e-07	-8.59121e-07	-1.20581e-06	-1.4153e-06	-1.70851e-06	-1.99178e-06	-2.17325e-06	-2.44245e-06	-2.67022e-06	-2.83266e-06	-3.07445e-06	-3.25577e-06	-3.40476e-06	-3.61697e-06	-3.76093e-06	-3.8993e-06	-4.08124e-06	-4.19621e-06	-4.32489e-06	-4.47731e-06	-4.57051e-06	-4.68927e-06	-4.81417e-06	-4.89145e-06	-4.99952e-06	-5.09978e-06	-5.16555e-06	-5.26209e-06	-5.34109e-06	-5.39845e-06	-5.48282e-06	-5.5441e-06	-5.59503e-06	-5.66698e-06	-5.71396e-06	-5.75957e-06	-5.8193e-06	-5.85506e-06	-5.89586e-06	-5.94399e-06	-5.97119e-06	-6.00728e-06	-6.04478e-06	-6.06554e-06	-6.09685e-06	-6.12492e-06	-6.14087e-06	-6.16729e-06	-6.18725e-06	-6.19956e-06	-6.22102e-06	-6.23421e-06	-6.24366e-06	-6.26021e-06	-6.26791e-06	-6.27498e-06	-6.28679e-06	-6.29015e-06	-6.2951e-06	-6.30248e-06	-6.30248e-06	-1.8936e-05	-5.14593e-05	-9.41974e-05	-0.000138384	-0.00017962	-0.000210097	-0.000229972	-0.000240071	-0.000238813	-0.000232481	-0.000208833	-0.000163029	-0.000107705	-4.64301e-05	9.17965e-06	5.29019e-05	8.62567e-05	0.000103781	0.000110279	0.000108784	9.86582e-05	8.72064e-05	7.43886e-05	6.10995e-05	5.18763e-05	4.35407e-05	3.76809e-05	3.53248e-05	3.27668e-05	3.23077e-05	3.27421e-05	3.18892e-05	3.23075e-05	3.18747e-05	3.03483e-05	2.97728e-05	2.79003e-05	2.5837e-05	2.45858e-05	2.22249e-05	2.04461e-05	1.91709e-05	1.70889e-05	1.59147e-05	1.4801e-05	1.31679e-05	1.24228e-05	1.13599e-05	1.00654e-05	9.48206e-06	8.38325e-06	7.32938e-06	6.76494e-06	5.65922e-06	4.81527e-06	4.2394e-06	3.20401e-06	2.55355e-06	1.97354e-06	1.06454e-06	5.71179e-07	-5.70836e-09	-7.69687e-07	-1.1554e-06	-1.72286e-06	-2.34661e-06	-2.66871e-06	-3.21547e-06	-3.71295e-06	-4.00102e-06	-4.51184e-06	-4.9005e-06	-5.17091e-06	-5.63176e-06	-5.9312e-06	-6.19138e-06	-6.59321e-06	-6.82371e-06	-7.07554e-06	-7.41504e-06	-7.59546e-06	-7.83721e-06	-8.11583e-06	-8.26188e-06	-8.48979e-06	-8.71231e-06	-8.83581e-06	-9.04553e-06	-9.21885e-06	-9.32791e-06	-9.5156e-06	-9.64772e-06	-9.74726e-06	-9.9103e-06	-1.00094e-05	-1.01019e-05	-1.02392e-05	-1.03129e-05	-1.0399e-05	-1.05108e-05	-1.05659e-05	-1.06452e-05	-1.07331e-05	-1.07748e-05	-1.08463e-05	-1.09126e-05	-1.09451e-05	-1.10078e-05	-1.10555e-05	-1.10815e-05	-1.11345e-05	-1.11667e-05	-1.11881e-05	-1.12309e-05	-1.12506e-05	-1.12684e-05	-1.1301e-05	-1.13111e-05	-1.13255e-05	-1.13483e-05	-1.13511e-05	-1.13623e-05	-1.1376e-05	-1.13735e-05	-1.13813e-05	-1.13869e-05	-1.13806e-05	-1.13846e-05	-1.13832e-05	-1.13742e-05	-1.13744e-05	-1.13672e-05	-1.13562e-05	5.50904e-05	0.000222492	0.000444896	0.000655899	0.000817888	0.000901813	0.000903205	0.000852954	0.000776221	0.000690866	0.000558287	0.000371859	0.000171349	-3.12685e-06	-0.000135109	-0.000215711	-0.000249894	-0.00025578	-0.000242507	-0.000219054	-0.000197196	-0.000177048	-0.000159634	-0.000149121	-0.000141083	-0.000134566	-0.000131954	-0.000128863	-0.000125255	-0.000123525	-0.000120161	-0.000116072	-0.000113463	-0.000109332	-0.000105001	-0.00010216	-9.80687e-05	-9.4189e-05	-9.16623e-05	-8.80027e-05	-8.47472e-05	-8.25874e-05	-7.93414e-05	-7.65966e-05	-7.46878e-05	-7.17582e-05	-6.94026e-05	-6.76645e-05	-6.50024e-05	-6.29707e-05	-6.13738e-05	-5.89651e-05	-5.72189e-05	-5.57506e-05	-5.35853e-05	-5.20895e-05	-5.07373e-05	-4.88004e-05	-4.75195e-05	-4.62703e-05	-4.45444e-05	-4.34452e-05	-4.2288e-05	-4.0756e-05	-3.98098e-05	-3.87361e-05	-3.73817e-05	-3.6564e-05	-3.55676e-05	-3.43751e-05	-3.36648e-05	-3.27407e-05	-3.1695e-05	-3.1074e-05	-3.02182e-05	-2.93047e-05	-2.87578e-05	-2.79666e-05	-2.71716e-05	-2.6686e-05	-2.59564e-05	-2.52667e-05	-2.48318e-05	-2.41609e-05	-2.35643e-05	-2.31714e-05	-2.25565e-05	-2.20416e-05	-2.16837e-05	-2.11221e-05	-2.06785e-05	-2.035e-05	-1.98388e-05	-1.9457e-05
0.575	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-6.02784e-06	-2.18769e-05	-4.13833e-05	-5.98126e-05	-7.5641e-05	-8.47332e-05	-8.80162e-05	-8.71463e-05	-8.13836e-05	-7.43245e-05	-6.0554e-05	-3.5913e-05	-8.28406e-06	2.11263e-05	4.80812e-05	6.75153e-05	8.21951e-05	8.93096e-05	8.9939e-05	8.78401e-05	8.12227e-05	7.3617e-05	6.65695e-05	5.85276e-05	5.27455e-05	4.81512e-05	4.38128e-05	4.18725e-05	3.99749e-05	3.83225e-05	3.79778e-05	3.66592e-05	3.5589e-05	3.49258e-05	3.31182e-05	3.18347e-05	3.05109e-05	2.84233e-05	2.71095e-05	2.55345e-05	2.3666e-05	2.25814e-05	2.10874e-05	1.96449e-05	1.87913e-05	1.74525e-05	1.63735e-05	1.56202e-05	1.44069e-05	1.35656e-05	1.28183e-05	1.17215e-05	1.10355e-05	1.0278e-05	9.31916e-06	8.74732e-06	8.00306e-06	7.19966e-06	6.71287e-06	6.00752e-06	5.35542e-06	4.92575e-06	4.27562e-06	3.75419e-06	3.35903e-06	2.77375e-06	2.3573e-06	1.98377e-06	1.46945e-06	1.13398e-06	7.78234e-07	3.37423e-07	6.25257e-08	-2.73957e-07	-6.42968e-07	-8.74069e-07	-1.18772e-06	-1.49057e-06	-1.69094e-06	-1.978e-06	-2.22293e-06	-2.4019e-06	-2.65929e-06	-2.85566e-06	-3.01909e-06	-3.24496e-06	-3.40211e-06	-3.5531e-06	-3.74699e-06	-3.87354e-06	-4.01323e-06	-4.17613e-06	-4.27948e-06	-4.40786e-06	-4.54195e-06	-4.62812e-06	-4.74461e-06	-4.85293e-06	-4.92648e-06	-5.03039e-06	-5.11647e-06	-5.18065e-06	-5.27147e-06	-5.33897e-06	-5.39587e-06	-5.47348e-06	-5.52592e-06	-5.57676e-06	-5.64146e-06	-5.68203e-06	-5.7274e-06	-5.7799e-06	-5.81132e-06	-5.85143e-06	-5.89277e-06	-5.91724e-06	-5.95209e-06	-5.98354e-06	-6.00275e-06	-6.03228e-06	-6.05522e-06	-6.0704e-06	-6.09459e-06	-6.11042e-06	-6.1224e-06	-6.14136e-06	-6.15139e-06	-6.16069e-06	-6.17463e-06	-6.18005e-06	-6.18696e-06	-6.19622e-06	-6.19805e-06	-1.86361e-05	-5.07099e-05	-9.2821e-05	-0.000136282	-0.000176738	-0.000206417	-0.000225483	-0.000234764	-0.000232692	-0.000225545	-0.000201292	-0.000155159	-9.97031e-05	-3.84333e-05	1.70955e-05	6.06873e-05	9.38658e-05	0.000111186	0.000117451	0.000115698	0.000105306	9.35755e-05	8.04808e-05	6.69232e-05	5.74368e-05	4.88546e-05	4.27618e-05	4.01841e-05	3.74221e-05	3.67686e-05	3.70185e-05	3.59934e-05	3.62442e-05	3.56519e-05	3.39735e-05	3.32487e-05	3.12346e-05	2.90346e-05	2.76501e-05	2.51635e-05	2.32628e-05	2.18701e-05	1.96777e-05	1.83961e-05	1.71801e-05	1.54504e-05	1.46113e-05	1.34594e-05	1.20803e-05	1.14146e-05	1.02382e-05	9.10985e-06	8.47319e-06	7.29959e-06	6.39004e-06	5.75094e-06	4.6561e-06	3.94792e-06	3.31266e-06	2.35157e-06	1.80751e-06	1.18243e-06	3.72781e-07	-5.74006e-08	-6.66896e-07	-1.33073e-06	-1.69177e-06	-2.27522e-06	-2.8079e-06	-3.13005e-06	-3.67293e-06	-4.09252e-06	-4.39272e-06	-4.8816e-06	-5.20821e-06	-5.49441e-06	-5.92079e-06	-6.17513e-06	-6.44967e-06	-6.8107e-06	-7.01204e-06	-7.27362e-06	-7.57113e-06	-7.73551e-06	-7.98075e-06	-8.21986e-06	-8.35942e-06	-8.58429e-06	-8.77218e-06	-8.8953e-06	-9.09625e-06	-9.24119e-06	-9.35303e-06	-9.5277e-06	-9.63808e-06	-9.74132e-06	-9.8888e-06	-9.97247e-06	-1.0068e-05	-1.01888e-05	-1.02525e-05	-1.03401e-05	-1.04359e-05	-1.04852e-05	-1.0564e-05	-1.06373e-05	-1.06765e-05	-1.07455e-05	-1.07993e-05	-1.08313e-05	-1.08899e-05	-1.09274e-05	-1.0954e-05	-1.10018e-05	-1.10263e-05	-1.10486e-05	-1.10856e-05	-1.10998e-05	-1.11183e-05	-1.1145e-05	-1.11515e-05	-1.11662e-05	-1.11833e-05	-1.11842e-05	-1.1195e-05	-1.12036e-05	-1.12003e-05	-1.12071e-05	-1.12084e-05	-1.1202e-05	-1.12047e-05	-1.11999e-05	-1.11912e-05	5.52933e-05	0.000222784	0.000445371	0.000656635	0.000818864	0.000902932	0.000904309	0.000853837	0.00077671	0.000690865	0.000557708	0.000370642	0.000169478	-5.59968e-06	-0.000138053	-0.000218979	-0.000253343	-0.000259282	-0.000245975	-0.000222433	-0.000200448	-0.000180163	-0.000162613	-0.000151963	-0.000143801	-0.00013717	-0.000134449	-0.000131259	-0.000127559	-0.000125737	-0.000122289	-0.000118119	-0.000115427	-0.00011122	-0.000106815	-0.000103898	-9.97378e-05	-9.57908e-05	-9.31969e-05	-8.94755e-05	-8.61597e-05	-8.39401e-05	-8.06393e-05	-7.78408e-05	-7.5879e-05	-7.29008e-05	-7.04973e-05	-6.8712e-05	-6.60069e-05	-6.39323e-05	-6.22936e-05	-5.98465e-05	-5.8062e-05	-5.65566e-05	-5.43572e-05	-5.28272e-05	-5.14421e-05	-4.94749e-05	-4.81635e-05	-4.68851e-05	-4.51323e-05	-4.40059e-05	-4.28228e-05	-4.12669e-05	-4.02965e-05	-3.91999e-05	-3.78241e-05	-3.69848e-05	-3.59682e-05	-3.47567e-05	-3.40272e-05	-3.30852e-05	-3.20226e-05	-3.13845e-05	-3.05129e-05	-2.95844e-05	-2.90223e-05	-2.82172e-05	-2.74087e-05	-2.69096e-05	-2.61677e-05	-2.5466e-05	-2.50191e-05	-2.43374e-05	-2.37301e-05	-2.33266e-05	-2.27021e-05	-2.21777e-05	-2.18105e-05	-2.12403e-05	-2.07883e-05	-2.04515e-05	-1.99329e-05	-1.95435e-05
0.58	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-5.84664e-06	-2.12812e-05	-4.02074e-05	-5.79643e-05	-7.30739e-05	-8.14342e-05	-8.39837e-05	-8.23851e-05	-7.5909e-05	-6.81513e-05	-5.38844e-05	-2.90053e-05	-1.32549e-06	2.80158e-05	5.48347e-05	7.40996e-05	8.85824e-05	9.54863e-05	9.5895e-05	9.35646e-05	8.67164e-05	7.88792e-05	7.16025e-05	6.33417e-05	5.73468e-05	5.25501e-05	4.80217e-05	4.58985e-05	4.38298e-05	4.20155e-05	4.15148e-05	4.00497e-05	3.88386e-05	3.80392e-05	3.6103e-05	3.46944e-05	3.32502e-05	3.10485e-05	2.96234e-05	2.79423e-05	2.5973e-05	2.47903e-05	2.32036e-05	2.16725e-05	2.07331e-05	1.93134e-05	1.81567e-05	1.73285e-05	1.60446e-05	1.5135e-05	1.43223e-05	1.31637e-05	1.24177e-05	1.16031e-05	1.059e-05	9.96549e-06	9.17134e-06	8.32036e-06	7.78743e-06	7.03854e-06	6.34467e-06	5.87466e-06	5.1865e-06	4.62843e-06	4.19803e-06	3.57952e-06	3.13092e-06	2.72663e-06	2.18323e-06	1.81958e-06	1.43698e-06	9.70705e-07	6.71114e-07	3.11207e-07	-8.01233e-08	-3.32839e-07	-6.66939e-07	-9.89357e-07	-1.20864e-06	-1.51355e-06	-1.77564e-06	-1.97113e-06	-2.24413e-06	-2.45556e-06	-2.63342e-06	-2.87294e-06	-3.0433e-06	-3.2069e-06	-3.41275e-06	-3.55086e-06	-3.70158e-06	-3.87495e-06	-3.98844e-06	-4.12645e-06	-4.26974e-06	-4.36478e-06	-4.48969e-06	-4.60608e-06	-4.68741e-06	-4.79869e-06	-4.89186e-06	-4.96284e-06	-5.06012e-06	-5.13384e-06	-5.1967e-06	-5.27997e-06	-5.33788e-06	-5.39395e-06	-5.46361e-06	-5.50899e-06	-5.55894e-06	-5.61581e-06	-5.65145e-06	-5.69558e-06	-5.74077e-06	-5.76895e-06	-5.80732e-06	-5.84216e-06	-5.86464e-06	-5.89726e-06	-5.92319e-06	-5.94125e-06	-5.96817e-06	-5.98663e-06	-6.00114e-06	-6.0225e-06	-6.03486e-06	-6.04639e-06	-6.06246e-06	-6.06994e-06	-6.07882e-06	-6.08997e-06	-6.09362e-06	-1.83361e-05	-4.99605e-05	-9.14446e-05	-0.000134179	-0.000173857	-0.000202738	-0.000220993	-0.000229457	-0.00022657	-0.000218609	-0.000193752	-0.000147289	-9.17016e-05	-3.04364e-05	2.50113e-05	6.84727e-05	0.000101475	0.000118592	0.000124622	0.000122612	0.000111953	9.99447e-05	8.65729e-05	7.27468e-05	6.29973e-05	5.41685e-05	4.78428e-05	4.50435e-05	4.20774e-05	4.12294e-05	4.1295e-05	4.00977e-05	4.01808e-05	3.94291e-05	3.75987e-05	3.67246e-05	3.45688e-05	3.22322e-05	3.07143e-05	2.8102e-05	2.60794e-05	2.45693e-05	2.22665e-05	2.08775e-05	1.95591e-05	1.77329e-05	1.67998e-05	1.55589e-05	1.40952e-05	1.33471e-05	1.20931e-05	1.08903e-05	1.01814e-05	8.93996e-06	7.96482e-06	7.26249e-06	6.10819e-06	5.34228e-06	4.65179e-06	3.63861e-06	3.04384e-06	2.37057e-06	1.51525e-06	1.0406e-06	3.89074e-07	-3.14844e-07	-7.14833e-07	-1.33497e-06	-1.90286e-06	-2.25909e-06	-2.83402e-06	-3.28455e-06	-3.61452e-06	-4.13144e-06	-4.48522e-06	-4.79743e-06	-5.24836e-06	-5.52656e-06	-5.82381e-06	-6.20636e-06	-6.42862e-06	-6.71003e-06	-7.02643e-06	-7.20914e-06	-7.47171e-06	-7.7274e-06	-7.88302e-06	-8.12305e-06	-8.32552e-06	-8.4627e-06	-8.67691e-06	-8.83465e-06	-8.95881e-06	-9.1451e-06	-9.26674e-06	-9.38075e-06	-9.53844e-06	-9.632e-06	-9.73694e-06	-9.8667e-06	-9.93917e-06	-1.0035e-05	-1.01386e-05	-1.01957e-05	-1.02817e-05	-1.03619e-05	-1.04078e-05	-1.04832e-05	-1.05431e-05	-1.0581e-05	-1.06452e-05	-1.06881e-05	-1.072e-05	-1.07726e-05	-1.08019e-05	-1.08288e-05	-1.08701e-05	-1.08886e-05	-1.09111e-05	-1.09416e-05	-1.09519e-05	-1.09701e-05	-1.09907e-05	-1.09948e-05	-1.10088e-05	-1.10204e-05	-1.102e-05	-1.10296e-05	-1.10336e-05	-1.10298e-05	-1.10349e-05	-1.10325e-05	-1.10261e-05	5.54962e-05	0.000223076	0.000445845	0.000657371	0.00081984	0.00090405	0.000905413	0.00085472	0.0007772	0.000690864	0.000557128	0.000369424	0.000167607	-8.07252e-06	-0.000140998	-0.000222246	-0.000256792	-0.000262784	-0.000249443	-0.000225813	-0.000203701	-0.000183277	-0.000165591	-0.000154805	-0.000146518	-0.000139774	-0.000136943	-0.000133654	-0.000129863	-0.000127949	-0.000124417	-0.000120166	-0.000117391	-0.000113108	-0.000108628	-0.000105636	-0.000101407	-9.73926e-05	-9.47314e-05	-9.09482e-05	-8.75722e-05	-8.52928e-05	-8.19373e-05	-7.9085e-05	-7.70701e-05	-7.40434e-05	-7.15919e-05	-6.97596e-05	-6.70113e-05	-6.48939e-05	-6.32133e-05	-6.0728e-05	-5.89052e-05	-5.73626e-05	-5.51292e-05	-5.3565e-05	-5.21469e-05	-5.01495e-05	-4.88075e-05	-4.74999e-05	-4.57202e-05	-4.45666e-05	-4.33577e-05	-4.17778e-05	-4.07831e-05	-3.96637e-05	-3.82666e-05	-3.74057e-05	-3.63689e-05	-3.51383e-05	-3.43896e-05	-3.34298e-05	-3.23502e-05	-3.1695e-05	-3.08076e-05	-2.9864e-05	-2.92867e-05	-2.84677e-05	-2.76458e-05	-2.71332e-05	-2.63789e-05	-2.56653e-05	-2.52065e-05	-2.45138e-05	-2.38959e-05	-2.34818e-05	-2.28477e-05	-2.23139e-05	-2.19372e-05	-2.13586e-05	-2.08981e-05	-2.0553e-05	-2.00269e-05	-1.963e-05
0.585	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-5.6662e-06	-2.0688e-05	-3.90364e-05	-5.61236e-05	-7.05175e-05	-7.81489e-05	-7.99679e-05	-7.76438e-05	-7.04572e-05	-6.20038e-05	-4.72424e-05	-2.21262e-05	5.60438e-06	3.48769e-05	6.15606e-05	8.06571e-05	9.49439e-05	0.000101638	0.000101827	9.92664e-05	9.21884e-05	8.41207e-05	7.66159e-05	6.81373e-05	6.19305e-05	5.69322e-05	5.22147e-05	4.99096e-05	4.76705e-05	4.56952e-05	4.50391e-05	4.34282e-05	4.20768e-05	4.11419e-05	3.90777e-05	3.75444e-05	3.59805e-05	3.36652e-05	3.21293e-05	3.03427e-05	2.8273e-05	2.69926e-05	2.53137e-05	2.36943e-05	2.26694e-05	2.11694e-05	1.99352e-05	1.90324e-05	1.76784e-05	1.67007e-05	1.58229e-05	1.46029e-05	1.37971e-05	1.29256e-05	1.18586e-05	1.11816e-05	1.03378e-05	9.43943e-06	8.86058e-06	8.06833e-06	7.33289e-06	6.82272e-06	6.0967e-06	5.50215e-06	5.03667e-06	4.38506e-06	3.90446e-06	3.46955e-06	2.89719e-06	2.50548e-06	2.09616e-06	1.60452e-06	1.28035e-06	8.97117e-07	4.83563e-07	2.09324e-07	-1.45135e-07	-4.8704e-07	-7.25145e-07	-1.04784e-06	-1.32702e-06	-1.53897e-06	-1.82752e-06	-2.05393e-06	-2.24617e-06	-2.49929e-06	-2.6828e-06	-2.85896e-06	-3.07671e-06	-3.22636e-06	-3.38804e-06	-3.57186e-06	-3.69545e-06	-3.84305e-06	-3.99549e-06	-4.09939e-06	-4.23269e-06	-4.35712e-06	-4.4462e-06	-4.56482e-06	-4.66504e-06	-4.74282e-06	-4.84653e-06	-4.92645e-06	-4.99526e-06	-5.08417e-06	-5.14753e-06	-5.20881e-06	-5.28343e-06	-5.3336e-06	-5.38812e-06	-5.44934e-06	-5.4892e-06	-5.53733e-06	-5.58635e-06	-5.61824e-06	-5.66013e-06	-5.69834e-06	-5.72408e-06	-5.7598e-06	-5.78871e-06	-5.80963e-06	-5.83928e-06	-5.86037e-06	-5.87741e-06	-5.90118e-06	-5.91586e-06	-5.92962e-06	-5.94782e-06	-5.95735e-06	-5.9682e-06	-5.98123e-06	-5.9867e-06	-1.80346e-05	-4.92114e-05	-9.00711e-05	-0.000132083	-0.000170985	-0.000199071	-0.00021652	-0.00022417	-0.000220472	-0.000211699	-0.000186241	-0.000139448	-8.37305e-05	-2.24699e-05	3.28971e-05	7.62287e-05	0.000109056	0.000125969	0.000131767	0.000129501	0.000118576	0.000106291	9.26436e-05	7.85502e-05	6.85388e-05	5.94644e-05	5.2907e-05	4.98871e-05	4.67178e-05	4.56762e-05	4.55583e-05	4.41896e-05	4.41058e-05	4.31954e-05	4.12138e-05	4.01909e-05	3.78943e-05	3.54216e-05	3.37709e-05	3.10335e-05	2.88896e-05	2.72625e-05	2.48498e-05	2.33539e-05	2.19337e-05	2.00114e-05	1.89846e-05	1.76551e-05	1.61073e-05	1.52771e-05	1.39458e-05	1.2669e-05	1.18882e-05	1.05791e-05	9.5387e-06	8.77342e-06	7.55994e-06	6.73655e-06	5.99106e-06	4.92602e-06	4.28077e-06	3.55952e-06	2.65872e-06	2.1398e-06	1.44642e-06	7.02586e-07	2.63818e-07	-3.92853e-07	-9.95806e-07	-1.38596e-06	-1.99281e-06	-2.47415e-06	-2.83378e-06	-3.37863e-06	-3.75946e-06	-4.09758e-06	-4.57296e-06	-4.87491e-06	-5.19478e-06	-5.59877e-06	-5.84187e-06	-6.14303e-06	-6.47825e-06	-6.67923e-06	-6.95906e-06	-7.23128e-06	-7.4029e-06	-7.65802e-06	-7.87501e-06	-8.0262e-06	-8.25363e-06	-8.42414e-06	-8.56056e-06	-8.75844e-06	-8.8913e-06	-9.01605e-06	-9.18391e-06	-9.28734e-06	-9.40168e-06	-9.54038e-06	-9.62152e-06	-9.72556e-06	-9.83709e-06	-9.90175e-06	-9.99497e-06	-1.00821e-05	-1.01347e-05	-1.02165e-05	-1.02825e-05	-1.03263e-05	-1.03961e-05	-1.04444e-05	-1.04814e-05	-1.0539e-05	-1.0573e-05	-1.06045e-05	-1.06502e-05	-1.06728e-05	-1.06994e-05	-1.07337e-05	-1.07477e-05	-1.07696e-05	-1.07935e-05	-1.08009e-05	-1.08181e-05	-1.08327e-05	-1.08352e-05	-1.08476e-05	-1.08543e-05	-1.08531e-05	-1.08607e-05	-1.08607e-05	-1.08566e-05	5.57034e-05	0.000223372	0.000446322	0.000658108	0.000820817	0.000905168	0.000906516	0.000855603	0.000777692	0.000690869	0.000556557	0.000368219	0.00016575	-1.05277e-05	-0.000143923	-0.000225492	-0.000260219	-0.000266263	-0.000252888	-0.00022917	-0.000206932	-0.000186372	-0.00016855	-0.000157628	-0.000149216	-0.00014236	-0.00013942	-0.000136033	-0.000132151	-0.000130146	-0.000126529	-0.000122197	-0.000119341	-0.000114981	-0.000110427	-0.000107361	-0.000103063	-9.89814e-05	-9.62532e-05	-9.24085e-05	-8.89726e-05	-8.66336e-05	-8.32236e-05	-8.0318e-05	-7.82503e-05	-7.51753e-05	-7.26761e-05	-7.07969e-05	-6.80057e-05	-6.58457e-05	-6.41235e-05	-6.16e-05	-5.97391e-05	-5.81596e-05	-5.58922e-05	-5.4294e-05	-5.28432e-05	-5.08156e-05	-4.94433e-05	-4.81067e-05	-4.63002e-05	-4.51195e-05	-4.38849e-05	-4.22811e-05	-4.12623e-05	-4.01202e-05	-3.87019e-05	-3.78195e-05	-3.67626e-05	-3.55132e-05	-3.47452e-05	-3.37677e-05	-3.26713e-05	-3.19991e-05	-3.1096e-05	-3.01374e-05	-2.9545e-05	-2.87121e-05	-2.78769e-05	-2.73509e-05	-2.65843e-05	-2.58589e-05	-2.53881e-05	-2.46846e-05	-2.40562e-05	-2.36315e-05	-2.29878e-05	-2.24446e-05	-2.20586e-05	-2.14715e-05	-2.10026e-05	-2.06493e-05	-2.01157e-05	-1.97114e-05
0.59	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-5.48731e-06	-2.00999e-05	-3.78754e-05	-5.42984e-05	-6.79824e-05	-7.48912e-05	-7.59857e-05	-7.2942e-05	-6.50508e-05	-5.59075e-05	-4.06557e-05	-1.53042e-05	1.24769e-05	4.16814e-05	6.82311e-05	8.71608e-05	0.000101253	0.00010774	0.000107711	0.000104922	9.76167e-05	8.93207e-05	8.159e-05	7.28956e-05	6.64788e-05	6.12809e-05	5.6376e-05	5.38908e-05	5.14828e-05	4.93479e-05	4.85379e-05	4.67826e-05	4.52923e-05	4.42231e-05	4.2032e-05	4.03753e-05	3.86927e-05	3.62649e-05	3.46192e-05	3.27281e-05	3.05589e-05	2.91817e-05	2.74114e-05	2.57046e-05	2.45951e-05	2.30154e-05	2.17045e-05	2.07278e-05	1.93041e-05	1.82592e-05	1.73169e-05	1.60358e-05	1.51709e-05	1.4243e-05	1.31225e-05	1.23936e-05	1.15006e-05	1.05553e-05	9.9309e-06	9.09568e-06	8.31905e-06	7.76908e-06	7.00553e-06	6.37483e-06	5.87458e-06	5.19017e-06	4.67786e-06	4.21259e-06	3.61153e-06	3.19201e-06	2.7562e-06	2.23942e-06	1.89087e-06	1.48452e-06	1.04893e-06	7.53356e-07	3.78711e-07	1.74842e-08	-2.39287e-07	-5.79613e-07	-8.75746e-07	-1.10401e-06	-1.40797e-06	-1.64926e-06	-1.85576e-06	-2.12237e-06	-2.31892e-06	-2.50753e-06	-2.73711e-06	-2.89819e-06	-3.07076e-06	-3.26494e-06	-3.39856e-06	-3.55567e-06	-3.7172e-06	-3.82989e-06	-3.97151e-06	-4.10392e-06	-4.2007e-06	-4.32661e-06	-4.43384e-06	-4.51836e-06	-4.62846e-06	-4.71455e-06	-4.78927e-06	-4.88378e-06	-4.95256e-06	-5.01901e-06	-5.09856e-06	-5.15349e-06	-5.21255e-06	-5.27811e-06	-5.32215e-06	-5.37427e-06	-5.42711e-06	-5.46268e-06	-5.50808e-06	-5.54965e-06	-5.57864e-06	-5.61744e-06	-5.64932e-06	-5.6731e-06	-5.70547e-06	-5.72918e-06	-5.74874e-06	-5.77491e-06	-5.79191e-06	-5.8079e-06	-5.82821e-06	-5.8398e-06	-5.85262e-06	-5.86753e-06	-5.87482e-06	-1.77297e-05	-4.84627e-05	-8.87033e-05	-0.000129998	-0.000168131	-0.000195429	-0.000212078	-0.000218921	-0.000214418	-0.000204841	-0.000178786	-0.000131668	-7.58202e-05	-1.4564e-05	4.07231e-05	8.39261e-05	0.000116579	0.000133292	0.000138859	0.000136339	0.000125152	0.000112592	9.86713e-05	8.43131e-05	7.40421e-05	6.47246e-05	5.79374e-05	5.4699e-05	5.13285e-05	5.0095e-05	4.97953e-05	4.82567e-05	4.80076e-05	4.694e-05	4.48084e-05	4.36384e-05	4.1202e-05	3.85945e-05	3.68123e-05	3.3951e-05	3.16868e-05	2.99438e-05	2.74222e-05	2.58204e-05	2.42993e-05	2.22817e-05	2.11622e-05	1.97449e-05	1.81136e-05	1.72022e-05	1.57943e-05	1.4444e-05	1.3592e-05	1.22159e-05	1.11108e-05	1.02831e-05	9.01097e-06	8.13063e-06	7.33062e-06	6.21417e-06	5.51888e-06	4.75007e-06	3.80419e-06	3.24138e-06	2.50651e-06	1.72311e-06	1.24589e-06	5.53001e-07	-8.4715e-08	-5.08512e-07	-1.14702e-06	-1.6589e-06	-2.04795e-06	-2.62049e-06	-3.02815e-06	-3.39197e-06	-3.89161e-06	-4.21712e-06	-4.55943e-06	-4.98469e-06	-5.24846e-06	-5.56922e-06	-5.92311e-06	-6.14222e-06	-6.43918e-06	-6.7278e-06	-6.91531e-06	-7.18541e-06	-7.41682e-06	-7.58192e-06	-7.82248e-06	-8.00567e-06	-8.15426e-06	-8.36366e-06	-8.50767e-06	-8.64308e-06	-8.82105e-06	-8.93429e-06	-9.05797e-06	-9.20556e-06	-9.29533e-06	-9.40756e-06	-9.52691e-06	-9.59916e-06	-9.69957e-06	-9.79361e-06	-9.85291e-06	-9.94098e-06	-1.00131e-05	-1.00627e-05	-1.01381e-05	-1.01918e-05	-1.0234e-05	-1.02965e-05	-1.03352e-05	-1.03712e-05	-1.04212e-05	-1.04481e-05	-1.04787e-05	-1.05169e-05	-1.05346e-05	-1.056e-05	-1.05873e-05	-1.0598e-05	-1.06183e-05	-1.0636e-05	-1.06414e-05	-1.06566e-05	-1.0666e-05	-1.06674e-05	-1.06774e-05	-1.06798e-05	-1.0678e-05	5.59191e-05	0.000223676	0.000446805	0.000658849	0.000821795	0.000906287	0.00090762	0.000856489	0.000778191	0.000690885	0.000556003	0.000367036	0.000163923	-1.29474e-05	-0.000146808	-0.000228695	-0.000263601	-0.000269697	-0.000256289	-0.000232484	-0.000210121	-0.000189425	-0.000171469	-0.000160412	-0.000151878	-0.00014491	-0.000141863	-0.000138378	-0.000134405	-0.00013231	-0.000128609	-0.000124198	-0.00012126	-0.000116825	-0.000112198	-0.000109058	-0.000104692	-0.000100544	-9.77495e-05	-9.3844e-05	-9.03488e-05	-8.79509e-05	-8.44869e-05	-8.15284e-05	-7.94084e-05	-7.62856e-05	-7.37393e-05	-7.18136e-05	-6.898e-05	-6.67778e-05	-6.50143e-05	-6.24531e-05	-6.05545e-05	-5.89385e-05	-5.66375e-05	-5.50057e-05	-5.35225e-05	-5.1465e-05	-5.00626e-05	-4.86974e-05	-4.68643e-05	-4.56569e-05	-4.43968e-05	-4.27695e-05	-4.17268e-05	-4.05622e-05	-3.91229e-05	-3.82192e-05	-3.71424e-05	-3.58743e-05	-3.50875e-05	-3.40924e-05	-3.29794e-05	-3.22904e-05	-3.13717e-05	-3.03983e-05	-2.9791e-05	-2.89443e-05	-2.80959e-05	-2.75567e-05	-2.6778e-05	-2.60408e-05	-2.55583e-05	-2.48441e-05	-2.42052e-05	-2.37702e-05	-2.3117e-05	-2.25644e-05	-2.21693e-05	-2.15738e-05	-2.10967e-05	-2.07353e-05	-2.01943e-05	-1.97826e-05
0.595	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-5.30841e-06	-1.95117e-05	-3.67143e-05	-5.24732e-05	-6.54474e-05	-7.16334e-05	-7.20035e-05	-6.82403e-05	-5.96445e-05	-4.98113e-05	-3.40691e-05	-8.48218e-06	1.93493e-05	4.84859e-05	7.49017e-05	9.36646e-05	0.000107563	0.000113842	0.000113596	0.000110578	0.000103045	9.45207e-05	8.65641e-05	7.76538e-05	7.10272e-05	6.56296e-05	6.05374e-05	5.78719e-05	5.52952e-05	5.30006e-05	5.20367e-05	5.0137e-05	4.85077e-05	4.73042e-05	4.49864e-05	4.32062e-05	4.14049e-05	3.88646e-05	3.71091e-05	3.51135e-05	3.28448e-05	3.13709e-05	2.95091e-05	2.77149e-05	2.65207e-05	2.48613e-05	2.34738e-05	2.24232e-05	2.09299e-05	1.98176e-05	1.88108e-05	1.74688e-05	1.65447e-05	1.55604e-05	1.43864e-05	1.36056e-05	1.26633e-05	1.16711e-05	1.10012e-05	1.0123e-05	9.3052e-06	8.71543e-06	7.91436e-06	7.24751e-06	6.71249e-06	5.99529e-06	5.45125e-06	4.95563e-06	4.32587e-06	3.87853e-06	3.41623e-06	2.87432e-06	2.5014e-06	2.07192e-06	1.6143e-06	1.29739e-06	9.02557e-07	5.22009e-07	2.46572e-07	-1.11388e-07	-4.24469e-07	-6.69053e-07	-9.88431e-07	-1.24458e-06	-1.46535e-06	-1.74545e-06	-1.95504e-06	-2.15611e-06	-2.3975e-06	-2.57002e-06	-2.75348e-06	-2.95801e-06	-3.10166e-06	-3.2683e-06	-3.43891e-06	-3.56038e-06	-3.71033e-06	-3.85072e-06	-3.9552e-06	-4.08839e-06	-4.20264e-06	-4.29391e-06	-4.41039e-06	-4.50264e-06	-4.58327e-06	-4.68339e-06	-4.75759e-06	-4.82922e-06	-4.91369e-06	-4.97338e-06	-5.03699e-06	-5.10687e-06	-5.15511e-06	-5.21122e-06	-5.26787e-06	-5.30713e-06	-5.35602e-06	-5.40097e-06	-5.4332e-06	-5.47508e-06	-5.50993e-06	-5.53657e-06	-5.57165e-06	-5.59799e-06	-5.62007e-06	-5.64864e-06	-5.66796e-06	-5.68617e-06	-5.70861e-06	-5.72225e-06	-5.73704e-06	-5.75383e-06	-5.76294e-06	-1.74249e-05	-4.77141e-05	-8.73355e-05	-0.000127913	-0.000165277	-0.000191786	-0.000207635	-0.000213671	-0.000208364	-0.000197983	-0.000171332	-0.000123887	-6.791e-05	-6.65808e-06	4.85491e-05	9.16235e-05	0.000124103	0.000140615	0.000145952	0.000143177	0.000131727	0.000118893	0.000104699	9.0076e-05	7.95455e-05	6.99847e-05	6.29679e-05	5.95109e-05	5.59391e-05	5.45138e-05	5.40322e-05	5.23239e-05	5.19094e-05	5.06846e-05	4.84031e-05	4.70858e-05	4.45097e-05	4.17675e-05	3.98537e-05	3.68684e-05	3.4484e-05	3.26251e-05	2.99946e-05	2.82869e-05	2.66648e-05	2.45521e-05	2.33397e-05	2.18347e-05	2.012e-05	1.91272e-05	1.76428e-05	1.62191e-05	1.52958e-05	1.38528e-05	1.26829e-05	1.17928e-05	1.0462e-05	9.5247e-06	8.67018e-06	7.50233e-06	6.757e-06	5.94062e-06	4.94967e-06	4.34297e-06	3.5666e-06	2.74363e-06	2.22797e-06	1.49885e-06	8.26376e-07	3.68936e-07	-3.01227e-07	-8.43654e-07	-1.26211e-06	-1.86235e-06	-2.29685e-06	-2.68636e-06	-3.21026e-06	-3.55933e-06	-3.92407e-06	-4.37061e-06	-4.65505e-06	-4.99542e-06	-5.36797e-06	-5.6052e-06	-5.9193e-06	-6.22432e-06	-6.42771e-06	-6.7128e-06	-6.95863e-06	-7.13764e-06	-7.39133e-06	-7.5872e-06	-7.74797e-06	-7.96888e-06	-8.12404e-06	-8.27011e-06	-8.45819e-06	-8.58123e-06	-8.71426e-06	-8.87074e-06	-8.96913e-06	-9.08955e-06	-9.21673e-06	-9.29656e-06	-9.40416e-06	-9.5051e-06	-9.57107e-06	-9.66546e-06	-9.74366e-06	-9.79917e-06	-9.88006e-06	-9.93916e-06	-9.9865e-06	-1.00539e-05	-1.00974e-05	-1.0138e-05	-1.01923e-05	-1.02234e-05	-1.0258e-05	-1.03e-05	-1.03214e-05	-1.03504e-05	-1.03811e-05	-1.03951e-05	-1.04186e-05	-1.04393e-05	-1.04476e-05	-1.04656e-05	-1.04777e-05	-1.04816e-05	-1.04942e-05	-1.0499e-05	-1.04995e-05	5.61349e-05	0.00022398	0.000447288	0.000659589	0.000822773	0.000907405	0.000908723	0.000857375	0.00077869	0.000690901	0.000555449	0.000365853	0.000162096	-1.53672e-05	-0.000149693	-0.000231899	-0.000266983	-0.000273132	-0.000259689	-0.000235798	-0.00021331	-0.000192478	-0.000174387	-0.000163197	-0.00015454	-0.00014746	-0.000144305	-0.000140722	-0.000136659	-0.000134474	-0.00013069	-0.000126198	-0.00012318	-0.000118669	-0.00011397	-0.000110756	-0.000106321	-0.000102107	-9.92459e-05	-9.52794e-05	-9.17249e-05	-8.92681e-05	-8.57502e-05	-8.27388e-05	-8.05666e-05	-7.7396e-05	-7.48024e-05	-7.28304e-05	-6.99543e-05	-6.77098e-05	-6.59052e-05	-6.33062e-05	-6.13699e-05	-5.97173e-05	-5.73828e-05	-5.57173e-05	-5.42017e-05	-5.21144e-05	-5.0682e-05	-4.9288e-05	-4.74285e-05	-4.61942e-05	-4.49088e-05	-4.32578e-05	-4.21913e-05	-4.10042e-05	-3.95439e-05	-3.86189e-05	-3.75223e-05	-3.62355e-05	-3.54297e-05	-3.4417e-05	-3.32874e-05	-3.25816e-05	-3.16474e-05	-3.06592e-05	-3.00369e-05	-2.91765e-05	-2.8315e-05	-2.77625e-05	-2.69717e-05	-2.62227e-05	-2.57285e-05	-2.50036e-05	-2.43542e-05	-2.39088e-05	-2.32461e-05	-2.26843e-05	-2.22799e-05	-2.16761e-05	-2.11907e-05	-2.08212e-05	-2.02728e-05	-1.98538e-05
0.6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-5.12952e-06	-1.89236e-05	-3.55532e-05	-5.0648e-05	-6.29124e-05	-6.83756e-05	-6.80213e-05	-6.35385e-05	-5.42381e-05	-4.3715e-05	-2.74825e-05	-1.66019e-06	2.62218e-05	5.52903e-05	8.15722e-05	0.000100168	0.000113872	0.000119943	0.00011948	0.000116234	0.000108473	9.97207e-05	9.15382e-05	8.24121e-05	7.55755e-05	6.99783e-05	6.46987e-05	6.1853e-05	5.91075e-05	5.66533e-05	5.55356e-05	5.34914e-05	5.17231e-05	5.03854e-05	4.79407e-05	4.6037e-05	4.41171e-05	4.14643e-05	3.9599e-05	3.74988e-05	3.51306e-05	3.356e-05	3.16068e-05	2.97252e-05	2.84464e-05	2.67073e-05	2.5243e-05	2.41186e-05	2.25557e-05	2.1376e-05	2.03047e-05	1.89018e-05	1.79184e-05	1.68778e-05	1.56504e-05	1.48176e-05	1.38261e-05	1.27869e-05	1.20715e-05	1.11504e-05	1.02914e-05	9.66179e-06	8.82319e-06	8.12019e-06	7.5504e-06	6.8004e-06	6.22465e-06	5.69867e-06	5.04021e-06	4.56506e-06	4.07626e-06	3.50921e-06	3.11192e-06	2.65932e-06	2.17967e-06	1.84142e-06	1.4264e-06	1.02653e-06	7.3243e-07	3.56838e-07	2.6808e-08	-2.34095e-07	-5.68889e-07	-8.39909e-07	-1.07493e-06	-1.36852e-06	-1.59115e-06	-1.80469e-06	-2.05789e-06	-2.24185e-06	-2.4362e-06	-2.65109e-06	-2.80476e-06	-2.98092e-06	-3.16062e-06	-3.29088e-06	-3.44915e-06	-3.59752e-06	-3.7097e-06	-3.85018e-06	-3.97144e-06	-4.06945e-06	-4.19232e-06	-4.29074e-06	-4.37727e-06	-4.483e-06	-4.56261e-06	-4.63942e-06	-4.72882e-06	-4.79327e-06	-4.86142e-06	-4.93564e-06	-4.98806e-06	-5.04816e-06	-5.10862e-06	-5.15157e-06	-5.20397e-06	-5.25228e-06	-5.28775e-06	-5.33272e-06	-5.37054e-06	-5.40004e-06	-5.43784e-06	-5.4668e-06	-5.4914e-06	-5.52237e-06	-5.54401e-06	-5.56444e-06	-5.589e-06	-5.60471e-06	-5.62145e-06	-5.64013e-06	-5.65106e-06	-1.712e-05	-4.69655e-05	-8.59677e-05	-0.000125829	-0.000162423	-0.000188144	-0.000203193	-0.000208422	-0.000202311	-0.000191125	-0.000163878	-0.000116107	-5.99997e-05	1.2478e-06	5.63751e-05	9.93209e-05	0.000131626	0.000147937	0.000153044	0.000150015	0.000138302	0.000125194	0.000110727	9.58388e-05	8.50489e-05	7.52449e-05	6.79983e-05	6.43228e-05	6.05498e-05	5.89326e-05	5.82692e-05	5.6391e-05	5.58112e-05	5.44292e-05	5.19978e-05	5.05332e-05	4.78175e-05	4.49404e-05	4.28951e-05	3.97858e-05	3.72812e-05	3.53064e-05	3.2567e-05	3.07535e-05	2.90304e-05	2.68224e-05	2.55173e-05	2.39245e-05	2.21263e-05	2.10523e-05	1.94913e-05	1.79941e-05	1.69996e-05	1.54896e-05	1.4255e-05	1.33025e-05	1.1913e-05	1.09188e-05	1.00097e-05	8.79048e-06	7.99511e-06	7.13117e-06	6.09514e-06	5.44456e-06	4.6267e-06	3.76415e-06	3.21005e-06	2.44471e-06	1.73747e-06	1.24638e-06	5.44566e-07	-2.84075e-08	-4.76277e-07	-1.10421e-06	-1.56554e-06	-1.98074e-06	-2.5289e-06	-2.90153e-06	-3.28872e-06	-3.75653e-06	-4.06164e-06	-4.42161e-06	-4.81284e-06	-5.06819e-06	-5.39942e-06	-5.72085e-06	-5.94012e-06	-6.24019e-06	-6.50045e-06	-6.69337e-06	-6.96017e-06	-7.16872e-06	-7.34168e-06	-7.57409e-06	-7.74041e-06	-7.89715e-06	-8.09533e-06	-8.22818e-06	-8.37055e-06	-8.53592e-06	-8.64293e-06	-8.77154e-06	-8.90655e-06	-8.99396e-06	-9.10875e-06	-9.21659e-06	-9.28923e-06	-9.38994e-06	-9.47423e-06	-9.53561e-06	-9.62206e-06	-9.68653e-06	-9.73904e-06	-9.81136e-06	-9.85962e-06	-9.90475e-06	-9.96341e-06	-9.99871e-06	-1.00373e-05	-1.00831e-05	-1.01083e-05	-1.01408e-05	-1.01749e-05	-1.01922e-05	-1.02188e-05	-1.02425e-05	-1.02538e-05	-1.02746e-05	-1.02893e-05	-1.02959e-05	-1.0311e-05	-1.03182e-05	-1.0321e-05	5.63507e-05	0.000224284	0.000447771	0.00066033	0.000823751	0.000908523	0.000909827	0.000858261	0.000779188	0.000690917	0.000554895	0.000364671	0.000160268	-1.7787e-05	-0.000152578	-0.000235102	-0.000270366	-0.000276566	-0.00026309	-0.000239112	-0.000216499	-0.000195531	-0.000177306	-0.000165981	-0.000157201	-0.00015001	-0.000146747	-0.000143067	-0.000138913	-0.000136638	-0.000132771	-0.000128199	-0.0001251	-0.000120514	-0.000115741	-0.000112453	-0.00010795	-0.000103669	-0.000100742	-9.67149e-05	-9.31011e-05	-9.05853e-05	-8.70135e-05	-8.39492e-05	-8.17247e-05	-7.85063e-05	-7.58655e-05	-7.38471e-05	-7.09285e-05	-6.86419e-05	-6.67961e-05	-6.41594e-05	-6.21854e-05	-6.04962e-05	-5.81281e-05	-5.64289e-05	-5.48809e-05	-5.27638e-05	-5.13014e-05	-4.98787e-05	-4.79926e-05	-4.67316e-05	-4.54207e-05	-4.37462e-05	-4.26557e-05	-4.14462e-05	-3.99649e-05	-3.90187e-05	-3.79021e-05	-3.65967e-05	-3.5772e-05	-3.47417e-05	-3.35955e-05	-3.28728e-05	-3.19231e-05	-3.09201e-05	-3.02829e-05	-2.94087e-05	-2.8534e-05	-2.79682e-05	-2.71653e-05	-2.64047e-05	-2.58987e-05	-2.5163e-05	-2.45032e-05	-2.40474e-05	-2.33753e-05	-2.28042e-05	-2.23906e-05	-2.17784e-05	-2.12848e-05	-2.09071e-05	-2.03514e-05	-1.9925e-05
0.605	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-4.95376e-06	-1.83457e-05	-3.44123e-05	-4.88544e-05	-6.04212e-05	-6.5174e-05	-6.41077e-05	-5.89178e-05	-4.89249e-05	-3.77237e-05	-2.10091e-05	5.04474e-06	3.29766e-05	6.19786e-05	8.81292e-05	0.000106562	0.000120075	0.000125942	0.000125265	0.000121796	0.000113812	0.000104835	9.64308e-05	8.7093e-05	8.00504e-05	7.42573e-05	6.87939e-05	6.57714e-05	6.28603e-05	6.02495e-05	5.89807e-05	5.67949e-05	5.48902e-05	5.34207e-05	5.08515e-05	4.88268e-05	4.67904e-05	4.40271e-05	4.20541e-05	3.98514e-05	3.73856e-05	3.572e-05	3.36772e-05	3.17097e-05	3.03479e-05	2.85306e-05	2.6991e-05	2.57941e-05	2.4163e-05	2.29171e-05	2.17825e-05	2.03197e-05	1.92783e-05	1.81824e-05	1.69024e-05	1.60187e-05	1.49789e-05	1.38936e-05	1.31336e-05	1.21702e-05	1.12707e-05	1.06021e-05	9.72667e-06	8.98817e-06	8.38424e-06	7.60203e-06	6.99514e-06	6.43936e-06	5.75271e-06	5.25025e-06	4.73543e-06	4.14369e-06	3.72246e-06	3.24715e-06	2.74585e-06	2.38663e-06	1.95178e-06	1.53293e-06	1.22048e-06	8.2756e-07	4.80873e-07	2.03931e-07	-1.46017e-07	-4.31654e-07	-6.80698e-07	-9.87551e-07	-1.22301e-06	-1.4488e-06	-1.71362e-06	-1.90883e-06	-2.11389e-06	-2.33898e-06	-2.50251e-06	-2.68804e-06	-2.87669e-06	-3.0156e-06	-3.18207e-06	-3.3383e-06	-3.45806e-06	-3.60572e-06	-3.73389e-06	-3.83855e-06	-3.96772e-06	-4.07221e-06	-4.16457e-06	-4.27583e-06	-4.36078e-06	-4.4427e-06	-4.53696e-06	-4.60612e-06	-4.67876e-06	-4.75725e-06	-4.81382e-06	-4.87786e-06	-4.94209e-06	-4.98869e-06	-5.04455e-06	-5.09619e-06	-5.13488e-06	-5.1829e-06	-5.22366e-06	-5.25599e-06	-5.29649e-06	-5.32805e-06	-5.35515e-06	-5.3885e-06	-5.41246e-06	-5.4351e-06	-5.46177e-06	-5.47952e-06	-5.49822e-06	-5.51877e-06	-5.53152e-06	-1.6811e-05	-4.62204e-05	-8.46142e-05	-0.00012377	-0.000159608	-0.000184555	-0.000198819	-0.000203254	-0.000196352	-0.000184376	-0.000156542	-0.000108451	-5.22163e-05	9.02707e-06	6.4076e-05	0.000106896	0.000139031	0.000155144	0.000160025	0.000156747	0.000144776	0.000131398	0.000116663	0.000101515	9.04708e-05	8.04282e-05	7.29562e-05	6.90663e-05	6.50957e-05	6.32903e-05	6.24484e-05	6.04036e-05	5.96616e-05	5.81252e-05	5.55467e-05	5.39375e-05	5.10847e-05	4.80755e-05	4.5901e-05	4.267e-05	4.00474e-05	3.79589e-05	3.51126e-05	3.31951e-05	3.13729e-05	2.90715e-05	2.76753e-05	2.59964e-05	2.41163e-05	2.29624e-05	2.13263e-05	1.9757e-05	1.86925e-05	1.71167e-05	1.58186e-05	1.48049e-05	1.33578e-05	1.23076e-05	1.1345e-05	1.00753e-05	9.23078e-06	8.32013e-06	7.23981e-06	6.54612e-06	5.6875e-06	4.78608e-06	4.19421e-06	3.39327e-06	2.65187e-06	2.12773e-06	1.3948e-06	7.91809e-07	3.15031e-07	-3.40124e-07	-8.27843e-07	-1.26831e-06	-1.84032e-06	-2.23612e-06	-2.64537e-06	-3.1341e-06	-3.45955e-06	-3.8388e-06	-4.2484e-06	-4.5216e-06	-4.86969e-06	-5.20726e-06	-5.44217e-06	-5.757e-06	-6.03146e-06	-6.23808e-06	-6.51782e-06	-6.73886e-06	-6.92382e-06	-7.16758e-06	-7.34489e-06	-7.51215e-06	-7.7203e-06	-7.86283e-06	-8.01442e-06	-8.18856e-06	-8.30409e-06	-8.44079e-06	-8.58352e-06	-8.67844e-06	-8.80033e-06	-8.91499e-06	-8.99423e-06	-9.10119e-06	-9.1915e-06	-9.25869e-06	-9.35065e-06	-9.42046e-06	-9.47808e-06	-9.55527e-06	-9.60824e-06	-9.65789e-06	-9.72085e-06	-9.76033e-06	-9.80293e-06	-9.85258e-06	-9.88144e-06	-9.91747e-06	-9.95498e-06	-9.97559e-06	-1.00053e-05	-1.0032e-05	-1.00463e-05	-1.00698e-05	-1.00872e-05	-1.00964e-05	-1.0114e-05	-1.01236e-05	-1.01287e-05	5.65796e-05	0.000224599	0.000448263	0.000661074	0.000824727	0.000909636	0.000910926	0.000859148	0.000779695	0.000690951	0.00055437	0.00036353	0.000158495	-2.01411e-05	-0.000155389	-0.000238224	-0.000273664	-0.000279916	-0.000266407	-0.000242344	-0.000219608	-0.000198507	-0.000180151	-0.000168694	-0.000159794	-0.000152493	-0.000149124	-0.000145349	-0.000141107	-0.000138743	-0.000134794	-0.000130144	-0.000126965	-0.000122305	-0.00011746	-0.0001141	-0.00010953	-0.000105185	-0.000102193	-9.81056e-05	-9.44337e-05	-9.18602e-05	-8.82355e-05	-8.51194e-05	-8.28437e-05	-7.95784e-05	-7.68914e-05	-7.48275e-05	-7.18674e-05	-6.95394e-05	-6.76532e-05	-6.49795e-05	-6.29686e-05	-6.12436e-05	-5.88427e-05	-5.71105e-05	-5.55308e-05	-5.33845e-05	-5.18926e-05	-5.04418e-05	-4.85298e-05	-4.72425e-05	-4.59068e-05	-4.42091e-05	-4.30954e-05	-4.18638e-05	-4.03619e-05	-3.93949e-05	-3.82589e-05	-3.69352e-05	-3.6092e-05	-3.50445e-05	-3.3882e-05	-3.31429e-05	-3.2178e-05	-3.11606e-05	-3.05087e-05	-2.96212e-05	-2.87336e-05	-2.81548e-05	-2.73401e-05	-2.6568e-05	-2.60505e-05	-2.53044e-05	-2.46344e-05	-2.41684e-05	-2.34871e-05	-2.29069e-05	-2.24843e-05	-2.1864e-05	-2.13623e-05	-2.09767e-05	-2.04137e-05	-1.99802e-05
0.61	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-4.77801e-06	-1.77678e-05	-3.32714e-05	-4.70607e-05	-5.79299e-05	-6.19724e-05	-6.01942e-05	-5.42971e-05	-4.36116e-05	-3.17325e-05	-1.45357e-05	1.17497e-05	3.97314e-05	6.86669e-05	9.46862e-05	0.000112955	0.000126278	0.000131941	0.000131051	0.000127358	0.00011915	0.000109949	0.000101323	9.17738e-05	8.45254e-05	7.85364e-05	7.28891e-05	6.96898e-05	6.6613e-05	6.38456e-05	6.24259e-05	6.00983e-05	5.80573e-05	5.6456e-05	5.37624e-05	5.16165e-05	4.94637e-05	4.659e-05	4.45093e-05	4.2204e-05	3.96406e-05	3.78801e-05	3.57475e-05	3.36942e-05	3.22494e-05	3.03539e-05	2.8739e-05	2.74696e-05	2.57702e-05	2.44583e-05	2.32603e-05	2.17377e-05	2.06382e-05	1.94869e-05	1.81545e-05	1.72197e-05	1.61316e-05	1.50003e-05	1.41956e-05	1.319e-05	1.22501e-05	1.15424e-05	1.06301e-05	9.85615e-06	9.21808e-06	8.40367e-06	7.76563e-06	7.18004e-06	6.46521e-06	5.93543e-06	5.39459e-06	4.77816e-06	4.33299e-06	3.83497e-06	3.31202e-06	2.93185e-06	2.47716e-06	2.03932e-06	1.70853e-06	1.29828e-06	9.34939e-07	6.41957e-07	2.76855e-07	-2.33982e-08	-2.86463e-07	-6.0658e-07	-8.54862e-07	-1.09291e-06	-1.36936e-06	-1.57581e-06	-1.79158e-06	-2.02686e-06	-2.20027e-06	-2.39516e-06	-2.59276e-06	-2.74032e-06	-2.91499e-06	-3.07908e-06	-3.20642e-06	-3.36127e-06	-3.49634e-06	-3.60764e-06	-3.74311e-06	-3.85368e-06	-3.95187e-06	-4.06865e-06	-4.15895e-06	-4.24599e-06	-4.34511e-06	-4.41897e-06	-4.49609e-06	-4.57887e-06	-4.63957e-06	-4.70755e-06	-4.77556e-06	-4.8258e-06	-4.88514e-06	-4.9401e-06	-4.982e-06	-5.03308e-06	-5.07678e-06	-5.11194e-06	-5.15514e-06	-5.18931e-06	-5.21891e-06	-5.25464e-06	-5.2809e-06	-5.30575e-06	-5.33454e-06	-5.35433e-06	-5.37499e-06	-5.39741e-06	-5.41198e-06	-1.65019e-05	-4.54753e-05	-8.32606e-05	-0.000121712	-0.000156794	-0.000180967	-0.000194444	-0.000198086	-0.000190394	-0.000177627	-0.000149207	-0.000100795	-4.44329e-05	1.68063e-05	7.17769e-05	0.00011447	0.000146435	0.000162351	0.000167005	0.000163479	0.00015125	0.000137602	0.0001226	0.000107192	9.58928e-05	8.56115e-05	7.79141e-05	7.38097e-05	6.96416e-05	6.7648e-05	6.66277e-05	6.44162e-05	6.35119e-05	6.18212e-05	5.90956e-05	5.73419e-05	5.4352e-05	5.12105e-05	4.89069e-05	4.55542e-05	4.28136e-05	4.06114e-05	3.76582e-05	3.56368e-05	3.37155e-05	3.13206e-05	2.98334e-05	2.80683e-05	2.61062e-05	2.48726e-05	2.31613e-05	2.15199e-05	2.03854e-05	1.87439e-05	1.73823e-05	1.63073e-05	1.48026e-05	1.36964e-05	1.26803e-05	1.13601e-05	1.04664e-05	9.50908e-06	8.38448e-06	7.64768e-06	6.7483e-06	5.80801e-06	5.17836e-06	4.34184e-06	3.56628e-06	3.00908e-06	2.24504e-06	1.61202e-06	1.10634e-06	4.23958e-07	-9.01411e-08	-5.55865e-07	-1.15173e-06	-1.5707e-06	-2.00203e-06	-2.51168e-06	-2.85746e-06	-3.256e-06	-3.68397e-06	-3.975e-06	-4.33995e-06	-4.69368e-06	-4.94422e-06	-5.27381e-06	-5.56247e-06	-5.78279e-06	-6.07546e-06	-6.309e-06	-6.50596e-06	-6.76107e-06	-6.94937e-06	-7.12715e-06	-7.34527e-06	-7.49747e-06	-7.65829e-06	-7.8412e-06	-7.96524e-06	-8.11003e-06	-8.2605e-06	-8.36291e-06	-8.49191e-06	-8.61339e-06	-8.69923e-06	-8.81244e-06	-8.90877e-06	-8.98178e-06	-9.07925e-06	-9.15438e-06	-9.21713e-06	-9.29918e-06	-9.35686e-06	-9.41103e-06	-9.4783e-06	-9.52195e-06	-9.56854e-06	-9.62201e-06	-9.65457e-06	-9.69414e-06	-9.73504e-06	-9.75894e-06	-9.79179e-06	-9.82155e-06	-9.83868e-06	-9.86501e-06	-9.88515e-06	-9.89695e-06	-9.91696e-06	-9.92899e-06	-9.93647e-06	5.68085e-05	0.000224915	0.000448754	0.000661817	0.000825703	0.00091075	0.000912026	0.000860034	0.000780202	0.000690985	0.000553846	0.000362389	0.000156722	-2.24952e-05	-0.000158199	-0.000241347	-0.000276962	-0.000283265	-0.000269723	-0.000245576	-0.000222717	-0.000201484	-0.000182996	-0.000171407	-0.000162386	-0.000154976	-0.000151502	-0.000147631	-0.0001433	-0.000140848	-0.000136817	-0.000132089	-0.00012883	-0.000124096	-0.00011918	-0.000115747	-0.00011111	-0.0001067	-0.000103643	-9.94963e-05	-9.57663e-05	-9.31351e-05	-8.94575e-05	-8.62896e-05	-8.39627e-05	-8.06505e-05	-7.79173e-05	-7.5808e-05	-7.28062e-05	-7.04369e-05	-6.85103e-05	-6.57997e-05	-6.37518e-05	-6.1991e-05	-5.95573e-05	-5.77921e-05	-5.61806e-05	-5.40051e-05	-5.24838e-05	-5.10049e-05	-4.90669e-05	-4.77534e-05	-4.63928e-05	-4.46721e-05	-4.3535e-05	-4.22814e-05	-4.0759e-05	-3.97712e-05	-3.86157e-05	-3.72737e-05	-3.64121e-05	-3.53474e-05	-3.41686e-05	-3.34131e-05	-3.24329e-05	-3.1401e-05	-3.07346e-05	-2.98336e-05	-2.89331e-05	-2.83414e-05	-2.75149e-05	-2.67312e-05	-2.62023e-05	-2.54458e-05	-2.47655e-05	-2.42894e-05	-2.35988e-05	-2.30096e-05	-2.2578e-05	-2.19496e-05	-2.14398e-05	-2.10462e-05	-2.04761e-05	-2.00354e-05
0.615	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-4.60225e-06	-1.719e-05	-3.21305e-05	-4.52671e-05	-5.54387e-05	-5.87708e-05	-5.62806e-05	-4.96763e-05	-3.82984e-05	-2.57412e-05	-8.06238e-06	1.84546e-05	4.64862e-05	7.53552e-05	0.000101243	0.000119348	0.000132481	0.00013794	0.000136836	0.000132919	0.000124488	0.000115064	0.000106216	9.64547e-05	8.90003e-05	8.28154e-05	7.69843e-05	7.36081e-05	7.03658e-05	6.74418e-05	6.5871e-05	6.34017e-05	6.12244e-05	5.94913e-05	5.66733e-05	5.44063e-05	5.21371e-05	4.91529e-05	4.69645e-05	4.45566e-05	4.18955e-05	4.00401e-05	3.78179e-05	3.56788e-05	3.41508e-05	3.21772e-05	3.04871e-05	2.91451e-05	2.73774e-05	2.59994e-05	2.47381e-05	2.31557e-05	2.19981e-05	2.07915e-05	1.94066e-05	1.84208e-05	1.72844e-05	1.6107e-05	1.52576e-05	1.42099e-05	1.32295e-05	1.24827e-05	1.15336e-05	1.07241e-05	1.00519e-05	9.20531e-06	8.53613e-06	7.92073e-06	7.17771e-06	6.62061e-06	6.05375e-06	5.41263e-06	4.94353e-06	4.42279e-06	3.8782e-06	3.47706e-06	3.00254e-06	2.54571e-06	2.19659e-06	1.76901e-06	1.389e-06	1.07998e-06	6.99727e-07	3.84857e-07	1.07772e-07	-2.2561e-07	-4.86717e-07	-7.37014e-07	-1.02509e-06	-1.24279e-06	-1.46928e-06	-1.71475e-06	-1.89802e-06	-2.10228e-06	-2.30883e-06	-2.46503e-06	-2.6479e-06	-2.81986e-06	-2.95478e-06	-3.11681e-06	-3.25879e-06	-3.37674e-06	-3.51851e-06	-3.63514e-06	-3.73916e-06	-3.86148e-06	-3.95712e-06	-4.04927e-06	-4.15325e-06	-4.23181e-06	-4.31342e-06	-4.40048e-06	-4.46532e-06	-4.53724e-06	-4.60903e-06	-4.66291e-06	-4.72572e-06	-4.78401e-06	-4.82912e-06	-4.88326e-06	-4.9299e-06	-4.9679e-06	-5.01379e-06	-5.05056e-06	-5.08266e-06	-5.12078e-06	-5.14934e-06	-5.17641e-06	-5.2073e-06	-5.22914e-06	-5.25176e-06	-5.27606e-06	-5.29244e-06	-1.61928e-05	-4.47302e-05	-8.1907e-05	-0.000119654	-0.00015398	-0.000177378	-0.000190069	-0.000192918	-0.000184435	-0.000170878	-0.000141872	-9.3139e-05	-3.66495e-05	2.45856e-05	7.94779e-05	0.000122045	0.000153839	0.000169558	0.000173986	0.00017021	0.000157723	0.000143807	0.000128536	0.000112869	0.000101315	9.07948e-05	8.2872e-05	7.85531e-05	7.41875e-05	7.20056e-05	7.08069e-05	6.84287e-05	6.73622e-05	6.55172e-05	6.26444e-05	6.07462e-05	5.76193e-05	5.43455e-05	5.19128e-05	4.84384e-05	4.55799e-05	4.32639e-05	4.02038e-05	3.80784e-05	3.60581e-05	3.35697e-05	3.19914e-05	3.01401e-05	2.80962e-05	2.67827e-05	2.49963e-05	2.32828e-05	2.20784e-05	2.03711e-05	1.89459e-05	1.78096e-05	1.62473e-05	1.50853e-05	1.40156e-05	1.26449e-05	1.17021e-05	1.0698e-05	9.52915e-06	8.74925e-06	7.80911e-06	6.82993e-06	6.16252e-06	5.29041e-06	4.48069e-06	3.89043e-06	3.09528e-06	2.43224e-06	1.89765e-06	1.18804e-06	6.47561e-07	1.56574e-07	-4.63142e-07	-9.0528e-07	-1.35868e-06	-1.88925e-06	-2.25537e-06	-2.6732e-06	-3.11954e-06	-3.42841e-06	-3.81022e-06	-4.18009e-06	-4.44627e-06	-4.79062e-06	-5.09348e-06	-5.3275e-06	-5.6331e-06	-5.87913e-06	-6.0881e-06	-6.35455e-06	-6.55385e-06	-6.74214e-06	-6.97024e-06	-7.13212e-06	-7.30215e-06	-7.49384e-06	-7.6264e-06	-7.77928e-06	-7.93747e-06	-8.04738e-06	-8.18349e-06	-8.31179e-06	-8.40423e-06	-8.52369e-06	-8.62605e-06	-8.70486e-06	-8.80784e-06	-8.8883e-06	-8.95617e-06	-9.04309e-06	-9.10549e-06	-9.16417e-06	-9.23575e-06	-9.28358e-06	-9.33416e-06	-9.39144e-06	-9.42771e-06	-9.47081e-06	-9.5151e-06	-9.54228e-06	-9.57827e-06	-9.61105e-06	-9.63111e-06	-9.66023e-06	-9.68306e-06	-9.69746e-06	-9.71996e-06	-9.73439e-06	-9.74419e-06	5.70373e-05	0.00022523	0.000449245	0.000662561	0.000826679	0.000911863	0.000913125	0.00086092	0.000780709	0.000691019	0.000553321	0.000361247	0.000154949	-2.48494e-05	-0.00016101	-0.00024447	-0.00028026	-0.000286615	-0.00027304	-0.000248807	-0.000225827	-0.00020446	-0.00018584	-0.00017412	-0.000164979	-0.00015746	-0.000153879	-0.000149912	-0.000145493	-0.000142952	-0.00013884	-0.000134033	-0.000130695	-0.000125887	-0.000120899	-0.000117394	-0.00011269	-0.000108215	-0.000105093	-0.000100887	-9.70988e-05	-9.44099e-05	-9.06795e-05	-8.74598e-05	-8.50817e-05	-8.17227e-05	-7.89432e-05	-7.67884e-05	-7.3745e-05	-7.13344e-05	-6.93675e-05	-6.66198e-05	-6.45351e-05	-6.27385e-05	-6.02718e-05	-5.84737e-05	-5.68305e-05	-5.46258e-05	-5.30751e-05	-5.15681e-05	-4.96041e-05	-4.82644e-05	-4.68789e-05	-4.51351e-05	-4.39746e-05	-4.2699e-05	-4.11561e-05	-4.01475e-05	-3.89725e-05	-3.76123e-05	-3.67321e-05	-3.56502e-05	-3.44552e-05	-3.36832e-05	-3.26878e-05	-3.16415e-05	-3.09604e-05	-3.0046e-05	-2.91327e-05	-2.8528e-05	-2.76896e-05	-2.68945e-05	-2.63541e-05	-2.55871e-05	-2.48967e-05	-2.44104e-05	-2.37106e-05	-2.31122e-05	-2.26718e-05	-2.20351e-05	-2.15173e-05	-2.11158e-05	-2.05385e-05	-2.00906e-05
0.62	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-4.42939e-06	-1.66216e-05	-3.10082e-05	-4.35028e-05	-5.2988e-05	-5.56214e-05	-5.24307e-05	-4.51308e-05	-3.30715e-05	-1.98473e-05	-1.69415e-06	2.50508e-05	5.31316e-05	8.19354e-05	0.000107694	0.000125639	0.000138584	0.000143843	0.00014253	0.000138392	0.000129742	0.000120097	0.000111032	0.000101062	9.34053e-05	8.7028e-05	8.10161e-05	7.74662e-05	7.40611e-05	7.09832e-05	6.9264e-05	6.66554e-05	6.43441e-05	6.24816e-05	5.95412e-05	5.71552e-05	5.47715e-05	5.16788e-05	4.93845e-05	4.68758e-05	4.41188e-05	4.21701e-05	3.98597e-05	3.76363e-05	3.60267e-05	3.39762e-05	3.22121e-05	3.07989e-05	2.8964e-05	2.7521e-05	2.61975e-05	2.45563e-05	2.33416e-05	2.20806e-05	2.06441e-05	1.96082e-05	1.84243e-05	1.72016e-05	1.63083e-05	1.52191e-05	1.4199e-05	1.34138e-05	1.24284e-05	1.15841e-05	1.08783e-05	1e-05	9.3002e-06	8.65549e-06	7.88475e-06	7.3008e-06	6.70835e-06	6.04295e-06	5.5503e-06	5.00722e-06	4.44134e-06	4.01959e-06	3.52556e-06	3.05006e-06	2.68289e-06	2.23826e-06	1.84187e-06	1.51707e-06	1.1219e-06	7.92651e-07	5.01771e-07	1.55334e-07	-1.18394e-07	-3.80752e-07	-6.80265e-07	-9.09044e-07	-1.14607e-06	-1.40158e-06	-1.59456e-06	-1.80805e-06	-2.02341e-06	-2.18814e-06	-2.37908e-06	-2.55877e-06	-2.70117e-06	-2.87027e-06	-3.01906e-06	-3.14356e-06	-3.29154e-06	-3.41416e-06	-3.52392e-06	-3.65169e-06	-3.75261e-06	-3.84979e-06	-3.95857e-06	-4.04178e-06	-4.12781e-06	-4.21909e-06	-4.28802e-06	-4.36383e-06	-4.43934e-06	-4.49683e-06	-4.56306e-06	-4.62464e-06	-4.67293e-06	-4.73008e-06	-4.77963e-06	-4.82044e-06	-4.86899e-06	-4.90834e-06	-4.94292e-06	-4.9834e-06	-5.01424e-06	-5.0435e-06	-5.07649e-06	-5.10035e-06	-5.12491e-06	-5.15107e-06	-5.16925e-06	-1.58832e-05	-4.39918e-05	-8.05701e-05	-0.000117624	-0.000151206	-0.000173842	-0.000185759	-0.000187829	-0.000178568	-0.000164233	-0.000134651	-8.56022e-05	-2.89872e-05	3.2244e-05	8.70593e-05	0.000129503	0.000161129	0.000176654	0.00018086	0.000176839	0.000164099	0.000149917	0.000134383	0.00011846	0.000106656	9.59018e-05	8.77574e-05	8.32279e-05	7.86681e-05	7.63012e-05	7.49271e-05	7.23851e-05	7.11591e-05	6.91624e-05	6.6145e-05	6.41048e-05	6.08431e-05	5.74392e-05	5.48797e-05	5.12857e-05	4.83112e-05	4.58834e-05	4.27182e-05	4.04907e-05	3.83729e-05	3.57927e-05	3.41249e-05	3.21889e-05	3.00643e-05	2.86725e-05	2.68121e-05	2.50278e-05	2.37546e-05	2.19826e-05	2.04949e-05	1.92985e-05	1.76795e-05	1.64624e-05	1.53402e-05	1.39198e-05	1.29287e-05	1.18787e-05	1.06662e-05	9.84394e-06	8.86371e-06	7.8463e-06	7.14174e-06	6.23462e-06	5.3913e-06	4.76853e-06	3.94277e-06	3.25019e-06	2.68716e-06	1.95076e-06	1.38433e-06	8.68482e-07	2.25291e-07	-2.39646e-07	-7.14766e-07	-1.26594e-06	-1.65207e-06	-2.08888e-06	-2.55331e-06	-2.87974e-06	-3.27816e-06	-3.66393e-06	-3.94551e-06	-4.30439e-06	-4.62124e-06	-4.86876e-06	-5.1871e-06	-5.44544e-06	-5.66624e-06	-5.94388e-06	-6.15401e-06	-6.35267e-06	-6.5906e-06	-6.76202e-06	-6.94114e-06	-7.14148e-06	-7.28245e-06	-7.44331e-06	-7.60913e-06	-7.72643e-06	-7.86956e-06	-8.0046e-06	-8.10355e-06	-8.22919e-06	-8.3375e-06	-8.42206e-06	-8.53049e-06	-8.61621e-06	-8.68915e-06	-8.78087e-06	-8.84794e-06	-8.9111e-06	-8.98693e-06	-9.0389e-06	-9.09344e-06	-9.1545e-06	-9.19444e-06	-9.24104e-06	-9.2887e-06	-9.31914e-06	-9.35824e-06	-9.39402e-06	-9.41697e-06	-9.44886e-06	-9.47437e-06	-9.49136e-06	-9.51633e-06	-9.53316e-06	-9.54528e-06	5.72722e-05	0.00022555	0.000449738	0.000663301	0.000827648	0.000912967	0.000914215	0.000861801	0.000781218	0.000691063	0.000552816	0.000360137	0.000153218	-2.71513e-05	-0.00016376	-0.000247526	-0.00028349	-0.000289895	-0.000276288	-0.000251972	-0.000228871	-0.000207374	-0.000188625	-0.000176775	-0.000167515	-0.000159889	-0.000156204	-0.000152144	-0.000147638	-0.00014501	-0.000140817	-0.000135934	-0.000132518	-0.000127637	-0.000122579	-0.000119003	-0.000114233	-0.000109694	-0.000106508	-0.000102243	-9.83982e-05	-9.56525e-05	-9.18702e-05	-8.85996e-05	-8.61712e-05	-8.27662e-05	-7.99413e-05	-7.77419e-05	-7.46577e-05	-7.22065e-05	-7.02e-05	-6.7416e-05	-6.5295e-05	-6.34632e-05	-6.09643e-05	-5.91339e-05	-5.74595e-05	-5.52261e-05	-5.36466e-05	-5.2112e-05	-5.01225e-05	-4.87571e-05	-4.73471e-05	-4.55807e-05	-4.43972e-05	-4.31e-05	-4.1537e-05	-4.0508e-05	-3.93139e-05	-3.79357e-05	-3.70374e-05	-3.59386e-05	-3.47277e-05	-3.39396e-05	-3.29293e-05	-3.18687e-05	-3.11734e-05	-3.02458e-05	-2.93198e-05	-2.87025e-05	-2.78525e-05	-2.70462e-05	-2.64945e-05	-2.57172e-05	-2.50168e-05	-2.45206e-05	-2.38117e-05	-2.32045e-05	-2.27552e-05	-2.21106e-05	-2.15848e-05	-2.11756e-05	-2.05913e-05	-2.01364e-05
0.625	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-4.25798e-06	-1.60579e-05	-2.98953e-05	-4.1753e-05	-5.05577e-05	-5.24979e-05	-4.86126e-05	-4.06227e-05	-2.78878e-05	-1.40021e-05	4.62153e-06	3.15927e-05	5.97224e-05	8.84616e-05	0.000114093	0.000131878	0.000144637	0.000149698	0.000148176	0.000143821	0.000134953	0.00012509	0.000115809	0.000105633	9.77755e-05	9.12073e-05	8.50163e-05	8.12942e-05	7.77277e-05	7.44972e-05	7.2631e-05	6.98843e-05	6.74401e-05	6.54493e-05	6.23876e-05	5.98836e-05	5.73865e-05	5.41862e-05	5.1787e-05	4.91784e-05	4.63263e-05	4.4285e-05	4.18872e-05	3.95802e-05	3.78898e-05	3.5763e-05	3.39256e-05	3.24417e-05	3.05403e-05	2.90329e-05	2.76477e-05	2.59482e-05	2.46769e-05	2.3362e-05	2.18743e-05	2.07888e-05	1.95578e-05	1.82901e-05	1.73533e-05	1.6223e-05	1.51635e-05	1.43402e-05	1.33189e-05	1.244e-05	1.17009e-05	1.07912e-05	1.00611e-05	9.38729e-06	8.58907e-06	7.97849e-06	7.36067e-06	6.67118e-06	6.1552e-06	5.58996e-06	5.00297e-06	4.56078e-06	4.0474e-06	3.55338e-06	3.16832e-06	2.70678e-06	2.29414e-06	1.95369e-06	1.54373e-06	1.20022e-06	8.9565e-07	5.36265e-07	2.50018e-07	-2.43042e-08	-3.35166e-07	-5.74931e-07	-8.22423e-07	-1.08789e-06	-1.29051e-06	-1.51315e-06	-1.73725e-06	-1.91043e-06	-2.10939e-06	-2.29676e-06	-2.44657e-06	-2.6227e-06	-2.77825e-06	-2.90925e-06	-3.06338e-06	-3.19195e-06	-3.30742e-06	-3.4406e-06	-3.54675e-06	-3.64894e-06	-3.76248e-06	-3.8503e-06	-3.94073e-06	-4.03621e-06	-4.1092e-06	-4.18887e-06	-4.26808e-06	-4.32915e-06	-4.39878e-06	-4.46364e-06	-4.51508e-06	-4.57524e-06	-4.62768e-06	-4.67127e-06	-4.72248e-06	-4.76439e-06	-4.80143e-06	-4.84426e-06	-4.87737e-06	-4.90881e-06	-4.94388e-06	-4.96976e-06	-4.99625e-06	-5.02427e-06	-5.04424e-06	-1.55733e-05	-4.32567e-05	-7.92414e-05	-0.000115608	-0.000148452	-0.000170332	-0.000181483	-0.000182779	-0.000172747	-0.000157641	-0.000127487	-7.81249e-05	-2.13854e-05	3.98419e-05	9.4581e-05	0.000136901	0.000168362	0.000183695	0.00018768	0.000183417	0.000170425	0.000155981	0.000140186	0.00012401	0.000111958	0.000100971	9.26068e-05	8.78683e-05	8.3116e-05	8.05657e-05	7.90177e-05	7.63133e-05	7.49292e-05	7.27823e-05	6.96215e-05	6.74404e-05	6.40451e-05	6.05124e-05	5.78271e-05	5.41145e-05	5.1025e-05	4.84864e-05	4.5217e-05	4.28882e-05	4.06739e-05	3.80026e-05	3.6246e-05	3.4226e-05	3.20217e-05	3.0552e-05	2.86184e-05	2.67638e-05	2.54224e-05	2.35863e-05	2.20367e-05	2.07805e-05	1.91054e-05	1.78338e-05	1.66594e-05	1.51897e-05	1.41507e-05	1.30551e-05	1.17995e-05	1.09352e-05	9.91522e-06	8.8599e-06	8.1185e-06	7.17666e-06	6.30002e-06	5.64499e-06	4.78888e-06	4.06701e-06	3.47577e-06	2.7128e-06	2.12062e-06	1.58012e-06	9.13648e-07	4.26095e-07	-7.05721e-08	-6.42174e-07	-1.04816e-06	-1.50381e-06	-1.98619e-06	-2.33004e-06	-2.74493e-06	-3.14648e-06	-3.44333e-06	-3.81665e-06	-4.14737e-06	-4.40829e-06	-4.73928e-06	-5.00984e-06	-5.24237e-06	-5.53112e-06	-5.75201e-06	-5.96096e-06	-6.20865e-06	-6.38954e-06	-6.5777e-06	-6.78664e-06	-6.93594e-06	-7.10474e-06	-7.27814e-06	-7.40279e-06	-7.55289e-06	-7.69461e-06	-7.80004e-06	-7.93182e-06	-8.04605e-06	-8.13632e-06	-8.25016e-06	-8.34112e-06	-8.41909e-06	-8.5156e-06	-8.58731e-06	-8.65492e-06	-8.73499e-06	-8.79107e-06	-8.84955e-06	-8.91437e-06	-8.95796e-06	-9.00806e-06	-9.05906e-06	-9.09276e-06	-9.13495e-06	-9.17372e-06	-9.19957e-06	-9.23422e-06	-9.2624e-06	-9.28197e-06	-9.30941e-06	-9.32862e-06	-9.34305e-06	5.75101e-05	0.000225873	0.000450231	0.000664041	0.000828613	0.000914067	0.000915301	0.00086268	0.000781727	0.000691112	0.000552321	0.000359042	0.000151508	-2.9427e-05	-0.00016648	-0.000250551	-0.000286685	-0.000293141	-0.000279502	-0.000255103	-0.000231883	-0.000210256	-0.000191379	-0.000179401	-0.000170024	-0.000162291	-0.000158504	-0.000154351	-0.000149758	-0.000147044	-0.000142772	-0.000137812	-0.000134319	-0.000129366	-0.000124238	-0.000120592	-0.000115757	-0.000111155	-0.000107906	-0.000103583	-9.96809e-05	-9.68791e-05	-9.30454e-05	-8.97243e-05	-8.72461e-05	-8.37956e-05	-8.09257e-05	-7.8682e-05	-7.55573e-05	-7.3066e-05	-7.10201e-05	-6.82002e-05	-6.60433e-05	-6.41767e-05	-6.16459e-05	-5.97834e-05	-5.80781e-05	-5.58163e-05	-5.42081e-05	-5.26462e-05	-5.06315e-05	-4.92406e-05	-4.78065e-05	-4.60176e-05	-4.48114e-05	-4.34928e-05	-4.19098e-05	-4.08606e-05	-3.96476e-05	-3.82517e-05	-3.73354e-05	-3.62199e-05	-3.49931e-05	-3.41891e-05	-3.31641e-05	-3.20894e-05	-3.13799e-05	-3.04394e-05	-2.95008e-05	-2.88709e-05	-2.80094e-05	-2.7192e-05	-2.66292e-05	-2.58418e-05	-2.51315e-05	-2.46254e-05	-2.39076e-05	-2.32915e-05	-2.28335e-05	-2.21811e-05	-2.16475e-05	-2.12306e-05	-2.06393e-05	-2.01774e-05
0.63	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-4.08657e-06	-1.54943e-05	-2.87823e-05	-4.00033e-05	-4.81273e-05	-4.93745e-05	-4.47945e-05	-3.61147e-05	-2.27042e-05	-8.15692e-06	1.09372e-05	3.81345e-05	6.63132e-05	9.49877e-05	0.000120491	0.000138117	0.000150691	0.000155553	0.000153823	0.00014925	0.000140164	0.000130083	0.000120586	0.000110204	0.000102146	9.53866e-05	8.90166e-05	8.51222e-05	8.13943e-05	7.80113e-05	7.5998e-05	7.31132e-05	7.05362e-05	6.84169e-05	6.52341e-05	6.26121e-05	6.00016e-05	5.66937e-05	5.41895e-05	5.14809e-05	4.85337e-05	4.64e-05	4.39148e-05	4.15242e-05	3.97528e-05	3.75499e-05	3.56391e-05	3.40846e-05	3.21166e-05	3.05448e-05	2.90979e-05	2.73401e-05	2.60122e-05	2.46434e-05	2.31046e-05	2.19693e-05	2.06912e-05	1.93787e-05	1.83983e-05	1.72269e-05	1.6128e-05	1.52666e-05	1.42094e-05	1.32959e-05	1.25235e-05	1.15824e-05	1.08219e-05	1.01191e-05	9.29339e-06	8.65618e-06	8.01299e-06	7.29942e-06	6.76009e-06	6.17271e-06	5.56461e-06	5.10196e-06	4.56924e-06	4.0567e-06	3.65375e-06	3.1753e-06	2.74641e-06	2.39031e-06	1.96556e-06	1.60778e-06	1.28953e-06	9.17196e-07	6.1843e-07	3.32144e-07	9.93262e-09	-2.40818e-07	-4.98772e-07	-7.74195e-07	-9.86451e-07	-1.21824e-06	-1.45109e-06	-1.63272e-06	-1.83969e-06	-2.03475e-06	-2.19198e-06	-2.37512e-06	-2.53743e-06	-2.67493e-06	-2.83523e-06	-2.96975e-06	-3.09091e-06	-3.22951e-06	-3.34089e-06	-3.44809e-06	-3.56639e-06	-3.65882e-06	-3.75364e-06	-3.85332e-06	-3.93037e-06	-4.01391e-06	-4.09682e-06	-4.16147e-06	-4.23451e-06	-4.30263e-06	-4.35723e-06	-4.42039e-06	-4.47573e-06	-4.5221e-06	-4.57596e-06	-4.62043e-06	-4.65994e-06	-4.70512e-06	-4.7405e-06	-4.77412e-06	-4.81128e-06	-4.83917e-06	-4.8676e-06	-4.89746e-06	-4.91923e-06	-1.52635e-05	-4.25216e-05	-7.79127e-05	-0.000113592	-0.000145698	-0.000166823	-0.000177207	-0.000177729	-0.000166926	-0.000151048	-0.000120322	-7.06476e-05	-1.37836e-05	4.74399e-05	0.000102103	0.0001443	0.000175594	0.000190735	0.0001945	0.000189994	0.000176751	0.000162045	0.000145989	0.000129559	0.000117259	0.00010604	9.74561e-05	9.25087e-05	8.75639e-05	8.48302e-05	8.31084e-05	8.02416e-05	7.86994e-05	7.64021e-05	7.30979e-05	7.0776e-05	6.72472e-05	6.35856e-05	6.07745e-05	5.69433e-05	5.37388e-05	5.10895e-05	4.77158e-05	4.52857e-05	4.29749e-05	4.02124e-05	3.83671e-05	3.62632e-05	3.3979e-05	3.24316e-05	3.04247e-05	2.84998e-05	2.70902e-05	2.519e-05	2.35785e-05	2.22626e-05	2.05313e-05	1.92052e-05	1.79785e-05	1.64597e-05	1.53728e-05	1.42316e-05	1.29328e-05	1.20265e-05	1.09667e-05	9.87349e-06	9.09526e-06	8.11869e-06	7.20873e-06	6.52146e-06	5.63499e-06	4.88383e-06	4.26438e-06	3.47485e-06	2.85692e-06	2.29177e-06	1.602e-06	1.09184e-06	5.73622e-07	-1.84115e-08	-4.44255e-07	-9.18736e-07	-1.41906e-06	-1.78033e-06	-2.2117e-06	-2.62903e-06	-2.94116e-06	-3.32891e-06	-3.67351e-06	-3.94782e-06	-4.29146e-06	-4.57424e-06	-4.81851e-06	-5.11836e-06	-5.35e-06	-5.56926e-06	-5.82671e-06	-6.01707e-06	-6.21426e-06	-6.43179e-06	-6.58944e-06	-6.76616e-06	-6.94714e-06	-7.07914e-06	-7.23621e-06	-7.38463e-06	-7.49653e-06	-7.63445e-06	-7.75459e-06	-7.85057e-06	-7.96983e-06	-8.06602e-06	-8.14903e-06	-8.25033e-06	-8.32667e-06	-8.39874e-06	-8.48305e-06	-8.54324e-06	-8.60566e-06	-8.67424e-06	-8.72149e-06	-8.77508e-06	-8.82943e-06	-8.86637e-06	-8.91167e-06	-8.95342e-06	-8.98216e-06	-9.01957e-06	-9.05042e-06	-9.07257e-06	-9.10248e-06	-9.12408e-06	-9.14082e-06	5.7748e-05	0.000226195	0.000450725	0.00066478	0.000829579	0.000915166	0.000916386	0.000863558	0.000782236	0.000691161	0.000551825	0.000357947	0.000149798	-3.17028e-05	-0.0001692	-0.000253575	-0.00028988	-0.000296386	-0.000282715	-0.000258234	-0.000234895	-0.000213138	-0.000194133	-0.000182027	-0.000172533	-0.000164694	-0.000160803	-0.000156557	-0.000151878	-0.000149078	-0.000144727	-0.000139691	-0.00013612	-0.000131095	-0.000125897	-0.000122181	-0.000117281	-0.000112615	-0.000109303	-0.000104922	-0.000100964	-9.81057e-05	-9.42205e-05	-9.0849e-05	-8.8321e-05	-8.48249e-05	-8.191e-05	-7.96221e-05	-7.6457e-05	-7.39254e-05	-7.18403e-05	-6.89844e-05	-6.67916e-05	-6.48902e-05	-6.23274e-05	-6.04328e-05	-5.86967e-05	-5.64065e-05	-5.47697e-05	-5.31805e-05	-5.11405e-05	-4.97241e-05	-4.82658e-05	-4.64545e-05	-4.52256e-05	-4.38856e-05	-4.22826e-05	-4.12132e-05	-3.99814e-05	-3.85677e-05	-3.76334e-05	-3.65012e-05	-3.52586e-05	-3.44386e-05	-3.33988e-05	-3.23101e-05	-3.15865e-05	-3.06329e-05	-2.96818e-05	-2.90394e-05	-2.81663e-05	-2.73378e-05	-2.67638e-05	-2.59663e-05	-2.52461e-05	-2.47302e-05	-2.40034e-05	-2.33786e-05	-2.29119e-05	-2.22515e-05	-2.17101e-05	-2.12855e-05	-2.06872e-05	-2.02184e-05
0.635	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-3.91597e-06	-1.49333e-05	-2.76746e-05	-3.82617e-05	-4.57082e-05	-4.62655e-05	-4.09941e-05	-3.16275e-05	-1.75444e-05	-2.33874e-06	1.72237e-05	4.46463e-05	7.28737e-05	0.000101484	0.00012686	0.000144327	0.000156717	0.000161381	0.000159445	0.000154654	0.000145352	0.000135054	0.000125342	0.000114755	0.000106497	9.9548e-05	9.29998e-05	8.89341e-05	8.50457e-05	8.15108e-05	7.93512e-05	7.6329e-05	7.36198e-05	7.13729e-05	6.80694e-05	6.533e-05	6.26066e-05	5.91917e-05	5.65831e-05	5.37752e-05	5.07333e-05	4.85076e-05	4.59354e-05	4.34616e-05	4.16097e-05	3.9331e-05	3.73472e-05	3.57225e-05	3.36883e-05	3.20524e-05	3.0544e-05	2.87282e-05	2.7344e-05	2.59216e-05	2.43319e-05	2.31472e-05	2.18222e-05	2.0465e-05	1.94413e-05	1.8229e-05	1.70908e-05	1.61916e-05	1.50987e-05	1.41506e-05	1.33452e-05	1.23729e-05	1.15821e-05	1.08504e-05	9.99734e-06	9.33362e-06	8.66518e-06	7.92765e-06	7.36509e-06	6.75566e-06	6.12654e-06	5.64355e-06	5.09157e-06	4.5606e-06	4.13983e-06	3.64455e-06	3.19948e-06	2.8278e-06	2.38833e-06	2.01635e-06	1.68448e-06	1.29925e-06	9.88022e-07	6.89824e-07	3.56312e-07	9.46229e-08	-1.7375e-07	-4.59088e-07	-6.80942e-07	-9.21848e-07	-1.1634e-06	-1.35345e-06	-1.56841e-06	-1.77112e-06	-1.93573e-06	-2.12588e-06	-2.29491e-06	-2.43889e-06	-2.60533e-06	-2.74577e-06	-2.87263e-06	-3.01662e-06	-3.13322e-06	-3.2454e-06	-3.36845e-06	-3.46547e-06	-3.56468e-06	-3.66854e-06	-3.74964e-06	-3.83704e-06	-3.92364e-06	-3.99186e-06	-4.06829e-06	-4.13968e-06	-4.19743e-06	-4.26359e-06	-4.32181e-06	-4.37097e-06	-4.42748e-06	-4.4745e-06	-4.51647e-06	-4.56399e-06	-4.60165e-06	-4.63744e-06	-4.67668e-06	-4.70659e-06	-4.73695e-06	-4.76867e-06	-4.79224e-06	-1.49525e-05	-4.17874e-05	-7.65876e-05	-0.000111582	-0.000142955	-0.000163327	-0.000172947	-0.000172699	-0.000161129	-0.000144484	-0.000113189	-6.32025e-05	-6.21444e-06	5.50052e-05	0.000109592	0.000151667	0.000182796	0.000197746	0.000201292	0.000196544	0.000183051	0.000168084	0.000151768	0.000135087	0.00012254	0.000111089	0.000102287	9.71314e-05	9.19952e-05	8.9079e-05	8.71842e-05	8.41558e-05	8.24563e-05	8.00094e-05	7.65626e-05	7.41006e-05	7.04389e-05	6.6649e-05	6.37127e-05	5.97635e-05	5.64447e-05	5.3685e-05	5.02078e-05	4.76769e-05	4.527e-05	4.24169e-05	4.04833e-05	3.82958e-05	3.59321e-05	3.43073e-05	3.22275e-05	3.02327e-05	2.87552e-05	2.67913e-05	2.51181e-05	2.37428e-05	2.19556e-05	2.05752e-05	1.92966e-05	1.77288e-05	1.65942e-05	1.54077e-05	1.40659e-05	1.31177e-05	1.20184e-05	1.08874e-05	1.00725e-05	9.06142e-06	8.11829e-06	7.39892e-06	6.48223e-06	5.70192e-06	5.05439e-06	4.2384e-06	3.59485e-06	3.00514e-06	2.2922e-06	1.75951e-06	1.21984e-06	6.07467e-07	1.61852e-07	-3.31385e-07	-8.49583e-07	-1.2282e-06	-1.67598e-06	-2.10902e-06	-2.43638e-06	-2.83849e-06	-3.19692e-06	-3.48457e-06	-3.84081e-06	-4.13576e-06	-4.39173e-06	-4.70264e-06	-4.94501e-06	-5.17452e-06	-5.4417e-06	-5.6415e-06	-5.8477e-06	-6.07379e-06	-6.23976e-06	-6.42439e-06	-6.61293e-06	-6.75225e-06	-6.91628e-06	-7.07137e-06	-7.18973e-06	-7.33377e-06	-7.45982e-06	-7.56149e-06	-7.68615e-06	-7.78757e-06	-7.87561e-06	-7.98169e-06	-8.06266e-06	-8.13917e-06	-8.22772e-06	-8.29202e-06	-8.35837e-06	-8.43072e-06	-8.48161e-06	-8.53869e-06	-8.59639e-06	-8.63658e-06	-8.68498e-06	-8.72971e-06	-8.76135e-06	-8.80153e-06	-8.83504e-06	-8.85978e-06	-8.89215e-06	-8.91615e-06	-8.9352e-06	5.79891e-05	0.00022652	0.00045122	0.000665519	0.000830543	0.000916263	0.00091747	0.000864436	0.000782747	0.000691214	0.000551338	0.000356863	0.000148102	-3.39614e-05	-0.000171901	-0.000256577	-0.000293053	-0.000299609	-0.000285907	-0.000261343	-0.000237886	-0.000216	-0.000196868	-0.000184634	-0.000175024	-0.000167079	-0.000163086	-0.000158747	-0.000153982	-0.000151097	-0.000146666	-0.000141554	-0.000137907	-0.00013281	-0.000127543	-0.000123756	-0.000118791	-0.000114063	-0.000110688	-0.000106249	-0.000102235	-9.9321e-05	-9.53847e-05	-9.19631e-05	-8.93856e-05	-8.58441e-05	-8.28845e-05	-8.05527e-05	-7.73472e-05	-7.47757e-05	-7.26516e-05	-6.97599e-05	-6.75314e-05	-6.55954e-05	-6.30007e-05	-6.10743e-05	-5.93075e-05	-5.69891e-05	-5.53239e-05	-5.37075e-05	-5.16424e-05	-5.02006e-05	-4.87183e-05	-4.68846e-05	-4.56332e-05	-4.4272e-05	-4.26491e-05	-4.15596e-05	-4.0309e-05	-3.88776e-05	-3.79255e-05	-3.67767e-05	-3.55184e-05	-3.46825e-05	-3.36281e-05	-3.25254e-05	-3.17877e-05	-3.08211e-05	-2.98577e-05	-2.92027e-05	-2.83183e-05	-2.74786e-05	-2.68937e-05	-2.6086e-05	-2.5356e-05	-2.48303e-05	-2.40946e-05	-2.34611e-05	-2.29857e-05	-2.23175e-05	-2.17683e-05	-2.13361e-05	-2.07309e-05	-2.02553e-05
0.64	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-3.747e-06	-1.43776e-05	-2.65773e-05	-3.65363e-05	-4.33117e-05	-4.31855e-05	-3.7229e-05	-2.71821e-05	-1.24327e-05	3.42533e-06	2.34519e-05	5.10977e-05	7.93736e-05	0.00010792	0.000133171	0.000150481	0.000162688	0.000167157	0.000165015	0.00016001	0.000150494	0.000139981	0.000130056	0.000119266	0.00011081	0.000103674	9.69491e-05	9.27137e-05	8.86664e-05	8.49814e-05	8.26769e-05	7.95188e-05	7.66788e-05	7.43054e-05	7.08825e-05	6.80269e-05	6.51919e-05	6.1671e-05	5.89591e-05	5.60527e-05	5.29171e-05	5.06003e-05	4.79421e-05	4.5386e-05	4.34544e-05	4.11006e-05	3.90446e-05	3.73503e-05	3.52506e-05	3.35512e-05	3.19821e-05	3.01089e-05	2.86689e-05	2.71934e-05	2.55532e-05	2.43196e-05	2.29483e-05	2.15468e-05	2.04802e-05	1.92274e-05	1.80504e-05	1.71136e-05	1.59853e-05	1.50032e-05	1.4165e-05	1.31617e-05	1.23411e-05	1.15807e-05	1.07005e-05	1.00106e-05	9.31713e-06	8.55586e-06	7.97029e-06	7.33902e-06	6.68909e-06	6.18594e-06	5.61488e-06	5.06564e-06	4.62723e-06	4.11528e-06	3.65418e-06	3.26706e-06	2.813e-06	2.42694e-06	2.08157e-06	1.68356e-06	1.35998e-06	1.04997e-06	7.05255e-07	4.32721e-07	1.54018e-07	-1.41153e-07	-3.72525e-07	-6.22473e-07	-8.72666e-07	-1.07107e-06	-1.29394e-06	-1.50425e-06	-1.67619e-06	-1.87328e-06	-2.049e-06	-2.19941e-06	-2.37194e-06	-2.51827e-06	-2.65076e-06	-2.80012e-06	-2.92189e-06	-3.03904e-06	-3.16681e-06	-3.26839e-06	-3.37196e-06	-3.47998e-06	-3.56511e-06	-3.65634e-06	-3.74662e-06	-3.81839e-06	-3.8982e-06	-3.97284e-06	-4.03372e-06	-4.10286e-06	-4.16396e-06	-4.21589e-06	-4.27504e-06	-4.32462e-06	-4.36904e-06	-4.4189e-06	-4.45882e-06	-4.49679e-06	-4.53811e-06	-4.57004e-06	-4.60233e-06	-4.63589e-06	-4.66125e-06	-1.46394e-05	-4.1055e-05	-7.52699e-05	-0.000109587	-0.000140232	-0.000159858	-0.000168723	-0.000167712	-0.000155381	-0.000137976	-0.000106117	-5.58217e-05	1.28926e-06	6.25052e-05	0.000117017	0.000158971	0.000189936	0.000204697	0.000208026	0.000203039	0.000189298	0.000174073	0.0001575	0.000140569	0.000127778	0.000116098	0.00010708	0.000101719	9.63931e-05	9.32963e-05	9.12302e-05	8.80418e-05	8.61867e-05	8.35916e-05	8.00036e-05	7.7403e-05	7.36097e-05	6.96929e-05	6.66327e-05	6.25667e-05	5.91346e-05	5.62658e-05	5.26859e-05	5.00553e-05	4.75532e-05	4.46104e-05	4.25894e-05	4.03191e-05	3.78768e-05	3.61754e-05	3.40234e-05	3.19594e-05	3.04147e-05	2.83876e-05	2.66534e-05	2.52192e-05	2.33766e-05	2.19425e-05	2.06125e-05	1.89961e-05	1.78143e-05	1.65829e-05	1.51986e-05	1.4209e-05	1.30705e-05	1.19021e-05	1.10509e-05	1.00055e-05	9.02954e-06	8.27836e-06	7.33173e-06	6.52253e-06	5.84718e-06	5.00497e-06	4.33602e-06	3.72199e-06	2.98606e-06	2.43106e-06	1.87012e-06	1.23758e-06	7.72361e-07	2.60527e-07	-2.75394e-07	-6.71221e-07	-1.13527e-06	-1.5839e-06	-1.92635e-06	-2.34272e-06	-2.71487e-06	-3.01576e-06	-3.3845e-06	-3.69154e-06	-3.95912e-06	-4.28102e-06	-4.53403e-06	-4.77372e-06	-5.05057e-06	-5.25975e-06	-5.47488e-06	-5.7095e-06	-5.88373e-06	-6.07621e-06	-6.27227e-06	-6.41888e-06	-6.58982e-06	-6.75155e-06	-6.87634e-06	-7.02647e-06	-7.1584e-06	-7.26574e-06	-7.39578e-06	-7.50241e-06	-7.59546e-06	-7.7063e-06	-7.79189e-06	-7.87283e-06	-7.9656e-06	-8.03401e-06	-8.10428e-06	-8.18038e-06	-8.23493e-06	-8.29549e-06	-8.35653e-06	-8.39997e-06	-8.45147e-06	-8.49919e-06	-8.53373e-06	-8.57667e-06	-8.61287e-06	-8.64019e-06	-8.67504e-06	-8.70144e-06	-8.72281e-06	5.82366e-05	0.000226851	0.000451719	0.000666259	0.000831506	0.000917358	0.000918552	0.000865314	0.000783263	0.000691276	0.000550865	0.0003558	0.000146434	-3.61856e-05	-0.000174562	-0.000259538	-0.000296182	-0.000302788	-0.000289054	-0.000264409	-0.000240835	-0.000218822	-0.000199564	-0.000187204	-0.000177478	-0.000169428	-0.000165334	-0.000160904	-0.000156054	-0.000153084	-0.000148575	-0.000143388	-0.000139665	-0.000134498	-0.000129162	-0.000125306	-0.000120277	-0.000115486	-0.000112049	-0.000107553	-0.000103483	-0.000100514	-9.65271e-05	-9.3056e-05	-9.04295e-05	-8.68432e-05	-8.38393e-05	-8.1464e-05	-7.82188e-05	-7.56077e-05	-7.3445e-05	-7.0518e-05	-6.82542e-05	-6.62839e-05	-6.36579e-05	-6.16999e-05	-5.99028e-05	-5.75564e-05	-5.58632e-05	-5.42199e-05	-5.213e-05	-5.06632e-05	-4.91571e-05	-4.73014e-05	-4.60277e-05	-4.46454e-05	-4.3003e-05	-4.18936e-05	-4.06244e-05	-3.91756e-05	-3.82058e-05	-3.70406e-05	-3.57669e-05	-3.49153e-05	-3.38464e-05	-3.27299e-05	-3.19782e-05	-3.09989e-05	-3.00232e-05	-2.93559e-05	-2.84602e-05	-2.76096e-05	-2.70138e-05	-2.61962e-05	-2.54564e-05	-2.49211e-05	-2.41767e-05	-2.35345e-05	-2.30506e-05	-2.23747e-05	-2.18178e-05	-2.13781e-05	-2.07661e-05	-2.02837e-05
0.645	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-3.57803e-06	-1.3822e-05	-2.548e-05	-3.4811e-05	-4.09152e-05	-4.01055e-05	-3.3464e-05	-2.27366e-05	-7.32098e-06	9.18941e-06	2.96801e-05	5.75491e-05	8.58735e-05	0.000114357	0.000139481	0.000156634	0.000168659	0.000172932	0.000170586	0.000165366	0.000155636	0.000144908	0.00013477	0.000123777	0.000115124	0.000107799	0.000100898	9.64934e-05	9.22872e-05	8.84519e-05	8.60026e-05	8.27085e-05	7.97377e-05	7.7238e-05	7.36957e-05	7.07238e-05	6.77771e-05	6.41502e-05	6.1335e-05	5.83302e-05	5.5101e-05	5.26931e-05	4.99488e-05	4.73104e-05	4.52991e-05	4.28702e-05	4.0742e-05	3.89781e-05	3.68128e-05	3.505e-05	3.34202e-05	3.14895e-05	2.99938e-05	2.84652e-05	2.67746e-05	2.54921e-05	2.40744e-05	2.26286e-05	2.15192e-05	2.02258e-05	1.901e-05	1.80357e-05	1.6872e-05	1.58558e-05	1.49848e-05	1.39506e-05	1.31e-05	1.2311e-05	1.14037e-05	1.06875e-05	9.96907e-06	9.18407e-06	8.57549e-06	7.92238e-06	7.25163e-06	6.72833e-06	6.13819e-06	5.57069e-06	5.11464e-06	4.586e-06	4.10887e-06	3.70632e-06	3.23766e-06	2.83754e-06	2.47866e-06	2.06787e-06	1.73193e-06	1.41012e-06	1.0542e-06	7.70818e-07	4.81785e-07	1.76781e-07	-6.41088e-08	-3.23098e-07	-5.81929e-07	-7.88684e-07	-1.01948e-06	-1.23738e-06	-1.41664e-06	-1.62068e-06	-1.80308e-06	-1.95992e-06	-2.13856e-06	-2.29076e-06	-2.4289e-06	-2.58361e-06	-2.71057e-06	-2.83268e-06	-2.96517e-06	-3.07131e-06	-3.17924e-06	-3.29142e-06	-3.38057e-06	-3.47565e-06	-3.56959e-06	-3.64491e-06	-3.72811e-06	-3.80599e-06	-3.87002e-06	-3.94214e-06	-4.00611e-06	-4.06082e-06	-4.12261e-06	-4.17474e-06	-4.22161e-06	-4.27381e-06	-4.316e-06	-4.35614e-06	-4.39954e-06	-4.43348e-06	-4.4677e-06	-4.50312e-06	-4.53027e-06	-1.43262e-05	-4.03226e-05	-7.39522e-05	-0.000107591	-0.000137508	-0.00015639	-0.000164498	-0.000162724	-0.000149633	-0.000131468	-9.90449e-05	-4.84408e-05	8.79296e-06	7.00053e-05	0.000124442	0.000166275	0.000197077	0.000211648	0.00021476	0.000209534	0.000195546	0.000180062	0.000163232	0.000146052	0.000133017	0.000121108	0.000111873	0.000106306	0.000100791	9.75135e-05	9.52762e-05	9.19279e-05	8.9917e-05	8.71739e-05	8.34447e-05	8.07054e-05	7.67805e-05	7.27367e-05	6.95527e-05	6.53699e-05	6.18245e-05	5.88466e-05	5.51641e-05	5.24336e-05	4.98365e-05	4.68039e-05	4.46954e-05	4.23425e-05	3.98214e-05	3.80434e-05	3.58193e-05	3.3686e-05	3.20742e-05	2.99839e-05	2.81886e-05	2.66956e-05	2.47977e-05	2.33099e-05	2.19284e-05	2.02635e-05	1.90344e-05	1.77582e-05	1.63313e-05	1.53002e-05	1.41225e-05	1.29168e-05	1.20292e-05	1.09496e-05	9.94078e-06	9.15781e-06	8.18124e-06	7.34314e-06	6.63996e-06	5.77155e-06	5.07719e-06	4.43883e-06	3.67993e-06	3.10261e-06	2.5204e-06	1.86769e-06	1.38287e-06	8.52438e-07	2.98795e-07	-1.14237e-07	-5.94564e-07	-1.05878e-06	-1.41632e-06	-1.84695e-06	-2.23282e-06	-2.54695e-06	-2.9282e-06	-3.24731e-06	-3.52651e-06	-3.85939e-06	-4.12304e-06	-4.37293e-06	-4.65943e-06	-4.87799e-06	-5.10207e-06	-5.3452e-06	-5.52769e-06	-5.72804e-06	-5.93161e-06	-6.08551e-06	-6.26336e-06	-6.43173e-06	-6.56295e-06	-6.71918e-06	-6.85698e-06	-6.96999e-06	-7.10542e-06	-7.21725e-06	-7.31531e-06	-7.43091e-06	-7.52112e-06	-7.60649e-06	-7.70348e-06	-7.77599e-06	-7.85019e-06	-7.93005e-06	-7.98824e-06	-8.05228e-06	-8.11667e-06	-8.16336e-06	-8.21796e-06	-8.26868e-06	-8.30611e-06	-8.35182e-06	-8.39069e-06	-8.42061e-06	-8.45793e-06	-8.48673e-06	-8.51042e-06	5.8484e-05	0.000227182	0.000452218	0.000667	0.000832469	0.000918453	0.000919633	0.000866192	0.000783778	0.000691339	0.000550393	0.000354738	0.000144766	-3.84098e-05	-0.000177224	-0.000262499	-0.000299311	-0.000305966	-0.000292202	-0.000267476	-0.000243784	-0.000221644	-0.00020226	-0.000189773	-0.000179932	-0.000171778	-0.000167583	-0.000163061	-0.000158126	-0.000155072	-0.000150484	-0.000145222	-0.000141423	-0.000136185	-0.00013078	-0.000126855	-0.000121762	-0.00011691	-0.00011341	-0.000108857	-0.000104731	-0.000101707	-9.76696e-05	-9.41488e-05	-9.14734e-05	-8.78422e-05	-8.47941e-05	-8.23753e-05	-7.90903e-05	-7.64398e-05	-7.42385e-05	-7.12761e-05	-6.8977e-05	-6.69724e-05	-6.4315e-05	-6.23256e-05	-6.04981e-05	-5.81238e-05	-5.64024e-05	-5.47323e-05	-5.26176e-05	-5.11258e-05	-4.95959e-05	-4.77181e-05	-4.64221e-05	-4.50189e-05	-4.33568e-05	-4.22276e-05	-4.09398e-05	-3.94736e-05	-3.84862e-05	-3.73046e-05	-3.60153e-05	-3.5148e-05	-3.40646e-05	-3.29344e-05	-3.21688e-05	-3.11767e-05	-3.01887e-05	-2.95091e-05	-2.86021e-05	-2.77407e-05	-2.71339e-05	-2.63063e-05	-2.55569e-05	-2.50119e-05	-2.42587e-05	-2.36079e-05	-2.31155e-05	-2.24318e-05	-2.18674e-05	-2.14201e-05	-2.08013e-05	-2.0312e-05
0.65	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-3.40906e-06	-1.32663e-05	-2.43826e-05	-3.30857e-05	-3.85187e-05	-3.70255e-05	-2.96989e-05	-1.82912e-05	-2.20925e-06	1.49535e-05	3.59082e-05	6.40006e-05	9.23733e-05	0.000120793	0.000145792	0.000162788	0.000174629	0.000178708	0.000176157	0.000170722	0.000160777	0.000149834	0.000139484	0.000128288	0.000119438	0.000111925	0.000104848	0.000100273	9.5908e-05	9.19225e-05	8.93283e-05	8.58982e-05	8.27966e-05	8.01705e-05	7.65088e-05	7.34208e-05	7.03623e-05	6.66295e-05	6.37109e-05	6.06077e-05	5.72848e-05	5.47859e-05	5.19555e-05	4.92347e-05	4.71438e-05	4.46399e-05	4.24394e-05	4.06059e-05	3.83751e-05	3.65489e-05	3.48582e-05	3.28702e-05	3.13187e-05	2.9737e-05	2.7996e-05	2.66645e-05	2.52004e-05	2.37105e-05	2.25581e-05	2.12243e-05	1.99696e-05	1.89577e-05	1.77587e-05	1.67084e-05	1.58046e-05	1.47394e-05	1.38589e-05	1.30413e-05	1.21069e-05	1.13645e-05	1.0621e-05	9.81228e-06	9.18069e-06	8.50574e-06	7.81418e-06	7.27072e-06	6.6615e-06	6.07574e-06	5.60204e-06	5.05673e-06	4.56356e-06	4.14557e-06	3.66233e-06	3.24813e-06	2.87575e-06	2.45218e-06	2.10389e-06	1.77026e-06	1.40314e-06	1.10892e-06	8.09552e-07	4.94715e-07	2.44308e-07	-2.37236e-08	-2.91193e-07	-5.06299e-07	-7.45013e-07	-9.70511e-07	-1.1571e-06	-1.36808e-06	-1.55717e-06	-1.72044e-06	-1.90517e-06	-2.06325e-06	-2.20704e-06	-2.36711e-06	-2.49925e-06	-2.62631e-06	-2.76352e-06	-2.87424e-06	-2.98652e-06	-3.10286e-06	-3.19604e-06	-3.29495e-06	-3.39257e-06	-3.47144e-06	-3.55802e-06	-3.63915e-06	-3.70631e-06	-3.78142e-06	-3.84827e-06	-3.90574e-06	-3.97017e-06	-4.02485e-06	-4.07418e-06	-4.12872e-06	-4.17317e-06	-4.21549e-06	-4.26096e-06	-4.29692e-06	-4.33307e-06	-4.37034e-06	-4.39929e-06	-1.4013e-05	-3.95902e-05	-7.26344e-05	-0.000105595	-0.000134785	-0.000152922	-0.000160274	-0.000157737	-0.000143885	-0.00012496	-9.19729e-05	-4.106e-05	1.62966e-05	7.75053e-05	0.000131867	0.000173579	0.000204217	0.000218599	0.000221494	0.000216029	0.000201793	0.000186052	0.000168964	0.000151535	0.000138255	0.000126117	0.000116666	0.000110894	0.000105189	0.000101731	9.93222e-05	9.58139e-05	9.36474e-05	9.07562e-05	8.68858e-05	8.40078e-05	7.99513e-05	7.57806e-05	7.24726e-05	6.8173e-05	6.45145e-05	6.14273e-05	5.76422e-05	5.4812e-05	5.21197e-05	4.89974e-05	4.68015e-05	4.43658e-05	4.17661e-05	3.99115e-05	3.76152e-05	3.54127e-05	3.37336e-05	3.15801e-05	2.97239e-05	2.8172e-05	2.62188e-05	2.46772e-05	2.32443e-05	2.15309e-05	2.02546e-05	1.89334e-05	1.74639e-05	1.63914e-05	1.51746e-05	1.39314e-05	1.30076e-05	1.18937e-05	1.0852e-05	1.00372e-05	9.03074e-06	8.16375e-06	7.43275e-06	6.53812e-06	5.81837e-06	5.15568e-06	4.37379e-06	3.77415e-06	3.17068e-06	2.4978e-06	1.99338e-06	1.44435e-06	8.72984e-07	4.42746e-07	-5.3855e-08	-5.3366e-07	-9.06298e-07	-1.35118e-06	-1.75077e-06	-2.07814e-06	-2.47189e-06	-2.80309e-06	-3.0939e-06	-3.43776e-06	-3.71206e-06	-3.97213e-06	-4.2683e-06	-4.49624e-06	-4.72926e-06	-4.9809e-06	-5.17166e-06	-5.37987e-06	-5.59095e-06	-5.75213e-06	-5.9369e-06	-6.11191e-06	-6.24956e-06	-6.41188e-06	-6.55556e-06	-6.67424e-06	-6.81505e-06	-6.93209e-06	-7.03516e-06	-7.15552e-06	-7.25035e-06	-7.34015e-06	-7.44137e-06	-7.51798e-06	-7.5961e-06	-7.67971e-06	-7.74155e-06	-7.80908e-06	-7.87682e-06	-7.92675e-06	-7.98445e-06	-8.03816e-06	-8.07849e-06	-8.12697e-06	-8.16851e-06	-8.20102e-06	-8.24082e-06	-8.27202e-06	-8.29803e-06	5.87315e-05	0.000227512	0.000452717	0.00066774	0.000833432	0.000919547	0.000920715	0.00086707	0.000784293	0.000691401	0.00054992	0.000353675	0.000143098	-4.0634e-05	-0.000179885	-0.000265459	-0.00030244	-0.000309145	-0.000295349	-0.000270542	-0.000246733	-0.000224466	-0.000204955	-0.000192343	-0.000182387	-0.000174127	-0.000169831	-0.000165218	-0.000160198	-0.000157059	-0.000152393	-0.000147057	-0.000143181	-0.000137872	-0.000132399	-0.000128404	-0.000123247	-0.000118333	-0.000114771	-0.000110161	-0.00010598	-0.0001029	-9.8812e-05	-9.52417e-05	-9.25172e-05	-8.88412e-05	-8.57489e-05	-8.32867e-05	-7.99618e-05	-7.72718e-05	-7.50319e-05	-7.20341e-05	-6.96997e-05	-6.7661e-05	-6.49721e-05	-6.29512e-05	-6.10933e-05	-5.86912e-05	-5.69417e-05	-5.52447e-05	-5.31052e-05	-5.15883e-05	-5.00347e-05	-4.81349e-05	-4.68166e-05	-4.53923e-05	-4.37106e-05	-4.25616e-05	-4.12552e-05	-3.97716e-05	-3.87665e-05	-3.75685e-05	-3.62637e-05	-3.53808e-05	-3.42829e-05	-3.31389e-05	-3.23594e-05	-3.13545e-05	-3.03542e-05	-2.96623e-05	-2.8744e-05	-2.78717e-05	-2.72539e-05	-2.64165e-05	-2.56574e-05	-2.51027e-05	-2.43407e-05	-2.36813e-05	-2.31804e-05	-2.2489e-05	-2.19169e-05	-2.14621e-05	-2.08365e-05	-2.03404e-05
0.655	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-3.24475e-06	-1.27259e-05	-2.33154e-05	-3.14076e-05	-3.61877e-05	-3.40296e-05	-2.60366e-05	-1.39671e-05	2.76301e-06	2.05603e-05	4.19666e-05	7.02763e-05	9.86964e-05	0.000127055	0.000151931	0.000168775	0.000180439	0.000184327	0.000181577	0.000175934	0.000165781	0.000154629	0.000144073	0.000132679	0.000123637	0.000115942	0.000108693	0.000103954	9.94341e-05	9.53025e-05	9.25676e-05	8.90054e-05	8.57767e-05	8.30278e-05	7.925e-05	7.60491e-05	7.28822e-05	6.90464e-05	6.60274e-05	6.28286e-05	5.94147e-05	5.68272e-05	5.39132e-05	5.11124e-05	4.8944e-05	4.63672e-05	4.40966e-05	4.21955e-05	3.99009e-05	3.80131e-05	3.62634e-05	3.42195e-05	3.26138e-05	3.09805e-05	2.91906e-05	2.78115e-05	2.63023e-05	2.47694e-05	2.35753e-05	2.22021e-05	2.09096e-05	1.98613e-05	1.86279e-05	1.75445e-05	1.66088e-05	1.55135e-05	1.4604e-05	1.37584e-05	1.27978e-05	1.20298e-05	1.1262e-05	1.04302e-05	9.77624e-06	9.08005e-06	8.36825e-06	7.80519e-06	7.17742e-06	6.57389e-06	6.08302e-06	5.52149e-06	5.01273e-06	4.57972e-06	4.08228e-06	3.65439e-06	3.26887e-06	2.83287e-06	2.47255e-06	2.12743e-06	1.7494e-06	1.44462e-06	1.1352e-06	8.10791e-07	5.51116e-07	2.74279e-07	-1.60229e-09	-2.24843e-07	-4.71272e-07	-7.0417e-07	-8.979e-07	-1.11565e-06	-1.31124e-06	-1.48078e-06	-1.67146e-06	-1.83528e-06	-1.98457e-06	-2.14987e-06	-2.28707e-06	-2.41896e-06	-2.56078e-06	-2.67595e-06	-2.79249e-06	-2.91289e-06	-3.01e-06	-3.11265e-06	-3.21387e-06	-3.29621e-06	-3.38609e-06	-3.4704e-06	-3.54062e-06	-3.61865e-06	-3.68832e-06	-3.7485e-06	-3.81552e-06	-3.8727e-06	-3.92442e-06	-3.98126e-06	-4.02793e-06	-4.07238e-06	-4.1199e-06	-4.15783e-06	-4.19588e-06	-4.23497e-06	-4.26568e-06	-1.37023e-05	-3.88717e-05	-7.13467e-05	-0.000103648	-0.000132131	-0.000149542	-0.000156158	-0.00015288	-0.000138288	-0.000118623	-8.50879e-05	-3.38745e-05	2.36018e-05	8.4807e-05	0.000139096	0.00018069	0.000211169	0.000225367	0.000228052	0.000222354	0.000207878	0.000191885	0.000174548	0.000156877	0.00014336	0.000130999	0.000121338	0.000115365	0.000109476	0.000105843	0.000103268	9.96041e-05	9.72862e-05	9.42511e-05	9.02435e-05	8.72307e-05	8.30464e-05	7.87523e-05	7.5324e-05	7.09108e-05	6.71422e-05	6.3949e-05	6.00641e-05	5.7137e-05	5.43522e-05	5.11427e-05	4.88619e-05	4.63457e-05	4.36696e-05	4.17405e-05	3.9374e-05	3.71042e-05	3.53598e-05	3.31449e-05	3.12293e-05	2.96203e-05	2.76132e-05	2.60194e-05	2.45365e-05	2.27759e-05	2.14537e-05	2.00889e-05	1.8578e-05	1.74652e-05	1.62102e-05	1.49307e-05	1.39715e-05	1.28244e-05	1.17507e-05	1.0905e-05	9.86937e-06	8.97428e-06	8.21621e-06	7.29607e-06	6.55161e-06	5.86525e-06	5.061e-06	4.43964e-06	3.81547e-06	3.12295e-06	2.59945e-06	2.03232e-06	1.4437e-06	9.96706e-07	4.84256e-07	-1.07302e-08	-3.98071e-07	-8.56838e-07	-1.2698e-06	-1.61007e-06	-2.01601e-06	-2.35898e-06	-2.66111e-06	-3.01568e-06	-3.30035e-06	-3.57036e-06	-3.87595e-06	-4.11304e-06	-4.35479e-06	-4.61474e-06	-4.81357e-06	-5.02944e-06	-5.24786e-06	-5.41616e-06	-5.60769e-06	-5.78918e-06	-5.93311e-06	-6.10139e-06	-6.25081e-06	-6.37504e-06	-6.52111e-06	-6.64324e-06	-6.75122e-06	-6.87624e-06	-6.97559e-06	-7.06973e-06	-7.17509e-06	-7.25572e-06	-7.33769e-06	-7.42499e-06	-7.49041e-06	-7.56136e-06	-7.63238e-06	-7.68551e-06	-7.74626e-06	-7.8029e-06	-7.84608e-06	-7.89728e-06	-7.94146e-06	-7.97652e-06	-8.01876e-06	-8.05233e-06	-8.08063e-06	5.8983e-05	0.000227845	0.000453213	0.000668471	0.000834379	0.000920622	0.000921776	0.000867934	0.000784804	0.000691473	0.000549473	0.000352655	0.000141491	-4.27822e-05	-0.000182458	-0.000268323	-0.000305468	-0.000312221	-0.000298395	-0.000273508	-0.000249586	-0.000227195	-0.000207562	-0.000194828	-0.000184759	-0.000176398	-0.000172003	-0.000167301	-0.0001622	-0.000158978	-0.000154237	-0.000148827	-0.000144877	-0.0001395	-0.00013396	-0.000129898	-0.000124679	-0.000119704	-0.000116082	-0.000111417	-0.000107181	-0.000104048	-9.99109e-05	-9.62925e-05	-9.35205e-05	-8.9801e-05	-8.66657e-05	-8.41613e-05	-8.07978e-05	-7.80694e-05	-7.57921e-05	-7.276e-05	-7.03913e-05	-6.83194e-05	-6.56e-05	-6.35485e-05	-6.16612e-05	-5.9232e-05	-5.74552e-05	-5.57322e-05	-5.35686e-05	-5.20275e-05	-5.04508e-05	-4.85296e-05	-4.71896e-05	-4.5745e-05	-4.40443e-05	-4.2876e-05	-4.15516e-05	-4.00511e-05	-3.90289e-05	-3.7815e-05	-3.64952e-05	-3.5597e-05	-3.44851e-05	-3.33278e-05	-3.25348e-05	-3.15175e-05	-3.05054e-05	-2.98015e-05	-2.88723e-05	-2.79894e-05	-2.73611e-05	-2.6514e-05	-2.57455e-05	-2.51814e-05	-2.4411e-05	-2.37432e-05	-2.32341e-05	-2.25352e-05	-2.19557e-05	-2.14937e-05	-2.08614e-05	-2.03588e-05
0.66	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-3.08045e-06	-1.21855e-05	-2.22482e-05	-2.97295e-05	-3.38567e-05	-3.10337e-05	-2.23744e-05	-9.64301e-06	7.73527e-06	2.61671e-05	4.80249e-05	7.65521e-05	0.00010502	0.000133316	0.000158071	0.000174762	0.000186248	0.000189947	0.000186998	0.000181146	0.000170785	0.000159424	0.000148661	0.00013707	0.000127836	0.000119958	0.000112538	0.000107634	0.00010296	9.86826e-05	9.58069e-05	9.21126e-05	8.87568e-05	8.58851e-05	8.19913e-05	7.86775e-05	7.5402e-05	7.14633e-05	6.83439e-05	6.50494e-05	6.15445e-05	5.88685e-05	5.58709e-05	5.29901e-05	5.07443e-05	4.80945e-05	4.57537e-05	4.3785e-05	4.14268e-05	3.94772e-05	3.76685e-05	3.55688e-05	3.3909e-05	3.2224e-05	3.03851e-05	2.89585e-05	2.74042e-05	2.58282e-05	2.45925e-05	2.31799e-05	2.18497e-05	2.0765e-05	1.94971e-05	1.83805e-05	1.7413e-05	1.62876e-05	1.5349e-05	1.44756e-05	1.34886e-05	1.26951e-05	1.1903e-05	1.10481e-05	1.03718e-05	9.65437e-06	8.92232e-06	8.33966e-06	7.69333e-06	7.07204e-06	6.56401e-06	5.98626e-06	5.4619e-06	5.01387e-06	4.50224e-06	4.06065e-06	3.66199e-06	3.21356e-06	2.84121e-06	2.4846e-06	2.09567e-06	1.78033e-06	1.46085e-06	1.12687e-06	8.57924e-07	5.72283e-07	2.87988e-07	5.66127e-08	-1.97532e-07	-4.37828e-07	-6.38699e-07	-8.63215e-07	-1.06532e-06	-1.24113e-06	-1.43775e-06	-1.6073e-06	-1.7621e-06	-1.93263e-06	-2.07488e-06	-2.21161e-06	-2.35803e-06	-2.47766e-06	-2.59845e-06	-2.72292e-06	-2.82396e-06	-2.93036e-06	-3.03516e-06	-3.12097e-06	-3.21416e-06	-3.30164e-06	-3.37494e-06	-3.45589e-06	-3.52837e-06	-3.59127e-06	-3.66087e-06	-3.72054e-06	-3.77467e-06	-3.8338e-06	-3.88269e-06	-3.92928e-06	-3.97883e-06	-4.01874e-06	-4.05868e-06	-4.09959e-06	-4.13206e-06	-1.33915e-05	-3.81533e-05	-7.00589e-05	-0.000101701	-0.000129476	-0.000146162	-0.000152043	-0.000148022	-0.000132691	-0.000112287	-7.82029e-05	-2.66891e-05	3.09069e-05	9.21086e-05	0.000146324	0.000187801	0.000218121	0.000232135	0.000234609	0.00022868	0.000213962	0.000197719	0.000180132	0.000162218	0.000148464	0.000135881	0.00012601	0.000119837	0.000113764	0.000109955	0.000107213	0.000103394	0.000100925	9.7746e-05	9.36012e-05	9.04536e-05	8.61415e-05	8.1724e-05	7.81753e-05	7.36486e-05	6.977e-05	6.64707e-05	6.2486e-05	5.94619e-05	5.65847e-05	5.3288e-05	5.09222e-05	4.83256e-05	4.5573e-05	4.35695e-05	4.11328e-05	3.87957e-05	3.6986e-05	3.47097e-05	3.27348e-05	3.10685e-05	2.90076e-05	2.73616e-05	2.58287e-05	2.40209e-05	2.26528e-05	2.12443e-05	1.9692e-05	1.85389e-05	1.72458e-05	1.593e-05	1.49355e-05	1.3755e-05	1.26494e-05	1.17728e-05	1.0708e-05	9.78481e-06	8.99968e-06	8.05403e-06	7.28485e-06	6.57482e-06	5.74821e-06	5.10513e-06	4.46026e-06	3.74811e-06	3.20553e-06	2.62029e-06	2.01441e-06	1.55067e-06	1.02237e-06	5.122e-07	1.10157e-07	-3.62499e-07	-7.88823e-07	-1.142e-06	-1.56012e-06	-1.91487e-06	-2.22832e-06	-2.5936e-06	-2.88865e-06	-3.16859e-06	-3.48361e-06	-3.72984e-06	-3.98032e-06	-4.24858e-06	-4.45547e-06	-4.67902e-06	-4.90477e-06	-5.08019e-06	-5.27847e-06	-5.46645e-06	-5.61666e-06	-5.79089e-06	-5.94606e-06	-6.07584e-06	-6.22718e-06	-6.3544e-06	-6.46728e-06	-6.59697e-06	-6.70084e-06	-6.79932e-06	-6.90882e-06	-6.99347e-06	-7.07929e-06	-7.17027e-06	-7.23927e-06	-7.31364e-06	-7.38795e-06	-7.44427e-06	-7.50806e-06	-7.56764e-06	-7.61367e-06	-7.6676e-06	-7.71441e-06	-7.75202e-06	-7.7967e-06	-7.83264e-06	-7.86323e-06	5.92345e-05	0.000228177	0.000453708	0.000669201	0.000835325	0.000921696	0.000922837	0.000868797	0.000785316	0.000691545	0.000549026	0.000351635	0.000139883	-4.49305e-05	-0.000185031	-0.000271186	-0.000308495	-0.000315296	-0.00030144	-0.000276475	-0.000252439	-0.000229925	-0.00021017	-0.000197312	-0.000187132	-0.000178669	-0.000174176	-0.000169385	-0.000164201	-0.000160898	-0.00015608	-0.000150597	-0.000146574	-0.000141128	-0.000135521	-0.000131392	-0.000126111	-0.000121076	-0.000117393	-0.000112672	-0.000108383	-0.000105196	-0.00010101	-9.73433e-05	-9.45237e-05	-9.07607e-05	-8.75825e-05	-8.50359e-05	-8.16338e-05	-7.8867e-05	-7.65522e-05	-7.34858e-05	-7.10829e-05	-6.89777e-05	-6.62279e-05	-6.41458e-05	-6.22291e-05	-5.97728e-05	-5.79688e-05	-5.62197e-05	-5.40321e-05	-5.24666e-05	-5.08669e-05	-4.89243e-05	-4.75627e-05	-4.60977e-05	-4.4378e-05	-4.31904e-05	-4.18481e-05	-4.03306e-05	-3.92913e-05	-3.80615e-05	-3.67267e-05	-3.58133e-05	-3.46874e-05	-3.35166e-05	-3.27102e-05	-3.16805e-05	-3.06565e-05	-2.99407e-05	-2.90005e-05	-2.81071e-05	-2.74682e-05	-2.66115e-05	-2.58336e-05	-2.52602e-05	-2.44813e-05	-2.38052e-05	-2.32878e-05	-2.25814e-05	-2.19945e-05	-2.15252e-05	-2.08864e-05	-2.03772e-05
0.665	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.91614e-06	-1.16452e-05	-2.1181e-05	-2.80514e-05	-3.15257e-05	-2.80378e-05	-1.87121e-05	-5.31891e-06	1.27075e-05	3.1774e-05	5.40833e-05	8.28279e-05	0.000111343	0.000139578	0.00016421	0.000180749	0.000192058	0.000195566	0.000192418	0.000186358	0.000175789	0.000164219	0.00015325	0.000141461	0.000132035	0.000123975	0.000116383	0.000111314	0.000106486	0.000102063	9.90463e-05	9.52198e-05	9.17369e-05	8.87424e-05	8.47326e-05	8.13059e-05	7.79219e-05	7.38802e-05	7.06604e-05	6.72703e-05	6.36743e-05	6.09099e-05	5.78286e-05	5.48678e-05	5.25445e-05	4.98219e-05	4.74108e-05	4.53745e-05	4.29526e-05	4.09414e-05	3.90736e-05	3.69181e-05	3.52041e-05	3.34676e-05	3.15797e-05	3.01054e-05	2.85061e-05	2.68871e-05	2.56097e-05	2.41578e-05	2.27898e-05	2.16686e-05	2.03663e-05	1.92166e-05	1.82172e-05	1.70618e-05	1.6094e-05	1.51928e-05	1.41795e-05	1.33605e-05	1.2544e-05	1.16661e-05	1.09673e-05	1.02287e-05	9.47639e-06	8.87413e-06	8.20924e-06	7.57019e-06	7.045e-06	6.45102e-06	5.91107e-06	5.44802e-06	4.92219e-06	4.46691e-06	4.05512e-06	3.59424e-06	3.20988e-06	2.84177e-06	2.44193e-06	2.11604e-06	1.7865e-06	1.44294e-06	1.16473e-06	8.70286e-07	5.77578e-07	3.38068e-07	7.62083e-08	-1.71487e-07	-3.79497e-07	-6.10781e-07	-8.19401e-07	-1.00147e-06	-1.20404e-06	-1.37933e-06	-1.53963e-06	-1.71539e-06	-1.86269e-06	-2.00426e-06	-2.15529e-06	-2.27937e-06	-2.40442e-06	-2.53295e-06	-2.63792e-06	-2.74807e-06	-2.85646e-06	-2.94574e-06	-3.04223e-06	-3.13289e-06	-3.20925e-06	-3.29312e-06	-3.36841e-06	-3.43403e-06	-3.50621e-06	-3.56839e-06	-3.62492e-06	-3.68634e-06	-3.73746e-06	-3.78617e-06	-3.83776e-06	-3.87965e-06	-3.92149e-06	-3.96421e-06	-3.99845e-06	-1.30808e-05	-3.74348e-05	-6.87712e-05	-9.97538e-05	-0.000126821	-0.000142782	-0.000147928	-0.000143165	-0.000127094	-0.000105951	-7.1318e-05	-1.95036e-05	3.8212e-05	9.94103e-05	0.000153553	0.000194912	0.000225074	0.000238904	0.000241167	0.000235005	0.000220047	0.000203553	0.000185716	0.00016756	0.000153568	0.000140763	0.000130681	0.000124309	0.000118051	0.000114067	0.000111159	0.000107184	0.000104564	0.000101241	9.69589e-05	9.36766e-05	8.92365e-05	8.46957e-05	8.10266e-05	7.63864e-05	7.23977e-05	6.89923e-05	6.49079e-05	6.17869e-05	5.88172e-05	5.54332e-05	5.29825e-05	5.03056e-05	4.74764e-05	4.53985e-05	4.28916e-05	4.04872e-05	3.86122e-05	3.62745e-05	3.42403e-05	3.25168e-05	3.04021e-05	2.87038e-05	2.71209e-05	2.52659e-05	2.38519e-05	2.23997e-05	2.08061e-05	1.96127e-05	1.82815e-05	1.69293e-05	1.58994e-05	1.46857e-05	1.35481e-05	1.26405e-05	1.15466e-05	1.05953e-05	9.78314e-06	8.81199e-06	8.0181e-06	7.28439e-06	6.43542e-06	5.77061e-06	5.10504e-06	4.37326e-06	3.8116e-06	3.20825e-06	2.58512e-06	2.10463e-06	1.56048e-06	1.03513e-06	6.18384e-07	1.31841e-07	-3.0785e-07	-6.73923e-07	-1.10423e-06	-1.47076e-06	-1.79552e-06	-2.17151e-06	-2.47694e-06	-2.76682e-06	-3.09126e-06	-3.34665e-06	-3.60584e-06	-3.88241e-06	-4.09737e-06	-4.32859e-06	-4.56169e-06	-4.74422e-06	-4.94925e-06	-5.14372e-06	-5.30021e-06	-5.4804e-06	-5.64131e-06	-5.77664e-06	-5.93324e-06	-6.06556e-06	-6.18334e-06	-6.31769e-06	-6.42608e-06	-6.5289e-06	-6.64254e-06	-6.73121e-06	-6.82088e-06	-6.91555e-06	-6.98812e-06	-7.06592e-06	-7.14351e-06	-7.20302e-06	-7.26986e-06	-7.33238e-06	-7.38127e-06	-7.43791e-06	-7.48736e-06	-7.52752e-06	-7.57464e-06	-7.61294e-06	-7.64582e-06	5.9486e-05	0.000228509	0.000454204	0.000669931	0.000836271	0.00092277	0.000923898	0.000869661	0.000785828	0.000691618	0.000548578	0.000350614	0.000138275	-4.70787e-05	-0.000187604	-0.00027405	-0.000311522	-0.000318372	-0.000304485	-0.000279441	-0.000255292	-0.000232654	-0.000212777	-0.000199797	-0.000189504	-0.00018094	-0.000176349	-0.000171469	-0.000166202	-0.000162817	-0.000157923	-0.000152368	-0.000148271	-0.000142755	-0.000137082	-0.000132886	-0.000127543	-0.000122447	-0.000118704	-0.000113928	-0.000109584	-0.000106344	-0.000102109	-9.8394e-05	-9.5527e-05	-9.17204e-05	-8.84993e-05	-8.59105e-05	-8.24698e-05	-7.96647e-05	-7.73124e-05	-7.42117e-05	-7.17745e-05	-6.96361e-05	-6.68558e-05	-6.47431e-05	-6.2797e-05	-6.03136e-05	-5.84823e-05	-5.67072e-05	-5.44955e-05	-5.29057e-05	-5.1283e-05	-4.9319e-05	-4.79358e-05	-4.64504e-05	-4.47116e-05	-4.35049e-05	-4.21445e-05	-4.06101e-05	-3.95537e-05	-3.8308e-05	-3.69581e-05	-3.60296e-05	-3.48896e-05	-3.37055e-05	-3.28856e-05	-3.18435e-05	-3.08076e-05	-3.00799e-05	-2.91288e-05	-2.82248e-05	-2.75753e-05	-2.6709e-05	-2.59217e-05	-2.5339e-05	-2.45515e-05	-2.38671e-05	-2.33415e-05	-2.26276e-05	-2.20333e-05	-2.15567e-05	-2.09113e-05	-2.03955e-05
0.67	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.75599e-06	-1.11184e-05	-2.01406e-05	-2.64154e-05	-2.9253e-05	-2.51168e-05	-1.51414e-05	-1.1029e-06	1.75555e-05	3.72407e-05	5.99905e-05	8.89472e-05	0.000117508	0.000145684	0.000170197	0.000186587	0.000197723	0.000201047	0.000197705	0.000191442	0.00018067	0.000168897	0.000157726	0.000145745	0.000136133	0.000127894	0.000120136	0.000114907	0.000109928	0.000105362	0.000102209	9.82538e-05	9.46471e-05	9.1533e-05	8.74102e-05	8.38735e-05	8.03838e-05	7.62418e-05	7.29243e-05	6.9441e-05	6.57564e-05	6.29058e-05	5.9743e-05	5.67043e-05	5.43056e-05	5.15119e-05	4.90325e-05	4.69304e-05	4.44464e-05	4.23751e-05	4.04498e-05	3.82399e-05	3.64731e-05	3.46863e-05	3.27507e-05	3.12302e-05	2.95869e-05	2.7926e-05	2.6608e-05	2.51177e-05	2.3713e-05	2.25562e-05	2.12204e-05	2.00384e-05	1.9008e-05	1.78232e-05	1.68271e-05	1.58988e-05	1.48598e-05	1.40159e-05	1.31758e-05	1.22753e-05	1.15548e-05	1.07954e-05	1.00234e-05	9.40206e-06	8.71908e-06	8.06271e-06	7.5208e-06	6.911e-06	6.35585e-06	5.87816e-06	5.33849e-06	4.86985e-06	4.44525e-06	3.97225e-06	3.57616e-06	3.19684e-06	2.78636e-06	2.45017e-06	2.11083e-06	1.75793e-06	1.47068e-06	1.16764e-06	8.66724e-07	6.19276e-07	3.49886e-07	9.49688e-08	-1.20011e-07	-3.57902e-07	-5.7288e-07	-7.61074e-07	-9.69443e-07	-1.15034e-06	-1.31601e-06	-1.49688e-06	-1.64912e-06	-1.79542e-06	-1.95094e-06	-2.07938e-06	-2.20859e-06	-2.34109e-06	-2.44991e-06	-2.56372e-06	-2.67562e-06	-2.7683e-06	-2.86803e-06	-2.96179e-06	-3.04116e-06	-3.12789e-06	-3.20594e-06	-3.27421e-06	-3.34893e-06	-3.41355e-06	-3.47244e-06	-3.53611e-06	-3.5894e-06	-3.6402e-06	-3.6938e-06	-3.73763e-06	-3.78133e-06	-3.82584e-06	-3.86181e-06	-1.27715e-05	-3.67281e-05	-6.75094e-05	-9.78491e-05	-0.000124226	-0.000139481	-0.000143909	-0.000138423	-0.000121631	-9.97663e-05	-6.45988e-05	-1.24913e-05	4.5341e-05	0.000106536	0.000160608	0.000201853	0.000231859	0.00024551	0.000247568	0.00024118	0.000225988	0.000209249	0.000191169	0.000172777	0.000158554	0.000145532	0.000135246	0.000128679	0.000122242	0.000118086	0.000115016	0.00011089	0.000108122	0.000104659	0.000100244	9.683e-05	9.22654e-05	8.76044e-05	8.3818e-05	7.90672e-05	7.49713e-05	7.14626e-05	6.7281e-05	6.40656e-05	6.10058e-05	5.75369e-05	5.50034e-05	5.22481e-05	4.93445e-05	4.7194e-05	4.46188e-05	4.21487e-05	4.02102e-05	3.78126e-05	3.57206e-05	3.39414e-05	3.17742e-05	3.0025e-05	2.83934e-05	2.64924e-05	2.50337e-05	2.3539e-05	2.1905e-05	2.06723e-05	1.93039e-05	1.79163e-05	1.68521e-05	1.56059e-05	1.44371e-05	1.34994e-05	1.23771e-05	1.13984e-05	1.05598e-05	9.56379e-06	8.7458e-06	7.98902e-06	7.11823e-06	6.43225e-06	5.74649e-06	4.99556e-06	4.41529e-06	3.79428e-06	3.15431e-06	2.65747e-06	2.09786e-06	1.55769e-06	1.1266e-06	6.26503e-07	1.73765e-07	-2.049e-07	-6.47109e-07	-1.02513e-06	-1.36095e-06	-1.74739e-06	-2.06296e-06	-2.36254e-06	-2.69619e-06	-2.96051e-06	-3.22824e-06	-3.51293e-06	-3.73577e-06	-3.9745e-06	-4.21476e-06	-4.40425e-06	-4.61589e-06	-4.81671e-06	-4.97934e-06	-5.16537e-06	-5.3319e-06	-5.47265e-06	-5.63441e-06	-5.77172e-06	-5.8943e-06	-6.03323e-06	-6.14606e-06	-6.25313e-06	-6.37083e-06	-6.46344e-06	-6.55689e-06	-6.65517e-06	-6.73126e-06	-6.81241e-06	-6.89324e-06	-6.95588e-06	-7.02572e-06	-7.09113e-06	-7.14281e-06	-7.20214e-06	-7.25418e-06	-7.29685e-06	-7.34637e-06	-7.38701e-06	-7.42215e-06	5.97429e-05	0.000228845	0.000454699	0.000670654	0.000837205	0.000923828	0.000924944	0.000870515	0.000786338	0.0006917	0.000548155	0.000349633	0.000136722	-4.91582e-05	-0.000190097	-0.000276826	-0.000314458	-0.000321355	-0.000307439	-0.000282318	-0.000258059	-0.0002353	-0.000215304	-0.000202205	-0.000191803	-0.00018314	-0.000178453	-0.000173487	-0.00016814	-0.000164674	-0.000159707	-0.00015408	-0.000149911	-0.000144329	-0.000138592	-0.00013433	-0.000128926	-0.000123771	-0.00011997	-0.00011514	-0.000110744	-0.000107451	-0.000103168	-9.94065e-05	-9.64932e-05	-9.26443e-05	-8.93814e-05	-8.67515e-05	-8.32732e-05	-8.04308e-05	-7.80421e-05	-7.49079e-05	-7.24375e-05	-7.02668e-05	-6.74567e-05	-6.53144e-05	-6.33396e-05	-6.08298e-05	-5.89721e-05	-5.71716e-05	-5.49365e-05	-5.33231e-05	-5.16779e-05	-4.96931e-05	-4.82889e-05	-4.67836e-05	-4.50264e-05	-4.38009e-05	-4.24231e-05	-4.08722e-05	-3.97992e-05	-3.85381e-05	-3.71736e-05	-3.62303e-05	-3.50767e-05	-3.38795e-05	-3.30465e-05	-3.19924e-05	-3.0945e-05	-3.02056e-05	-2.92439e-05	-2.83296e-05	-2.76699e-05	-2.67942e-05	-2.59978e-05	-2.5406e-05	-2.46103e-05	-2.39178e-05	-2.33842e-05	-2.2663e-05	-2.20615e-05	-2.15779e-05	-2.09261e-05	-2.0404e-05
0.675	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.59791e-06	-1.05984e-05	-1.91135e-05	-2.48004e-05	-2.70096e-05	-2.22333e-05	-1.16165e-05	3.05911e-06	2.23415e-05	4.26375e-05	6.58221e-05	9.49884e-05	0.000123595	0.000151712	0.000176108	0.000192352	0.000203317	0.000206458	0.000202926	0.000196462	0.000185489	0.000173516	0.000162147	0.000149977	0.000140179	0.000131766	0.000123843	0.000118455	0.000113328	0.000108622	0.000105333	0.000101251	9.75224e-05	9.42903e-05	9.0056e-05	8.64108e-05	8.28168e-05	7.85759e-05	7.51618e-05	7.15867e-05	6.78146e-05	6.48789e-05	6.16358e-05	5.85202e-05	5.60471e-05	5.31833e-05	5.06364e-05	4.84693e-05	4.59241e-05	4.37936e-05	4.18115e-05	3.9548e-05	3.77291e-05	3.58927e-05	3.391e-05	3.23438e-05	3.06572e-05	2.8955e-05	2.75969e-05	2.60687e-05	2.46277e-05	2.34358e-05	2.2067e-05	2.08531e-05	1.9792e-05	1.85784e-05	1.75543e-05	1.65992e-05	1.55349e-05	1.46665e-05	1.38029e-05	1.28803e-05	1.21382e-05	1.13584e-05	1.05669e-05	9.92672e-06	9.22589e-06	8.55243e-06	7.994e-06	7.36859e-06	6.79843e-06	6.30629e-06	5.75295e-06	5.27114e-06	4.83389e-06	4.34891e-06	3.94125e-06	3.55086e-06	3.12988e-06	2.78353e-06	2.43449e-06	2.07237e-06	1.77619e-06	1.46467e-06	1.15565e-06	9.00359e-07	6.23532e-07	3.61482e-07	1.39618e-07	-1.04801e-07	-3.26059e-07	-5.20299e-07	-7.34404e-07	-9.20833e-07	-1.09182e-06	-1.27773e-06	-1.43486e-06	-1.58583e-06	-1.7458e-06	-1.87854e-06	-2.01186e-06	-2.14829e-06	-2.26091e-06	-2.37835e-06	-2.49372e-06	-2.58976e-06	-2.69268e-06	-2.78953e-06	-2.87186e-06	-2.96142e-06	-3.0422e-06	-3.1131e-06	-3.19032e-06	-3.25737e-06	-3.31859e-06	-3.38449e-06	-3.43994e-06	-3.49281e-06	-3.54839e-06	-3.59414e-06	-3.63968e-06	-3.68597e-06	-3.72365e-06	-1.24629e-05	-3.60273e-05	-6.62607e-05	-9.59656e-05	-0.000121662	-0.000136219	-0.000139939	-0.000133738	-0.000116234	-9.36581e-05	-5.79626e-05	-5.5656e-06	5.23821e-05	0.000113574	0.000167576	0.000208708	0.000238562	0.000252036	0.000253891	0.00024728	0.000231857	0.000214877	0.000196557	0.000177932	0.000163481	0.000150245	0.000139757	0.000132998	0.000126383	0.000122059	0.000118829	0.000114554	0.000111641	0.000108039	0.000103492	9.99487e-05	9.52612e-05	9.04816e-05	8.65795e-05	8.17196e-05	7.75179e-05	7.39073e-05	6.96298e-05	6.63211e-05	6.31726e-05	5.96197e-05	5.70046e-05	5.4172e-05	5.11949e-05	4.89728e-05	4.63301e-05	4.37954e-05	4.1794e-05	3.93374e-05	3.71883e-05	3.53541e-05	3.31352e-05	3.13358e-05	2.96561e-05	2.77097e-05	2.62068e-05	2.46701e-05	2.29963e-05	2.17249e-05	2.03199e-05	1.88972e-05	1.7799e-05	1.65208e-05	1.53213e-05	1.43538e-05	1.32035e-05	1.21977e-05	1.13331e-05	1.03125e-05	9.47074e-06	8.69117e-06	7.79885e-06	7.09195e-06	6.38626e-06	5.61642e-06	5.01778e-06	4.37932e-06	3.72273e-06	3.20976e-06	2.63487e-06	2.08008e-06	1.63481e-06	1.12133e-06	6.55702e-07	2.64598e-07	-1.89364e-07	-5.7874e-07	-9.25479e-07	-1.32226e-06	-1.64784e-06	-1.95701e-06	-2.29976e-06	-2.57292e-06	-2.84907e-06	-3.14179e-06	-3.37243e-06	-3.61856e-06	-3.86592e-06	-4.06229e-06	-4.28047e-06	-4.48757e-06	-4.65627e-06	-4.84806e-06	-5.02016e-06	-5.16628e-06	-5.33315e-06	-5.47539e-06	-5.60273e-06	-5.74618e-06	-5.86339e-06	-5.97468e-06	-6.0964e-06	-6.19292e-06	-6.29011e-06	-6.39197e-06	-6.47154e-06	-6.55602e-06	-6.64004e-06	-6.70579e-06	-6.7786e-06	-6.84688e-06	-6.90135e-06	-6.96333e-06	-7.01794e-06	-7.0631e-06	-7.11501e-06	-7.15797e-06	-7.19534e-06	6.00025e-05	0.000229182	0.000455194	0.000671373	0.000838132	0.000924878	0.000925982	0.000871363	0.000786848	0.000691788	0.000547744	0.000348672	0.000135196	-5.12034e-05	-0.00019255	-0.000279559	-0.000317348	-0.000324291	-0.000310347	-0.000285151	-0.000260782	-0.000237905	-0.000217791	-0.000204574	-0.000194065	-0.000185305	-0.000180523	-0.000175472	-0.000170046	-0.000166501	-0.000161461	-0.000155764	-0.000151525	-0.000145877	-0.000140075	-0.000135749	-0.000130285	-0.000125072	-0.000121213	-0.000116329	-0.000111882	-0.000108538	-0.000104207	-0.0001004	-9.74408e-05	-9.35502e-05	-9.02461e-05	-8.75757e-05	-8.40603e-05	-8.11811e-05	-7.87565e-05	-7.55894e-05	-7.30861e-05	-7.08835e-05	-6.80442e-05	-6.58726e-05	-6.38696e-05	-6.13338e-05	-5.94499e-05	-5.76244e-05	-5.53662e-05	-5.37296e-05	-5.20623e-05	-5.0057e-05	-4.8632e-05	-4.71072e-05	-4.53318e-05	-4.40879e-05	-4.26927e-05	-4.11257e-05	-4.00363e-05	-3.87599e-05	-3.7381e-05	-3.64231e-05	-3.52561e-05	-3.40461e-05	-3.32002e-05	-3.21343e-05	-3.10754e-05	-3.03246e-05	-2.93525e-05	-2.84281e-05	-2.77583e-05	-2.68733e-05	-2.60679e-05	-2.54672e-05	-2.46634e-05	-2.39629e-05	-2.34214e-05	-2.26931e-05	-2.20845e-05	-2.15939e-05	-2.09358e-05	-2.04074e-05
0.68	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.43984e-06	-1.00785e-05	-1.80865e-05	-2.31853e-05	-2.47661e-05	-1.93499e-05	-8.09155e-06	7.22111e-06	2.71274e-05	4.80343e-05	7.16537e-05	0.00010103	0.000129682	0.00015774	0.000182019	0.000198116	0.000208911	0.00021187	0.000208146	0.000201481	0.000190309	0.000178136	0.000166568	0.000154208	0.000144226	0.000135637	0.000127549	0.000122003	0.000116728	0.000111882	0.000108458	0.000104249	0.000100398	9.70476e-05	9.27017e-05	8.89481e-05	8.52498e-05	8.09099e-05	7.73994e-05	7.37324e-05	6.98728e-05	6.68521e-05	6.35286e-05	6.03361e-05	5.77886e-05	5.48547e-05	5.22404e-05	5.00083e-05	4.74018e-05	4.52121e-05	4.31733e-05	4.08561e-05	3.89852e-05	3.70991e-05	3.50694e-05	3.34574e-05	3.17274e-05	2.99839e-05	2.85857e-05	2.70197e-05	2.55424e-05	2.43155e-05	2.29136e-05	2.16679e-05	2.05761e-05	1.93335e-05	1.82815e-05	1.72996e-05	1.62099e-05	1.5317e-05	1.44301e-05	1.34852e-05	1.27217e-05	1.19214e-05	1.11105e-05	1.04514e-05	9.7327e-06	9.04214e-06	8.4672e-06	7.82618e-06	7.24102e-06	6.73442e-06	6.16742e-06	5.67243e-06	5.22253e-06	4.72558e-06	4.30634e-06	3.90489e-06	3.4734e-06	3.11688e-06	2.75816e-06	2.38681e-06	2.08171e-06	1.7617e-06	1.44457e-06	1.18144e-06	8.97178e-07	6.27994e-07	3.99246e-07	1.48301e-07	-7.92388e-08	-2.79525e-07	-4.99365e-07	-6.91328e-07	-8.6763e-07	-1.05859e-06	-1.22059e-06	-1.37623e-06	-1.54066e-06	-1.6777e-06	-1.81514e-06	-1.95549e-06	-2.07191e-06	-2.19297e-06	-2.31182e-06	-2.41122e-06	-2.51734e-06	-2.61726e-06	-2.70256e-06	-2.79495e-06	-2.87845e-06	-2.95199e-06	-3.03172e-06	-3.10119e-06	-3.16474e-06	-3.23287e-06	-3.29047e-06	-3.34542e-06	-3.40298e-06	-3.45065e-06	-3.49804e-06	-3.54609e-06	-3.5855e-06	-1.21544e-05	-3.53265e-05	-6.50119e-05	-9.40821e-05	-0.000119097	-0.000132956	-0.000135968	-0.000129053	-0.000110838	-8.75499e-05	-5.13263e-05	1.36012e-06	5.94232e-05	0.000120612	0.000174544	0.000215563	0.000245264	0.000258562	0.000260214	0.00025338	0.000237726	0.000220505	0.000201945	0.000183087	0.000168408	0.000154958	0.000144268	0.000137316	0.000130525	0.000126032	0.000122643	0.000118218	0.000115159	0.000111419	0.00010674	0.000103067	9.82569e-05	9.33588e-05	8.9341e-05	8.4372e-05	8.00645e-05	7.63519e-05	7.19786e-05	6.85767e-05	6.53393e-05	6.17026e-05	5.90058e-05	5.60959e-05	5.30452e-05	5.07516e-05	4.80414e-05	4.5442e-05	4.33779e-05	4.08622e-05	3.86561e-05	3.67668e-05	3.44962e-05	3.26465e-05	3.09187e-05	2.8927e-05	2.738e-05	2.58013e-05	2.40876e-05	2.27775e-05	2.13358e-05	1.98782e-05	1.8746e-05	1.74357e-05	1.62055e-05	1.52082e-05	1.40299e-05	1.29971e-05	1.21064e-05	1.10612e-05	1.01957e-05	9.39332e-06	8.47947e-06	7.75166e-06	7.02604e-06	6.23729e-06	5.62027e-06	4.96437e-06	4.29116e-06	3.76204e-06	3.17188e-06	2.60246e-06	2.14303e-06	1.61615e-06	1.13764e-06	7.34097e-07	2.6838e-07	-1.32353e-07	-4.90011e-07	-8.97126e-07	-1.23272e-06	-1.55148e-06	-1.90333e-06	-2.18532e-06	-2.4699e-06	-2.77065e-06	-3.00908e-06	-3.26263e-06	-3.51708e-06	-3.72033e-06	-3.94504e-06	-4.15842e-06	-4.3332e-06	-4.53076e-06	-4.70842e-06	-4.85992e-06	-5.03188e-06	-5.17906e-06	-5.31115e-06	-5.45912e-06	-5.58073e-06	-5.69623e-06	-5.82197e-06	-5.92239e-06	-6.02332e-06	-6.12877e-06	-6.21182e-06	-6.29963e-06	-6.38685e-06	-6.45571e-06	-6.53149e-06	-6.60263e-06	-6.65988e-06	-6.72451e-06	-6.7817e-06	-6.82936e-06	-6.88365e-06	-6.92892e-06	-6.96854e-06	6.02621e-05	0.00022952	0.000455688	0.000672093	0.000839059	0.000925928	0.000927019	0.000872211	0.000787358	0.000691876	0.000547333	0.00034771	0.000133669	-5.32486e-05	-0.000195004	-0.000282291	-0.000320238	-0.000327228	-0.000313255	-0.000287983	-0.000263505	-0.000240509	-0.000220278	-0.000206944	-0.000196328	-0.000187469	-0.000182593	-0.000177456	-0.000171951	-0.000168328	-0.000163214	-0.000157448	-0.000153138	-0.000147424	-0.000141558	-0.000137167	-0.000131644	-0.000126373	-0.000122456	-0.000117519	-0.00011302	-0.000109624	-0.000105247	-0.000101393	-9.83885e-05	-9.44561e-05	-9.11108e-05	-8.84e-05	-8.48475e-05	-8.19315e-05	-7.94709e-05	-7.62709e-05	-7.37348e-05	-7.15003e-05	-6.86318e-05	-6.64308e-05	-6.43996e-05	-6.18378e-05	-5.99278e-05	-5.80773e-05	-5.5796e-05	-5.41361e-05	-5.24467e-05	-5.04209e-05	-4.89752e-05	-4.74308e-05	-4.56372e-05	-4.43748e-05	-4.29624e-05	-4.13792e-05	-4.02733e-05	-3.89817e-05	-3.75884e-05	-3.6616e-05	-3.54355e-05	-3.42128e-05	-3.33539e-05	-3.22761e-05	-3.12059e-05	-3.04437e-05	-2.9461e-05	-2.85265e-05	-2.78466e-05	-2.69524e-05	-2.61381e-05	-2.55284e-05	-2.47165e-05	-2.4008e-05	-2.34586e-05	-2.27231e-05	-2.21075e-05	-2.161e-05	-2.09456e-05	-2.04109e-05
0.685	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.28371e-06	-9.5649e-06	-1.70721e-05	-2.15901e-05	-2.25501e-05	-1.65016e-05	-4.60965e-06	1.13323e-05	3.18549e-05	5.33652e-05	7.74142e-05	0.000106997	0.000135695	0.000163695	0.000187858	0.000203811	0.000214437	0.000217216	0.000213303	0.000206441	0.000195071	0.000182699	0.000170936	0.000158388	0.000148224	0.000139462	0.000131212	0.000125509	0.000120088	0.000115103	0.000111546	0.000107211	0.00010324	9.97729e-05	9.5317e-05	9.14563e-05	8.7655e-05	8.32174e-05	7.96117e-05	7.58539e-05	7.19079e-05	6.88033e-05	6.54003e-05	6.2132e-05	5.9511e-05	5.65079e-05	5.3827e-05	5.15307e-05	4.88638e-05	4.66156e-05	4.45207e-05	4.21505e-05	4.02282e-05	3.82932e-05	3.62169e-05	3.45598e-05	3.2787e-05	3.10027e-05	2.95649e-05	2.79615e-05	2.64484e-05	2.51869e-05	2.37523e-05	2.24751e-05	2.13531e-05	2.00819e-05	1.90023e-05	1.79939e-05	1.68793e-05	1.59621e-05	1.50521e-05	1.40853e-05	1.33005e-05	1.24801e-05	1.16499e-05	1.09722e-05	1.02359e-05	9.52841e-06	8.93716e-06	8.28072e-06	7.68073e-06	7.15986e-06	6.57936e-06	6.07134e-06	5.60895e-06	5.10017e-06	4.66949e-06	4.25711e-06	3.81525e-06	3.44868e-06	3.08039e-06	2.69993e-06	2.386e-06	2.05761e-06	1.73247e-06	1.46159e-06	1.16998e-06	8.93746e-07	6.58193e-07	4.00797e-07	1.67048e-07	-3.92146e-08	-2.64725e-07	-4.62159e-07	-6.43714e-07	-8.39665e-07	-1.00649e-06	-1.16675e-06	-1.33557e-06	-1.47688e-06	-1.61838e-06	-1.76262e-06	-1.8828e-06	-2.00745e-06	-2.12973e-06	-2.23245e-06	-2.34174e-06	-2.4447e-06	-2.53294e-06	-2.62813e-06	-2.71433e-06	-2.79047e-06	-2.87269e-06	-2.94455e-06	-3.01042e-06	-3.08075e-06	-3.14049e-06	-3.19749e-06	-3.25702e-06	-3.30659e-06	-3.35581e-06	-3.40561e-06	-3.44672e-06	-1.18473e-05	-3.4632e-05	-6.37762e-05	-9.22194e-05	-0.000116562	-0.000129731	-0.000132044	-0.000124424	-0.000105505	-8.15141e-05	-4.47688e-05	8.2036e-06	6.63806e-05	0.000127567	0.00018143	0.000222337	0.000251887	0.00026501	0.000266463	0.000259408	0.000243526	0.000226067	0.00020727	0.000188182	0.000173278	0.000159616	0.000148727	0.000141586	0.00013462	0.00012996	0.000126413	0.000121841	0.000118638	0.000114762	0.000109952	0.000106152	0.00010122	9.62049e-05	9.20729e-05	8.69961e-05	8.25842e-05	7.87709e-05	7.43029e-05	7.0809e-05	6.74838e-05	6.37643e-05	6.09869e-05	5.80006e-05	5.48774e-05	5.2513e-05	4.97363e-05	4.70729e-05	4.49468e-05	4.23728e-05	4.01104e-05	3.81669e-05	3.58451e-05	3.39458e-05	3.21705e-05	3.0134e-05	2.85433e-05	2.69232e-05	2.51702e-05	2.38218e-05	2.23439e-05	2.08517e-05	1.9686e-05	1.83441e-05	1.70834e-05	1.60568e-05	1.48507e-05	1.37912e-05	1.28748e-05	1.18054e-05	1.09164e-05	1.00915e-05	9.15635e-06	8.40789e-06	7.66257e-06	6.85514e-06	6.21996e-06	5.54684e-06	4.8572e-06	4.31213e-06	3.70688e-06	3.123e-06	2.64956e-06	2.10945e-06	1.61821e-06	1.20237e-06	7.25038e-07	3.13078e-07	-5.53738e-08	-4.72704e-07	-8.18196e-07	-1.14644e-06	-1.50729e-06	-1.79801e-06	-2.09092e-06	-2.39961e-06	-2.64575e-06	-2.90664e-06	-3.1681e-06	-3.37816e-06	-3.60933e-06	-3.82892e-06	-4.00971e-06	-4.21298e-06	-4.39614e-06	-4.55295e-06	-4.72997e-06	-4.88204e-06	-5.01883e-06	-5.17128e-06	-5.29723e-06	-5.4169e-06	-5.54663e-06	-5.65092e-06	-5.75555e-06	-5.86455e-06	-5.95105e-06	-6.04215e-06	-6.13255e-06	-6.20449e-06	-6.28321e-06	-6.35719e-06	-6.4172e-06	-6.48447e-06	-6.54421e-06	-6.59434e-06	-6.651e-06	-6.69857e-06	-6.74041e-06	6.05226e-05	0.000229857	0.00045618	0.000672807	0.000839978	0.000926969	0.000928048	0.000873052	0.000787866	0.000691967	0.000546932	0.000346766	0.000132167	-5.52631e-05	-0.000197421	-0.000284985	-0.000323087	-0.000330123	-0.000316121	-0.000290775	-0.000266189	-0.000243076	-0.000222729	-0.000209279	-0.000198557	-0.000189602	-0.000184633	-0.000179412	-0.000173828	-0.000170127	-0.000164942	-0.000159107	-0.000154726	-0.000148947	-0.000143018	-0.000138564	-0.000132981	-0.000127654	-0.000123679	-0.00011869	-0.000114139	-0.000110693	-0.000106269	-0.00010237	-9.932e-05	-9.53464e-05	-9.19604e-05	-8.92097e-05	-8.56206e-05	-8.26683e-05	-8.01723e-05	-7.69397e-05	-7.43712e-05	-7.21052e-05	-6.92078e-05	-6.69779e-05	-6.49188e-05	-6.23314e-05	-6.03956e-05	-5.85205e-05	-5.62164e-05	-5.45335e-05	-5.28223e-05	-5.07762e-05	-4.931e-05	-4.77465e-05	-4.59348e-05	-4.46542e-05	-4.32248e-05	-4.16256e-05	-4.05036e-05	-3.91969e-05	-3.77894e-05	-3.68026e-05	-3.56089e-05	-3.43735e-05	-3.35019e-05	-3.24124e-05	-3.1331e-05	-3.05575e-05	-2.95645e-05	-2.862e-05	-2.79301e-05	-2.70269e-05	-2.62036e-05	-2.55852e-05	-2.47653e-05	-2.40489e-05	-2.34917e-05	-2.27492e-05	-2.21266e-05	-2.16222e-05	-2.09516e-05	-2.04108e-05
0.69	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.13149e-06	-9.06414e-06	-1.60829e-05	-2.00344e-05	-2.03889e-05	-1.37238e-05	-1.21385e-06	1.53419e-05	3.64656e-05	5.85644e-05	8.30324e-05	0.000112817	0.00014156	0.000169503	0.000193553	0.000209365	0.000219828	0.000222431	0.000218334	0.000211279	0.000199717	0.000187152	0.000175198	0.000162468	0.000152126	0.000143196	0.000134787	0.000128932	0.000123368	0.000118248	0.00011456	0.000110104	0.000106015	0.000102435	9.78713e-05	9.39062e-05	9.00046e-05	8.54718e-05	8.17732e-05	7.7927e-05	7.38969e-05	7.07104e-05	6.72301e-05	6.38878e-05	6.11952e-05	5.81246e-05	5.53788e-05	5.30201e-05	5.02942e-05	4.7989e-05	4.58394e-05	4.34177e-05	4.14452e-05	3.94625e-05	3.73409e-05	3.56397e-05	3.38253e-05	3.20012e-05	3.05249e-05	2.8885e-05	2.73369e-05	2.60417e-05	2.45752e-05	2.32674e-05	2.21159e-05	2.08169e-05	1.97103e-05	1.86762e-05	1.75371e-05	1.65963e-05	1.56638e-05	1.46756e-05	1.38701e-05	1.303e-05	1.21811e-05	1.14852e-05	1.07317e-05	1.00078e-05	9.40063e-06	8.72915e-06	8.1147e-06	7.5799e-06	6.98623e-06	6.46552e-06	5.99094e-06	5.47062e-06	5.02878e-06	4.60574e-06	4.15375e-06	3.77738e-06	3.39975e-06	3.01039e-06	2.68785e-06	2.35128e-06	2.01832e-06	1.73988e-06	1.44109e-06	1.15797e-06	9.15777e-07	6.5208e-07	4.12268e-07	2.00168e-07	-3.08814e-08	-2.33661e-07	-4.20348e-07	-6.21176e-07	-7.92717e-07	-9.57493e-07	-1.13062e-06	-1.27608e-06	-1.42156e-06	-1.5696e-06	-1.69346e-06	-1.82161e-06	-1.94725e-06	-2.05322e-06	-2.16561e-06	-2.27155e-06	-2.36268e-06	-2.4606e-06	-2.54945e-06	-2.62814e-06	-2.71279e-06	-2.78701e-06	-2.85513e-06	-2.92763e-06	-2.98946e-06	-3.04848e-06	-3.10993e-06	-3.16138e-06	-3.21239e-06	-3.26392e-06	-3.30669e-06	-1.15432e-05	-3.39501e-05	-6.25665e-05	-9.03982e-05	-0.000114084	-0.000126582	-0.000128212	-0.000119904	-0.000100299	-7.5623e-05	-3.83688e-05	1.48825e-05	7.31708e-05	0.000134354	0.00018815	0.000228948	0.000258352	0.000271305	0.000272563	0.000265293	0.000249189	0.000231498	0.000212469	0.000193158	0.000178034	0.000164167	0.000153083	0.000145757	0.000138621	0.000133799	0.000130098	0.000125381	0.000122039	0.00011803	0.000113093	0.000109168	0.000104118	9.89889e-05	9.47455e-05	8.95637e-05	8.50501e-05	8.11386e-05	7.65783e-05	7.29948e-05	6.9584e-05	6.57839e-05	6.29278e-05	5.98672e-05	5.66732e-05	5.42399e-05	5.13982e-05	4.86726e-05	4.64861e-05	4.38552e-05	4.15379e-05	3.95414e-05	3.71698e-05	3.52222e-05	3.34006e-05	3.13204e-05	2.96872e-05	2.80266e-05	2.62353e-05	2.48495e-05	2.33363e-05	2.18105e-05	2.0612e-05	1.92392e-05	1.7949e-05	1.68937e-05	1.56606e-05	1.4575e-05	1.36335e-05	1.25405e-05	1.16285e-05	1.07817e-05	9.82578e-06	9.05715e-06	8.29262e-06	7.46696e-06	6.81407e-06	6.12413e-06	5.41846e-06	4.85783e-06	4.23785e-06	3.63985e-06	3.15275e-06	2.59972e-06	2.09604e-06	1.6682e-06	1.17952e-06	7.56596e-07	3.77603e-07	-4.97074e-08	-4.04871e-07	-7.42373e-07	-1.11202e-06	-1.41128e-06	-1.71233e-06	-2.02878e-06	-2.28246e-06	-2.55051e-06	-2.81884e-06	-3.03555e-06	-3.27305e-06	-3.49871e-06	-3.68538e-06	-3.89424e-06	-4.08279e-06	-4.24481e-06	-4.42677e-06	-4.58362e-06	-4.72503e-06	-4.88187e-06	-5.01207e-06	-5.13584e-06	-5.26946e-06	-5.37754e-06	-5.48582e-06	-5.59829e-06	-5.68817e-06	-5.78252e-06	-5.87603e-06	-5.951e-06	-6.03262e-06	-6.10939e-06	-6.1721e-06	-6.24197e-06	-6.30421e-06	-6.35678e-06	-6.41577e-06	-6.4656e-06	-6.50963e-06	6.07849e-05	0.000230194	0.000456668	0.000673512	0.000840882	0.000927991	0.000929058	0.000873881	0.000788369	0.000692065	0.00054655	0.000345854	0.000130713	-5.72163e-05	-0.000199767	-0.000287599	-0.000325853	-0.000332934	-0.000318904	-0.000293485	-0.000268795	-0.000245568	-0.000225108	-0.000211545	-0.000200719	-0.00019167	-0.000186611	-0.000181308	-0.000175648	-0.000171872	-0.000166616	-0.000160713	-0.000156265	-0.000150422	-0.000144432	-0.000139916	-0.000134276	-0.000128892	-0.000124863	-0.000119822	-0.000115221	-0.000111726	-0.000107256	-0.000103313	-0.000100219	-9.62054e-05	-9.27799e-05	-8.99902e-05	-8.63655e-05	-8.33779e-05	-8.08473e-05	-7.75832e-05	-7.4983e-05	-7.26865e-05	-6.97609e-05	-6.75029e-05	-6.54167e-05	-6.28043e-05	-6.08434e-05	-5.89442e-05	-5.6618e-05	-5.49127e-05	-5.31803e-05	-5.11145e-05	-4.96285e-05	-4.80461e-05	-4.62169e-05	-4.49187e-05	-4.34727e-05	-4.18579e-05	-4.07202e-05	-3.93989e-05	-3.79775e-05	-3.69768e-05	-3.57701e-05	-3.45225e-05	-3.36385e-05	-3.25376e-05	-3.14453e-05	-3.06608e-05	-2.96578e-05	-2.87036e-05	-2.8004e-05	-2.70919e-05	-2.62601e-05	-2.56331e-05	-2.48054e-05	-2.40814e-05	-2.35166e-05	-2.27673e-05	-2.21379e-05	-2.16269e-05	-2.09502e-05	-2.04034e-05
0.695	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.97927e-06	-8.56338e-06	-1.50936e-05	-1.84787e-05	-1.82277e-05	-1.0946e-05	2.18194e-06	1.93514e-05	4.10763e-05	6.37636e-05	8.86506e-05	0.000118638	0.000147425	0.000175311	0.000199249	0.00021492	0.000225219	0.000227646	0.000223366	0.000216118	0.000204363	0.000191605	0.00017946	0.000166547	0.000156029	0.000146929	0.000138362	0.000132355	0.000126647	0.000121393	0.000117575	0.000112996	0.00010879	0.000105096	0.000100426	9.63561e-05	9.23541e-05	8.77261e-05	8.39347e-05	8.00001e-05	7.58858e-05	7.26175e-05	6.90599e-05	6.56436e-05	6.28794e-05	5.97414e-05	5.69307e-05	5.45094e-05	5.17246e-05	4.93624e-05	4.71582e-05	4.46848e-05	4.26623e-05	4.06318e-05	3.84649e-05	3.67197e-05	3.48636e-05	3.29997e-05	3.14848e-05	2.98085e-05	2.82255e-05	2.68965e-05	2.53982e-05	2.40597e-05	2.28787e-05	2.15518e-05	2.04183e-05	1.93584e-05	1.8195e-05	1.72305e-05	1.62755e-05	1.5266e-05	1.44397e-05	1.358e-05	1.27123e-05	1.19982e-05	1.12275e-05	1.04872e-05	9.86409e-06	9.17757e-06	8.54867e-06	7.99995e-06	7.39311e-06	6.8597e-06	6.37293e-06	5.84107e-06	5.38808e-06	4.95436e-06	4.49225e-06	4.10607e-06	3.7191e-06	3.32086e-06	2.98971e-06	2.64495e-06	2.30417e-06	2.01817e-06	1.7122e-06	1.4222e-06	1.17336e-06	9.03363e-07	6.57488e-07	4.3955e-07	2.02962e-07	-5.1633e-09	-1.96982e-07	-4.02687e-07	-5.78943e-07	-7.48235e-07	-9.25657e-07	-1.07529e-06	-1.22474e-06	-1.37658e-06	-1.50411e-06	-1.63577e-06	-1.76478e-06	-1.874e-06	-1.98949e-06	-2.09841e-06	-2.19241e-06	-2.29308e-06	-2.38457e-06	-2.46581e-06	-2.55289e-06	-2.62946e-06	-2.69985e-06	-2.77451e-06	-2.83844e-06	-2.89947e-06	-2.96285e-06	-3.01616e-06	-3.06897e-06	-3.12222e-06	-3.16667e-06	-1.12392e-05	-3.32682e-05	-6.13568e-05	-8.8577e-05	-0.000111607	-0.000123432	-0.00012438	-0.000115384	-9.50935e-05	-6.97319e-05	-3.19689e-05	2.15615e-05	7.9961e-05	0.000141141	0.00019487	0.00023556	0.000264817	0.0002776	0.000278663	0.000271179	0.000254851	0.000236928	0.000217669	0.000198133	0.00018279	0.000168717	0.000157439	0.000149928	0.000142622	0.000137638	0.000133782	0.000128922	0.00012544	0.000121298	0.000116234	0.000112185	0.000107016	0.000101773	9.74181e-05	9.21313e-05	8.75159e-05	8.35063e-05	7.88538e-05	7.51805e-05	7.16843e-05	6.78034e-05	6.48687e-05	6.17337e-05	5.8469e-05	5.59668e-05	5.30602e-05	5.02723e-05	4.80253e-05	4.53376e-05	4.29653e-05	4.09159e-05	3.84945e-05	3.64985e-05	3.46306e-05	3.25067e-05	3.0831e-05	2.913e-05	2.73003e-05	2.58773e-05	2.43287e-05	2.27692e-05	2.1538e-05	2.01344e-05	1.88145e-05	1.77305e-05	1.64705e-05	1.53588e-05	1.43922e-05	1.32755e-05	1.23406e-05	1.14718e-05	1.04952e-05	9.70642e-06	8.92268e-06	8.07879e-06	7.40818e-06	6.70142e-06	5.97972e-06	5.40353e-06	4.76882e-06	4.15671e-06	3.65593e-06	3.08999e-06	2.57387e-06	2.13403e-06	1.634e-06	1.20012e-06	8.10579e-07	3.7329e-07	8.45489e-09	-3.3831e-07	-7.16748e-07	-1.02454e-06	-1.33374e-06	-1.65795e-06	-1.91916e-06	-2.19439e-06	-2.46958e-06	-2.69294e-06	-2.93676e-06	-3.1685e-06	-3.36106e-06	-3.5755e-06	-3.76944e-06	-3.93666e-06	-4.12357e-06	-4.28521e-06	-4.43122e-06	-4.59245e-06	-4.72691e-06	-4.85477e-06	-4.9923e-06	-5.10417e-06	-5.21608e-06	-5.33204e-06	-5.4253e-06	-5.52289e-06	-5.61951e-06	-5.6975e-06	-5.78202e-06	-5.86158e-06	-5.927e-06	-5.99946e-06	-6.06422e-06	-6.11922e-06	-6.18054e-06	-6.23264e-06	-6.27886e-06	6.10472e-05	0.000230532	0.000457157	0.000674216	0.000841786	0.000929013	0.000930068	0.000874709	0.000788873	0.000692163	0.000546168	0.000344943	0.00012926	-5.91694e-05	-0.000202113	-0.000290213	-0.000328619	-0.000335744	-0.000321688	-0.000296196	-0.000271401	-0.00024806	-0.000227487	-0.000213811	-0.000202882	-0.000193739	-0.000188589	-0.000183204	-0.000177468	-0.000173616	-0.00016829	-0.00016232	-0.000157804	-0.000151897	-0.000145846	-0.000141267	-0.00013557	-0.000130131	-0.000126046	-0.000120954	-0.000116303	-0.000112758	-0.000108244	-0.000104256	-0.000101118	-9.70644e-05	-9.35993e-05	-9.07708e-05	-8.71104e-05	-8.40874e-05	-8.15224e-05	-7.82266e-05	-7.55948e-05	-7.32677e-05	-7.03141e-05	-6.80278e-05	-6.59145e-05	-6.32772e-05	-6.12912e-05	-5.9368e-05	-5.70196e-05	-5.5292e-05	-5.35383e-05	-5.14528e-05	-4.99469e-05	-4.83458e-05	-4.64991e-05	-4.51831e-05	-4.37205e-05	-4.20902e-05	-4.09367e-05	-3.96008e-05	-3.81657e-05	-3.7151e-05	-3.59314e-05	-3.46715e-05	-3.37751e-05	-3.26628e-05	-3.15596e-05	-3.07641e-05	-2.97511e-05	-2.87873e-05	-2.8078e-05	-2.7157e-05	-2.63166e-05	-2.5681e-05	-2.48455e-05	-2.41139e-05	-2.35416e-05	-2.27854e-05	-2.21492e-05	-2.16315e-05	-2.09488e-05	-2.0396e-05
0.7	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.82705e-06	-8.06262e-06	-1.41044e-05	-1.6923e-05	-1.60666e-05	-8.16823e-06	5.57773e-06	2.3361e-05	4.5687e-05	6.89628e-05	9.42689e-05	0.000124458	0.00015329	0.00018112	0.000204944	0.000220475	0.000230609	0.000232861	0.000228397	0.000220956	0.000209009	0.000196058	0.000183722	0.000170627	0.000159931	0.000150662	0.000141937	0.000135777	0.000129927	0.000124538	0.00012059	0.000115889	0.000111565	0.000107758	0.00010298	9.8806e-05	9.47037e-05	8.99805e-05	8.60963e-05	8.20732e-05	7.78748e-05	7.45247e-05	7.08897e-05	6.73994e-05	6.45636e-05	6.13582e-05	5.84825e-05	5.59987e-05	5.3155e-05	5.07358e-05	4.8477e-05	4.5952e-05	4.38793e-05	4.18011e-05	3.95889e-05	3.77997e-05	3.59019e-05	3.39981e-05	3.24447e-05	3.0732e-05	2.9114e-05	2.77513e-05	2.62212e-05	2.4852e-05	2.36415e-05	2.22868e-05	2.11263e-05	2.00407e-05	1.88529e-05	1.78648e-05	1.68872e-05	1.58563e-05	1.50093e-05	1.41299e-05	1.32434e-05	1.25112e-05	1.17234e-05	1.09665e-05	1.03276e-05	9.626e-06	8.98263e-06	8.41999e-06	7.79998e-06	7.25387e-06	6.75492e-06	6.21152e-06	5.74737e-06	5.30298e-06	4.83075e-06	4.43477e-06	4.03846e-06	3.63132e-06	3.29156e-06	2.93862e-06	2.59002e-06	2.29645e-06	1.98331e-06	1.68643e-06	1.43094e-06	1.15465e-06	9.02708e-07	6.78932e-07	4.36805e-07	2.23335e-07	2.63843e-08	-1.84197e-07	-3.65169e-07	-5.38976e-07	-7.20699e-07	-8.74494e-07	-1.02793e-06	-1.18356e-06	-1.31477e-06	-1.44994e-06	-1.58231e-06	-1.69478e-06	-1.81336e-06	-1.92526e-06	-2.02214e-06	-2.12555e-06	-2.21969e-06	-2.30348e-06	-2.39299e-06	-2.47191e-06	-2.54457e-06	-2.62139e-06	-2.68741e-06	-2.75046e-06	-2.81577e-06	-2.87095e-06	-2.92555e-06	-2.98052e-06	-3.02664e-06	-1.09351e-05	-3.25863e-05	-6.0147e-05	-8.67558e-05	-0.00010913	-0.000120282	-0.000120549	-0.000110864	-8.98879e-05	-6.38408e-05	-2.5569e-05	2.82404e-05	8.67511e-05	0.000147929	0.00020159	0.000242171	0.000271281	0.000283894	0.000284762	0.000277064	0.000260514	0.000242359	0.000222869	0.000203109	0.000187547	0.000173268	0.000161795	0.0001541	0.000146623	0.000141476	0.000137467	0.000132463	0.000128841	0.000124566	0.000119375	0.000115201	0.000109914	0.000104557	0.000100091	9.46989e-05	8.99817e-05	8.5874e-05	8.11292e-05	7.73663e-05	7.37845e-05	6.98229e-05	6.68097e-05	6.36002e-05	6.02647e-05	5.76937e-05	5.47221e-05	5.18719e-05	4.95645e-05	4.682e-05	4.43928e-05	4.22904e-05	3.98192e-05	3.77748e-05	3.58606e-05	3.3693e-05	3.19749e-05	3.02334e-05	2.83654e-05	2.6905e-05	2.53212e-05	2.3728e-05	2.24641e-05	2.10295e-05	1.96801e-05	1.85674e-05	1.72803e-05	1.61427e-05	1.51509e-05	1.40106e-05	1.30528e-05	1.2162e-05	1.11646e-05	1.03557e-05	9.55273e-06	8.69061e-06	8.00229e-06	7.27872e-06	6.54098e-06	5.94923e-06	5.29978e-06	4.67356e-06	4.15912e-06	3.58025e-06	3.0517e-06	2.59985e-06	2.08848e-06	1.64363e-06	1.24356e-06	7.96286e-07	4.2178e-07	6.57529e-08	-3.21479e-07	-6.37805e-07	-9.55153e-07	-1.28712e-06	-1.55587e-06	-1.83827e-06	-2.12032e-06	-2.35034e-06	-2.60048e-06	-2.83829e-06	-3.03673e-06	-3.25676e-06	-3.45609e-06	-3.62852e-06	-3.82037e-06	-3.9868e-06	-4.13742e-06	-4.30304e-06	-4.44175e-06	-4.5737e-06	-4.71513e-06	-4.8308e-06	-4.94634e-06	-5.06578e-06	-5.16243e-06	-5.26326e-06	-5.363e-06	-5.44401e-06	-5.53142e-06	-5.61377e-06	-5.68191e-06	-5.75696e-06	-5.82423e-06	-5.88166e-06	-5.94531e-06	-5.99967e-06	-6.04808e-06	6.13095e-05	0.000230869	0.000457645	0.000674921	0.00084269	0.000930035	0.000931079	0.000875537	0.000789376	0.000692261	0.000545786	0.000344032	0.000127806	-6.11226e-05	-0.000204458	-0.000292828	-0.000331385	-0.000338555	-0.000324471	-0.000298907	-0.000274007	-0.000250552	-0.000229866	-0.000216077	-0.000205044	-0.000195808	-0.000190567	-0.0001851	-0.000179288	-0.00017536	-0.000169964	-0.000163927	-0.000159342	-0.000153373	-0.000147259	-0.000142619	-0.000136864	-0.00013137	-0.000127229	-0.000122086	-0.000117386	-0.000113791	-0.000109231	-0.000105199	-0.000102018	-9.79235e-05	-9.44188e-05	-9.15513e-05	-8.78554e-05	-8.4797e-05	-8.21974e-05	-7.887e-05	-7.62067e-05	-7.38489e-05	-7.08672e-05	-6.85528e-05	-6.64124e-05	-6.375e-05	-6.17389e-05	-5.97918e-05	-5.74212e-05	-5.56712e-05	-5.38963e-05	-5.17911e-05	-5.02653e-05	-4.86454e-05	-4.67812e-05	-4.54475e-05	-4.39684e-05	-4.23225e-05	-4.11533e-05	-3.98028e-05	-3.83538e-05	-3.73251e-05	-3.60926e-05	-3.48204e-05	-3.39117e-05	-3.2788e-05	-3.16739e-05	-3.08675e-05	-2.98444e-05	-2.88709e-05	-2.81519e-05	-2.72221e-05	-2.6373e-05	-2.57289e-05	-2.48856e-05	-2.41463e-05	-2.35665e-05	-2.28034e-05	-2.21605e-05	-2.16362e-05	-2.09475e-05	-2.03886e-05
0.705	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.67968e-06	-7.57772e-06	-1.31464e-05	-1.54163e-05	-1.39734e-05	-5.47774e-06	8.86683e-06	2.72446e-05	5.01528e-05	7.39987e-05	9.97107e-05	0.000130096	0.00015897	0.000186746	0.000210461	0.000225856	0.000235831	0.000237913	0.000233271	0.000225643	0.00021351	0.000200373	0.000187852	0.00017458	0.000163712	0.00015428	0.000145401	0.000139094	0.000133106	0.000127586	0.000123512	0.000118693	0.000114255	0.000110338	0.000105457	0.000101182	9.69823e-05	9.21669e-05	8.81928e-05	8.40842e-05	7.98043e-05	7.63749e-05	7.26651e-05	6.91032e-05	6.61981e-05	6.29274e-05	5.99889e-05	5.74446e-05	5.45438e-05	5.20694e-05	4.97577e-05	4.71827e-05	4.50615e-05	4.29371e-05	4.0681e-05	3.88493e-05	3.6911e-05	3.49688e-05	3.3378e-05	3.163e-05	2.99783e-05	2.85828e-05	2.70219e-05	2.5623e-05	2.43839e-05	2.30022e-05	2.18157e-05	2.07051e-05	1.94937e-05	1.84827e-05	1.74834e-05	1.64317e-05	1.55647e-05	1.46662e-05	1.37616e-05	1.30118e-05	1.22072e-05	1.14345e-05	1.07801e-05	1.00639e-05	9.40657e-06	8.83043e-06	8.19767e-06	7.63925e-06	7.12848e-06	6.5739e-06	6.09893e-06	5.64421e-06	5.16215e-06	4.75668e-06	4.35131e-06	3.93554e-06	3.58744e-06	3.22656e-06	2.87037e-06	2.56947e-06	2.24937e-06	1.94581e-06	1.68388e-06	1.40147e-06	1.14364e-06	9.142e-07	6.66696e-07	4.48036e-07	2.46103e-07	3.07851e-08	-1.54767e-07	-3.32959e-07	-5.18861e-07	-6.76701e-07	-8.33997e-07	-9.93325e-07	-1.12811e-06	-1.26669e-06	-1.40232e-06	-1.51796e-06	-1.63956e-06	-1.75436e-06	-1.85404e-06	-1.96012e-06	-2.05683e-06	-2.14311e-06	-2.23499e-06	-2.3162e-06	-2.39106e-06	-2.46999e-06	-2.53806e-06	-2.60306e-06	-2.67026e-06	-2.72726e-06	-2.78362e-06	-2.84027e-06	-2.88802e-06	-1.06376e-05	-3.1923e-05	-5.89725e-05	-8.4989e-05	-0.000106727	-0.000117229	-0.000116834	-0.000106484	-8.4843e-05	-5.8132e-05	-1.93674e-05	3.47123e-05	9.33308e-05	0.000154506	0.000208102	0.000248578	0.000277546	0.000289994	0.000290674	0.000282767	0.000266002	0.000247623	0.000227909	0.000207932	0.000192157	0.000177679	0.000166019	0.000158144	0.000150502	0.000145199	0.00014104	0.000135897	0.00013214	0.000127736	0.000122422	0.000118127	0.000112726	0.000107258	0.000102685	9.71911e-05	9.23754e-05	8.81727e-05	8.33385e-05	7.94887e-05	7.58242e-05	7.17845e-05	6.86951e-05	6.54136e-05	6.20096e-05	5.93719e-05	5.63375e-05	5.34269e-05	5.1061e-05	4.82614e-05	4.57811e-05	4.36274e-05	4.11079e-05	3.90168e-05	3.70577e-05	3.48478e-05	3.30885e-05	3.13079e-05	2.94027e-05	2.79062e-05	2.62882e-05	2.46623e-05	2.33667e-05	2.19023e-05	2.05241e-05	1.93837e-05	1.80705e-05	1.69075e-05	1.58915e-05	1.47282e-05	1.37482e-05	1.28361e-05	1.18186e-05	1.09902e-05	1.01686e-05	9.2888e-06	8.58331e-06	7.84342e-06	7.09015e-06	6.4833e-06	5.81957e-06	5.17966e-06	4.65196e-06	4.06056e-06	3.51995e-06	3.05646e-06	2.53408e-06	2.07859e-06	1.66828e-06	1.21132e-06	8.27426e-07	4.62406e-07	6.6636e-08	-2.57979e-07	-5.83238e-07	-9.22747e-07	-1.19881e-06	-1.48818e-06	-1.7769e-06	-2.01339e-06	-2.26968e-06	-2.5134e-06	-2.71756e-06	-2.94302e-06	-3.1476e-06	-3.32509e-06	-3.52175e-06	-3.69284e-06	-3.84795e-06	-4.01784e-06	-4.16071e-06	-4.29664e-06	-4.44188e-06	-4.56124e-06	-4.68033e-06	-4.80317e-06	-4.90312e-06	-5.00711e-06	-5.10988e-06	-5.19385e-06	-5.28409e-06	-5.36917e-06	-5.43995e-06	-5.51754e-06	-5.58726e-06	-5.64707e-06	-5.71301e-06	-5.76958e-06	-5.82014e-06	6.15679e-05	0.0002312	0.000458122	0.000675607	0.000843569	0.000931028	0.00093206	0.000876343	0.000789868	0.00069236	0.000545422	0.000343156	0.000126405	-6.30059e-05	-0.000206721	-0.000295351	-0.000334054	-0.000341268	-0.000327157	-0.000301523	-0.000276522	-0.000252957	-0.000232162	-0.000218263	-0.000207131	-0.000197803	-0.000192474	-0.000186928	-0.000181043	-0.000177041	-0.000171577	-0.000165476	-0.000160825	-0.000154794	-0.000148621	-0.000143921	-0.000138111	-0.000132562	-0.000128367	-0.000123175	-0.000118427	-0.000114784	-0.00011018	-0.000106105	-0.000102882	-9.87487e-05	-9.52058e-05	-9.23007e-05	-8.85703e-05	-8.54778e-05	-8.28448e-05	-7.94867e-05	-7.67929e-05	-7.44056e-05	-7.13966e-05	-6.9055e-05	-6.68884e-05	-6.42019e-05	-6.21666e-05	-6.01962e-05	-5.78042e-05	-5.60326e-05	-5.42372e-05	-5.2113e-05	-5.05678e-05	-4.89298e-05	-4.70488e-05	-4.5698e-05	-4.42028e-05	-4.25419e-05	-4.13575e-05	-3.99928e-05	-3.85305e-05	-3.74884e-05	-3.62434e-05	-3.49593e-05	-3.40386e-05	-3.2904e-05	-3.17793e-05	-3.09623e-05	-2.99296e-05	-2.89467e-05	-2.82183e-05	-2.728e-05	-2.64226e-05	-2.57702e-05	-2.49194e-05	-2.41728e-05	-2.35856e-05	-2.2816e-05	-2.21665e-05	-2.16358e-05	-2.09413e-05	-2.03766e-05
0.71	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.5323e-06	-7.09282e-06	-1.21884e-05	-1.39096e-05	-1.18802e-05	-2.78725e-06	1.21559e-05	3.11282e-05	5.46187e-05	7.90346e-05	0.000105153	0.000135734	0.000164651	0.000192372	0.000215979	0.000231236	0.000241053	0.000242965	0.000238145	0.000230331	0.000218011	0.000204687	0.000191981	0.000178533	0.000167493	0.000157898	0.000148866	0.000142412	0.000136285	0.000130634	0.000126435	0.000121497	0.000116946	0.000112919	0.000107933	0.000103557	9.92608e-05	9.43533e-05	9.02894e-05	8.60951e-05	8.17337e-05	7.82252e-05	7.44405e-05	7.0807e-05	6.78326e-05	6.44966e-05	6.14953e-05	5.88904e-05	5.59327e-05	5.3403e-05	5.10385e-05	4.84135e-05	4.62438e-05	4.40731e-05	4.17732e-05	3.98988e-05	3.79202e-05	3.59395e-05	3.43114e-05	3.25281e-05	3.08425e-05	2.94144e-05	2.78226e-05	2.6394e-05	2.51264e-05	2.37177e-05	2.25052e-05	2.13696e-05	2.01345e-05	1.91007e-05	1.80795e-05	1.70071e-05	1.612e-05	1.52025e-05	1.42797e-05	1.35123e-05	1.26911e-05	1.19024e-05	1.12326e-05	1.05019e-05	9.83051e-06	9.24088e-06	8.59535e-06	8.02462e-06	7.50204e-06	6.93628e-06	6.4505e-06	5.98543e-06	5.49356e-06	5.07858e-06	4.66416e-06	4.23977e-06	3.88331e-06	3.5145e-06	3.15072e-06	2.84249e-06	2.51542e-06	2.20518e-06	1.93681e-06	1.64828e-06	1.38458e-06	1.14947e-06	8.96587e-07	6.72738e-07	4.65821e-07	2.45767e-07	5.56356e-08	-1.26943e-07	-3.17023e-07	-4.78907e-07	-6.40068e-07	-8.03089e-07	-9.41449e-07	-1.08344e-06	-1.22234e-06	-1.34114e-06	-1.46576e-06	-1.58345e-06	-1.68593e-06	-1.79469e-06	-1.89397e-06	-1.98273e-06	-2.07698e-06	-2.16049e-06	-2.23756e-06	-2.3186e-06	-2.3887e-06	-2.45567e-06	-2.52475e-06	-2.58358e-06	-2.64168e-06	-2.70002e-06	-2.74941e-06	-1.03402e-05	-3.12597e-05	-5.7798e-05	-8.32221e-05	-0.000104325	-0.000114175	-0.00011312	-0.000102103	-7.97981e-05	-5.24232e-05	-1.31658e-05	4.11842e-05	9.99106e-05	0.000161083	0.000214614	0.000254985	0.00028381	0.000296094	0.000296585	0.000288471	0.00027149	0.000252886	0.000232949	0.000212755	0.000196768	0.000182091	0.000170242	0.000162189	0.000154382	0.000148921	0.000144614	0.000139332	0.000135439	0.000130906	0.00012547	0.000121054	0.000115539	0.00010996	0.000105278	9.96833e-05	9.4769e-05	9.04713e-05	8.55478e-05	8.16112e-05	7.78639e-05	7.3746e-05	7.05806e-05	6.72271e-05	6.37546e-05	6.10501e-05	5.79528e-05	5.4982e-05	5.25576e-05	4.97029e-05	4.71694e-05	4.49645e-05	4.23967e-05	4.02587e-05	3.82549e-05	3.60026e-05	3.42021e-05	3.23823e-05	3.04401e-05	2.89074e-05	2.72551e-05	2.55967e-05	2.42694e-05	2.27751e-05	2.13682e-05	2.02e-05	1.88606e-05	1.76724e-05	1.6632e-05	1.54458e-05	1.44436e-05	1.35103e-05	1.24727e-05	1.16247e-05	1.07844e-05	9.88699e-06	9.16432e-06	8.40813e-06	7.63931e-06	7.01737e-06	6.33936e-06	5.68576e-06	5.1448e-06	4.54087e-06	3.98819e-06	3.51306e-06	2.97967e-06	2.51354e-06	2.093e-06	1.62636e-06	1.23307e-06	8.59059e-07	4.54751e-07	1.21848e-07	-2.11323e-07	-5.58371e-07	-8.41756e-07	-1.13809e-06	-1.43348e-06	-1.67644e-06	-1.93888e-06	-2.18851e-06	-2.39839e-06	-2.62929e-06	-2.8391e-06	-3.02165e-06	-3.22314e-06	-3.39888e-06	-3.55848e-06	-3.73265e-06	-3.87966e-06	-4.01958e-06	-4.16862e-06	-4.29168e-06	-4.41432e-06	-4.54055e-06	-4.64381e-06	-4.75096e-06	-4.85677e-06	-4.9437e-06	-5.03676e-06	-5.12457e-06	-5.198e-06	-5.27812e-06	-5.3503e-06	-5.41249e-06	-5.48071e-06	-5.5395e-06	-5.5922e-06	6.18263e-05	0.000231531	0.000458598	0.000676292	0.000844447	0.000932021	0.000933042	0.000877149	0.00079036	0.00069246	0.000545058	0.00034228	0.000125004	-6.48892e-05	-0.000208984	-0.000297874	-0.000336724	-0.000343981	-0.000329844	-0.000304139	-0.000279037	-0.000255362	-0.000234457	-0.00022045	-0.000209217	-0.000199799	-0.000194382	-0.000188756	-0.000182798	-0.000178723	-0.000173191	-0.000167024	-0.000162308	-0.000156215	-0.000149983	-0.000145223	-0.000139357	-0.000133755	-0.000129506	-0.000124264	-0.000119468	-0.000115777	-0.00011113	-0.000107012	-0.000103746	-9.9574e-05	-9.59928e-05	-9.30501e-05	-8.92852e-05	-8.61585e-05	-8.34921e-05	-8.01035e-05	-7.73792e-05	-7.49622e-05	-7.19261e-05	-6.95573e-05	-6.73644e-05	-6.46538e-05	-6.25942e-05	-6.06006e-05	-5.81872e-05	-5.63939e-05	-5.4578e-05	-5.24348e-05	-5.08704e-05	-4.92143e-05	-4.73163e-05	-4.59484e-05	-4.44372e-05	-4.27613e-05	-4.15617e-05	-4.01829e-05	-3.87072e-05	-3.76516e-05	-3.63942e-05	-3.50982e-05	-3.41656e-05	-3.30199e-05	-3.18847e-05	-3.10571e-05	-3.00147e-05	-2.90224e-05	-2.82847e-05	-2.73379e-05	-2.64722e-05	-2.58115e-05	-2.49532e-05	-2.41992e-05	-2.36048e-05	-2.28285e-05	-2.21725e-05	-2.16354e-05	-2.0935e-05	-2.03646e-05
0.715	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.38492e-06	-6.60792e-06	-1.12304e-05	-1.24029e-05	-9.787e-06	-9.6764e-08	1.5445e-05	3.50118e-05	5.90846e-05	8.40705e-05	0.000110594	0.000141372	0.000170332	0.000197999	0.000221496	0.000236617	0.000246276	0.000248017	0.000243019	0.000235018	0.000222513	0.000209002	0.000196111	0.000182486	0.000171275	0.000161516	0.00015233	0.000145729	0.000139464	0.000133683	0.000129357	0.000124301	0.000119636	0.000115499	0.00011041	0.000105933	0.000101539	9.65397e-05	9.23859e-05	8.81061e-05	8.36632e-05	8.00755e-05	7.62159e-05	7.25108e-05	6.94671e-05	6.60658e-05	6.30016e-05	6.03363e-05	5.73215e-05	5.47366e-05	5.23192e-05	4.96442e-05	4.7426e-05	4.52092e-05	4.28654e-05	4.09484e-05	3.89294e-05	3.69101e-05	3.52447e-05	3.34261e-05	3.17067e-05	3.02459e-05	2.86233e-05	2.7165e-05	2.58688e-05	2.44332e-05	2.31946e-05	2.2034e-05	2.07753e-05	1.97186e-05	1.86756e-05	1.75826e-05	1.66754e-05	1.57388e-05	1.47978e-05	1.40129e-05	1.3175e-05	1.23703e-05	1.16851e-05	1.09398e-05	1.02544e-05	9.65132e-06	8.99304e-06	8.41e-06	7.87561e-06	7.29866e-06	6.80206e-06	6.32665e-06	5.82497e-06	5.40049e-06	4.97701e-06	4.54399e-06	4.17919e-06	3.80244e-06	3.43108e-06	3.11551e-06	2.78148e-06	2.46456e-06	2.18974e-06	1.8951e-06	1.62551e-06	1.38474e-06	1.12648e-06	8.97439e-07	6.8554e-07	4.6075e-07	2.66038e-07	7.90739e-08	-1.15185e-07	-2.81114e-07	-4.46139e-07	-6.12853e-07	-7.54788e-07	-9.00188e-07	-1.04236e-06	-1.16432e-06	-1.29195e-06	-1.41255e-06	-1.51783e-06	-1.62925e-06	-1.73111e-06	-1.82236e-06	-1.91898e-06	-2.00477e-06	-2.08405e-06	-2.1672e-06	-2.23935e-06	-2.30828e-06	-2.37924e-06	-2.43989e-06	-2.49975e-06	-2.55977e-06	-2.61079e-06	-1.00427e-05	-3.05964e-05	-5.66235e-05	-8.14553e-05	-0.000101922	-0.000111122	-0.000109406	-9.77222e-05	-7.47532e-05	-4.67144e-05	-6.96413e-06	4.76562e-05	0.00010649	0.00016766	0.000221126	0.000261391	0.000290075	0.000302194	0.000302496	0.000294174	0.000276979	0.00025815	0.000237989	0.000217579	0.000201379	0.000186503	0.000174466	0.000166233	0.000158261	0.000152644	0.000148188	0.000142766	0.000138738	0.000134076	0.000128517	0.000123981	0.000118351	0.000112662	0.000107872	0.000102175	9.71626e-05	9.277e-05	8.77571e-05	8.37337e-05	7.99036e-05	7.57076e-05	7.24661e-05	6.90405e-05	6.54995e-05	6.27283e-05	5.95681e-05	5.6537e-05	5.40541e-05	5.11444e-05	4.85577e-05	4.63015e-05	4.36855e-05	4.15007e-05	3.9452e-05	3.71574e-05	3.53157e-05	3.34568e-05	3.14774e-05	2.99086e-05	2.82221e-05	2.6531e-05	2.5172e-05	2.36478e-05	2.22122e-05	2.10163e-05	1.96507e-05	1.84373e-05	1.73726e-05	1.61635e-05	1.5139e-05	1.41844e-05	1.31267e-05	1.22591e-05	1.14003e-05	1.04852e-05	9.74533e-06	8.97284e-06	8.18848e-06	7.55145e-06	6.85915e-06	6.19186e-06	5.63765e-06	5.02118e-06	4.45644e-06	3.96966e-06	3.42526e-06	2.94849e-06	2.51772e-06	2.04139e-06	1.63872e-06	1.25571e-06	8.42865e-07	5.01674e-07	1.60592e-07	-1.93995e-07	-4.847e-07	-7.88005e-07	-1.09006e-06	-1.33949e-06	-1.60808e-06	-1.86361e-06	-2.07922e-06	-2.31555e-06	-2.5306e-06	-2.71822e-06	-2.92452e-06	-3.10492e-06	-3.26901e-06	-3.44746e-06	-3.59861e-06	-3.74251e-06	-3.89537e-06	-4.02213e-06	-4.1483e-06	-4.27794e-06	-4.38449e-06	-4.4948e-06	-4.60366e-06	-4.69354e-06	-4.78942e-06	-4.87997e-06	-4.95605e-06	-5.03871e-06	-5.11334e-06	-5.17791e-06	-5.24841e-06	-5.30942e-06	-5.36426e-06	6.20847e-05	0.000231861	0.000459075	0.000676978	0.000845326	0.000933014	0.000934024	0.000877955	0.000790852	0.000692559	0.000544694	0.000341404	0.000123604	-6.67725e-05	-0.000211247	-0.000300397	-0.000339393	-0.000346694	-0.00033253	-0.000306756	-0.000281552	-0.000257766	-0.000236753	-0.000222636	-0.000211303	-0.000201794	-0.00019629	-0.000190585	-0.000184553	-0.000180404	-0.000174805	-0.000168573	-0.00016379	-0.000157637	-0.000151345	-0.000146525	-0.000140604	-0.000134947	-0.000130645	-0.000125353	-0.000120509	-0.000116771	-0.000112079	-0.000107918	-0.00010461	-0.000100399	-9.67798e-05	-9.37995e-05	-9.00001e-05	-8.68392e-05	-8.41395e-05	-8.07202e-05	-7.79654e-05	-7.55189e-05	-7.24556e-05	-7.00595e-05	-6.78404e-05	-6.51057e-05	-6.30218e-05	-6.1005e-05	-5.85702e-05	-5.67553e-05	-5.49189e-05	-5.27566e-05	-5.1173e-05	-4.94988e-05	-4.75838e-05	-4.61988e-05	-4.46717e-05	-4.29807e-05	-4.17659e-05	-4.0373e-05	-3.88839e-05	-3.78148e-05	-3.65449e-05	-3.52371e-05	-3.42925e-05	-3.31359e-05	-3.19901e-05	-3.1152e-05	-3.00999e-05	-2.90982e-05	-2.83511e-05	-2.73958e-05	-2.65218e-05	-2.58529e-05	-2.49871e-05	-2.42257e-05	-2.3624e-05	-2.28411e-05	-2.21785e-05	-2.1635e-05	-2.09288e-05	-2.03526e-05
0.72	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.24066e-06	-6.13323e-06	-1.02925e-05	-1.09277e-05	-7.73754e-06	2.53756e-06	1.86655e-05	3.88144e-05	6.34572e-05	8.90012e-05	0.000115923	0.000146892	0.000175895	0.000203508	0.000226898	0.000241886	0.000251389	0.000252964	0.000247792	0.000239609	0.000226921	0.000213227	0.000200155	0.000186358	0.000174978	0.00016506	0.000155724	0.000148978	0.000142578	0.000136669	0.00013222	0.000127049	0.000122272	0.000118028	0.000112837	0.000108261	0.000103772	9.86824e-05	9.44407e-05	9.00771e-05	8.55545e-05	8.18893e-05	7.79565e-05	7.41813e-05	7.10697e-05	6.76045e-05	6.44788e-05	6.17542e-05	5.86836e-05	5.60447e-05	5.35756e-05	5.08517e-05	4.8586e-05	4.63239e-05	4.39372e-05	4.19785e-05	3.992e-05	3.7863e-05	3.6161e-05	3.43079e-05	3.25554e-05	3.10626e-05	2.94098e-05	2.79225e-05	2.65983e-05	2.51362e-05	2.38721e-05	2.26871e-05	2.14053e-05	2.03262e-05	1.92618e-05	1.81485e-05	1.72217e-05	1.62664e-05	1.53077e-05	1.45055e-05	1.36513e-05	1.2831e-05	1.21307e-05	1.13711e-05	1.0672e-05	1.00557e-05	9.3849e-06	8.78981e-06	8.24385e-06	7.65594e-06	7.14874e-06	6.66321e-06	6.1519e-06	5.71811e-06	5.28576e-06	4.84429e-06	4.4713e-06	4.08677e-06	3.70798e-06	3.38522e-06	3.04436e-06	2.7209e-06	2.43975e-06	2.13912e-06	1.86376e-06	1.61742e-06	1.35389e-06	1.11976e-06	9.02974e-07	6.73536e-07	4.7433e-07	2.83061e-07	8.4701e-08	-8.51989e-08	-2.54019e-07	-4.24358e-07	-5.69805e-07	-7.18554e-07	-8.63938e-07	-9.89008e-07	-1.1196e-06	-1.24304e-06	-1.35108e-06	-1.46513e-06	-1.56952e-06	-1.66321e-06	-1.76216e-06	-1.85021e-06	-1.93166e-06	-2.01688e-06	-2.09104e-06	-2.16191e-06	-2.23472e-06	-2.29717e-06	-2.35875e-06	-2.42043e-06	-2.47306e-06	-9.74954e-06	-2.99451e-05	-5.54716e-05	-7.97234e-05	-9.95681e-05	-0.00010813	-0.000105767	-9.3431e-05	-6.98118e-05	-4.1123e-05	-8.90173e-07	5.39948e-05	0.000112934	0.000174102	0.000227504	0.000267666	0.000296211	0.000308169	0.000308286	0.000299761	0.000282354	0.000263306	0.000242926	0.000222304	0.000205896	0.000190825	0.000178604	0.000170196	0.000162063	0.000156291	0.00015169	0.000146132	0.000141971	0.000137183	0.000131504	0.000126849	0.000121107	0.00011531	0.000110415	0.000104619	9.95098e-05	9.50242e-05	8.99239e-05	8.58155e-05	8.19043e-05	7.76318e-05	7.43158e-05	7.08198e-05	6.72117e-05	6.43752e-05	6.11535e-05	5.80633e-05	5.55231e-05	5.25595e-05	4.99208e-05	4.76144e-05	4.49512e-05	4.27205e-05	4.06279e-05	3.82919e-05	3.64099e-05	3.45126e-05	3.24969e-05	3.08927e-05	2.91727e-05	2.74497e-05	2.60596e-05	2.45061e-05	2.30424e-05	2.18193e-05	2.04281e-05	1.91899e-05	1.81014e-05	1.68698e-05	1.58236e-05	1.48482e-05	1.37707e-05	1.28841e-05	1.2007e-05	1.10745e-05	1.03179e-05	9.52941e-06	8.72981e-06	8.07799e-06	7.37169e-06	6.69099e-06	6.12378e-06	5.49503e-06	4.91846e-06	4.42026e-06	3.86507e-06	3.37786e-06	2.93706e-06	2.45123e-06	2.03935e-06	1.64752e-06	1.22629e-06	8.7697e-07	5.28125e-07	1.66138e-07	-1.31752e-07	-4.41898e-07	-7.50501e-07	-1.00628e-06	-1.28091e-06	-1.54224e-06	-1.76347e-06	-2.00514e-06	-2.22535e-06	-2.41794e-06	-2.62897e-06	-2.81395e-06	-2.98246e-06	-3.16511e-06	-3.32034e-06	-3.46816e-06	-3.62476e-06	-3.75516e-06	-3.88483e-06	-4.01781e-06	-4.12761e-06	-4.24104e-06	-4.35289e-06	-4.44568e-06	-4.54435e-06	-4.63759e-06	-4.71628e-06	-4.80144e-06	-4.8785e-06	-4.94542e-06	-5.01817e-06	-5.08136e-06	-5.13833e-06	6.23405e-05	0.000232188	0.000459544	0.000677652	0.000846188	0.000933988	0.000934987	0.000878746	0.000791336	0.00069266	0.000544341	0.000340551	0.000122237	-6.86107e-05	-0.000213456	-0.00030286	-0.000342	-0.000349344	-0.000335154	-0.000309311	-0.000284008	-0.000260115	-0.000238994	-0.00022477	-0.00021334	-0.000203742	-0.000198152	-0.000192369	-0.000186265	-0.000182045	-0.000176379	-0.000170084	-0.000165237	-0.000159023	-0.000152673	-0.000147794	-0.000141819	-0.00013611	-0.000131755	-0.000126415	-0.000121523	-0.000117738	-0.000113004	-0.000108801	-0.000105451	-0.000101203	-9.75458e-05	-9.45287e-05	-9.06957e-05	-8.75014e-05	-8.4769e-05	-8.13198e-05	-7.85351e-05	-7.60596e-05	-7.29698e-05	-7.05471e-05	-6.83024e-05	-6.55441e-05	-6.34365e-05	-6.1397e-05	-5.89412e-05	-5.71052e-05	-5.52487e-05	-5.30678e-05	-5.14654e-05	-4.97735e-05	-4.7842e-05	-4.64403e-05	-4.48975e-05	-4.31918e-05	-4.19622e-05	-4.05554e-05	-3.90533e-05	-3.79711e-05	-3.6689e-05	-3.53696e-05	-3.44133e-05	-3.3246e-05	-3.20899e-05	-3.12414e-05	-3.01799e-05	-2.91691e-05	-2.84129e-05	-2.74492e-05	-2.65671e-05	-2.58901e-05	-2.50169e-05	-2.42484e-05	-2.36395e-05	-2.28502e-05	-2.21813e-05	-2.16315e-05	-2.09197e-05	-2.03378e-05
0.725	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.09795e-06	-5.66363e-06	-9.36458e-06	-9.4682e-06	-5.70993e-06	5.14383e-06	2.18517e-05	4.25764e-05	6.77833e-05	9.38795e-05	0.000121194	0.000152353	0.000181398	0.000208958	0.000232243	0.000247099	0.000256448	0.000257859	0.000252515	0.000244151	0.000231282	0.000217408	0.000204157	0.000190189	0.000178643	0.000168567	0.000159082	0.000152194	0.00014566	0.000139624	0.000135054	0.000129768	0.000124881	0.00012053	0.000115239	0.000110565	0.000105982	0.000100803	9.64747e-05	9.20282e-05	8.74267e-05	8.36849e-05	7.96796e-05	7.5835e-05	7.26564e-05	6.91279e-05	6.59415e-05	6.31583e-05	6.00324e-05	5.73401e-05	5.48198e-05	5.20475e-05	4.97348e-05	4.7428e-05	4.49988e-05	4.29989e-05	4.09012e-05	3.88069e-05	3.70688e-05	3.51816e-05	3.33963e-05	3.18719e-05	3.01892e-05	2.86731e-05	2.73212e-05	2.58331e-05	2.45437e-05	2.33345e-05	2.20298e-05	2.09285e-05	1.98431e-05	1.87097e-05	1.77634e-05	1.67897e-05	1.58133e-05	1.49941e-05	1.41238e-05	1.3288e-05	1.25728e-05	1.17991e-05	1.10864e-05	1.0457e-05	9.77386e-06	9.16683e-06	8.60942e-06	8.01067e-06	7.49299e-06	6.99742e-06	6.4766e-06	6.03359e-06	5.59245e-06	5.14262e-06	4.76153e-06	4.3693e-06	3.98315e-06	3.65327e-06	3.30565e-06	2.97571e-06	2.68831e-06	2.38174e-06	2.10066e-06	1.84882e-06	1.58007e-06	1.3409e-06	1.11927e-06	8.85225e-07	6.81568e-07	4.86035e-07	2.83611e-07	1.09778e-07	-6.28011e-08	-2.36734e-07	-3.85659e-07	-5.37728e-07	-6.86294e-07	-8.14444e-07	-9.47971e-07	-1.07424e-06	-1.185e-06	-1.30166e-06	-1.40856e-06	-1.50467e-06	-1.60594e-06	-1.69622e-06	-1.77982e-06	-1.8671e-06	-1.94326e-06	-2.01605e-06	-2.09069e-06	-2.15493e-06	-2.21823e-06	-2.28156e-06	-2.33578e-06	-9.45848e-06	-2.92997e-05	-5.4331e-05	-7.8009e-05	-9.7238e-05	-0.000105169	-0.000102166	-8.91846e-05	-6.4922e-05	-3.55902e-05	5.12e-06	6.02669e-05	0.000119311	0.000180475	0.000233815	0.000273875	0.000302282	0.00031408	0.000314015	0.000305289	0.000287674	0.000268408	0.000247812	0.00022698	0.000210367	0.000195102	0.000182699	0.000174119	0.000165826	0.000159902	0.000155156	0.000149463	0.000145172	0.000140259	0.00013446	0.000129689	0.000123836	0.000117932	0.000112933	0.000107038	0.000101834	9.72562e-05	9.20694e-05	8.78769e-05	8.38856e-05	7.95374e-05	7.61478e-05	7.25819e-05	6.89075e-05	6.60065e-05	6.27238e-05	5.95753e-05	5.69784e-05	5.39615e-05	5.12713e-05	4.89152e-05	4.62053e-05	4.39293e-05	4.17932e-05	3.94163e-05	3.74944e-05	3.55592e-05	3.35074e-05	3.18682e-05	3.01151e-05	2.83604e-05	2.69397e-05	2.53572e-05	2.38657e-05	2.26157e-05	2.11991e-05	1.99365e-05	1.88244e-05	1.75706e-05	1.65029e-05	1.55068e-05	1.44098e-05	1.35042e-05	1.26091e-05	1.16595e-05	1.08862e-05	1.00819e-05	9.26724e-06	8.60078e-06	7.88061e-06	7.18663e-06	6.60656e-06	5.96565e-06	5.37737e-06	4.86786e-06	4.30198e-06	3.80445e-06	3.35371e-06	2.85847e-06	2.43747e-06	2.0369e-06	1.60738e-06	1.25e-06	8.93468e-07	5.24152e-07	2.19145e-07	-9.77782e-08	-4.12868e-07	-6.74942e-07	-9.5555e-07	-1.22264e-06	-1.44943e-06	-1.69639e-06	-1.92171e-06	-2.11924e-06	-2.33495e-06	-2.52448e-06	-2.69736e-06	-2.88418e-06	-3.04346e-06	-3.19517e-06	-3.35548e-06	-3.48949e-06	-3.62262e-06	-3.75892e-06	-3.87195e-06	-3.98847e-06	-4.10329e-06	-4.19897e-06	-4.30041e-06	-4.39632e-06	-4.4776e-06	-4.56525e-06	-4.64471e-06	-4.71397e-06	-4.78896e-06	-4.85433e-06	-4.9134e-06	6.25949e-05	0.000232513	0.00046001	0.000678319	0.000847042	0.000934952	0.00093594	0.00087953	0.000791816	0.000692761	0.000543994	0.00033971	0.000120888	-7.04264e-05	-0.000215639	-0.000305294	-0.000344576	-0.000351962	-0.000337746	-0.000311835	-0.000286435	-0.000262435	-0.000241209	-0.000226879	-0.000215352	-0.000205666	-0.000199991	-0.000194132	-0.000187957	-0.000183666	-0.000177934	-0.000171576	-0.000166665	-0.000160392	-0.000153985	-0.000149048	-0.000143019	-0.000137258	-0.00013285	-0.000127463	-0.000122524	-0.000118693	-0.000113917	-0.000109672	-0.000106281	-0.000101995	-9.83013e-05	-9.52479e-05	-9.13815e-05	-8.81542e-05	-8.53896e-05	-8.19108e-05	-7.90966e-05	-7.65925e-05	-7.34764e-05	-7.10274e-05	-6.87573e-05	-6.59757e-05	-6.38446e-05	-6.17828e-05	-5.93062e-05	-5.74494e-05	-5.55731e-05	-5.33738e-05	-5.17528e-05	-5.00433e-05	-4.80955e-05	-4.66773e-05	-4.5119e-05	-4.33988e-05	-4.21545e-05	-4.07341e-05	-3.92191e-05	-3.81238e-05	-3.68297e-05	-3.54989e-05	-3.45311e-05	-3.33531e-05	-3.21868e-05	-3.13281e-05	-3.02573e-05	-2.92374e-05	-2.84722e-05	-2.75003e-05	-2.66102e-05	-2.59252e-05	-2.50448e-05	-2.42691e-05	-2.36533e-05	-2.28576e-05	-2.21824e-05	-2.16264e-05	-2.0909e-05	-2.03216e-05
0.73	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-9.55246e-07	-5.19403e-06	-8.43668e-06	-8.00874e-06	-3.68231e-06	7.7501e-06	2.50378e-05	4.63385e-05	7.21094e-05	9.87578e-05	0.000126466	0.000157815	0.000186902	0.000214409	0.000237588	0.000252312	0.000261508	0.000262754	0.000257237	0.000248693	0.000235644	0.000221589	0.000208159	0.00019402	0.000182308	0.000172073	0.00016244	0.000155409	0.000148742	0.000142579	0.000137887	0.000132487	0.00012749	0.000123033	0.000117641	0.000112869	0.000108193	0.000102924	9.85087e-05	9.39793e-05	8.9299e-05	8.54804e-05	8.14026e-05	7.74888e-05	7.42431e-05	7.06514e-05	6.74041e-05	6.45623e-05	6.13812e-05	5.86355e-05	5.6064e-05	5.32433e-05	5.08837e-05	4.85321e-05	4.60604e-05	4.40193e-05	4.18825e-05	3.97509e-05	3.79766e-05	3.60552e-05	3.42372e-05	3.26811e-05	3.09686e-05	2.94237e-05	2.80442e-05	2.65299e-05	2.52153e-05	2.39819e-05	2.26544e-05	2.15309e-05	2.04243e-05	1.92709e-05	1.83052e-05	1.7313e-05	1.6319e-05	1.54827e-05	1.45963e-05	1.37451e-05	1.30149e-05	1.22271e-05	1.15008e-05	1.08583e-05	1.01628e-05	9.54386e-06	8.975e-06	8.3654e-06	7.83724e-06	7.33164e-06	6.8013e-06	6.34907e-06	5.89915e-06	5.44095e-06	5.05176e-06	4.65183e-06	4.25832e-06	3.92132e-06	3.56695e-06	3.23052e-06	2.93686e-06	2.62435e-06	2.33756e-06	2.08022e-06	1.80624e-06	1.56203e-06	1.33556e-06	1.09691e-06	8.88805e-07	6.89009e-07	4.82522e-07	3.04755e-07	1.28416e-07	-4.91093e-08	-2.01513e-07	-3.56902e-07	-5.08651e-07	-6.39881e-07	-7.76343e-07	-9.05435e-07	-1.01893e-06	-1.13818e-06	-1.2476e-06	-1.34613e-06	-1.44971e-06	-1.54223e-06	-1.62799e-06	-1.71733e-06	-1.79548e-06	-1.87019e-06	-1.94667e-06	-2.01269e-06	-2.0777e-06	-2.14268e-06	-2.1985e-06	-9.16742e-06	-2.86544e-05	-5.31905e-05	-7.62946e-05	-9.49079e-05	-0.000102208	-9.85652e-05	-8.49381e-05	-6.00322e-05	-3.00575e-05	1.11302e-05	6.65389e-05	0.000125687	0.000186849	0.000240126	0.000280084	0.000308353	0.000319992	0.000319745	0.000310817	0.000292994	0.000273511	0.000252698	0.000231656	0.000214837	0.00019938	0.000186795	0.000178041	0.000169588	0.000163512	0.000158622	0.000152795	0.000148372	0.000143334	0.000137417	0.000132529	0.000126565	0.000120555	0.000115451	0.000109458	0.000104158	9.94882e-05	9.42149e-05	8.99384e-05	8.58668e-05	8.1443e-05	7.79797e-05	7.43441e-05	7.06033e-05	6.76377e-05	6.42942e-05	6.10872e-05	5.84337e-05	5.53635e-05	5.26218e-05	5.02161e-05	4.74594e-05	4.5138e-05	4.29586e-05	4.05406e-05	3.85788e-05	3.66057e-05	3.4518e-05	3.28438e-05	3.10575e-05	2.92712e-05	2.78198e-05	2.62083e-05	2.4689e-05	2.3412e-05	2.19701e-05	2.06831e-05	1.95474e-05	1.82714e-05	1.71821e-05	1.61654e-05	1.50489e-05	1.41244e-05	1.32112e-05	1.22445e-05	1.14545e-05	1.06344e-05	9.80466e-06	9.12357e-06	8.38954e-06	7.68228e-06	7.08934e-06	6.43626e-06	5.83628e-06	5.31547e-06	4.7389e-06	4.23103e-06	3.77036e-06	3.26571e-06	2.83559e-06	2.42629e-06	1.98847e-06	1.62304e-06	1.25881e-06	8.82166e-07	5.70041e-07	2.46341e-07	-7.5235e-08	-3.43603e-07	-6.30193e-07	-9.03031e-07	-1.13539e-06	-1.38765e-06	-1.61807e-06	-1.82053e-06	-2.04094e-06	-2.23501e-06	-2.41226e-06	-2.60325e-06	-2.76658e-06	-2.92218e-06	-3.0862e-06	-3.22382e-06	-3.36041e-06	-3.50003e-06	-3.61629e-06	-3.7359e-06	-3.85369e-06	-3.95227e-06	-4.05647e-06	-4.15505e-06	-4.23893e-06	-4.32906e-06	-4.41093e-06	-4.48252e-06	-4.55974e-06	-4.62729e-06	-4.68847e-06	6.28493e-05	0.000232837	0.000460476	0.000678987	0.000847896	0.000935917	0.000936894	0.000880313	0.000792297	0.000692863	0.000543647	0.000338868	0.000119539	-7.22421e-05	-0.000217822	-0.000307728	-0.000347152	-0.00035458	-0.000340338	-0.00031436	-0.000288862	-0.000264755	-0.000243423	-0.000228988	-0.000217364	-0.000207591	-0.000201831	-0.000195894	-0.000189648	-0.000185286	-0.000179489	-0.000173068	-0.000168093	-0.000161761	-0.000155296	-0.000150301	-0.000144218	-0.000138405	-0.000133946	-0.00012851	-0.000123525	-0.000119648	-0.000114829	-0.000110543	-0.000107111	-0.000102788	-9.90569e-05	-9.59671e-05	-9.20674e-05	-8.8807e-05	-8.60101e-05	-8.25017e-05	-7.96581e-05	-7.71254e-05	-7.3983e-05	-7.15077e-05	-6.92123e-05	-6.64073e-05	-6.42528e-05	-6.21685e-05	-5.96712e-05	-5.77935e-05	-5.58974e-05	-5.36797e-05	-5.20401e-05	-5.03131e-05	-4.8349e-05	-4.69142e-05	-4.53405e-05	-4.36058e-05	-4.23468e-05	-4.09128e-05	-3.93849e-05	-3.82766e-05	-3.69704e-05	-3.56281e-05	-3.46488e-05	-3.34602e-05	-3.22838e-05	-3.14149e-05	-3.03347e-05	-2.93058e-05	-2.85315e-05	-2.75514e-05	-2.66533e-05	-2.59603e-05	-2.50727e-05	-2.42899e-05	-2.36671e-05	-2.2865e-05	-2.21835e-05	-2.16213e-05	-2.08983e-05	-2.03053e-05
0.735	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-8.14616e-07	-4.73125e-06	-7.52224e-06	-6.57039e-06	-1.684e-06	1.03187e-05	2.8178e-05	5.00463e-05	7.63731e-05	0.000103566	0.000131661	0.000163198	0.000192326	0.000219781	0.000242856	0.00025745	0.000266494	0.000267579	0.000261892	0.00025317	0.000239943	0.00022571	0.000212104	0.000197796	0.000185921	0.00017553	0.000165751	0.000158579	0.00015178	0.000145493	0.000140681	0.000135168	0.000130062	0.0001255	0.000120009	0.000115142	0.000110372	0.000105016	0.000100515	9.59037e-05	9.11457e-05	8.72516e-05	8.31024e-05	7.91202e-05	7.58084e-05	7.21545e-05	6.88472e-05	6.59477e-05	6.27122e-05	5.99138e-05	5.72919e-05	5.44235e-05	5.20176e-05	4.96219e-05	4.71084e-05	4.50266e-05	4.28513e-05	4.0683e-05	3.88731e-05	3.6918e-05	3.50677e-05	3.34805e-05	3.17386e-05	3.01654e-05	2.87586e-05	2.72186e-05	2.5879e-05	2.46218e-05	2.32717e-05	2.21264e-05	2.0999e-05	1.98258e-05	1.88409e-05	1.78305e-05	1.68192e-05	1.59662e-05	1.50638e-05	1.41973e-05	1.34525e-05	1.26508e-05	1.19111e-05	1.12557e-05	1.0548e-05	9.9173e-06	9.33715e-06	8.71686e-06	8.17837e-06	7.66289e-06	7.12316e-06	6.66185e-06	6.20327e-06	5.73682e-06	5.33965e-06	4.93213e-06	4.53136e-06	4.18734e-06	3.82631e-06	3.48349e-06	3.18366e-06	2.8653e-06	2.57287e-06	2.31011e-06	2.03098e-06	1.78179e-06	1.55055e-06	1.30736e-06	1.09486e-06	8.90862e-07	6.80368e-07	4.98721e-07	3.18674e-07	1.37604e-07	-1.82315e-08	-1.76895e-07	-3.31784e-07	-4.66052e-07	-6.05412e-07	-7.37291e-07	-8.5348e-07	-9.75303e-07	-1.0872e-06	-1.18812e-06	-1.29398e-06	-1.38871e-06	-1.47659e-06	-1.56797e-06	-1.64809e-06	-1.72469e-06	-1.80299e-06	-1.87077e-06	-1.93747e-06	-2.00407e-06	-2.06147e-06	-8.87886e-06	-2.80167e-05	-5.20647e-05	-7.46033e-05	-9.26097e-05	-9.92879e-05	-9.50145e-05	-8.07513e-05	-5.52113e-05	-2.46029e-05	1.70553e-05	7.27222e-05	0.000131974	0.000193133	0.000246347	0.000286205	0.000314339	0.000325821	0.000325393	0.000316267	0.000298239	0.000278542	0.000257516	0.000236267	0.000219246	0.000203598	0.000190834	0.000181909	0.000173299	0.000167073	0.000162041	0.000156081	0.000151529	0.000146369	0.000140334	0.000135331	0.000129258	0.000123142	0.000117935	0.000111845	0.000106451	0.000101691	9.63325e-05	9.19732e-05	8.78227e-05	8.33243e-05	7.97884e-05	7.60841e-05	7.2278e-05	6.92487e-05	6.58452e-05	6.25807e-05	5.98713e-05	5.67486e-05	5.39561e-05	5.15015e-05	4.86988e-05	4.63327e-05	4.41104e-05	4.16521e-05	3.96511e-05	3.76405e-05	3.55173e-05	3.38086e-05	3.19897e-05	3.01723e-05	2.86906e-05	2.70506e-05	2.55039e-05	2.42004e-05	2.27335e-05	2.14223e-05	2.02634e-05	1.89655e-05	1.7855e-05	1.68179e-05	1.56823e-05	1.4739e-05	1.3808e-05	1.28244e-05	1.2018e-05	1.11824e-05	1.03377e-05	9.64222e-06	8.89453e-06	8.17418e-06	7.56855e-06	6.90349e-06	6.29196e-06	5.76001e-06	5.17289e-06	4.65485e-06	4.18438e-06	3.67045e-06	3.23134e-06	2.81342e-06	2.36742e-06	1.99404e-06	1.62223e-06	1.23836e-06	9.19214e-07	5.88829e-07	2.60854e-07	-1.37221e-08	-3.06214e-07	-5.84726e-07	-8.22582e-07	-1.08006e-06	-1.31552e-06	-1.52285e-06	-1.74789e-06	-1.94644e-06	-2.12801e-06	-2.32311e-06	-2.49044e-06	-2.64987e-06	-2.81757e-06	-2.95875e-06	-3.09876e-06	-3.24165e-06	-3.3611e-06	-3.48376e-06	-3.6045e-06	-3.70592e-06	-3.81286e-06	-3.91407e-06	-4.00052e-06	-4.0931e-06	-4.17735e-06	-4.25125e-06	-4.33069e-06	-4.40038e-06	-4.46365e-06	6.31032e-05	0.00023316	0.000460938	0.000679648	0.000848741	0.00093687	0.000937836	0.000881089	0.000792773	0.000692966	0.000543309	0.000338042	0.000118214	-7.40273e-05	-0.000219969	-0.000310123	-0.000349687	-0.000357156	-0.000342889	-0.000316844	-0.000291249	-0.000267037	-0.000245601	-0.000231062	-0.000219343	-0.000209483	-0.000203639	-0.000197628	-0.000191311	-0.000186879	-0.000181017	-0.000174534	-0.000169497	-0.000163106	-0.000156585	-0.000151533	-0.000145397	-0.000139533	-0.000135022	-0.000129539	-0.000124509	-0.000120586	-0.000115725	-0.000111398	-0.000107926	-0.000103566	-9.97982e-05	-9.66725e-05	-9.27401e-05	-8.94471e-05	-8.66184e-05	-8.30809e-05	-8.02082e-05	-7.76473e-05	-7.44791e-05	-7.19779e-05	-6.96575e-05	-6.68295e-05	-6.46519e-05	-6.25456e-05	-6.00279e-05	-5.81296e-05	-5.6214e-05	-5.39782e-05	-5.23203e-05	-5.05761e-05	-4.85958e-05	-4.71448e-05	-4.55558e-05	-4.38068e-05	-4.25334e-05	-4.10859e-05	-3.95454e-05	-3.84242e-05	-3.71062e-05	-3.57527e-05	-3.4762e-05	-3.35629e-05	-3.23765e-05	-3.14975e-05	-3.04081e-05	-2.93704e-05	-2.85872e-05	-2.7599e-05	-2.6693e-05	-2.59922e-05	-2.50975e-05	-2.43077e-05	-2.36779e-05	-2.28696e-05	-2.21819e-05	-2.16136e-05	-2.08851e-05	-2.02866e-05
0.74	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-6.78145e-07	-4.28212e-06	-6.63469e-06	-5.17429e-06	2.55651e-07	1.2812e-05	3.12261e-05	5.36453e-05	8.05118e-05	0.000108233	0.000136705	0.000168423	0.000197591	0.000224996	0.00024797	0.000262438	0.000271336	0.000272263	0.000266412	0.000257516	0.000244118	0.000229712	0.000215935	0.000201464	0.000189429	0.000178888	0.000168967	0.000161659	0.000154732	0.000148324	0.000143395	0.000137772	0.000132562	0.000127898	0.000122311	0.00011735	0.000112491	0.000107049	0.000102465	9.77747e-05	9.29412e-05	8.89739e-05	8.47554e-05	8.0707e-05	7.73311e-05	7.36167e-05	7.02513e-05	6.72958e-05	6.40076e-05	6.11581e-05	5.84872e-05	5.55726e-05	5.31218e-05	5.06834e-05	4.81292e-05	4.6008e-05	4.37954e-05	4.15914e-05	3.97469e-05	3.77592e-05	3.58775e-05	3.42601e-05	3.24896e-05	3.08889e-05	2.94557e-05	2.78907e-05	2.6527e-05	2.52467e-05	2.38747e-05	2.27082e-05	2.15606e-05	2.03682e-05	1.93647e-05	1.83367e-05	1.73086e-05	1.64392e-05	1.55214e-05	1.46402e-05	1.3881e-05	1.30658e-05	1.23131e-05	1.16452e-05	1.09257e-05	1.02836e-05	9.69246e-06	9.0618e-06	8.51326e-06	7.98819e-06	7.43935e-06	6.96923e-06	6.50223e-06	6.02778e-06	5.62286e-06	5.20796e-06	4.80014e-06	4.44931e-06	4.0818e-06	3.73277e-06	3.42695e-06	3.1029e-06	2.805e-06	2.53697e-06	2.25283e-06	1.99881e-06	1.76293e-06	1.51533e-06	1.29857e-06	1.09048e-06	8.76084e-07	6.90665e-07	5.07012e-07	3.22495e-07	1.63322e-07	1.47301e-09	-1.56471e-07	-2.93696e-07	-4.35875e-07	-5.70466e-07	-6.89278e-07	-8.136e-07	-9.27907e-07	-1.03116e-06	-1.13924e-06	-1.23612e-06	-1.32607e-06	-1.41943e-06	-1.50147e-06	-1.57992e-06	-1.65999e-06	-1.72949e-06	-1.79784e-06	-1.86603e-06	-1.92497e-06	-8.59532e-06	-2.73942e-05	-5.09686e-05	-7.29582e-05	-9.03756e-05	-9.64502e-05	-9.15646e-05	-7.66838e-05	-5.05284e-05	-1.93049e-05	2.28101e-05	7.87276e-05	0.000138079	0.000199236	0.00025239	0.000292151	0.000320153	0.000331482	0.00033088	0.000321562	0.000303335	0.00028343	0.000262197	0.000240747	0.00022353	0.000207698	0.000194759	0.000185669	0.000176907	0.000170536	0.000165365	0.000159277	0.000154599	0.00014932	0.000143171	0.000138057	0.000131878	0.000125659	0.000120353	0.000114169	0.000108684	0.000103836	9.83945e-05	9.39549e-05	8.97277e-05	8.5157e-05	8.15507e-05	7.77797e-05	7.39101e-05	7.08192e-05	6.73574e-05	6.40371e-05	6.12736e-05	5.80999e-05	5.52582e-05	5.27561e-05	4.99086e-05	4.74992e-05	4.52355e-05	4.27379e-05	4.06987e-05	3.86519e-05	3.64943e-05	3.47522e-05	3.29016e-05	3.10539e-05	2.95428e-05	2.78751e-05	2.63018e-05	2.49726e-05	2.34814e-05	2.21468e-05	2.09654e-05	1.96462e-05	1.85151e-05	1.74583e-05	1.6304e-05	1.53426e-05	1.43944e-05	1.33943e-05	1.2572e-05	1.17212e-05	1.08622e-05	1.01526e-05	9.39166e-06	8.65858e-06	8.04065e-06	7.36393e-06	6.74119e-06	6.19841e-06	5.60106e-06	5.07312e-06	4.59313e-06	4.07018e-06	3.62233e-06	3.19604e-06	2.74209e-06	2.36099e-06	1.98181e-06	1.59091e-06	1.26494e-06	9.28051e-07	5.93854e-07	3.1324e-07	1.50066e-08	-2.69024e-07	-5.12226e-07	-7.74784e-07	-1.01515e-06	-1.22721e-06	-1.45676e-06	-1.65967e-06	-1.84546e-06	-2.04456e-06	-2.21578e-06	-2.37895e-06	-2.55022e-06	-2.69487e-06	-2.83822e-06	-2.9843e-06	-3.10686e-06	-3.2325e-06	-3.3561e-06	-3.46031e-06	-3.56991e-06	-3.6737e-06	-3.76265e-06	-3.85763e-06	-3.9442e-06	-4.02035e-06	-4.10196e-06	-4.17375e-06	-4.23905e-06	6.33559e-05	0.00023348	0.000461392	0.000680296	0.000849566	0.000937801	0.000938757	0.000881847	0.000793242	0.000693073	0.000542987	0.000337248	0.000116935	-7.57517e-05	-0.000222044	-0.000312438	-0.000352137	-0.000359648	-0.000345356	-0.000319246	-0.000293558	-0.000269244	-0.000247707	-0.000233067	-0.000221255	-0.000211312	-0.000205387	-0.000199302	-0.000192917	-0.000188418	-0.000182493	-0.00017595	-0.000170852	-0.000164405	-0.000157828	-0.000152721	-0.000146534	-0.00014062	-0.00013606	-0.000130531	-0.000125456	-0.000121489	-0.000116588	-0.000112221	-0.00010871	-0.000104314	-0.000100511	-9.73505e-05	-9.33862e-05	-9.00618e-05	-8.72023e-05	-8.36365e-05	-8.07357e-05	-7.81475e-05	-7.49541e-05	-7.24278e-05	-7.00832e-05	-6.7233e-05	-6.5033e-05	-6.29053e-05	-6.03678e-05	-5.84496e-05	-5.65151e-05	-5.42617e-05	-5.25861e-05	-5.08251e-05	-4.88293e-05	-4.73625e-05	-4.57588e-05	-4.3996e-05	-4.27085e-05	-4.1248e-05	-3.96952e-05	-3.85616e-05	-3.72321e-05	-3.58677e-05	-3.48659e-05	-3.36568e-05	-3.24607e-05	-3.1572e-05	-3.04736e-05	-2.94273e-05	-2.86355e-05	-2.76395e-05	-2.67258e-05	-2.60175e-05	-2.51158e-05	-2.43193e-05	-2.36828e-05	-2.28684e-05	-2.21747e-05	-2.16006e-05	-2.08668e-05	-2.0263e-05
0.745	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-5.41673e-07	-3.83299e-06	-5.74714e-06	-3.77819e-06	2.19531e-06	1.53053e-05	3.42742e-05	5.72444e-05	8.46504e-05	0.0001129	0.000141748	0.000173648	0.000202857	0.000230211	0.000253085	0.000267426	0.000276177	0.000276947	0.000270931	0.000261863	0.000248292	0.000233713	0.000219766	0.000205131	0.000192938	0.000182245	0.000172182	0.000164738	0.000157683	0.000151154	0.000146109	0.000140377	0.000135061	0.000130296	0.000124613	0.000119558	0.000114609	0.000109082	0.000104415	9.96456e-05	9.47368e-05	9.06962e-05	8.64085e-05	8.22938e-05	7.88537e-05	7.50789e-05	7.16555e-05	6.8644e-05	6.53029e-05	6.24024e-05	5.96826e-05	5.67217e-05	5.4226e-05	5.17448e-05	4.915e-05	4.69894e-05	4.47394e-05	4.24997e-05	4.06207e-05	3.86003e-05	3.66874e-05	3.50397e-05	3.32406e-05	3.16124e-05	3.01527e-05	2.85628e-05	2.7175e-05	2.58716e-05	2.44777e-05	2.329e-05	2.21222e-05	2.09106e-05	1.98886e-05	1.88429e-05	1.77979e-05	1.69122e-05	1.5979e-05	1.5083e-05	1.43095e-05	1.34808e-05	1.27152e-05	1.20348e-05	1.13034e-05	1.06498e-05	1.00478e-05	9.40673e-06	8.84816e-06	8.31349e-06	7.75554e-06	7.2766e-06	6.8012e-06	6.31873e-06	5.90606e-06	5.48379e-06	5.06892e-06	4.71127e-06	4.3373e-06	3.98206e-06	3.67024e-06	3.34051e-06	3.03713e-06	2.76382e-06	2.47468e-06	2.21584e-06	1.97531e-06	1.7233e-06	1.50227e-06	1.29009e-06	1.0718e-06	8.82609e-07	6.9535e-07	5.07386e-07	3.44875e-07	1.79841e-07	1.88414e-08	-1.2134e-07	-2.66338e-07	-4.03642e-07	-5.25075e-07	-6.51898e-07	-7.68617e-07	-8.74195e-07	-9.84502e-07	-1.08353e-06	-1.17556e-06	-1.27089e-06	-1.35485e-06	-1.43515e-06	-1.51699e-06	-1.58821e-06	-1.65821e-06	-1.72799e-06	-1.78847e-06	-8.31177e-06	-2.67718e-05	-4.98724e-05	-7.13131e-05	-8.81414e-05	-9.36125e-05	-8.81146e-05	-7.26164e-05	-4.58454e-05	-1.40068e-05	2.85649e-05	8.47331e-05	0.000144185	0.000205339	0.000258433	0.000298096	0.000325967	0.000337144	0.000336368	0.000326857	0.00030843	0.000288318	0.000266878	0.000245228	0.000227814	0.000211798	0.000198685	0.000189429	0.000180514	0.000173998	0.00016869	0.000162472	0.00015767	0.000152271	0.000146009	0.000140783	0.000134498	0.000128177	0.000122771	0.000116493	0.000110916	0.00010598	0.000100457	9.59365e-05	9.16327e-05	8.69897e-05	8.3313e-05	7.94753e-05	7.55423e-05	7.23896e-05	6.88697e-05	6.54935e-05	6.26758e-05	5.94511e-05	5.65602e-05	5.40107e-05	5.11185e-05	4.86658e-05	4.63605e-05	4.38237e-05	4.17464e-05	3.96633e-05	3.74713e-05	3.56957e-05	3.38134e-05	3.19355e-05	3.03951e-05	2.86996e-05	2.70998e-05	2.57447e-05	2.42293e-05	2.28713e-05	2.16674e-05	2.03269e-05	1.91752e-05	1.80987e-05	1.69257e-05	1.59462e-05	1.49807e-05	1.39643e-05	1.3126e-05	1.226e-05	1.13866e-05	1.0663e-05	9.88878e-06	9.14299e-06	8.51274e-06	7.82438e-06	7.19042e-06	6.63681e-06	6.02922e-06	5.49138e-06	5.00188e-06	4.46992e-06	4.01333e-06	3.57867e-06	3.11676e-06	2.72794e-06	2.34139e-06	1.94346e-06	1.61066e-06	1.26727e-06	9.26853e-07	6.40202e-07	3.36227e-07	4.66774e-08	-2.0187e-07	-4.69509e-07	-7.14773e-07	-9.31581e-07	-1.16563e-06	-1.37291e-06	-1.5629e-06	-1.76601e-06	-1.94111e-06	-2.10803e-06	-2.28287e-06	-2.431e-06	-2.57768e-06	-2.72696e-06	-2.85262e-06	-2.98123e-06	-3.1077e-06	-3.21469e-06	-3.32696e-06	-3.43333e-06	-3.52478e-06	-3.62216e-06	-3.71105e-06	-3.78945e-06	-3.87322e-06	-3.94711e-06	-4.01445e-06	6.36087e-05	0.0002338	0.000461847	0.000680943	0.000850392	0.000938732	0.000939678	0.000882606	0.000793711	0.000693179	0.000542666	0.000336454	0.000115656	-7.74761e-05	-0.000224119	-0.000314754	-0.000354588	-0.000362139	-0.000347823	-0.000321648	-0.000295866	-0.000271451	-0.000249813	-0.000235072	-0.000223168	-0.00021314	-0.000207135	-0.000200976	-0.000194524	-0.000189957	-0.000183969	-0.000177366	-0.000172208	-0.000165703	-0.000159072	-0.000153909	-0.000147671	-0.000141707	-0.000137097	-0.000131523	-0.000126403	-0.000122392	-0.00011745	-0.000113044	-0.000109494	-0.000105062	-0.000101224	-9.80285e-05	-9.40324e-05	-9.06764e-05	-8.77861e-05	-8.41921e-05	-8.12631e-05	-7.86476e-05	-7.54291e-05	-7.28777e-05	-7.0509e-05	-6.76365e-05	-6.54141e-05	-6.3265e-05	-6.07078e-05	-5.87696e-05	-5.68161e-05	-5.45452e-05	-5.28519e-05	-5.10742e-05	-4.90628e-05	-4.75802e-05	-4.59618e-05	-4.41851e-05	-4.28837e-05	-4.14102e-05	-3.9845e-05	-3.8699e-05	-3.73581e-05	-3.59826e-05	-3.49699e-05	-3.37507e-05	-3.25449e-05	-3.16464e-05	-3.05392e-05	-2.94842e-05	-2.86839e-05	-2.768e-05	-2.67587e-05	-2.60427e-05	-2.51342e-05	-2.43309e-05	-2.36877e-05	-2.28673e-05	-2.21676e-05	-2.15876e-05	-2.08484e-05	-2.02393e-05
0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-4.05201e-07	-3.38386e-06	-4.85959e-06	-2.38209e-06	4.13496e-06	1.77985e-05	3.73223e-05	6.08434e-05	8.87891e-05	0.000117566	0.000146792	0.000178873	0.000208122	0.000235426	0.000258199	0.000272415	0.000281018	0.000281631	0.00027545	0.00026621	0.000252467	0.000237715	0.000223597	0.000208799	0.000196447	0.000185603	0.000175398	0.000167817	0.000160635	0.000153985	0.000148823	0.000142982	0.000137561	0.000132694	0.000126915	0.000121767	0.000116728	0.000111116	0.000106365	0.000101517	9.65324e-05	9.24185e-05	8.80615e-05	8.38806e-05	8.03764e-05	7.65412e-05	7.30596e-05	6.99921e-05	6.65982e-05	6.36466e-05	6.08779e-05	5.78708e-05	5.53302e-05	5.28062e-05	5.01708e-05	4.79708e-05	4.56834e-05	4.34081e-05	4.14945e-05	3.94415e-05	3.74972e-05	3.58192e-05	3.39917e-05	3.2336e-05	3.08498e-05	2.92349e-05	2.78229e-05	2.64964e-05	2.50807e-05	2.38718e-05	2.26838e-05	2.1453e-05	2.04124e-05	1.9349e-05	1.82872e-05	1.73852e-05	1.64365e-05	1.55258e-05	1.4738e-05	1.38958e-05	1.31172e-05	1.24243e-05	1.16811e-05	1.10161e-05	1.04031e-05	9.75166e-06	9.18306e-06	8.6388e-06	8.07174e-06	7.58397e-06	7.10016e-06	6.60969e-06	6.18926e-06	5.75962e-06	5.3377e-06	4.97324e-06	4.59279e-06	4.23134e-06	3.91354e-06	3.57811e-06	3.26926e-06	2.99068e-06	2.69654e-06	2.43286e-06	2.18769e-06	1.93127e-06	1.70597e-06	1.4897e-06	1.26752e-06	1.07455e-06	8.83688e-07	6.92277e-07	5.26428e-07	3.58208e-07	1.94154e-07	5.10165e-08	-9.68014e-08	-2.36817e-07	-3.60872e-07	-4.90195e-07	-6.09327e-07	-7.17233e-07	-8.29764e-07	-9.30942e-07	-1.02504e-06	-1.12236e-06	-1.20824e-06	-1.29038e-06	-1.37399e-06	-1.44693e-06	-1.51858e-06	-1.58994e-06	-1.65196e-06	-8.02822e-06	-2.61494e-05	-4.87763e-05	-6.9668e-05	-8.59073e-05	-9.07747e-05	-8.46646e-05	-6.85489e-05	-4.11625e-05	-8.70883e-06	3.43196e-05	9.07386e-05	0.00015029	0.000211443	0.000264476	0.000304042	0.000331781	0.000342806	0.000341855	0.000332152	0.000313526	0.000293206	0.000271559	0.000249708	0.000232098	0.000215898	0.000202611	0.00019319	0.000184122	0.00017746	0.000172014	0.000165668	0.00016074	0.000155222	0.000148846	0.000143508	0.000137117	0.000130695	0.000125189	0.000118817	0.000113149	0.000108125	0.000102519	9.79182e-05	9.35378e-05	8.88224e-05	8.50753e-05	8.11709e-05	7.71745e-05	7.39601e-05	7.03819e-05	6.69499e-05	6.40781e-05	6.08024e-05	5.78622e-05	5.52652e-05	5.23284e-05	4.98323e-05	4.74855e-05	4.49095e-05	4.27941e-05	4.06748e-05	3.84484e-05	3.66392e-05	3.47252e-05	3.28171e-05	3.12473e-05	2.95242e-05	2.78977e-05	2.65169e-05	2.49773e-05	2.35958e-05	2.23693e-05	2.10076e-05	1.98353e-05	1.87391e-05	1.75474e-05	1.65498e-05	1.5567e-05	1.45342e-05	1.368e-05	1.27989e-05	1.1911e-05	1.11734e-05	1.03859e-05	9.6274e-06	8.98483e-06	8.28482e-06	7.63965e-06	7.07522e-06	6.45739e-06	5.90965e-06	5.41063e-06	4.86965e-06	4.40432e-06	3.96129e-06	3.49143e-06	3.09489e-06	2.70096e-06	2.296e-06	1.95638e-06	1.6065e-06	1.25985e-06	9.67163e-07	6.57447e-07	3.62378e-07	1.08486e-07	-1.64234e-07	-4.14402e-07	-6.35947e-07	-8.74507e-07	-1.08615e-06	-1.28034e-06	-1.48746e-06	-1.66645e-06	-1.83711e-06	-2.01552e-06	-2.16712e-06	-2.31713e-06	-2.46961e-06	-2.59838e-06	-2.72997e-06	-2.8593e-06	-2.96908e-06	-3.08402e-06	-3.19296e-06	-3.28691e-06	-3.38668e-06	-3.4779e-06	-3.55856e-06	-3.64448e-06	-3.72048e-06	-3.78985e-06	6.38615e-05	0.00023412	0.000462302	0.000681591	0.000851218	0.000939663	0.000940599	0.000883364	0.00079418	0.000693286	0.000542344	0.00033566	0.000114378	-7.92005e-05	-0.000226194	-0.000317069	-0.000357039	-0.00036463	-0.000350289	-0.00032405	-0.000298175	-0.000273657	-0.000251919	-0.000237077	-0.000225081	-0.000214969	-0.000208882	-0.000202651	-0.00019613	-0.000191495	-0.000185445	-0.000178782	-0.000173563	-0.000167002	-0.000160315	-0.000155097	-0.000148808	-0.000142794	-0.000138134	-0.000132514	-0.00012735	-0.000123295	-0.000118313	-0.000113867	-0.000110278	-0.00010581	-0.000101936	-9.87065e-05	-9.46786e-05	-9.1291e-05	-8.83699e-05	-8.47477e-05	-8.17905e-05	-7.91477e-05	-7.59041e-05	-7.33276e-05	-7.09347e-05	-6.80399e-05	-6.57952e-05	-6.36247e-05	-6.10477e-05	-5.90896e-05	-5.71172e-05	-5.48287e-05	-5.31177e-05	-5.13233e-05	-4.92963e-05	-4.7798e-05	-4.61647e-05	-4.43742e-05	-4.30588e-05	-4.15723e-05	-3.99948e-05	-3.88364e-05	-3.7484e-05	-3.60976e-05	-3.50739e-05	-3.38446e-05	-3.2629e-05	-3.17209e-05	-3.06047e-05	-2.95412e-05	-2.87322e-05	-2.77204e-05	-2.67916e-05	-2.6068e-05	-2.51526e-05	-2.43425e-05	-2.36927e-05	-2.28661e-05	-2.21604e-05	-2.15746e-05	-2.08301e-05	-2.02157e-05
0.755	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.77734e-07	-2.96429e-06	-4.03037e-06	-1.07763e-06	5.94739e-06	2.01283e-05	4.01706e-05	6.42066e-05	9.26567e-05	0.000121928	0.000151505	0.000183757	0.000213043	0.000240301	0.000262979	0.000277077	0.000285544	0.00028601	0.000279675	0.000270274	0.00025637	0.000241457	0.000227179	0.000212228	0.000199728	0.000188743	0.000178406	0.000170697	0.000163396	0.000156633	0.000151362	0.000145419	0.0001399	0.000134938	0.000129069	0.000123834	0.000118711	0.000113019	0.000108191	0.000103269	9.8214e-05	9.40318e-05	8.961e-05	8.53672e-05	8.18032e-05	7.79116e-05	7.43757e-05	7.12559e-05	6.78128e-05	6.48135e-05	6.19991e-05	5.89487e-05	5.63663e-05	5.38023e-05	5.1129e-05	4.88922e-05	4.65699e-05	4.42613e-05	4.23154e-05	4.02319e-05	3.82584e-05	3.65522e-05	3.4698e-05	3.30166e-05	3.15057e-05	2.98675e-05	2.8433e-05	2.70849e-05	2.56487e-05	2.442e-05	2.32131e-05	2.19645e-05	2.09064e-05	1.98266e-05	1.87491e-05	1.78319e-05	1.68687e-05	1.59442e-05	1.51431e-05	1.42882e-05	1.34975e-05	1.27929e-05	1.20386e-05	1.1363e-05	1.07397e-05	1.00786e-05	9.50064e-06	8.94741e-06	8.37183e-06	7.87582e-06	7.38415e-06	6.8862e-06	6.45852e-06	6.02199e-06	5.59348e-06	5.22264e-06	4.83615e-06	4.4689e-06	4.14549e-06	3.80474e-06	3.49077e-06	3.20726e-06	2.90844e-06	2.64024e-06	2.39073e-06	2.13018e-06	1.90089e-06	1.6808e-06	1.45497e-06	1.25847e-06	1.06423e-06	8.69596e-07	7.00622e-07	5.29419e-07	3.62505e-07	2.16599e-07	6.61409e-08	-7.64151e-08	-2.02926e-07	-3.34592e-07	-4.55985e-07	-5.66073e-07	-6.80687e-07	-7.8388e-07	-8.7992e-07	-9.79096e-07	-1.06678e-06	-1.15065e-06	-1.23592e-06	-1.31047e-06	-1.38367e-06	-1.45652e-06	-1.51999e-06	-7.75891e-06	-2.55636e-05	-4.77478e-05	-6.81265e-05	-8.38153e-05	-8.81187e-05	-8.14364e-05	-6.47436e-05	-3.6782e-05	-3.75358e-06	3.97018e-05	9.63552e-05	0.000156	0.000217151	0.000270128	0.000309603	0.000337219	0.000348102	0.000346988	0.000337106	0.000318294	0.00029778	0.00027594	0.000253902	0.000236108	0.000219736	0.000206286	0.00019671	0.0001875	0.000180702	0.000175128	0.000168661	0.000163617	0.000157987	0.000151505	0.000146063	0.000139573	0.000133055	0.000127456	0.000120996	0.000115243	0.000110137	0.000104454	9.97782e-05	9.53262e-05	9.05433e-05	8.67304e-05	8.27638e-05	7.87082e-05	7.54361e-05	7.18035e-05	6.83194e-05	6.5397e-05	6.20737e-05	5.90876e-05	5.64463e-05	5.34677e-05	5.09311e-05	4.85455e-05	4.59329e-05	4.37819e-05	4.16287e-05	3.93701e-05	3.75297e-05	3.55861e-05	3.36497e-05	3.20525e-05	3.03035e-05	2.86522e-05	2.72474e-05	2.5685e-05	2.42817e-05	2.30342e-05	2.16526e-05	2.04611e-05	1.93463e-05	1.81372e-05	1.71227e-05	1.61237e-05	1.50756e-05	1.42065e-05	1.33113e-05	1.24099e-05	1.16592e-05	1.08593e-05	1.00889e-05	9.43481e-06	8.72392e-06	8.06826e-06	7.4937e-06	6.8663e-06	6.30931e-06	5.80138e-06	5.25197e-06	4.77847e-06	4.32761e-06	3.8503e-06	3.44654e-06	3.04572e-06	2.63418e-06	2.28817e-06	1.9322e-06	1.57973e-06	1.28139e-06	9.66295e-07	6.66058e-07	4.07159e-07	1.29679e-07	-1.25081e-07	-3.51066e-07	-5.93849e-07	-8.09577e-07	-1.00771e-06	-1.21859e-06	-1.40123e-06	-1.57539e-06	-1.75716e-06	-1.91202e-06	-2.06515e-06	-2.22063e-06	-2.35231e-06	-2.4867e-06	-2.61871e-06	-2.73111e-06	-2.84856e-06	-2.95992e-06	-3.05622e-06	-3.15825e-06	-3.25165e-06	-3.33442e-06	-3.42238e-06	-3.50035e-06	-3.57164e-06	6.4106e-05	0.000234427	0.000462735	0.000682203	0.000851997	0.000940541	0.000941466	0.000884081	0.000794626	0.000693395	0.000542053	0.000334928	0.000113193	-8.08013e-05	-0.000228122	-0.000319222	-0.000359318	-0.000366947	-0.000352584	-0.000326284	-0.000300322	-0.000275709	-0.000253877	-0.000238941	-0.000226858	-0.000216668	-0.000210506	-0.000204206	-0.000197622	-0.000192924	-0.000186815	-0.000180096	-0.00017482	-0.000168206	-0.000161468	-0.000156199	-0.000149861	-0.000143801	-0.000139095	-0.000133432	-0.000128227	-0.00012413	-0.00011911	-0.000114628	-0.000111002	-0.0001065	-0.000102594	-9.93316e-05	-9.52739e-05	-9.1857e-05	-8.89071e-05	-8.52585e-05	-8.22751e-05	-7.96068e-05	-7.63398e-05	-7.37399e-05	-7.13244e-05	-6.84088e-05	-6.61432e-05	-6.39527e-05	-6.13573e-05	-5.93806e-05	-5.73906e-05	-5.50857e-05	-5.33582e-05	-5.15482e-05	-4.95067e-05	-4.79936e-05	-4.63466e-05	-4.45432e-05	-4.32147e-05	-4.1716e-05	-4.01271e-05	-3.89571e-05	-3.7594e-05	-3.61975e-05	-3.51635e-05	-3.39247e-05	-3.27002e-05	-3.17829e-05	-3.06585e-05	-2.95869e-05	-2.87699e-05	-2.77509e-05	-2.68149e-05	-2.60842e-05	-2.51624e-05	-2.4346e-05	-2.36899e-05	-2.28577e-05	-2.21465e-05	-2.15551e-05	-2.08057e-05	-2.01863e-05
0.76	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-1.50267e-07	-2.54472e-06	-3.20114e-06	2.26829e-07	7.75981e-06	2.24582e-05	4.30189e-05	6.75699e-05	9.65242e-05	0.000126289	0.000156218	0.00018864	0.000217964	0.000245175	0.000267759	0.000281739	0.000290069	0.000290388	0.0002839	0.000274337	0.000260272	0.000245198	0.000230761	0.000215657	0.000203009	0.000191883	0.000181413	0.000173578	0.000166156	0.000159281	0.000153902	0.000147856	0.000142239	0.000137182	0.000131223	0.000125901	0.000120694	0.000114923	0.000110017	0.000105021	9.98956e-05	9.5645e-05	9.11586e-05	8.68539e-05	8.323e-05	7.9282e-05	7.56918e-05	7.25197e-05	6.90273e-05	6.59803e-05	6.31202e-05	6.00267e-05	5.74023e-05	5.47984e-05	5.20873e-05	4.98136e-05	4.74564e-05	4.51145e-05	4.31363e-05	4.10223e-05	3.90196e-05	3.72851e-05	3.54042e-05	3.36972e-05	3.21617e-05	3.05001e-05	2.9043e-05	2.76733e-05	2.62167e-05	2.49682e-05	2.37425e-05	2.24759e-05	2.14005e-05	2.03042e-05	1.92109e-05	1.82785e-05	1.73009e-05	1.63625e-05	1.55481e-05	1.46806e-05	1.38778e-05	1.31615e-05	1.23962e-05	1.17099e-05	1.10764e-05	1.04056e-05	9.81821e-06	9.25601e-06	8.67192e-06	8.16767e-06	7.66815e-06	7.1627e-06	6.72778e-06	6.28436e-06	5.84926e-06	5.47205e-06	5.07951e-06	4.70645e-06	4.37744e-06	4.03138e-06	3.71229e-06	3.42385e-06	3.12034e-06	2.84762e-06	2.59377e-06	2.3291e-06	2.09581e-06	1.87189e-06	1.64242e-06	1.44239e-06	1.24478e-06	1.04691e-06	8.74816e-07	7.00631e-07	5.30856e-07	3.82182e-07	2.29083e-07	8.39867e-08	-4.49801e-08	-1.78989e-07	-3.02642e-07	-4.14913e-07	-5.3161e-07	-6.36819e-07	-7.34801e-07	-8.35834e-07	-9.25316e-07	-1.01092e-06	-1.09786e-06	-1.17401e-06	-1.24877e-06	-1.32311e-06	-1.38802e-06	-7.4896e-06	-2.49777e-05	-4.67192e-05	-6.6585e-05	-8.17233e-05	-8.54626e-05	-7.82081e-05	-6.09383e-05	-3.24016e-05	1.20167e-06	4.5084e-05	0.000101972	0.00016171	0.000222859	0.00027578	0.000315164	0.000342657	0.000353398	0.000352121	0.000342059	0.000323061	0.000302353	0.000280321	0.000258095	0.000240118	0.000223573	0.000209961	0.000200231	0.000190878	0.000183945	0.000178242	0.000171655	0.000166493	0.000160752	0.000154164	0.000148618	0.000142029	0.000135415	0.000129724	0.000123175	0.000117338	0.00011215	0.000106389	0.000101638	9.71146e-05	9.22642e-05	8.83856e-05	8.43566e-05	8.02418e-05	7.69121e-05	7.32252e-05	6.96889e-05	6.67159e-05	6.3345e-05	6.03129e-05	5.76273e-05	5.4607e-05	5.20298e-05	4.96055e-05	4.69563e-05	4.47697e-05	4.25825e-05	4.02919e-05	3.84202e-05	3.6447e-05	3.44824e-05	3.28577e-05	3.10828e-05	2.94066e-05	2.79778e-05	2.63928e-05	2.49676e-05	2.3699e-05	2.22975e-05	2.10868e-05	1.99536e-05	1.87271e-05	1.76956e-05	1.66805e-05	1.5617e-05	1.4733e-05	1.38236e-05	1.29087e-05	1.2145e-05	1.13327e-05	1.05504e-05	9.8848e-06	9.16301e-06	8.49687e-06	7.91219e-06	7.27521e-06	6.70897e-06	6.19214e-06	5.6343e-06	5.15262e-06	4.69392e-06	4.20918e-06	3.79819e-06	3.39047e-06	2.97235e-06	2.61995e-06	2.2579e-06	1.8996e-06	1.59561e-06	1.27514e-06	9.69737e-07	7.05832e-07	4.23593e-07	1.64239e-07	-6.61847e-08	-3.13191e-07	-5.33008e-07	-7.35086e-07	-9.49723e-07	-1.13601e-06	-1.31368e-06	-1.49879e-06	-1.65691e-06	-1.81317e-06	-1.97164e-06	-2.10625e-06	-2.24342e-06	-2.37813e-06	-2.49314e-06	-2.61309e-06	-2.72687e-06	-2.82553e-06	-2.92981e-06	-3.02539e-06	-3.11029e-06	-3.20028e-06	-3.28023e-06	-3.35343e-06	6.43505e-05	0.000234734	0.000463167	0.000682816	0.000852776	0.000941418	0.000942334	0.000884797	0.000795072	0.000693503	0.000541762	0.000334195	0.000112008	-8.24022e-05	-0.000230051	-0.000321374	-0.000361598	-0.000369264	-0.000354878	-0.000328518	-0.000302469	-0.000277761	-0.000255834	-0.000240804	-0.000228635	-0.000218367	-0.000212129	-0.000205761	-0.000199113	-0.000194352	-0.000188185	-0.00018141	-0.000176077	-0.00016941	-0.000162621	-0.0001573	-0.000150914	-0.000144808	-0.000140055	-0.00013435	-0.000129103	-0.000124965	-0.000119908	-0.000115388	-0.000111726	-0.00010719	-0.000103251	-9.99566e-05	-9.58693e-05	-9.24229e-05	-8.94443e-05	-8.57693e-05	-8.27596e-05	-8.00658e-05	-7.67755e-05	-7.41521e-05	-7.17141e-05	-6.87778e-05	-6.64913e-05	-6.42808e-05	-6.16669e-05	-5.96717e-05	-5.7664e-05	-5.53428e-05	-5.35986e-05	-5.17731e-05	-4.9717e-05	-4.81893e-05	-4.65285e-05	-4.47122e-05	-4.33706e-05	-4.18598e-05	-4.02594e-05	-3.90779e-05	-3.7704e-05	-3.62973e-05	-3.52531e-05	-3.40049e-05	-3.27713e-05	-3.1845e-05	-3.07122e-05	-2.96326e-05	-2.88076e-05	-2.77813e-05	-2.68382e-05	-2.61004e-05	-2.51722e-05	-2.43495e-05	-2.36872e-05	-2.28494e-05	-2.21325e-05	-2.15357e-05	-2.07812e-05	-2.0157e-05
0.765	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	-2.28003e-08	-2.12516e-06	-2.37192e-06	1.53129e-06	9.57224e-06	2.4788e-05	4.58672e-05	7.09331e-05	0.000100392	0.00013065	0.000160931	0.000193523	0.000222885	0.000250049	0.000272539	0.000286402	0.000294594	0.000294767	0.000288125	0.000278401	0.000264175	0.00024894	0.000234343	0.000219087	0.00020629	0.000195023	0.000184421	0.000176458	0.000168917	0.000161929	0.000156441	0.000150293	0.000144578	0.000139426	0.000133378	0.000127968	0.000122677	0.000116826	0.000111843	0.000106773	0.000101577	9.72582e-05	9.27071e-05	8.83406e-05	8.46568e-05	8.06524e-05	7.70079e-05	7.37836e-05	7.02418e-05	6.71472e-05	6.42414e-05	6.11047e-05	5.84384e-05	5.57946e-05	5.30455e-05	5.0735e-05	4.83429e-05	4.59677e-05	4.39573e-05	4.18127e-05	3.97808e-05	3.80181e-05	3.61105e-05	3.43778e-05	3.28176e-05	3.11327e-05	2.9653e-05	2.82618e-05	2.67847e-05	2.55165e-05	2.42718e-05	2.29873e-05	2.18946e-05	2.07817e-05	1.96728e-05	1.87251e-05	1.77331e-05	1.67809e-05	1.59532e-05	1.50731e-05	1.42581e-05	1.35301e-05	1.27537e-05	1.20568e-05	1.1413e-05	1.07325e-05	1.01358e-05	9.56462e-06	8.97202e-06	8.45952e-06	7.95214e-06	7.43921e-06	6.99704e-06	6.54673e-06	6.10504e-06	5.72146e-06	5.32287e-06	4.94401e-06	4.60939e-06	4.25801e-06	3.9338e-06	3.64043e-06	3.33224e-06	3.055e-06	2.79681e-06	2.52801e-06	2.29073e-06	2.06299e-06	1.82987e-06	1.62631e-06	1.42532e-06	1.22423e-06	1.04901e-06	8.71842e-07	6.99207e-07	5.47765e-07	3.92025e-07	2.44388e-07	1.12966e-07	-2.33859e-08	-1.493e-07	-2.63752e-07	-3.82533e-07	-4.89757e-07	-5.89682e-07	-6.92573e-07	-7.83855e-07	-8.71193e-07	-9.59789e-07	-1.03756e-06	-1.11386e-06	-1.18969e-06	-1.25605e-06	-7.22029e-06	-2.43918e-05	-4.56907e-05	-6.50434e-05	-7.96312e-05	-8.28066e-05	-7.49799e-05	-5.7133e-05	-2.80211e-05	6.15692e-06	5.04662e-05	0.000107588	0.00016742	0.000228567	0.000281432	0.000320725	0.000348096	0.000358694	0.000357254	0.000347013	0.000327829	0.000306927	0.000284701	0.000262288	0.000244128	0.000227411	0.000213637	0.000203752	0.000194256	0.000187187	0.000181356	0.000174648	0.00016937	0.000163517	0.000156823	0.000151173	0.000144485	0.000137776	0.000131991	0.000125355	0.000119432	0.000114162	0.000108324	0.000103498	9.89031e-05	9.39851e-05	9.00407e-05	8.59495e-05	8.17754e-05	7.83881e-05	7.46468e-05	7.10584e-05	6.80348e-05	6.46163e-05	6.15383e-05	5.88083e-05	5.57462e-05	5.31286e-05	5.06655e-05	4.79797e-05	4.57574e-05	4.35364e-05	4.12136e-05	3.93107e-05	3.73079e-05	3.5315e-05	3.36629e-05	3.18621e-05	3.01611e-05	2.87082e-05	2.71006e-05	2.56535e-05	2.43638e-05	2.29425e-05	2.17125e-05	2.05609e-05	1.93169e-05	1.82685e-05	1.72373e-05	1.61585e-05	1.52596e-05	1.4336e-05	1.34076e-05	1.26308e-05	1.18061e-05	1.10119e-05	1.03348e-05	9.60211e-06	8.92548e-06	8.33068e-06	7.68413e-06	7.10863e-06	6.5829e-06	6.01662e-06	5.52677e-06	5.06024e-06	4.56805e-06	4.14984e-06	3.73522e-06	3.31053e-06	2.95174e-06	2.5836e-06	2.21948e-06	1.90983e-06	1.58399e-06	1.27342e-06	1.0045e-06	7.17507e-07	4.5356e-07	2.18697e-07	-3.25334e-08	-2.56439e-07	-4.62459e-07	-6.80854e-07	-8.70785e-07	-1.05196e-06	-1.24043e-06	-1.4018e-06	-1.56119e-06	-1.72266e-06	-1.86018e-06	-2.00015e-06	-2.13755e-06	-2.25518e-06	-2.37763e-06	-2.49383e-06	-2.59483e-06	-2.70137e-06	-2.79914e-06	-2.88615e-06	-2.97818e-06	-3.0601e-06	-3.13522e-06	6.4595e-05	0.000235041	0.0004636	0.000683429	0.000853555	0.000942296	0.000943202	0.000885514	0.000795519	0.000693612	0.000541471	0.000333463	0.000110824	-8.40031e-05	-0.000231979	-0.000323527	-0.000363877	-0.000371581	-0.000357172	-0.000330752	-0.000304616	-0.000279813	-0.000257792	-0.000242667	-0.000230412	-0.000220066	-0.000213752	-0.000207315	-0.000200605	-0.00019578	-0.000189555	-0.000182723	-0.000177333	-0.000170614	-0.000163773	-0.000158401	-0.000151967	-0.000145814	-0.000141016	-0.000135268	-0.000129979	-0.000125801	-0.000120705	-0.000116148	-0.000112449	-0.000107881	-0.000103909	-0.000100582	-9.64646e-05	-9.29888e-05	-8.99815e-05	-8.62801e-05	-8.32442e-05	-8.05249e-05	-7.72112e-05	-7.45644e-05	-7.21038e-05	-6.91467e-05	-6.68393e-05	-6.46089e-05	-6.19765e-05	-5.99627e-05	-5.79374e-05	-5.55998e-05	-5.38391e-05	-5.1998e-05	-4.99273e-05	-4.83849e-05	-4.67104e-05	-4.48811e-05	-4.35266e-05	-4.20036e-05	-4.03917e-05	-3.91986e-05	-3.78141e-05	-3.63972e-05	-3.53427e-05	-3.40851e-05	-3.28424e-05	-3.1907e-05	-3.0766e-05	-2.96784e-05	-2.88454e-05	-2.78117e-05	-2.68614e-05	-2.61167e-05	-2.5182e-05	-2.4353e-05	-2.36844e-05	-2.2841e-05	-2.21185e-05	-2.15162e-05	-2.07568e-05	-2.01276e-05
0.77	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	9.94763e-08	-1.72264e-06	-1.57632e-06	2.78292e-06	1.13113e-05	2.70235e-05	4.86003e-05	7.41603e-05	0.000104103	0.000134835	0.000165454	0.000198209	0.000227608	0.000254726	0.000277127	0.000290876	0.000298937	0.000298969	0.00029218	0.000282301	0.000267921	0.000252531	0.000237781	0.000222378	0.000209439	0.000198037	0.000187308	0.000179223	0.000171568	0.000164471	0.000158879	0.000152633	0.000146823	0.000141581	0.000135446	0.000129953	0.000124582	0.000118654	0.000113597	0.000108455	0.000103192	9.88078e-05	9.41947e-05	8.97688e-05	8.60277e-05	8.19691e-05	7.82725e-05	7.4998e-05	7.1409e-05	6.82686e-05	6.5319e-05	6.21409e-05	5.94344e-05	5.67522e-05	5.39668e-05	5.1621e-05	4.91954e-05	4.67882e-05	4.47469e-05	4.25731e-05	4.05131e-05	3.87233e-05	3.67902e-05	3.50328e-05	3.34489e-05	3.17416e-05	3.02403e-05	2.88283e-05	2.73317e-05	2.60445e-05	2.47817e-05	2.348e-05	2.23706e-05	2.1242e-05	2.01179e-05	1.91556e-05	1.81498e-05	1.71844e-05	1.63438e-05	1.54516e-05	1.46249e-05	1.38857e-05	1.30987e-05	1.23916e-05	1.1738e-05	1.10482e-05	1.04425e-05	9.8627e-06	9.26192e-06	8.74152e-06	8.22659e-06	7.70648e-06	7.25735e-06	6.80042e-06	6.35241e-06	5.96272e-06	5.55831e-06	5.17388e-06	4.83388e-06	4.47739e-06	4.14827e-06	3.85017e-06	3.53748e-06	3.2559e-06	2.99355e-06	2.72078e-06	2.47966e-06	2.24825e-06	2.01162e-06	1.80468e-06	1.60045e-06	1.39626e-06	1.21803e-06	1.038e-06	8.62614e-07	7.08511e-07	5.50233e-07	4.00155e-07	2.66371e-07	1.27767e-07	-3.19878e-10	-1.16871e-07	-2.37655e-07	-3.46817e-07	-4.4861e-07	-5.53288e-07	-6.46302e-07	-7.35307e-07	-8.25501e-07	-9.04821e-07	-9.82614e-07	-1.05988e-06	-1.12763e-06	-6.96013e-06	-2.38279e-05	-4.47021e-05	-6.35626e-05	-7.76221e-05	-8.02562e-05	-7.18804e-05	-5.34798e-05	-2.3816e-05	1.09135e-05	5.56326e-05	0.00011298	0.000172902	0.000234046	0.000286857	0.000326063	0.000353316	0.000363778	0.000362182	0.000351769	0.000332406	0.000311319	0.000288907	0.000266315	0.000247978	0.000231097	0.000217166	0.000207133	0.000197501	0.000190302	0.000184346	0.000177524	0.000172133	0.000166174	0.000159378	0.000153627	0.000146845	0.000140044	0.00013417	0.000127449	0.000121445	0.000116096	0.000110184	0.000105286	0.000100623	9.56398e-05	9.16323e-05	8.74814e-05	8.32505e-05	7.98078e-05	7.60144e-05	7.23759e-05	6.93039e-05	6.58397e-05	6.27175e-05	5.9945e-05	5.68429e-05	5.41865e-05	5.16861e-05	4.89652e-05	4.67088e-05	4.44553e-05	4.21016e-05	4.01687e-05	3.81375e-05	3.61175e-05	3.44391e-05	3.26135e-05	3.08886e-05	2.94127e-05	2.77833e-05	2.63152e-05	2.50053e-05	2.35649e-05	2.23164e-05	2.11471e-05	1.98864e-05	1.88218e-05	1.7775e-05	1.66815e-05	1.57683e-05	1.48312e-05	1.38899e-05	1.31004e-05	1.22638e-05	1.14582e-05	1.07701e-05	1.00269e-05	9.34024e-06	8.73572e-06	8.07998e-06	7.49559e-06	6.96131e-06	6.38693e-06	5.88924e-06	5.41518e-06	4.91585e-06	4.4907e-06	4.06945e-06	3.63844e-06	3.27352e-06	2.89953e-06	2.52981e-06	2.21473e-06	1.88373e-06	1.56819e-06	1.29446e-06	1.00289e-06	7.34527e-07	4.95397e-07	2.40106e-07	1.22685e-08	-1.97542e-07	-4.1955e-07	-6.12988e-07	-7.97535e-07	-9.89229e-07	-1.15374e-06	-1.31613e-06	-1.48049e-06	-1.62081e-06	-1.76347e-06	-1.90346e-06	-2.02361e-06	-2.14847e-06	-2.267e-06	-2.37027e-06	-2.47898e-06	-2.57885e-06	-2.6679e-06	-2.76189e-06	-2.84572e-06	-2.92268e-06	6.48327e-05	0.000235339	0.000464019	0.00068402	0.000854305	0.000943141	0.000944038	0.000886205	0.00079595	0.000693719	0.000541195	0.000332764	0.000109691	-8.55349e-05	-0.000233825	-0.000325588	-0.00036606	-0.0003738	-0.000359369	-0.000332891	-0.000306671	-0.000281777	-0.000259666	-0.000244451	-0.000232114	-0.000221692	-0.000215306	-0.000208803	-0.000202032	-0.000197147	-0.000190865	-0.00018398	-0.000178536	-0.000171765	-0.000164876	-0.000159454	-0.000152974	-0.000146777	-0.000141934	-0.000136145	-0.000130816	-0.000126598	-0.000121467	-0.000116874	-0.000113141	-0.00010854	-0.000104536	-0.000101178	-9.70326e-05	-9.35285e-05	-9.04936e-05	-8.6767e-05	-8.37059e-05	-8.09622e-05	-7.7626e-05	-7.49567e-05	-7.24745e-05	-6.94975e-05	-6.71701e-05	-6.49205e-05	-6.22705e-05	-6.02389e-05	-5.81967e-05	-5.58433e-05	-5.40668e-05	-5.22107e-05	-5.01262e-05	-4.85697e-05	-4.68819e-05	-4.50403e-05	-4.36732e-05	-4.21386e-05	-4.05158e-05	-3.93115e-05	-3.79167e-05	-3.64901e-05	-3.54258e-05	-3.41591e-05	-3.29078e-05	-3.19637e-05	-3.08147e-05	-2.97194e-05	-2.88787e-05	-2.7838e-05	-2.6881e-05	-2.61295e-05	-2.51886e-05	-2.43536e-05	-2.36791e-05	-2.28302e-05	-2.21024e-05	-2.14948e-05	-2.07307e-05	-2.00968e-05
0.775	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.19159e-07	-1.32863e-06	-7.9752e-07	4.00814e-06	1.30137e-05	2.9212e-05	5.12759e-05	7.73196e-05	0.000107736	0.000138932	0.000169881	0.000202797	0.000232231	0.000259306	0.000281617	0.000295256	0.000303189	0.000303083	0.000296149	0.00028612	0.000271588	0.000256047	0.000241147	0.000225601	0.000212523	0.000200988	0.000190135	0.00018193	0.000174163	0.000166961	0.000161266	0.000154925	0.000149022	0.000143691	0.000137472	0.000131897	0.000126447	0.000120445	0.000115314	0.000110103	0.000104775	0.000100326	9.56518e-05	9.11679e-05	8.73705e-05	8.32589e-05	7.95114e-05	7.61878e-05	7.25526e-05	6.93674e-05	6.63749e-05	6.31562e-05	6.04104e-05	5.76907e-05	5.48696e-05	5.24893e-05	5.00309e-05	4.75925e-05	4.55209e-05	4.33184e-05	4.12309e-05	3.94146e-05	3.74565e-05	3.5675e-05	3.40679e-05	3.23387e-05	3.08163e-05	2.9384e-05	2.78682e-05	2.65623e-05	2.52819e-05	2.39634e-05	2.28376e-05	2.16935e-05	2.05547e-05	1.95781e-05	1.85587e-05	1.75803e-05	1.67272e-05	1.58232e-05	1.49851e-05	1.42349e-05	1.34375e-05	1.27203e-05	1.20572e-05	1.13582e-05	1.07437e-05	1.01555e-05	9.54673e-06	9.01858e-06	8.49627e-06	7.96912e-06	7.51319e-06	7.04978e-06	6.59558e-06	6.19989e-06	5.7898e-06	5.39991e-06	5.05464e-06	4.69316e-06	4.35922e-06	4.05648e-06	3.73939e-06	3.45357e-06	3.18712e-06	2.91047e-06	2.6656e-06	2.43059e-06	2.19053e-06	1.98027e-06	1.77286e-06	1.56563e-06	1.38447e-06	1.20163e-06	1.02355e-06	8.6684e-07	7.06076e-07	5.53604e-07	4.17508e-07	2.76697e-07	1.4648e-07	2.78731e-08	-9.48747e-08	-2.05937e-07	-3.0956e-07	-4.1599e-07	-5.10701e-07	-6.01341e-07	-6.93101e-07	-7.73942e-07	-8.53197e-07	-9.31864e-07	-1.00098e-06	-6.70454e-06	-2.3275e-05	-4.37334e-05	-6.2112e-05	-7.56544e-05	-7.77586e-05	-6.88454e-05	-4.99026e-05	-1.96986e-05	1.55709e-05	6.06911e-05	0.000118259	0.000178268	0.000239411	0.00029217	0.00033129	0.000358428	0.000368756	0.000367007	0.000356426	0.000336889	0.000315619	0.000293026	0.000270258	0.000251749	0.000234706	0.000220623	0.000210444	0.000200678	0.000193352	0.000187276	0.00018034	0.000174839	0.000168776	0.00016188	0.000156032	0.000149156	0.000142266	0.000136304	0.000129502	0.000123417	0.000117991	0.000112006	0.000107038	0.000102308	9.72614e-05	9.31922e-05	8.89828e-05	8.46963e-05	8.11995e-05	7.7355e-05	7.36676e-05	7.0548e-05	6.70391e-05	6.38738e-05	6.10597e-05	5.79184e-05	5.52239e-05	5.26871e-05	4.99318e-05	4.7642e-05	4.53566e-05	4.29728e-05	4.10105e-05	3.89515e-05	3.6905e-05	3.52008e-05	3.33509e-05	3.16027e-05	3.01041e-05	2.84534e-05	2.69649e-05	2.56352e-05	2.41761e-05	2.29095e-05	2.17229e-05	2.04458e-05	1.93653e-05	1.83033e-05	1.71954e-05	1.62682e-05	1.53178e-05	1.43638e-05	1.3562e-05	1.27138e-05	1.1897e-05	1.1198e-05	1.04446e-05	9.74809e-06	9.13405e-06	8.4693e-06	7.87621e-06	7.33356e-06	6.75125e-06	6.24587e-06	5.76444e-06	5.25811e-06	4.82617e-06	4.39843e-06	3.96122e-06	3.59029e-06	3.21058e-06	2.83538e-06	2.51498e-06	2.17891e-06	1.8585e-06	1.58006e-06	1.28401e-06	1.01132e-06	7.68009e-07	5.0874e-07	2.77049e-07	6.35245e-08	-1.62025e-07	-3.58901e-07	-5.46753e-07	-7.41608e-07	-9.09189e-07	-1.07453e-06	-1.24172e-06	-1.38479e-06	-1.53009e-06	-1.67262e-06	-1.79523e-06	-1.92247e-06	-2.04328e-06	-2.14877e-06	-2.2596e-06	-2.36154e-06	-2.4526e-06	-2.54851e-06	-2.63421e-06	-2.71298e-06	6.5067e-05	0.000235632	0.00046443	0.0006846	0.000855041	0.000943969	0.000944857	0.000886882	0.000796374	0.000693825	0.000540926	0.000332082	0.000108584	-8.70322e-05	-0.00023563	-0.000327603	-0.000368194	-0.00037597	-0.000361518	-0.000334983	-0.000308681	-0.000283698	-0.000261499	-0.000246196	-0.000233777	-0.000223282	-0.000216825	-0.000210258	-0.000203427	-0.000198483	-0.000192146	-0.000185208	-0.000179711	-0.000172891	-0.000165953	-0.000160482	-0.000153958	-0.000147717	-0.000142831	-0.000137002	-0.000131634	-0.000127378	-0.00012221	-0.000117583	-0.000113815	-0.000109183	-0.000105149	-0.00010176	-9.75868e-05	-9.40552e-05	-9.09933e-05	-8.7242e-05	-8.41562e-05	-8.13886e-05	-7.80304e-05	-7.53392e-05	-7.28358e-05	-6.98393e-05	-6.74923e-05	-6.5224e-05	-6.25567e-05	-6.05076e-05	-5.84488e-05	-5.60802e-05	-5.42882e-05	-5.24174e-05	-5.03192e-05	-4.87489e-05	-4.70483e-05	-4.51946e-05	-4.38152e-05	-4.22693e-05	-4.06357e-05	-3.94206e-05	-3.80157e-05	-3.65796e-05	-3.55056e-05	-3.42301e-05	-3.29704e-05	-3.20178e-05	-3.0861e-05	-2.97582e-05	-2.89099e-05	-2.78624e-05	-2.68987e-05	-2.61405e-05	-2.51936e-05	-2.43527e-05	-2.36724e-05	-2.28182e-05	-2.20852e-05	-2.14725e-05	-2.07037e-05	-2.00652e-05
0.78	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3.38842e-07	-9.34626e-07	-1.87224e-08	5.23336e-06	1.47161e-05	3.14004e-05	5.39514e-05	8.04788e-05	0.000111369	0.000143029	0.000174309	0.000207384	0.000236854	0.000263885	0.000286108	0.000299637	0.000307441	0.000307197	0.000300119	0.000289938	0.000275256	0.000259563	0.000244513	0.000228824	0.000215607	0.000203939	0.000192962	0.000184637	0.000176758	0.00016945	0.000163654	0.000157216	0.000151222	0.000145801	0.000139498	0.00013384	0.000128312	0.000122235	0.000117032	0.000111752	0.000106357	0.000101844	9.71089e-05	9.25669e-05	8.87133e-05	8.45488e-05	8.07503e-05	7.73777e-05	7.36961e-05	7.04662e-05	6.74308e-05	6.41715e-05	6.13863e-05	5.86292e-05	5.57725e-05	5.33576e-05	5.08664e-05	4.83968e-05	4.62948e-05	4.40638e-05	4.19488e-05	4.0106e-05	3.81228e-05	3.63172e-05	3.46869e-05	3.29358e-05	3.13922e-05	2.99397e-05	2.84046e-05	2.70802e-05	2.57821e-05	2.44467e-05	2.33047e-05	2.2145e-05	2.09914e-05	2.00006e-05	1.89677e-05	1.79763e-05	1.71106e-05	1.61947e-05	1.53453e-05	1.45841e-05	1.37763e-05	1.30491e-05	1.23763e-05	1.16683e-05	1.10449e-05	1.04483e-05	9.83155e-06	9.29565e-06	8.76596e-06	8.23177e-06	7.76902e-06	7.29914e-06	6.83874e-06	6.43707e-06	6.02129e-06	5.62594e-06	5.27541e-06	4.90892e-06	4.57017e-06	4.26279e-06	3.9413e-06	3.65123e-06	3.3807e-06	3.10017e-06	2.85155e-06	2.61293e-06	2.36945e-06	2.15586e-06	1.94527e-06	1.73501e-06	1.5509e-06	1.36525e-06	1.18448e-06	1.02517e-06	8.61918e-07	7.07054e-07	5.68644e-07	4.25626e-07	2.9328e-07	1.72617e-07	4.79053e-08	-6.50565e-08	-1.70511e-07	-2.78692e-07	-3.75101e-07	-4.67375e-07	-5.60702e-07	-6.43063e-07	-7.23779e-07	-8.03853e-07	-8.74333e-07	-6.44895e-06	-2.27221e-05	-4.27647e-05	-6.06614e-05	-7.36867e-05	-7.5261e-05	-6.58103e-05	-4.63255e-05	-1.55812e-05	2.02283e-05	6.57496e-05	0.000123537	0.000183635	0.000244776	0.000297482	0.000336517	0.00036354	0.000373735	0.000371833	0.000361082	0.000341371	0.000319919	0.000297145	0.000274201	0.00025552	0.000238315	0.000224079	0.000213756	0.000203856	0.000196402	0.000190205	0.000183157	0.000177546	0.000171378	0.000164382	0.000158437	0.000151468	0.000144488	0.000138439	0.000131554	0.000125389	0.000119886	0.000113829	0.000108791	0.000103993	9.8883e-05	9.4752e-05	9.04842e-05	8.6142e-05	8.25911e-05	7.86956e-05	7.49592e-05	7.17921e-05	6.82386e-05	6.50301e-05	6.21743e-05	5.89938e-05	5.62613e-05	5.36881e-05	5.08985e-05	4.85751e-05	4.6258e-05	4.3844e-05	4.18523e-05	3.97655e-05	3.76925e-05	3.59625e-05	3.40882e-05	3.23167e-05	3.07956e-05	2.91236e-05	2.76145e-05	2.6265e-05	2.47873e-05	2.35026e-05	2.22987e-05	2.10052e-05	1.99087e-05	1.88316e-05	1.77093e-05	1.67681e-05	1.58044e-05	1.48377e-05	1.40236e-05	1.31637e-05	1.23358e-05	1.16259e-05	1.08623e-05	1.01559e-05	9.53238e-06	8.85862e-06	8.25683e-06	7.70581e-06	7.11557e-06	6.6025e-06	6.1137e-06	5.60037e-06	5.16163e-06	4.7274e-06	4.28401e-06	3.90706e-06	3.52163e-06	3.14094e-06	2.81522e-06	2.47409e-06	2.14882e-06	1.86567e-06	1.56513e-06	1.28812e-06	1.04062e-06	7.77373e-07	5.4183e-07	3.24591e-07	9.54996e-08	-1.04813e-07	-2.95972e-07	-4.93988e-07	-6.64641e-07	-8.32934e-07	-1.00295e-06	-1.14877e-06	-1.29671e-06	-1.44178e-06	-1.56686e-06	-1.69646e-06	-1.81956e-06	-1.92727e-06	-2.04023e-06	-2.14423e-06	-2.23729e-06	-2.33512e-06	-2.42269e-06	-2.50328e-06	6.53014e-05	0.000235925	0.000464841	0.00068518	0.000855776	0.000944797	0.000945676	0.000887559	0.000796797	0.000693932	0.000540658	0.0003314	0.000107477	-8.85296e-05	-0.000237434	-0.000329619	-0.000370328	-0.00037814	-0.000363667	-0.000337075	-0.000310692	-0.000285619	-0.000263332	-0.00024794	-0.00023544	-0.000224872	-0.000218344	-0.000211713	-0.000204822	-0.000199818	-0.000193427	-0.000186437	-0.000180886	-0.000174016	-0.00016703	-0.000161511	-0.000154942	-0.000148658	-0.000143727	-0.000137858	-0.000132452	-0.000128157	-0.000122954	-0.000118293	-0.00011449	-0.000109827	-0.000105761	-0.000102342	-9.81411e-05	-9.45818e-05	-9.1493e-05	-8.77169e-05	-8.46064e-05	-8.1815e-05	-7.84348e-05	-7.57216e-05	-7.31971e-05	-7.01811e-05	-6.78145e-05	-6.55275e-05	-6.28429e-05	-6.07764e-05	-5.8701e-05	-5.6317e-05	-5.45095e-05	-5.26241e-05	-5.05123e-05	-4.89282e-05	-4.72147e-05	-4.53488e-05	-4.39573e-05	-4.23999e-05	-4.07555e-05	-3.95296e-05	-3.81148e-05	-3.6669e-05	-3.55855e-05	-3.43011e-05	-3.30329e-05	-3.20718e-05	-3.09072e-05	-2.97969e-05	-2.89412e-05	-2.78868e-05	-2.69164e-05	-2.61516e-05	-2.51987e-05	-2.43518e-05	-2.36657e-05	-2.28062e-05	-2.2068e-05	-2.14502e-05	-2.06767e-05	-2.00336e-05
0.785	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	4.55977e-07	-5.48989e-07	7.43566e-07	6.43265e-06	1.63825e-05	3.35426e-05	5.65704e-05	8.35713e-05	0.000114925	0.000147039	0.000178643	0.000211875	0.00024138	0.000268367	0.000290505	0.000303925	0.000311603	0.000311224	0.000304005	0.000293676	0.000278846	0.000263005	0.000247809	0.00023198	0.000218626	0.000206829	0.00019573	0.000187288	0.0001793	0.000171888	0.000165991	0.00015946	0.000153375	0.000147867	0.000141482	0.000135744	0.000130139	0.000123989	0.000118714	0.000113366	0.000107906	0.000103331	9.85365e-05	9.39377e-05	9.00291e-05	8.58128e-05	8.19644e-05	7.85437e-05	7.48169e-05	7.15431e-05	6.84657e-05	6.51668e-05	6.23431e-05	5.95492e-05	5.66577e-05	5.4209e-05	5.16858e-05	4.91855e-05	4.70539e-05	4.47948e-05	4.2653e-05	4.07842e-05	3.87765e-05	3.69474e-05	3.52943e-05	3.35218e-05	3.19575e-05	3.04851e-05	2.89313e-05	2.75887e-05	2.62732e-05	2.49213e-05	2.37634e-05	2.25886e-05	2.14205e-05	2.04156e-05	1.93695e-05	1.83654e-05	1.74875e-05	1.65599e-05	1.56993e-05	1.49274e-05	1.41095e-05	1.33725e-05	1.26903e-05	1.19733e-05	1.13413e-05	1.07365e-05	1.01119e-05	9.56839e-06	9.03146e-06	8.49039e-06	8.02097e-06	7.54475e-06	7.07829e-06	6.67075e-06	6.2494e-06	5.84871e-06	5.49302e-06	5.12164e-06	4.77817e-06	4.46625e-06	4.14045e-06	3.84621e-06	3.57169e-06	3.28735e-06	3.03505e-06	2.79291e-06	2.54606e-06	2.32922e-06	2.11553e-06	1.90229e-06	1.7153e-06	1.5269e-06	1.34349e-06	1.18162e-06	1.01594e-06	8.58727e-07	7.1805e-07	5.72869e-07	4.38434e-07	3.15756e-07	1.8912e-07	7.42954e-08	-3.29541e-08	-1.42853e-07	-2.40927e-07	-3.34803e-07	-4.29667e-07	-5.13519e-07	-5.95669e-07	-6.77121e-07	-7.4894e-07	-6.19736e-06	-2.21796e-05	-4.18152e-05	-5.92401e-05	-7.17592e-05	-7.28149e-05	-6.28379e-05	-4.28225e-05	-1.15493e-05	2.47886e-05	7.07026e-05	0.000128706	0.00018889	0.000250029	0.000302684	0.000341635	0.000368545	0.000378609	0.000376558	0.000365642	0.00034576	0.00032413	0.000301179	0.000278062	0.000259213	0.00024185	0.000227465	0.000217	0.000206969	0.00019939	0.000193075	0.000185916	0.000180198	0.000173927	0.000166834	0.000160793	0.000153733	0.000146666	0.000140531	0.000133565	0.000127322	0.000121744	0.000115616	0.000110509	0.000105645	0.000100473	9.62816e-05	9.19565e-05	8.756e-05	8.39561e-05	8.00106e-05	7.62263e-05	7.30128e-05	6.94155e-05	6.61647e-05	6.32682e-05	6.00493e-05	5.72796e-05	5.46708e-05	5.18475e-05	4.94914e-05	4.71431e-05	4.46996e-05	4.26791e-05	4.05651e-05	3.84661e-05	3.67109e-05	3.48129e-05	3.30185e-05	3.14753e-05	2.97824e-05	2.82532e-05	2.68844e-05	2.53884e-05	2.4086e-05	2.28651e-05	2.15556e-05	2.04436e-05	1.93516e-05	1.82151e-05	1.72603e-05	1.62835e-05	1.53044e-05	1.44783e-05	1.3607e-05	1.27681e-05	1.20477e-05	1.1274e-05	1.0558e-05	9.9251e-06	9.24253e-06	8.63222e-06	8.073e-06	7.47499e-06	6.95439e-06	6.45838e-06	5.93819e-06	5.4928e-06	5.05221e-06	4.60275e-06	4.21992e-06	3.82887e-06	3.44281e-06	3.11188e-06	2.76579e-06	2.43575e-06	2.14798e-06	1.84305e-06	1.56179e-06	1.3102e-06	1.04305e-06	8.03734e-07	5.82854e-07	3.50291e-07	1.46608e-07	-4.77925e-08	-2.48907e-07	-4.22573e-07	-5.93759e-07	-7.66546e-07	-9.15071e-07	-1.0656e-06	-1.21315e-06	-1.34065e-06	-1.47258e-06	-1.59792e-06	-1.70781e-06	-1.82286e-06	-1.92889e-06	-2.02392e-06	-2.12363e-06	-2.21304e-06	-2.2954e-06	6.55333e-05	0.000236215	0.000465246	0.00068575	0.000856499	0.00094561	0.00094648	0.000888225	0.000797215	0.000694039	0.000540398	0.000330735	0.000106397	-8.9992e-05	-0.000239198	-0.000331588	-0.000372414	-0.00038026	-0.000365766	-0.000339119	-0.000312656	-0.000287496	-0.000265122	-0.000249644	-0.000237065	-0.000226425	-0.000219827	-0.000213134	-0.000206184	-0.000201123	-0.000194678	-0.000187636	-0.000182033	-0.000175115	-0.000168082	-0.000162515	-0.000155902	-0.000149575	-0.000144603	-0.000138694	-0.00013325	-0.000128917	-0.000123679	-0.000118984	-0.000115148	-0.000110454	-0.000106358	-0.000102909	-9.8681e-05	-9.50947e-05	-9.19795e-05	-8.81793e-05	-8.50447e-05	-8.22298e-05	-7.88282e-05	-7.60935e-05	-7.35483e-05	-7.05132e-05	-6.81275e-05	-6.58222e-05	-6.31206e-05	-6.10371e-05	-5.89455e-05	-5.65465e-05	-5.47238e-05	-5.28241e-05	-5.0699e-05	-4.91014e-05	-4.73752e-05	-4.54975e-05	-4.4094e-05	-4.25255e-05	-4.08706e-05	-3.96341e-05	-3.82094e-05	-3.67544e-05	-3.56614e-05	-3.43684e-05	-3.30919e-05	-3.21225e-05	-3.09503e-05	-2.98326e-05	-2.89695e-05	-2.79084e-05	-2.69316e-05	-2.61603e-05	-2.52015e-05	-2.43489e-05	-2.3657e-05	-2.27924e-05	-2.2049e-05	-2.14262e-05	-2.06482e-05	-2.00005e-05
0.79	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	5.68012e-07	-1.801e-07	1.47282e-06	7.58002e-06	1.79768e-05	3.55922e-05	5.90762e-05	8.65302e-05	0.000118328	0.000150876	0.00018279	0.000216172	0.00024571	0.000272657	0.000294711	0.000308028	0.000315586	0.000315078	0.000307724	0.000297254	0.000282282	0.0002663	0.000250963	0.000235	0.000221517	0.000209596	0.00019838	0.000189827	0.000181733	0.000174222	0.00016823	0.000161609	0.000155438	0.000149847	0.000143383	0.000137568	0.000131889	0.000125669	0.000120326	0.000114913	0.000109392	0.000104756	9.99051e-05	9.52519e-05	9.12907e-05	8.70248e-05	8.31288e-05	7.96621e-05	7.5892e-05	7.25764e-05	6.94588e-05	6.6122e-05	6.32614e-05	6.04325e-05	5.75076e-05	5.50266e-05	5.24727e-05	4.99431e-05	4.77832e-05	4.54973e-05	4.33298e-05	4.14362e-05	3.94051e-05	3.75533e-05	3.58786e-05	3.40855e-05	3.25014e-05	3.101e-05	2.94383e-05	2.80783e-05	2.67462e-05	2.53786e-05	2.42053e-05	2.3016e-05	2.18341e-05	2.08159e-05	1.9757e-05	1.87408e-05	1.78512e-05	1.69125e-05	1.60412e-05	1.52591e-05	1.44314e-05	1.3685e-05	1.29938e-05	1.22683e-05	1.16281e-05	1.10153e-05	1.03832e-05	9.83246e-06	9.28861e-06	8.74095e-06	8.26515e-06	7.78285e-06	7.31059e-06	6.89744e-06	6.47076e-06	6.06495e-06	5.70432e-06	5.32824e-06	4.98027e-06	4.664e-06	4.33407e-06	4.03584e-06	3.75749e-06	3.46951e-06	3.21368e-06	2.96817e-06	2.7181e-06	2.49814e-06	2.28146e-06	2.06537e-06	1.87562e-06	1.68458e-06	1.49864e-06	1.33432e-06	1.1663e-06	1.00684e-06	8.63991e-07	7.16735e-07	5.80297e-07	4.55684e-07	3.272e-07	2.10589e-07	1.01616e-07	-9.93235e-09	-1.09605e-07	-2.0502e-07	-3.0136e-07	-3.86645e-07	-4.70174e-07	-5.52952e-07	-6.26058e-07	-5.95378e-06	-2.16576e-05	-4.09038e-05	-5.78774e-05	-6.99122e-05	-7.04716e-05	-5.99912e-05	-3.9468e-05	-7.68885e-06	2.91548e-05	7.54445e-05	0.000133654	0.000193921	0.000255059	0.000307664	0.000346536	0.000373337	0.000383277	0.000381082	0.000370009	0.000349964	0.000328163	0.000305043	0.000281761	0.000262751	0.000245237	0.000230709	0.000220108	0.000209952	0.000202254	0.000195826	0.000188561	0.00018274	0.000176372	0.000169186	0.000163052	0.000155906	0.000148755	0.000142538	0.000135495	0.000129177	0.000123527	0.000117331	0.000112158	0.000107231	0.000102	9.77507e-05	9.33709e-05	8.89223e-05	8.52677e-05	8.12745e-05	7.74443e-05	7.41863e-05	7.05472e-05	6.7256e-05	6.43205e-05	6.1065e-05	5.82597e-05	5.56167e-05	5.27613e-05	5.03739e-05	4.79958e-05	4.5524e-05	4.34761e-05	4.1336e-05	3.92122e-05	3.74329e-05	3.55121e-05	3.36958e-05	3.21314e-05	3.04187e-05	2.88702e-05	2.74828e-05	2.59693e-05	2.46501e-05	2.34129e-05	2.2088e-05	2.09611e-05	1.98549e-05	1.8705e-05	1.7737e-05	1.67478e-05	1.57568e-05	1.49192e-05	1.40369e-05	1.31875e-05	1.2457e-05	1.16737e-05	1.09484e-05	1.03066e-05	9.61561e-06	8.99714e-06	8.43007e-06	7.82462e-06	7.29681e-06	6.79388e-06	6.26713e-06	5.81535e-06	5.36867e-06	4.9134e-06	4.52493e-06	4.1285e-06	3.7373e-06	3.40137e-06	3.05052e-06	2.71591e-06	2.42371e-06	2.11457e-06	1.82924e-06	1.57372e-06	1.30283e-06	1.05989e-06	8.3551e-07	5.99614e-07	3.92696e-07	1.95183e-07	-8.90794e-09	-1.85468e-07	-3.59432e-07	-5.34885e-07	-6.86002e-07	-8.39013e-07	-9.88964e-07	-1.1188e-06	-1.25295e-06	-1.38045e-06	-1.49244e-06	-1.6095e-06	-1.71748e-06	-1.8144e-06	-1.91593e-06	-2.0071e-06	-2.09118e-06	6.57606e-05	0.000236497	0.000465638	0.0006863	0.000857195	0.000946393	0.000947254	0.000888866	0.000797619	0.000694147	0.000540155	0.000330105	0.00010537	-9.13844e-05	-0.000240878	-0.000333465	-0.000374402	-0.000382282	-0.000367768	-0.000341068	-0.000314529	-0.000289286	-0.000266829	-0.000251268	-0.000238614	-0.000227905	-0.000221241	-0.000214487	-0.000207482	-0.000202365	-0.000195868	-0.000188778	-0.000183125	-0.00017616	-0.000169082	-0.000163471	-0.000156815	-0.000150448	-0.000145434	-0.000139489	-0.000134008	-0.000129639	-0.000124368	-0.00011964	-0.000115772	-0.000111049	-0.000106924	-0.000103447	-9.91924e-05	-9.55803e-05	-9.24399e-05	-8.86165e-05	-8.54589e-05	-8.26217e-05	-7.91996e-05	-7.64444e-05	-7.38793e-05	-7.0826e-05	-6.8422e-05	-6.60992e-05	-6.33815e-05	-6.12816e-05	-5.91746e-05	-5.67612e-05	-5.4924e-05	-5.30107e-05	-5.08728e-05	-4.92624e-05	-4.75242e-05	-4.56351e-05	-4.42202e-05	-4.2641e-05	-4.09761e-05	-3.97294e-05	-3.82954e-05	-3.68314e-05	-3.57295e-05	-3.44282e-05	-3.31438e-05	-3.21664e-05	-3.0987e-05	-2.98623e-05	-2.89922e-05	-2.79247e-05	-2.69416e-05	-2.61642e-05	-2.51998e-05	-2.43416e-05	-2.36443e-05	-2.27748e-05	-2.20265e-05	-2.13989e-05	-2.06166e-05	-1.99646e-05
0.795	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	6.80048e-07	1.8879e-07	2.20207e-06	8.72739e-06	1.95711e-05	3.76417e-05	6.1582e-05	8.94891e-05	0.000121731	0.000154713	0.000186936	0.000220469	0.00025004	0.000276946	0.000298918	0.000312132	0.000319569	0.000318933	0.000311444	0.000300832	0.000285719	0.000269595	0.000254118	0.000238021	0.000224407	0.000212362	0.00020103	0.000192365	0.000184167	0.000176557	0.000170469	0.000163758	0.000157501	0.000151826	0.000145283	0.000139392	0.000133639	0.00012735	0.000121939	0.000116461	0.000110877	0.000106181	0.000101274	9.65661e-05	9.25523e-05	8.82369e-05	8.42931e-05	8.07806e-05	7.69671e-05	7.36096e-05	7.04519e-05	6.70771e-05	6.41797e-05	6.13157e-05	5.83575e-05	5.58442e-05	5.32596e-05	5.07008e-05	4.85125e-05	4.61998e-05	4.40066e-05	4.20881e-05	4.00336e-05	3.81593e-05	3.64628e-05	3.46493e-05	3.30453e-05	3.1535e-05	2.99452e-05	2.85678e-05	2.72192e-05	2.58358e-05	2.46473e-05	2.34435e-05	2.22478e-05	2.12161e-05	2.01446e-05	1.91162e-05	1.82149e-05	1.72651e-05	1.63832e-05	1.55907e-05	1.47533e-05	1.39975e-05	1.32973e-05	1.25633e-05	1.19148e-05	1.12941e-05	1.06545e-05	1.00965e-05	9.54576e-06	8.99151e-06	8.50932e-06	8.02096e-06	7.54289e-06	7.12412e-06	6.69211e-06	6.28119e-06	5.91561e-06	5.53485e-06	5.18236e-06	4.86175e-06	4.52768e-06	4.22547e-06	3.94329e-06	3.65166e-06	3.39231e-06	3.14342e-06	2.89013e-06	2.66705e-06	2.44739e-06	2.22845e-06	2.03594e-06	1.84226e-06	1.6538e-06	1.48703e-06	1.31667e-06	1.15496e-06	1.00993e-06	8.606e-07	7.2216e-07	5.95613e-07	4.65281e-07	3.46882e-07	2.36185e-07	1.22988e-07	2.17165e-08	-7.52377e-08	-1.73054e-07	-2.59772e-07	-3.44679e-07	-4.28782e-07	-5.03176e-07	-5.7102e-06	-2.11357e-05	-3.99925e-05	-5.65148e-05	-6.80652e-05	-6.81282e-05	-5.71444e-05	-3.61136e-05	-3.82836e-06	3.3521e-05	8.01865e-05	0.000138603	0.000198952	0.000260088	0.000312644	0.000351436	0.00037813	0.000387945	0.000385607	0.000374376	0.000354167	0.000332196	0.000308906	0.00028546	0.000266289	0.000248623	0.000233953	0.000223216	0.000212935	0.000205117	0.000198576	0.000191206	0.000185282	0.000178816	0.000171537	0.000165312	0.000158079	0.000150843	0.000144545	0.000137425	0.000131032	0.00012531	0.000119046	0.000113807	0.000108817	0.000103527	9.92197e-05	9.47852e-05	9.02846e-05	8.65793e-05	8.25383e-05	7.86624e-05	7.53599e-05	7.16789e-05	6.83473e-05	6.53729e-05	6.20807e-05	5.92397e-05	5.65627e-05	5.36751e-05	5.12564e-05	4.88485e-05	4.63484e-05	4.4273e-05	4.21069e-05	3.99583e-05	3.81548e-05	3.62112e-05	3.43731e-05	3.27876e-05	3.10549e-05	2.94872e-05	2.80813e-05	2.65503e-05	2.52141e-05	2.39607e-05	2.26205e-05	2.14787e-05	2.03582e-05	1.91948e-05	1.82137e-05	1.7212e-05	1.62092e-05	1.536e-05	1.44668e-05	1.3607e-05	1.28663e-05	1.20734e-05	1.13389e-05	1.06882e-05	9.9887e-06	9.36206e-06	8.78714e-06	8.17425e-06	7.63922e-06	7.12939e-06	6.59606e-06	6.13791e-06	5.68514e-06	5.22406e-06	4.82994e-06	4.42814e-06	4.03178e-06	3.69085e-06	3.33525e-06	2.99607e-06	2.69944e-06	2.38608e-06	2.09669e-06	1.83724e-06	1.5626e-06	1.31604e-06	1.08817e-06	8.48937e-07	6.38783e-07	4.38158e-07	2.31091e-07	5.16378e-08	-1.25105e-07	-3.03224e-07	-4.56934e-07	-6.12432e-07	-7.64777e-07	-8.96938e-07	-1.03332e-06	-1.16298e-06	-1.27707e-06	-1.39614e-06	-1.50606e-06	-1.60488e-06	-1.70823e-06	-1.80117e-06	-1.88696e-06	6.59878e-05	0.000236779	0.000466031	0.00068685	0.000857891	0.000947175	0.000948029	0.000889508	0.000798024	0.000694255	0.000539913	0.000329475	0.000104343	-9.27768e-05	-0.000242558	-0.000335342	-0.000376391	-0.000384304	-0.00036977	-0.000343017	-0.000316401	-0.000291075	-0.000268536	-0.000252892	-0.000240162	-0.000229384	-0.000222654	-0.00021584	-0.00020878	-0.000203607	-0.000197059	-0.000189919	-0.000184217	-0.000177205	-0.000170083	-0.000164426	-0.000157728	-0.00015132	-0.000146266	-0.000140283	-0.000134766	-0.00013036	-0.000125057	-0.000120296	-0.000116396	-0.000111643	-0.00010749	-0.000103984	-9.97038e-05	-9.60659e-05	-9.29003e-05	-8.90538e-05	-8.58731e-05	-8.30136e-05	-7.95709e-05	-7.67952e-05	-7.42103e-05	-7.11388e-05	-6.87165e-05	-6.63762e-05	-6.36423e-05	-6.15262e-05	-5.94037e-05	-5.69759e-05	-5.51243e-05	-5.31973e-05	-5.10466e-05	-4.94233e-05	-4.76731e-05	-4.57727e-05	-4.43463e-05	-4.27566e-05	-4.10816e-05	-3.98248e-05	-3.83814e-05	-3.69085e-05	-3.57976e-05	-3.44881e-05	-3.31957e-05	-3.22104e-05	-3.10237e-05	-2.9892e-05	-2.90149e-05	-2.7941e-05	-2.69517e-05	-2.61681e-05	-2.5198e-05	-2.43344e-05	-2.36317e-05	-2.27571e-05	-2.2004e-05	-2.13717e-05	-2.0585e-05	-1.99287e-05
0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	7.92083e-07	5.5768e-07	2.93132e-06	9.87476e-06	2.11654e-05	3.96913e-05	6.40878e-05	9.2448e-05	0.000125133	0.00015855	0.000191083	0.000224766	0.000254371	0.000281236	0.000303125	0.000316236	0.000323553	0.000322787	0.000315163	0.00030441	0.000289155	0.00027289	0.000257273	0.000241042	0.000227298	0.000215129	0.00020368	0.000194903	0.0001866	0.000178891	0.000172708	0.000165907	0.000159564	0.000153806	0.000147184	0.000141216	0.00013539	0.00012903	0.000123551	0.000118008	0.000112363	0.000107607	0.000102642	9.78803e-05	9.38139e-05	8.94489e-05	8.54575e-05	8.1899e-05	7.80422e-05	7.46428e-05	7.1445e-05	6.80322e-05	6.5098e-05	6.21989e-05	5.92075e-05	5.66617e-05	5.40464e-05	5.14584e-05	4.92417e-05	4.69022e-05	4.46833e-05	4.27401e-05	4.06621e-05	3.87652e-05	3.70471e-05	3.5213e-05	3.35893e-05	3.20599e-05	3.04522e-05	2.90574e-05	2.76922e-05	2.62931e-05	2.50893e-05	2.3871e-05	2.26614e-05	2.16164e-05	2.05322e-05	1.94916e-05	1.85786e-05	1.76177e-05	1.67251e-05	1.59223e-05	1.50752e-05	1.431e-05	1.36008e-05	1.28582e-05	1.22015e-05	1.1573e-05	1.09258e-05	1.03606e-05	9.80291e-06	9.24206e-06	8.7535e-06	8.25906e-06	7.77519e-06	7.35081e-06	6.91347e-06	6.49742e-06	6.12691e-06	5.74146e-06	5.38445e-06	5.05949e-06	4.7213e-06	4.4151e-06	4.12909e-06	3.83382e-06	3.57094e-06	3.31867e-06	3.06216e-06	2.83597e-06	2.61332e-06	2.39153e-06	2.19626e-06	1.99995e-06	1.80895e-06	1.63973e-06	1.46703e-06	1.30307e-06	1.15587e-06	1.00447e-06	8.64022e-07	7.35541e-07	6.03362e-07	4.83175e-07	3.70755e-07	2.55908e-07	1.53038e-07	5.45447e-08	-4.47483e-08	-1.32899e-07	-2.19184e-07	-3.04612e-07	-3.80293e-07	-5.46662e-06	-2.06137e-05	-3.90812e-05	-5.51521e-05	-6.62182e-05	-6.57849e-05	-5.42977e-05	-3.27591e-05	3.21261e-08	3.78871e-05	8.49284e-05	0.000143551	0.000203983	0.000265117	0.000317624	0.000356336	0.000382923	0.000392612	0.000390131	0.000378743	0.000358371	0.00033623	0.00031277	0.00028916	0.000269826	0.00025201	0.000237197	0.000226324	0.000215918	0.000207981	0.000201327	0.000193851	0.000187824	0.00018126	0.000173888	0.000167571	0.000160251	0.000152932	0.000146552	0.000139354	0.000132887	0.000127093	0.000120761	0.000115456	0.000110403	0.000105054	0.000100689	9.61995e-05	9.16469e-05	8.7891e-05	8.38022e-05	7.98804e-05	7.65335e-05	7.28106e-05	6.94386e-05	6.64252e-05	6.30963e-05	6.02198e-05	5.75087e-05	5.45888e-05	5.21389e-05	4.97012e-05	4.71729e-05	4.507e-05	4.28778e-05	4.07043e-05	3.88768e-05	3.69104e-05	3.50505e-05	3.34438e-05	3.16911e-05	3.01042e-05	2.86797e-05	2.71313e-05	2.57781e-05	2.45085e-05	2.31529e-05	2.19962e-05	2.08616e-05	1.96846e-05	1.86904e-05	1.76763e-05	1.66615e-05	1.58008e-05	1.48967e-05	1.40264e-05	1.32755e-05	1.24731e-05	1.17293e-05	1.10697e-05	1.03618e-05	9.72698e-06	9.14421e-06	8.52388e-06	7.98164e-06	7.46489e-06	6.925e-06	6.46047e-06	6.0016e-06	5.53471e-06	5.13495e-06	4.72777e-06	4.32626e-06	3.98034e-06	3.61998e-06	3.27623e-06	2.97517e-06	2.6576e-06	2.36414e-06	2.10075e-06	1.82238e-06	1.57219e-06	1.34082e-06	1.09826e-06	8.8487e-07	6.81133e-07	4.71089e-07	2.88743e-07	1.09222e-07	-7.15629e-08	-2.27866e-07	-3.85851e-07	-5.4059e-07	-6.75081e-07	-8.13699e-07	-9.45517e-07	-1.06169e-06	-1.18278e-06	-1.29465e-06	-1.39536e-06	-1.50053e-06	-1.59524e-06	-1.68274e-06	6.6215e-05	0.000237061	0.000466423	0.000687401	0.000858587	0.000947958	0.000948803	0.00089015	0.000798428	0.000694363	0.00053967	0.000328845	0.000103316	-9.41692e-05	-0.000244238	-0.000337219	-0.000378379	-0.000386326	-0.000371772	-0.000344966	-0.000318274	-0.000292864	-0.000270242	-0.000254516	-0.000241711	-0.000230864	-0.000224067	-0.000217193	-0.000210077	-0.000204849	-0.00019825	-0.000191061	-0.000185309	-0.000178251	-0.000171083	-0.000165381	-0.000158641	-0.000152192	-0.000147098	-0.000141077	-0.000135523	-0.000131082	-0.000125745	-0.000120952	-0.00011702	-0.000112238	-0.000108055	-0.000104522	-0.000100215	-9.65515e-05	-9.33606e-05	-8.9491e-05	-8.62874e-05	-8.34055e-05	-7.99423e-05	-7.7146e-05	-7.45413e-05	-7.14516e-05	-6.90111e-05	-6.66532e-05	-6.39032e-05	-6.17707e-05	-5.96328e-05	-5.71907e-05	-5.53245e-05	-5.33839e-05	-5.12205e-05	-4.95843e-05	-4.7822e-05	-4.59103e-05	-4.44725e-05	-4.28721e-05	-4.11871e-05	-3.99201e-05	-3.84673e-05	-3.69856e-05	-3.58657e-05	-3.45479e-05	-3.32476e-05	-3.22544e-05	-3.10604e-05	-2.99217e-05	-2.90376e-05	-2.79574e-05	-2.69618e-05	-2.6172e-05	-2.51963e-05	-2.43272e-05	-2.3619e-05	-2.27395e-05	-2.19816e-05	-2.13444e-05	-2.05534e-05	-1.98928e-05
0.805	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	8.95588e-07	8.98528e-07	3.6052e-06	1.09351e-05	2.26389e-05	4.15855e-05	6.64038e-05	9.51827e-05	0.000128278	0.000162097	0.000194916	0.000228738	0.000258374	0.000285201	0.000307014	0.000320029	0.000327235	0.00032635	0.000318602	0.000307718	0.000292333	0.000275936	0.00026019	0.000243835	0.000229971	0.000217688	0.000206131	0.000197252	0.000188852	0.000181051	0.00017478	0.000167896	0.000161473	0.000155638	0.000148943	0.000142905	0.00013701	0.000130586	0.000125044	0.000119441	0.000113739	0.000108927	0.00010391	9.90981e-05	9.49832e-05	9.05724e-05	8.65369e-05	8.2936e-05	7.90392e-05	7.56012e-05	7.23663e-05	6.89184e-05	6.59502e-05	6.30187e-05	5.99965e-05	5.74209e-05	5.47773e-05	5.21622e-05	4.99193e-05	4.75551e-05	4.53124e-05	4.33463e-05	4.12466e-05	3.93289e-05	3.75907e-05	3.57377e-05	3.40957e-05	3.25488e-05	3.09245e-05	2.95136e-05	2.8133e-05	2.67194e-05	2.55015e-05	2.42698e-05	2.30475e-05	2.19901e-05	2.08941e-05	1.98424e-05	1.89184e-05	1.79473e-05	1.70448e-05	1.62326e-05	1.53764e-05	1.46026e-05	1.3885e-05	1.31346e-05	1.24702e-05	1.18344e-05	1.11803e-05	1.06084e-05	1.00443e-05	9.47736e-06	8.98289e-06	8.48284e-06	7.9936e-06	7.56402e-06	7.12175e-06	6.70097e-06	6.32589e-06	5.9361e-06	5.57491e-06	5.24593e-06	4.90391e-06	4.59402e-06	4.30446e-06	4.00582e-06	3.73968e-06	3.48428e-06	3.22479e-06	2.9957e-06	2.7703e-06	2.54586e-06	2.34803e-06	2.14927e-06	1.95593e-06	1.78444e-06	1.60957e-06	1.44353e-06	1.29431e-06	1.14098e-06	9.98677e-07	8.68401e-07	7.34506e-07	6.12659e-07	4.98638e-07	3.8226e-07	2.77904e-07	1.7798e-07	7.73148e-08	-1.21683e-08	-9.97348e-08	-1.86396e-07	-2.63275e-07	-5.2381e-06	-2.0128e-05	-3.82356e-05	-5.38894e-05	-6.45078e-05	-6.36158e-05	-5.16633e-05	-2.96555e-05	3.60346e-06	4.19258e-05	8.93145e-05	0.000148128	0.000208636	0.000269769	0.000322231	0.000360869	0.000387356	0.00039693	0.000394317	0.000382784	0.00036226	0.000339962	0.000316345	0.000292583	0.000273101	0.000255145	0.0002402	0.000229202	0.00021868	0.000210633	0.000203875	0.000196301	0.00019018	0.000183525	0.000176067	0.000169666	0.000162265	0.000154869	0.000148413	0.000141144	0.000134608	0.000128747	0.000122352	0.000116986	0.000111876	0.000106471	0.000102053	9.75133e-05	9.29125e-05	8.91099e-05	8.49769e-05	8.10128e-05	7.76248e-05	7.38633e-05	7.0454e-05	6.74046e-05	6.40418e-05	6.11324e-05	5.83898e-05	5.54402e-05	5.29613e-05	5.04961e-05	4.79417e-05	4.58134e-05	4.35972e-05	4.14008e-05	3.95509e-05	3.75635e-05	3.56834e-05	3.40571e-05	3.2286e-05	3.06813e-05	2.92397e-05	2.76751e-05	2.63063e-05	2.50217e-05	2.36519e-05	2.24814e-05	2.13336e-05	2.01442e-05	1.91379e-05	1.81122e-05	1.70865e-05	1.62151e-05	1.53009e-05	1.44209e-05	1.36606e-05	1.28493e-05	1.2097e-05	1.14291e-05	1.07134e-05	1.0071e-05	9.48098e-06	8.85376e-06	8.30485e-06	7.7817e-06	7.23572e-06	6.76529e-06	6.30078e-06	5.82851e-06	5.42352e-06	5.01135e-06	4.60508e-06	4.25452e-06	3.88976e-06	3.54176e-06	3.23659e-06	2.91512e-06	2.61789e-06	2.35085e-06	2.069e-06	1.81545e-06	1.58084e-06	1.33518e-06	1.11879e-06	9.12163e-07	6.99354e-07	5.14319e-07	3.32216e-07	1.48953e-07	-9.76175e-09	-1.70059e-07	-3.27026e-07	-4.63684e-07	-6.0438e-07	-7.38206e-07	-8.56337e-07	-9.79294e-07	-1.09299e-06	-1.19546e-06	-1.30232e-06	-1.39868e-06	-1.48778e-06	6.64313e-05	0.000237328	0.000466792	0.000687915	0.000859236	0.000948687	0.000949524	0.000890749	0.000798808	0.00069447	0.000539452	0.00032827	0.000102374	-9.54481e-05	-0.000245782	-0.000338946	-0.000380208	-0.000388186	-0.000373614	-0.00034676	-0.000319997	-0.00029451	-0.000271812	-0.00025601	-0.000243134	-0.000232224	-0.000225366	-0.000218437	-0.000211269	-0.00020599	-0.000199343	-0.000192109	-0.000186311	-0.00017921	-0.000172001	-0.000166256	-0.000159479	-0.000152992	-0.000147859	-0.000141805	-0.000136217	-0.000131742	-0.000126375	-0.000121552	-0.000117591	-0.000112782	-0.000108572	-0.000105012	-0.000100682	-9.69941e-05	-9.378e-05	-8.98891e-05	-8.66642e-05	-8.37617e-05	-8.02796e-05	-7.74643e-05	-7.48414e-05	-7.17349e-05	-6.92775e-05	-6.69035e-05	-6.41385e-05	-6.19911e-05	-5.98389e-05	-5.73835e-05	-5.5504e-05	-5.35508e-05	-5.13756e-05	-4.97275e-05	-4.79541e-05	-4.6032e-05	-4.45837e-05	-4.29735e-05	-4.12792e-05	-4.00029e-05	-3.85415e-05	-3.70515e-05	-3.59233e-05	-3.45979e-05	-3.32904e-05	-3.22898e-05	-3.10892e-05	-2.9944e-05	-2.90534e-05	-2.79673e-05	-2.6966e-05	-2.61705e-05	-2.51896e-05	-2.43154e-05	-2.36022e-05	-2.27182e-05	-2.19558e-05	-2.13142e-05	-2.05192e-05	-1.98547e-05
0.81	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	9.99094e-07	1.23938e-06	4.27909e-06	1.19954e-05	2.41123e-05	4.34797e-05	6.87197e-05	9.79174e-05	0.000131423	0.000165643	0.000198749	0.000232709	0.000262376	0.000289166	0.000310903	0.000323822	0.000330917	0.000329914	0.00032204	0.000311026	0.000295511	0.000278983	0.000263107	0.000246629	0.000232644	0.000220247	0.000208583	0.0001996	0.000191103	0.000183211	0.000176851	0.000169885	0.000163382	0.00015747	0.000150703	0.000144594	0.000138631	0.000132142	0.000126537	0.000120874	0.000115115	0.000110248	0.000105178	0.000100316	9.61524e-05	9.16958e-05	8.76163e-05	8.3973e-05	8.00363e-05	7.65595e-05	7.32875e-05	6.98047e-05	6.68024e-05	6.38385e-05	6.07855e-05	5.818e-05	5.55081e-05	5.2866e-05	5.0597e-05	4.82079e-05	4.59416e-05	4.39525e-05	4.18312e-05	3.98926e-05	3.81344e-05	3.62624e-05	3.46021e-05	3.30377e-05	3.13968e-05	2.99698e-05	2.85739e-05	2.71457e-05	2.59137e-05	2.46686e-05	2.34335e-05	2.23637e-05	2.12561e-05	2.01931e-05	1.92583e-05	1.82769e-05	1.73646e-05	1.65428e-05	1.56777e-05	1.48952e-05	1.41693e-05	1.34109e-05	1.2739e-05	1.20958e-05	1.14348e-05	1.08562e-05	1.02857e-05	9.71265e-06	9.21228e-06	8.70661e-06	8.212e-06	7.77724e-06	7.33003e-06	6.90452e-06	6.52486e-06	6.13074e-06	5.76537e-06	5.43236e-06	5.08652e-06	4.77295e-06	4.47984e-06	4.17782e-06	3.90842e-06	3.64989e-06	3.38742e-06	3.15544e-06	2.92727e-06	2.70019e-06	2.4998e-06	2.2986e-06	2.10291e-06	1.92915e-06	1.75212e-06	1.58399e-06	1.43275e-06	1.27749e-06	1.13333e-06	1.00126e-06	8.65651e-07	7.42143e-07	6.26522e-07	5.08611e-07	4.0277e-07	3.01416e-07	1.99378e-07	1.08562e-07	1.97143e-08	-6.81802e-08	-1.46257e-07	-5.00959e-06	-1.96423e-05	-3.73901e-05	-5.26266e-05	-6.27975e-05	-6.14467e-05	-4.90289e-05	-2.65518e-05	7.1748e-06	4.59645e-05	9.37005e-05	0.000152705	0.00021329	0.000274421	0.000326837	0.000365402	0.000391789	0.000401248	0.000398503	0.000386824	0.00036615	0.000343694	0.000319921	0.000296007	0.000276376	0.000258281	0.000243204	0.00023208	0.000221442	0.000213286	0.000206423	0.000198751	0.000192535	0.00018579	0.000178245	0.00017176	0.000164279	0.000156805	0.000150274	0.000142934	0.000136329	0.000130401	0.000123943	0.000118517	0.000113348	0.000107889	0.000103417	9.8827e-05	9.41782e-05	9.03287e-05	8.61517e-05	8.21452e-05	7.87162e-05	7.49161e-05	7.14694e-05	6.8384e-05	6.49873e-05	6.2045e-05	5.92709e-05	5.62916e-05	5.37838e-05	5.12911e-05	4.87105e-05	4.65568e-05	4.43166e-05	4.20972e-05	4.0225e-05	3.82166e-05	3.63162e-05	3.46704e-05	3.28809e-05	3.12585e-05	2.97998e-05	2.8219e-05	2.68345e-05	2.55349e-05	2.41509e-05	2.29666e-05	2.18057e-05	2.06038e-05	1.95853e-05	1.85482e-05	1.75115e-05	1.66294e-05	1.5705e-05	1.48154e-05	1.40457e-05	1.32256e-05	1.24647e-05	1.17885e-05	1.1065e-05	1.04151e-05	9.81776e-06	9.18365e-06	8.62806e-06	8.09851e-06	7.54645e-06	7.07011e-06	6.59996e-06	6.1223e-06	5.71208e-06	5.29494e-06	4.88389e-06	4.5287e-06	4.15953e-06	3.80729e-06	3.49802e-06	3.17263e-06	2.87163e-06	2.60095e-06	2.31563e-06	2.05871e-06	1.82086e-06	1.57211e-06	1.35271e-06	1.14319e-06	9.27619e-07	7.39895e-07	5.5521e-07	3.69469e-07	2.08343e-07	4.57331e-08	-1.13462e-07	-2.52287e-07	-3.9506e-07	-5.30896e-07	-6.50979e-07	-7.7581e-07	-8.91318e-07	-9.95552e-07	-1.10411e-06	-1.20212e-06	-1.29282e-06	6.66475e-05	0.000237595	0.000467161	0.000688429	0.000859886	0.000949416	0.000950245	0.000891347	0.000799188	0.000694576	0.000539235	0.000327695	0.000101433	-9.67269e-05	-0.000247326	-0.000340672	-0.000382038	-0.000390046	-0.000375456	-0.000348553	-0.000321719	-0.000296156	-0.000273381	-0.000257503	-0.000244557	-0.000233584	-0.000226665	-0.00021968	-0.000212461	-0.000207131	-0.000200437	-0.000193157	-0.000187313	-0.000180169	-0.000172919	-0.000167132	-0.000160316	-0.000153791	-0.000148621	-0.000142532	-0.000136911	-0.000132403	-0.000127005	-0.000122152	-0.000118161	-0.000113325	-0.000109089	-0.000105503	-0.000101148	-9.74368e-05	-9.41994e-05	-9.02871e-05	-8.7041e-05	-8.41179e-05	-8.06168e-05	-7.77826e-05	-7.51415e-05	-7.20182e-05	-6.95439e-05	-6.71537e-05	-6.43739e-05	-6.22114e-05	-6.00449e-05	-5.75763e-05	-5.56834e-05	-5.37176e-05	-5.15307e-05	-4.98708e-05	-4.80862e-05	-4.61537e-05	-4.46948e-05	-4.30748e-05	-4.13713e-05	-4.00857e-05	-3.86156e-05	-3.71174e-05	-3.59809e-05	-3.4648e-05	-3.33331e-05	-3.23253e-05	-3.11179e-05	-2.99662e-05	-2.90692e-05	-2.79772e-05	-2.69702e-05	-2.6169e-05	-2.5183e-05	-2.43037e-05	-2.35855e-05	-2.26969e-05	-2.193e-05	-2.1284e-05	-2.04851e-05	-1.98165e-05
0.815	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.1026e-06	1.58022e-06	4.95297e-06	1.30558e-05	2.55857e-05	4.5374e-05	7.10356e-05	0.000100652	0.000134568	0.00016919	0.000202582	0.000236681	0.000266379	0.000293131	0.000314792	0.000327616	0.0003346	0.000333477	0.000325479	0.000314334	0.000298688	0.00028203	0.000266025	0.000249423	0.000235317	0.000222805	0.000211034	0.000201948	0.000193354	0.00018537	0.000178923	0.000171874	0.000165291	0.000159302	0.000152462	0.000146282	0.000140251	0.000133698	0.00012803	0.000122307	0.000116491	0.000111568	0.000106446	0.000101534	9.73216e-05	9.28193e-05	8.86958e-05	8.501e-05	8.10333e-05	7.75178e-05	7.42088e-05	7.06909e-05	6.76546e-05	6.46583e-05	6.15745e-05	5.89392e-05	5.62389e-05	5.35698e-05	5.12746e-05	4.88608e-05	4.65707e-05	4.45587e-05	4.24157e-05	4.04563e-05	3.8678e-05	3.67871e-05	3.51085e-05	3.35265e-05	3.18691e-05	3.0426e-05	2.90148e-05	2.7572e-05	2.63259e-05	2.50674e-05	2.38195e-05	2.27374e-05	2.1618e-05	2.05438e-05	1.95982e-05	1.86065e-05	1.76843e-05	1.68531e-05	1.59789e-05	1.51877e-05	1.44535e-05	1.36873e-05	1.30077e-05	1.23572e-05	1.16893e-05	1.1104e-05	1.05271e-05	9.94794e-06	9.44167e-06	8.93039e-06	8.43041e-06	7.99045e-06	7.53831e-06	7.10807e-06	6.72384e-06	6.32538e-06	5.95583e-06	5.6188e-06	5.26914e-06	4.95187e-06	4.65521e-06	4.34982e-06	4.07716e-06	3.8155e-06	3.55004e-06	3.31518e-06	3.08425e-06	2.85453e-06	2.65157e-06	2.44793e-06	2.24989e-06	2.07386e-06	1.89466e-06	1.72445e-06	1.57119e-06	1.41401e-06	1.26799e-06	1.13412e-06	9.96795e-07	8.71628e-07	7.54406e-07	6.34963e-07	5.27636e-07	4.24851e-07	3.21441e-07	2.29293e-07	1.39163e-07	5.00359e-08	-2.92384e-08	-4.78107e-06	-1.91566e-05	-3.65445e-05	-5.13639e-05	-6.10871e-05	-5.92776e-05	-4.63945e-05	-2.34482e-05	1.07461e-05	5.00032e-05	9.80866e-05	0.000157282	0.000217943	0.000279073	0.000331444	0.000369935	0.000396223	0.000405566	0.000402689	0.000390864	0.00037004	0.000347427	0.000323497	0.000299431	0.000279651	0.000261416	0.000246207	0.000234958	0.000224205	0.000215938	0.00020897	0.000201202	0.00019489	0.000188056	0.000180424	0.000173854	0.000166294	0.000158742	0.000152135	0.000144724	0.000138049	0.000132055	0.000125535	0.000120047	0.000114821	0.000109306	0.000104782	0.000100141	9.54439e-05	9.15476e-05	8.73264e-05	8.32776e-05	7.98076e-05	7.59688e-05	7.24848e-05	6.93634e-05	6.59328e-05	6.29576e-05	6.0152e-05	5.7143e-05	5.46063e-05	5.2086e-05	4.94794e-05	4.73002e-05	4.5036e-05	4.27936e-05	4.08992e-05	3.88697e-05	3.69491e-05	3.52838e-05	3.34759e-05	3.18356e-05	3.03598e-05	2.87628e-05	2.73627e-05	2.60481e-05	2.46499e-05	2.34518e-05	2.22778e-05	2.10634e-05	2.00328e-05	1.89841e-05	1.79364e-05	1.70437e-05	1.61092e-05	1.52099e-05	1.44308e-05	1.36018e-05	1.28323e-05	1.21479e-05	1.14166e-05	1.07591e-05	1.01545e-05	9.51354e-06	8.95127e-06	8.41532e-06	7.85718e-06	7.37493e-06	6.89913e-06	6.4161e-06	6.00065e-06	5.57852e-06	5.1627e-06	4.80288e-06	4.4293e-06	4.07283e-06	3.75945e-06	3.43015e-06	3.12538e-06	2.85105e-06	2.56226e-06	2.30198e-06	2.06088e-06	1.80903e-06	1.58663e-06	1.37422e-06	1.15588e-06	9.65471e-07	7.78204e-07	5.89985e-07	4.26448e-07	2.61525e-07	1.00102e-07	-4.08897e-08	-1.85741e-07	-3.23585e-07	-4.45621e-07	-5.72325e-07	-6.8965e-07	-7.95649e-07	-9.05905e-07	-1.00556e-06	-1.09786e-06	6.68637e-05	0.000237862	0.00046753	0.000688944	0.000860535	0.000950145	0.000950967	0.000891946	0.000799568	0.000694682	0.000539017	0.00032712	0.000100491	-9.80058e-05	-0.000248871	-0.000342399	-0.000383867	-0.000391907	-0.000377298	-0.000350346	-0.000323442	-0.000297802	-0.000274951	-0.000258996	-0.000245981	-0.000234944	-0.000227963	-0.000220923	-0.000213653	-0.000208271	-0.00020153	-0.000194205	-0.000188315	-0.000181128	-0.000173836	-0.000168008	-0.000161153	-0.000154591	-0.000149383	-0.000143259	-0.000137605	-0.000133063	-0.000127635	-0.000122752	-0.000118732	-0.000113868	-0.000109606	-0.000105993	-0.000101615	-9.78794e-05	-9.46189e-05	-9.06852e-05	-8.74178e-05	-8.44741e-05	-8.09541e-05	-7.8101e-05	-7.54416e-05	-7.23015e-05	-6.98103e-05	-6.7404e-05	-6.46092e-05	-6.24317e-05	-6.0251e-05	-5.77691e-05	-5.58629e-05	-5.38845e-05	-5.16858e-05	-5.0014e-05	-4.82184e-05	-4.62754e-05	-4.4806e-05	-4.31762e-05	-4.14634e-05	-4.01684e-05	-3.86897e-05	-3.71833e-05	-3.60386e-05	-3.4698e-05	-3.33759e-05	-3.23607e-05	-3.11466e-05	-2.99885e-05	-2.9085e-05	-2.79871e-05	-2.69744e-05	-2.61675e-05	-2.51763e-05	-2.42919e-05	-2.35687e-05	-2.26756e-05	-2.19042e-05	-2.12538e-05	-2.04509e-05	-1.97784e-05
0.82	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.20144e-06	1.90571e-06	5.59653e-06	1.40684e-05	2.69929e-05	4.7183e-05	7.32474e-05	0.000103264	0.000137572	0.000172577	0.000206243	0.000240474	0.000270202	0.000296918	0.000318506	0.000331239	0.000338117	0.00033688	0.000328763	0.000317493	0.000301723	0.00028494	0.000268811	0.000252091	0.000237871	0.00022525	0.000213376	0.000204191	0.000195505	0.000187434	0.000180902	0.000173774	0.000167115	0.000161053	0.000154143	0.000147896	0.0001418	0.000135185	0.000129457	0.000123677	0.000117806	0.00011283	0.000107658	0.000102698	9.84396e-05	9.38936e-05	8.9728e-05	8.60017e-05	8.19868e-05	7.84344e-05	7.509e-05	7.15386e-05	6.84699e-05	6.54426e-05	6.23295e-05	5.96656e-05	5.69383e-05	5.42434e-05	5.19232e-05	4.94857e-05	4.7173e-05	4.5139e-05	4.29755e-05	4.09962e-05	3.91987e-05	3.72897e-05	3.55936e-05	3.39949e-05	3.23216e-05	3.08632e-05	2.94373e-05	2.79807e-05	2.67211e-05	2.54498e-05	2.41897e-05	2.30957e-05	2.19652e-05	2.08802e-05	1.99242e-05	1.89228e-05	1.79911e-05	1.71508e-05	1.62681e-05	1.54686e-05	1.47265e-05	1.39527e-05	1.32658e-05	1.26084e-05	1.19339e-05	1.13421e-05	1.07591e-05	1.01741e-05	9.6622e-06	9.14555e-06	8.64044e-06	8.19551e-06	7.73866e-06	7.30389e-06	6.9153e-06	6.51268e-06	6.13915e-06	5.79827e-06	5.44495e-06	5.12415e-06	4.82411e-06	4.51549e-06	4.2397e-06	3.97505e-06	3.70674e-06	3.46911e-06	3.23554e-06	3.00329e-06	2.79789e-06	2.5919e-06	2.39162e-06	2.21342e-06	2.03214e-06	1.85993e-06	1.70475e-06	1.54572e-06	1.39792e-06	1.26233e-06	1.12336e-06	9.96606e-07	8.77851e-07	7.5694e-07	6.4819e-07	5.44034e-07	4.39308e-07	3.45883e-07	2.54525e-07	1.64215e-07	8.37916e-08	-4.56158e-06	-1.86915e-05	-3.57357e-05	-5.01567e-05	-5.94524e-05	-5.72048e-05	-4.38773e-05	-2.04828e-05	1.41581e-05	5.38615e-05	0.000102277	0.000161655	0.000222388	0.000283517	0.000335845	0.000374266	0.000400458	0.000409692	0.000406688	0.000394725	0.000373756	0.000350993	0.000326913	0.000302702	0.000282781	0.000264412	0.000249077	0.000237709	0.000226845	0.000218473	0.000211406	0.000203544	0.000197142	0.000190221	0.000182507	0.000175857	0.000168219	0.000160594	0.000153915	0.000146435	0.000139695	0.000133637	0.000127057	0.000121511	0.000116229	0.000110663	0.000106087	0.000101398	9.66551e-05	9.27141e-05	8.84508e-05	8.43616e-05	8.08523e-05	7.69766e-05	7.3457e-05	7.03012e-05	6.68383e-05	6.38317e-05	6.0996e-05	5.79586e-05	5.53942e-05	5.28477e-05	5.02161e-05	4.80127e-05	4.57255e-05	4.34612e-05	4.15455e-05	3.94959e-05	3.75561e-05	3.5872e-05	3.40465e-05	3.23893e-05	3.08971e-05	2.92847e-05	2.78696e-05	2.65407e-05	2.5129e-05	2.39177e-05	2.27311e-05	2.15048e-05	2.04626e-05	1.94029e-05	1.83447e-05	1.74418e-05	1.64976e-05	1.5589e-05	1.4801e-05	1.39635e-05	1.31859e-05	1.24936e-05	1.17547e-05	1.10901e-05	1.04785e-05	9.83097e-06	9.26231e-06	8.72025e-06	8.15628e-06	7.66839e-06	7.1872e-06	6.69901e-06	6.27856e-06	5.85167e-06	5.43128e-06	5.06703e-06	4.68924e-06	4.3287e-06	4.01139e-06	3.67836e-06	3.36997e-06	3.09215e-06	2.80004e-06	2.53653e-06	2.29233e-06	2.03752e-06	1.81224e-06	1.59706e-06	1.37607e-06	1.18309e-06	9.93344e-07	8.02749e-07	6.36901e-07	4.69761e-07	3.06202e-07	1.63132e-07	1.62872e-08	-1.23484e-07	-2.47393e-07	-3.75894e-07	-4.94963e-07	-6.02655e-07	-7.14538e-07	-8.15771e-07	-9.09607e-07	6.70723e-05	0.000238119	0.000467884	0.000689437	0.000861156	0.000950843	0.000951657	0.00089252	0.000799933	0.000694786	0.000538812	0.000326573	9.95946e-05	-9.92241e-05	-0.000250343	-0.000344044	-0.000385611	-0.00039368	-0.000379054	-0.000352055	-0.000325084	-0.00029937	-0.000276447	-0.000260419	-0.000247337	-0.00023624	-0.000229201	-0.000222108	-0.000214788	-0.000209358	-0.000202571	-0.000195203	-0.000189269	-0.000182041	-0.00017471	-0.000168842	-0.00016195	-0.000155352	-0.000150109	-0.000143952	-0.000138265	-0.000133692	-0.000128234	-0.000123323	-0.000119274	-0.000114385	-0.000110097	-0.000106459	-0.000102058	-9.82999e-05	-9.50171e-05	-9.10631e-05	-8.77755e-05	-8.48121e-05	-8.1274e-05	-7.84028e-05	-7.5726e-05	-7.25699e-05	-7.00626e-05	-6.76409e-05	-6.48319e-05	-6.26401e-05	-6.04457e-05	-5.79512e-05	-5.60323e-05	-5.40418e-05	-5.1832e-05	-5.01488e-05	-4.83426e-05	-4.63897e-05	-4.49102e-05	-4.3271e-05	-4.15494e-05	-4.02455e-05	-3.87586e-05	-3.72443e-05	-3.60917e-05	-3.47439e-05	-3.34148e-05	-3.23927e-05	-3.11722e-05	-3.0008e-05	-2.90983e-05	-2.79948e-05	-2.69766e-05	-2.61643e-05	-2.51681e-05	-2.4279e-05	-2.3551e-05	-2.26536e-05	-2.18778e-05	-2.12233e-05	-2.04165e-05	-1.97402e-05
0.825	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.29794e-06	2.22353e-06	6.22492e-06	1.50572e-05	2.83669e-05	4.89495e-05	7.54072e-05	0.000105814	0.000140504	0.000175884	0.000209817	0.000244178	0.000273935	0.000300616	0.000322133	0.000334777	0.000341551	0.000340204	0.000331971	0.000320579	0.000304687	0.000287782	0.000271533	0.000254697	0.000240365	0.000227637	0.000215664	0.000206382	0.000197606	0.00018945	0.000182836	0.00017563	0.000168897	0.000162763	0.000155786	0.000149472	0.000143313	0.000136638	0.000130851	0.000125015	0.000119091	0.000114064	0.000108843	0.000103836	9.95319e-05	9.49432e-05	9.07366e-05	8.69708e-05	8.29186e-05	7.93302e-05	7.59512e-05	7.23671e-05	6.92668e-05	6.62092e-05	6.30674e-05	6.03757e-05	5.7622e-05	5.49019e-05	5.25572e-05	5.00967e-05	4.77618e-05	4.57065e-05	4.35228e-05	4.1524e-05	3.97079e-05	3.77813e-05	3.6068e-05	3.4453e-05	3.27642e-05	3.12909e-05	2.98507e-05	2.83804e-05	2.71077e-05	2.58239e-05	2.45519e-05	2.34464e-05	2.23049e-05	2.12095e-05	2.02434e-05	1.92324e-05	1.82915e-05	1.74423e-05	1.65513e-05	1.57437e-05	1.49937e-05	1.42126e-05	1.35186e-05	1.28544e-05	1.21734e-05	1.15753e-05	1.09864e-05	1.03957e-05	9.87829e-06	9.3564e-06	8.84628e-06	8.3965e-06	7.93504e-06	7.49585e-06	7.10299e-06	6.69633e-06	6.31889e-06	5.97425e-06	5.61736e-06	5.29311e-06	4.98976e-06	4.67799e-06	4.39915e-06	4.13158e-06	3.86048e-06	3.62015e-06	3.38399e-06	3.14927e-06	2.94147e-06	2.7332e-06	2.53073e-06	2.3504e-06	2.1671e-06	1.99293e-06	1.83586e-06	1.67503e-06	1.52549e-06	1.38822e-06	1.24765e-06	1.11933e-06	9.99077e-07	8.7673e-07	7.66587e-07	6.61091e-07	5.55078e-07	4.60403e-07	3.67842e-07	2.76375e-07	1.94828e-07	-4.3466e-06	-1.82367e-05	-3.49454e-05	-4.89773e-05	-5.78555e-05	-5.51801e-05	-4.14186e-05	-1.75866e-05	1.74905e-05	5.76297e-05	0.000106369	0.000165925	0.00022673	0.000287858	0.000340143	0.000378495	0.000404595	0.000413721	0.000410594	0.000398495	0.000377385	0.000354476	0.00033025	0.000305897	0.000285837	0.000267339	0.000251881	0.000240396	0.000229424	0.000220949	0.000213785	0.000205832	0.000199342	0.000192336	0.000184543	0.000177813	0.000170101	0.000162403	0.000155654	0.000148108	0.000141303	0.000135183	0.000128545	0.000122942	0.000117606	0.000111988	0.000107363	0.000102627	9.7839e-05	9.38545e-05	8.955e-05	8.54213e-05	8.18738e-05	7.7962e-05	7.44076e-05	7.12183e-05	6.77237e-05	6.46865e-05	6.18215e-05	5.87563e-05	5.6165e-05	5.35928e-05	5.09368e-05	4.87098e-05	4.64001e-05	4.41144e-05	4.21779e-05	4.01087e-05	3.815e-05	3.64478e-05	3.46051e-05	3.29312e-05	3.1423e-05	2.97956e-05	2.83659e-05	2.7023e-05	2.5598e-05	2.43739e-05	2.3175e-05	2.19371e-05	2.08836e-05	1.98131e-05	1.87446e-05	1.78318e-05	1.68782e-05	1.59606e-05	1.51638e-05	1.4318e-05	1.35324e-05	1.28323e-05	1.20862e-05	1.14145e-05	1.07962e-05	1.01422e-05	9.56727e-06	9.01923e-06	8.44958e-06	7.95617e-06	7.4697e-06	6.97648e-06	6.55115e-06	6.1196e-06	5.69475e-06	5.32617e-06	4.94425e-06	4.57975e-06	4.25859e-06	3.92191e-06	3.60999e-06	3.32876e-06	3.03339e-06	2.76674e-06	2.5195e-06	2.26179e-06	2.0337e-06	1.81581e-06	1.59223e-06	1.39672e-06	1.20456e-06	1.01164e-06	8.43529e-07	6.74219e-07	5.0857e-07	3.63466e-07	2.14671e-07	7.30142e-08	-5.27288e-08	-1.8299e-07	-3.03765e-07	-4.13115e-07	-5.26592e-07	-6.29375e-07	-7.24715e-07	6.7277e-05	0.000238371	0.000468231	0.00068992	0.000861764	0.000951525	0.000952332	0.000893081	0.000800291	0.000694888	0.000538613	0.000326041	9.87208e-05	-0.000100412	-0.000251778	-0.000345649	-0.000387312	-0.000395409	-0.000380767	-0.000353722	-0.000326686	-0.0003009	-0.000277906	-0.000261807	-0.00024866	-0.000237503	-0.000230407	-0.000223263	-0.000215895	-0.000210418	-0.000203587	-0.000196176	-0.000190199	-0.000182932	-0.000175562	-0.000169655	-0.000162726	-0.000156093	-0.000150815	-0.000144626	-0.000138908	-0.000134304	-0.000128818	-0.000123879	-0.000119803	-0.000114888	-0.000110575	-0.000106913	-0.000102489	-9.87092e-05	-9.54048e-05	-9.1431e-05	-8.81235e-05	-8.51409e-05	-8.15853e-05	-7.86964e-05	-7.60026e-05	-7.28308e-05	-7.03078e-05	-6.78711e-05	-6.50482e-05	-6.28424e-05	-6.06348e-05	-5.8128e-05	-5.61966e-05	-5.41944e-05	-5.19736e-05	-5.02794e-05	-4.84628e-05	-4.65002e-05	-4.50109e-05	-4.33627e-05	-4.16324e-05	-4.03198e-05	-3.88249e-05	-3.73029e-05	-3.61427e-05	-3.47877e-05	-3.34519e-05	-3.24229e-05	-3.11963e-05	-3.0026e-05	-2.91103e-05	-2.80013e-05	-2.69778e-05	-2.61602e-05	-2.51593e-05	-2.42654e-05	-2.35327e-05	-2.26311e-05	-2.18512e-05	-2.11925e-05	-2.03821e-05	-1.97021e-05
0.83	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.39444e-06	2.54134e-06	6.85332e-06	1.6046e-05	2.9741e-05	5.0716e-05	7.7567e-05	0.000108365	0.000143437	0.000179191	0.000213392	0.000247882	0.000277668	0.000304314	0.00032576	0.000338315	0.000344986	0.000343528	0.000335178	0.000323665	0.000307651	0.000290624	0.000274254	0.000257304	0.00024286	0.000230025	0.000217951	0.000208574	0.000199707	0.000191465	0.000184769	0.000177486	0.000170679	0.000164473	0.000157428	0.000151049	0.000144826	0.000138091	0.000132245	0.000126353	0.000120376	0.000115297	0.000110027	0.000104973	0.000100624	9.59929e-05	9.17452e-05	8.79399e-05	8.38504e-05	8.02259e-05	7.68124e-05	7.31957e-05	7.00636e-05	6.69759e-05	6.38053e-05	6.10858e-05	5.83057e-05	5.55604e-05	5.31913e-05	5.07077e-05	4.83507e-05	4.6274e-05	4.40701e-05	4.20519e-05	4.02171e-05	3.82728e-05	3.65425e-05	3.49111e-05	3.32068e-05	3.17185e-05	3.0264e-05	2.87802e-05	2.74943e-05	2.6198e-05	2.49141e-05	2.37971e-05	2.26447e-05	2.15388e-05	2.05626e-05	1.9542e-05	1.85919e-05	1.77339e-05	1.68344e-05	1.60187e-05	1.5261e-05	1.44725e-05	1.37714e-05	1.31004e-05	1.24129e-05	1.18086e-05	1.12137e-05	1.06173e-05	1.00944e-05	9.56725e-06	9.05211e-06	8.59749e-06	8.13143e-06	7.68782e-06	7.29069e-06	6.87997e-06	6.49863e-06	6.15023e-06	5.78977e-06	5.46208e-06	5.15541e-06	4.84048e-06	4.5586e-06	4.2881e-06	4.01421e-06	3.77119e-06	3.53244e-06	3.29525e-06	3.08506e-06	2.8745e-06	2.66983e-06	2.48738e-06	2.30205e-06	2.12593e-06	1.96697e-06	1.80434e-06	1.65306e-06	1.51411e-06	1.37193e-06	1.24206e-06	1.1203e-06	9.9652e-07	8.84985e-07	7.78147e-07	6.70847e-07	5.74923e-07	4.81159e-07	3.88535e-07	3.05864e-07	-4.13162e-06	-1.77819e-05	-3.4155e-05	-4.77979e-05	-5.62586e-05	-5.31554e-05	-3.896e-05	-1.46904e-05	2.08229e-05	6.13978e-05	0.000110461	0.000170195	0.000231071	0.000292198	0.00034444	0.000382724	0.000408731	0.00041775	0.0004145	0.000402265	0.000381015	0.000357959	0.000333587	0.000309093	0.000288894	0.000270265	0.000254685	0.000243082	0.000232003	0.000223426	0.000216164	0.00020812	0.000201541	0.000194452	0.000186578	0.00017977	0.000171982	0.000164212	0.000157393	0.00014978	0.000142911	0.000136729	0.000130032	0.000124373	0.000118983	0.000113314	0.000108639	0.000103855	9.9023e-05	9.49948e-05	9.06492e-05	8.64811e-05	8.28952e-05	7.89474e-05	7.53582e-05	7.21354e-05	6.86092e-05	6.55413e-05	6.26469e-05	5.9554e-05	5.69357e-05	5.43379e-05	5.16576e-05	4.94068e-05	4.70747e-05	4.47676e-05	4.28103e-05	4.07215e-05	3.8744e-05	3.70235e-05	3.51636e-05	3.34732e-05	3.1949e-05	3.03065e-05	2.88622e-05	2.75052e-05	2.60671e-05	2.48301e-05	2.36189e-05	2.23694e-05	2.13045e-05	2.02233e-05	1.91446e-05	1.82218e-05	1.72588e-05	1.63321e-05	1.55266e-05	1.46724e-05	1.38788e-05	1.31711e-05	1.24177e-05	1.17389e-05	1.11138e-05	1.04534e-05	9.87224e-06	9.31821e-06	8.74288e-06	8.24395e-06	7.7522e-06	7.25396e-06	6.82374e-06	6.38752e-06	5.95821e-06	5.5853e-06	5.19926e-06	4.8308e-06	4.5058e-06	4.16545e-06	3.85001e-06	3.56536e-06	3.26674e-06	2.99694e-06	2.74666e-06	2.48606e-06	2.25515e-06	2.03455e-06	1.80838e-06	1.61035e-06	1.41577e-06	1.22053e-06	1.05016e-06	8.78678e-07	7.10939e-07	5.63801e-07	4.13055e-07	2.69512e-07	1.41935e-07	9.91509e-09	-1.12568e-07	-2.23576e-07	-3.38645e-07	-4.42979e-07	-5.39822e-07	6.74817e-05	0.000238624	0.000468578	0.000690402	0.000862372	0.000952207	0.000953007	0.000893642	0.000800648	0.000694991	0.000538413	0.000325509	9.7847e-05	-0.0001016	-0.000253213	-0.000347254	-0.000389012	-0.000397139	-0.000382479	-0.00035539	-0.000328287	-0.00030243	-0.000279365	-0.000263195	-0.000249983	-0.000238767	-0.000231614	-0.000224418	-0.000217003	-0.000211477	-0.000204602	-0.000197149	-0.00019113	-0.000183822	-0.000176413	-0.000170468	-0.000163503	-0.000156835	-0.000151522	-0.000145301	-0.000139552	-0.000134916	-0.000129402	-0.000124435	-0.000120331	-0.000115391	-0.000111053	-0.000107367	-0.000102921	-9.91186e-05	-9.57925e-05	-9.17988e-05	-8.84716e-05	-8.54698e-05	-8.18965e-05	-7.899e-05	-7.62792e-05	-7.30918e-05	-7.0553e-05	-6.81013e-05	-6.52645e-05	-6.30448e-05	-6.08239e-05	-5.83047e-05	-5.63609e-05	-5.4347e-05	-5.21153e-05	-5.041e-05	-4.85831e-05	-4.66108e-05	-4.51117e-05	-4.34543e-05	-4.17154e-05	-4.03941e-05	-3.88911e-05	-3.73616e-05	-3.61936e-05	-3.48316e-05	-3.3489e-05	-3.24532e-05	-3.12203e-05	-3.0044e-05	-2.91224e-05	-2.80079e-05	-2.6979e-05	-2.61561e-05	-2.51504e-05	-2.42518e-05	-2.35145e-05	-2.26086e-05	-2.18246e-05	-2.11618e-05	-2.03477e-05	-1.9664e-05
0.835	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.48809e-06	2.84974e-06	7.4631e-06	1.70055e-05	3.10744e-05	5.24302e-05	7.96628e-05	0.000110839	0.000146283	0.000182401	0.00021686	0.000251477	0.000281291	0.000307902	0.00032928	0.000341748	0.000348319	0.000346753	0.000338291	0.000326659	0.000310528	0.000293382	0.000276896	0.000259833	0.00024528	0.000232342	0.000220171	0.0002107	0.000201746	0.000193421	0.000186645	0.000179288	0.000172409	0.000166133	0.000159022	0.000152579	0.000146294	0.000139501	0.000133598	0.000127652	0.000121623	0.000116494	0.000111177	0.000106077	0.000101685	9.70118e-05	9.27243e-05	8.88806e-05	8.4755e-05	8.10955e-05	7.76484e-05	7.4e-05	7.08372e-05	6.77201e-05	6.45218e-05	6.17752e-05	5.89695e-05	5.61997e-05	5.3807e-05	5.1301e-05	4.89225e-05	4.68251e-05	4.46016e-05	4.25645e-05	4.07115e-05	3.87501e-05	3.70033e-05	3.5356e-05	3.36367e-05	3.21339e-05	3.06655e-05	2.91685e-05	2.78699e-05	2.65615e-05	2.5266e-05	2.41378e-05	2.29747e-05	2.18587e-05	2.08727e-05	1.98428e-05	1.88838e-05	1.80171e-05	1.71095e-05	1.6286e-05	1.55208e-05	1.47251e-05	1.40171e-05	1.33394e-05	1.26457e-05	1.20353e-05	1.14346e-05	1.08327e-05	1.03044e-05	9.7722e-06	9.25221e-06	8.79288e-06	8.32234e-06	7.87445e-06	7.47317e-06	7.05852e-06	6.6734e-06	6.32135e-06	5.95742e-06	5.62638e-06	5.31649e-06	4.99851e-06	4.71366e-06	4.44033e-06	4.16373e-06	3.91808e-06	3.67683e-06	3.43724e-06	3.22473e-06	3.01195e-06	2.80515e-06	2.62063e-06	2.43333e-06	2.25532e-06	2.09452e-06	1.93014e-06	1.77717e-06	1.63659e-06	1.49284e-06	1.36146e-06	1.23825e-06	1.11307e-06	1.00019e-06	8.92046e-07	7.83496e-07	6.86357e-07	5.91426e-07	4.97677e-07	4.13914e-07	-3.92271e-06	-1.73403e-05	-3.33877e-05	-4.66531e-05	-5.47087e-05	-5.11904e-05	-3.65739e-05	-1.18796e-05	2.40569e-05	6.50547e-05	0.000114432	0.000174339	0.000235285	0.00029641	0.000348611	0.000386829	0.000412746	0.00042166	0.000418291	0.000405924	0.000384538	0.000361339	0.000336826	0.000312194	0.000291861	0.000273106	0.000257406	0.00024569	0.000234506	0.000225829	0.000218473	0.000210341	0.000203676	0.000196505	0.000188553	0.000181668	0.000173809	0.000165969	0.000159081	0.000151404	0.000144472	0.00013823	0.000131476	0.000125762	0.000120319	0.000114601	0.000109877	0.000105048	0.000100172	9.61019e-05	9.17164e-05	8.751e-05	8.3887e-05	7.99043e-05	7.62813e-05	7.30258e-05	6.9469e-05	6.63714e-05	6.34485e-05	6.03287e-05	5.76842e-05	5.50615e-05	5.23575e-05	5.00838e-05	4.77299e-05	4.5402e-05	4.34246e-05	4.13167e-05	3.93209e-05	3.75827e-05	3.57062e-05	3.39997e-05	3.246e-05	3.08028e-05	2.93444e-05	2.79738e-05	2.65228e-05	2.52734e-05	2.40503e-05	2.27894e-05	2.17136e-05	2.0622e-05	1.95333e-05	1.86008e-05	1.76286e-05	1.66931e-05	1.58791e-05	1.50169e-05	1.42156e-05	1.35004e-05	1.27399e-05	1.20543e-05	1.14226e-05	1.07559e-05	1.01687e-05	9.60888e-06	9.02803e-06	8.52374e-06	8.02688e-06	7.52374e-06	7.08878e-06	6.64804e-06	6.2144e-06	5.83728e-06	5.44724e-06	5.07493e-06	4.7462e-06	4.4023e-06	4.08343e-06	3.79547e-06	3.49369e-06	3.22083e-06	2.9676e-06	2.70418e-06	2.47054e-06	2.24732e-06	2.01863e-06	1.81815e-06	1.62122e-06	1.42372e-06	1.25115e-06	1.07756e-06	9.07791e-07	7.58678e-07	6.06036e-07	4.60661e-07	3.31302e-07	1.97572e-07	7.34301e-08	-3.91893e-08	-1.55807e-07	-2.61647e-07	-3.59952e-07	6.76809e-05	0.000238869	0.000468915	0.000690871	0.000862963	0.00095287	0.000953662	0.000894187	0.000800995	0.00069509	0.000538221	0.000324993	9.69997e-05	-0.000102752	-0.000254606	-0.000348811	-0.000390662	-0.000398817	-0.00038414	-0.000357007	-0.000329841	-0.000303914	-0.00028078	-0.000264541	-0.000251266	-0.000239993	-0.000232784	-0.000225538	-0.000218076	-0.000212505	-0.000205587	-0.000198093	-0.000192032	-0.000184686	-0.000177239	-0.000171256	-0.000164256	-0.000157554	-0.000152207	-0.000145955	-0.000140175	-0.00013551	-0.000129967	-0.000124974	-0.000120843	-0.000115879	-0.000111517	-0.000107807	-0.000103339	-9.95153e-05	-9.61682e-05	-9.21552e-05	-8.88088e-05	-8.57884e-05	-8.2198e-05	-7.92744e-05	-7.65471e-05	-7.33445e-05	-7.07905e-05	-6.83242e-05	-6.5474e-05	-6.32406e-05	-6.10068e-05	-5.84757e-05	-5.65198e-05	-5.44946e-05	-5.22522e-05	-5.05363e-05	-4.86993e-05	-4.67176e-05	-4.52089e-05	-4.35427e-05	-4.17955e-05	-4.04658e-05	-3.8955e-05	-3.7418e-05	-3.62426e-05	-3.48737e-05	-3.35245e-05	-3.24821e-05	-3.12432e-05	-3.00611e-05	-2.91336e-05	-2.80138e-05	-2.69798e-05	-2.61517e-05	-2.51414e-05	-2.42382e-05	-2.34963e-05	-2.25864e-05	-2.17983e-05	-2.11316e-05	-2.03138e-05	-1.96266e-05
0.84	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.576e-06	3.1393e-06	8.03566e-06	1.79065e-05	3.23264e-05	5.40398e-05	8.16308e-05	0.000113163	0.000148956	0.000185415	0.000220117	0.000254852	0.000284693	0.000311272	0.000332585	0.000344973	0.000351448	0.000349782	0.000341214	0.000329471	0.000313229	0.000295973	0.000279376	0.000262208	0.000247553	0.000234518	0.000222256	0.000212697	0.000203661	0.000195259	0.000188408	0.00018098	0.000174033	0.000167692	0.000160519	0.000154016	0.000147674	0.000140825	0.000134869	0.000128872	0.000122795	0.000117619	0.000112257	0.000107115	0.000102681	9.79692e-05	9.36443e-05	8.97647e-05	8.56051e-05	8.19127e-05	7.84342e-05	7.4756e-05	7.15643e-05	6.84197e-05	6.51952e-05	6.24233e-05	5.95935e-05	5.68008e-05	5.43858e-05	5.18588e-05	4.94602e-05	4.73433e-05	4.51014e-05	4.30466e-05	4.11766e-05	3.91991e-05	3.74367e-05	3.57746e-05	3.40412e-05	3.25246e-05	3.10433e-05	2.95339e-05	2.82233e-05	2.69035e-05	2.55971e-05	2.44584e-05	2.32854e-05	2.21598e-05	2.11646e-05	2.0126e-05	1.91586e-05	1.82839e-05	1.73686e-05	1.65377e-05	1.57654e-05	1.4963e-05	1.42485e-05	1.35646e-05	1.2865e-05	1.22489e-05	1.16427e-05	1.10357e-05	1.05024e-05	9.96538e-06	9.44081e-06	8.97706e-06	8.50233e-06	8.0504e-06	7.64524e-06	7.22689e-06	6.8382e-06	6.48273e-06	6.11554e-06	5.78135e-06	5.46845e-06	5.14759e-06	4.85995e-06	4.58395e-06	4.30481e-06	4.0567e-06	3.81309e-06	3.57124e-06	3.35654e-06	3.14168e-06	2.93288e-06	2.74642e-06	2.55727e-06	2.37747e-06	2.21495e-06	2.04892e-06	1.89436e-06	1.75224e-06	1.60703e-06	1.47423e-06	1.34965e-06	1.22316e-06	1.109e-06	9.9963e-07	8.89903e-07	7.91622e-07	6.95591e-07	6.00784e-07	5.15991e-07	-3.72595e-06	-1.6925e-05	-3.26667e-05	-4.55776e-05	-5.32528e-05	-4.93446e-05	-3.43327e-05	-9.23969e-06	2.70942e-05	6.84891e-05	0.000118162	0.000178231	0.000239241	0.000300366	0.000352529	0.000390683	0.000416516	0.000425332	0.000421851	0.000409361	0.000387846	0.000364514	0.000339868	0.000315107	0.000294647	0.000275774	0.000259962	0.00024814	0.000236858	0.000228087	0.000220642	0.000212427	0.000205682	0.000198434	0.000190409	0.000183453	0.000175525	0.000167619	0.000160667	0.000152929	0.000145939	0.00013964	0.000132834	0.000127068	0.000121575	0.000115811	0.000111042	0.00010617	0.000101253	9.71427e-05	9.27197e-05	8.84773e-05	8.48195e-05	8.08039e-05	7.71492e-05	7.38632e-05	7.02776e-05	6.7152e-05	6.42023e-05	6.10573e-05	5.83883e-05	5.57421e-05	5.3016e-05	5.07207e-05	4.83464e-05	4.5999e-05	4.40026e-05	4.18768e-05	3.98639e-05	3.81091e-05	3.62168e-05	3.44952e-05	3.2941e-05	3.12701e-05	2.97983e-05	2.8415e-05	2.69519e-05	2.56907e-05	2.44565e-05	2.3185e-05	2.20989e-05	2.09975e-05	1.98994e-05	1.89578e-05	1.79771e-05	1.70333e-05	1.62113e-05	1.53416e-05	1.4533e-05	1.38107e-05	1.30436e-05	1.23515e-05	1.17136e-05	1.10411e-05	1.04482e-05	9.88292e-06	9.29688e-06	8.78756e-06	8.28589e-06	7.77816e-06	7.33874e-06	6.89375e-06	6.45604e-06	6.07496e-06	5.68116e-06	5.30523e-06	4.97299e-06	4.62575e-06	4.30366e-06	4.01258e-06	3.70783e-06	3.4321e-06	3.17609e-06	2.91002e-06	2.67381e-06	2.44811e-06	2.21705e-06	2.01427e-06	1.81513e-06	1.6155e-06	1.44087e-06	1.26529e-06	1.09361e-06	9.42639e-07	7.88213e-07	6.41112e-07	5.10075e-07	3.74734e-07	2.4903e-07	1.34892e-07	1.68151e-08	-9.04441e-08	-1.90126e-07	6.78688e-05	0.0002391	0.000469233	0.000691312	0.000863518	0.000953492	0.000954279	0.0008947	0.000801322	0.000695185	0.000538041	0.00032451	9.62055e-05	-0.000103833	-0.000255911	-0.000350271	-0.000392209	-0.00040039	-0.000385698	-0.000358524	-0.000331298	-0.000305306	-0.000282107	-0.000265803	-0.000252469	-0.000241142	-0.000233882	-0.000226588	-0.000219083	-0.000213468	-0.00020651	-0.000198977	-0.000192877	-0.000185495	-0.000178013	-0.000171994	-0.000164962	-0.000158228	-0.000152849	-0.000146568	-0.00014076	-0.000136066	-0.000130498	-0.000125478	-0.000121323	-0.000116336	-0.000111951	-0.000108219	-0.000103731	-9.98866e-05	-9.65198e-05	-9.24887e-05	-8.91243e-05	-8.60864e-05	-8.248e-05	-7.95403e-05	-7.67976e-05	-7.35807e-05	-7.10124e-05	-6.85325e-05	-6.56696e-05	-6.34235e-05	-6.11776e-05	-5.86353e-05	-5.66681e-05	-5.46322e-05	-5.23799e-05	-5.06539e-05	-4.88074e-05	-4.68169e-05	-4.52993e-05	-4.36248e-05	-4.18698e-05	-4.05321e-05	-3.9014e-05	-3.74701e-05	-3.62876e-05	-3.49123e-05	-3.3557e-05	-3.25084e-05	-3.12638e-05	-3.00762e-05	-2.91433e-05	-2.80185e-05	-2.69797e-05	-2.61468e-05	-2.5132e-05	-2.42246e-05	-2.34785e-05	-2.25647e-05	-2.17728e-05	-2.11024e-05	-2.02813e-05	-1.95907e-05
0.845	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.66392e-06	3.42885e-06	8.60821e-06	1.88075e-05	3.35784e-05	5.56495e-05	8.35988e-05	0.000115487	0.000151628	0.000188428	0.000223375	0.000258227	0.000288094	0.000314642	0.00033589	0.000348197	0.000354578	0.00035281	0.000344137	0.000332283	0.00031593	0.000298563	0.000281856	0.000264583	0.000249826	0.000236694	0.000224341	0.000214694	0.000205576	0.000197096	0.00019017	0.000182672	0.000175657	0.000169251	0.000162016	0.000155453	0.000149053	0.00014215	0.000136141	0.000130093	0.000123967	0.000118743	0.000113337	0.000108152	0.000103677	9.89267e-05	9.45644e-05	9.06487e-05	8.64551e-05	8.27299e-05	7.92199e-05	7.5512e-05	7.22914e-05	6.91193e-05	6.58687e-05	6.30714e-05	6.02175e-05	5.74019e-05	5.49646e-05	5.24166e-05	4.99978e-05	4.78614e-05	4.56012e-05	4.35287e-05	4.16416e-05	3.96481e-05	3.78701e-05	3.61931e-05	3.44456e-05	3.29154e-05	3.1421e-05	2.98993e-05	2.85767e-05	2.72455e-05	2.59283e-05	2.4779e-05	2.3596e-05	2.24609e-05	2.14565e-05	2.04092e-05	1.94334e-05	1.85506e-05	1.76277e-05	1.67894e-05	1.601e-05	1.52009e-05	1.44799e-05	1.37899e-05	1.30843e-05	1.24625e-05	1.18509e-05	1.12387e-05	1.07003e-05	1.01586e-05	9.62942e-06	9.16125e-06	8.68231e-06	8.22635e-06	7.8173e-06	7.39525e-06	7.00301e-06	6.64411e-06	6.27366e-06	5.93633e-06	5.6204e-06	5.29666e-06	5.00625e-06	4.72758e-06	4.4459e-06	4.19532e-06	3.94935e-06	3.70525e-06	3.48836e-06	3.27141e-06	3.0606e-06	2.87221e-06	2.6812e-06	2.49963e-06	2.33538e-06	2.1677e-06	2.01155e-06	1.8679e-06	1.72122e-06	1.587e-06	1.46104e-06	1.33324e-06	1.21781e-06	1.10721e-06	9.9631e-07	8.96886e-07	7.99755e-07	7.0389e-07	6.18069e-07	-3.52918e-06	-1.65098e-05	-3.19457e-05	-4.4502e-05	-5.17968e-05	-4.74988e-05	-3.20915e-05	-6.59978e-06	3.01315e-05	7.19235e-05	0.000121891	0.000182123	0.000243198	0.000304322	0.000356446	0.000394538	0.000420286	0.000429004	0.000425411	0.000412797	0.000391154	0.000367689	0.00034291	0.00031802	0.000297434	0.000278442	0.000262518	0.000250589	0.000239209	0.000230345	0.000222812	0.000214514	0.000207688	0.000200363	0.000192265	0.000185237	0.000177241	0.000169269	0.000162253	0.000154455	0.000147406	0.00014105	0.000134191	0.000128373	0.000122832	0.00011702	0.000112206	0.000107291	0.000102333	9.81835e-05	9.37229e-05	8.94447e-05	8.57519e-05	8.17035e-05	7.80171e-05	7.47005e-05	7.10861e-05	6.79326e-05	6.49562e-05	6.17859e-05	5.90923e-05	5.64228e-05	5.36745e-05	5.13576e-05	4.89628e-05	4.65959e-05	4.45806e-05	4.24369e-05	4.04068e-05	3.86354e-05	3.67275e-05	3.49908e-05	3.3422e-05	3.17373e-05	3.02523e-05	2.88562e-05	2.7381e-05	2.61081e-05	2.48627e-05	2.35806e-05	2.24842e-05	2.13729e-05	2.02655e-05	1.93149e-05	1.83255e-05	1.73735e-05	1.65436e-05	1.56662e-05	1.48504e-05	1.41211e-05	1.33473e-05	1.26488e-05	1.20047e-05	1.13263e-05	1.07277e-05	1.0157e-05	9.56574e-06	9.05138e-06	8.54489e-06	8.03258e-06	7.5887e-06	7.13946e-06	6.69767e-06	6.31265e-06	5.91508e-06	5.53552e-06	5.19978e-06	4.8492e-06	4.52388e-06	4.22969e-06	3.92197e-06	3.64336e-06	3.38458e-06	3.11587e-06	2.87708e-06	2.6489e-06	2.41548e-06	2.2104e-06	2.00904e-06	1.80729e-06	1.63058e-06	1.45303e-06	1.27943e-06	1.1266e-06	9.7039e-07	8.21562e-07	6.88848e-07	5.51896e-07	4.24629e-07	3.08974e-07	1.89438e-07	8.07589e-08	-2.03008e-08	6.80567e-05	0.000239331	0.00046955	0.000691753	0.000864073	0.000954115	0.000954895	0.000895212	0.000801649	0.00069528	0.000537861	0.000324026	9.54113e-05	-0.000104913	-0.000257217	-0.000351731	-0.000393757	-0.000401964	-0.000387257	-0.00036004	-0.000332755	-0.000306697	-0.000283434	-0.000267066	-0.000253672	-0.000242291	-0.000234979	-0.000227639	-0.00022009	-0.000214431	-0.000207433	-0.000199862	-0.000193723	-0.000186304	-0.000178788	-0.000172733	-0.000165668	-0.000158902	-0.000153492	-0.00014718	-0.000141344	-0.000136622	-0.000131028	-0.000125983	-0.000121802	-0.000116792	-0.000112385	-0.000108631	-0.000104122	-0.000100258	-9.68715e-05	-9.28223e-05	-8.94398e-05	-8.63845e-05	-8.2762e-05	-7.98063e-05	-7.70481e-05	-7.38169e-05	-7.12344e-05	-6.87407e-05	-6.58652e-05	-6.36064e-05	-6.13484e-05	-5.87949e-05	-5.68164e-05	-5.47698e-05	-5.25075e-05	-5.07714e-05	-4.89156e-05	-4.69162e-05	-4.53897e-05	-4.37069e-05	-4.1944e-05	-4.05985e-05	-3.90731e-05	-3.75222e-05	-3.63327e-05	-3.4951e-05	-3.35894e-05	-3.25347e-05	-3.12844e-05	-3.00914e-05	-2.9153e-05	-2.80232e-05	-2.69795e-05	-2.61418e-05	-2.51227e-05	-2.42109e-05	-2.34606e-05	-2.2543e-05	-2.17473e-05	-2.10732e-05	-2.02487e-05	-1.95548e-05
0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.75184e-06	3.71841e-06	9.18077e-06	1.97084e-05	3.48304e-05	5.72591e-05	8.55668e-05	0.000117811	0.000154301	0.000191442	0.000226632	0.000261602	0.000291496	0.000318011	0.000339195	0.000351421	0.000357708	0.000355839	0.00034706	0.000335095	0.000318631	0.000301153	0.000284337	0.000266959	0.0002521	0.00023887	0.000226425	0.000216692	0.000207491	0.000198933	0.000191933	0.000184364	0.000177282	0.00017081	0.000163514	0.00015689	0.000150433	0.000143475	0.000137412	0.000131313	0.000125139	0.000119868	0.000114417	0.00010919	0.000104673	9.98841e-05	9.54844e-05	9.15327e-05	8.73052e-05	8.35471e-05	8.00057e-05	7.62679e-05	7.30185e-05	6.98189e-05	6.65421e-05	6.37195e-05	6.08415e-05	5.80029e-05	5.55435e-05	5.29744e-05	5.05354e-05	4.83796e-05	4.6101e-05	4.40108e-05	4.21067e-05	4.0097e-05	3.83035e-05	3.66116e-05	3.485e-05	3.33061e-05	3.17987e-05	3.02647e-05	2.89301e-05	2.75875e-05	2.62594e-05	2.50997e-05	2.39067e-05	2.27621e-05	2.17484e-05	2.06923e-05	1.97082e-05	1.88173e-05	1.78867e-05	1.70411e-05	1.62546e-05	1.54388e-05	1.47113e-05	1.40151e-05	1.33036e-05	1.26761e-05	1.20591e-05	1.14416e-05	1.08983e-05	1.03517e-05	9.81802e-06	9.34543e-06	8.8623e-06	8.40231e-06	7.98936e-06	7.56362e-06	7.16782e-06	6.80548e-06	6.43178e-06	6.09131e-06	5.77235e-06	5.44574e-06	5.15254e-06	4.87121e-06	4.58698e-06	4.33393e-06	4.08561e-06	3.83925e-06	3.62018e-06	3.40114e-06	3.18833e-06	2.998e-06	2.80514e-06	2.62178e-06	2.45581e-06	2.28648e-06	2.12874e-06	1.98355e-06	1.83541e-06	1.69976e-06	1.57244e-06	1.44332e-06	1.32662e-06	1.2148e-06	1.10272e-06	1.00215e-06	9.0392e-07	8.06996e-07	7.20147e-07	-3.33241e-06	-1.60945e-05	-3.12246e-05	-4.34265e-05	-5.03409e-05	-4.56531e-05	-2.98503e-05	-3.95987e-06	3.31688e-05	7.53579e-05	0.000125621	0.000186015	0.000247155	0.000308277	0.000360363	0.000398393	0.000424056	0.000432676	0.000428971	0.000416234	0.000394463	0.000370864	0.000345952	0.000320933	0.00030022	0.00028111	0.000265074	0.000253039	0.00024156	0.000232603	0.000224981	0.0002166	0.000209694	0.000202292	0.000194121	0.000187021	0.000178957	0.00017092	0.000163839	0.00015598	0.000148873	0.000142461	0.000135548	0.000129679	0.000124088	0.00011823	0.00011337	0.000108412	0.000103414	9.92243e-05	9.47262e-05	9.0412e-05	8.66844e-05	8.26031e-05	7.88851e-05	7.55379e-05	7.18947e-05	6.87132e-05	6.57101e-05	6.25145e-05	5.97963e-05	5.71034e-05	5.43329e-05	5.19945e-05	4.95792e-05	4.71929e-05	4.51586e-05	4.2997e-05	4.09497e-05	3.91617e-05	3.72382e-05	3.54863e-05	3.39029e-05	3.22046e-05	3.07062e-05	2.92974e-05	2.78101e-05	2.65255e-05	2.52689e-05	2.39762e-05	2.28694e-05	2.17484e-05	2.06317e-05	1.96719e-05	1.8674e-05	1.77137e-05	1.68758e-05	1.59909e-05	1.51677e-05	1.44314e-05	1.36509e-05	1.2946e-05	1.22958e-05	1.16114e-05	1.10072e-05	1.0431e-05	9.8346e-06	9.3152e-06	8.8039e-06	8.287e-06	7.83866e-06	7.38517e-06	6.9393e-06	6.55033e-06	6.14899e-06	5.76582e-06	5.42657e-06	5.07266e-06	4.74411e-06	4.4468e-06	4.13611e-06	3.85462e-06	3.59307e-06	3.32171e-06	3.08035e-06	2.8497e-06	2.61391e-06	2.40652e-06	2.20295e-06	1.99907e-06	1.8203e-06	1.64076e-06	1.46526e-06	1.31056e-06	1.15257e-06	1.00201e-06	8.6762e-07	7.29058e-07	6.00228e-07	4.83055e-07	3.6206e-07	2.51962e-07	1.49524e-07	6.82447e-05	0.000239562	0.000469868	0.000692194	0.000864628	0.000954738	0.000955511	0.000895724	0.000801976	0.000695375	0.000537681	0.000323543	9.46171e-05	-0.000105993	-0.000258522	-0.000353191	-0.000395304	-0.000403537	-0.000388815	-0.000361557	-0.000334212	-0.000308089	-0.000284761	-0.000268328	-0.000254875	-0.000243441	-0.000236077	-0.000228689	-0.000221097	-0.000215395	-0.000208356	-0.000200747	-0.000194569	-0.000187114	-0.000179562	-0.000173472	-0.000166374	-0.000159576	-0.000154134	-0.000147793	-0.000141928	-0.000137178	-0.000131558	-0.000126488	-0.000122282	-0.000117249	-0.000112819	-0.000109043	-0.000104514	-0.000100629	-9.72231e-05	-9.31558e-05	-8.97554e-05	-8.66826e-05	-8.3044e-05	-8.00722e-05	-7.72986e-05	-7.40532e-05	-7.14563e-05	-6.8949e-05	-6.60608e-05	-6.37893e-05	-6.15192e-05	-5.89545e-05	-5.69646e-05	-5.49073e-05	-5.26351e-05	-5.0889e-05	-4.90238e-05	-4.70155e-05	-4.54801e-05	-4.3789e-05	-4.20183e-05	-4.06648e-05	-3.91321e-05	-3.75742e-05	-3.63778e-05	-3.49896e-05	-3.36219e-05	-3.2561e-05	-3.1305e-05	-3.01065e-05	-2.91626e-05	-2.80279e-05	-2.69794e-05	-2.61369e-05	-2.51134e-05	-2.41973e-05	-2.34428e-05	-2.25213e-05	-2.17218e-05	-2.1044e-05	-2.02161e-05	-1.95189e-05
0.855	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.83107e-06	3.97938e-06	9.69684e-06	2.05205e-05	3.5959e-05	5.87101e-05	8.73409e-05	0.000119906	0.00015671	0.000194159	0.000229568	0.000264645	0.000294563	0.000321049	0.000342175	0.000354327	0.00036053	0.00035857	0.000349695	0.000337631	0.000321067	0.000303489	0.000286574	0.000269101	0.00025415	0.000240833	0.000228306	0.000218493	0.000209219	0.000200591	0.000193523	0.000185891	0.000178748	0.000172217	0.000164865	0.000158188	0.000151678	0.000144671	0.00013856	0.000132415	0.000126197	0.000120884	0.000115393	0.000110127	0.000105574	0.000100749	9.6316e-05	9.23318e-05	8.80737e-05	8.42861e-05	8.07163e-05	7.69517e-05	7.36762e-05	7.04519e-05	6.71516e-05	6.43061e-05	6.14065e-05	5.85472e-05	5.60677e-05	5.34797e-05	5.10226e-05	4.88492e-05	4.6554e-05	4.44479e-05	4.25284e-05	4.05042e-05	3.86967e-05	3.69914e-05	3.52171e-05	3.36609e-05	3.21418e-05	3.05966e-05	2.92512e-05	2.78983e-05	2.65605e-05	2.53912e-05	2.41893e-05	2.30361e-05	2.20141e-05	2.09502e-05	1.99585e-05	1.90603e-05	1.81229e-05	1.72705e-05	1.64777e-05	1.56559e-05	1.49225e-05	1.42207e-05	1.35039e-05	1.28713e-05	1.22493e-05	1.16272e-05	1.10793e-05	1.05284e-05	9.99059e-06	9.51402e-06	9.02709e-06	8.56347e-06	8.14701e-06	7.71794e-06	7.31892e-06	6.9535e-06	6.57686e-06	6.23354e-06	5.91186e-06	5.58265e-06	5.28694e-06	5.0032e-06	4.71667e-06	4.4614e-06	4.21095e-06	3.96255e-06	3.74151e-06	3.52058e-06	3.30596e-06	3.11388e-06	2.91935e-06	2.73438e-06	2.56685e-06	2.39603e-06	2.23685e-06	2.09028e-06	1.9408e-06	1.80387e-06	1.67531e-06	1.54501e-06	1.42715e-06	1.31422e-06	1.20107e-06	1.09947e-06	1.00025e-06	9.02363e-07	8.14582e-07	-3.15265e-06	-1.57178e-05	-3.05723e-05	-4.24547e-05	-4.90261e-05	-4.39869e-05	-2.78277e-05	-1.5778e-06	3.59091e-05	7.84562e-05	0.000128985	0.000189526	0.000250725	0.000311846	0.000363897	0.00040187	0.000427458	0.00043599	0.000432183	0.000419334	0.000397448	0.000373729	0.000348697	0.000323562	0.000302736	0.000283518	0.000267382	0.000255251	0.000243684	0.000234642	0.00022694	0.000218485	0.000211506	0.000204036	0.000195798	0.000188634	0.000180508	0.000172411	0.000165273	0.00015736	0.0001502	0.000143737	0.000136776	0.00013086	0.000125225	0.000119325	0.000114424	0.000109428	0.000104393	0.000100167	9.56353e-05	9.12887e-05	8.75297e-05	8.34188e-05	7.96722e-05	7.62975e-05	7.26283e-05	6.94217e-05	6.63944e-05	6.31761e-05	6.04358e-05	5.77218e-05	5.49313e-05	5.25734e-05	5.01398e-05	4.77358e-05	4.56844e-05	4.35068e-05	4.1444e-05	3.9641e-05	3.77033e-05	3.59379e-05	3.43414e-05	3.26306e-05	3.11203e-05	2.96999e-05	2.82018e-05	2.69066e-05	2.56399e-05	2.43377e-05	2.32216e-05	2.20917e-05	2.09666e-05	1.99986e-05	1.89929e-05	1.80252e-05	1.71801e-05	1.62884e-05	1.54586e-05	1.4716e-05	1.39295e-05	1.32188e-05	1.25629e-05	1.18733e-05	1.12639e-05	1.06828e-05	1.00817e-05	9.5578e-06	9.04215e-06	8.5211e-06	8.06873e-06	7.6114e-06	7.16187e-06	6.76932e-06	6.36458e-06	5.97814e-06	5.63572e-06	5.27879e-06	4.94733e-06	4.6472e-06	4.33383e-06	4.04974e-06	3.78568e-06	3.51192e-06	3.26824e-06	3.03535e-06	2.79741e-06	2.58794e-06	2.38236e-06	2.17656e-06	1.99592e-06	1.81458e-06	1.63735e-06	1.48097e-06	1.32135e-06	1.16924e-06	1.03332e-06	8.93301e-07	7.63054e-07	6.44504e-07	5.22185e-07	4.10799e-07	3.07111e-07	6.84186e-05	0.000239775	0.000470158	0.000692596	0.000865133	0.000955303	0.00095607	0.000896191	0.000802275	0.000695465	0.000537523	0.000323113	9.39065e-05	-0.000106961	-0.000259693	-0.000354501	-0.000396693	-0.00040495	-0.000390213	-0.000362919	-0.000335519	-0.000309338	-0.000285952	-0.000269461	-0.000255955	-0.000244472	-0.000237061	-0.000229631	-0.000221999	-0.000216258	-0.000209184	-0.000201539	-0.000195326	-0.000187838	-0.000180255	-0.000174133	-0.000167005	-0.000160179	-0.000154708	-0.000148341	-0.00014245	-0.000137675	-0.000132031	-0.000126938	-0.00012271	-0.000117656	-0.000113206	-0.00010941	-0.000104862	-0.00010096	-9.75358e-05	-9.34522e-05	-9.00356e-05	-8.6947e-05	-8.3294e-05	-8.03078e-05	-7.75202e-05	-7.4262e-05	-7.16523e-05	-6.91326e-05	-6.62331e-05	-6.39501e-05	-6.16692e-05	-5.90943e-05	-5.70943e-05	-5.50274e-05	-5.27462e-05	-5.09911e-05	-4.91173e-05	-4.71012e-05	-4.55578e-05	-4.38591e-05	-4.20814e-05	-4.07208e-05	-3.91815e-05	-3.76174e-05	-3.64146e-05	-3.50207e-05	-3.36474e-05	-3.25809e-05	-3.13199e-05	-3.01164e-05	-2.91677e-05	-2.80285e-05	-2.69756e-05	-2.61287e-05	-2.51013e-05	-2.41814e-05	-2.3423e-05	-2.24981e-05	-2.16953e-05	-2.1014e-05	-2.01832e-05	-1.94829e-05
0.86	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.91031e-06	4.24035e-06	1.02129e-05	2.13327e-05	3.70876e-05	6.0161e-05	8.91149e-05	0.000122001	0.000159119	0.000196875	0.000232504	0.000267687	0.000297629	0.000324087	0.000345154	0.000357234	0.000363352	0.000361301	0.000352331	0.000340166	0.000323503	0.000305825	0.00028881	0.000271243	0.0002562	0.000242796	0.000230187	0.000220295	0.000210946	0.000202249	0.000195113	0.000187418	0.000180214	0.000173624	0.000166217	0.000159485	0.000152924	0.000145866	0.000139708	0.000133517	0.000127255	0.0001219	0.000116369	0.000111065	0.000106474	0.000101615	9.71476e-05	9.3131e-05	8.88423e-05	8.5025e-05	8.14269e-05	7.76355e-05	7.4334e-05	7.10848e-05	6.7761e-05	6.48927e-05	6.19714e-05	5.90914e-05	5.65919e-05	5.3985e-05	5.15097e-05	4.93188e-05	4.7007e-05	4.48849e-05	4.29501e-05	4.09115e-05	3.90899e-05	3.73712e-05	3.55842e-05	3.40157e-05	3.24848e-05	3.09285e-05	2.95723e-05	2.82092e-05	2.68615e-05	2.56828e-05	2.44719e-05	2.33101e-05	2.22798e-05	2.1208e-05	2.02088e-05	1.93033e-05	1.8359e-05	1.75e-05	1.67008e-05	1.58729e-05	1.51337e-05	1.44262e-05	1.37042e-05	1.30664e-05	1.24395e-05	1.18127e-05	1.12603e-05	1.07051e-05	1.01632e-05	9.6826e-06	9.19189e-06	8.72463e-06	8.30466e-06	7.87225e-06	7.47003e-06	7.10151e-06	6.72193e-06	6.37578e-06	6.05137e-06	5.71956e-06	5.42134e-06	5.13519e-06	4.84636e-06	4.58887e-06	4.33629e-06	4.08585e-06	3.86284e-06	3.64003e-06	3.4236e-06	3.22976e-06	3.03356e-06	2.84697e-06	2.67789e-06	2.50558e-06	2.34496e-06	2.197e-06	2.04619e-06	1.90798e-06	1.77818e-06	1.64669e-06	1.52768e-06	1.41364e-06	1.29943e-06	1.19679e-06	1.09657e-06	9.97729e-07	9.09017e-07	-2.97289e-06	-1.53411e-05	-2.992e-05	-4.14828e-05	-4.77113e-05	-4.23207e-05	-2.5805e-05	8.04274e-07	3.86495e-05	8.15544e-05	0.00013235	0.000193037	0.000254294	0.000315414	0.000367431	0.000405347	0.000430859	0.000439303	0.000435395	0.000422435	0.000400434	0.000376594	0.000351442	0.000326191	0.000305251	0.000285927	0.00026969	0.000257463	0.000245807	0.000236682	0.0002289	0.000220369	0.000213318	0.000205779	0.000197475	0.000190246	0.000182059	0.000173903	0.000166707	0.00015874	0.000151526	0.000145012	0.000138004	0.000132041	0.000126361	0.000120419	0.000115478	0.000110443	0.000105371	0.00010111	9.65444e-05	9.21653e-05	8.83749e-05	8.42345e-05	8.04593e-05	7.7057e-05	7.3362e-05	7.01302e-05	6.70788e-05	6.38377e-05	6.10752e-05	5.83402e-05	5.55297e-05	5.31523e-05	5.07003e-05	4.82787e-05	4.62103e-05	4.40165e-05	4.19383e-05	4.01204e-05	3.81685e-05	3.63894e-05	3.47798e-05	3.30567e-05	3.15343e-05	3.01025e-05	2.85935e-05	2.72878e-05	2.6011e-05	2.46991e-05	2.35738e-05	2.24351e-05	2.13014e-05	2.03253e-05	1.93118e-05	1.83368e-05	1.74844e-05	1.65858e-05	1.57495e-05	1.50005e-05	1.42081e-05	1.34915e-05	1.28301e-05	1.21352e-05	1.15207e-05	1.09346e-05	1.03289e-05	9.80039e-06	9.28041e-06	8.75521e-06	8.29881e-06	7.83764e-06	7.38443e-06	6.98831e-06	6.58017e-06	6.19046e-06	5.84487e-06	5.48492e-06	5.15055e-06	4.8476e-06	4.53155e-06	4.24486e-06	3.97828e-06	3.70213e-06	3.45612e-06	3.22099e-06	2.98091e-06	2.76936e-06	2.56178e-06	2.35406e-06	2.17154e-06	1.98841e-06	1.80944e-06	1.65137e-06	1.49014e-06	1.33646e-06	1.19903e-06	1.05754e-06	9.2588e-07	8.05953e-07	6.8231e-07	5.69635e-07	4.64698e-07	6.85925e-05	0.000239988	0.000470449	0.000692998	0.000865637	0.000955869	0.00095663	0.000896657	0.000802574	0.000695555	0.000537366	0.000322682	9.31959e-05	-0.00010793	-0.000260865	-0.000355811	-0.000398082	-0.000406363	-0.000391612	-0.00036428	-0.000336827	-0.000310587	-0.000287143	-0.000270593	-0.000257034	-0.000245502	-0.000238045	-0.000230572	-0.000222902	-0.000217122	-0.000210011	-0.000202332	-0.000196084	-0.000188563	-0.000180948	-0.000174794	-0.000167637	-0.000160782	-0.000155282	-0.000148889	-0.000142973	-0.000138171	-0.000132505	-0.000127389	-0.000123138	-0.000118064	-0.000113593	-0.000109777	-0.000105211	-0.00010129	-9.78484e-05	-9.37486e-05	-9.03158e-05	-8.72115e-05	-8.3544e-05	-8.05433e-05	-7.77419e-05	-7.44708e-05	-7.18482e-05	-6.93163e-05	-6.64053e-05	-6.41109e-05	-6.18191e-05	-5.92342e-05	-5.72239e-05	-5.51475e-05	-5.28573e-05	-5.10931e-05	-4.92109e-05	-4.71868e-05	-4.56354e-05	-4.39293e-05	-4.21444e-05	-4.07768e-05	-3.92309e-05	-3.76605e-05	-3.64515e-05	-3.50517e-05	-3.36729e-05	-3.26008e-05	-3.13347e-05	-3.01264e-05	-2.91727e-05	-2.8029e-05	-2.69718e-05	-2.61206e-05	-2.50892e-05	-2.41655e-05	-2.34033e-05	-2.24749e-05	-2.16687e-05	-2.09841e-05	-2.01502e-05	-1.94469e-05
0.865	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1.98954e-06	4.50132e-06	1.0729e-05	2.21448e-05	3.82162e-05	6.16119e-05	9.08889e-05	0.000124095	0.000161528	0.000199592	0.00023544	0.00027073	0.000300696	0.000327125	0.000348134	0.000360141	0.000366173	0.000364032	0.000354966	0.000342702	0.000325939	0.000308161	0.000291047	0.000273386	0.000258251	0.000244759	0.000232068	0.000222097	0.000212674	0.000203906	0.000196704	0.000188945	0.00018168	0.000175032	0.000167568	0.000160783	0.000154169	0.000147062	0.000140855	0.000134619	0.000128314	0.000122916	0.000117344	0.000112002	0.000107374	0.00010248	9.79791e-05	9.39301e-05	8.96108e-05	8.5764e-05	8.21375e-05	7.83193e-05	7.49918e-05	7.17178e-05	6.83705e-05	6.54793e-05	6.25363e-05	5.96357e-05	5.71161e-05	5.44902e-05	5.19968e-05	4.97883e-05	4.746e-05	4.5322e-05	4.33718e-05	4.13187e-05	3.94831e-05	3.77509e-05	3.59512e-05	3.43705e-05	3.28279e-05	3.12604e-05	2.98934e-05	2.852e-05	2.71626e-05	2.59744e-05	2.47545e-05	2.35841e-05	2.25455e-05	2.14659e-05	2.0459e-05	1.95463e-05	1.85951e-05	1.77295e-05	1.69238e-05	1.60899e-05	1.53449e-05	1.46318e-05	1.39044e-05	1.32615e-05	1.26297e-05	1.19982e-05	1.14413e-05	1.08818e-05	1.03357e-05	9.85119e-06	9.35669e-06	8.88579e-06	8.46231e-06	8.02657e-06	7.62113e-06	7.24952e-06	6.867e-06	6.51801e-06	6.19087e-06	5.85647e-06	5.55574e-06	5.26718e-06	4.97606e-06	4.71634e-06	4.46163e-06	4.20916e-06	3.98417e-06	3.75947e-06	3.54123e-06	3.34564e-06	3.14776e-06	2.95957e-06	2.78892e-06	2.61513e-06	2.45308e-06	2.30372e-06	2.15159e-06	2.01209e-06	1.88105e-06	1.74837e-06	1.62821e-06	1.51306e-06	1.39778e-06	1.29411e-06	1.1929e-06	1.0931e-06	1.00345e-06	-2.79313e-06	-1.49645e-05	-2.92677e-05	-4.05109e-05	-4.63965e-05	-4.06545e-05	-2.37824e-05	3.18635e-06	4.13898e-05	8.46527e-05	0.000135714	0.000196547	0.000257863	0.000318983	0.000370964	0.000408825	0.00043426	0.000442616	0.000438607	0.000425536	0.000403419	0.000379459	0.000354188	0.00032882	0.000307767	0.000288335	0.000271998	0.000259675	0.000247931	0.000238721	0.000230859	0.000222254	0.00021513	0.000207522	0.000199153	0.000191859	0.00018361	0.000175395	0.000168141	0.000160119	0.000152853	0.000146288	0.000139231	0.000133222	0.000127498	0.000121514	0.000116532	0.000111459	0.00010635	0.000102053	9.74534e-05	9.3042e-05	8.92202e-05	8.50502e-05	8.12464e-05	7.78166e-05	7.40956e-05	7.08386e-05	6.77632e-05	6.44993e-05	6.17147e-05	5.89586e-05	5.61281e-05	5.37313e-05	5.12608e-05	4.88217e-05	4.67362e-05	4.45263e-05	4.24326e-05	4.05997e-05	3.86337e-05	3.6841e-05	3.52183e-05	3.34827e-05	3.19484e-05	3.0505e-05	2.89852e-05	2.76689e-05	2.6382e-05	2.50606e-05	2.39259e-05	2.27784e-05	2.16363e-05	2.0652e-05	1.96308e-05	1.86483e-05	1.77887e-05	1.68833e-05	1.60405e-05	1.52851e-05	1.44866e-05	1.37643e-05	1.30973e-05	1.23971e-05	1.17774e-05	1.11865e-05	1.0576e-05	1.0043e-05	9.51866e-06	8.98931e-06	8.52889e-06	8.06388e-06	7.60699e-06	7.2073e-06	6.79577e-06	6.40278e-06	6.05402e-06	5.69106e-06	5.35377e-06	5.048e-06	4.72926e-06	4.43997e-06	4.17089e-06	3.89234e-06	3.64401e-06	3.40664e-06	3.16442e-06	2.95078e-06	2.74119e-06	2.53155e-06	2.34716e-06	2.16223e-06	1.98153e-06	1.82178e-06	1.65893e-06	1.50369e-06	1.36473e-06	1.22179e-06	1.08871e-06	9.67402e-07	8.42435e-07	7.28472e-07	6.22284e-07	6.87664e-05	0.000240201	0.00047074	0.0006934	0.000866142	0.000956434	0.00095719	0.000897123	0.000802873	0.000695645	0.000537209	0.000322252	9.24853e-05	-0.000108898	-0.000262036	-0.000357122	-0.000399471	-0.000407775	-0.000393011	-0.000365642	-0.000338135	-0.000311836	-0.000288333	-0.000271726	-0.000258113	-0.000246533	-0.000239029	-0.000231514	-0.000223804	-0.000217985	-0.000210838	-0.000203124	-0.000196841	-0.000189288	-0.000181641	-0.000175455	-0.000168268	-0.000161385	-0.000155856	-0.000149437	-0.000143495	-0.000138668	-0.000132978	-0.000127839	-0.000123566	-0.000118471	-0.00011398	-0.000110144	-0.000105559	-0.000101621	-9.81611e-05	-9.4045e-05	-9.05959e-05	-8.7476e-05	-8.3794e-05	-8.07789e-05	-7.79635e-05	-7.46797e-05	-7.20442e-05	-6.94999e-05	-6.65776e-05	-6.42717e-05	-6.1969e-05	-5.9374e-05	-5.73536e-05	-5.52675e-05	-5.29684e-05	-5.11952e-05	-4.93045e-05	-4.72724e-05	-4.5713e-05	-4.39994e-05	-4.22075e-05	-4.08327e-05	-3.92803e-05	-3.77036e-05	-3.64883e-05	-3.50828e-05	-3.36984e-05	-3.26208e-05	-3.13496e-05	-3.01363e-05	-2.91777e-05	-2.80295e-05	-2.69679e-05	-2.61124e-05	-2.50771e-05	-2.41495e-05	-2.33836e-05	-2.24517e-05	-2.16421e-05	-2.09542e-05	-2.01172e-05	-1.9411e-05
0.87	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.06267e-06	4.7422e-06	1.12053e-05	2.28944e-05	3.92579e-05	6.29512e-05	9.25264e-05	0.000126029	0.000163752	0.0002021	0.000238151	0.000273539	0.000303527	0.00032993	0.000350885	0.000362825	0.000368779	0.000366553	0.0003574	0.000345043	0.000328188	0.000310318	0.000293113	0.000275364	0.000260144	0.000246572	0.000233805	0.000223761	0.00021427	0.000205438	0.000198173	0.000190355	0.000183034	0.000176332	0.000168817	0.000161982	0.00015532	0.000148168	0.000141917	0.000135638	0.000129292	0.000123855	0.000118247	0.000112869	0.000108207	0.00010328	9.87485e-05	9.46696e-05	9.03221e-05	8.6448e-05	8.27953e-05	7.89524e-05	7.56009e-05	7.2304e-05	6.8935e-05	6.60227e-05	6.30597e-05	6.014e-05	5.7602e-05	5.49586e-05	5.24484e-05	5.02238e-05	4.78802e-05	4.57274e-05	4.37631e-05	4.16966e-05	3.98481e-05	3.81036e-05	3.62921e-05	3.47e-05	3.31466e-05	3.15688e-05	3.01918e-05	2.8809e-05	2.74426e-05	2.62456e-05	2.50175e-05	2.38391e-05	2.27929e-05	2.1706e-05	2.06922e-05	1.97727e-05	1.88151e-05	1.79434e-05	1.71319e-05	1.62924e-05	1.55419e-05	1.48237e-05	1.40914e-05	1.34437e-05	1.28074e-05	1.21716e-05	1.16105e-05	1.1047e-05	1.04971e-05	1.00089e-05	9.51092e-06	9.03667e-06	8.60995e-06	8.17113e-06	7.76273e-06	7.38826e-06	7.00303e-06	6.65141e-06	6.32176e-06	5.98496e-06	5.68191e-06	5.39112e-06	5.09788e-06	4.8361e-06	4.57943e-06	4.32507e-06	4.09826e-06	3.87182e-06	3.65191e-06	3.4547e-06	3.25528e-06	3.06559e-06	2.89351e-06	2.71834e-06	2.55496e-06	2.40432e-06	2.25096e-06	2.11027e-06	1.97808e-06	1.84431e-06	1.72308e-06	1.6069e-06	1.49064e-06	1.38601e-06	1.28387e-06	1.18319e-06	1.09268e-06	-2.62514e-06	-1.46147e-05	-2.86636e-05	-3.96118e-05	-4.51809e-05	-3.91144e-05	-2.19133e-05	5.38717e-06	4.39213e-05	8.75146e-05	0.000138822	0.00019979	0.00026116	0.000322279	0.000374229	0.000412037	0.000437402	0.000445676	0.000441575	0.000428401	0.000406178	0.000382107	0.000356725	0.00033125	0.000310091	0.000290562	0.000274131	0.00026172	0.000249894	0.000240606	0.000232671	0.000223997	0.000216806	0.000209134	0.000200704	0.000193351	0.000185045	0.000176776	0.000169469	0.000161396	0.000154081	0.000147469	0.000140369	0.000134317	0.000128551	0.000122529	0.000117509	0.0001124	0.000107257	0.000102927	9.82966e-05	9.38553e-05	9.00044e-05	8.58072e-05	8.1977e-05	7.85218e-05	7.47769e-05	7.14967e-05	6.8399e-05	6.51141e-05	6.23091e-05	5.95335e-05	5.66846e-05	5.42698e-05	5.17824e-05	4.9327e-05	4.72258e-05	4.5001e-05	4.2893e-05	4.10463e-05	3.90673e-05	3.7262e-05	3.56272e-05	3.38802e-05	3.23348e-05	3.08808e-05	2.93509e-05	2.80249e-05	2.67287e-05	2.53984e-05	2.42552e-05	2.30995e-05	2.19497e-05	2.09578e-05	1.99294e-05	1.894e-05	1.80738e-05	1.71621e-05	1.63132e-05	1.5552e-05	1.4748e-05	1.40203e-05	1.33481e-05	1.2643e-05	1.20186e-05	1.14231e-05	1.08083e-05	1.02711e-05	9.74277e-06	9.2096e-06	8.74546e-06	8.2769e-06	7.81661e-06	7.41362e-06	6.99894e-06	6.60294e-06	6.25124e-06	5.88549e-06	5.54552e-06	5.23714e-06	4.91592e-06	4.62423e-06	4.35283e-06	4.07206e-06	3.82158e-06	3.58214e-06	3.33793e-06	3.12236e-06	2.91093e-06	2.6995e-06	2.51338e-06	2.32679e-06	2.14448e-06	1.98317e-06	1.81883e-06	1.66214e-06	1.52177e-06	1.37747e-06	1.24308e-06	1.1205e-06	9.94308e-07	8.79151e-07	7.71804e-07	6.8931e-05	0.000240401	0.000471012	0.000693775	0.000866612	0.00095696	0.00095771	0.000897557	0.000803153	0.000695732	0.000537068	0.000321859	9.18339e-05	-0.000109787	-0.000263112	-0.000358327	-0.000400748	-0.000409075	-0.000394297	-0.000366894	-0.000339338	-0.000312985	-0.000289428	-0.000272767	-0.000259105	-0.00024748	-0.000239933	-0.000232379	-0.000224633	-0.000218778	-0.000211598	-0.000203852	-0.000197536	-0.000189953	-0.000182277	-0.000176062	-0.000168847	-0.000161937	-0.000156382	-0.000149938	-0.000143973	-0.000139123	-0.000133411	-0.000128252	-0.000123957	-0.000118843	-0.000114334	-0.000110479	-0.000105878	-0.000101922	-9.84462e-05	-9.43151e-05	-9.0851e-05	-8.77166e-05	-8.40213e-05	-8.09929e-05	-7.81646e-05	-7.4869e-05	-7.22216e-05	-6.9666e-05	-6.67332e-05	-6.44168e-05	-6.21041e-05	-5.94997e-05	-5.74699e-05	-5.5375e-05	-5.30676e-05	-5.1286e-05	-4.93876e-05	-4.73482e-05	-4.57813e-05	-4.40609e-05	-4.22625e-05	-4.08811e-05	-3.93226e-05	-3.77402e-05	-3.65191e-05	-3.51082e-05	-3.37187e-05	-3.2636e-05	-3.13601e-05	-3.01423e-05	-2.91791e-05	-2.80268e-05	-2.69612e-05	-2.61017e-05	-2.50628e-05	-2.41317e-05	-2.33622e-05	-2.24272e-05	-2.16144e-05	-2.09234e-05	-2.00837e-05	-1.93747e-05
0.875	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.13275e-06	4.97303e-06	1.16618e-05	2.36127e-05	4.02562e-05	6.42347e-05	9.40957e-05	0.000127882	0.000165883	0.000204503	0.000240748	0.000276231	0.00030624	0.000332617	0.000353521	0.000365397	0.000371276	0.00036897	0.000359732	0.000347287	0.000330344	0.000312385	0.000295093	0.000277261	0.00026196	0.00024831	0.00023547	0.000225357	0.0002158	0.000206906	0.000199582	0.000191708	0.000184333	0.000177579	0.000170015	0.000163132	0.000156424	0.000149228	0.000142934	0.000136615	0.000130231	0.000124756	0.000119113	0.000113701	0.000109006	0.000104048	9.94868e-05	9.53792e-05	9.10047e-05	8.71044e-05	8.34267e-05	7.95601e-05	7.61856e-05	7.28668e-05	6.9477e-05	6.65445e-05	6.35624e-05	6.06244e-05	5.80687e-05	5.54086e-05	5.28823e-05	5.06422e-05	4.82839e-05	4.61171e-05	4.41392e-05	4.20599e-05	4.0199e-05	3.84426e-05	3.662e-05	3.5017e-05	3.34532e-05	3.18655e-05	3.0479e-05	2.90871e-05	2.7712e-05	2.65067e-05	2.52706e-05	2.40846e-05	2.3031e-05	2.19372e-05	2.09167e-05	1.99908e-05	1.90271e-05	1.81495e-05	1.73324e-05	1.64875e-05	1.57319e-05	1.50087e-05	1.42717e-05	1.36195e-05	1.29788e-05	1.23389e-05	1.17738e-05	1.12065e-05	1.0653e-05	1.01612e-05	9.65988e-06	9.18241e-06	8.75258e-06	8.31081e-06	7.89957e-06	7.52236e-06	7.13453e-06	6.7804e-06	6.44833e-06	6.10923e-06	5.80396e-06	5.51104e-06	5.21576e-06	4.95202e-06	4.69346e-06	4.4373e-06	4.20874e-06	3.98063e-06	3.75911e-06	3.56035e-06	3.35944e-06	3.16833e-06	2.99487e-06	2.81838e-06	2.65372e-06	2.50185e-06	2.34731e-06	2.20549e-06	2.0722e-06	1.93737e-06	1.81512e-06	1.69796e-06	1.58075e-06	1.4752e-06	1.37218e-06	1.27064e-06	1.17931e-06	-2.46305e-06	-1.42785e-05	-2.80836e-05	-3.87491e-05	-4.40148e-05	-3.76375e-05	-2.01211e-05	7.49739e-06	4.63484e-05	9.02584e-05	0.000141801	0.000202899	0.000264321	0.000325439	0.000377358	0.000415117	0.000440415	0.000448611	0.00044442	0.000431148	0.000408822	0.000384646	0.000359158	0.00033358	0.000312321	0.000292697	0.000276177	0.000263681	0.000251777	0.000242415	0.000234409	0.00022567	0.000218415	0.000210681	0.000202193	0.000194782	0.000186423	0.000178101	0.000170743	0.000162622	0.000155261	0.000148604	0.00014146	0.000135367	0.000129563	0.000123503	0.000118448	0.000113304	0.000108129	0.000103767	9.91067e-05	9.46368e-05	9.07582e-05	8.65348e-05	8.26794e-05	7.91999e-05	7.5432e-05	7.21295e-05	6.90105e-05	6.57055e-05	6.28809e-05	6.00867e-05	5.72202e-05	5.47882e-05	5.22844e-05	4.98136e-05	4.76972e-05	4.54582e-05	4.33366e-05	4.14766e-05	3.94851e-05	3.76678e-05	3.60214e-05	3.42634e-05	3.27074e-05	3.12433e-05	2.97037e-05	2.83683e-05	2.70633e-05	2.57245e-05	2.45731e-05	2.34095e-05	2.22522e-05	2.12532e-05	2.02179e-05	1.92219e-05	1.83493e-05	1.74316e-05	1.65769e-05	1.58101e-05	1.50007e-05	1.42679e-05	1.35908e-05	1.2881e-05	1.2252e-05	1.16522e-05	1.10333e-05	1.0492e-05	9.95982e-06	9.42298e-06	8.95527e-06	8.48331e-06	8.01976e-06	7.6136e-06	7.19592e-06	6.79701e-06	6.44251e-06	6.07409e-06	5.73152e-06	5.42065e-06	5.09705e-06	4.80305e-06	4.52942e-06	4.24654e-06	3.99399e-06	3.75256e-06	3.50645e-06	3.28903e-06	3.07582e-06	2.86269e-06	2.6749e-06	2.48671e-06	2.30287e-06	2.14006e-06	1.97428e-06	1.8162e-06	1.67448e-06	1.52889e-06	1.39323e-06	1.26943e-06	1.14205e-06	1.02575e-06	9.17291e-07	6.90909e-05	0.000240596	0.000471276	0.000694137	0.000867064	0.000957466	0.000958211	0.000897975	0.000803424	0.000695818	0.000536935	0.000321484	9.12119e-05	-0.000110637	-0.000264141	-0.000359479	-0.00040197	-0.000410317	-0.000395528	-0.000368092	-0.000340488	-0.000314083	-0.000290475	-0.000273763	-0.000260053	-0.000248386	-0.000240797	-0.000233206	-0.000225425	-0.000219535	-0.000212323	-0.000204547	-0.0001982	-0.000190588	-0.000182884	-0.00017664	-0.0001694	-0.000162465	-0.000156885	-0.000150417	-0.000144429	-0.000139557	-0.000133824	-0.000128645	-0.00012433	-0.000119198	-0.00011467	-0.000110798	-0.00010618	-0.000102209	-9.87174e-05	-9.45719e-05	-9.10936e-05	-8.79452e-05	-8.42372e-05	-8.1196e-05	-7.83555e-05	-7.50485e-05	-7.23898e-05	-6.98233e-05	-6.68805e-05	-6.45539e-05	-6.22316e-05	-5.96184e-05	-5.75796e-05	-5.54762e-05	-5.31609e-05	-5.13713e-05	-4.94654e-05	-4.74189e-05	-4.5845e-05	-4.4118e-05	-4.23134e-05	-4.09257e-05	-3.93614e-05	-3.77735e-05	-3.65468e-05	-3.51308e-05	-3.37364e-05	-3.26488e-05	-3.13684e-05	-3.01462e-05	-2.91788e-05	-2.80225e-05	-2.69531e-05	-2.60898e-05	-2.50474e-05	-2.41129e-05	-2.334e-05	-2.2402e-05	-2.15862e-05	-2.08922e-05	-2.00499e-05	-1.93382e-05
0.88	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.20283e-06	5.20386e-06	1.21183e-05	2.43311e-05	4.12545e-05	6.55182e-05	9.56649e-05	0.000129735	0.000168014	0.000206906	0.000243346	0.000278922	0.000308953	0.000335305	0.000356158	0.000367968	0.000373772	0.000371386	0.000362064	0.000349531	0.0003325	0.000314453	0.000297073	0.000279157	0.000263775	0.000250048	0.000237135	0.000226952	0.00021733	0.000208375	0.00020099	0.000193061	0.000185632	0.000178826	0.000171213	0.000164281	0.000157528	0.000150289	0.000143952	0.000137592	0.000131169	0.000125658	0.000119978	0.000114533	0.000109805	0.000104816	0.000100225	9.60888e-05	9.16873e-05	8.77609e-05	8.40581e-05	8.01678e-05	7.67703e-05	7.34297e-05	7.0019e-05	6.70663e-05	6.40651e-05	6.11088e-05	5.85354e-05	5.58585e-05	5.33162e-05	5.10606e-05	4.86877e-05	4.65067e-05	4.45153e-05	4.24232e-05	4.05499e-05	3.87816e-05	3.69478e-05	3.53339e-05	3.37597e-05	3.21622e-05	3.07662e-05	2.93652e-05	2.79815e-05	2.67678e-05	2.55238e-05	2.43302e-05	2.32692e-05	2.21684e-05	2.11413e-05	2.02089e-05	1.92392e-05	1.83557e-05	1.75329e-05	1.66827e-05	1.59219e-05	1.51938e-05	1.44521e-05	1.37953e-05	1.31503e-05	1.25062e-05	1.19371e-05	1.1366e-05	1.08088e-05	1.03135e-05	9.80883e-06	9.32815e-06	8.89521e-06	8.45049e-06	8.03641e-06	7.65646e-06	7.26603e-06	6.90939e-06	6.5749e-06	6.23351e-06	5.92601e-06	5.63096e-06	5.33365e-06	5.06793e-06	4.80749e-06	4.54953e-06	4.31922e-06	4.08944e-06	3.86632e-06	3.666e-06	3.46361e-06	3.27107e-06	3.09622e-06	2.91842e-06	2.75248e-06	2.59938e-06	2.44367e-06	2.3007e-06	2.16631e-06	2.03043e-06	1.90716e-06	1.78901e-06	1.67086e-06	1.5644e-06	1.46049e-06	1.3581e-06	1.26594e-06	-2.30096e-06	-1.39422e-05	-2.75035e-05	-3.78864e-05	-4.28487e-05	-3.61605e-05	-1.83288e-05	9.60761e-06	4.87755e-05	9.30021e-05	0.00014478	0.000206008	0.000267482	0.000328599	0.000380487	0.000418196	0.000443427	0.000451546	0.000447265	0.000433895	0.000411467	0.000387184	0.000361591	0.00033591	0.000314551	0.000294832	0.000278223	0.000265642	0.000253661	0.000244224	0.000236148	0.000227342	0.000220023	0.000212228	0.000203682	0.000196214	0.000187801	0.000179426	0.000172017	0.000163848	0.00015644	0.000149738	0.000142552	0.000136418	0.000130574	0.000124478	0.000119386	0.000114208	0.000109	0.000104607	9.99169e-05	9.54183e-05	9.1512e-05	8.72624e-05	8.33818e-05	7.98779e-05	7.60871e-05	7.27624e-05	6.96221e-05	6.62969e-05	6.34528e-05	6.064e-05	5.77557e-05	5.53066e-05	5.27865e-05	5.03001e-05	4.81687e-05	4.59154e-05	4.37801e-05	4.19069e-05	3.99029e-05	3.80736e-05	3.64155e-05	3.46466e-05	3.308e-05	3.16057e-05	3.00565e-05	2.87118e-05	2.73978e-05	2.60506e-05	2.48909e-05	2.37196e-05	2.25548e-05	2.15485e-05	2.05063e-05	1.95038e-05	1.86248e-05	1.77011e-05	1.68405e-05	1.60681e-05	1.52535e-05	1.45155e-05	1.38334e-05	1.3119e-05	1.24855e-05	1.18812e-05	1.12582e-05	1.07129e-05	1.01769e-05	9.63635e-06	9.16508e-06	8.68972e-06	8.22291e-06	7.81359e-06	7.39289e-06	6.99109e-06	6.63378e-06	6.26268e-06	5.91753e-06	5.60417e-06	5.27818e-06	4.98188e-06	4.70602e-06	4.42101e-06	4.1664e-06	3.92298e-06	3.67497e-06	3.45571e-06	3.24071e-06	3.02587e-06	2.83643e-06	2.64664e-06	2.46126e-06	2.29695e-06	2.12973e-06	1.97026e-06	1.82719e-06	1.6803e-06	1.54338e-06	1.41835e-06	1.2898e-06	1.17235e-06	1.06278e-06	6.92509e-05	0.00024079	0.000471539	0.000694498	0.000867516	0.000957973	0.000958712	0.000898394	0.000803694	0.000695904	0.000536802	0.00032111	9.059e-05	-0.000111487	-0.000265171	-0.000360631	-0.000403191	-0.00041156	-0.000396758	-0.000369289	-0.000341638	-0.000315181	-0.000291522	-0.000274758	-0.000261002	-0.000249291	-0.000241661	-0.000234033	-0.000226217	-0.000220293	-0.000213049	-0.000205242	-0.000198864	-0.000191223	-0.000183491	-0.000177219	-0.000169953	-0.000162992	-0.000157387	-0.000150896	-0.000144885	-0.00013999	-0.000134237	-0.000129037	-0.000124704	-0.000119553	-0.000115007	-0.000111117	-0.000106483	-0.000102496	-9.89887e-05	-9.48288e-05	-9.13361e-05	-8.81739e-05	-8.44531e-05	-8.13992e-05	-7.85463e-05	-7.5228e-05	-7.2558e-05	-6.99806e-05	-6.70277e-05	-6.46911e-05	-6.23592e-05	-5.9737e-05	-5.76892e-05	-5.55773e-05	-5.32542e-05	-5.14566e-05	-4.95432e-05	-4.74897e-05	-4.59087e-05	-4.41751e-05	-4.23643e-05	-4.09704e-05	-3.94002e-05	-3.78068e-05	-3.65745e-05	-3.51534e-05	-3.37542e-05	-3.26616e-05	-3.13767e-05	-3.01502e-05	-2.91784e-05	-2.80182e-05	-2.6945e-05	-2.60778e-05	-2.5032e-05	-2.4094e-05	-2.33179e-05	-2.23768e-05	-2.15579e-05	-2.08611e-05	-2.0016e-05	-1.93017e-05
0.885	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.26993e-06	5.42487e-06	1.25553e-05	2.50189e-05	4.22103e-05	6.67471e-05	9.71675e-05	0.00013151	0.000170054	0.000209207	0.000245833	0.0002815	0.000311551	0.000337878	0.000358682	0.000370431	0.000376163	0.0003737	0.000364297	0.00035168	0.000334564	0.000316432	0.000298969	0.000280973	0.000265513	0.000251712	0.00023873	0.00022848	0.000218796	0.000209781	0.000202339	0.000194357	0.000186876	0.00018002	0.00017236	0.000165383	0.000158585	0.000151304	0.000144927	0.000138528	0.000132069	0.000126521	0.000120808	0.00011533	0.00011057	0.000105552	0.000100932	9.67687e-05	9.23413e-05	8.83898e-05	8.46631e-05	8.07501e-05	7.73306e-05	7.3969e-05	7.05384e-05	6.75664e-05	6.45468e-05	6.15731e-05	5.89827e-05	5.62898e-05	5.37321e-05	5.14617e-05	4.90747e-05	4.68803e-05	4.48759e-05	4.27715e-05	4.08864e-05	3.91067e-05	3.72621e-05	3.56378e-05	3.40537e-05	3.24468e-05	3.10416e-05	2.96319e-05	2.82399e-05	2.70182e-05	2.57666e-05	2.45658e-05	2.34978e-05	2.23903e-05	2.13568e-05	2.04183e-05	1.94427e-05	1.85535e-05	1.77253e-05	1.687e-05	1.61043e-05	1.53714e-05	1.46252e-05	1.39641e-05	1.33149e-05	1.26669e-05	1.20939e-05	1.15192e-05	1.09585e-05	1.04598e-05	9.95193e-06	9.46817e-06	9.03226e-06	8.58471e-06	8.16791e-06	7.78534e-06	7.39242e-06	7.03337e-06	6.69657e-06	6.35298e-06	6.04335e-06	5.74626e-06	5.447e-06	5.17939e-06	4.91714e-06	4.65745e-06	4.42547e-06	4.19409e-06	3.96943e-06	3.76763e-06	3.56382e-06	3.36991e-06	3.19374e-06	3.01467e-06	2.84751e-06	2.69323e-06	2.53639e-06	2.39233e-06	2.25689e-06	2.11999e-06	1.99574e-06	1.87666e-06	1.7576e-06	1.65025e-06	1.5455e-06	1.44229e-06	1.34934e-06	-2.14531e-06	-1.36198e-05	-2.69477e-05	-3.70599e-05	-4.17318e-05	-3.4746e-05	-1.66123e-05	1.16285e-05	5.10999e-05	9.56297e-05	0.000147633	0.000208985	0.000270508	0.000331625	0.000383484	0.000421146	0.000446312	0.000454356	0.00044999	0.000436525	0.000414001	0.000389616	0.000363921	0.000338142	0.000316686	0.000296878	0.000280183	0.000267521	0.000255465	0.000245957	0.000237813	0.000228944	0.000221563	0.000213711	0.000205109	0.000197586	0.00018912	0.000180696	0.000173238	0.000165023	0.00015757	0.000150825	0.000143599	0.000137425	0.000131544	0.000125412	0.000120285	0.000115075	0.000109836	0.000105412	0.000100693	9.61675e-05	9.22346e-05	8.796e-05	8.40552e-05	8.0528e-05	7.67152e-05	7.33692e-05	7.02085e-05	6.68641e-05	6.40012e-05	6.11706e-05	5.82694e-05	5.58038e-05	5.32682e-05	5.07669e-05	4.8621e-05	4.63541e-05	4.42057e-05	4.23198e-05	4.03039e-05	3.8463e-05	3.67938e-05	3.50144e-05	3.34376e-05	3.19536e-05	3.03952e-05	2.90416e-05	2.7719e-05	2.63637e-05	2.51962e-05	2.40173e-05	2.28454e-05	2.18322e-05	2.07835e-05	1.97746e-05	1.88895e-05	1.796e-05	1.70939e-05	1.63161e-05	1.54964e-05	1.47535e-05	1.40667e-05	1.33477e-05	1.27099e-05	1.21015e-05	1.14744e-05	1.09253e-05	1.03856e-05	9.84155e-06	9.36686e-06	8.88824e-06	8.41831e-06	8.00596e-06	7.58238e-06	7.1778e-06	6.8178e-06	6.44413e-06	6.09652e-06	5.78075e-06	5.45249e-06	5.15397e-06	4.87599e-06	4.58894e-06	4.33235e-06	4.08703e-06	3.8372e-06	3.61616e-06	3.39946e-06	3.18298e-06	2.99194e-06	2.80063e-06	2.61377e-06	2.44803e-06	2.27943e-06	2.11863e-06	1.97426e-06	1.82612e-06	1.688e-06	1.56179e-06	1.43211e-06	1.31356e-06	1.20292e-06	6.94049e-05	0.000240978	0.000471792	0.000694845	0.00086795	0.000958458	0.000959192	0.000898795	0.000803954	0.000695987	0.000536676	0.000320753	8.99955e-05	-0.000112299	-0.000266155	-0.000361733	-0.00040436	-0.000412748	-0.000397935	-0.000370435	-0.000342738	-0.000316232	-0.000292523	-0.00027571	-0.000261908	-0.000250157	-0.000242487	-0.000234823	-0.000226974	-0.000221017	-0.000213743	-0.000205906	-0.000199499	-0.00019183	-0.000184071	-0.000177773	-0.000170481	-0.000163496	-0.000157867	-0.000151354	-0.000145321	-0.000140405	-0.000134632	-0.000129413	-0.00012506	-0.000119892	-0.000115329	-0.000111422	-0.000106773	-0.00010277	-9.92475e-05	-9.50739e-05	-9.15675e-05	-8.8392e-05	-8.4659e-05	-8.15928e-05	-7.87282e-05	-7.53991e-05	-7.27182e-05	-7.01304e-05	-6.71679e-05	-6.48216e-05	-6.24805e-05	-5.98498e-05	-5.77934e-05	-5.56734e-05	-5.33426e-05	-5.15374e-05	-4.96169e-05	-4.75567e-05	-4.59689e-05	-4.4229e-05	-4.24122e-05	-4.10123e-05	-3.94366e-05	-3.78379e-05	-3.66003e-05	-3.51743e-05	-3.37704e-05	-3.26731e-05	-3.13839e-05	-3.01533e-05	-2.91773e-05	-2.80134e-05	-2.69364e-05	-2.60656e-05	-2.50165e-05	-2.40753e-05	-2.32959e-05	-2.23519e-05	-2.15302e-05	-2.08305e-05	-1.99829e-05	-1.9266e-05
0.89	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.33105e-06	5.62622e-06	1.29535e-05	2.56456e-05	4.30812e-05	6.78668e-05	9.85365e-05	0.000133126	0.000171913	0.000211304	0.000248099	0.000283848	0.000313918	0.000340223	0.000360982	0.000372675	0.000378342	0.000375808	0.000366333	0.000353638	0.000336446	0.000318237	0.000300697	0.000282628	0.000267098	0.000253229	0.000240184	0.000229873	0.000220132	0.000211063	0.000203569	0.000195538	0.00018801	0.000181109	0.000173406	0.000166387	0.000159549	0.00015223	0.000145816	0.000139382	0.000132889	0.000127308	0.000121564	0.000116057	0.000111269	0.000106224	0.000101578	9.73891e-05	9.29381e-05	8.89638e-05	8.52152e-05	8.12816e-05	7.78421e-05	7.44613e-05	7.10126e-05	6.8023e-05	6.49867e-05	6.19971e-05	5.93912e-05	5.66837e-05	5.41121e-05	5.18281e-05	4.94284e-05	4.72217e-05	4.52054e-05	4.30898e-05	4.11939e-05	3.94039e-05	3.75495e-05	3.59158e-05	3.43226e-05	3.27071e-05	3.12936e-05	2.9876e-05	2.84765e-05	2.72475e-05	2.59889e-05	2.47814e-05	2.3707e-05	2.25935e-05	2.15541e-05	2.061e-05	1.96291e-05	1.87348e-05	1.79017e-05	1.70417e-05	1.62715e-05	1.55343e-05	1.4784e-05	1.41189e-05	1.34659e-05	1.28143e-05	1.22378e-05	1.16598e-05	1.10959e-05	1.05942e-05	1.00833e-05	9.59676e-06	9.15814e-06	8.70801e-06	8.28873e-06	7.90378e-06	7.50858e-06	7.14734e-06	6.80843e-06	6.46283e-06	6.15126e-06	5.85231e-06	5.55127e-06	5.28194e-06	5.01804e-06	4.75678e-06	4.52327e-06	4.29043e-06	4.06437e-06	3.86121e-06	3.6561e-06	3.46095e-06	3.28357e-06	3.10334e-06	2.93507e-06	2.77972e-06	2.62184e-06	2.47679e-06	2.34038e-06	2.20257e-06	2.07742e-06	1.95747e-06	1.83759e-06	1.72944e-06	1.62391e-06	1.51996e-06	1.42628e-06	-2.00255e-06	-1.33251e-05	-2.64403e-05	-3.63059e-05	-4.07132e-05	-3.34561e-05	-1.50474e-05	1.34709e-05	5.32187e-05	9.80247e-05	0.000150234	0.000211698	0.000273267	0.000334383	0.000386216	0.000423834	0.000448942	0.000456918	0.000452474	0.000438924	0.00041631	0.000391832	0.000366045	0.000340177	0.000318633	0.000298742	0.00028197	0.000269235	0.00025711	0.000247537	0.000239332	0.000230405	0.000222969	0.000215063	0.00020641	0.000198837	0.000190325	0.000181855	0.000174352	0.000166095	0.000158601	0.000151817	0.000144554	0.000138344	0.000132429	0.000126264	0.000121107	0.000115866	0.000110599	0.000106148	0.000101403	9.6852e-05	9.28948e-05	8.85974e-05	8.46706e-05	8.11222e-05	7.72894e-05	7.3924e-05	7.07447e-05	6.73828e-05	6.45028e-05	6.16559e-05	5.87394e-05	5.62587e-05	5.37089e-05	5.11941e-05	4.9035e-05	4.67557e-05	4.45953e-05	4.26979e-05	4.06711e-05	3.88197e-05	3.71404e-05	3.53515e-05	3.37654e-05	3.22725e-05	3.07057e-05	2.93439e-05	2.80136e-05	2.66509e-05	2.54762e-05	2.42905e-05	2.31121e-05	2.20926e-05	2.10378e-05	2.00232e-05	1.91326e-05	1.81978e-05	1.73266e-05	1.65439e-05	1.57196e-05	1.49722e-05	1.42811e-05	1.3558e-05	1.29162e-05	1.2304e-05	1.16733e-05	1.11207e-05	1.05776e-05	1.00304e-05	9.55258e-06	9.07099e-06	8.59821e-06	8.1831e-06	7.75689e-06	7.34977e-06	6.98732e-06	6.61132e-06	6.26144e-06	5.9435e-06	5.61315e-06	5.31262e-06	5.03269e-06	4.74378e-06	4.48539e-06	4.23833e-06	3.98683e-06	3.76417e-06	3.54592e-06	3.32795e-06	3.13545e-06	2.94274e-06	2.75454e-06	2.58749e-06	2.41763e-06	2.25561e-06	2.11005e-06	1.96078e-06	1.82155e-06	1.69427e-06	1.56356e-06	1.44401e-06	1.33239e-06	6.9547e-05	0.00024115	0.000472024	0.000695163	0.000868347	0.000958902	0.000959631	0.000899162	0.000804193	0.000696065	0.000536563	0.000320429	8.94561e-05	-0.000113037	-0.000267049	-0.000362734	-0.000405422	-0.000413829	-0.000399005	-0.000371476	-0.000343738	-0.000317187	-0.000293433	-0.000276575	-0.000262732	-0.000250944	-0.000243238	-0.000235542	-0.000227662	-0.000221675	-0.000214373	-0.00020651	-0.000200076	-0.000192381	-0.000184598	-0.000178275	-0.00017096	-0.000163953	-0.000158302	-0.000151769	-0.000145716	-0.00014078	-0.00013499	-0.000129753	-0.000125383	-0.000120198	-0.00011562	-0.000111697	-0.000107034	-0.000103017	-9.94815e-05	-9.52954e-05	-9.17765e-05	-8.85889e-05	-8.48448e-05	-8.17675e-05	-7.88922e-05	-7.55532e-05	-7.28624e-05	-7.02652e-05	-6.72939e-05	-6.49387e-05	-6.25893e-05	-5.99508e-05	-5.78866e-05	-5.57592e-05	-5.34216e-05	-5.16094e-05	-4.96823e-05	-4.76161e-05	-4.60221e-05	-4.42764e-05	-4.24542e-05	-4.10488e-05	-3.94681e-05	-3.78646e-05	-3.66222e-05	-3.51917e-05	-3.37835e-05	-3.2682e-05	-3.13889e-05	-3.01545e-05	-2.91747e-05	-2.80073e-05	-2.69271e-05	-2.6053e-05	-2.50008e-05	-2.40566e-05	-2.32743e-05	-2.23276e-05	-2.15033e-05	-2.08011e-05	-1.99512e-05	-1.9232e-05
0.895	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.39218e-06	5.82756e-06	1.33517e-05	2.62722e-05	4.39521e-05	6.89865e-05	9.99056e-05	0.000134743	0.000173773	0.0002134	0.000250365	0.000286197	0.000316285	0.000342568	0.000363282	0.000374919	0.000380521	0.000377917	0.000368368	0.000355596	0.000338327	0.000320041	0.000302426	0.000284284	0.000268682	0.000254746	0.000241637	0.000231266	0.000221467	0.000212344	0.000204799	0.000196719	0.000189145	0.000182198	0.000174452	0.000167391	0.000160514	0.000153156	0.000146705	0.000140236	0.000133709	0.000128096	0.000122321	0.000116783	0.000111967	0.000106895	0.000102223	9.80095e-05	9.35349e-05	8.95378e-05	8.57674e-05	8.18131e-05	7.83535e-05	7.49537e-05	7.14868e-05	6.84796e-05	6.54266e-05	6.2421e-05	5.97997e-05	5.70777e-05	5.4492e-05	5.21945e-05	4.9782e-05	4.7563e-05	4.5535e-05	4.34082e-05	4.15015e-05	3.97012e-05	3.78369e-05	3.61937e-05	3.45915e-05	3.29674e-05	3.15456e-05	3.01201e-05	2.8713e-05	2.74767e-05	2.62112e-05	2.49971e-05	2.39163e-05	2.27967e-05	2.17515e-05	2.08018e-05	1.98155e-05	1.89161e-05	1.80781e-05	1.72134e-05	1.64387e-05	1.56972e-05	1.49428e-05	1.42737e-05	1.36169e-05	1.29617e-05	1.23817e-05	1.18003e-05	1.12333e-05	1.07285e-05	1.02147e-05	9.72535e-06	9.28402e-06	8.83132e-06	8.40956e-06	8.02221e-06	7.62474e-06	7.26131e-06	6.92029e-06	6.57268e-06	6.25917e-06	5.95835e-06	5.65554e-06	5.38449e-06	5.11894e-06	4.8561e-06	4.62107e-06	4.38677e-06	4.15931e-06	3.95479e-06	3.74839e-06	3.55199e-06	3.3734e-06	3.19202e-06	3.02264e-06	2.8662e-06	2.7073e-06	2.56125e-06	2.42388e-06	2.28514e-06	2.1591e-06	2.03829e-06	1.91758e-06	1.80862e-06	1.70232e-06	1.59763e-06	1.50322e-06	-1.85979e-06	-1.30304e-05	-2.59329e-05	-3.55519e-05	-3.96946e-05	-3.21663e-05	-1.34824e-05	1.53132e-05	5.53375e-05	0.00010042	0.000152834	0.000214412	0.000276026	0.000337141	0.000388947	0.000426522	0.000451571	0.000459479	0.000454958	0.000441322	0.000418619	0.000394049	0.000368169	0.000342212	0.000320581	0.000300607	0.000283758	0.000270948	0.000258755	0.000249117	0.00024085	0.000231867	0.000224374	0.000216415	0.000207711	0.000200089	0.000191529	0.000183013	0.000175466	0.000167167	0.000159632	0.000152809	0.000145509	0.000139263	0.000133314	0.000127117	0.000121928	0.000116657	0.000111362	0.000106883	0.000102112	9.75364e-05	9.35551e-05	8.92349e-05	8.52861e-05	8.17164e-05	7.78636e-05	7.44788e-05	7.1281e-05	6.79014e-05	6.50044e-05	6.21413e-05	5.92093e-05	5.67137e-05	5.41497e-05	5.16213e-05	4.9449e-05	4.71573e-05	4.4985e-05	4.3076e-05	4.10384e-05	3.91764e-05	3.7487e-05	3.56885e-05	3.40932e-05	3.25914e-05	3.10163e-05	2.96463e-05	2.83082e-05	2.69381e-05	2.57562e-05	2.45637e-05	2.33788e-05	2.23529e-05	2.12922e-05	2.02719e-05	1.93757e-05	1.84356e-05	1.75594e-05	1.67718e-05	1.59428e-05	1.51909e-05	1.44955e-05	1.37683e-05	1.31226e-05	1.25065e-05	1.18723e-05	1.13161e-05	1.07697e-05	1.02192e-05	9.7383e-06	9.25374e-06	8.77812e-06	8.36024e-06	7.93139e-06	7.52175e-06	7.15684e-06	6.7785e-06	6.42637e-06	6.10624e-06	5.77381e-06	5.47126e-06	5.18939e-06	4.89862e-06	4.63842e-06	4.38963e-06	4.13647e-06	3.91219e-06	3.69238e-06	3.47291e-06	3.27897e-06	3.08485e-06	2.8953e-06	2.72694e-06	2.55583e-06	2.39258e-06	2.24585e-06	2.09543e-06	1.9551e-06	1.82675e-06	1.69501e-06	1.57445e-06	1.46186e-06	6.96891e-05	0.000241322	0.000472256	0.000695481	0.000868744	0.000959346	0.000960071	0.00089953	0.000804432	0.000696142	0.00053645	0.000320105	8.89166e-05	-0.000113775	-0.000267944	-0.000363736	-0.000406484	-0.00041491	-0.000400075	-0.000372517	-0.000344738	-0.000318141	-0.000294343	-0.00027744	-0.000263557	-0.000251731	-0.000243989	-0.00023626	-0.00022835	-0.000222333	-0.000215003	-0.000207113	-0.000200652	-0.000192933	-0.000185125	-0.000178777	-0.00017144	-0.000164411	-0.000158737	-0.000152184	-0.000146112	-0.000141156	-0.000135347	-0.000130093	-0.000125705	-0.000120505	-0.000115911	-0.000111973	-0.000107296	-0.000103265	-9.97155e-05	-9.55168e-05	-9.19856e-05	-8.87858e-05	-8.50306e-05	-8.19422e-05	-7.90562e-05	-7.57073e-05	-7.30066e-05	-7.03999e-05	-6.74199e-05	-6.50559e-05	-6.26981e-05	-6.00519e-05	-5.79798e-05	-5.58451e-05	-5.35005e-05	-5.16814e-05	-4.97478e-05	-4.76754e-05	-4.60753e-05	-4.43239e-05	-4.24963e-05	-4.10854e-05	-3.94996e-05	-3.78913e-05	-3.6644e-05	-3.52091e-05	-3.37967e-05	-3.26908e-05	-3.13938e-05	-3.01556e-05	-2.91722e-05	-2.80013e-05	-2.69177e-05	-2.60403e-05	-2.4985e-05	-2.40379e-05	-2.32527e-05	-2.23034e-05	-2.14765e-05	-2.07717e-05	-1.99195e-05	-1.9198e-05
0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.4533e-06	6.02891e-06	1.37499e-05	2.68989e-05	4.4823e-05	7.01063e-05	0.000101275	0.00013636	0.000175632	0.000215497	0.000252631	0.000288545	0.000318652	0.000344913	0.000365583	0.000377163	0.000382699	0.000380026	0.000370403	0.000357555	0.000340208	0.000321845	0.000304154	0.000285939	0.000270266	0.000256263	0.000243091	0.000232659	0.000222803	0.000213626	0.000206029	0.0001979	0.000190279	0.000183286	0.000175498	0.000168396	0.000161478	0.000154083	0.000147594	0.00014109	0.000134529	0.000128883	0.000123077	0.00011751	0.000112665	0.000107566	0.000102869	9.86298e-05	9.41317e-05	9.01118e-05	8.63195e-05	8.23446e-05	7.8865e-05	7.5446e-05	7.1961e-05	6.89362e-05	6.58665e-05	6.2845e-05	6.02083e-05	5.74716e-05	5.48719e-05	5.25609e-05	5.01357e-05	4.79044e-05	4.58645e-05	4.37265e-05	4.1809e-05	3.99984e-05	3.81244e-05	3.64716e-05	3.48604e-05	3.32277e-05	3.17975e-05	3.03641e-05	2.89495e-05	2.77059e-05	2.64335e-05	2.52127e-05	2.41255e-05	2.29999e-05	2.19489e-05	2.09935e-05	2.00019e-05	1.90974e-05	1.82545e-05	1.73851e-05	1.66059e-05	1.586e-05	1.51016e-05	1.44285e-05	1.37679e-05	1.31091e-05	1.25256e-05	1.19409e-05	1.13707e-05	1.08628e-05	1.03461e-05	9.85394e-06	9.40989e-06	8.95462e-06	8.53038e-06	8.14064e-06	7.7409e-06	7.37527e-06	7.03215e-06	6.68253e-06	6.36708e-06	6.0644e-06	5.75981e-06	5.48704e-06	5.21985e-06	4.95543e-06	4.71887e-06	4.48311e-06	4.25425e-06	4.04837e-06	3.84067e-06	3.64302e-06	3.46323e-06	3.28069e-06	3.1102e-06	2.95268e-06	2.79275e-06	2.6457e-06	2.50737e-06	2.36772e-06	2.24078e-06	2.11911e-06	1.99757e-06	1.88781e-06	1.78073e-06	1.67529e-06	1.58017e-06	-1.71703e-06	-1.27358e-05	-2.54256e-05	-3.4798e-05	-3.86759e-05	-3.08764e-05	-1.19175e-05	1.71556e-05	5.74563e-05	0.000102815	0.000155435	0.000217125	0.000278785	0.0003399	0.000391679	0.00042921	0.000454201	0.000462041	0.000457442	0.00044372	0.000420928	0.000396266	0.000370294	0.000344247	0.000322528	0.000302472	0.000285545	0.000272661	0.0002604	0.000250698	0.000242369	0.000233328	0.000225779	0.000217767	0.000209013	0.00020134	0.000192733	0.000184172	0.00017658	0.000168239	0.000160664	0.000153801	0.000146464	0.000140183	0.000134199	0.000127969	0.000122749	0.000117449	0.000112125	0.000107619	0.000102822	9.82209e-05	9.42153e-05	8.98723e-05	8.59015e-05	8.23106e-05	7.84378e-05	7.50336e-05	7.18172e-05	6.84201e-05	6.55061e-05	6.26267e-05	5.96792e-05	5.71686e-05	5.45904e-05	5.20485e-05	4.98631e-05	4.75589e-05	4.53747e-05	4.34542e-05	4.14056e-05	3.95332e-05	3.78336e-05	3.60256e-05	3.4421e-05	3.29104e-05	3.13268e-05	2.99487e-05	2.86028e-05	2.72253e-05	2.60362e-05	2.48369e-05	2.36455e-05	2.26133e-05	2.15466e-05	2.05205e-05	1.96187e-05	1.86735e-05	1.77921e-05	1.69996e-05	1.6166e-05	1.54096e-05	1.47099e-05	1.39786e-05	1.33289e-05	1.27091e-05	1.20712e-05	1.15115e-05	1.09617e-05	1.04081e-05	9.92402e-06	9.43649e-06	8.95802e-06	8.53738e-06	8.1059e-06	7.69373e-06	7.32636e-06	6.94568e-06	6.59129e-06	6.26898e-06	5.93447e-06	5.62991e-06	5.34609e-06	5.05346e-06	4.79146e-06	4.54093e-06	4.2861e-06	4.0602e-06	3.83884e-06	3.61788e-06	3.42247e-06	3.22697e-06	3.03607e-06	2.8664e-06	2.69402e-06	2.52956e-06	2.38164e-06	2.23009e-06	2.08865e-06	1.95923e-06	1.82645e-06	1.70489e-06	1.59132e-06	6.98312e-05	0.000241494	0.000472489	0.000695799	0.000869141	0.00095979	0.00096051	0.000899897	0.00080467	0.00069622	0.000536337	0.000319782	8.83772e-05	-0.000114513	-0.000268838	-0.000364738	-0.000407547	-0.00041599	-0.000401145	-0.000373559	-0.000345738	-0.000319096	-0.000295253	-0.000278305	-0.000264381	-0.000252518	-0.00024474	-0.000236978	-0.000229038	-0.000222991	-0.000215633	-0.000207716	-0.000201228	-0.000193484	-0.000185652	-0.000179279	-0.000171919	-0.000164868	-0.000159172	-0.000152599	-0.000146507	-0.000141532	-0.000135705	-0.000130433	-0.000126028	-0.000120812	-0.000116202	-0.000112249	-0.000107558	-0.000103513	-9.99496e-05	-9.57383e-05	-9.21946e-05	-8.89827e-05	-8.52164e-05	-8.21169e-05	-7.92202e-05	-7.58614e-05	-7.31508e-05	-7.05347e-05	-6.75459e-05	-6.51731e-05	-6.28069e-05	-6.01529e-05	-5.80731e-05	-5.59309e-05	-5.35795e-05	-5.17534e-05	-4.98133e-05	-4.77348e-05	-4.61285e-05	-4.43713e-05	-4.25383e-05	-4.1122e-05	-3.95311e-05	-3.7918e-05	-3.66659e-05	-3.52265e-05	-3.38098e-05	-3.26997e-05	-3.13988e-05	-3.01568e-05	-2.91696e-05	-2.79953e-05	-2.69083e-05	-2.60276e-05	-2.49693e-05	-2.40193e-05	-2.32311e-05	-2.22792e-05	-2.14496e-05	-2.07423e-05	-1.98877e-05	-1.91639e-05
0.905	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.50551e-06	6.20091e-06	1.40901e-05	2.74343e-05	4.55671e-05	7.1063e-05	0.000102444	0.000137741	0.00017722	0.000217288	0.000254567	0.000290552	0.000320674	0.000346917	0.000367548	0.00037908	0.00038456	0.000381827	0.000372141	0.000359227	0.000341815	0.000323386	0.000305629	0.000287352	0.000271619	0.000257558	0.000244332	0.000233848	0.000223943	0.00021472	0.000207079	0.000198908	0.000191246	0.000184215	0.00017639	0.000169252	0.0001623	0.000154872	0.000148352	0.000141817	0.000135228	0.000129554	0.000123722	0.00011813	0.00011326	0.000108138	0.000103418	9.91581e-05	9.46397e-05	9.06004e-05	8.67894e-05	8.27968e-05	7.93e-05	7.58647e-05	7.23642e-05	6.93243e-05	6.62404e-05	6.32052e-05	6.05553e-05	5.78061e-05	5.51945e-05	5.28719e-05	5.04357e-05	4.81939e-05	4.61439e-05	4.39964e-05	4.20697e-05	4.02502e-05	3.83678e-05	3.67069e-05	3.5088e-05	3.34479e-05	3.20106e-05	3.05704e-05	2.91494e-05	2.78995e-05	2.66212e-05	2.53948e-05	2.43021e-05	2.31713e-05	2.21152e-05	2.11551e-05	2.0159e-05	1.92501e-05	1.84029e-05	1.75295e-05	1.67464e-05	1.59969e-05	1.52349e-05	1.45584e-05	1.38947e-05	1.32327e-05	1.26463e-05	1.20587e-05	1.14858e-05	1.09753e-05	1.04561e-05	9.96147e-06	9.51511e-06	9.05763e-06	8.63126e-06	8.23948e-06	7.83779e-06	7.47029e-06	7.12537e-06	6.77403e-06	6.45691e-06	6.15264e-06	5.84653e-06	5.57229e-06	5.30369e-06	5.03792e-06	4.80005e-06	4.56304e-06	4.33298e-06	4.12595e-06	3.91714e-06	3.71842e-06	3.53759e-06	3.35407e-06	3.18262e-06	3.02419e-06	2.86337e-06	2.71547e-06	2.57632e-06	2.43587e-06	2.30817e-06	2.18576e-06	2.06351e-06	1.95307e-06	1.84533e-06	1.73925e-06	1.6435e-06	-1.59748e-06	-1.24864e-05	-2.49945e-05	-3.41562e-05	-3.7808e-05	-2.97767e-05	-1.05828e-05	1.87273e-05	5.92643e-05	0.000104859	0.000157654	0.000219442	0.00028114	0.000342254	0.00039401	0.000431505	0.000456445	0.000464227	0.000459561	0.000445766	0.000422898	0.000398156	0.000372105	0.000345982	0.000324188	0.000304062	0.000287068	0.000274121	0.000261802	0.000252044	0.000243663	0.000234572	0.000226976	0.000218918	0.00021012	0.000202406	0.000193758	0.000185157	0.000177528	0.00016915	0.00016154	0.000154644	0.000147275	0.000140963	0.00013495	0.000128693	0.000123446	0.00011812	0.000112772	0.000108242	0.000103423	9.8801e-05	9.47747e-05	9.04122e-05	8.64225e-05	8.28135e-05	7.89236e-05	7.55028e-05	7.22705e-05	6.88584e-05	6.59297e-05	6.30364e-05	6.00759e-05	5.75524e-05	5.4962e-05	5.24085e-05	5.02119e-05	4.7897e-05	4.57026e-05	4.37722e-05	4.17143e-05	3.98329e-05	3.81247e-05	3.63085e-05	3.4696e-05	3.31778e-05	3.1587e-05	3.02019e-05	2.88494e-05	2.74656e-05	2.62704e-05	2.50653e-05	2.38683e-05	2.28307e-05	2.17588e-05	2.07278e-05	1.98213e-05	1.88715e-05	1.79858e-05	1.71891e-05	1.63515e-05	1.55913e-05	1.48879e-05	1.41531e-05	1.35e-05	1.28769e-05	1.22359e-05	1.16733e-05	1.11206e-05	1.05642e-05	1.00775e-05	9.58743e-06	9.10652e-06	8.68352e-06	8.24979e-06	7.83545e-06	7.46598e-06	7.08331e-06	6.72698e-06	6.4028e-06	6.06652e-06	5.76022e-06	5.47474e-06	5.18052e-06	4.91698e-06	4.66496e-06	4.40871e-06	4.18143e-06	3.95873e-06	3.73649e-06	3.53984e-06	3.34314e-06	3.15109e-06	2.9803e-06	2.80685e-06	2.64135e-06	2.49241e-06	2.33989e-06	2.19751e-06	2.06716e-06	1.93351e-06	1.81108e-06	1.69668e-06	6.99473e-05	0.000241636	0.000472682	0.000696065	0.000869475	0.000960163	0.00096088	0.000900205	0.000804869	0.000696281	0.000536235	0.0003195	8.79112e-05	-0.000115149	-0.000269607	-0.000365598	-0.000408459	-0.000416918	-0.000402064	-0.000374453	-0.000346597	-0.000319917	-0.000296035	-0.000279049	-0.000265089	-0.000253194	-0.000245386	-0.000237596	-0.000229631	-0.000223558	-0.000216175	-0.000208236	-0.000201725	-0.000193959	-0.000186106	-0.000179713	-0.000172333	-0.000165263	-0.000159549	-0.000152957	-0.000146849	-0.000141857	-0.000136015	-0.000130728	-0.000126308	-0.000121078	-0.000116455	-0.000112489	-0.000107785	-0.000103728	-0.000100154	-9.59317e-05	-9.23772e-05	-8.9155e-05	-8.53792e-05	-8.22702e-05	-7.93643e-05	-7.59971e-05	-7.3278e-05	-7.06538e-05	-6.76575e-05	-6.52772e-05	-6.29039e-05	-6.02433e-05	-5.81567e-05	-5.60082e-05	-5.36509e-05	-5.18189e-05	-4.98732e-05	-4.77895e-05	-4.61779e-05	-4.44158e-05	-4.25781e-05	-4.11571e-05	-3.95619e-05	-3.79447e-05	-3.66885e-05	-3.52453e-05	-3.3825e-05	-3.27112e-05	-3.14069e-05	-3.01617e-05	-2.91713e-05	-2.7994e-05	-2.69042e-05	-2.60206e-05	-2.49598e-05	-2.40072e-05	-2.32166e-05	-2.22624e-05	-2.14306e-05	-2.0721e-05	-1.98645e-05	-1.91387e-05
0.91	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.55771e-06	6.3729e-06	1.44303e-05	2.79697e-05	4.63113e-05	7.20197e-05	0.000103614	0.000139122	0.000178809	0.00021908	0.000256503	0.000292558	0.000322697	0.00034892	0.000369513	0.000380997	0.000386422	0.000383628	0.00037388	0.0003609	0.000343422	0.000324927	0.000307105	0.000288765	0.000272972	0.000258853	0.000245573	0.000235037	0.000225084	0.000215814	0.000208128	0.000199916	0.000192214	0.000185144	0.000177282	0.000170109	0.000163122	0.000155662	0.00014911	0.000142545	0.000135927	0.000130225	0.000124366	0.000118749	0.000113855	0.00010871	0.000103968	9.96863e-05	9.51477e-05	9.10889e-05	8.72592e-05	8.3249e-05	7.97351e-05	7.62834e-05	7.27674e-05	6.97125e-05	6.66142e-05	6.35654e-05	6.09023e-05	5.81406e-05	5.5517e-05	5.31829e-05	5.07358e-05	4.84835e-05	4.64233e-05	4.42663e-05	4.23303e-05	4.05019e-05	3.86112e-05	3.69422e-05	3.53155e-05	3.36681e-05	3.22237e-05	3.07768e-05	2.93492e-05	2.80931e-05	2.68089e-05	2.55768e-05	2.44786e-05	2.33426e-05	2.22816e-05	2.13166e-05	2.0316e-05	1.94027e-05	1.85513e-05	1.7674e-05	1.6887e-05	1.61338e-05	1.53683e-05	1.46884e-05	1.40214e-05	1.33563e-05	1.27669e-05	1.21765e-05	1.16008e-05	1.10877e-05	1.0566e-05	1.0069e-05	9.62032e-06	9.16064e-06	8.73215e-06	8.33832e-06	7.93469e-06	7.56531e-06	7.21858e-06	6.86553e-06	6.54675e-06	6.24089e-06	5.93325e-06	5.65754e-06	5.38753e-06	5.12041e-06	4.88123e-06	4.64298e-06	4.41172e-06	4.20352e-06	3.99361e-06	3.79382e-06	3.61195e-06	3.42745e-06	3.25504e-06	3.09569e-06	2.93399e-06	2.78524e-06	2.64526e-06	2.50402e-06	2.37556e-06	2.25241e-06	2.12945e-06	2.01832e-06	1.90992e-06	1.8032e-06	1.70683e-06	-1.47794e-06	-1.22371e-05	-2.45635e-05	-3.35144e-05	-3.69401e-05	-2.8677e-05	-9.24801e-06	2.0299e-05	6.10722e-05	0.000106903	0.000159874	0.000221758	0.000283494	0.000344608	0.000396342	0.000433799	0.000458689	0.000466413	0.00046168	0.000447812	0.000424868	0.000400047	0.000373917	0.000347717	0.000325848	0.000305652	0.000288591	0.000275581	0.000263204	0.00025339	0.000244957	0.000235817	0.000228173	0.000220069	0.000211228	0.000203471	0.000194782	0.000186143	0.000178475	0.000170062	0.000162417	0.000155487	0.000148087	0.000141744	0.000135702	0.000129417	0.000124143	0.000118792	0.00011342	0.000108866	0.000104025	9.93811e-05	9.53341e-05	9.09521e-05	8.69436e-05	8.33164e-05	7.94094e-05	7.5972e-05	7.27238e-05	6.92967e-05	6.63534e-05	6.34462e-05	6.04725e-05	5.79362e-05	5.53337e-05	5.27685e-05	5.05606e-05	4.82352e-05	4.60306e-05	4.40903e-05	4.20231e-05	4.01327e-05	3.84158e-05	3.65914e-05	3.4971e-05	3.34452e-05	3.18473e-05	3.04552e-05	2.9096e-05	2.77059e-05	2.65046e-05	2.52936e-05	2.4091e-05	2.3048e-05	2.19711e-05	2.09352e-05	2.00238e-05	1.90695e-05	1.81795e-05	1.73786e-05	1.65371e-05	1.5773e-05	1.50659e-05	1.43277e-05	1.36711e-05	1.30448e-05	1.24007e-05	1.1835e-05	1.12795e-05	1.07203e-05	1.0231e-05	9.73837e-06	9.25502e-06	8.82966e-06	8.39368e-06	7.97717e-06	7.6056e-06	7.22093e-06	6.86267e-06	6.53662e-06	6.19856e-06	5.89054e-06	5.60339e-06	5.30759e-06	5.0425e-06	4.78899e-06	4.53132e-06	4.30265e-06	4.07863e-06	3.85511e-06	3.65722e-06	3.45932e-06	3.26612e-06	3.0942e-06	2.91967e-06	2.75313e-06	2.60318e-06	2.44969e-06	2.30636e-06	2.1751e-06	2.04056e-06	1.91727e-06	1.80204e-06	7.00634e-05	0.000241778	0.000472875	0.000696331	0.000869808	0.000960537	0.000961249	0.000900514	0.000805067	0.000696342	0.000536133	0.000319218	8.74453e-05	-0.000115784	-0.000270376	-0.000366459	-0.000409372	-0.000417847	-0.000402983	-0.000375348	-0.000347456	-0.000320737	-0.000296817	-0.000279793	-0.000265798	-0.000253871	-0.000246032	-0.000238214	-0.000230223	-0.000224124	-0.000216718	-0.000208756	-0.000202222	-0.000194434	-0.00018656	-0.000180146	-0.000172747	-0.000165658	-0.000159925	-0.000153316	-0.000147191	-0.000142182	-0.000136325	-0.000131023	-0.000126588	-0.000121345	-0.000116708	-0.000112728	-0.000108013	-0.000103944	-0.000100358	-9.6125e-05	-9.25599e-05	-8.93274e-05	-8.5542e-05	-8.24235e-05	-7.95084e-05	-7.61328e-05	-7.34053e-05	-7.07729e-05	-6.77692e-05	-6.53813e-05	-6.30008e-05	-6.03336e-05	-5.82403e-05	-5.60855e-05	-5.37223e-05	-5.18843e-05	-4.99331e-05	-4.78441e-05	-4.62273e-05	-4.44603e-05	-4.2618e-05	-4.11923e-05	-3.95928e-05	-3.79714e-05	-3.67111e-05	-3.52641e-05	-3.38401e-05	-3.27227e-05	-3.14151e-05	-3.01666e-05	-2.91729e-05	-2.79928e-05	-2.69001e-05	-2.60137e-05	-2.49503e-05	-2.39951e-05	-2.3202e-05	-2.22455e-05	-2.14115e-05	-2.06998e-05	-1.98412e-05	-1.91135e-05
0.915	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.60991e-06	6.54489e-06	1.47705e-05	2.85052e-05	4.70554e-05	7.29764e-05	0.000104784	0.000140504	0.000180397	0.000220871	0.00025844	0.000294565	0.000324719	0.000350924	0.000371478	0.000382915	0.000388283	0.000385429	0.000375618	0.000362572	0.000345029	0.000326468	0.000308581	0.000290179	0.000274325	0.000260148	0.000246814	0.000236226	0.000226224	0.000216908	0.000209178	0.000200923	0.000193182	0.000186073	0.000178174	0.000170965	0.000163945	0.000156452	0.000149868	0.000143273	0.000136626	0.000130896	0.000125011	0.000119368	0.00011445	0.000109282	0.000104517	0.000100214	9.56558e-05	9.15775e-05	8.77291e-05	8.37012e-05	8.01701e-05	7.67021e-05	7.31706e-05	7.01006e-05	6.6988e-05	6.39256e-05	6.12493e-05	5.84751e-05	5.58396e-05	5.34938e-05	5.10359e-05	4.8773e-05	4.67028e-05	4.45361e-05	4.25909e-05	4.07537e-05	3.88546e-05	3.71775e-05	3.55431e-05	3.38883e-05	3.24368e-05	3.09831e-05	2.95491e-05	2.82867e-05	2.69966e-05	2.57588e-05	2.46552e-05	2.3514e-05	2.2448e-05	2.14782e-05	2.0473e-05	1.95553e-05	1.86997e-05	1.78184e-05	1.70275e-05	1.62707e-05	1.55016e-05	1.48184e-05	1.41481e-05	1.348e-05	1.28876e-05	1.22943e-05	1.17159e-05	1.12001e-05	1.06759e-05	1.01765e-05	9.72553e-06	9.26364e-06	8.83303e-06	8.43716e-06	8.03159e-06	7.66033e-06	7.3118e-06	6.95703e-06	6.63659e-06	6.32913e-06	6.01998e-06	5.74279e-06	5.47137e-06	5.2029e-06	4.96242e-06	4.72291e-06	4.49046e-06	4.2811e-06	4.07007e-06	3.86921e-06	3.68632e-06	3.50082e-06	3.32746e-06	3.16719e-06	3.00461e-06	2.855e-06	2.7142e-06	2.57218e-06	2.44295e-06	2.31906e-06	2.19539e-06	2.08357e-06	1.97451e-06	1.86715e-06	1.77017e-06	-1.35839e-06	-1.19878e-05	-2.41324e-05	-3.28726e-05	-3.60721e-05	-2.75773e-05	-7.91326e-06	2.18708e-05	6.28802e-05	0.000108947	0.000162093	0.000224074	0.000285849	0.000346962	0.000398673	0.000436093	0.000460933	0.000468599	0.0004638	0.000449858	0.000426838	0.000401938	0.000375729	0.000349452	0.000327508	0.000307242	0.000290115	0.000277042	0.000264606	0.000254737	0.00024625	0.000237061	0.000229369	0.00022122	0.000212336	0.000204536	0.000195807	0.000187128	0.000179423	0.000170973	0.000163294	0.00015633	0.000148898	0.000142525	0.000136453	0.000130141	0.00012484	0.000119463	0.000114067	0.00010949	0.000104626	9.99612e-05	9.58935e-05	9.14919e-05	8.74646e-05	8.38192e-05	7.98951e-05	7.64412e-05	7.3177e-05	6.97349e-05	6.67771e-05	6.3856e-05	6.08691e-05	5.832e-05	5.57053e-05	5.31286e-05	5.09094e-05	4.85733e-05	4.63585e-05	4.44083e-05	4.23318e-05	4.04324e-05	3.87069e-05	3.68744e-05	3.5246e-05	3.37126e-05	3.21075e-05	3.07085e-05	2.93426e-05	2.79462e-05	2.67387e-05	2.55219e-05	2.43138e-05	2.32653e-05	2.21833e-05	2.11425e-05	2.02264e-05	1.92676e-05	1.83732e-05	1.75682e-05	1.67226e-05	1.59547e-05	1.52439e-05	1.45022e-05	1.38422e-05	1.32127e-05	1.25655e-05	1.19968e-05	1.14384e-05	1.08765e-05	1.03845e-05	9.88931e-06	9.40353e-06	8.9758e-06	8.53756e-06	8.11889e-06	7.74522e-06	7.35855e-06	6.99836e-06	6.67045e-06	6.3306e-06	6.02086e-06	5.73204e-06	5.43465e-06	5.16801e-06	4.91302e-06	4.65393e-06	4.42388e-06	4.19852e-06	3.97372e-06	3.77459e-06	3.57549e-06	3.38114e-06	3.2081e-06	3.0325e-06	2.86491e-06	2.71395e-06	2.55948e-06	2.41521e-06	2.28303e-06	2.14761e-06	2.02347e-06	1.9074e-06	7.01795e-05	0.000241919	0.000473068	0.000696597	0.000870142	0.000960911	0.000961619	0.000900822	0.000805266	0.000696402	0.000536031	0.000318937	8.69793e-05	-0.00011642	-0.000271145	-0.00036732	-0.000410284	-0.000418775	-0.000403902	-0.000376243	-0.000348315	-0.000321558	-0.000297599	-0.000280537	-0.000266507	-0.000254548	-0.000246678	-0.000238832	-0.000230815	-0.000224691	-0.000217261	-0.000209276	-0.000202719	-0.00019491	-0.000187015	-0.00018058	-0.000173161	-0.000166053	-0.000160301	-0.000153675	-0.000147533	-0.000142507	-0.000136634	-0.000131317	-0.000126868	-0.000121611	-0.000116961	-0.000112968	-0.000108241	-0.00010416	-0.000100562	-9.63183e-05	-9.27426e-05	-8.94997e-05	-8.57048e-05	-8.25768e-05	-7.96526e-05	-7.62685e-05	-7.35325e-05	-7.0892e-05	-6.78808e-05	-6.54855e-05	-6.30978e-05	-6.04239e-05	-5.83239e-05	-5.61628e-05	-5.37937e-05	-5.19498e-05	-4.9993e-05	-4.78988e-05	-4.62766e-05	-4.45048e-05	-4.26578e-05	-4.12275e-05	-3.96236e-05	-3.79982e-05	-3.67337e-05	-3.52829e-05	-3.38552e-05	-3.27342e-05	-3.14232e-05	-3.01716e-05	-2.91746e-05	-2.79915e-05	-2.6896e-05	-2.60067e-05	-2.49407e-05	-2.39831e-05	-2.31874e-05	-2.22287e-05	-2.13925e-05	-2.06785e-05	-1.9818e-05	-1.90883e-05
0.92	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.6561e-06	6.6971e-06	1.50716e-05	2.8979e-05	4.7714e-05	7.38232e-05	0.000105819	0.000141726	0.000181803	0.000222457	0.000260153	0.000296341	0.000326509	0.000352697	0.000373217	0.000384611	0.00038993	0.000387023	0.000377156	0.000364052	0.000346451	0.000327831	0.000309886	0.000291429	0.000275521	0.000261294	0.000247912	0.000237277	0.000227232	0.000217876	0.000210106	0.000201815	0.000194038	0.000186894	0.000178963	0.000171723	0.000164672	0.00015715	0.000150538	0.000143916	0.000137244	0.000131489	0.00012558	0.000119915	0.000114975	0.000109787	0.000105003	0.000100681	9.61043e-05	9.20087e-05	8.81438e-05	8.41002e-05	8.0554e-05	7.70715e-05	7.35262e-05	7.04429e-05	6.73177e-05	6.42432e-05	6.15552e-05	5.877e-05	5.61238e-05	5.37678e-05	5.13002e-05	4.9028e-05	4.69488e-05	4.47737e-05	4.28203e-05	4.09753e-05	3.90687e-05	3.73845e-05	3.57432e-05	3.40819e-05	3.26241e-05	3.11644e-05	2.97246e-05	2.84568e-05	2.71613e-05	2.59186e-05	2.48101e-05	2.36643e-05	2.25939e-05	2.16198e-05	2.06106e-05	1.9689e-05	1.88297e-05	1.79449e-05	1.71506e-05	1.63904e-05	1.56183e-05	1.4932e-05	1.42589e-05	1.3588e-05	1.29929e-05	1.23972e-05	1.18164e-05	1.12982e-05	1.07718e-05	1.02703e-05	9.81725e-06	9.35341e-06	8.92092e-06	8.52324e-06	8.11594e-06	7.74303e-06	7.39289e-06	7.0366e-06	6.71469e-06	6.40582e-06	6.09532e-06	5.81683e-06	5.54416e-06	5.2745e-06	5.03285e-06	4.79224e-06	4.55872e-06	4.34833e-06	4.13633e-06	3.93452e-06	3.75071e-06	3.56434e-06	3.39014e-06	3.22904e-06	3.06569e-06	2.91532e-06	2.77379e-06	2.63106e-06	2.50116e-06	2.37662e-06	2.25232e-06	2.13989e-06	2.03024e-06	1.92232e-06	1.82478e-06	-1.25404e-06	-1.17685e-05	-2.37523e-05	-3.2306e-05	-3.53053e-05	-2.66054e-05	-6.7333e-06	2.32605e-05	6.4479e-05	0.000110754	0.000164056	0.000226122	0.000287932	0.000349044	0.000400735	0.000438122	0.000462918	0.000470531	0.000465673	0.000451667	0.00042858	0.000403609	0.00037733	0.000350986	0.000328976	0.000308647	0.000291461	0.000278332	0.000265844	0.000255926	0.000247393	0.00023816	0.000230426	0.000222237	0.000213314	0.000205476	0.000196711	0.000187998	0.000180259	0.000171778	0.000164067	0.000157074	0.000149614	0.000143214	0.000137116	0.000130779	0.000125454	0.000120055	0.000114637	0.000110039	0.000105156	0.000100472	9.63857e-05	9.19669e-05	8.79229e-05	8.42615e-05	8.03222e-05	7.68536e-05	7.35753e-05	7.01199e-05	6.71492e-05	6.42158e-05	6.12171e-05	5.86567e-05	5.60313e-05	5.34443e-05	5.12151e-05	4.88696e-05	4.66458e-05	4.46869e-05	4.26021e-05	4.06947e-05	3.89616e-05	3.71218e-05	3.54864e-05	3.39463e-05	3.23348e-05	3.09296e-05	2.95579e-05	2.81559e-05	2.69429e-05	2.57209e-05	2.45079e-05	2.34546e-05	2.2368e-05	2.13229e-05	2.04026e-05	1.94398e-05	1.85416e-05	1.77328e-05	1.68837e-05	1.61125e-05	1.53984e-05	1.46535e-05	1.39906e-05	1.33581e-05	1.27082e-05	1.21369e-05	1.15759e-05	1.10116e-05	1.05172e-05	1.00198e-05	9.53185e-06	9.10203e-06	8.6618e-06	8.2412e-06	7.86568e-06	7.47723e-06	7.11534e-06	6.78577e-06	6.44434e-06	6.13307e-06	5.84278e-06	5.54398e-06	5.27598e-06	5.01967e-06	4.75932e-06	4.52804e-06	4.3015e-06	4.07557e-06	3.87533e-06	3.67518e-06	3.47981e-06	3.30578e-06	3.12922e-06	2.96071e-06	2.80886e-06	2.65352e-06	2.50842e-06	2.37543e-06	2.23922e-06	2.11431e-06	1.99751e-06	7.0279e-05	0.000242042	0.000473235	0.000696829	0.000870434	0.000961238	0.000961943	0.000901092	0.000805438	0.000696453	0.000535938	0.000318684	8.65639e-05	-0.000116985	-0.000271829	-0.000368085	-0.000411095	-0.000419599	-0.000404719	-0.000377037	-0.000349079	-0.000322287	-0.000298295	-0.000281198	-0.000267137	-0.00025515	-0.000247252	-0.000239382	-0.000231342	-0.000225195	-0.000217744	-0.000209739	-0.000203161	-0.000195333	-0.00018742	-0.000180966	-0.00017353	-0.000166405	-0.000160636	-0.000153995	-0.000147838	-0.000142797	-0.000136911	-0.000131581	-0.000127118	-0.000121849	-0.000117187	-0.000113183	-0.000108445	-0.000104353	-0.000100745	-9.64919e-05	-9.29067e-05	-8.96546e-05	-8.58513e-05	-8.27149e-05	-7.97826e-05	-7.6391e-05	-7.36475e-05	-7.09999e-05	-6.7982e-05	-6.558e-05	-6.3186e-05	-6.05062e-05	-5.84003e-05	-5.62336e-05	-5.38593e-05	-5.20101e-05	-5.00483e-05	-4.79495e-05	-4.63227e-05	-4.45465e-05	-4.26954e-05	-4.12609e-05	-3.96532e-05	-3.80241e-05	-3.6756e-05	-3.53018e-05	-3.3871e-05	-3.27467e-05	-3.14327e-05	-3.01782e-05	-2.91784e-05	-2.79927e-05	-2.68946e-05	-2.60029e-05	-2.49346e-05	-2.39747e-05	-2.31768e-05	-2.22161e-05	-2.13779e-05	-2.0662e-05	-1.97997e-05	-1.90683e-05
0.925	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.69928e-06	6.83941e-06	1.53531e-05	2.94222e-05	4.83298e-05	7.4615e-05	0.000106788	0.000142869	0.000183118	0.000223939	0.000261756	0.000298001	0.000328183	0.000354355	0.000374844	0.000386198	0.00039147	0.000388513	0.000378594	0.000365436	0.00034778	0.000329106	0.000311107	0.000292598	0.00027664	0.000262365	0.000248938	0.00023826	0.000228175	0.00021878	0.000210974	0.000202648	0.000194837	0.000187662	0.0001797	0.00017243	0.000165351	0.000157802	0.000151164	0.000144517	0.000137821	0.000132043	0.000126112	0.000120426	0.000115466	0.000110258	0.000105456	0.000101116	9.65231e-05	9.24114e-05	8.8531e-05	8.44727e-05	8.09123e-05	7.74163e-05	7.38582e-05	7.07624e-05	6.76253e-05	6.45395e-05	6.18405e-05	5.9045e-05	5.63889e-05	5.40234e-05	5.15466e-05	4.92658e-05	4.71782e-05	4.49952e-05	4.30341e-05	4.11817e-05	3.92682e-05	3.75773e-05	3.59295e-05	3.42622e-05	3.27984e-05	3.13331e-05	2.98881e-05	2.8615e-05	2.73147e-05	2.60672e-05	2.49542e-05	2.38041e-05	2.27295e-05	2.17515e-05	2.07385e-05	1.98133e-05	1.89505e-05	1.80623e-05	1.72649e-05	1.65016e-05	1.57266e-05	1.50375e-05	1.43617e-05	1.36883e-05	1.30907e-05	1.24926e-05	1.19095e-05	1.13892e-05	1.08607e-05	1.03572e-05	9.90223e-06	9.43656e-06	9.00232e-06	8.60294e-06	8.19403e-06	7.81956e-06	7.46793e-06	7.11021e-06	6.78692e-06	6.47673e-06	6.16497e-06	5.88526e-06	5.61142e-06	5.34064e-06	5.09791e-06	4.85627e-06	4.62175e-06	4.4104e-06	4.19747e-06	3.99478e-06	3.81011e-06	3.62293e-06	3.44793e-06	3.28607e-06	3.12199e-06	2.97091e-06	2.8287e-06	2.68532e-06	2.55478e-06	2.42963e-06	2.30474e-06	2.19174e-06	2.08154e-06	1.97309e-06	1.87504e-06	-1.15728e-06	-1.15644e-05	-2.33977e-05	-3.17769e-05	-3.45891e-05	-2.56974e-05	-5.63073e-06	2.45592e-05	6.59732e-05	0.000112444	0.000165891	0.000228037	0.000289878	0.00035099	0.000402662	0.000440018	0.000464772	0.000472338	0.000467425	0.000453357	0.000430207	0.000405171	0.000378827	0.000352419	0.000330346	0.000309959	0.000292718	0.000279537	0.000267001	0.000257037	0.00024846	0.000239187	0.000231413	0.000223186	0.000214227	0.000206354	0.000197555	0.00018881	0.000181039	0.000172528	0.000164789	0.000157768	0.000150282	0.000143856	0.000137734	0.000131374	0.000126027	0.000120607	0.000115169	0.000110551	0.000105649	0.000100948	9.68444e-05	9.24095e-05	8.83499e-05	8.46734e-05	8.07199e-05	7.72376e-05	7.39462e-05	7.04783e-05	6.74954e-05	6.45505e-05	6.1541e-05	5.89699e-05	5.63344e-05	5.37378e-05	5.14993e-05	4.9145e-05	4.69127e-05	4.49456e-05	4.28531e-05	4.09383e-05	3.9198e-05	3.73514e-05	3.57095e-05	3.41631e-05	3.25456e-05	3.11346e-05	2.97574e-05	2.83502e-05	2.71321e-05	2.59053e-05	2.46876e-05	2.36299e-05	2.25391e-05	2.14898e-05	2.05656e-05	1.95991e-05	1.86973e-05	1.7885e-05	1.70327e-05	1.62582e-05	1.55411e-05	1.47933e-05	1.41276e-05	1.34924e-05	1.28399e-05	1.22661e-05	1.17027e-05	1.11362e-05	1.06396e-05	1.014e-05	9.65009e-06	9.21831e-06	8.77621e-06	8.35382e-06	7.97656e-06	7.58645e-06	7.22296e-06	6.89184e-06	6.54894e-06	6.23624e-06	5.94457e-06	5.64445e-06	5.37517e-06	5.11763e-06	4.8561e-06	4.62367e-06	4.39603e-06	4.16904e-06	3.96777e-06	3.76663e-06	3.5703e-06	3.39534e-06	3.2179e-06	3.04853e-06	2.89583e-06	2.73969e-06	2.5938e-06	2.46005e-06	2.32311e-06	2.19749e-06	2.07999e-06	7.03704e-05	0.000242154	0.00047339	0.000697044	0.000870705	0.000961543	0.000962244	0.000901342	0.000805598	0.000696499	0.000535849	0.000318447	8.61737e-05	-0.000117516	-0.00027247	-0.000368801	-0.000411855	-0.000420372	-0.000405484	-0.000377782	-0.000349794	-0.00032297	-0.000298946	-0.000281818	-0.000267728	-0.000255714	-0.000247791	-0.000239898	-0.000231836	-0.000225668	-0.000218197	-0.000210173	-0.000203576	-0.00019573	-0.0001878	-0.000181328	-0.000173876	-0.000166736	-0.000160952	-0.000154296	-0.000148125	-0.00014307	-0.000137171	-0.000131829	-0.000127353	-0.000122073	-0.0001174	-0.000113385	-0.000108637	-0.000104535	-0.000100917	-9.66555e-05	-9.30615e-05	-8.98008e-05	-8.59897e-05	-8.28453e-05	-7.99055e-05	-7.65069e-05	-7.37564e-05	-7.11021e-05	-6.8078e-05	-6.56697e-05	-6.32698e-05	-6.05845e-05	-5.84731e-05	-5.63011e-05	-5.39219e-05	-5.20678e-05	-5.01014e-05	-4.79983e-05	-4.63671e-05	-4.45868e-05	-4.27319e-05	-4.12935e-05	-3.96823e-05	-3.80498e-05	-3.67782e-05	-3.53209e-05	-3.3887e-05	-3.27596e-05	-3.14429e-05	-3.01858e-05	-2.91833e-05	-2.79952e-05	-2.68947e-05	-2.60006e-05	-2.49302e-05	-2.39682e-05	-2.31683e-05	-2.22057e-05	-2.13656e-05	-2.06479e-05	-1.9784e-05	-1.90509e-05
0.93	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.74247e-06	6.98172e-06	1.56346e-05	2.98653e-05	4.89457e-05	7.54069e-05	0.000107756	0.000144013	0.000184433	0.000225422	0.000263358	0.000299662	0.000329857	0.000356013	0.00037647	0.000387784	0.00039301	0.000390004	0.000380033	0.00036682	0.000349109	0.000330381	0.000312328	0.000293767	0.000277759	0.000263436	0.000249964	0.000239243	0.000229117	0.000219685	0.000211841	0.000203481	0.000195637	0.00018843	0.000180438	0.000173138	0.00016603	0.000158454	0.00015179	0.000145118	0.000138398	0.000132597	0.000126644	0.000120937	0.000115957	0.00011073	0.000105909	0.000101552	9.69419e-05	9.2814e-05	8.89181e-05	8.48453e-05	8.12706e-05	7.77611e-05	7.41901e-05	7.10818e-05	6.79329e-05	6.48358e-05	6.21259e-05	5.932e-05	5.6654e-05	5.42789e-05	5.17931e-05	4.95035e-05	4.74075e-05	4.52166e-05	4.32479e-05	4.13882e-05	3.94678e-05	3.77701e-05	3.61159e-05	3.44425e-05	3.29728e-05	3.15019e-05	3.00515e-05	2.87733e-05	2.7468e-05	2.62158e-05	2.50983e-05	2.39439e-05	2.28652e-05	2.18832e-05	2.08664e-05	1.99376e-05	1.90713e-05	1.81798e-05	1.73791e-05	1.66129e-05	1.58349e-05	1.5143e-05	1.44645e-05	1.37885e-05	1.31885e-05	1.2588e-05	1.20027e-05	1.14802e-05	1.09496e-05	1.04441e-05	9.98721e-06	9.51972e-06	9.08371e-06	8.68263e-06	8.27212e-06	7.89609e-06	7.54296e-06	7.18382e-06	6.85916e-06	6.54764e-06	6.23462e-06	5.95369e-06	5.67868e-06	5.40679e-06	5.16298e-06	4.92029e-06	4.68478e-06	4.47247e-06	4.25862e-06	4.05505e-06	3.86952e-06	3.68151e-06	3.50573e-06	3.3431e-06	3.17829e-06	3.02651e-06	2.88361e-06	2.73958e-06	2.6084e-06	2.48264e-06	2.35717e-06	2.2436e-06	2.13284e-06	2.02386e-06	1.9253e-06	-1.06052e-06	-1.13602e-05	-2.30432e-05	-3.12479e-05	-3.38729e-05	-2.47894e-05	-4.52815e-06	2.5858e-05	6.74674e-05	0.000114133	0.000167726	0.000229951	0.000291825	0.000352936	0.000404589	0.000441914	0.000466627	0.000474144	0.000469176	0.000455048	0.000431835	0.000406733	0.000380323	0.000353852	0.000331717	0.000311272	0.000293976	0.000280742	0.000268158	0.000258148	0.000249527	0.000240213	0.0002324	0.000224135	0.00021514	0.000207232	0.0001984	0.000189622	0.000181819	0.000173279	0.000165511	0.000158462	0.00015095	0.000144498	0.000138352	0.00013197	0.0001266	0.000121158	0.0001157	0.000111063	0.000106143	0.000101424	9.73032e-05	9.2852e-05	8.87768e-05	8.50853e-05	8.11177e-05	7.76215e-05	7.4317e-05	7.08367e-05	6.78417e-05	6.48853e-05	6.18648e-05	5.92831e-05	5.66375e-05	5.40313e-05	5.17835e-05	4.94204e-05	4.71796e-05	4.52044e-05	4.31041e-05	4.11819e-05	3.94344e-05	3.7581e-05	3.59326e-05	3.43798e-05	3.27565e-05	3.13397e-05	2.9957e-05	2.85445e-05	2.73213e-05	2.60897e-05	2.48674e-05	2.38052e-05	2.27101e-05	2.16568e-05	2.07286e-05	1.97584e-05	1.8853e-05	1.80373e-05	1.71816e-05	1.6404e-05	1.56838e-05	1.49331e-05	1.42646e-05	1.36267e-05	1.29716e-05	1.23953e-05	1.18296e-05	1.12607e-05	1.07619e-05	1.02603e-05	9.76833e-06	9.33459e-06	8.89063e-06	8.46644e-06	8.08743e-06	7.69568e-06	7.33058e-06	6.99791e-06	6.65354e-06	6.33941e-06	6.04636e-06	5.74493e-06	5.47437e-06	5.21559e-06	4.95288e-06	4.71931e-06	4.49056e-06	4.26251e-06	4.06021e-06	3.85808e-06	3.6608e-06	3.48491e-06	3.30657e-06	3.13634e-06	2.9828e-06	2.82586e-06	2.67918e-06	2.54467e-06	2.407e-06	2.28067e-06	2.16248e-06	7.04617e-05	0.000242267	0.000473545	0.00069726	0.000870976	0.000961847	0.000962546	0.000901593	0.000805757	0.000696544	0.00053576	0.000318209	8.57835e-05	-0.000118046	-0.000273111	-0.000369518	-0.000412614	-0.000421144	-0.000406249	-0.000378527	-0.000350509	-0.000323653	-0.000299598	-0.000282438	-0.000268318	-0.000256278	-0.00024833	-0.000240414	-0.000232331	-0.000226141	-0.00021865	-0.000210607	-0.000203992	-0.000196127	-0.00018818	-0.000181691	-0.000174223	-0.000167067	-0.000161267	-0.000154597	-0.000148411	-0.000143343	-0.000137431	-0.000132076	-0.000127589	-0.000122298	-0.000117613	-0.000113587	-0.000108829	-0.000104718	-0.00010109	-9.68192e-05	-9.32163e-05	-8.99471e-05	-8.6128e-05	-8.29758e-05	-8.00284e-05	-7.66228e-05	-7.38653e-05	-7.12042e-05	-6.8174e-05	-6.57595e-05	-6.33536e-05	-6.06628e-05	-5.85458e-05	-5.63686e-05	-5.39846e-05	-5.21255e-05	-5.01545e-05	-4.80471e-05	-4.64115e-05	-4.46271e-05	-4.27684e-05	-4.13262e-05	-3.97113e-05	-3.80754e-05	-3.68004e-05	-3.53399e-05	-3.3903e-05	-3.27726e-05	-3.14532e-05	-3.01933e-05	-2.91882e-05	-2.79976e-05	-2.68948e-05	-2.59983e-05	-2.49258e-05	-2.39617e-05	-2.31597e-05	-2.21952e-05	-2.13533e-05	-2.06338e-05	-1.97682e-05	-1.90335e-05
0.935	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.78225e-06	7.11283e-06	1.5894e-05	3.02735e-05	4.95131e-05	7.61364e-05	0.000108648	0.000145066	0.000185644	0.000226788	0.000264835	0.000301192	0.000331399	0.000357541	0.000377968	0.000389246	0.000394429	0.000391377	0.000381358	0.000368095	0.000350334	0.000331555	0.000313452	0.000294844	0.00027879	0.000264423	0.00025091	0.000240149	0.000229986	0.000220518	0.000212641	0.000204248	0.000196374	0.000189137	0.000181117	0.00017379	0.000166656	0.000159056	0.000152367	0.000145672	0.00013893	0.000133108	0.000127135	0.000121409	0.000116409	0.000111165	0.000106327	0.000101954	9.73282e-05	9.31855e-05	8.92753e-05	8.51889e-05	8.16012e-05	7.80792e-05	7.44963e-05	7.13766e-05	6.82168e-05	6.51093e-05	6.23893e-05	5.95739e-05	5.68987e-05	5.45148e-05	5.20207e-05	4.9723e-05	4.76194e-05	4.54211e-05	4.34454e-05	4.15789e-05	3.96521e-05	3.79482e-05	3.62881e-05	3.46091e-05	3.3134e-05	3.16579e-05	3.02026e-05	2.89196e-05	2.76098e-05	2.63533e-05	2.52315e-05	2.40732e-05	2.29907e-05	2.20051e-05	2.09848e-05	2.00526e-05	1.91831e-05	1.82886e-05	1.7485e-05	1.67159e-05	1.59352e-05	1.52407e-05	1.45597e-05	1.38814e-05	1.32791e-05	1.26764e-05	1.2089e-05	1.15645e-05	1.10321e-05	1.05247e-05	1.0066e-05	9.59686e-06	9.15924e-06	8.7566e-06	8.3446e-06	7.96713e-06	7.61263e-06	7.25218e-06	6.92624e-06	6.61352e-06	6.29933e-06	6.01728e-06	5.74119e-06	5.46827e-06	5.22346e-06	4.97982e-06	4.7434e-06	4.53019e-06	4.3155e-06	4.11111e-06	3.92479e-06	3.73603e-06	3.55952e-06	3.39619e-06	3.2307e-06	3.07827e-06	2.93474e-06	2.7901e-06	2.65834e-06	2.53202e-06	2.40601e-06	2.29191e-06	2.18065e-06	2.07118e-06	1.97214e-06	-9.70829e-07	-1.11716e-05	-2.27159e-05	-3.076e-05	-3.32125e-05	-2.39522e-05	-3.51179e-06	2.70551e-05	6.88446e-05	0.00011569	0.000169417	0.000231716	0.000293619	0.00035473	0.000406365	0.000443662	0.000468336	0.00047581	0.00047079	0.000456606	0.000433335	0.000408172	0.000381703	0.000355173	0.000332981	0.000312482	0.000295135	0.000281853	0.000269224	0.000259172	0.000250512	0.00024116	0.00023331	0.00022501	0.000215982	0.000208041	0.000199178	0.000190371	0.000182539	0.000173971	0.000166177	0.000159102	0.000151566	0.000145091	0.000138922	0.000132519	0.000127129	0.000121668	0.000116191	0.000111536	0.000106598	0.000101863	9.77268e-05	9.32608e-05	8.91712e-05	8.54658e-05	8.14852e-05	7.79764e-05	7.46597e-05	7.11679e-05	6.81618e-05	6.51948e-05	6.21642e-05	5.95728e-05	5.69179e-05	5.43028e-05	5.20465e-05	4.96752e-05	4.74267e-05	4.54439e-05	4.33365e-05	4.14074e-05	3.96533e-05	3.77937e-05	3.61392e-05	3.45807e-05	3.29518e-05	3.15297e-05	3.01419e-05	2.87246e-05	2.74968e-05	2.62607e-05	2.50342e-05	2.39678e-05	2.28688e-05	2.18118e-05	2.088e-05	1.99063e-05	1.89976e-05	1.81786e-05	1.732e-05	1.65394e-05	1.58164e-05	1.50631e-05	1.43919e-05	1.37516e-05	1.30941e-05	1.25155e-05	1.19476e-05	1.13766e-05	1.08758e-05	1.03722e-05	9.87841e-06	9.44286e-06	8.99718e-06	8.57134e-06	8.19073e-06	7.79745e-06	7.43088e-06	7.09678e-06	6.75105e-06	6.4356e-06	6.14128e-06	5.83864e-06	5.5669e-06	5.30699e-06	5.04319e-06	4.80856e-06	4.5788e-06	4.34977e-06	4.14652e-06	3.94348e-06	3.74532e-06	3.56857e-06	3.38941e-06	3.21838e-06	3.06407e-06	2.90638e-06	2.75899e-06	2.62378e-06	2.48543e-06	2.35845e-06	2.23962e-06	7.0547e-05	0.000242371	0.000473688	0.000697459	0.000871227	0.000962128	0.000962824	0.000901824	0.000805905	0.000696588	0.000535679	0.000317991	8.54253e-05	-0.000118534	-0.0002737	-0.000370177	-0.000413313	-0.000421855	-0.000406952	-0.000379211	-0.000351167	-0.000324282	-0.000300197	-0.000283008	-0.000268861	-0.000256797	-0.000248825	-0.000240888	-0.000232785	-0.000226576	-0.000219067	-0.000211006	-0.000204373	-0.000196492	-0.000188529	-0.000182024	-0.000174541	-0.000167371	-0.000161556	-0.000154873	-0.000148674	-0.000143594	-0.00013767	-0.000132303	-0.000127805	-0.000122503	-0.000117809	-0.000113772	-0.000109005	-0.000104884	-0.000101248	-9.69689e-05	-9.33579e-05	-9.00808e-05	-8.62545e-05	-8.3095e-05	-8.01406e-05	-7.67286e-05	-7.39646e-05	-7.12974e-05	-6.82614e-05	-6.58411e-05	-6.34298e-05	-6.0734e-05	-5.86119e-05	-5.64299e-05	-5.40413e-05	-5.21777e-05	-5.02025e-05	-4.8091e-05	-4.64514e-05	-4.46633e-05	-4.2801e-05	-4.13552e-05	-3.97371e-05	-3.8098e-05	-3.68198e-05	-3.53565e-05	-3.39168e-05	-3.27836e-05	-3.14616e-05	-3.01993e-05	-2.91917e-05	-2.79989e-05	-2.68939e-05	-2.59952e-05	-2.49207e-05	-2.39547e-05	-2.31508e-05	-2.21846e-05	-2.1341e-05	-2.06198e-05	-1.97527e-05	-1.90165e-05
0.94	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.81524e-06	7.22154e-06	1.61091e-05	3.0612e-05	4.99836e-05	7.67413e-05	0.000109387	0.000145939	0.000186649	0.000227921	0.000266059	0.000302461	0.000332678	0.000358808	0.000379211	0.000390458	0.000395606	0.000392516	0.000382457	0.000369152	0.00035135	0.00033253	0.000314386	0.000295738	0.000279645	0.000265242	0.000251694	0.000240901	0.000230707	0.00022121	0.000213305	0.000204886	0.000196986	0.000189724	0.000181681	0.000174332	0.000167176	0.000159555	0.000152847	0.000146132	0.000139372	0.000133532	0.000127543	0.0001218	0.000116785	0.000111526	0.000106675	0.000102288	9.76495e-05	9.34944e-05	8.95724e-05	8.54749e-05	8.18763e-05	7.8344e-05	7.47513e-05	7.1622e-05	6.84532e-05	6.53371e-05	6.26087e-05	5.97854e-05	5.71027e-05	5.47114e-05	5.22104e-05	4.99062e-05	4.77961e-05	4.55918e-05	4.36102e-05	4.17381e-05	3.9806e-05	3.8097e-05	3.64321e-05	3.47484e-05	3.32688e-05	3.17884e-05	3.0329e-05	2.9042e-05	2.77285e-05	2.64684e-05	2.53432e-05	2.41816e-05	2.30959e-05	2.21072e-05	2.10841e-05	2.01492e-05	1.92769e-05	1.83799e-05	1.75739e-05	1.68024e-05	1.60196e-05	1.53229e-05	1.46399e-05	1.39596e-05	1.33554e-05	1.27509e-05	1.21618e-05	1.16356e-05	1.11016e-05	1.05927e-05	1.01326e-05	9.662e-06	9.22303e-06	8.8191e-06	8.40587e-06	8.02722e-06	7.67157e-06	7.31003e-06	6.98305e-06	6.66931e-06	6.35416e-06	6.07118e-06	5.7942e-06	5.52042e-06	5.27478e-06	5.03035e-06	4.79317e-06	4.57923e-06	4.36384e-06	4.15877e-06	3.9718e-06	3.78241e-06	3.60529e-06	3.44138e-06	3.27533e-06	3.12236e-06	2.97831e-06	2.83318e-06	2.70093e-06	2.57414e-06	2.44768e-06	2.33315e-06	2.22147e-06	2.1116e-06	2.01216e-06	-8.95287e-07	-1.1014e-05	-2.24434e-05	-3.03542e-05	-3.26638e-05	-2.32569e-05	-2.66786e-06	2.80488e-05	6.99877e-05	0.000116983	0.00017082	0.000233181	0.000295108	0.000356218	0.000407839	0.000445113	0.000469755	0.000477192	0.00047213	0.0004579	0.000434581	0.000409368	0.000382848	0.00035627	0.000334031	0.000313487	0.000296098	0.000282776	0.000270111	0.000260023	0.00025133	0.000241947	0.000234066	0.000225738	0.000216682	0.000208715	0.000199826	0.000190994	0.000183138	0.000174548	0.000166731	0.000159635	0.000152079	0.000145585	0.000139397	0.000132976	0.000127569	0.000122092	0.0001166	0.00011193	0.000106979	0.00010223	9.80804e-05	9.36021e-05	8.95006e-05	8.57837e-05	8.17922e-05	7.82729e-05	7.49462e-05	7.1445e-05	6.84296e-05	6.54538e-05	6.24149e-05	5.98153e-05	5.71528e-05	5.45304e-05	5.22669e-05	4.98889e-05	4.76339e-05	4.56449e-05	4.35316e-05	4.15969e-05	3.98372e-05	3.79725e-05	3.6313e-05	3.47497e-05	3.31163e-05	3.16898e-05	3.02977e-05	2.88764e-05	2.76447e-05	2.64049e-05	2.51749e-05	2.41052e-05	2.30029e-05	2.19427e-05	2.10079e-05	2.00314e-05	1.91199e-05	1.82983e-05	1.74371e-05	1.66542e-05	1.59288e-05	1.51733e-05	1.45e-05	1.38576e-05	1.31982e-05	1.26177e-05	1.20479e-05	1.14752e-05	1.09727e-05	1.04675e-05	9.97216e-06	9.53512e-06	9.08801e-06	8.6608e-06	8.27886e-06	7.88431e-06	7.51652e-06	7.18124e-06	6.83439e-06	6.51785e-06	6.22247e-06	5.91882e-06	5.6461e-06	5.38526e-06	5.12055e-06	4.88505e-06	4.65445e-06	4.42461e-06	4.22057e-06	4.01677e-06	3.81788e-06	3.64043e-06	3.46058e-06	3.28889e-06	3.13394e-06	2.97564e-06	2.82765e-06	2.69185e-06	2.55295e-06	2.42542e-06	2.30606e-06	7.06202e-05	0.000242461	0.00047381	0.000697627	0.000871438	0.000962364	0.000963058	0.000902019	0.00080603	0.000696626	0.000535614	0.000317813	8.51309e-05	-0.000118935	-0.000274186	-0.000370721	-0.000413889	-0.000422441	-0.000407533	-0.000379777	-0.00035171	-0.0003248	-0.000300691	-0.000283478	-0.000269309	-0.000257225	-0.000249233	-0.000241278	-0.000233159	-0.000226933	-0.00021941	-0.000211335	-0.000204687	-0.000196793	-0.000188816	-0.000182298	-0.000174802	-0.00016762	-0.000161794	-0.000155099	-0.00014889	-0.000143799	-0.000137866	-0.000132489	-0.000127981	-0.000122671	-0.000117968	-0.000113924	-0.000109148	-0.000105021	-0.000101376	-9.70908e-05	-9.34731e-05	-9.01894e-05	-8.63571e-05	-8.31917e-05	-8.02314e-05	-7.68141e-05	-7.40447e-05	-7.13724e-05	-6.83317e-05	-6.59067e-05	-6.34908e-05	-6.07908e-05	-5.86644e-05	-5.64785e-05	-5.40862e-05	-5.22188e-05	-5.02401e-05	-4.81253e-05	-4.64824e-05	-4.46912e-05	-4.28259e-05	-4.13772e-05	-3.97563e-05	-3.81147e-05	-3.68339e-05	-3.53681e-05	-3.39261e-05	-3.27907e-05	-3.14665e-05	-3.02022e-05	-2.91925e-05	-2.79979e-05	-2.6891e-05	-2.59906e-05	-2.49144e-05	-2.39468e-05	-2.31414e-05	-2.21737e-05	-2.13287e-05	-2.06061e-05	-1.97378e-05	-1.90003e-05
0.945	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.84823e-06	7.33025e-06	1.63241e-05	3.09506e-05	5.04541e-05	7.73463e-05	0.000110127	0.000146813	0.000187653	0.000229053	0.000267283	0.00030373	0.000333957	0.000360075	0.000380454	0.00039167	0.000396783	0.000393655	0.000383556	0.00037021	0.000352366	0.000333504	0.000315319	0.000296632	0.000280501	0.000266061	0.000252479	0.000241653	0.000231428	0.000221902	0.000213968	0.000205523	0.000197598	0.000190312	0.000182245	0.000174873	0.000167696	0.000160054	0.000153326	0.000146592	0.000139814	0.000133956	0.00012795	0.000122192	0.000117162	0.000111888	0.000107022	0.000102622	9.79708e-05	9.38034e-05	8.98696e-05	8.57609e-05	8.21514e-05	7.86088e-05	7.50063e-05	7.18675e-05	6.86896e-05	6.55649e-05	6.28282e-05	5.9997e-05	5.73067e-05	5.49081e-05	5.24002e-05	5.00893e-05	4.79728e-05	4.57625e-05	4.3775e-05	4.18974e-05	3.996e-05	3.82458e-05	3.6576e-05	3.48876e-05	3.34035e-05	3.19189e-05	3.04554e-05	2.91645e-05	2.78472e-05	2.65835e-05	2.54549e-05	2.42899e-05	2.32011e-05	2.22094e-05	2.11834e-05	2.02457e-05	1.93708e-05	1.84712e-05	1.76627e-05	1.6889e-05	1.61039e-05	1.54051e-05	1.472e-05	1.40378e-05	1.34317e-05	1.28254e-05	1.22346e-05	1.17067e-05	1.11711e-05	1.06607e-05	1.01991e-05	9.72714e-06	9.28682e-06	8.8816e-06	8.46713e-06	8.0873e-06	7.73051e-06	7.36788e-06	7.03985e-06	6.7251e-06	6.40899e-06	6.12507e-06	5.8472e-06	5.57257e-06	5.32611e-06	5.08089e-06	4.84295e-06	4.62827e-06	4.41217e-06	4.20643e-06	4.01881e-06	3.82879e-06	3.65107e-06	3.48658e-06	3.31997e-06	3.16646e-06	3.02189e-06	2.87625e-06	2.74352e-06	2.61626e-06	2.48935e-06	2.37438e-06	2.26229e-06	2.15201e-06	2.05218e-06	-8.19745e-07	-1.08564e-05	-2.2171e-05	-2.99485e-05	-3.2115e-05	-2.25616e-05	-1.82393e-06	2.90426e-05	7.11309e-05	0.000118275	0.000172223	0.000234645	0.000296597	0.000357707	0.000409313	0.000446563	0.000471174	0.000478574	0.00047347	0.000459193	0.000435826	0.000410563	0.000383994	0.000357367	0.00033508	0.000314492	0.000297061	0.0002837	0.000270997	0.000260875	0.000252148	0.000242734	0.000234823	0.000226466	0.000217383	0.000209388	0.000200474	0.000191617	0.000183737	0.000175124	0.000167285	0.000160168	0.000152592	0.000146078	0.000139873	0.000133434	0.00012801	0.000122517	0.000117009	0.000112324	0.000107359	0.000102596	9.8434e-05	9.39434e-05	8.983e-05	8.61016e-05	8.20993e-05	7.85695e-05	7.52327e-05	7.1722e-05	6.86974e-05	6.57128e-05	6.26656e-05	6.00579e-05	5.73877e-05	5.47579e-05	5.24873e-05	5.01026e-05	4.78412e-05	4.58459e-05	4.37268e-05	4.17863e-05	4.00212e-05	3.81513e-05	3.64868e-05	3.49186e-05	3.32807e-05	3.18498e-05	3.04535e-05	2.90282e-05	2.77927e-05	2.65492e-05	2.53156e-05	2.42425e-05	2.3137e-05	2.20737e-05	2.11359e-05	2.01565e-05	1.92423e-05	1.8418e-05	1.75543e-05	1.67689e-05	1.60412e-05	1.52835e-05	1.4608e-05	1.39636e-05	1.33022e-05	1.27198e-05	1.21482e-05	1.15738e-05	1.10696e-05	1.05628e-05	1.00659e-05	9.62737e-06	9.17884e-06	8.75026e-06	8.367e-06	7.97118e-06	7.60217e-06	7.26571e-06	6.91772e-06	6.60009e-06	6.30367e-06	5.99901e-06	5.72531e-06	5.46352e-06	5.19792e-06	4.96154e-06	4.73009e-06	4.49945e-06	4.29462e-06	4.09007e-06	3.89044e-06	3.71228e-06	3.53175e-06	3.35941e-06	3.20382e-06	3.04489e-06	2.8963e-06	2.75993e-06	2.62046e-06	2.49239e-06	2.37251e-06	7.06934e-05	0.00024255	0.000473932	0.000697795	0.000871648	0.0009626	0.000963291	0.000902214	0.000806156	0.000696664	0.00053555	0.000317635	8.48365e-05	-0.000119337	-0.000274672	-0.000371265	-0.000414466	-0.000423028	-0.000408114	-0.000380342	-0.000352253	-0.000325319	-0.000301185	-0.000283948	-0.000269757	-0.000257652	-0.000249641	-0.000241668	-0.000233533	-0.000227291	-0.000219752	-0.000211663	-0.000205001	-0.000197093	-0.000189103	-0.000182571	-0.000175064	-0.000167869	-0.000162031	-0.000155326	-0.000149106	-0.000144004	-0.000138061	-0.000132675	-0.000128158	-0.000122839	-0.000118128	-0.000114075	-0.000109292	-0.000105157	-0.000101505	-9.72128e-05	-9.35883e-05	-9.02981e-05	-8.64598e-05	-8.32883e-05	-8.03222e-05	-7.68996e-05	-7.41249e-05	-7.14475e-05	-6.8402e-05	-6.59722e-05	-6.35519e-05	-6.08476e-05	-5.8717e-05	-5.65271e-05	-5.41311e-05	-5.226e-05	-5.02777e-05	-4.81596e-05	-4.65133e-05	-4.4719e-05	-4.28509e-05	-4.13992e-05	-3.97755e-05	-3.81313e-05	-3.68479e-05	-3.53797e-05	-3.39355e-05	-3.27977e-05	-3.14714e-05	-3.0205e-05	-2.91933e-05	-2.79968e-05	-2.68882e-05	-2.5986e-05	-2.49082e-05	-2.3939e-05	-2.31319e-05	-2.21629e-05	-2.13164e-05	-2.05924e-05	-1.97229e-05	-1.89842e-05
0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.88122e-06	7.43897e-06	1.65392e-05	3.12891e-05	5.09246e-05	7.79512e-05	0.000110867	0.000147686	0.000188658	0.000230186	0.000268508	0.000304998	0.000335235	0.000361342	0.000381696	0.000392883	0.000397959	0.000394794	0.000384656	0.000371267	0.000353382	0.000334478	0.000316252	0.000297526	0.000281356	0.00026688	0.000253264	0.000242405	0.000232149	0.000222594	0.000214632	0.00020616	0.00019821	0.000190899	0.00018281	0.000175415	0.000168216	0.000160554	0.000153805	0.000147053	0.000140256	0.000134381	0.000128358	0.000122584	0.000117538	0.000112249	0.00010737	0.000102956	9.82921e-05	9.41123e-05	9.01667e-05	8.60468e-05	8.24266e-05	7.88736e-05	7.52613e-05	7.21129e-05	6.89261e-05	6.57927e-05	6.30476e-05	6.02085e-05	5.75107e-05	5.51048e-05	5.259e-05	5.02724e-05	4.81495e-05	4.59331e-05	4.39399e-05	4.20566e-05	4.01139e-05	3.83946e-05	3.67199e-05	3.50269e-05	3.35383e-05	3.20494e-05	3.05818e-05	2.92869e-05	2.79659e-05	2.66987e-05	2.55665e-05	2.43983e-05	2.33064e-05	2.23116e-05	2.12827e-05	2.03422e-05	1.94647e-05	1.85626e-05	1.77516e-05	1.69755e-05	1.61882e-05	1.54873e-05	1.48002e-05	1.4116e-05	1.3508e-05	1.28999e-05	1.23073e-05	1.17778e-05	1.12406e-05	1.07287e-05	1.02656e-05	9.79227e-06	9.35061e-06	8.9441e-06	8.5284e-06	8.14738e-06	7.78945e-06	7.42574e-06	7.09665e-06	6.78089e-06	6.46382e-06	6.17897e-06	5.90021e-06	5.62472e-06	5.37743e-06	5.13142e-06	4.89272e-06	4.67731e-06	4.46051e-06	4.25409e-06	4.06581e-06	3.87517e-06	3.69685e-06	3.53177e-06	3.3646e-06	3.21055e-06	3.06546e-06	2.91933e-06	2.78611e-06	2.65838e-06	2.53102e-06	2.41562e-06	2.3031e-06	2.19242e-06	2.0922e-06	-7.44204e-07	-1.06988e-05	-2.18985e-05	-2.95427e-05	-3.15663e-05	-2.18663e-05	-9.79997e-07	3.00364e-05	7.2274e-05	0.000119567	0.000173627	0.000236109	0.000298086	0.000359195	0.000410787	0.000448014	0.000472593	0.000479956	0.00047481	0.000460487	0.000437072	0.000411759	0.000385139	0.000358464	0.00033613	0.000315497	0.000298025	0.000284623	0.000271883	0.000261726	0.000252965	0.00024352	0.00023558	0.000227194	0.000218083	0.000210061	0.000201122	0.00019224	0.000184336	0.0001757	0.000167839	0.000160701	0.000153105	0.000146572	0.000140348	0.000133892	0.00012845	0.000122941	0.000117419	0.000112719	0.000107739	0.000102963	9.87876e-05	9.42846e-05	9.01593e-05	8.64195e-05	8.24064e-05	7.88661e-05	7.55192e-05	7.1999e-05	6.89652e-05	6.59718e-05	6.29163e-05	6.03004e-05	5.76225e-05	5.49855e-05	5.27077e-05	5.03163e-05	4.80484e-05	4.60469e-05	4.39219e-05	4.19757e-05	4.02051e-05	3.83301e-05	3.66605e-05	3.50876e-05	3.34451e-05	3.20098e-05	3.06094e-05	2.91801e-05	2.79406e-05	2.66934e-05	2.54563e-05	2.43798e-05	2.3271e-05	2.22046e-05	2.12638e-05	2.02815e-05	1.93646e-05	1.85377e-05	1.76715e-05	1.68837e-05	1.61537e-05	1.53937e-05	1.47161e-05	1.40696e-05	1.34063e-05	1.28219e-05	1.22486e-05	1.16724e-05	1.11665e-05	1.06581e-05	1.01597e-05	9.71963e-06	9.26968e-06	8.83972e-06	8.45513e-06	8.05805e-06	7.68781e-06	7.35017e-06	7.00106e-06	6.68234e-06	6.38486e-06	6.07919e-06	5.80452e-06	5.54179e-06	5.27529e-06	5.03803e-06	4.80574e-06	4.57429e-06	4.36867e-06	4.16336e-06	3.96301e-06	3.78413e-06	3.60293e-06	3.42992e-06	3.27369e-06	3.11415e-06	2.96496e-06	2.828e-06	2.68798e-06	2.55936e-06	2.43895e-06	7.07666e-05	0.00024264	0.000474054	0.000697963	0.000871859	0.000962836	0.000963524	0.000902408	0.000806281	0.000696703	0.000535485	0.000317457	8.45421e-05	-0.000119738	-0.000275158	-0.000371809	-0.000415042	-0.000423614	-0.000408694	-0.000380907	-0.000352796	-0.000325837	-0.000301679	-0.000284417	-0.000270205	-0.00025808	-0.00025005	-0.000242059	-0.000233907	-0.000227649	-0.000220095	-0.000211992	-0.000205314	-0.000197393	-0.00018939	-0.000182845	-0.000175325	-0.000168119	-0.000162269	-0.000155552	-0.000149322	-0.000144209	-0.000138257	-0.000132862	-0.000128335	-0.000123007	-0.000118287	-0.000114226	-0.000109436	-0.000105293	-0.000101634	-9.73347e-05	-9.37035e-05	-9.04067e-05	-8.65624e-05	-8.33849e-05	-8.04131e-05	-7.69851e-05	-7.42051e-05	-7.15225e-05	-6.84723e-05	-6.60378e-05	-6.36129e-05	-6.09044e-05	-5.87696e-05	-5.65757e-05	-5.41759e-05	-5.23011e-05	-5.03153e-05	-4.81939e-05	-4.65443e-05	-4.47469e-05	-4.28758e-05	-4.14211e-05	-3.97948e-05	-3.81479e-05	-3.68619e-05	-3.53914e-05	-3.39448e-05	-3.28047e-05	-3.14763e-05	-3.02079e-05	-2.91942e-05	-2.79958e-05	-2.68854e-05	-2.59813e-05	-2.49019e-05	-2.39311e-05	-2.31225e-05	-2.2152e-05	-2.13041e-05	-2.05788e-05	-1.9708e-05	-1.8968e-05
0.955	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.90594e-06	7.52043e-06	1.67003e-05	3.15427e-05	5.12771e-05	7.84045e-05	0.000111421	0.000148341	0.00018941	0.000231035	0.000269425	0.000305949	0.000336194	0.000362291	0.000382628	0.000393791	0.000398841	0.000395648	0.00038548	0.00037206	0.000354144	0.000335209	0.000316952	0.000298196	0.000281998	0.000267494	0.000253852	0.000242969	0.00023269	0.000223113	0.00021513	0.000206638	0.000198669	0.00019134	0.000183233	0.000175822	0.000168607	0.000160929	0.000154165	0.000147399	0.000140588	0.0001347	0.000128664	0.000122878	0.000117821	0.000112521	0.000107631	0.000103207	9.85339e-05	9.43449e-05	9.03905e-05	8.62622e-05	8.26338e-05	7.90731e-05	7.54535e-05	7.2298e-05	6.91044e-05	6.59646e-05	6.32133e-05	6.03682e-05	5.76647e-05	5.52533e-05	5.27334e-05	5.04108e-05	4.82831e-05	4.60623e-05	4.40646e-05	4.21772e-05	4.02305e-05	3.85074e-05	3.6829e-05	3.51325e-05	3.36405e-05	3.21484e-05	3.06778e-05	2.93799e-05	2.80561e-05	2.67862e-05	2.56514e-05	2.44808e-05	2.33865e-05	2.23894e-05	2.13584e-05	2.04158e-05	1.95363e-05	1.86323e-05	1.78195e-05	1.70417e-05	1.62527e-05	1.55502e-05	1.48615e-05	1.41758e-05	1.35664e-05	1.2957e-05	1.23632e-05	1.18324e-05	1.1294e-05	1.0781e-05	1.03168e-05	9.8424e-06	9.39973e-06	8.99225e-06	8.57563e-06	8.19372e-06	7.83494e-06	7.47041e-06	7.14053e-06	6.82402e-06	6.50623e-06	6.22068e-06	5.94125e-06	5.66512e-06	5.41721e-06	5.17061e-06	4.93134e-06	4.71539e-06	4.49806e-06	4.29113e-06	4.10236e-06	3.91125e-06	3.73248e-06	3.56696e-06	3.39938e-06	3.24492e-06	3.09944e-06	2.95293e-06	2.81935e-06	2.69127e-06	2.56358e-06	2.44785e-06	2.33501e-06	2.22403e-06	2.12352e-06	-6.86269e-07	-1.05794e-05	-2.1693e-05	-2.92374e-05	-3.11538e-05	-2.1344e-05	-3.46319e-07	3.07824e-05	7.31319e-05	0.000120537	0.000174679	0.000237208	0.000299203	0.000360312	0.000411893	0.000449102	0.000473658	0.000480993	0.000475816	0.000461458	0.000438007	0.000412656	0.000386	0.000359288	0.000336919	0.000316252	0.000298748	0.000285317	0.00027255	0.000262366	0.000253581	0.000244112	0.000236149	0.000227741	0.00021861	0.000210568	0.00020161	0.00019271	0.000184788	0.000176134	0.000168257	0.000161103	0.000153492	0.000146944	0.000140706	0.000134237	0.000128783	0.000123262	0.000117728	0.000113017	0.000108027	0.00010324	9.90552e-05	9.4543e-05	9.04087e-05	8.66603e-05	8.26391e-05	7.90909e-05	7.57366e-05	7.22093e-05	6.91685e-05	6.61686e-05	6.31068e-05	6.04849e-05	5.78012e-05	5.51587e-05	5.28756e-05	5.04792e-05	4.82064e-05	4.62002e-05	4.40708e-05	4.21204e-05	4.03457e-05	3.84668e-05	3.67935e-05	3.5217e-05	3.35711e-05	3.21325e-05	3.07289e-05	2.92966e-05	2.80542e-05	2.68043e-05	2.55645e-05	2.44854e-05	2.33743e-05	2.23055e-05	2.13625e-05	2.03781e-05	1.94591e-05	1.86302e-05	1.77621e-05	1.69725e-05	1.62407e-05	1.54791e-05	1.47999e-05	1.41518e-05	1.3487e-05	1.29013e-05	1.23265e-05	1.17491e-05	1.12419e-05	1.07323e-05	1.02327e-05	9.79156e-06	9.34053e-06	8.90955e-06	8.52396e-06	8.12593e-06	7.75478e-06	7.41626e-06	7.0663e-06	6.74676e-06	6.44849e-06	6.14207e-06	5.86667e-06	5.60323e-06	5.33605e-06	5.09814e-06	4.86522e-06	4.63316e-06	4.42695e-06	4.22107e-06	4.02017e-06	3.84077e-06	3.65905e-06	3.48555e-06	3.32883e-06	3.16883e-06	3.01919e-06	2.8818e-06	2.74136e-06	2.61233e-06	2.49152e-06	7.08242e-05	0.00024271	0.000474148	0.000698091	0.00087202	0.000963016	0.000963702	0.000902557	0.000806378	0.000696734	0.00053544	0.000317327	8.43244e-05	-0.000120036	-0.000275519	-0.000372213	-0.000415471	-0.00042405	-0.000409126	-0.000381328	-0.0003532	-0.000326223	-0.000302047	-0.000284767	-0.000270537	-0.000258397	-0.000250353	-0.000242349	-0.000234185	-0.000227915	-0.000220349	-0.000212235	-0.000205547	-0.000197615	-0.000189602	-0.000183047	-0.000175518	-0.000168303	-0.000162444	-0.000155719	-0.000149481	-0.000144361	-0.000138401	-0.000132998	-0.000128465	-0.000123131	-0.000118404	-0.000114337	-0.000109541	-0.000105392	-0.000101728	-9.74236e-05	-9.37873e-05	-9.04857e-05	-8.66369e-05	-8.34549e-05	-8.04787e-05	-7.70468e-05	-7.42627e-05	-7.15763e-05	-6.85226e-05	-6.60845e-05	-6.36563e-05	-6.09447e-05	-5.88067e-05	-5.66097e-05	-5.42072e-05	-5.23296e-05	-5.03411e-05	-4.82173e-05	-4.65652e-05	-4.47654e-05	-4.28922e-05	-4.14353e-05	-3.98069e-05	-3.81581e-05	-3.68701e-05	-3.53978e-05	-3.39495e-05	-3.28076e-05	-3.14777e-05	-3.02077e-05	-2.91925e-05	-2.79927e-05	-2.6881e-05	-2.59756e-05	-2.48949e-05	-2.3923e-05	-2.31131e-05	-2.21416e-05	-2.12927e-05	-2.05663e-05	-1.96945e-05	-1.89536e-05
0.96	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.93066e-06	7.6019e-06	1.68615e-05	3.17964e-05	5.16296e-05	7.88577e-05	0.000111975	0.000148995	0.000190163	0.000231884	0.000270342	0.0003069	0.000337152	0.00036324	0.000383559	0.0003947	0.000399724	0.000396501	0.000386304	0.000372853	0.000354905	0.00033594	0.000317651	0.000298866	0.000282639	0.000268108	0.000254441	0.000243533	0.000233231	0.000223632	0.000215628	0.000207117	0.000199128	0.000191781	0.000183657	0.000176229	0.000168997	0.000161304	0.000154525	0.000147744	0.00014092	0.000135019	0.000128971	0.000123173	0.000118104	0.000112793	0.000107893	0.000103458	9.87757e-05	9.45775e-05	9.06142e-05	8.64776e-05	8.28411e-05	7.92727e-05	7.56457e-05	7.24831e-05	6.92827e-05	6.61364e-05	6.33789e-05	6.0528e-05	5.78188e-05	5.54019e-05	5.28768e-05	5.05492e-05	4.84168e-05	4.61914e-05	4.41893e-05	4.22977e-05	4.03471e-05	3.86201e-05	3.69381e-05	3.52381e-05	3.37428e-05	3.22474e-05	3.07737e-05	2.9473e-05	2.81464e-05	2.68737e-05	2.57364e-05	2.45633e-05	2.34666e-05	2.24673e-05	2.14341e-05	2.04894e-05	1.96079e-05	1.87021e-05	1.78875e-05	1.71078e-05	1.63172e-05	1.56131e-05	1.49229e-05	1.42357e-05	1.36249e-05	1.30141e-05	1.2419e-05	1.1887e-05	1.13474e-05	1.08332e-05	1.0368e-05	9.89252e-06	9.44885e-06	9.0404e-06	8.62286e-06	8.24006e-06	7.88042e-06	7.51508e-06	7.18442e-06	6.86715e-06	6.54864e-06	6.26239e-06	5.98229e-06	5.70553e-06	5.457e-06	5.2098e-06	4.96997e-06	4.75346e-06	4.5356e-06	4.32817e-06	4.13891e-06	3.94734e-06	3.7681e-06	3.60215e-06	3.43415e-06	3.27929e-06	3.13342e-06	2.98653e-06	2.85259e-06	2.72416e-06	2.59613e-06	2.48007e-06	2.36693e-06	2.25564e-06	2.15483e-06	-6.28334e-07	-1.046e-05	-2.14874e-05	-2.8932e-05	-3.07413e-05	-2.08217e-05	2.8736e-07	3.15284e-05	7.39898e-05	0.000121507	0.000175732	0.000238307	0.00030032	0.000361429	0.000412999	0.000450191	0.000474722	0.00048203	0.000476822	0.000462429	0.000438942	0.000413554	0.00038686	0.000360112	0.000337707	0.000317008	0.000299472	0.00028601	0.000273216	0.000263006	0.000254196	0.000244704	0.000236718	0.000228289	0.000219137	0.000211075	0.000202097	0.000193179	0.000185239	0.000176569	0.000168675	0.000161505	0.000153879	0.000147317	0.000141065	0.000134583	0.000129116	0.000123583	0.000118037	0.000113315	0.000108314	0.000103518	9.93227e-05	9.48013e-05	9.06581e-05	8.69011e-05	8.28718e-05	7.93158e-05	7.59539e-05	7.24195e-05	6.93719e-05	6.63653e-05	6.32973e-05	6.06693e-05	5.79799e-05	5.53319e-05	5.30435e-05	5.0642e-05	4.83644e-05	4.63535e-05	4.42197e-05	4.22651e-05	4.04863e-05	3.86035e-05	3.69264e-05	3.53463e-05	3.36971e-05	3.22551e-05	3.08484e-05	2.94131e-05	2.81678e-05	2.69151e-05	2.56728e-05	2.45911e-05	2.34775e-05	2.24064e-05	2.14611e-05	2.04746e-05	1.95535e-05	1.87227e-05	1.78527e-05	1.70612e-05	1.63277e-05	1.55644e-05	1.48836e-05	1.4234e-05	1.35678e-05	1.29806e-05	1.24045e-05	1.18257e-05	1.13173e-05	1.08065e-05	1.03058e-05	9.86348e-06	9.41139e-06	8.97938e-06	8.5928e-06	8.19382e-06	7.82175e-06	7.48234e-06	7.13154e-06	6.81118e-06	6.51212e-06	6.20495e-06	5.92881e-06	5.66467e-06	5.39682e-06	5.15825e-06	4.9247e-06	4.69203e-06	4.48523e-06	4.27878e-06	4.07734e-06	3.8974e-06	3.71517e-06	3.54117e-06	3.38398e-06	3.22352e-06	3.07343e-06	2.9356e-06	2.79474e-06	2.66531e-06	2.5441e-06	7.08819e-05	0.000242779	0.000474242	0.00069822	0.00087218	0.000963195	0.00096388	0.000902706	0.000806474	0.000696766	0.000535395	0.000317196	8.41067e-05	-0.000120334	-0.00027588	-0.000372618	-0.0004159	-0.000424487	-0.000409558	-0.000381748	-0.000353604	-0.000326608	-0.000302414	-0.000285116	-0.00027087	-0.000258715	-0.000250656	-0.000242639	-0.000234463	-0.00022818	-0.000220604	-0.000212478	-0.000205779	-0.000197837	-0.000189814	-0.00018325	-0.000175712	-0.000168488	-0.000162619	-0.000155887	-0.00014964	-0.000144512	-0.000138545	-0.000133135	-0.000128595	-0.000123254	-0.000118522	-0.000114448	-0.000109646	-0.000105492	-0.000101822	-9.75126e-05	-9.38712e-05	-9.05647e-05	-8.67114e-05	-8.35249e-05	-8.05444e-05	-7.71085e-05	-7.43204e-05	-7.16302e-05	-6.85729e-05	-6.61313e-05	-6.36996e-05	-6.09849e-05	-5.88437e-05	-5.66438e-05	-5.42385e-05	-5.2358e-05	-5.03669e-05	-4.82406e-05	-4.65861e-05	-4.4784e-05	-4.29085e-05	-4.14495e-05	-3.9819e-05	-3.81683e-05	-3.68784e-05	-3.54042e-05	-3.39542e-05	-3.28106e-05	-3.14791e-05	-3.02076e-05	-2.91908e-05	-2.79897e-05	-2.68766e-05	-2.59698e-05	-2.4888e-05	-2.39148e-05	-2.31038e-05	-2.21312e-05	-2.12812e-05	-2.05538e-05	-1.96811e-05	-1.89393e-05
0.965	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.95539e-06	7.68336e-06	1.70226e-05	3.205e-05	5.19821e-05	7.9311e-05	0.000112529	0.00014965	0.000190916	0.000232732	0.00027126	0.000307851	0.00033811	0.00036419	0.00038449	0.000395608	0.000400606	0.000397355	0.000387128	0.000373646	0.000355667	0.00033667	0.000318351	0.000299536	0.000283281	0.000268722	0.00025503	0.000244097	0.000233772	0.000224151	0.000216126	0.000207595	0.000199588	0.000192222	0.000184081	0.000176635	0.000169388	0.000161679	0.000154886	0.00014809	0.000141253	0.000135338	0.000129277	0.000123467	0.000118387	0.000113065	0.000108154	0.00010371	9.90176e-05	9.48101e-05	9.0838e-05	8.6693e-05	8.30484e-05	7.94722e-05	7.58379e-05	7.26682e-05	6.9461e-05	6.63083e-05	6.35445e-05	6.06877e-05	5.79728e-05	5.55505e-05	5.30202e-05	5.06877e-05	4.85504e-05	4.63205e-05	4.43141e-05	4.24183e-05	4.04637e-05	3.87329e-05	3.70471e-05	3.53437e-05	3.3845e-05	3.23465e-05	3.08697e-05	2.9566e-05	2.82366e-05	2.69613e-05	2.58213e-05	2.46458e-05	2.35467e-05	2.25451e-05	2.15098e-05	2.05631e-05	1.96795e-05	1.87718e-05	1.79554e-05	1.7174e-05	1.63817e-05	1.56759e-05	1.49842e-05	1.42956e-05	1.36834e-05	1.30713e-05	1.24748e-05	1.19416e-05	1.14008e-05	1.08855e-05	1.04191e-05	9.94264e-06	9.49797e-06	9.08855e-06	8.67009e-06	8.2864e-06	7.92591e-06	7.55975e-06	7.2283e-06	6.91028e-06	6.59105e-06	6.3041e-06	6.02334e-06	5.74593e-06	5.49678e-06	5.24899e-06	5.00859e-06	4.79153e-06	4.57315e-06	4.36521e-06	4.17546e-06	3.98342e-06	3.80373e-06	3.63734e-06	3.46892e-06	3.31366e-06	3.16739e-06	3.02013e-06	2.88583e-06	2.75705e-06	2.62868e-06	2.5123e-06	2.39884e-06	2.28725e-06	2.18615e-06	-5.704e-07	-1.03406e-05	-2.12819e-05	-2.86267e-05	-3.03288e-05	-2.02994e-05	9.21038e-07	3.22743e-05	7.48477e-05	0.000122477	0.000176785	0.000239405	0.000301437	0.000362546	0.000414105	0.000451279	0.000475787	0.000483067	0.000477827	0.0004634	0.000439877	0.000414451	0.00038772	0.000360936	0.000338495	0.000317763	0.000300196	0.000286704	0.000273882	0.000263646	0.000254811	0.000245296	0.000237287	0.000228836	0.000219664	0.000211582	0.000202585	0.000193648	0.00018569	0.000177003	0.000169093	0.000161907	0.000154266	0.000147689	0.000141423	0.000134928	0.000129449	0.000123903	0.000118346	0.000113613	0.000108601	0.000103795	9.95903e-05	9.50596e-05	9.09076e-05	8.71419e-05	8.31045e-05	7.95407e-05	7.61712e-05	7.26297e-05	6.95752e-05	6.65621e-05	6.34878e-05	6.08538e-05	5.81586e-05	5.55051e-05	5.32114e-05	5.08049e-05	4.85225e-05	4.65069e-05	4.43687e-05	4.24097e-05	4.06269e-05	3.87402e-05	3.70594e-05	3.54757e-05	3.3823e-05	3.23778e-05	3.09679e-05	2.95296e-05	2.82814e-05	2.7026e-05	2.5781e-05	2.46967e-05	2.35807e-05	2.25073e-05	2.15597e-05	2.05711e-05	1.9648e-05	1.88152e-05	1.79433e-05	1.715e-05	1.64147e-05	1.56498e-05	1.49674e-05	1.43162e-05	1.36485e-05	1.30599e-05	1.24824e-05	1.19024e-05	1.13927e-05	1.08807e-05	1.03788e-05	9.9354e-06	9.48225e-06	9.04921e-06	8.66163e-06	8.26171e-06	7.88872e-06	7.54843e-06	7.19678e-06	6.87561e-06	6.57576e-06	6.26783e-06	5.99096e-06	5.72611e-06	5.45758e-06	5.21836e-06	4.98417e-06	4.7509e-06	4.54351e-06	4.3365e-06	4.1345e-06	3.95403e-06	3.77129e-06	3.5968e-06	3.43912e-06	3.2782e-06	3.12766e-06	2.9894e-06	2.84812e-06	2.71828e-06	2.59667e-06	7.09396e-05	0.000242849	0.000474336	0.000698349	0.000872341	0.000963375	0.000964058	0.000902854	0.000806571	0.000696798	0.000535349	0.000317066	8.38891e-05	-0.000120632	-0.000276241	-0.000373022	-0.000416329	-0.000424923	-0.000409991	-0.000382169	-0.000354007	-0.000326994	-0.000302782	-0.000285465	-0.000271203	-0.000259033	-0.000250959	-0.000242928	-0.00023474	-0.000228446	-0.000220858	-0.000212722	-0.000206012	-0.00019806	-0.000190027	-0.000183452	-0.000175905	-0.000168672	-0.000162795	-0.000156054	-0.0001498	-0.000144663	-0.000138689	-0.000133272	-0.000128724	-0.000123377	-0.000118639	-0.000114559	-0.000109751	-0.000105591	-0.000101916	-9.76015e-05	-9.39551e-05	-9.06437e-05	-8.67859e-05	-8.35949e-05	-8.06101e-05	-7.71702e-05	-7.43781e-05	-7.1684e-05	-6.86233e-05	-6.6178e-05	-6.3743e-05	-6.10251e-05	-5.88808e-05	-5.66779e-05	-5.42698e-05	-5.23865e-05	-5.03928e-05	-4.8264e-05	-4.66069e-05	-4.48025e-05	-4.29249e-05	-4.14636e-05	-3.98311e-05	-3.81785e-05	-3.68866e-05	-3.54106e-05	-3.39589e-05	-3.28136e-05	-3.14805e-05	-3.02075e-05	-2.91892e-05	-2.79866e-05	-2.68722e-05	-2.59641e-05	-2.4881e-05	-2.39066e-05	-2.30945e-05	-2.21208e-05	-2.12697e-05	-2.05413e-05	-1.96677e-05	-1.89249e-05
0.97	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.97321e-06	7.74211e-06	1.71388e-05	3.22329e-05	5.22364e-05	7.96379e-05	0.000112929	0.000150122	0.000191458	0.000233344	0.000271921	0.000308536	0.000338801	0.000364874	0.000385162	0.000396263	0.000401242	0.00039797	0.000387722	0.000374218	0.000356216	0.000337197	0.000318855	0.000300019	0.000283743	0.000269165	0.000255454	0.000244503	0.000234162	0.000224525	0.000216485	0.00020794	0.000199919	0.00019254	0.000184386	0.000176928	0.000169669	0.000161949	0.000155145	0.000148339	0.000141492	0.000135567	0.000129498	0.000123679	0.00011859	0.000113261	0.000108342	0.000103891	9.91915e-05	9.49774e-05	9.09988e-05	8.68478e-05	8.31974e-05	7.96156e-05	7.5976e-05	7.28011e-05	6.95891e-05	6.64317e-05	6.36634e-05	6.08023e-05	5.80834e-05	5.56571e-05	5.31231e-05	5.0787e-05	4.86463e-05	4.64131e-05	4.44035e-05	4.25047e-05	4.05472e-05	3.88136e-05	3.71253e-05	3.54193e-05	3.39182e-05	3.24173e-05	3.09384e-05	2.96325e-05	2.83011e-05	2.70238e-05	2.5882e-05	2.47047e-05	2.36039e-05	2.26007e-05	2.15638e-05	2.06156e-05	1.97306e-05	1.88215e-05	1.80038e-05	1.72211e-05	1.64277e-05	1.57207e-05	1.50279e-05	1.43382e-05	1.3725e-05	1.31119e-05	1.25145e-05	1.19804e-05	1.14388e-05	1.09226e-05	1.04555e-05	9.97821e-06	9.53281e-06	9.12269e-06	8.70357e-06	8.31924e-06	7.95813e-06	7.59138e-06	7.25937e-06	6.9408e-06	6.62105e-06	6.3336e-06	6.05235e-06	5.77448e-06	5.52489e-06	5.27667e-06	5.03586e-06	4.8184e-06	4.59964e-06	4.39134e-06	4.20123e-06	4.00885e-06	3.82884e-06	3.66214e-06	3.49342e-06	3.33785e-06	3.19131e-06	3.04378e-06	2.90921e-06	2.78018e-06	2.65157e-06	2.53495e-06	2.42127e-06	2.30946e-06	2.20814e-06	-5.2921e-07	-1.0255e-05	-2.11343e-05	-2.84071e-05	-3.00319e-05	-1.99233e-05	1.37743e-06	3.28117e-05	7.54658e-05	0.000123175	0.000177544	0.000240197	0.000302242	0.000363351	0.000414902	0.000452063	0.000476554	0.000483815	0.000478552	0.000464099	0.00044055	0.000415098	0.000388339	0.000361529	0.000339063	0.000318306	0.000300717	0.000287204	0.000274362	0.000264106	0.000255253	0.000245721	0.000237697	0.00022923	0.000220043	0.000211947	0.000202936	0.000193985	0.000186014	0.000177315	0.000169393	0.000162195	0.000154543	0.000147956	0.000141681	0.000135176	0.000129687	0.000124133	0.000118568	0.000113826	0.000108808	0.000103994	9.97821e-05	9.52447e-05	9.10863e-05	8.73144e-05	8.32712e-05	7.97017e-05	7.63268e-05	7.27802e-05	6.97206e-05	6.67028e-05	6.3624e-05	6.09856e-05	5.82863e-05	5.56288e-05	5.33312e-05	5.09211e-05	4.86352e-05	4.66162e-05	4.44748e-05	4.25128e-05	4.0727e-05	3.88375e-05	3.71541e-05	3.55678e-05	3.39126e-05	3.2465e-05	3.10529e-05	2.96124e-05	2.83621e-05	2.71047e-05	2.58578e-05	2.47717e-05	2.36539e-05	2.25789e-05	2.16296e-05	2.06395e-05	1.97149e-05	1.88806e-05	1.80074e-05	1.72128e-05	1.64763e-05	1.57101e-05	1.50265e-05	1.43743e-05	1.37055e-05	1.31159e-05	1.25374e-05	1.19564e-05	1.14458e-05	1.0933e-05	1.04302e-05	9.98602e-06	9.53209e-06	9.09832e-06	8.71002e-06	8.30941e-06	7.93577e-06	7.59483e-06	7.24257e-06	6.92081e-06	6.62039e-06	6.31192e-06	6.03452e-06	5.76917e-06	5.50015e-06	5.26045e-06	5.02581e-06	4.7921e-06	4.58429e-06	4.37686e-06	4.17447e-06	3.99362e-06	3.81051e-06	3.63566e-06	3.47764e-06	3.31638e-06	3.16552e-06	3.02694e-06	2.88536e-06	2.75522e-06	2.63333e-06	7.09799e-05	0.000242898	0.000474402	0.00069844	0.000872455	0.000963503	0.000964184	0.00090296	0.000806639	0.000696819	0.000535315	0.000316971	8.37308e-05	-0.000120848	-0.000276503	-0.000373315	-0.00041664	-0.000425239	-0.000410304	-0.000382473	-0.0003543	-0.000327273	-0.000303048	-0.000285719	-0.000271444	-0.000259263	-0.000251178	-0.000243139	-0.000234942	-0.000228638	-0.000221042	-0.000212899	-0.000206181	-0.000198221	-0.000190181	-0.0001836	-0.000176045	-0.000168806	-0.000162922	-0.000156176	-0.000149916	-0.000144774	-0.000138794	-0.000133372	-0.000128819	-0.000123468	-0.000118724	-0.00011464	-0.000109828	-0.000105664	-0.000101985	-9.76667e-05	-9.40167e-05	-9.07018e-05	-8.68407e-05	-8.36465e-05	-8.06585e-05	-7.72157e-05	-7.44208e-05	-7.17239e-05	-6.86606e-05	-6.62128e-05	-6.37753e-05	-6.10552e-05	-5.89086e-05	-5.67035e-05	-5.42934e-05	-5.24081e-05	-5.04125e-05	-4.82819e-05	-4.6623e-05	-4.4817e-05	-4.29378e-05	-4.14749e-05	-3.98409e-05	-3.81868e-05	-3.68935e-05	-3.54163e-05	-3.39633e-05	-3.28168e-05	-3.14825e-05	-3.02084e-05	-2.9189e-05	-2.79855e-05	-2.687e-05	-2.5961e-05	-2.4877e-05	-2.39018e-05	-2.30888e-05	-2.21143e-05	-2.12625e-05	-2.05333e-05	-1.9659e-05	-1.89156e-05
0.975	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	2.98759e-06	7.78949e-06	1.72326e-05	3.23805e-05	5.24414e-05	7.99016e-05	0.000113251	0.000150502	0.000191896	0.000233838	0.000272455	0.000309089	0.000339359	0.000365427	0.000385703	0.000396792	0.000401755	0.000398467	0.000388201	0.000374678	0.000356659	0.000337621	0.000319262	0.000300409	0.000284116	0.000269522	0.000255796	0.000244831	0.000234476	0.000224827	0.000216774	0.000208217	0.000200185	0.000192796	0.000184631	0.000177164	0.000169895	0.000162167	0.000155354	0.00014854	0.000141684	0.000135752	0.000129675	0.00012385	0.000118754	0.000113419	0.000108494	0.000104036	9.93314e-05	9.51119e-05	9.11283e-05	8.69724e-05	8.33172e-05	7.97309e-05	7.6087e-05	7.2908e-05	6.96921e-05	6.65309e-05	6.3759e-05	6.08944e-05	5.81722e-05	5.57427e-05	5.32057e-05	5.08667e-05	4.87232e-05	4.64874e-05	4.44753e-05	4.2574e-05	4.06142e-05	3.88784e-05	3.71879e-05	3.548e-05	3.39768e-05	3.24741e-05	3.09934e-05	2.96858e-05	2.83527e-05	2.70739e-05	2.59306e-05	2.47518e-05	2.36497e-05	2.26452e-05	2.1607e-05	2.06576e-05	1.97715e-05	1.88612e-05	1.80424e-05	1.72588e-05	1.64643e-05	1.57565e-05	1.50627e-05	1.43722e-05	1.37581e-05	1.31443e-05	1.25462e-05	1.20113e-05	1.1469e-05	1.09522e-05	1.04844e-05	1.00065e-05	9.56052e-06	9.14983e-06	8.73018e-06	8.34532e-06	7.98372e-06	7.6165e-06	7.28402e-06	6.96502e-06	6.64485e-06	6.35699e-06	6.07535e-06	5.79711e-06	5.54716e-06	5.2986e-06	5.05745e-06	4.83967e-06	4.62061e-06	4.41201e-06	4.22162e-06	4.02896e-06	3.84869e-06	3.68173e-06	3.51277e-06	3.35697e-06	3.2102e-06	3.06245e-06	2.92767e-06	2.79844e-06	2.66963e-06	2.55282e-06	2.43895e-06	2.32697e-06	2.22548e-06	-4.96392e-07	-1.01865e-05	-2.10157e-05	-2.82303e-05	-2.97928e-05	-1.96204e-05	1.74518e-06	3.32448e-05	7.59639e-05	0.000123739	0.000178156	0.000240835	0.000302891	0.000363999	0.000415544	0.000452696	0.000477173	0.000484417	0.000479136	0.000464663	0.000441093	0.000415619	0.000388838	0.000362007	0.000339521	0.000318744	0.000301136	0.000287606	0.000274748	0.000264477	0.00025561	0.000246064	0.000238026	0.000229547	0.000220348	0.00021224	0.000203218	0.000194257	0.000186275	0.000177566	0.000169634	0.000162428	0.000154767	0.000148171	0.000141888	0.000135375	0.000129879	0.000124318	0.000118746	0.000113998	0.000108973	0.000104154	9.9936e-05	9.53933e-05	9.12296e-05	8.74528e-05	8.34048e-05	7.98307e-05	7.64515e-05	7.29007e-05	6.98371e-05	6.68155e-05	6.3733e-05	6.10911e-05	5.83884e-05	5.57278e-05	5.34271e-05	5.1014e-05	4.87253e-05	4.67036e-05	4.45597e-05	4.25952e-05	4.0807e-05	3.89152e-05	3.72296e-05	3.56412e-05	3.39841e-05	3.25346e-05	3.11205e-05	2.96784e-05	2.84264e-05	2.71673e-05	2.59189e-05	2.48313e-05	2.37121e-05	2.26357e-05	2.16852e-05	2.06937e-05	1.9768e-05	1.89325e-05	1.80582e-05	1.72626e-05	1.6525e-05	1.57579e-05	1.50734e-05	1.44202e-05	1.37506e-05	1.31602e-05	1.25809e-05	1.19992e-05	1.14878e-05	1.09743e-05	1.04708e-05	1.0026e-05	9.57144e-06	9.13707e-06	8.74818e-06	8.34702e-06	7.97285e-06	7.63139e-06	7.27865e-06	6.95641e-06	6.65553e-06	6.34662e-06	6.0688e-06	5.80303e-06	5.53362e-06	5.29353e-06	5.05853e-06	4.82446e-06	4.61631e-06	4.40855e-06	4.20585e-06	4.02468e-06	3.84127e-06	3.66614e-06	3.50783e-06	3.34631e-06	3.19519e-06	3.05635e-06	2.91452e-06	2.78415e-06	2.66203e-06	7.10116e-05	0.000242937	0.000474455	0.000698513	0.000872547	0.000963606	0.000964286	0.000903045	0.000806694	0.000696836	0.000535287	0.000316893	8.36022e-05	-0.000121023	-0.000276715	-0.000373552	-0.000416892	-0.000425495	-0.000410557	-0.00038272	-0.000354537	-0.000327499	-0.000303264	-0.000285924	-0.000271639	-0.00025945	-0.000251357	-0.000243309	-0.000235105	-0.000228794	-0.000221192	-0.000213042	-0.000206318	-0.000198352	-0.000190307	-0.000183719	-0.000176159	-0.000168915	-0.000163026	-0.000156275	-0.00015001	-0.000144863	-0.000138879	-0.000133453	-0.000128896	-0.000123541	-0.000118794	-0.000114706	-0.000109891	-0.000105724	-0.000102041	-9.77201e-05	-9.40671e-05	-9.07494e-05	-8.68857e-05	-8.36888e-05	-8.06984e-05	-7.72532e-05	-7.44559e-05	-7.17569e-05	-6.86915e-05	-6.62416e-05	-6.38022e-05	-6.10802e-05	-5.89318e-05	-5.67249e-05	-5.43132e-05	-5.24263e-05	-5.04291e-05	-4.82971e-05	-4.66368e-05	-4.48294e-05	-4.29489e-05	-4.14847e-05	-3.98495e-05	-3.81943e-05	-3.68999e-05	-3.54216e-05	-3.39676e-05	-3.28201e-05	-3.14849e-05	-3.02099e-05	-2.91896e-05	-2.79853e-05	-2.6869e-05	-2.59592e-05	-2.48746e-05	-2.38986e-05	-2.30849e-05	-2.21098e-05	-2.12574e-05	-2.05276e-05	-1.96528e-05	-1.89088e-05
0.98	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3.00197e-06	7.83688e-06	1.73263e-05	3.2528e-05	5.26465e-05	8.01652e-05	0.000113574	0.000150883	0.000192334	0.000234332	0.000272989	0.000309642	0.000339916	0.000365979	0.000386245	0.00039732	0.000402267	0.000398963	0.00038868	0.000375139	0.000357102	0.000338046	0.000319669	0.000300798	0.000284489	0.000269879	0.000256138	0.000245158	0.00023479	0.000225128	0.000217064	0.000208495	0.000200452	0.000193052	0.000184877	0.0001774	0.000170122	0.000162384	0.000155563	0.00014874	0.000141877	0.000135937	0.000129853	0.00012402	0.000118918	0.000113576	0.000108645	0.000104182	9.94714e-05	9.52465e-05	9.12577e-05	8.7097e-05	8.34371e-05	7.98463e-05	7.61981e-05	7.3015e-05	6.9795e-05	6.66302e-05	6.38546e-05	6.09866e-05	5.8261e-05	5.58284e-05	5.32883e-05	5.09464e-05	4.88001e-05	4.65617e-05	4.4547e-05	4.26433e-05	4.06812e-05	3.89432e-05	3.72506e-05	3.55406e-05	3.40355e-05	3.25309e-05	3.10484e-05	2.97391e-05	2.84044e-05	2.7124e-05	2.59792e-05	2.4799e-05	2.36955e-05	2.26896e-05	2.16502e-05	2.06996e-05	1.98123e-05	1.89009e-05	1.80811e-05	1.72964e-05	1.6501e-05	1.57922e-05	1.50976e-05	1.44062e-05	1.37913e-05	1.31766e-05	1.25778e-05	1.20422e-05	1.14992e-05	1.09817e-05	1.05133e-05	1.00348e-05	9.58823e-06	9.17697e-06	8.75678e-06	8.37141e-06	8.00931e-06	7.64162e-06	7.30868e-06	6.98924e-06	6.66864e-06	6.38038e-06	6.09835e-06	5.81974e-06	5.56942e-06	5.32052e-06	5.07904e-06	4.86094e-06	4.64157e-06	4.43268e-06	4.242e-06	4.04907e-06	3.86854e-06	3.70132e-06	3.53212e-06	3.37608e-06	3.22908e-06	3.08112e-06	2.94613e-06	2.81669e-06	2.68769e-06	2.57069e-06	2.45663e-06	2.34447e-06	2.24282e-06	-4.63573e-07	-1.01179e-05	-2.0897e-05	-2.80536e-05	-2.95537e-05	-1.93174e-05	2.11293e-06	3.36778e-05	7.64621e-05	0.000124302	0.000178767	0.000241474	0.00030354	0.000364648	0.000416187	0.000453328	0.000477791	0.000485019	0.00047972	0.000465227	0.000441636	0.000416139	0.000389338	0.000362485	0.000339978	0.000319182	0.000301556	0.000288008	0.000275134	0.000264848	0.000255966	0.000246407	0.000238356	0.000229864	0.000220653	0.000212533	0.0002035	0.000194528	0.000186536	0.000177817	0.000169876	0.00016266	0.00015499	0.000148386	0.000142094	0.000135575	0.000130071	0.000124503	0.000118924	0.00011417	0.000109139	0.000104313	0.00010009	9.55418e-05	9.1373e-05	8.75911e-05	8.35384e-05	7.99598e-05	7.65762e-05	7.30212e-05	6.99537e-05	6.69281e-05	6.38421e-05	6.11966e-05	5.84906e-05	5.58267e-05	5.35229e-05	5.11069e-05	4.88154e-05	4.6791e-05	4.46445e-05	4.26775e-05	4.08869e-05	3.89929e-05	3.73051e-05	3.57146e-05	3.40555e-05	3.26041e-05	3.11882e-05	2.97443e-05	2.84906e-05	2.72299e-05	2.598e-05	2.48909e-05	2.37703e-05	2.26926e-05	2.17407e-05	2.0748e-05	1.9821e-05	1.89845e-05	1.81091e-05	1.73124e-05	1.65738e-05	1.58057e-05	1.51203e-05	1.44662e-05	1.37957e-05	1.32044e-05	1.26244e-05	1.20419e-05	1.15298e-05	1.10156e-05	1.05115e-05	1.0066e-05	9.61078e-06	9.17581e-06	8.78635e-06	8.38464e-06	8.00993e-06	7.66796e-06	7.31472e-06	6.992e-06	6.69066e-06	6.38131e-06	6.10307e-06	5.83689e-06	5.56709e-06	5.32662e-06	5.09125e-06	4.85683e-06	4.64833e-06	4.44024e-06	4.23722e-06	4.05574e-06	3.87204e-06	3.69661e-06	3.53803e-06	3.37623e-06	3.22485e-06	3.08576e-06	2.94369e-06	2.81308e-06	2.69073e-06	7.10432e-05	0.000242976	0.000474508	0.000698586	0.000872638	0.000963708	0.000964387	0.00090313	0.000806748	0.000696852	0.000535258	0.000316815	8.34736e-05	-0.000121199	-0.000276927	-0.00037379	-0.000417143	-0.000425751	-0.00041081	-0.000382967	-0.000354774	-0.000327725	-0.000303479	-0.000286129	-0.000271835	-0.000259636	-0.000251535	-0.00024348	-0.000235268	-0.000228951	-0.000221342	-0.000213185	-0.000206455	-0.000198483	-0.000190432	-0.000183839	-0.000176274	-0.000169024	-0.00016313	-0.000156374	-0.000150104	-0.000144953	-0.000138965	-0.000133535	-0.000128974	-0.000123615	-0.000118864	-0.000114772	-0.000109954	-0.000105783	-0.000102097	-9.77735e-05	-9.41176e-05	-9.0797e-05	-8.69307e-05	-8.37312e-05	-8.07382e-05	-7.72908e-05	-7.44911e-05	-7.17898e-05	-6.87224e-05	-6.62704e-05	-6.3829e-05	-6.11052e-05	-5.89549e-05	-5.67464e-05	-5.4333e-05	-5.24444e-05	-5.04457e-05	-4.83123e-05	-4.66505e-05	-4.48418e-05	-4.296e-05	-4.14945e-05	-3.98582e-05	-3.82018e-05	-3.69063e-05	-3.54269e-05	-3.39719e-05	-3.28234e-05	-3.14873e-05	-3.02114e-05	-2.91902e-05	-2.7985e-05	-2.6868e-05	-2.59574e-05	-2.48721e-05	-2.38954e-05	-2.3081e-05	-2.21053e-05	-2.12523e-05	-2.05219e-05	-1.96465e-05	-1.8902e-05
0.985	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3.01302e-06	7.87329e-06	1.73983e-05	3.26414e-05	5.28041e-05	8.03679e-05	0.000113822	0.000151176	0.000192671	0.000234711	0.000273399	0.000310067	0.000340345	0.000366403	0.000386661	0.000397726	0.000402662	0.000399345	0.000389048	0.000375494	0.000357442	0.000338372	0.000319981	0.000301098	0.000284775	0.000270153	0.000256401	0.00024541	0.000235031	0.00022536	0.000217286	0.000208709	0.000200657	0.000193248	0.000185066	0.000177582	0.000170296	0.000162552	0.000155723	0.000148894	0.000142025	0.000136079	0.000129989	0.000124151	0.000119044	0.000113697	0.000108761	0.000104293	9.95788e-05	9.53498e-05	9.1357e-05	8.71925e-05	8.3529e-05	7.99348e-05	7.62833e-05	7.30969e-05	6.9874e-05	6.67062e-05	6.39278e-05	6.10572e-05	5.83291e-05	5.5894e-05	5.33516e-05	5.10075e-05	4.88591e-05	4.66186e-05	4.4602e-05	4.26964e-05	4.07325e-05	3.89928e-05	3.72985e-05	3.5587e-05	3.40804e-05	3.25744e-05	3.10905e-05	2.97798e-05	2.84439e-05	2.71623e-05	2.60163e-05	2.4835e-05	2.37305e-05	2.27236e-05	2.16832e-05	2.07316e-05	1.98434e-05	1.89313e-05	1.81106e-05	1.73251e-05	1.6529e-05	1.58194e-05	1.51241e-05	1.44321e-05	1.38166e-05	1.32013e-05	1.26019e-05	1.20657e-05	1.15222e-05	1.10042e-05	1.05353e-05	1.00563e-05	9.60932e-06	9.19764e-06	8.77703e-06	8.39126e-06	8.02877e-06	7.66072e-06	7.32743e-06	7.00765e-06	6.68673e-06	6.39816e-06	6.11583e-06	5.83693e-06	5.58634e-06	5.33717e-06	5.09544e-06	4.87709e-06	4.65748e-06	4.44836e-06	4.25747e-06	4.06433e-06	3.88359e-06	3.71618e-06	3.54679e-06	3.39057e-06	3.2434e-06	3.09526e-06	2.96011e-06	2.83052e-06	2.70136e-06	2.58422e-06	2.47002e-06	2.35773e-06	2.25594e-06	-4.38558e-07	-1.00654e-05	-2.0806e-05	-2.79179e-05	-2.93702e-05	-1.90848e-05	2.39533e-06	3.40104e-05	7.68447e-05	0.000124734	0.000179237	0.000241964	0.000304038	0.000365146	0.00041668	0.000453813	0.000478266	0.000485482	0.000480168	0.00046566	0.000442052	0.00041654	0.000389721	0.000362852	0.000340329	0.000319519	0.000301878	0.000288317	0.00027543	0.000265133	0.000256239	0.00024667	0.000238609	0.000230108	0.000220887	0.000212758	0.000203716	0.000194736	0.000186736	0.000178009	0.000170061	0.000162838	0.000155162	0.000148551	0.000142253	0.000135727	0.000130218	0.000124645	0.000119061	0.000114301	0.000109265	0.000104436	0.000100208	9.56556e-05	9.14827e-05	8.7697e-05	8.36407e-05	8.00585e-05	7.66716e-05	7.31134e-05	7.00428e-05	6.70143e-05	6.39254e-05	6.12773e-05	5.85687e-05	5.59023e-05	5.35962e-05	5.11779e-05	4.88842e-05	4.68577e-05	4.47092e-05	4.27404e-05	4.09479e-05	3.90522e-05	3.73627e-05	3.57706e-05	3.411e-05	3.26571e-05	3.12398e-05	2.97945e-05	2.85396e-05	2.72777e-05	2.60265e-05	2.49363e-05	2.38146e-05	2.27358e-05	2.17829e-05	2.07893e-05	1.98614e-05	1.90239e-05	1.81477e-05	1.73502e-05	1.66108e-05	1.5842e-05	1.51558e-05	1.45011e-05	1.383e-05	1.3238e-05	1.26574e-05	1.20743e-05	1.15616e-05	1.10468e-05	1.05422e-05	1.00962e-05	9.64057e-06	9.20514e-06	8.81524e-06	8.4131e-06	8.03798e-06	7.69561e-06	7.342e-06	7.01891e-06	6.71722e-06	6.40753e-06	6.12896e-06	5.86247e-06	5.59236e-06	5.3516e-06	5.11594e-06	4.88125e-06	4.67249e-06	4.46415e-06	4.26088e-06	4.07916e-06	3.89523e-06	3.71958e-06	3.56078e-06	3.39878e-06	3.2472e-06	3.10792e-06	2.96566e-06	2.83486e-06	2.71233e-06	7.10671e-05	0.000243005	0.000474548	0.000698642	0.000872708	0.000963786	0.000964465	0.000903194	0.000806789	0.000696864	0.000535236	0.000316755	8.33743e-05	-0.000121334	-0.000277091	-0.000373972	-0.000417337	-0.000425948	-0.000411005	-0.000383157	-0.000354956	-0.0003279	-0.000303645	-0.000286287	-0.000271985	-0.00025978	-0.000251672	-0.000243611	-0.000235394	-0.000229071	-0.000221457	-0.000213296	-0.00020656	-0.000198584	-0.000190529	-0.000183931	-0.000176362	-0.000169108	-0.00016321	-0.00015645	-0.000150177	-0.000145022	-0.000139031	-0.000133598	-0.000129033	-0.000123672	-0.000118918	-0.000114823	-0.000110003	-0.000105829	-0.000102141	-9.78149e-05	-9.41567e-05	-9.08339e-05	-8.69656e-05	-8.37641e-05	-8.07692e-05	-7.732e-05	-7.45185e-05	-7.18155e-05	-6.87465e-05	-6.62929e-05	-6.385e-05	-6.11248e-05	-5.89731e-05	-5.67632e-05	-5.43486e-05	-5.24588e-05	-5.04589e-05	-4.83244e-05	-4.66614e-05	-4.48516e-05	-4.29689e-05	-4.15024e-05	-3.98652e-05	-3.8208e-05	-3.69115e-05	-3.54314e-05	-3.39756e-05	-3.28263e-05	-3.14895e-05	-3.02129e-05	-2.91911e-05	-2.79853e-05	-2.68676e-05	-2.59564e-05	-2.48705e-05	-2.38934e-05	-2.30784e-05	-2.21022e-05	-2.12487e-05	-2.05179e-05	-1.96421e-05	-1.88971e-05
0.99	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3.0174e-06	7.88775e-06	1.7427e-05	3.26865e-05	5.28667e-05	8.04484e-05	0.00011392	0.000151292	0.000192804	0.000234862	0.000273562	0.000310236	0.000340515	0.000366572	0.000386827	0.000397887	0.000402818	0.000399496	0.000389194	0.000375634	0.000357577	0.000338502	0.000320105	0.000301216	0.000284889	0.000270262	0.000256505	0.00024551	0.000235127	0.000225451	0.000217374	0.000208793	0.000200738	0.000193326	0.000185141	0.000177653	0.000170365	0.000162618	0.000155786	0.000148955	0.000142083	0.000136135	0.000130043	0.000124203	0.000119093	0.000113745	0.000108807	0.000104337	9.96211e-05	9.53905e-05	9.13961e-05	8.72301e-05	8.35651e-05	7.99695e-05	7.63167e-05	7.31291e-05	6.99049e-05	6.6736e-05	6.39565e-05	6.10848e-05	5.83557e-05	5.59197e-05	5.33764e-05	5.10314e-05	4.88821e-05	4.66408e-05	4.46234e-05	4.27171e-05	4.07525e-05	3.9012e-05	3.73171e-05	3.56049e-05	3.40978e-05	3.25912e-05	3.11067e-05	2.97956e-05	2.84591e-05	2.7177e-05	2.60306e-05	2.48489e-05	2.37439e-05	2.27366e-05	2.16958e-05	2.07439e-05	1.98553e-05	1.89428e-05	1.81218e-05	1.73361e-05	1.65396e-05	1.58298e-05	1.51342e-05	1.44419e-05	1.38261e-05	1.32106e-05	1.2611e-05	1.20746e-05	1.15308e-05	1.10127e-05	1.05435e-05	1.00644e-05	9.6172e-06	9.20534e-06	8.78457e-06	8.39864e-06	8.036e-06	7.6678e-06	7.33437e-06	7.01445e-06	6.69341e-06	6.40471e-06	6.12226e-06	5.84325e-06	5.59254e-06	5.34327e-06	5.10143e-06	4.88299e-06	4.66329e-06	4.45408e-06	4.26309e-06	4.06987e-06	3.88905e-06	3.72157e-06	3.55209e-06	3.39581e-06	3.24856e-06	3.10036e-06	2.96514e-06	2.83549e-06	2.70627e-06	2.58907e-06	2.47482e-06	2.36247e-06	2.26062e-06	-4.29147e-07	-1.00451e-05	-2.07704e-05	-2.78646e-05	-2.92978e-05	-1.89929e-05	2.50704e-06	3.41421e-05	7.69963e-05	0.000124906	0.000179423	0.000242158	0.000304236	0.000365344	0.000416876	0.000454006	0.000478454	0.000485665	0.000480346	0.000465831	0.000442217	0.000416698	0.000389873	0.000362997	0.000340468	0.000319651	0.000302005	0.000288439	0.000275547	0.000265245	0.000256347	0.000246774	0.000238708	0.000230203	0.00022098	0.000212847	0.000203802	0.000194818	0.000186815	0.000178085	0.000170133	0.000162908	0.000155229	0.000148616	0.000142315	0.000135787	0.000130276	0.0001247	0.000119114	0.000114352	0.000109315	0.000104483	0.000100254	9.56997e-05	9.15253e-05	8.77381e-05	8.36803e-05	8.00967e-05	7.67084e-05	7.3149e-05	7.00771e-05	6.70475e-05	6.39575e-05	6.13082e-05	5.85986e-05	5.59313e-05	5.36242e-05	5.12051e-05	4.89105e-05	4.68832e-05	4.47339e-05	4.27643e-05	4.09711e-05	3.90747e-05	3.73845e-05	3.57918e-05	3.41305e-05	3.2677e-05	3.12592e-05	2.98134e-05	2.85579e-05	2.72955e-05	2.60439e-05	2.49532e-05	2.38311e-05	2.27519e-05	2.17986e-05	2.08046e-05	1.98763e-05	1.90385e-05	1.81619e-05	1.73641e-05	1.66244e-05	1.58553e-05	1.51688e-05	1.45138e-05	1.38424e-05	1.32502e-05	1.26693e-05	1.2086e-05	1.15731e-05	1.10581e-05	1.05533e-05	1.01071e-05	9.65126e-06	9.21565e-06	8.82556e-06	8.42326e-06	8.04797e-06	7.70545e-06	7.35168e-06	7.02845e-06	6.72662e-06	6.41679e-06	6.13809e-06	5.87147e-06	5.60124e-06	5.36036e-06	5.12459e-06	4.88979e-06	4.68092e-06	4.47248e-06	4.26911e-06	4.0873e-06	3.90328e-06	3.72754e-06	3.56866e-06	3.40657e-06	3.25491e-06	3.11555e-06	2.97321e-06	2.84235e-06	2.71974e-06	7.10754e-05	0.000243015	0.000474563	0.000698662	0.000872735	0.000963816	0.000964494	0.000903219	0.000806804	0.000696868	0.000535226	0.000316729	8.33337e-05	-0.000121389	-0.000277157	-0.000374046	-0.000417415	-0.000426028	-0.000411084	-0.000383233	-0.00035503	-0.00032797	-0.000303713	-0.000286351	-0.000272046	-0.000259838	-0.000251728	-0.000243664	-0.000235445	-0.00022912	-0.000221504	-0.000213341	-0.000206603	-0.000198626	-0.000190568	-0.000183969	-0.000176398	-0.000169142	-0.000163243	-0.000156481	-0.000150207	-0.000145051	-0.000139058	-0.000133624	-0.000129058	-0.000123695	-0.00011894	-0.000114845	-0.000110023	-0.000105849	-0.000102159	-9.78324e-05	-9.41733e-05	-9.08496e-05	-8.69805e-05	-8.37782e-05	-8.07825e-05	-7.73326e-05	-7.45304e-05	-7.18267e-05	-6.87571e-05	-6.63029e-05	-6.38593e-05	-6.11336e-05	-5.89813e-05	-5.67709e-05	-5.43558e-05	-5.24654e-05	-5.04651e-05	-4.83301e-05	-4.66668e-05	-4.48566e-05	-4.29734e-05	-4.15066e-05	-3.98689e-05	-3.82114e-05	-3.69146e-05	-3.54341e-05	-3.3978e-05	-3.28284e-05	-3.14913e-05	-3.02145e-05	-2.91924e-05	-2.79863e-05	-2.68685e-05	-2.5957e-05	-2.48709e-05	-2.38935e-05	-2.30784e-05	-2.2102e-05	-2.12483e-05	-2.05173e-05	-1.96413e-05	-1.88962e-05
0.995	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3.02178e-06	7.9022e-06	1.74556e-05	3.27315e-05	5.29294e-05	8.05289e-05	0.000114018	0.000151408	0.000192938	0.000235013	0.000273725	0.000310405	0.000340685	0.00036674	0.000386992	0.000398049	0.000402975	0.000399648	0.00038934	0.000375775	0.000357712	0.000338631	0.000320229	0.000301335	0.000285002	0.000270371	0.000256609	0.00024561	0.000235223	0.000225543	0.000217462	0.000208878	0.000200819	0.000193404	0.000185216	0.000177725	0.000170434	0.000162684	0.00015585	0.000149016	0.000142142	0.000136191	0.000130097	0.000124255	0.000119143	0.000113792	0.000108853	0.000104381	9.96634e-05	9.54311e-05	9.14352e-05	8.72677e-05	8.36013e-05	8.00042e-05	7.63502e-05	7.31613e-05	6.99359e-05	6.67658e-05	6.39852e-05	6.11125e-05	5.83824e-05	5.59453e-05	5.34011e-05	5.10552e-05	4.89051e-05	4.66629e-05	4.46448e-05	4.27377e-05	4.07724e-05	3.90313e-05	3.73357e-05	3.56229e-05	3.41151e-05	3.2608e-05	3.1123e-05	2.98113e-05	2.84743e-05	2.71918e-05	2.60449e-05	2.48627e-05	2.37573e-05	2.27496e-05	2.17085e-05	2.07561e-05	1.98672e-05	1.89544e-05	1.81331e-05	1.7347e-05	1.65502e-05	1.58401e-05	1.51443e-05	1.44517e-05	1.38357e-05	1.32199e-05	1.262e-05	1.20834e-05	1.15395e-05	1.10211e-05	1.05518e-05	1.00725e-05	9.62508e-06	9.21304e-06	8.79211e-06	8.40602e-06	8.04323e-06	7.67488e-06	7.34131e-06	7.02126e-06	6.70009e-06	6.41126e-06	6.1287e-06	5.84957e-06	5.59875e-06	5.34937e-06	5.10743e-06	4.88889e-06	4.66909e-06	4.45979e-06	4.26872e-06	4.07542e-06	3.89451e-06	3.72695e-06	3.5574e-06	3.40104e-06	3.25373e-06	3.10546e-06	2.97018e-06	2.84046e-06	2.71118e-06	2.59392e-06	2.47961e-06	2.36721e-06	2.26531e-06	-4.19737e-07	-1.00247e-05	-2.07348e-05	-2.78112e-05	-2.92254e-05	-1.89009e-05	2.61875e-06	3.42738e-05	7.71478e-05	0.000125077	0.000179609	0.000242352	0.000304433	0.000365541	0.000417071	0.000454198	0.000478642	0.000485848	0.000480523	0.000466002	0.000442382	0.000416856	0.000390024	0.000363142	0.000340607	0.000319784	0.000302133	0.000288561	0.000275664	0.000265357	0.000256455	0.000246878	0.000238808	0.000230299	0.000221072	0.000212935	0.000203887	0.0001949	0.000186894	0.000178161	0.000170206	0.000162977	0.000155296	0.00014868	0.000142377	0.000135847	0.000130333	0.000124755	0.000119167	0.000114404	0.000109364	0.000104531	0.000100299	9.57439e-05	9.15679e-05	8.77791e-05	8.37199e-05	8.01349e-05	7.67453e-05	7.31846e-05	7.01115e-05	6.70807e-05	6.39896e-05	6.13392e-05	5.86286e-05	5.59603e-05	5.36522e-05	5.12322e-05	4.89368e-05	4.69086e-05	4.47585e-05	4.27881e-05	4.09942e-05	3.90971e-05	3.74063e-05	3.58129e-05	3.41511e-05	3.2697e-05	3.12786e-05	2.98322e-05	2.85762e-05	2.73133e-05	2.60612e-05	2.49701e-05	2.38476e-05	2.27679e-05	2.18143e-05	2.08199e-05	1.98912e-05	1.90531e-05	1.81761e-05	1.7378e-05	1.6638e-05	1.58686e-05	1.51818e-05	1.45265e-05	1.38549e-05	1.32624e-05	1.26813e-05	1.20977e-05	1.15847e-05	1.10694e-05	1.05644e-05	1.0118e-05	9.66195e-06	9.22615e-06	8.83589e-06	8.43341e-06	8.05797e-06	7.71528e-06	7.36137e-06	7.03799e-06	6.73601e-06	6.42606e-06	6.14722e-06	5.88047e-06	5.61012e-06	5.36913e-06	5.13324e-06	4.89834e-06	4.68936e-06	4.48082e-06	4.27735e-06	4.09545e-06	3.91133e-06	3.73551e-06	3.57653e-06	3.41436e-06	3.26262e-06	3.12318e-06	2.98077e-06	2.84983e-06	2.72716e-06	7.10836e-05	0.000243026	0.000474578	0.000698683	0.000872761	0.000963846	0.000964524	0.000903243	0.00080682	0.000696872	0.000535216	0.000316704	8.32931e-05	-0.000121443	-0.000277223	-0.00037412	-0.000417493	-0.000426107	-0.000411163	-0.00038331	-0.000355103	-0.000328041	-0.00030378	-0.000286415	-0.000272107	-0.000259897	-0.000251783	-0.000243718	-0.000235496	-0.000229169	-0.000221551	-0.000213386	-0.000206646	-0.000198667	-0.000190608	-0.000184006	-0.000176434	-0.000169177	-0.000163276	-0.000156513	-0.000150237	-0.000145079	-0.000139085	-0.00013365	-0.000129083	-0.000123719	-0.000118963	-0.000114866	-0.000110043	-0.000105868	-0.000102178	-9.78498e-05	-9.41899e-05	-9.08653e-05	-8.69954e-05	-8.37923e-05	-8.07958e-05	-7.73452e-05	-7.45423e-05	-7.18379e-05	-6.87676e-05	-6.63128e-05	-6.38687e-05	-6.11424e-05	-5.89895e-05	-5.67786e-05	-5.4363e-05	-5.24721e-05	-5.04713e-05	-4.83359e-05	-4.66721e-05	-4.48615e-05	-4.29779e-05	-4.15107e-05	-3.98727e-05	-3.82148e-05	-3.69176e-05	-3.54369e-05	-3.39805e-05	-3.28305e-05	-3.14932e-05	-3.0216e-05	-2.91937e-05	-2.79874e-05	-2.68693e-05	-2.59576e-05	-2.48712e-05	-2.38936e-05	-2.30783e-05	-2.21017e-05	-2.12479e-05	-2.05166e-05	-1.96405e-05	-1.88952e-05
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3.02617e-06	7.91666e-06	1.74842e-05	3.27766e-05	5.2992e-05	8.06094e-05	0.000114117	0.000151524	0.000193072	0.000235164	0.000273888	0.000310574	0.000340855	0.000366909	0.000387157	0.00039821	0.000403131	0.000399799	0.000389487	0.000375916	0.000357848	0.000338761	0.000320353	0.000301454	0.000285116	0.000270479	0.000256713	0.00024571	0.000235318	0.000225635	0.00021755	0.000208962	0.0002009	0.000193482	0.00018529	0.000177797	0.000170502	0.00016275	0.000155913	0.000149077	0.0001422	0.000136247	0.000130151	0.000124306	0.000119193	0.00011384	0.000108899	0.000104425	9.97057e-05	9.54717e-05	9.14742e-05	8.73052e-05	8.36374e-05	8.0039e-05	7.63836e-05	7.31934e-05	6.99668e-05	6.67956e-05	6.40139e-05	6.11401e-05	5.8409e-05	5.5971e-05	5.34258e-05	5.1079e-05	4.8928e-05	4.66851e-05	4.46661e-05	4.27583e-05	4.07923e-05	3.90505e-05	3.73543e-05	3.56409e-05	3.41325e-05	3.26248e-05	3.11392e-05	2.9827e-05	2.84896e-05	2.72065e-05	2.60591e-05	2.48765e-05	2.37707e-05	2.27626e-05	2.17211e-05	2.07684e-05	1.98791e-05	1.8966e-05	1.81443e-05	1.73579e-05	1.65609e-05	1.58505e-05	1.51543e-05	1.44615e-05	1.38452e-05	1.32292e-05	1.26291e-05	1.20923e-05	1.15481e-05	1.10295e-05	1.056e-05	1.00805e-05	9.63295e-06	9.22075e-06	8.79965e-06	8.4134e-06	8.05046e-06	7.68196e-06	7.34825e-06	7.02806e-06	6.70676e-06	6.41781e-06	6.13513e-06	5.85589e-06	5.60496e-06	5.35547e-06	5.11343e-06	4.89479e-06	4.6749e-06	4.4655e-06	4.27435e-06	4.08096e-06	3.89998e-06	3.73233e-06	3.56271e-06	3.40628e-06	3.25889e-06	3.11056e-06	2.97521e-06	2.84543e-06	2.71609e-06	2.59877e-06	2.48441e-06	2.37195e-06	2.27e-06	-4.10327e-07	-1.00044e-05	-2.06991e-05	-2.77578e-05	-2.9153e-05	-1.8809e-05	2.73046e-06	3.44054e-05	7.72993e-05	0.000125248	0.000179795	0.000242547	0.000304631	0.000365739	0.000417267	0.00045439	0.00047883	0.000486031	0.000480701	0.000466174	0.000442547	0.000417014	0.000390176	0.000363288	0.000340746	0.000319917	0.00030226	0.000288683	0.000275781	0.000265469	0.000256563	0.000246981	0.000238908	0.000230395	0.000221164	0.000213024	0.000203972	0.000194982	0.000186972	0.000178236	0.000170279	0.000163047	0.000155363	0.000148745	0.000142439	0.000135907	0.000130391	0.000124811	0.00011922	0.000114455	0.000109414	0.000104578	0.000100345	9.57881e-05	9.16105e-05	8.78202e-05	8.37595e-05	8.01731e-05	7.67821e-05	7.32202e-05	7.01459e-05	6.71139e-05	6.40217e-05	6.13702e-05	5.86586e-05	5.59893e-05	5.36803e-05	5.12593e-05	4.8963e-05	4.6934e-05	4.47832e-05	4.2812e-05	4.10174e-05	3.91196e-05	3.74281e-05	3.58341e-05	3.41716e-05	3.27169e-05	3.1298e-05	2.98511e-05	2.85946e-05	2.73312e-05	2.60786e-05	2.4987e-05	2.3864e-05	2.2784e-05	2.18299e-05	2.08351e-05	1.99061e-05	1.90676e-05	1.81904e-05	1.73919e-05	1.66516e-05	1.58819e-05	1.51948e-05	1.45392e-05	1.38673e-05	1.32746e-05	1.26933e-05	1.21095e-05	1.15962e-05	1.10807e-05	1.05755e-05	1.01289e-05	9.67264e-06	9.23666e-06	8.84622e-06	8.44357e-06	8.06796e-06	7.72512e-06	7.37105e-06	7.04753e-06	6.74541e-06	6.43532e-06	6.15635e-06	5.88948e-06	5.61901e-06	5.37789e-06	5.1419e-06	4.90688e-06	4.6978e-06	4.48915e-06	4.28559e-06	4.10359e-06	3.91938e-06	3.74347e-06	3.58441e-06	3.42216e-06	3.27033e-06	3.13082e-06	2.98833e-06	2.85731e-06	2.73457e-06	7.10919e-05	0.000243036	0.000474592	0.000698704	0.000872788	0.000963876	0.000964554	0.000903267	0.000806835	0.000696875	0.000535206	0.000316679	8.32525e-05	-0.000121498	-0.000277289	-0.000374194	-0.000417571	-0.000426187	-0.000411242	-0.000383387	-0.000355177	-0.000328111	-0.000303847	-0.000286479	-0.000272168	-0.000259955	-0.000251839	-0.000243771	-0.000235548	-0.000229218	-0.000221598	-0.000213431	-0.00020669	-0.000198708	-0.000190647	-0.000184044	-0.00017647	-0.000169211	-0.000163309	-0.000156544	-0.000150267	-0.000145108	-0.000139113	-0.000133676	-0.000129108	-0.000123742	-0.000118985	-0.000114888	-0.000110064	-0.000105887	-0.000102196	-9.78673e-05	-9.42064e-05	-9.0881e-05	-8.70103e-05	-8.38064e-05	-8.08091e-05	-7.73578e-05	-7.45542e-05	-7.18491e-05	-6.87782e-05	-6.63227e-05	-6.3878e-05	-6.11511e-05	-5.89977e-05	-5.67862e-05	-5.43702e-05	-5.24788e-05	-5.04775e-05	-4.83417e-05	-4.66774e-05	-4.48664e-05	-4.29824e-05	-4.15148e-05	-3.98765e-05	-3.82182e-05	-3.69207e-05	-3.54396e-05	-3.39829e-05	-3.28327e-05	-3.1495e-05	-3.02176e-05	-2.9195e-05	-2.79884e-05	-2.68701e-05	-2.59582e-05	-2.48716e-05	-2.38938e-05	-2.30782e-05	-2.21015e-05	-2.12474e-05	-2.0516e-05	-1.96397e-05	-1.88943e-05


==> tikz/curvature_test2/time_401/diff_no_feedback.dat <==
0	-0.00239592	-0.00192386	0.00264565	0.00234666
0.005	-0.00239556	-0.00192358	0.00264594	0.00234689
0.01	-0.0023952	-0.00192331	0.00264622	0.00234712
0.015	-0.00239485	-0.00192304	0.0026465	0.00234735
0.02	-0.00239401	-0.00192241	0.00264715	0.00234787
0.025	-0.00239294	-0.0019216	0.00264797	0.00234854
0.03	-0.00239186	-0.0019208	0.0026488	0.0023492
0.035	-0.00239055	-0.00191981	0.00264982	0.00235001
0.04	-0.00238876	-0.00191847	0.0026512	0.00235111
0.045	-0.00238696	-0.00191712	0.00265258	0.00235222
0.05	-0.00238517	-0.00191578	0.00265396	0.00235332
0.055	-0.00238264	-0.00191388	0.00265591	0.00235489
0.06	-0.00238011	-0.00191197	0.00265787	0.00235646
0.065	-0.00237758	-0.00191007	0.00265982	0.00235802
0.07	-0.00237458	-0.00190781	0.00266214	0.00235988
0.075	-0.00237136	-0.00190538	0.00266464	0.00236189
0.08	-0.00236813	-0.00190295	0.00266714	0.0023639
0.085	-0.00236465	-0.00190033	0.00266984	0.00236607
0.09	-0.00236066	-0.00189732	0.00267293	0.00236856
0.095	-0.00235667	-0.00189431	0.00267602	0.00237104
0.1	-0.00235268	-0.0018913	0.00267911	0.00237353
0.105	-0.00234807	-0.00188784	0.00268268	0.00237639
0.11	-0.00234346	-0.00188437	0.00268624	0.00237924
0.115	-0.00233884	-0.0018809	0.0026898	0.0023821
0.12	-0.0023337	-0.00187703	0.00269378	0.00238529
0.125	-0.00232829	-0.00187296	0.00269796	0.00238864
0.13	-0.00232288	-0.00186889	0.00270213	0.00239199
0.135	-0.00231731	-0.00186471	0.00270643	0.00239543
0.14	-0.00231144	-0.0018603	0.00271096	0.00239907
0.145	-0.00230557	-0.00185589	0.0027155	0.0024027
0.15	-0.00229969	-0.00185147	0.00272003	0.00240633
0.155	-0.00229313	-0.00184655	0.00272509	0.00241039
0.16	-0.00228657	-0.00184162	0.00273015	0.00241444
0.165	-0.00228001	-0.00183669	0.00273522	0.0024185
0.17	-0.00227299	-0.00183141	0.00274063	0.00242284
0.175	-0.00226575	-0.00182597	0.00274623	0.00242733
0.18	-0.0022585	-0.00182053	0.00275182	0.00243181
0.185	-0.00225106	-0.00181493	0.00275757	0.00243642
0.19	-0.00224321	-0.00180903	0.00276362	0.00244127
0.195	-0.00223535	-0.00180314	0.00276968	0.00244612
0.2	-0.0022275	-0.00179724	0.00277574	0.00245097
0.205	-0.00221908	-0.00179092	0.00278223	0.00245617
0.21	-0.00221066	-0.0017846	0.00278872	0.00246137
0.215	-0.00220223	-0.00177828	0.00279521	0.00246657
0.22	-0.00219337	-0.00177163	0.00280203	0.00247203
0.225	-0.0021843	-0.00176483	0.00280902	0.00247762
0.23	-0.00217522	-0.00175802	0.00281601	0.00248321
0.235	-0.00216595	-0.00175108	0.00282313	0.0024889
0.24	-0.00215631	-0.00174387	0.00283053	0.00249482
0.245	-0.00214667	-0.00173665	0.00283794	0.00250073
0.25	-0.00213703	-0.00172944	0.00284534	0.00250664
0.255	-0.00212686	-0.00172183	0.00285315	0.00251288
0.26	-0.00211668	-0.00171422	0.00286096	0.00251912
0.265	-0.00210651	-0.0017066	0.00286877	0.00252535
0.27	-0.00209606	-0.00169878	0.00287681	0.00253178
0.275	-0.00208548	-0.00169084	0.00288496	0.0025383
0.28	-0.0020749	-0.0016829	0.0028931	0.00254482
0.285	-0.00206418	-0.00167486	0.00290136	0.00255143
0.29	-0.0020532	-0.00166661	0.00290984	0.00255823
0.295	-0.00204221	-0.00165836	0.00291832	0.00256502
0.3	-0.00203123	-0.0016501	0.00292679	0.00257182
0.305	-0.00201973	-0.00164147	0.00293566	0.00257893
0.31	-0.00200824	-0.00163284	0.00294453	0.00258603
0.315	-0.00199675	-0.0016242	0.00295339	0.00259314
0.32	-0.00198503	-0.0016154	0.00296244	0.00260038
0.325	-0.00197319	-0.00160651	0.00297157	0.0026077
0.33	-0.00196136	-0.00159762	0.0029807	0.00261502
0.335	-0.0019494	-0.00158863	0.00298993	0.00262242
0.34	-0.00193719	-0.00157946	0.00299935	0.00262997
0.345	-0.00192498	-0.00157029	0.00300877	0.00263752
0.35	-0.00191277	-0.00156111	0.00301819	0.00264507
0.355	-0.00190021	-0.00155168	0.00302788	0.00265283
0.36	-0.00188765	-0.00154225	0.00303756	0.00266058
0.365	-0.00187509	-0.00153282	0.00304724	0.00266834
0.37	-0.0018623	-0.00152323	0.00305709	0.00267622
0.375	-0.00184941	-0.00151356	0.00306702	0.00268417
0.38	-0.00183651	-0.00150388	0.00307696	0.00269213
0.385	-0.00182352	-0.00149414	0.00308696	0.00270013
0.39	-0.00181034	-0.00148426	0.0030971	0.00270824
0.395	-0.00179716	-0.00147438	0.00310724	0.00271636
0.4	-0.00178398	-0.0014645	0.00311738	0.00272447
0.405	-0.00177058	-0.00145444	0.00312771	0.00273273
0.41	-0.00175717	-0.00144438	0.00313803	0.002741
0.415	-0.00174377	-0.00143433	0.00314835	0.00274926
0.42	-0.00173033	-0.00142424	0.00315871	0.00275756
0.425	-0.00171688	-0.00141414	0.00316908	0.00276587
0.43	-0.00170343	-0.00140404	0.00317946	0.00277418
0.435	-0.00168991	-0.00139388	0.00318989	0.00278254
0.44	-0.00167625	-0.00138362	0.00320043	0.00279098
0.445	-0.00166258	-0.00137336	0.00321096	0.00279943
0.45	-0.00164892	-0.00136309	0.0032215	0.00280788
0.455	-0.00163518	-0.00135277	0.0032321	0.00281636
0.46	-0.00162143	-0.00134245	0.0032427	0.00282485
0.465	-0.00160769	-0.00133213	0.00325329	0.00283334
0.47	-0.00159381	-0.00132172	0.00326398	0.0028419
0.475	-0.00157987	-0.00131126	0.00327472	0.00285049
0.48	-0.00156593	-0.0013008	0.00328545	0.00285908
0.485	-0.00155198	-0.00129033	0.0032962	0.00286769
0.49	-0.001538	-0.00127984	0.00330697	0.00287631
0.495	-0.00152402	-0.00126935	0.00331774	0.00288494
0.5	-0.00151005	-0.00125886	0.00332851	0.00289356
0.505	-0.00149627	-0.0012485	0.00333915	0.00290209
0.51	-0.00148249	-0.00123815	0.00334978	0.00291061
0.515	-0.00146871	-0.00122779	0.00336041	0.00291914
0.52	-0.00145489	-0.0012174	0.00337108	0.00292769
0.525	-0.00144104	-0.001207	0.00338177	0.00293626
0.53	-0.0014272	-0.00119659	0.00339246	0.00294483
0.535	-0.00141341	-0.00118623	0.0034031	0.00295337
0.54	-0.00139975	-0.00117596	0.00341364	0.00296182
0.545	-0.00138608	-0.00116569	0.00342419	0.00297027
0.55	-0.00137242	-0.00115543	0.00343473	0.00297872
0.555	-0.00135871	-0.00114513	0.0034453	0.00298719
0.56	-0.00134501	-0.00113483	0.00345587	0.00299566
0.565	-0.0013313	-0.00112454	0.00346644	0.00300413
0.57	-0.00131774	-0.00111436	0.00347689	0.0030125
0.575	-0.00130427	-0.00110424	0.00348728	0.00302082
0.58	-0.00129079	-0.00109412	0.00349767	0.00302914
0.585	-0.00127737	-0.00108404	0.00350801	0.00303743
0.59	-0.00126406	-0.00107406	0.00351826	0.00304564
0.595	-0.00125075	-0.00106407	0.00352852	0.00305385
0.6	-0.00123745	-0.00105408	0.00353877	0.00306206
0.605	-0.00122438	-0.00104427	0.00354884	0.00307013
0.61	-0.0012113	-0.00103445	0.00355892	0.0030782
0.615	-0.00119823	-0.00102464	0.00356899	0.00308627
0.62	-0.00118537	-0.00101498	0.0035789	0.00309421
0.625	-0.00117262	-0.00100541	0.00358873	0.00310208
0.63	-0.00115987	-0.000995837	0.00359856	0.00310996
0.635	-0.00114718	-0.000986314	0.00360833	0.00311778
0.64	-0.00113462	-0.000976892	0.003618	0.00312552
0.645	-0.00112206	-0.000967471	0.00362767	0.00313326
0.65	-0.0011095	-0.000958049	0.00363734	0.003141
0.655	-0.00109729	-0.000948884	0.00364675	0.00314853
0.66	-0.00108507	-0.000939719	0.00365615	0.00315605
0.665	-0.00107285	-0.000930555	0.00366556	0.00316358
0.67	-0.00106093	-0.000921602	0.00367475	0.00317095
0.675	-0.00104916	-0.000912755	0.00368383	0.00317823
0.68	-0.00103739	-0.000903908	0.00369292	0.00318552
0.685	-0.00102577	-0.000895169	0.00370189	0.00319271
0.69	-0.00101443	-0.000886644	0.00371064	0.00319973
0.695	-0.00100309	-0.00087812	0.0037194	0.00320676
0.7	-0.000991754	-0.000869595	0.00372815	0.00321378
0.705	-0.000980787	-0.000861364	0.0037366	0.00322054
0.71	-0.00096982	-0.000853133	0.00374505	0.00322731
0.715	-0.000958854	-0.000844902	0.00375349	0.00323407
0.72	-0.000948127	-0.000836863	0.00376174	0.00324067
0.725	-0.000937521	-0.00082892	0.00376989	0.00324718
0.73	-0.000926915	-0.000820977	0.00377804	0.00325369
0.735	-0.000916462	-0.000813146	0.00378607	0.00326011
0.74	-0.000906313	-0.00080554	0.00379387	0.00326635
0.745	-0.000896164	-0.000797934	0.00380168	0.00327259
0.75	-0.000886016	-0.000790328	0.00380948	0.00327883
0.755	-0.000876528	-0.00078321	0.00381679	0.00328468
0.76	-0.000867039	-0.000776092	0.00382409	0.00329053
0.765	-0.000857551	-0.000768975	0.00383139	0.00329638
0.77	-0.000848447	-0.000762144	0.0038384	0.00330199
0.775	-0.000839534	-0.000755457	0.00384527	0.00330748
0.78	-0.000830621	-0.000748771	0.00385213	0.00331297
0.785	-0.000821894	-0.000742221	0.00385885	0.00331835
0.79	-0.000813542	-0.000735948	0.00386529	0.00332351
0.795	-0.000805189	-0.000729674	0.00387173	0.00332868
0.8	-0.000796836	-0.0007234	0.00387817	0.00333384
0.805	-0.000789113	-0.000717593	0.00388413	0.00333862
0.81	-0.00078139	-0.000711787	0.00389009	0.0033434
0.815	-0.000773667	-0.00070598	0.00389605	0.00334818
0.82	-0.000766292	-0.000700437	0.00390174	0.00335274
0.825	-0.000759092	-0.000695026	0.0039073	0.0033572
0.83	-0.000751892	-0.000689614	0.00391285	0.00336165
0.835	-0.000744906	-0.000684364	0.00391824	0.00336597
0.84	-0.000738348	-0.000679437	0.0039233	0.00337002
0.845	-0.000731789	-0.00067451	0.00392836	0.00337407
0.85	-0.000725231	-0.000669583	0.00393341	0.00337813
0.855	-0.000719316	-0.000665134	0.00393798	0.00338179
0.86	-0.0007134	-0.000660685	0.00394255	0.00338545
0.865	-0.000707485	-0.000656236	0.00394712	0.00338912
0.87	-0.000702019	-0.000652117	0.00395135	0.00339252
0.875	-0.000696777	-0.000648164	0.00395541	0.00339578
0.88	-0.000691535	-0.00064421	0.00395947	0.00339905
0.885	-0.000686516	-0.000640423	0.00396336	0.00340218
0.89	-0.000681942	-0.000636971	0.00396691	0.00340504
0.895	-0.000677368	-0.000633519	0.00397046	0.00340789
0.9	-0.000672794	-0.000630067	0.00397401	0.00341075
0.905	-0.000668899	-0.000627143	0.00397701	0.00341315
0.91	-0.000665004	-0.000624219	0.00398001	0.00341555
0.915	-0.000661109	-0.000621295	0.00398301	0.00341795
0.92	-0.000657669	-0.000618722	0.00398565	0.00342006
0.925	-0.000654457	-0.000616324	0.0039881	0.00342201
0.93	-0.000651245	-0.000613927	0.00399056	0.00342397
0.935	-0.000648283	-0.000611714	0.00399283	0.00342578
0.94	-0.000645824	-0.000609871	0.00399472	0.00342729
0.945	-0.000643364	-0.000608027	0.00399661	0.0034288
0.95	-0.000640904	-0.000606184	0.0039985	0.00343031
0.955	-0.000639057	-0.000604793	0.00399993	0.00343146
0.96	-0.000637209	-0.000603402	0.00400136	0.00343261
0.965	-0.000635361	-0.000602012	0.00400278	0.00343376
0.97	-0.000634031	-0.000601013	0.00400381	0.00343458
0.975	-0.000632959	-0.000600211	0.00400463	0.00343523
0.98	-0.000631888	-0.000599409	0.00400545	0.00343589
0.985	-0.000631065	-0.000598794	0.00400608	0.00343639
0.99	-0.000630741	-0.000598555	0.00400633	0.00343658
0.995	-0.000630416	-0.000598316	0.00400657	0.00343678
1	-0.000630092	-0.000598076	0.00400682	0.00343697


==> tikz/curvature_test2/time_401/feedback_KK_1.00e-09_1.0e+00_BDF_4_B_6_C_2_t_401.mat_tol_u_1.000000e-05_feedback_tol_1.000000e-03_fractional_Theta_adaptive_dt_u_diff_not_on_ref.dat <==
0	0	0	0	0	0	0
0.0025	0	0	0	0	0	0
0.005	0	0	0	0	0	0
0.0075	0	0	0	0	0	0
0.01	0	0	0	0	0	0
0.0125	0	0	0	0	0	0
0.015	0	0	0	0	0	0
0.0175	0	0	0	0	0	0
0.02	0	0	0	0	0	0
0.0225	0	0	0	0	0	0
0.025	0	0	0	0	0	0
0.0275	0	0	0	0	0	0
0.03	0	0	0	0	0	0
0.0325	0	0	0	0	0	0
0.035	0	0	0	0	0	0
0.0375	0	0	0	0	0	0
0.04	0	0	0	0	0	0
0.0425	0	0	0	0	0	0
0.045	0	0	0	0	0	0
0.0475	0	0	0	0	0	0
0.05	0	0	0	0	0	0
0.0525	0	0	0	0	0	0
0.055	0	0	0	0	0	0
0.0575	0	0	0	0	0	0
0.06	0	0	0	0	0	0
0.0625	0	0	0	0	0	0
0.065	0	0	0	0	0	0
0.0675	0	0	0	0	0	0
0.07	0	0	0	0	0	0
0.0725	0	0	0	0	0	0
0.075	0	0	0	0	0	0
0.0775	0	0	0	0	0	0
0.08	0	0	0	0	0	0
0.0825	0	0	0	0	0	0
0.085	0	0	0	0	0	0
0.0875	0	0	0	0	0	0
0.09	0	0	0	0	0	0
0.0925	0	0	0	0	0	0
0.095	0	0	0	0	0	0
0.0975	0	0	0	0	0	0
0.1	0	0	0	0	0	0
0.1001	-0.00179355	-0.00160537	-0.00169274	-0.00175441	-0.000734294	-0.00214403
0.1002	-0.00267413	-0.00239217	-0.00252069	-0.00261144	-0.00110698	-0.00318069
0.1003	-0.00366796	-0.00328037	-0.00345561	-0.00357937	-0.0015257	-0.00435323
0.1004	-0.00478366	-0.00427784	-0.00450597	-0.00466708	-0.00199272	-0.00567352
0.1005	-0.00603091	-0.00539329	-0.00568099	-0.00588418	-0.00251165	-0.00715365
0.1006	-0.00741923	-0.00663525	-0.00698972	-0.00724005	-0.00308608	-0.00880534
0.1007	-0.00895738	-0.00801161	-0.00844049	-0.00874336	-0.00371941	-0.0106393
0.1008	-0.010653	-0.00952922	-0.0100406	-0.0104016	-0.00441461	-0.012665
0.1009	-0.0125122	-0.0111936	-0.0117957	-0.0122209	-0.00517407	-0.0148898
0.101	-0.0145395	-0.0130086	-0.0137102	-0.0142055	-0.00599949	-0.0173191
0.1011	-0.0167371	-0.0149765	-0.0157862	-0.0163578	-0.00689177	-0.0199559
0.1012	-0.0191056	-0.0170978	-0.0180243	-0.0186784	-0.00785096	-0.022801
0.1013	-0.0216437	-0.0193712	-0.0204233	-0.0211661	-0.00887629	-0.0258532
0.1014	-0.0243484	-0.021794	-0.0229804	-0.0238179	-0.00996617	-0.0291091
0.1015	-0.027215	-0.0243623	-0.0256914	-0.0266295	-0.0111183	-0.032564
0.1016	-0.0302376	-0.0270708	-0.0285509	-0.0295955	-0.0123296	-0.0362116
0.1017	-0.0334093	-0.0299133	-0.0315524	-0.0327093	-0.0135965	-0.0400444
0.1018	-0.0367221	-0.0328829	-0.0346888	-0.0359632	-0.014915	-0.0440541
0.1019	-0.0401672	-0.0359717	-0.0379518	-0.0393492	-0.0162803	-0.0482315
0.102	-0.0437351	-0.0391714	-0.041333	-0.0428583	-0.0176875	-0.0525668
0.1021	-0.047416	-0.0424733	-0.0448233	-0.0464814	-0.0191312	-0.0570498
0.1022	-0.0511994	-0.0458682	-0.0484131	-0.0502087	-0.0206058	-0.0616698
0.1023	-0.0550746	-0.0493468	-0.0520929	-0.0540302	-0.0221056	-0.066416
0.1024	-0.0590307	-0.0528993	-0.0558525	-0.0579358	-0.0236244	-0.0712771
0.1025	-0.0630564	-0.056516	-0.059682	-0.0619151	-0.0251561	-0.0762421
0.1026	-0.0671407	-0.060187	-0.063571	-0.0659578	-0.0266943	-0.0812997
0.1027	-0.0712747	-0.0639047	-0.0675119	-0.0700558	-0.0282348	-0.0864406
0.1028	-0.0754446	-0.0676569	-0.0714918	-0.0741961	-0.029769	-0.0916517
0.1029	-0.079639	-0.0714336	-0.0755008	-0.0783686	-0.0312907	-0.0969218
0.103	-0.0838468	-0.075225	-0.0795287	-0.0825628	-0.0327933	-0.10224
0.1031	-0.0880567	-0.0790215	-0.0835654	-0.0867685	-0.0342704	-0.107595
0.1032	-0.0922579	-0.0828133	-0.0876011	-0.0909758	-0.0357158	-0.112977
0.1033	-0.0964396	-0.0865911	-0.0916262	-0.0951746	-0.0371231	-0.118375
0.1034	-0.100591	-0.0903456	-0.095631	-0.0993553	-0.0384861	-0.123778
0.1035	-0.104702	-0.0940677	-0.0996063	-0.103508	-0.0397988	-0.129178
0.1036	-0.108763	-0.0977485	-0.103543	-0.107625	-0.0410551	-0.134563
0.1037	-0.112763	-0.101379	-0.107432	-0.111695	-0.0422493	-0.139925
0.1038	-0.116693	-0.104952	-0.111265	-0.115711	-0.0433756	-0.145254
0.1039	-0.120543	-0.108458	-0.115034	-0.119663	-0.0444285	-0.150542
0.104	-0.124305	-0.11189	-0.11873	-0.123544	-0.0454027	-0.15578
0.1041	-0.127969	-0.11524	-0.122345	-0.127346	-0.0462929	-0.160959
0.1042	-0.131529	-0.118501	-0.125873	-0.131061	-0.0470942	-0.166072
0.1043	-0.134974	-0.121665	-0.129306	-0.134681	-0.0478017	-0.171111
0.1044	-0.138298	-0.124727	-0.132636	-0.1382	-0.0484109	-0.176069
0.1045	-0.141494	-0.127679	-0.135859	-0.141611	-0.0489173	-0.180938
0.1046	-0.144554	-0.130515	-0.138966	-0.144907	-0.0493168	-0.185713
0.1047	-0.147472	-0.13323	-0.141953	-0.148084	-0.0496055	-0.190386
0.1048	-0.150241	-0.135819	-0.144813	-0.151134	-0.0497797	-0.194952
0.1049	-0.152856	-0.138275	-0.147542	-0.154052	-0.0498358	-0.199406
0.105	-0.155311	-0.140595	-0.150134	-0.156834	-0.0497708	-0.203741
0.1051	-0.157602	-0.142774	-0.152586	-0.159476	-0.0495817	-0.207954
0.1052	-0.159725	-0.14481	-0.154894	-0.161973	-0.0492673	-0.212041
0.1053	-0.161674	-0.146697	-0.157053	-0.164322	-0.0488236	-0.215996
0.1054	-0.163446	-0.148431	-0.15906	-0.166517	-0.0482484	-0.219816
0.1055	-0.165037	-0.150011	-0.160911	-0.168557	-0.0475399	-0.223497
0.1056	-0.166444	-0.151432	-0.162604	-0.170438	-0.0466963	-0.227037
0.1057	-0.167664	-0.152694	-0.164136	-0.172158	-0.0457162	-0.230432
0.1058	-0.168695	-0.153793	-0.165506	-0.173714	-0.0445985	-0.233679
0.1059	-0.169536	-0.154728	-0.16671	-0.175105	-0.0433425	-0.236778
0.106	-0.170184	-0.155498	-0.167749	-0.17633	-0.0419475	-0.239725
0.1061	-0.17064	-0.156102	-0.168621	-0.177387	-0.0404132	-0.242521
0.1062	-0.170901	-0.15654	-0.169326	-0.178276	-0.0387395	-0.245163
0.1063	-0.170968	-0.15681	-0.169863	-0.178996	-0.0369268	-0.247652
0.1064	-0.170842	-0.156914	-0.170232	-0.179547	-0.0349754	-0.249986
0.1065	-0.170522	-0.156852	-0.170434	-0.179931	-0.0328862	-0.252166
0.1066	-0.17001	-0.156624	-0.170469	-0.180147	-0.0306601	-0.254192
0.1067	-0.169307	-0.156232	-0.170339	-0.180197	-0.0282985	-0.256065
0.1068	-0.168414	-0.155676	-0.170044	-0.180081	-0.0258027	-0.257786
0.1069	-0.167335	-0.15496	-0.169587	-0.179802	-0.0231746	-0.259355
0.107	-0.16607	-0.154084	-0.16897	-0.179361	-0.0204163	-0.260774
0.1071	-0.164623	-0.153051	-0.168194	-0.178761	-0.0175298	-0.262046
0.1072	-0.162997	-0.151863	-0.167262	-0.178005	-0.0145176	-0.263172
0.1073	-0.161194	-0.150524	-0.166178	-0.177094	-0.0113825	-0.264154
0.1074	-0.15922	-0.149037	-0.164944	-0.176033	-0.00812732	-0.264995
0.1075	-0.157078	-0.147404	-0.163563	-0.174825	-0.00475516	-0.265699
0.1076	-0.154772	-0.145631	-0.16204	-0.173472	-0.00126933	-0.266267
0.1077	-0.152308	-0.143721	-0.16038	-0.171982	0.00232535	-0.266705
0.1078	-0.14969	-0.141678	-0.158585	-0.170355	0.00602652	-0.267015
0.1079	-0.146922	-0.139506	-0.15666	-0.168598	0.00983034	-0.267201
0.108	-0.144011	-0.13721	-0.154609	-0.166713	0.0137328	-0.267267
0.1081	-0.14096	-0.134794	-0.152437	-0.164707	0.0177297	-0.267216
0.1082	-0.137777	-0.132263	-0.150148	-0.162583	0.0218168	-0.267053
0.1083	-0.134468	-0.129622	-0.147749	-0.160347	0.0259895	-0.266783
0.1084	-0.131037	-0.126877	-0.145244	-0.158005	0.0302432	-0.26641
0.1085	-0.127493	-0.124034	-0.142639	-0.155561	0.0345733	-0.265939
0.1086	-0.12384	-0.121097	-0.139939	-0.153021	0.0389749	-0.265375
0.1087	-0.120087	-0.118072	-0.13715	-0.150392	0.0434431	-0.264722
0.1088	-0.116239	-0.114965	-0.134278	-0.147678	0.0479728	-0.263988
0.1089	-0.112304	-0.111783	-0.131329	-0.144886	0.0525589	-0.263175
0.109	-0.108288	-0.108531	-0.128309	-0.142022	0.0571962	-0.262291
0.1091	-0.104199	-0.105215	-0.125223	-0.139092	0.0618795	-0.261339
0.1092	-0.100044	-0.101841	-0.122079	-0.136103	0.0666035	-0.260327
0.1093	-0.0958299	-0.0984159	-0.118882	-0.133059	0.0713628	-0.259259
0.1094	-0.0915644	-0.0949457	-0.115639	-0.129969	0.0761521	-0.258141
0.1095	-0.0872547	-0.0914367	-0.112355	-0.126837	0.0809659	-0.256978
0.1096	-0.0829082	-0.0878952	-0.109038	-0.123671	0.085799	-0.255777
0.1097	-0.0785321	-0.0843274	-0.105694	-0.120477	0.0906457	-0.254542
0.1098	-0.074134	-0.0807398	-0.102328	-0.11726	0.0955009	-0.25328
0.1099	-0.069721	-0.0771385	-0.0989478	-0.114028	0.100359	-0.251997
0.11	-0.0653005	-0.0735299	-0.095559	-0.110787	0.105215	-0.250697
0.1101	-0.0608797	-0.0699202	-0.0921678	-0.107543	0.110063	-0.249387
0.1102	-0.0564674	-0.0663168	-0.088782	-0.104303	0.114897	-0.248073
0.1103	-0.0520692	-0.0627246	-0.0854061	-0.101073	0.119713	-0.24676
0.1104	-0.0476919	-0.0591495	-0.0820464	-0.0978577	0.124505	-0.245452
0.1105	-0.0433427	-0.0555976	-0.0787088	-0.094664	0.129269	-0.244156
0.1106	-0.0390282	-0.0520746	-0.075399	-0.0914976	0.134	-0.242876
0.1107	-0.0347553	-0.0485863	-0.0721229	-0.0883642	0.138693	-0.241619
0.1108	-0.0305303	-0.0451383	-0.0688862	-0.0852694	0.143343	-0.240388
0.1109	-0.0263598	-0.0417361	-0.0656943	-0.0822189	0.147945	-0.239189
0.111	-0.0222499	-0.0383851	-0.0625526	-0.079218	0.152494	-0.238027
0.1111	-0.0182069	-0.0350906	-0.0594664	-0.0762719	0.156987	-0.236906
0.1112	-0.0142365	-0.0318575	-0.0564408	-0.0733859	0.161419	-0.235831
0.1113	-0.0103445	-0.0286908	-0.0534807	-0.0705648	0.165786	-0.234806
0.1114	-0.00653654	-0.0255953	-0.0505908	-0.0678134	0.170084	-0.233837
0.1115	-0.00281785	-0.0225756	-0.0477758	-0.0651364	0.174308	-0.232926
0.1116	0.000806419	-0.019636	-0.0450402	-0.0625382	0.178456	-0.232078
0.1117	0.00433136	-0.0167808	-0.042388	-0.060023	0.182523	-0.231297
0.1118	0.00775229	-0.0140139	-0.0398234	-0.0575948	0.186506	-0.230586
0.1119	0.0110648	-0.0113393	-0.0373502	-0.0552576	0.190403	-0.229949
0.112	0.0142645	-0.00876047	-0.034972	-0.053015	0.194209	-0.229389
0.1121	0.0173477	-0.00628089	-0.0326923	-0.0508703	0.197922	-0.228909
0.1122	0.0203104	-0.00390375	-0.0305142	-0.0488269	0.201539	-0.228513
0.1123	0.0231493	-0.00163203	-0.0284408	-0.0468878	0.205058	-0.228202
0.1124	0.0258611	0.000531498	-0.0264748	-0.0450556	0.208477	-0.22798
0.1125	0.0284429	0.0025843	-0.0246188	-0.043333	0.211792	-0.227848
0.1126	0.030892	0.00452407	-0.0228752	-0.0417224	0.215003	-0.227809
0.1127	0.0332046	0.00634758	-0.021247	-0.0402269	0.218106	-0.227865
0.1128	0.0353799	0.0080541	-0.0197351	-0.0388473	0.221102	-0.228018
0.1129	0.0374159	0.00964201	-0.0183412	-0.0375852	0.223988	-0.228269
0.113	0.0393112	0.0111099	-0.0170665	-0.0364421	0.226763	-0.228619
0.1131	0.0410642	0.0124567	-0.0159123	-0.0354191	0.229427	-0.229069
0.1132	0.042674	0.0136813	-0.0148796	-0.0345171	0.231978	-0.22962
0.1133	0.0441397	0.0147831	-0.0139689	-0.0337369	0.234417	-0.230273
0.1134	0.0454608	0.0157617	-0.0131809	-0.033079	0.236742	-0.231028
0.1135	0.0466369	0.0166167	-0.0125157	-0.0325436	0.238954	-0.231886
0.1136	0.0476681	0.0173482	-0.0119733	-0.0321307	0.241052	-0.232846
0.1137	0.0485546	0.0179563	-0.0115537	-0.0318401	0.243037	-0.233908
0.1138	0.0492969	0.0184415	-0.0112563	-0.0316715	0.244909	-0.235072
0.1139	0.0498957	0.0188044	-0.0110805	-0.0316241	0.246669	-0.236337
0.114	0.050352	0.0190459	-0.0110255	-0.0316971	0.248317	-0.237703
0.1141	0.0506672	0.019167	-0.0110901	-0.0318895	0.249854	-0.239169
0.1142	0.0508426	0.0191691	-0.0112732	-0.0321999	0.251282	-0.240733
0.1143	0.05088	0.0190535	-0.0115732	-0.032627	0.252601	-0.242395
0.1144	0.0507813	0.018822	-0.0119885	-0.0331689	0.253814	-0.244152
0.1145	0.0505487	0.0184764	-0.0125171	-0.0338238	0.254921	-0.246003
0.1146	0.0501847	0.0180189	-0.0131571	-0.0345897	0.255925	-0.247947
0.1147	0.0496919	0.0174515	-0.0139062	-0.0354644	0.256827	-0.249981
0.1148	0.0490729	0.0167768	-0.0147619	-0.0364453	0.25763	-0.252102
0.1149	0.048331	0.0159973	-0.0157216	-0.0375299	0.258336	-0.25431
0.115	0.0474692	0.0151158	-0.0167827	-0.0387154	0.258947	-0.256601
0.1151	0.0464909	0.0141352	-0.0179422	-0.0399989	0.259465	-0.258973
0.1152	0.0453986	0.0130576	-0.019198	-0.0413783	0.259893	-0.261423
0.1153	0.0441972	0.0118871	-0.020546	-0.0428495	0.260233	-0.263949
0.1154	0.0428905	0.0106271	-0.0219827	-0.044409	0.26049	-0.266546
0.1155	0.0414826	0.00928096	-0.0235048	-0.0460534	0.260665	-0.269213
0.1156	0.0399777	0.00785238	-0.0251085	-0.0477791	0.260762	-0.271946
0.1157	0.03838	0.00634504	-0.0267903	-0.0495824	0.260785	-0.274741
0.1158	0.0366941	0.00476271	-0.0285463	-0.0514594	0.260735	-0.277595
0.1159	0.0349243	0.0031093	-0.0303726	-0.0534063	0.260618	-0.280505
0.116	0.0330755	0.0013888	-0.0322652	-0.055419	0.260435	-0.283467
0.1161	0.0311522	-0.000394737	-0.03422	-0.0574934	0.260191	-0.286477
0.1162	0.0291595	-0.00223717	-0.0362329	-0.0596254	0.259889	-0.289532
0.1163	0.027102	-0.0041343	-0.0382997	-0.0618108	0.259533	-0.292628
0.1164	0.0249849	-0.00608188	-0.0404162	-0.0640452	0.259126	-0.295761
0.1165	0.0228131	-0.0080756	-0.0425779	-0.0663245	0.258672	-0.298927
0.1166	0.0205916	-0.0101111	-0.0447805	-0.0686441	0.258175	-0.302123
0.1167	0.0183256	-0.0121841	-0.0470198	-0.0709998	0.257639	-0.305344
0.1168	0.0160202	-0.0142901	-0.0492912	-0.073387	0.257067	-0.308587
0.1169	0.0136805	-0.0164247	-0.0515903	-0.0758014	0.256463	-0.311847
0.117	0.0113117	-0.0185836	-0.0539128	-0.0782386	0.255831	-0.315121
0.1171	0.00891891	-0.0207623	-0.0562543	-0.0806941	0.255174	-0.318405
0.1172	0.00650721	-0.0229564	-0.0586102	-0.0831635	0.254497	-0.321694
0.1173	0.00408174	-0.0251616	-0.0609763	-0.0856424	0.253803	-0.324986
0.1174	0.00164757	-0.0273735	-0.0633481	-0.0881264	0.253096	-0.328275
0.1175	-0.00079027	-0.0295878	-0.0657214	-0.0906113	0.25238	-0.331558
0.1176	-0.00322679	-0.0318001	-0.0680918	-0.0930926	0.251658	-0.334832
0.1177	-0.00565806	-0.0340073	-0.070456	-0.095567	0.250933	-0.338093
0.1178	-0.00807822	-0.0362041	-0.0728089	-0.0980294	0.25021	-0.341336
0.1179	-0.0104825	-0.0383865	-0.0751464	-0.100476	0.249491	-0.344559
0.118	-0.0128662	-0.0405505	-0.0774646	-0.102902	0.248782	-0.347757
0.1181	-0.0152246	-0.0426921	-0.0797593	-0.105304	0.248084	-0.350927
0.1182	-0.0175533	-0.0448074	-0.0820268	-0.107679	0.247401	-0.354066
0.1183	-0.0198479	-0.0468927	-0.0842632	-0.110021	0.246737	-0.35717
0.1184	-0.022104	-0.0489443	-0.0864649	-0.112328	0.246095	-0.360236
0.1185	-0.0243174	-0.0509585	-0.0886282	-0.114596	0.245478	-0.36326
0.1186	-0.0264842	-0.0529319	-0.0907496	-0.116821	0.244888	-0.36624
0.1187	-0.0286003	-0.0548612	-0.0928259	-0.119	0.244329	-0.369172
0.1188	-0.030662	-0.056743	-0.0948537	-0.12113	0.243804	-0.372055
0.1189	-0.0326657	-0.0585743	-0.0968299	-0.123208	0.243314	-0.374884
0.119	-0.0346078	-0.0603521	-0.0987515	-0.12523	0.242864	-0.377657
0.1191	-0.0364851	-0.0620735	-0.100616	-0.127194	0.242455	-0.380372
0.1192	-0.0382942	-0.0637357	-0.10242	-0.129097	0.24209	-0.383026
0.1193	-0.0400322	-0.0653362	-0.104161	-0.130937	0.24177	-0.385617
0.1194	-0.0416963	-0.0668725	-0.105837	-0.13271	0.241499	-0.388143
0.1195	-0.0432836	-0.0683423	-0.107445	-0.134416	0.241278	-0.390602
0.1196	-0.0447918	-0.0697434	-0.108984	-0.13605	0.241108	-0.392991
0.1197	-0.0462185	-0.0710739	-0.110451	-0.137612	0.240992	-0.39531
0.1198	-0.0475614	-0.0723319	-0.111844	-0.1391	0.240932	-0.397556
0.1199	-0.0488187	-0.0735157	-0.113162	-0.140511	0.240929	-0.399728
0.12	-0.0499885	-0.0746237	-0.114403	-0.141845	0.240983	-0.401825
0.1201	-0.0510691	-0.0756545	-0.115566	-0.1431	0.241097	-0.403845
0.1202	-0.05206	-0.0766077	-0.11665	-0.144275	0.241271	-0.405788
0.1203	-0.0529591	-0.0774815	-0.117654	-0.145369	0.241506	-0.407653
0.1204	-0.0537653	-0.0782748	-0.118576	-0.146381	0.241804	-0.409438
0.1205	-0.0544778	-0.078987	-0.119416	-0.14731	0.242165	-0.411144
0.1206	-0.0550957	-0.0796175	-0.120174	-0.148155	0.242589	-0.412768
0.1207	-0.0556185	-0.0801657	-0.120848	-0.148916	0.243077	-0.414312
0.1208	-0.056046	-0.0806315	-0.121438	-0.149593	0.243629	-0.415775
0.1209	-0.056378	-0.0810147	-0.121945	-0.150185	0.244246	-0.417157
0.121	-0.0566145	-0.0813153	-0.122368	-0.150693	0.244927	-0.418458
0.1211	-0.0567557	-0.0815335	-0.122708	-0.151117	0.245673	-0.419678
0.1212	-0.056802	-0.0816696	-0.122965	-0.151457	0.246483	-0.420818
0.1213	-0.0567539	-0.0817241	-0.123139	-0.151713	0.247356	-0.421878
0.1214	-0.0566122	-0.0816977	-0.123231	-0.151887	0.248293	-0.422858
0.1215	-0.0563777	-0.081591	-0.123242	-0.151979	0.249292	-0.423759
0.1216	-0.0560515	-0.0814051	-0.123173	-0.151989	0.250354	-0.424583
0.1217	-0.0556349	-0.0811409	-0.123024	-0.15192	0.251476	-0.42533
0.1218	-0.0551291	-0.0807996	-0.122798	-0.151772	0.252658	-0.426002
0.1219	-0.0545357	-0.0803826	-0.122494	-0.151547	0.2539	-0.426599
0.122	-0.0538565	-0.0798913	-0.122116	-0.151245	0.255199	-0.427123
0.1221	-0.0530931	-0.0793273	-0.121663	-0.150869	0.256555	-0.427576
0.1222	-0.0522475	-0.0786921	-0.121139	-0.150421	0.257967	-0.427958
0.1223	-0.051322	-0.0779877	-0.120545	-0.149901	0.259431	-0.428272
0.1224	-0.0503185	-0.077216	-0.119882	-0.149313	0.260948	-0.42852
0.1225	-0.0492395	-0.0763789	-0.119153	-0.148658	0.262516	-0.428703
0.1226	-0.0480875	-0.0754785	-0.11836	-0.147938	0.264132	-0.428823
0.1227	-0.0468658	-0.0745177	-0.117506	-0.147156	0.265794	-0.428882
0.1228	-0.0455762	-0.0734982	-0.116592	-0.146313	0.267502	-0.428884
0.1229	-0.0442215	-0.0724223	-0.115621	-0.145413	0.269252	-0.428828
0.123	-0.0428047	-0.0712925	-0.114595	-0.144458	0.271044	-0.428719
0.1231	-0.0413285	-0.0701113	-0.113517	-0.14345	0.272874	-0.428558
0.1232	-0.0397962	-0.0688813	-0.112389	-0.142391	0.274741	-0.428347
0.1233	-0.0382107	-0.0676052	-0.111215	-0.141285	0.276642	-0.42809
0.1234	-0.0365752	-0.0662857	-0.109996	-0.140135	0.278575	-0.427788
0.1235	-0.034893	-0.0649257	-0.108736	-0.138942	0.280538	-0.427444
0.1236	-0.0331673	-0.0635277	-0.107437	-0.13771	0.282529	-0.42706
0.1237	-0.0314013	-0.0620947	-0.106103	-0.136442	0.284545	-0.42664
0.1238	-0.029598	-0.0606292	-0.104735	-0.135141	0.286583	-0.426185
0.1239	-0.0277605	-0.0591338	-0.103337	-0.133808	0.288642	-0.425697
0.124	-0.0258913	-0.0576106	-0.10191	-0.132446	0.290719	-0.425179
0.1241	-0.0239927	-0.0560615	-0.100456	-0.131056	0.292813	-0.424631
0.1242	-0.0220664	-0.0544881	-0.0989776	-0.129641	0.294921	-0.424054
0.1243	-0.0201138	-0.0528914	-0.0974744	-0.1282	0.297041	-0.423448
0.1244	-0.0181356	-0.0512717	-0.0959472	-0.126735	0.299173	-0.422812
0.1245	-0.016132	-0.0496293	-0.0943959	-0.125245	0.301315	-0.422145
0.1246	-0.0141025	-0.0479636	-0.0928198	-0.123729	0.303466	-0.421446
0.1247	-0.0120461	-0.0462735	-0.0912177	-0.122186	0.305626	-0.42071
0.1248	-0.0099615	-0.0445577	-0.0895879	-0.120613	0.307793	-0.419936
0.1249	-0.00784656	-0.0428141	-0.0879282	-0.11901	0.309967	-0.41912
0.125	-0.00569889	-0.0410407	-0.0862361	-0.117372	0.312149	-0.418256
0.1251	-0.00351569	-0.0392345	-0.0845087	-0.115697	0.314339	-0.417341
0.1252	-0.00129454	-0.0373935	-0.0827433	-0.113982	0.316536	-0.41637
0.1253	0.0009687	-0.0355138	-0.0809358	-0.112222	0.318741	-0.415336
0.1254	0.00327767	-0.033592	-0.0790827	-0.110414	0.320954	-0.414234
0.1255	0.00563617	-0.0316246	-0.0771799	-0.108554	0.323177	-0.413059
0.1256	0.00804811	-0.029608	-0.0752237	-0.106638	0.32541	-0.411805
0.1257	0.0105175	-0.0275386	-0.0732099	-0.10466	0.327654	-0.410465
0.1258	0.0130482	-0.0254126	-0.0711347	-0.102618	0.329909	-0.409033
0.1259	0.0156442	-0.0232265	-0.0689941	-0.100506	0.332176	-0.407504
0.126	0.0183094	-0.0209767	-0.0667841	-0.0983216	0.334455	-0.405872
0.1261	0.0210475	-0.0186598	-0.0645012	-0.0960598	0.336748	-0.404132
0.1262	0.0238618	-0.0162726	-0.0621418	-0.0937171	0.339055	-0.402277
0.1263	0.0267557	-0.0138122	-0.0597026	-0.0912902	0.341377	-0.400304
0.1264	0.0297318	-0.011276	-0.057181	-0.0887761	0.343712	-0.398207
0.1265	0.0327922	-0.00866197	-0.0545745	-0.0861723	0.346062	-0.395983
0.1266	0.0359387	-0.0059686	-0.0518815	-0.0834769	0.348427	-0.393628
0.1267	0.0391719	-0.00319505	-0.049101	-0.0806889	0.350805	-0.391141
0.1268	0.0424919	-0.000341159	-0.0462326	-0.0778078	0.353196	-0.388521
0.1269	0.045898	0.00259247	-0.0432769	-0.0748341	0.355598	-0.385767
0.127	0.0493886	0.00560448	-0.0402352	-0.0717691	0.35801	-0.382879
0.1271	0.052961	0.00869274	-0.0371096	-0.0686148	0.36043	-0.37986
0.1272	0.056612	0.0118544	-0.033903	-0.0653741	0.362856	-0.376712
0.1273	0.0603375	0.0150859	-0.0306189	-0.0620507	0.365284	-0.373439
0.1274	0.0641326	0.0183829	-0.0272618	-0.0586491	0.367712	-0.370045
0.1275	0.0679915	0.0217406	-0.0238366	-0.0551742	0.370137	-0.366535
0.1276	0.0719082	0.0251535	-0.020349	-0.0516318	0.372553	-0.362915
0.1277	0.075875	0.028615	-0.0168057	-0.0480288	0.374957	-0.359192
0.1278	0.0798852	0.0321192	-0.0132126	-0.0443712	0.377346	-0.355374
0.1279	0.0839312	0.0356594	-0.00957689	-0.0406664	0.379714	-0.351467
0.128	0.0880046	0.0392283	-0.0059059	-0.0369217	0.382057	-0.347479
0.1281	0.092097	0.0428185	-0.00220732	-0.0331451	0.38437	-0.34342
0.1282	0.0961996	0.0464224	0.00151094	-0.0293446	0.386649	-0.339297
0.1283	0.100303	0.0500319	0.00524079	-0.0255284	0.388887	-0.33512
0.1284	0.104399	0.0536392	0.00897399	-0.0217051	0.39108	-0.330897
0.1285	0.108478	0.0572362	0.0127022	-0.0178831	0.393223	-0.326639
0.1286	0.112531	0.0608148	0.0164172	-0.0140708	0.39531	-0.322352
0.1287	0.116548	0.0643669	0.0201105	-0.0102768	0.397337	-0.318048
0.1288	0.120521	0.0678845	0.023774	-0.00650965	0.399298	-0.313735
0.1289	0.124439	0.0713595	0.0273993	-0.0027776	0.401187	-0.309422
0.129	0.128295	0.0747842	0.0309783	0.00091103	0.403001	-0.305119
0.1291	0.13208	0.0781508	0.0345032	0.00454812	0.404733	-0.300833
0.1292	0.135784	0.0814518	0.0379662	0.00812571	0.40638	-0.296573
0.1293	0.1394	0.0846798	0.0413596	0.011636	0.407936	-0.292348
0.1294	0.142919	0.0878276	0.044676	0.0150716	0.409397	-0.288166
0.1295	0.146334	0.0908883	0.0479084	0.018425	0.410759	-0.284034
0.1296	0.149637	0.0938552	0.0510498	0.0216893	0.412016	-0.279961
0.1297	0.15282	0.0967219	0.0540935	0.0248577	0.413166	-0.275954
0.1298	0.155876	0.0994822	0.0570333	0.0279237	0.414203	-0.272019
0.1299	0.1588	0.10213	0.0598632	0.0308811	0.415126	-0.268164
0.13	0.161583	0.104661	0.0625772	0.0337241	0.415929	-0.264394
0.1301	0.164222	0.107068	0.06517	0.036447	0.41661	-0.260717
0.1302	0.166708	0.109346	0.067636	0.0390441	0.417165	-0.257137
0.1303	0.169039	0.111493	0.0699709	0.041511	0.417592	-0.253661
0.1304	0.171208	0.113502	0.0721703	0.0438432	0.417888	-0.250293
0.1305	0.173211	0.11537	0.0742301	0.0460365	0.418052	-0.247038
0.1306	0.175045	0.117094	0.0761464	0.048087	0.41808	-0.2439
0.1307	0.176705	0.11867	0.0779159	0.0499912	0.417972	-0.240884
0.1308	0.178188	0.120095	0.0795356	0.0517459	0.417724	-0.237992
0.1309	0.179491	0.121367	0.0810026	0.0533484	0.417337	-0.235228
0.131	0.180613	0.122483	0.0823147	0.0547962	0.41681	-0.232596
0.1311	0.18155	0.123442	0.0834698	0.0560871	0.41614	-0.230098
0.1312	0.1823	0.124242	0.0844663	0.0572196	0.415328	-0.227735
0.1313	0.182864	0.124882	0.0853028	0.0581921	0.414374	-0.225511
0.1314	0.183239	0.125361	0.0859784	0.0590037	0.413276	-0.223426
0.1315	0.183425	0.125678	0.0864924	0.0596536	0.412037	-0.221481
0.1316	0.183422	0.125833	0.0868446	0.0601415	0.410655	-0.219679
0.1317	0.18323	0.125826	0.087035	0.0604674	0.409132	-0.218018
0.1318	0.18285	0.125658	0.087064	0.0606317	0.407469	-0.2165
0.1319	0.182283	0.12533	0.0869322	0.0606349	0.405667	-0.215124
0.132	0.181529	0.124842	0.0866408	0.0604782	0.403726	-0.213889
0.1321	0.180592	0.124197	0.0861911	0.0601627	0.40165	-0.212796
0.1322	0.179472	0.123394	0.0855846	0.05969	0.39944	-0.211843
0.1323	0.178172	0.122438	0.0848234	0.0590622	0.397098	-0.211029
0.1324	0.176696	0.12133	0.0839097	0.0582814	0.394626	-0.210352
0.1325	0.175045	0.120072	0.0828459	0.05735	0.392027	-0.20981
0.1326	0.173223	0.118667	0.081635	0.056271	0.389304	-0.209402
0.1327	0.171234	0.117118	0.0802793	0.0550467	0.38646	-0.209124
0.1328	0.169081	0.115429	0.0787829	0.053681	0.383497	-0.208975
0.1329	0.16677	0.113604	0.0771492	0.0521774	0.38042	-0.208951
0.133	0.164304	0.111646	0.0753821	0.0505399	0.377231	-0.209049
0.1331	0.161688	0.109559	0.0734855	0.0487723	0.373935	-0.209266
0.1332	0.158928	0.107348	0.0714638	0.0468789	0.370536	-0.209597
0.1333	0.156028	0.105016	0.0693214	0.0448642	0.367037	-0.210041
0.1334	0.152995	0.10257	0.067063	0.0427328	0.363444	-0.210591
0.1335	0.149833	0.100013	0.0646934	0.0404896	0.359759	-0.211245
0.1336	0.146549	0.0973505	0.0622176	0.0381395	0.355988	-0.211998
0.1337	0.143148	0.094588	0.0596408	0.0356878	0.352136	-0.212845
0.1338	0.139638	0.0917306	0.0569682	0.0331397	0.348206	-0.213783
0.1339	0.136024	0.0887837	0.0542055	0.0305007	0.344205	-0.214805
0.134	0.132312	0.0857531	0.0513581	0.0277765	0.340136	-0.215908
0.1341	0.12851	0.0826443	0.0484317	0.0249726	0.336005	-0.217086
0.1342	0.124625	0.0794631	0.0454322	0.022095	0.331817	-0.218335
0.1343	0.120663	0.0762155	0.0423654	0.0191494	0.327577	-0.219648
0.1344	0.11663	0.0729075	0.0392373	0.016142	0.323291	-0.221022
0.1345	0.112535	0.069545	0.036054	0.0130786	0.318962	-0.22245
0.1346	0.108384	0.0661341	0.0328215	0.0099655	0.314598	-0.223927
0.1347	0.104185	0.0626809	0.0295459	0.00680871	0.310203	-0.225448
0.1348	0.0999437	0.0591917	0.0262334	0.00361444	0.305782	-0.227007
0.1349	0.0956686	0.0556725	0.0228901	0.000388859	0.301341	-0.228599
0.135	0.0913663	0.0521295	0.0195223	-0.00286185	0.296885	-0.230219
0.1351	0.0870442	0.0485689	0.0161361	-0.00613149	0.29242	-0.231861
0.1352	0.0827088	0.0449963	0.0127372	-0.00941441	0.28795	-0.233519
0.1353	0.0783678	0.0414183	0.00933214	-0.012704	0.283481	-0.235189
0.1354	0.0740283	0.037841	0.00592703	-0.0159941	0.279018	-0.236864
0.1355	0.0696974	0.0342704	0.0025279	-0.0192787	0.274567	-0.238539
0.1356	0.0653819	0.0307125	-0.000859282	-0.0225519	0.270132	-0.24021
0.1357	0.0610887	0.0271731	-0.00422863	-0.0258077	0.265719	-0.24187
0.1358	0.0568245	0.0236581	-0.00757433	-0.0290403	0.261333	-0.243515
0.1359	0.0525961	0.020173	-0.0108907	-0.032244	0.256978	-0.245139
0.136	0.0484099	0.0167236	-0.0141721	-0.0354131	0.25266	-0.246737
0.1361	0.0442724	0.0133154	-0.017413	-0.0385422	0.248382	-0.248305
0.1362	0.0401897	0.00995355	-0.0206081	-0.0416259	0.24415	-0.249838
0.1363	0.0361679	0.00664342	-0.0237522	-0.0446589	0.239969	-0.251331
0.1364	0.0322131	0.00339006	-0.02684	-0.0476361	0.235842	-0.25278
0.1365	0.0283309	0.000198428	-0.0298668	-0.0505525	0.231773	-0.254179
0.1366	0.024527	-0.00292671	-0.0328276	-0.0534034	0.227768	-0.255525
0.1367	0.0208066	-0.00598072	-0.035718	-0.056184	0.223829	-0.256814
0.1368	0.0171751	-0.00895917	-0.0385333	-0.05889	0.219961	-0.258041
0.1369	0.0136373	-0.0118578	-0.0412693	-0.0615169	0.216167	-0.259204
0.137	0.0101981	-0.0146724	-0.0439219	-0.0640608	0.212451	-0.260297
0.1371	0.00686204	-0.0173992	-0.0464872	-0.0665176	0.208816	-0.261318
0.1372	0.00363337	-0.0200345	-0.0489615	-0.0688837	0.205266	-0.262263
0.1373	0.000516219	-0.0225747	-0.0513412	-0.0711555	0.201802	-0.263129
0.1374	-0.00248556	-0.0250165	-0.0536231	-0.0733296	0.198429	-0.263914
0.1375	-0.00536835	-0.0273569	-0.0558039	-0.0754031	0.195148	-0.264614
0.1376	-0.00812878	-0.0295929	-0.0578809	-0.0773728	0.191963	-0.265226
0.1377	-0.0107643	-0.0317224	-0.0598519	-0.0792368	0.188875	-0.26575
0.1378	-0.0132715	-0.0337423	-0.0617138	-0.0809919	0.185886	-0.266181
0.1379	-0.0156477	-0.0356505	-0.0634644	-0.082636	0.183	-0.266519
0.138	-0.0178906	-0.037445	-0.0651018	-0.0841669	0.180216	-0.266761
0.1381	-0.0199982	-0.0391239	-0.066624	-0.085583	0.177537	-0.266905
0.1382	-0.0219685	-0.0406857	-0.0680296	-0.0868826	0.174964	-0.266951
0.1383	-0.0238	-0.042129	-0.0693172	-0.0880644	0.172499	-0.266897
0.1384	-0.0254914	-0.0434528	-0.0704856	-0.0891273	0.170142	-0.266742
0.1385	-0.0270417	-0.0446561	-0.071534	-0.0900703	0.167894	-0.266485
0.1386	-0.0284501	-0.0457382	-0.0724616	-0.0908927	0.165755	-0.266126
0.1387	-0.029716	-0.0466987	-0.0732681	-0.0915942	0.163726	-0.265664
0.1388	-0.0308392	-0.0475374	-0.0739533	-0.0921745	0.161808	-0.265099
0.1389	-0.0318197	-0.0482543	-0.074517	-0.0926336	0.16	-0.264431
0.139	-0.0326578	-0.0488496	-0.0749596	-0.0929716	0.158302	-0.263661
0.1391	-0.0333539	-0.0493237	-0.0752814	-0.0931892	0.156713	-0.262788
0.1392	-0.0339088	-0.0496773	-0.0754832	-0.0932868	0.155233	-0.261813
0.1393	-0.0343235	-0.0499112	-0.0755657	-0.0932654	0.153862	-0.260737
0.1394	-0.0345993	-0.0500265	-0.07553	-0.093126	0.152598	-0.259561
0.1395	-0.0347375	-0.0500244	-0.0753774	-0.0928698	0.151441	-0.258286
0.1396	-0.0347399	-0.0499064	-0.0751094	-0.0924984	0.150388	-0.256913
0.1397	-0.0346084	-0.0496742	-0.0747276	-0.0920135	0.14944	-0.255445
0.1398	-0.0343452	-0.0493295	-0.0742338	-0.0914167	0.148593	-0.253881
0.1399	-0.0339527	-0.0488745	-0.0736301	-0.0907103	0.147847	-0.252226
0.14	-0.0334333	-0.0483113	-0.0729187	-0.0898964	0.147199	-0.250479
0.1401	-0.0327898	-0.0476422	-0.0721019	-0.0889773	0.146648	-0.248644
0.1402	-0.0320258	-0.0468703	-0.0711828	-0.0879562	0.146191	-0.246722
0.1403	-0.0311438	-0.0459979	-0.0701636	-0.0868352	0.145826	-0.244717
0.1404	-0.0301472	-0.0450277	-0.0690472	-0.0856172	0.14555	-0.242631
0.1405	-0.0290394	-0.0439627	-0.0678366	-0.0843053	0.145361	-0.240466
0.1406	-0.0278242	-0.0428062	-0.0665348	-0.0829025	0.145257	-0.238225
0.1407	-0.0265052	-0.0415613	-0.0651452	-0.0814122	0.145234	-0.235912
0.1408	-0.0250865	-0.0402314	-0.0636713	-0.0798378	0.14529	-0.233528
0.1409	-0.0235722	-0.0388201	-0.0621164	-0.0781827	0.145422	-0.231078
0.141	-0.0219664	-0.0373309	-0.0604842	-0.0764507	0.145626	-0.228565
0.1411	-0.0202735	-0.0357676	-0.0587785	-0.0746455	0.1459	-0.225991
0.1412	-0.0184979	-0.0341341	-0.057003	-0.0727708	0.146239	-0.223361
0.1413	-0.0166442	-0.0324341	-0.0551618	-0.0708308	0.146642	-0.220678
0.1414	-0.0147171	-0.0306717	-0.0532587	-0.0688292	0.147103	-0.217945
0.1415	-0.0127212	-0.0288509	-0.0512979	-0.0667703	0.147621	-0.215166
0.1416	-0.0106613	-0.0269759	-0.0492835	-0.0646581	0.148191	-0.212345
0.1417	-0.00854232	-0.0250508	-0.0472196	-0.0624968	0.14881	-0.209486
0.1418	-0.00636915	-0.0230798	-0.0451105	-0.0602907	0.149474	-0.206591
0.1419	-0.00414675	-0.0210672	-0.0429604	-0.0580441	0.15018	-0.203666
0.142	-0.0018801	-0.0190173	-0.0407736	-0.0557612	0.150924	-0.200714
0.1421	0.000425776	-0.0169343	-0.0385545	-0.0534464	0.151702	-0.197739
0.1422	0.00276585	-0.0148226	-0.0363074	-0.051104	0.15251	-0.194745
0.1423	0.00513509	-0.0126865	-0.0340365	-0.0487384	0.153346	-0.191735
0.1424	0.00752846	-0.0105303	-0.0317463	-0.046354	0.154204	-0.188714
0.1425	0.00994092	-0.00835831	-0.0294411	-0.0439549	0.155082	-0.185685
0.1426	0.0123675	-0.00617488	-0.0271251	-0.0415456	0.155975	-0.182652
0.1427	0.0148026	-0.0039847	-0.0248032	-0.0391309	0.156881	-0.179619
0.1428	0.0172419	-0.00179155	-0.022479	-0.0367144	0.157794	-0.176591
0.1429	0.0196805	0.000400383	-0.0201568	-0.0343005	0.158713	-0.17357
0.143	0.0221136	0.00258694	-0.0178408	-0.0318932	0.159633	-0.17056
0.1431	0.0245364	0.00476404	-0.015535	-0.0294968	0.160551	-0.167566
0.1432	0.0269441	0.00692765	-0.0132435	-0.0271152	0.161463	-0.16459
0.1433	0.0293323	0.00907381	-0.0109703	-0.0247525	0.162366	-0.161636
0.1434	0.0316962	0.0111986	-0.00871922	-0.0224125	0.163257	-0.158708
0.1435	0.0340316	0.0132983	-0.00649414	-0.0200991	0.164132	-0.155808
0.1436	0.036334	0.0153691	-0.00429877	-0.017816	0.164988	-0.152941
0.1437	0.0385993	0.0174074	-0.00213675	-0.0155669	0.165822	-0.15011
0.1438	0.0408232	0.0194096	-1.16219e-05	-0.0133552	0.166631	-0.147318
0.1439	0.0430019	0.0213724	0.00207319	-0.0111846	0.167413	-0.144567
0.144	0.0451314	0.0232924	0.00411435	-0.00905818	0.168163	-0.141861
0.1441	0.047208	0.0251664	0.00610866	-0.00697929	0.16888	-0.139203
0.1442	0.0492281	0.0269914	0.00805302	-0.00495101	0.16956	-0.136595
0.1443	0.0511883	0.0287643	0.00994447	-0.00297631	0.170202	-0.13404
0.1444	0.0530852	0.0304824	0.0117802	-0.00105802	0.170803	-0.131541
0.1445	0.0549157	0.0321429	0.0135574	0.000801123	0.17136	-0.1291
0.1446	0.0566768	0.0337432	0.0152736	0.00259855	0.171871	-0.126719
0.1447	0.0583656	0.035281	0.0169263	0.00433182	0.172334	-0.1244
0.1448	0.0599795	0.0367539	0.0185132	0.00599862	0.172747	-0.122146
0.1449	0.061516	0.0381598	0.0200322	0.00759682	0.173109	-0.119958
0.145	0.0629727	0.0394967	0.0214813	0.00912439	0.173417	-0.117838
0.1451	0.0643475	0.0407627	0.0228585	0.0105795	0.17367	-0.115789
0.1452	0.0656378	0.0419556	0.0241619	0.0119599	0.173865	-0.11381
0.1453	0.0668424	0.0430745	0.0253902	0.0132647	0.174003	-0.111905
0.1454	0.0679596	0.0441178	0.0265421	0.0144922	0.174082	-0.110073
0.1455	0.0689879	0.0450843	0.0276162	0.0156414	0.1741	-0.108316
0.1456	0.0699262	0.045973	0.0286116	0.0167111	0.174057	-0.106635
0.1457	0.0707733	0.0467828	0.0295273	0.0177004	0.173952	-0.10503
0.1458	0.0715282	0.0475131	0.0303625	0.0186085	0.173784	-0.103503
0.1459	0.0721904	0.0481632	0.0311166	0.0194348	0.173553	-0.102054
0.146	0.0727591	0.0487326	0.0317891	0.0201788	0.173258	-0.100683
0.1461	0.073234	0.049221	0.0323798	0.0208403	0.172899	-0.0993907
0.1462	0.0736149	0.0496282	0.0328883	0.0214189	0.172476	-0.0981768
0.1463	0.0739019	0.0499542	0.0333148	0.0219148	0.171988	-0.0970416
0.1464	0.0740949	0.0501991	0.0336593	0.0223281	0.171435	-0.0959847
0.1465	0.0741945	0.0503633	0.0339222	0.022659	0.170819	-0.095006
0.1466	0.0742009	0.0504471	0.0341038	0.0229081	0.170139	-0.0941049
0.1467	0.074115	0.0504512	0.0342048	0.0230758	0.169396	-0.093281
0.1468	0.0739376	0.0503761	0.0342259	0.023163	0.16859	-0.0925335
0.1469	0.0736695	0.0502229	0.0341679	0.0231704	0.167721	-0.0918617
0.147	0.073312	0.0499924	0.0340319	0.0230991	0.166792	-0.0912646
0.1471	0.0728664	0.0496858	0.0338189	0.0229502	0.165802	-0.0907411
0.1472	0.072334	0.0493043	0.0335301	0.0227249	0.164753	-0.0902902
0.1473	0.0717166	0.0488492	0.0331671	0.0224247	0.163645	-0.0899104
0.1474	0.0710157	0.0483222	0.0327312	0.0220511	0.162481	-0.0896005
0.1475	0.0702334	0.0477247	0.0322242	0.0216056	0.161261	-0.0893589
0.1476	0.0693715	0.0470586	0.0316476	0.02109	0.159986	-0.0891841
0.1477	0.0684317	0.0463251	0.031003	0.0205058	0.158659	-0.0890747
0.1478	0.0674168	0.0455267	0.0302926	0.0198553	0.15728	-0.0890285
0.1479	0.0663291	0.0446654	0.0295187	0.0191406	0.155853	-0.0890438
0.148	0.0651711	0.0437433	0.0286832	0.0183638	0.154377	-0.0891184
0.1481	0.0639454	0.0427627	0.0277885	0.0175272	0.152856	-0.0892505
0.1482	0.0626547	0.0417259	0.0268368	0.0166331	0.15129	-0.0894378
0.1483	0.0613017	0.0406352	0.0258305	0.0156839	0.149683	-0.0896781
0.1484	0.0598893	0.039493	0.0247722	0.0146821	0.148036	-0.0899693
0.1485	0.0584204	0.038302	0.0236643	0.0136303	0.146352	-0.0903089
0.1486	0.0568981	0.0370648	0.0225095	0.012531	0.144632	-0.0906947
0.1487	0.0553255	0.0357839	0.0213104	0.0113869	0.142878	-0.0911241
0.1488	0.0537056	0.034462	0.0200697	0.0102008	0.141094	-0.0915947
0.1489	0.0520417	0.033102	0.0187903	0.00897544	0.139281	-0.092104
0.149	0.050337	0.0317066	0.0174748	0.00771364	0.137442	-0.0926494
0.1491	0.0485949	0.0302787	0.0161262	0.00641824	0.135578	-0.0932283
0.1492	0.0468186	0.028821	0.0147473	0.00509214	0.133693	-0.0938381
0.1493	0.0450116	0.0273365	0.0133411	0.00373825	0.131789	-0.0944762
0.1494	0.0431771	0.0258282	0.0119104	0.00235951	0.129868	-0.0951399
0.1495	0.0413186	0.0242988	0.0104581	0.000958846	0.127933	-0.0958265
0.1496	0.0394396	0.0227514	0.00898732	-0.000460769	0.125986	-0.0965334
0.1497	0.0375434	0.0211889	0.00750088	-0.00189638	0.12403	-0.0972579
0.1498	0.0356333	0.0196142	0.00600176	-0.00334503	0.122067	-0.0979973
0.1499	0.033713	0.0180303	0.0044929	-0.00480378	0.1201	-0.0987489
0.15	0.0317856	0.01644	0.00297721	-0.00626967	0.118131	-0.09951
0.1501	0.0298547	0.0148462	0.00145761	-0.0077398	0.116162	-0.100278
0.1502	0.027923	0.0132515	-6.34536e-05	-0.00921169	0.114196	-0.101051
0.1503	0.0259943	0.011659	-0.00158268	-0.0106821	0.112235	-0.101825
0.1504	0.024072	0.0100715	-0.00309726	-0.012148	0.110281	-0.102599
0.1505	0.0221592	0.00849195	-0.00460439	-0.0136069	0.108338	-0.103369
0.1506	0.0202592	0.00692297	-0.00610133	-0.0150558	0.106407	-0.104133
0.1507	0.018375	0.00536727	-0.00758537	-0.016492	0.104491	-0.104889
0.1508	0.0165098	0.00382748	-0.00905388	-0.017913	0.102592	-0.105634
0.1509	0.0146665	0.00230618	-0.0105043	-0.019316	0.100712	-0.106366
0.151	0.0128481	0.000805886	-0.011934	-0.0206987	0.0988524	-0.107083
0.1511	0.0110574	-0.000670934	-0.0133406	-0.0220584	0.0970164	-0.107782
0.1512	0.00929725	-0.0021219	-0.0147217	-0.0233928	0.0952056	-0.108461
0.1513	0.0075703	-0.00354469	-0.0160749	-0.0246995	0.093422	-0.109118
0.1514	0.00587916	-0.00493706	-0.017398	-0.0259763	0.0916675	-0.109751
0.1515	0.00422637	-0.00629684	-0.0186888	-0.027221	0.0899438	-0.110358
0.1516	0.00261434	-0.00762196	-0.0199453	-0.0284315	0.0882528	-0.110938
0.1517	0.00104541	-0.00891042	-0.0211653	-0.0296058	0.0865962	-0.111487
0.1518	-0.000478199	-0.0101603	-0.0223471	-0.0307419	0.0849755	-0.112005
0.1519	-0.00195436	-0.0113698	-0.0234887	-0.031838	0.0833923	-0.11249
0.152	-0.00338106	-0.0125371	-0.0245885	-0.0328924	0.081848	-0.112941
0.1521	-0.0047564	-0.0136606	-0.0256447	-0.0339034	0.0803441	-0.113355
0.1522	-0.00607857	-0.0147389	-0.0266558	-0.0348694	0.0788817	-0.113732
0.1523	-0.0073459	-0.0157704	-0.0276205	-0.0357891	0.0774622	-0.114069
0.1524	-0.00855682	-0.0167537	-0.0285372	-0.0366609	0.0760867	-0.114367
0.1525	-0.00970989	-0.0176878	-0.0294049	-0.0374838	0.0747562	-0.114623
0.1526	-0.0108038	-0.0185713	-0.0302222	-0.0382565	0.0734717	-0.114837
0.1527	-0.0118378	-0.0194037	-0.0309887	-0.0389784	0.0722336	-0.115007
0.1528	-0.0128103	-0.0201837	-0.0317029	-0.0396481	0.0710432	-0.115134
0.1529	-0.0137203	-0.0209103	-0.032364	-0.0402649	0.0699011	-0.115216
0.153	-0.0145671	-0.021583	-0.0329713	-0.0408279	0.0688079	-0.115252
0.1531	-0.0153498	-0.022201	-0.0335242	-0.0413365	0.0677642	-0.115242
0.1532	-0.016068	-0.0227638	-0.0340221	-0.0417903	0.0667703	-0.115186
0.1533	-0.016721	-0.0232711	-0.0344646	-0.0421887	0.0658267	-0.115082
0.1534	-0.0173086	-0.0237225	-0.0348515	-0.0425316	0.0649335	-0.114931
0.1535	-0.0178306	-0.0241178	-0.0351824	-0.0428187	0.064091	-0.114733
0.1536	-0.0182867	-0.024457	-0.0354574	-0.0430498	0.0632991	-0.114487
0.1537	-0.0186771	-0.02474	-0.0356764	-0.0432251	0.0625579	-0.114193
0.1538	-0.0190018	-0.0249669	-0.0358395	-0.0433445	0.0618673	-0.113852
0.1539	-0.0192612	-0.025138	-0.035947	-0.0434084	0.0612271	-0.113464
0.154	-0.0194554	-0.0252536	-0.0359991	-0.043417	0.0606371	-0.113028
0.1541	-0.0195852	-0.0253141	-0.0359963	-0.0433707	0.0600967	-0.112546
0.1542	-0.0196509	-0.0253199	-0.0359391	-0.0432701	0.0596057	-0.112017
0.1543	-0.0196534	-0.0252717	-0.035828	-0.0431157	0.0591635	-0.111443
0.1544	-0.0195934	-0.0251701	-0.0356638	-0.0429082	0.0587696	-0.110824
0.1545	-0.0194718	-0.0250161	-0.0354472	-0.0426484	0.0584231	-0.11016
0.1546	-0.0192897	-0.0248103	-0.035179	-0.0423372	0.0581235	-0.109453
0.1547	-0.0190481	-0.0245537	-0.0348604	-0.0419756	0.0578698	-0.108702
0.1548	-0.0187483	-0.0242475	-0.0344922	-0.0415645	0.0576613	-0.10791
0.1549	-0.0183915	-0.0238926	-0.0340756	-0.0411051	0.0574968	-0.107077
0.155	-0.0179791	-0.0234904	-0.0336118	-0.0405985	0.0573755	-0.106204
0.1551	-0.0175127	-0.0230419	-0.033102	-0.0400461	0.0572962	-0.105293
0.1552	-0.0169942	-0.0225491	-0.0325481	-0.0394497	0.0572575	-0.104344
0.1553	-0.0164247	-0.0220129	-0.031951	-0.0388101	0.0572584	-0.103359
0.1554	-0.0158061	-0.0214347	-0.0313121	-0.0381289	0.0572978	-0.10234
0.1555	-0.0151401	-0.0208161	-0.030633	-0.0374075	0.0573743	-0.101286
0.1556	-0.0144284	-0.0201587	-0.0299153	-0.0366477	0.0574866	-0.100201
0.1557	-0.0136731	-0.019464	-0.0291606	-0.035851	0.0576332	-0.0990845
0.1558	-0.0128761	-0.0187339	-0.0283706	-0.0350192	0.0578128	-0.0979392
0.1559	-0.0120394	-0.0179699	-0.027547	-0.0341539	0.0580238	-0.0967662
0.156	-0.0111651	-0.0171739	-0.0266917	-0.033257	0.0582647	-0.0955673
0.1561	-0.0102553	-0.0163477	-0.0258065	-0.0323303	0.058534	-0.094344
0.1562	-0.0093122	-0.0154932	-0.0248931	-0.0313756	0.0588301	-0.093098
0.1563	-0.00833794	-0.0146123	-0.0239536	-0.0303949	0.0591513	-0.091831
0.1564	-0.00733478	-0.0137068	-0.0229898	-0.0293901	0.059496	-0.0905446
0.1565	-0.00630497	-0.0127787	-0.0220036	-0.0283631	0.0598626	-0.0892408
0.1566	-0.00525082	-0.01183	-0.0209971	-0.0273159	0.0602494	-0.0879212
0.1567	-0.00417462	-0.0108627	-0.0199723	-0.0262505	0.0606546	-0.0865875
0.1568	-0.00307869	-0.00987865	-0.018931	-0.0251689	0.0610766	-0.0852417
0.1569	-0.00196538	-0.00887997	-0.0178754	-0.0240731	0.0615137	-0.0838854
0.157	-0.000837008	-0.00786863	-0.0168074	-0.0229652	0.0619641	-0.0825205
0.1571	0.000304071	-0.00684665	-0.015729	-0.0218471	0.0624262	-0.0811488
0.1572	0.00145552	-0.00581603	-0.0146423	-0.0207208	0.0628981	-0.0797721
0.1573	0.002615	-0.00477878	-0.0135493	-0.0195884	0.0633782	-0.0783921
0.1574	0.0037802	-0.00373689	-0.012452	-0.0184519	0.0638648	-0.0770108
0.1575	0.00494879	-0.00269235	-0.0113523	-0.0173133	0.0643561	-0.0756298
0.1576	0.00611849	-0.00164711	-0.0102523	-0.0161745	0.0648506	-0.0742509
0.1577	0.00728654	-0.000603545	-0.00915424	-0.015038	0.0653461	-0.0728762
0.1578	0.00845118	0.000436837	-0.00805971	-0.0139052	0.0658413	-0.0715071
0.1579	0.00961021	0.00147214	-0.00697059	-0.012778	0.0663347	-0.0701453
0.158	0.0107614	0.0025005	-0.00588876	-0.0116584	0.0668246	-0.0687925
0.1581	0.0119027	0.00352008	-0.00481605	-0.0105482	0.0673095	-0.0674503
0.1582	0.013032	0.00452908	-0.00375428	-0.00944912	0.0677878	-0.0661203
0.1583	0.0141472	0.00552573	-0.00270521	-0.00836301	0.068258	-0.064804
0.1584	0.0152463	0.00650831	-0.00167056	-0.00729158	0.0687187	-0.0635032
0.1585	0.0163273	0.00747514	-0.000652027	-0.00623653	0.0691682	-0.0622192
0.1586	0.0173883	0.00842458	0.00034876	-0.0051995	0.0696054	-0.0609535
0.1587	0.0184276	0.00935506	0.00133021	-0.00418208	0.0700288	-0.0597075
0.1588	0.0194432	0.010265	0.00229078	-0.0031858	0.070437	-0.0584826
0.1589	0.0204335	0.011153	0.003229	-0.00221217	0.0708288	-0.0572801
0.159	0.0213968	0.0120176	0.00414342	-0.00126261	0.0712031	-0.0561013
0.1591	0.0223315	0.0128574	0.00503269	-0.000338491	0.0715585	-0.0549474
0.1592	0.0232361	0.0136711	0.00589548	0.000558864	0.071894	-0.0538197
0.1593	0.0241091	0.0144575	0.00673055	0.0014282	0.0722084	-0.052719
0.1594	0.0249492	0.0152153	0.0075367	0.00226834	0.0725009	-0.0516467
0.1595	0.025755	0.0159435	0.00831282	0.00307814	0.0727703	-0.0506036
0.1596	0.0265253	0.016641	0.00905785	0.00385656	0.0730158	-0.0495906
0.1597	0.0272589	0.0173068	0.0097708	0.00460259	0.0732365	-0.0486087
0.1598	0.0279549	0.01794	0.0104507	0.00531531	0.0734316	-0.0476587
0.1599	0.0286121	0.0185397	0.0110968	0.00599388	0.0736005	-0.0467413
0.16	0.0292296	0.0191052	0.0117083	0.0066375	0.0737423	-0.0458573
0.1601	0.0298067	0.0196357	0.0122843	0.00724546	0.0738564	-0.0450071
0.1602	0.0303421	0.0201302	0.012824	0.0078167	0.073942	-0.0441918
0.1603	0.0308356	0.0205885	0.0133271	0.00835107	0.0739989	-0.0434116
0.1604	0.0312866	0.0210101	0.0137932	0.00884808	0.0740267	-0.0426667
0.1605	0.0316947	0.0213947	0.0142218	0.0093073	0.074025	-0.0419576
0.1606	0.0320594	0.0217418	0.0146125	0.00972838	0.0739934	-0.0412847
0.1607	0.0323804	0.0220512	0.0149651	0.0101111	0.0739318	-0.040648
0.1608	0.0326574	0.0223227	0.0152794	0.0104551	0.0738399	-0.0400479
0.1609	0.0328904	0.0225561	0.0155553	0.0107604	0.0737176	-0.0394843
0.161	0.0330791	0.0227514	0.0157926	0.0110268	0.0735648	-0.0389574
0.1611	0.0332237	0.0229085	0.0159914	0.0112545	0.0733815	-0.0384671
0.1612	0.0333242	0.0230275	0.0161518	0.0114434	0.0731677	-0.0380134
0.1613	0.0333807	0.0231087	0.0162738	0.0115937	0.0729236	-0.037596
0.1614	0.0333935	0.0231521	0.0163578	0.0117056	0.0726493	-0.0372149
0.1615	0.033363	0.0231581	0.016404	0.0117794	0.072345	-0.0368697
0.1616	0.0332894	0.023127	0.0164127	0.0118155	0.072011	-0.03656
0.1617	0.0331733	0.0230592	0.0163843	0.0118142	0.0716476	-0.0362856
0.1618	0.0330153	0.0229551	0.0163194	0.0117761	0.0712552	-0.036046
0.1619	0.0328158	0.0228154	0.0162184	0.0117016	0.0708343	-0.0358406
0.162	0.0325757	0.0226405	0.0160819	0.0115913	0.0703853	-0.035669
0.1621	0.0322957	0.0224312	0.0159106	0.011446	0.0699087	-0.0355305
0.1622	0.0319765	0.0221881	0.0157052	0.0112663	0.0694052	-0.0354244
0.1623	0.031619	0.021912	0.0154664	0.011053	0.0688753	-0.0353502
0.1624	0.0312243	0.0216037	0.0151952	0.0108069	0.0683198	-0.035307
0.1625	0.0307933	0.021264	0.0148922	0.0105288	0.0677393	-0.035294
0.1626	0.030327	0.0208939	0.0145585	0.0102197	0.0671346	-0.0353104
0.1627	0.0298261	0.020494	0.0141945	0.0098802	0.0665062	-0.0353557
0.1628	0.0292922	0.0200655	0.0138018	0.00951163	0.0658552	-0.0354286
0.1629	0.0287266	0.0196096	0.0133813	0.00911506	0.0651825	-0.0355281
0.163	0.0281304	0.0191273	0.0129341	0.0086916	0.0644891	-0.0356533
0.1631	0.0275051	0.0186198	0.0124614	0.00824236	0.0637757	-0.0358031
0.1632	0.0268518	0.0180882	0.0119643	0.00776852	0.0630435	-0.0359765
0.1633	0.0261721	0.0175336	0.0114441	0.00727126	0.0622934	-0.0361723
0.1634	0.0254673	0.0169574	0.0109018	0.00675181	0.0615265	-0.0363896
0.1635	0.0247388	0.0163608	0.0103388	0.00621142	0.0607437	-0.036627
0.1636	0.0239882	0.0157449	0.00975638	0.00565137	0.0599461	-0.0368835
0.1637	0.0232169	0.0151111	0.00915577	0.00507296	0.0591349	-0.037158
0.1638	0.0224265	0.0144608	0.0085383	0.0044775	0.058311	-0.0374491
0.1639	0.0216185	0.0137951	0.00790531	0.00386633	0.0574757	-0.0377557
0.164	0.0207944	0.0131155	0.00725813	0.00324079	0.0566301	-0.0380766
0.1641	0.0199558	0.0124234	0.00659813	0.00260225	0.0557752	-0.0384105
0.1642	0.0191043	0.01172	0.00592667	0.00195208	0.0549123	-0.0387562
0.1643	0.0182415	0.0110067	0.00524511	0.00129165	0.0540424	-0.0391125
0.1644	0.017369	0.0102849	0.00455483	0.000622339	0.0531668	-0.0394781
0.1645	0.0164883	0.00955601	0.00385722	-5.44618e-05	0.0522866	-0.0398517
0.1646	0.0156012	0.00882136	0.00315364	-0.000737376	0.0514029	-0.0402321
0.1647	0.014709	0.00808231	0.00244547	-0.00142502	0.0505169	-0.040618
0.1648	0.0138136	0.00734024	0.00173407	-0.00211604	0.0496297	-0.0410083
0.1649	0.0129163	0.00659648	0.0010208	-0.00280905	0.0487426	-0.0414016
0.165	0.0120188	0.00585239	0.000307017	-0.00350271	0.0478565	-0.0417968
0.1651	0.0111227	0.00510929	-0.000405954	-0.00419567	0.0469727	-0.0421926
0.1652	0.0102289	0.00436809	-0.0011172	-0.00488703	0.0460919	-0.0425882
0.1653	0.00933946	0.00363049	-0.00182501	-0.00557506	0.0452155	-0.0429821
0.1654	0.0084559	0.00289777	-0.0025281	-0.00625848	0.0443447	-0.0433731
0.1655	0.00757965	0.0021712	-0.00322521	-0.00693602	0.0434804	-0.04376
0.1656	0.00671215	0.00145199	-0.0039151	-0.00760643	0.0426238	-0.0441417
0.1657	0.00585481	0.00074136	-0.00459655	-0.0082685	0.0417758	-0.0445171
0.1658	0.005009	4.04899e-05	-0.00526839	-0.00892104	0.0409374	-0.0448852
0.1659	0.00417606	-0.000649474	-0.00592945	-0.00956289	0.0401096	-0.0452449
0.166	0.00335728	-0.00132742	-0.00657862	-0.0101929	0.0392934	-0.0455952
0.1661	0.00255393	-0.00199225	-0.00721481	-0.0108101	0.0384897	-0.045935
0.1662	0.00176723	-0.00264292	-0.00783697	-0.0114132	0.0376993	-0.0462635
0.1663	0.00099836	-0.00327843	-0.00844407	-0.0120014	0.0369231	-0.0465797
0.1664	0.000248455	-0.00389779	-0.00903514	-0.0125736	0.036162	-0.0468827
0.1665	-0.000481395	-0.00450007	-0.00960923	-0.0131289	0.0354166	-0.0471717
0.1666	-0.00119015	-0.00508437	-0.0101655	-0.0136664	0.0346879	-0.0474458
0.1667	-0.00187681	-0.00564984	-0.010703	-0.0141852	0.0339764	-0.0477043
0.1668	-0.00254043	-0.00619567	-0.0112209	-0.0146845	0.0332829	-0.0479464
0.1669	-0.00318013	-0.00672109	-0.0117185	-0.0151635	0.0326081	-0.0481715
0.167	-0.00379505	-0.00722537	-0.0121951	-0.0156215	0.0319525	-0.0483788
0.1671	-0.00438442	-0.00770784	-0.01265	-0.0160579	0.0313167	-0.0485678
0.1672	-0.00494749	-0.00816788	-0.0130825	-0.0164719	0.0307013	-0.0487379
0.1673	-0.00548358	-0.00860488	-0.0134921	-0.016863	0.0301067	-0.0488885
0.1674	-0.00599208	-0.00901832	-0.0138782	-0.0172307	0.0295333	-0.0490191
0.1675	-0.00647241	-0.00940772	-0.0142403	-0.0175744	0.0289817	-0.0491294
0.1676	-0.00692406	-0.00977261	-0.014578	-0.0178938	0.0284522	-0.0492188
0.1677	-0.00734705	-0.010113	-0.0148913	-0.0181888	0.0279447	-0.0492875
0.1678	-0.0077405	-0.0104282	-0.0151795	-0.0184586	0.0274598	-0.0493346
0.1679	-0.00810408	-0.0107179	-0.0154422	-0.018703	0.0269979	-0.0493601
0.168	-0.00843749	-0.0109818	-0.0156792	-0.0189218	0.0265592	-0.0493636
0.1681	-0.0087405	-0.0112198	-0.0158903	-0.0191146	0.0261438	-0.0493449
0.1682	-0.00901295	-0.0114316	-0.0160753	-0.0192815	0.0257517	-0.0493039
0.1683	-0.00925472	-0.0116172	-0.0162342	-0.0194222	0.0253832	-0.0492405
0.1684	-0.00946575	-0.0117765	-0.016367	-0.0195368	0.0250383	-0.0491547
0.1685	-0.00964605	-0.0119096	-0.0164735	-0.0196251	0.0247168	-0.0490465
0.1686	-0.00979565	-0.0120165	-0.0165538	-0.0196874	0.0244189	-0.0489158
0.1687	-0.00991468	-0.0120973	-0.0166081	-0.0197235	0.0241444	-0.0487629
0.1688	-0.0100033	-0.012152	-0.0166365	-0.0197338	0.0238932	-0.0485877
0.1689	-0.0100617	-0.012181	-0.0166392	-0.0197184	0.0236651	-0.0483905
0.169	-0.0100902	-0.0121843	-0.0166163	-0.0196775	0.02346	-0.0481714
0.1691	-0.010089	-0.0121624	-0.0165682	-0.0196114	0.0232775	-0.0479308
0.1692	-0.0100586	-0.0121155	-0.0164952	-0.0195204	0.0231175	-0.0476688
0.1693	-0.00999943	-0.012044	-0.0163976	-0.0194048	0.0229797	-0.0473859
0.1694	-0.00991185	-0.0119482	-0.0162759	-0.0192651	0.0228636	-0.0470823
0.1695	-0.00979642	-0.0118287	-0.0161305	-0.0191017	0.0227689	-0.0467585
0.1696	-0.0096537	-0.0116858	-0.0159618	-0.0189151	0.0226952	-0.0464149
0.1697	-0.00948427	-0.0115202	-0.0157704	-0.0187058	0.022642	-0.0460519
0.1698	-0.00928879	-0.0113323	-0.0155568	-0.0184744	0.0226089	-0.04567
0.1699	-0.00906794	-0.0111227	-0.0153216	-0.0182214	0.0225954	-0.0452698
0.17	-0.00882243	-0.0108921	-0.0150655	-0.0179475	0.022601	-0.0448519
0.1701	-0.00855302	-0.0106411	-0.014789	-0.0176533	0.0226251	-0.0444167
0.1702	-0.00826097	-0.0103708	-0.0144933	-0.0173399	0.0226667	-0.0439654
0.1703	-0.00794665	-0.0100815	-0.0141787	-0.0170076	0.0227256	-0.043498
0.1704	-0.0076109	-0.00977385	-0.0138459	-0.0166571	0.0228012	-0.0430154
0.1705	-0.00725461	-0.00944873	-0.0134957	-0.0162893	0.0228929	-0.0425182
0.1706	-0.00687869	-0.00910688	-0.0131288	-0.0159048	0.0229999	-0.0420071
0.1707	-0.00648408	-0.0087491	-0.0127461	-0.0155046	0.0231215	-0.0414828
0.1708	-0.00607174	-0.00837621	-0.0123483	-0.0150894	0.0232572	-0.040946
0.1709	-0.00564265	-0.00798907	-0.0119364	-0.0146601	0.0234061	-0.0403976
0.171	-0.00519783	-0.00758853	-0.0115113	-0.0142176	0.0235675	-0.0398383
0.1711	-0.00473829	-0.00717548	-0.0110737	-0.0137627	0.0237406	-0.0392689
0.1712	-0.00426508	-0.0067508	-0.0106245	-0.0132963	0.0239247	-0.0386901
0.1713	-0.00377925	-0.0063154	-0.0101648	-0.0128194	0.0241191	-0.0381029
0.1714	-0.00328185	-0.00587019	-0.00969534	-0.0123329	0.0243229	-0.037508
0.1715	-0.00277397	-0.00541609	-0.00921712	-0.0118376	0.0245353	-0.0369062
0.1716	-0.0022567	-0.00495404	-0.00873106	-0.0113346	0.0247556	-0.0362985
0.1717	-0.0017311	-0.00448496	-0.00823808	-0.0108247	0.024983	-0.0356855
0.1718	-0.00119829	-0.00400979	-0.00773914	-0.010309	0.0252166	-0.0350683
0.1719	-0.000659348	-0.00352947	-0.00723517	-0.00978825	0.0254556	-0.0344475
0.172	-0.00011537	-0.00304494	-0.00672711	-0.00926353	0.0256993	-0.0338241
0.1721	0.000432554	-0.00255714	-0.0062159	-0.00873574	0.0259468	-0.0331989
0.1722	0.000983337	-0.00206699	-0.00570247	-0.00820582	0.0261974	-0.0325727
0.1723	0.0015359	-0.00157542	-0.00518776	-0.0076747	0.0264503	-0.0319464
0.1724	0.00208917	-0.00108334	-0.00467267	-0.00714331	0.0267046	-0.0313208
0.1725	0.00264209	-0.000591686	-0.00415814	-0.00661256	0.0269596	-0.0306966
0.1726	0.0031936	-0.000101338	-0.00364505	-0.00608335	0.0272145	-0.0300748
0.1727	0.00374221	0.000386405	-0.00313471	-0.00555699	0.0274682	-0.0294565
0.1728	0.00428736	0.000871073	-0.00262759	-0.00503394	0.0277203	-0.0288421
0.1729	0.00482804	0.0013518	-0.00212455	-0.00451509	0.02797	-0.0282323
0.173	0.00536328	0.00182776	-0.00162643	-0.00400126	0.0282168	-0.027628
0.1731	0.00589211	0.00229811	-0.00113407	-0.00349329	0.0284597	-0.0270298
0.1732	0.0064136	0.00276205	-0.000648267	-0.002992	0.0286982	-0.0264385
0.1733	0.00692681	0.00321879	-0.000169818	-0.00249817	0.0289316	-0.0258549
0.1734	0.00743087	0.00366756	0.000300509	-0.00201257	0.0291591	-0.0252795
0.1735	0.0079249	0.00410762	0.000761968	-0.00153596	0.0293802	-0.024713
0.1736	0.00840805	0.00453824	0.00121384	-0.00106906	0.0295943	-0.0241562
0.1737	0.00887952	0.00495874	0.00165541	-0.000612568	0.0298007	-0.0236096
0.1738	0.00933852	0.00536843	0.00208603	-0.000167161	0.0299989	-0.0230737
0.1739	0.0097843	0.00576668	0.00250503	0.000266513	0.0301882	-0.0225493
0.174	0.0102161	0.00615286	0.00291181	0.000687833	0.0303683	-0.0220369
0.1741	0.0106334	0.00652638	0.00330576	0.00109621	0.0305385	-0.0215369
0.1742	0.0110353	0.00688668	0.00368633	0.00149107	0.0306984	-0.0210499
0.1743	0.0114213	0.00723324	0.00405299	0.0018719	0.0308475	-0.0205763
0.1744	0.0117908	0.00756555	0.00440523	0.00223817	0.0309854	-0.0201166
0.1745	0.0121433	0.00788314	0.00474258	0.00258943	0.0311117	-0.0196713
0.1746	0.0124783	0.00818557	0.00506461	0.00292524	0.0312261	-0.0192406
0.1747	0	0	0	0	0	0
0.1748	0	0	0	0	0	0
0.175	0	0	0	0	0	0
0.1775	0	0	0	0	0	0
0.18	0	0	0	0	0	0
0.1825	0	0	0	0	0	0
0.185	0	0	0	0	0	0
0.1875	0	0	0	0	0	0
0.19	0	0	0	0	0	0
0.1925	0	0	0	0	0	0
0.195	0	0	0	0	0	0
0.1975	0	0	0	0	0	0
0.2	0	0	0	0	0	0
0.2025	0	0	0	0	0	0
0.205	0	0	0	0	0	0
0.2075	0	0	0	0	0	0
0.21	0	0	0	0	0	0
0.2125	0	0	0	0	0	0
0.215	0	0	0	0	0	0
0.2175	0	0	0	0	0	0
0.22	0	0	0	0	0	0
0.2225	0	0	0	0	0	0
0.225	0	0	0	0	0	0
0.2275	0	0	0	0	0	0
0.23	0	0	0	0	0	0
0.2325	0	0	0	0	0	0
0.235	0	0	0	0	0	0
0.2375	0	0	0	0	0	0
0.24	0	0	0	0	0	0
0.2425	0	0	0	0	0	0
0.245	0	0	0	0	0	0
0.2475	0	0	0	0	0	0
0.25	0	0	0	0	0	0
0.2525	0	0	0	0	0	0
0.255	0	0	0	0	0	0
0.2575	0	0	0	0	0	0
0.26	0	0	0	0	0	0
0.2625	0	0	0	0	0	0
0.265	0	0	0	0	0	0
0.2675	0	0	0	0	0	0
0.27	0	0	0	0	0	0
0.2725	0	0	0	0	0	0
0.275	0	0	0	0	0	0
0.2775	0	0	0	0	0	0
0.28	0	0	0	0	0	0
0.2825	0	0	0	0	0	0
0.285	0	0	0	0	0	0
0.2875	0	0	0	0	0	0
0.29	0	0	0	0	0	0
0.2925	0	0	0	0	0	0
0.295	0	0	0	0	0	0
0.2975	0	0	0	0	0	0
0.3	0	0	0	0	0	0
0.3025	0	0	0	0	0	0
0.305	0	0	0	0	0	0
0.3075	0	0	0	0	0	0
0.31	0	0	0	0	0	0
0.3125	0	0	0	0	0	0
0.315	0	0	0	0	0	0
0.3175	0	0	0	0	0	0
0.32	0	0	0	0	0	0
0.3225	0	0	0	0	0	0
0.325	0	0	0	0	0	0
0.3275	0	0	0	0	0	0
0.33	0	0	0	0	0	0
0.3325	0	0	0	0	0	0
0.335	0	0	0	0	0	0
0.3375	0	0	0	0	0	0
0.34	0	0	0	0	0	0
0.3425	0	0	0	0	0	0
0.345	0	0	0	0	0	0
0.3475	0	0	0	0	0	0
0.35	0	0	0	0	0	0
0.3525	0	0	0	0	0	0
0.355	0	0	0	0	0	0
0.3575	0	0	0	0	0	0
0.36	0	0	0	0	0	0
0.3625	0	0	0	0	0	0
0.365	0	0	0	0	0	0
0.3675	0	0	0	0	0	0
0.37	0	0	0	0	0	0
0.3725	0	0	0	0	0	0
0.375	0	0	0	0	0	0
0.3775	0	0	0	0	0	0
0.38	0	0	0	0	0	0
0.3825	0	0	0	0	0	0
0.385	0	0	0	0	0	0
0.3875	0	0	0	0	0	0
0.39	0	0	0	0	0	0
0.3925	0	0	0	0	0	0
0.395	0	0	0	0	0	0
0.3975	0	0	0	0	0	0
0.4	0	0	0	0	0	0
0.4025	0	0	0	0	0	0
0.405	0	0	0	0	0	0
0.4075	0	0	0	0	0	0
0.41	0	0	0	0	0	0
0.4125	0	0	0	0	0	0
0.415	0	0	0	0	0	0
0.4175	0	0	0	0	0	0
0.42	0	0	0	0	0	0
0.4225	0	0	0	0	0	0
0.425	0	0	0	0	0	0
0.4275	0	0	0	0	0	0
0.43	0	0	0	0	0	0
0.4325	0	0	0	0	0	0
0.4326	0.0317373	0.0259718	0.0244738	0.0234685	0.0344364	0.0101353
0.4327	0.0305685	0.0249388	0.0234004	0.0223662	0.0338376	0.008883
0.4328	0.029009	0.0235704	0.0219904	0.0209262	0.0329539	0.00732687
0.4329	0.0271094	0.0219067	0.0202799	0.019182	0.0318497	0.00546764
0.433	0.0248929	0.0199672	0.0182879	0.0171519	0.0305472	0.00331698
0.4331	0.0223761	0.0177655	0.0160273	0.0148487	0.0290626	0.000882053
0.4332	0.0195685	0.0153093	0.0135055	0.0122793	0.0274066	-0.00183446
0.4333	0.0164753	0.0126029	0.0107262	0.0094472	0.025586	-0.00483229
0.4334	0.0130998	0.0096488	0.00769162	0.00635443	0.0236055	-0.00811193
0.4335	0.00944474	0.00644908	0.00440368	0.00300266	0.0214688	-0.0116735
0.4336	0.00551293	0.00300613	0.000864582	-0.00060595	0.019179	-0.0155162
0.4337	0.00130808	-0.000676955	-0.00292264	-0.0044684	0.0167393	-0.0196377
0.4338	-0.0031651	-0.00459613	-0.00695391	-0.00858063	0.0141532	-0.0240344
0.4339	-0.00790078	-0.00874635	-0.0112241	-0.0129374	0.0114245	-0.0287011
0.434	-0.012892	-0.0131215	-0.015727	-0.0175325	0.00855762	-0.0336315
0.4341	-0.0181307	-0.0177146	-0.0204555	-0.0223586	0.00555739	-0.038818
0.4342	-0.0236077	-0.0225178	-0.0254013	-0.0274073	0.00242924	-0.0442517
0.4343	-0.0293131	-0.0275221	-0.0305556	-0.0326695	-0.000820867	-0.0499231
0.4344	-0.035236	-0.0327181	-0.0359084	-0.0381353	-0.00418647	-0.0558218
0.4345	-0.0413648	-0.0380957	-0.0414495	-0.0437941	-0.00766062	-0.0619365
0.4346	-0.047687	-0.0436441	-0.0471676	-0.0496346	-0.0112359	-0.0682555
0.4347	-0.0541898	-0.0493519	-0.0530514	-0.055645	-0.0149045	-0.0747665
0.4348	-0.0608598	-0.0552075	-0.0590888	-0.0618131	-0.0186583	-0.0814569
0.4349	-0.0676829	-0.0611987	-0.0652673	-0.0681263	-0.0224887	-0.0883136
0.435	-0.074645	-0.067313	-0.0715742	-0.0745717	-0.026387	-0.0953232
0.4351	-0.0817314	-0.0735378	-0.0779965	-0.081136	-0.0303441	-0.102472
0.4352	-0.0889277	-0.0798603	-0.0845213	-0.0878062	-0.0343509	-0.109747
0.4353	-0.0962185	-0.0862674	-0.0911351	-0.0945684	-0.0383978	-0.117134
0.4354	-0.103589	-0.0927456	-0.0978243	-0.101409	-0.0424752	-0.12462
0.4355	-0.111023	-0.0992819	-0.104575	-0.108314	-0.0465735	-0.132189
0.4356	-0.118506	-0.105863	-0.111375	-0.115271	-0.0506829	-0.139829
0.4357	-0.126022	-0.112475	-0.118209	-0.122264	-0.0547937	-0.147525
0.4358	-0.133557	-0.119106	-0.125065	-0.129281	-0.0588961	-0.155265
0.4359	-0.141095	-0.125742	-0.131929	-0.136309	-0.0629802	-0.163034
0.436	-0.148622	-0.13237	-0.138788	-0.143332	-0.0670365	-0.170819
0.4361	-0.156122	-0.138977	-0.145628	-0.15034	-0.0710552	-0.178608
0.4362	-0.16358	-0.145551	-0.152438	-0.157318	-0.0750267	-0.186386
0.4363	-0.170983	-0.152079	-0.159203	-0.164253	-0.0789417	-0.194142
0.4364	-0.178316	-0.158548	-0.165912	-0.171133	-0.0827909	-0.201862
0.4365	-0.185566	-0.164948	-0.172552	-0.177946	-0.0865651	-0.209535
0.4366	-0.192718	-0.171265	-0.179112	-0.184679	-0.0902553	-0.217149
0.4367	-0.19976	-0.177488	-0.18558	-0.19132	-0.0938528	-0.224691
0.4368	-0.206678	-0.183607	-0.191944	-0.197859	-0.097349	-0.232152
0.4369	-0.21346	-0.18961	-0.198193	-0.204284	-0.100736	-0.239519
0.437	-0.220093	-0.195487	-0.204317	-0.210583	-0.104004	-0.246783
0.4371	-0.226567	-0.201227	-0.210305	-0.216748	-0.107148	-0.253932
0.4372	-0.23287	-0.206822	-0.216148	-0.222766	-0.110158	-0.260958
0.4373	-0.238989	-0.21226	-0.221835	-0.22863	-0.113028	-0.26785
0.4374	-0.244917	-0.217533	-0.227357	-0.234329	-0.11575	-0.2746
0.4375	-0.250641	-0.222633	-0.232706	-0.239854	-0.118318	-0.281199
0.4376	-0.256152	-0.227551	-0.237874	-0.245198	-0.120725	-0.287638
0.4377	-0.261442	-0.232279	-0.242851	-0.250351	-0.122966	-0.29391
0.4378	-0.266502	-0.23681	-0.247631	-0.255307	-0.125035	-0.300007
0.4379	-0.271323	-0.241137	-0.252206	-0.260058	-0.126925	-0.305922
0.438	-0.275899	-0.245252	-0.25657	-0.264597	-0.128633	-0.311648
0.4381	-0.280221	-0.249151	-0.260717	-0.268918	-0.130153	-0.317179
0.4382	-0.284283	-0.252826	-0.26464	-0.273014	-0.13148	-0.32251
0.4383	-0.288079	-0.256274	-0.268334	-0.276881	-0.132612	-0.327635
0.4384	-0.291603	-0.259488	-0.271794	-0.280514	-0.133543	-0.332549
0.4385	-0.294851	-0.262464	-0.275016	-0.283908	-0.134272	-0.337248
0.4386	-0.297817	-0.2652	-0.277995	-0.287058	-0.134794	-0.341727
0.4387	-0.300498	-0.26769	-0.280729	-0.289962	-0.135107	-0.345983
0.4388	-0.302891	-0.269932	-0.283214	-0.292616	-0.13521	-0.350013
0.4389	-0.304991	-0.271923	-0.285447	-0.295017	-0.135099	-0.353814
0.439	-0.306797	-0.273662	-0.287426	-0.297164	-0.134774	-0.357383
0.4391	-0.308307	-0.275147	-0.28915	-0.299054	-0.134234	-0.36072
0.4392	-0.30952	-0.276375	-0.290617	-0.300686	-0.133477	-0.363821
0.4393	-0.310434	-0.277347	-0.291826	-0.302059	-0.132504	-0.366687
0.4394	-0.311049	-0.278062	-0.292777	-0.303173	-0.131313	-0.369317
0.4395	-0.311365	-0.27852	-0.29347	-0.304027	-0.129906	-0.37171
0.4396	-0.311382	-0.278722	-0.293905	-0.304623	-0.128284	-0.373867
0.4397	-0.311103	-0.278669	-0.294084	-0.304961	-0.126446	-0.375788
0.4398	-0.310528	-0.278361	-0.294007	-0.305043	-0.124395	-0.377474
0.4399	-0.30966	-0.277801	-0.293676	-0.304869	-0.122132	-0.378926
0.44	-0.3085	-0.276991	-0.293093	-0.304443	-0.119659	-0.380147
0.4401	-0.307053	-0.275933	-0.292262	-0.303766	-0.116979	-0.381139
0.4402	-0.305321	-0.27463	-0.291184	-0.302842	-0.114094	-0.381903
0.4403	-0.303308	-0.273086	-0.289864	-0.301674	-0.111008	-0.382443
0.4404	-0.301019	-0.271304	-0.288305	-0.300266	-0.107723	-0.382762
0.4405	-0.298458	-0.269289	-0.28651	-0.298622	-0.104242	-0.382864
0.4406	-0.295631	-0.267044	-0.284485	-0.296745	-0.100571	-0.382751
0.4407	-0.292542	-0.264574	-0.282233	-0.294641	-0.0967131	-0.382429
0.4408	-0.289199	-0.261885	-0.279761	-0.292315	-0.0926724	-0.381903
0.4409	-0.285606	-0.258982	-0.277072	-0.289772	-0.0884539	-0.381175
0.441	-0.281771	-0.25587	-0.274174	-0.287018	-0.0840624	-0.380252
0.4411	-0.277701	-0.252555	-0.271072	-0.284059	-0.0795032	-0.37914
0.4412	-0.273403	-0.249044	-0.267772	-0.280901	-0.0747817	-0.377843
0.4413	-0.268884	-0.245343	-0.264281	-0.27755	-0.0699035	-0.376367
0.4414	-0.264152	-0.241459	-0.260605	-0.274014	-0.0648744	-0.374718
0.4415	-0.259216	-0.237399	-0.256752	-0.270299	-0.0597004	-0.372904
0.4416	-0.254084	-0.23317	-0.252729	-0.266413	-0.0543879	-0.370929
0.4417	-0.248764	-0.228779	-0.248542	-0.262363	-0.0489431	-0.368801
0.4418	-0.243265	-0.224235	-0.244201	-0.258157	-0.0433726	-0.366527
0.4419	-0.237598	-0.219544	-0.239712	-0.253802	-0.0376832	-0.364114
0.442	-0.231769	-0.214715	-0.235083	-0.249307	-0.0318817	-0.361568
0.4421	-0.225791	-0.209756	-0.230323	-0.244679	-0.0259751	-0.358898
0.4422	-0.219671	-0.204675	-0.225441	-0.239928	-0.0199704	-0.356111
0.4423	-0.213419	-0.199481	-0.220444	-0.235061	-0.013875	-0.353213
0.4424	-0.207046	-0.194182	-0.21534	-0.230088	-0.00769596	-0.350214
0.4425	-0.200562	-0.188786	-0.210139	-0.225015	-0.0014408	-0.34712
0.4426	-0.193976	-0.183303	-0.20485	-0.219854	0.00488308	-0.34394
0.4427	-0.1873	-0.177741	-0.19948	-0.214611	0.011268	-0.340681
0.4428	-0.180542	-0.172109	-0.19404	-0.209297	0.0177065	-0.337352
0.4429	-0.173714	-0.166416	-0.188537	-0.20392	0.0241912	-0.33396
0.443	-0.166825	-0.16067	-0.182981	-0.198488	0.0307144	-0.330514
0.4431	-0.159887	-0.154881	-0.17738	-0.193011	0.0372686	-0.327021
0.4432	-0.152909	-0.149057	-0.171743	-0.187498	0.0438462	-0.323489
0.4433	-0.145901	-0.143207	-0.16608	-0.181957	0.0504396	-0.319927
0.4434	-0.138874	-0.13734	-0.160399	-0.176398	0.0570413	-0.316343
0.4435	-0.131839	-0.131465	-0.154708	-0.170829	0.0636439	-0.312744
0.4436	-0.124804	-0.125589	-0.149017	-0.165259	0.0702397	-0.309138
0.4437	-0.117781	-0.119723	-0.143334	-0.159696	0.0768216	-0.305533
0.4438	-0.110778	-0.113875	-0.137668	-0.15415	0.0833822	-0.301937
0.4439	-0.103807	-0.108052	-0.132027	-0.148628	0.0899142	-0.298357
0.444	-0.0968761	-0.102263	-0.12642	-0.14314	0.0964106	-0.294802
0.4441	-0.0899956	-0.0965172	-0.120854	-0.137692	0.102864	-0.291278
0.4442	-0.0831746	-0.0908215	-0.115338	-0.132294	0.109269	-0.287792
0.4443	-0.0764225	-0.0851842	-0.109879	-0.126954	0.115617	-0.284353
0.4444	-0.0697481	-0.0796131	-0.104487	-0.121678	0.121902	-0.280966
0.4445	-0.0631604	-0.0741156	-0.0991671	-0.116476	0.128117	-0.27764
0.4446	-0.056668	-0.0686993	-0.093928	-0.111353	0.134257	-0.27438
0.4447	-0.0502793	-0.0633713	-0.0887768	-0.106319	0.140315	-0.271193
0.4448	-0.0440024	-0.0581387	-0.0837204	-0.101378	0.146285	-0.268086
0.4449	-0.0378453	-0.0530082	-0.0787657	-0.0965395	0.152161	-0.265064
0.445	-0.0318157	-0.0479865	-0.0739193	-0.0918087	0.157938	-0.262134
0.4451	-0.025921	-0.0430799	-0.0691875	-0.0871924	0.16361	-0.259301
0.4452	-0.0201686	-0.0382949	-0.0645768	-0.0826971	0.169172	-0.256572
0.4453	-0.0145651	-0.033637	-0.0600929	-0.0783283	0.174618	-0.253951
0.4454	-0.00911715	-0.0291118	-0.0557414	-0.0740919	0.179945	-0.251444
0.4455	-0.00383092	-0.0247249	-0.0515277	-0.0699931	0.185147	-0.249055
0.4456	0.00128758	-0.0204813	-0.047457	-0.0660372	0.19022	-0.246789
0.4457	0.00623267	-0.0163859	-0.0435341	-0.062229	0.195161	-0.244651
0.4458	0.010999	-0.0124432	-0.0397637	-0.0585733	0.199964	-0.242644
0.4459	0.0155815	-0.00865769	-0.0361501	-0.0550743	0.204626	-0.240773
0.446	0.0199756	-0.00503328	-0.0326973	-0.0517361	0.209144	-0.239041
0.4461	0.0241768	-0.00157377	-0.0294092	-0.0485625	0.213515	-0.237452
0.4462	0.028181	0.00171737	-0.0262892	-0.045557	0.217736	-0.236008
0.4463	0.0319847	0.00483697	-0.0233404	-0.0427228	0.221803	-0.234714
0.4464	0.0355844	0.00778213	-0.0205659	-0.0400628	0.225715	-0.233571
0.4465	0.038977	0.0105503	-0.0179682	-0.0375796	0.22947	-0.232581
0.4466	0.04216	0.0131391	-0.0155495	-0.0352755	0.233064	-0.231748
0.4467	0.045131	0.0155465	-0.013312	-0.0331526	0.236497	-0.231072
0.4468	0.0478879	0.0177709	-0.0112573	-0.0312125	0.239768	-0.230555
0.4469	0.0504292	0.0198109	-0.00938692	-0.0294567	0.242874	-0.230198
0.447	0.0527535	0.0216653	-0.00770187	-0.0278864	0.245815	-0.230004
0.4471	0.0548599	0.0233332	-0.00620303	-0.0265023	0.24859	-0.229971
0.4472	0.0567478	0.0248143	-0.00489093	-0.025305	0.2512	-0.230101
0.4473	0.0584169	0.0261081	-0.00376581	-0.0242947	0.253643	-0.230395
0.4474	0.0598672	0.0272149	-0.00282762	-0.0234714	0.255919	-0.230851
0.4475	0.0610991	0.0281348	-0.00207603	-0.0228347	0.25803	-0.23147
0.4476	0.0621133	0.0288686	-0.00151042	-0.0223841	0.259975	-0.232251
0.4477	0.0629106	0.0294168	-0.00113016	-0.0221188	0.261754	-0.233193
0.4478	0.0634927	0.0297809	-0.000933811	-0.0220376	0.263371	-0.234296
0.4479	0.0638612	0.0299623	-0.000919926	-0.0221388	0.264824	-0.235557
0.448	0.0640181	0.0299627	-0.00108679	-0.0224208	0.266117	-0.236976
0.4481	0.0639658	0.0297842	-0.00143243	-0.0228816	0.26725	-0.238551
0.4482	0.0637067	0.0294289	-0.00195462	-0.0235189	0.268226	-0.240279
0.4483	0.0632439	0.0288993	-0.00265087	-0.0243304	0.269046	-0.242158
0.4484	0.0625804	0.0281982	-0.00351847	-0.0253131	0.269714	-0.244187
0.4485	0.0617197	0.0273284	-0.00455445	-0.0264643	0.270231	-0.246362
0.4486	0.0606655	0.0262931	-0.00575562	-0.0277807	0.2706	-0.24868
0.4487	0.0594218	0.0250958	-0.00711856	-0.0292587	0.270825	-0.251138
0.4488	0.0579928	0.0237401	-0.00863965	-0.0308949	0.270908	-0.253734
0.4489	0.0563829	0.0222298	-0.0103151	-0.0326854	0.270852	-0.256463
0.449	0.0545969	0.0205689	-0.0121407	-0.0346261	0.270662	-0.259321
0.4491	0.0526396	0.0187617	-0.0141124	-0.0367127	0.27034	-0.262306
0.4492	0.0505162	0.0168126	-0.0162257	-0.0389409	0.26989	-0.265413
0.4493	0.0482321	0.014726	-0.0184761	-0.041306	0.269317	-0.268638
0.4494	0.0457927	0.0125069	-0.0208587	-0.0438033	0.268624	-0.271977
0.4495	0.0432037	0.01016	-0.0233687	-0.0464277	0.267816	-0.275425
0.4496	0.0404711	0.00769039	-0.026001	-0.0491744	0.266897	-0.278978
0.4497	0.0376009	0.00510332	-0.0287504	-0.052038	0.265871	-0.28263
0.4498	0.0345993	0.00240408	-0.0316115	-0.0550131	0.264743	-0.286378
0.4499	0.0314725	-0.000401896	-0.034579	-0.0580944	0.263518	-0.290216
0.45	0.0282272	-0.00330907	-0.0376472	-0.0612762	0.262201	-0.29414
0.4501	0.0248698	-0.00631178	-0.0408104	-0.0645529	0.260795	-0.298143
0.4502	0.0214067	-0.00940456	-0.0440632	-0.0679188	0.259306	-0.302221
0.4503	0.0178451	-0.0125813	-0.0473996	-0.0713681	0.257739	-0.306369
0.4504	0.0141918	-0.0158362	-0.0508135	-0.0748945	0.2561	-0.310582
0.4505	0.0104538	-0.0191632	-0.0542989	-0.0784923	0.254393	-0.314853
0.4506	0.00663794	-0.0225563	-0.05785	-0.0821554	0.252623	-0.319178
0.4507	0.00275142	-0.0260094	-0.0614606	-0.0858776	0.250797	-0.323551
0.4508	-0.00119872	-0.0295166	-0.0651246	-0.0896529	0.248918	-0.327967
0.4509	-0.00520536	-0.0330717	-0.0688358	-0.0934751	0.246992	-0.332419
0.451	-0.00926138	-0.0366685	-0.0725882	-0.0973381	0.245024	-0.336903
0.4511	-0.0133596	-0.040301	-0.0763757	-0.101236	0.24302	-0.341413
0.4512	-0.017493	-0.043963	-0.080192	-0.105162	0.240985	-0.345944
0.4513	-0.0216544	-0.0476485	-0.084031	-0.10911	0.238925	-0.350489
0.4514	-0.0258366	-0.0513513	-0.0878868	-0.113075	0.236843	-0.355044
0.4515	-0.0300328	-0.0550654	-0.0917531	-0.117049	0.234746	-0.359602
0.4516	-0.0342358	-0.0587848	-0.095624	-0.121028	0.232639	-0.36416
0.4517	-0.0384388	-0.0625036	-0.0994936	-0.125005	0.230527	-0.36871
0.4518	-0.0426349	-0.0662159	-0.103356	-0.128974	0.228414	-0.373248
0.4519	-0.0468173	-0.0699158	-0.107205	-0.13293	0.226307	-0.377769
0.452	-0.0509793	-0.0735977	-0.111035	-0.136866	0.224209	-0.382268
0.4521	-0.0551143	-0.0772558	-0.114841	-0.140776	0.222126	-0.386739
0.4522	-0.0592159	-0.0808846	-0.118617	-0.144657	0.220062	-0.391176
0.4523	-0.0632776	-0.0844786	-0.122357	-0.148501	0.218023	-0.395577
0.4524	-0.0672932	-0.0880325	-0.126056	-0.152303	0.216012	-0.399935
0.4525	-0.0712567	-0.0915411	-0.129708	-0.156058	0.214035	-0.404245
0.4526	-0.0751619	-0.094999	-0.13331	-0.159762	0.212095	-0.408504
0.4527	-0.0790035	-0.0984018	-0.136855	-0.163408	0.210198	-0.412707
0.4528	-0.0827754	-0.101744	-0.140339	-0.166993	0.208346	-0.416849
0.4529	-0.0864722	-0.105022	-0.143757	-0.170511	0.206545	-0.420926
0.453	-0.0900885	-0.108229	-0.147105	-0.173958	0.204798	-0.424933
0.4531	-0.0936192	-0.111363	-0.150377	-0.177329	0.203108	-0.428868
0.4532	-0.0970594	-0.114419	-0.153571	-0.18062	0.201481	-0.432726
0.4533	-0.100404	-0.117392	-0.156681	-0.183827	0.199919	-0.436504
0.4534	-0.103649	-0.120278	-0.159703	-0.186946	0.198425	-0.440197
0.4535	-0.10679	-0.123075	-0.162635	-0.189974	0.197004	-0.443804
0.4536	-0.109822	-0.125778	-0.165472	-0.192906	0.195657	-0.447319
0.4537	-0.112742	-0.128384	-0.168211	-0.195739	0.194388	-0.450741
0.4538	-0.115545	-0.13089	-0.170849	-0.19847	0.1932	-0.454066
0.4539	-0.118229	-0.133292	-0.173383	-0.201096	0.192095	-0.457292
0.454	-0.12079	-0.135589	-0.175809	-0.203614	0.191076	-0.460416
0.4541	-0.123225	-0.137777	-0.178126	-0.206022	0.190145	-0.463436
0.4542	-0.125531	-0.139853	-0.18033	-0.208317	0.189304	-0.46635
0.4543	-0.127705	-0.141816	-0.182421	-0.210496	0.188555	-0.469155
0.4544	-0.129745	-0.143664	-0.184394	-0.212558	0.1879	-0.47185
0.4545	-0.13165	-0.145394	-0.186249	-0.214501	0.187341	-0.474433
0.4546	-0.133416	-0.147005	-0.187985	-0.216323	0.186879	-0.476904
0.4547	-0.135042	-0.148496	-0.189599	-0.218023	0.186515	-0.479259
0.4548	-0.136527	-0.149865	-0.19109	-0.2196	0.18625	-0.481499
0.4549	-0.13787	-0.151112	-0.192457	-0.221051	0.186086	-0.483622
0.455	-0.13907	-0.152234	-0.1937	-0.222378	0.186023	-0.485628
0.4551	-0.140125	-0.153233	-0.194817	-0.223578	0.186061	-0.487516
0.4552	-0.141035	-0.154107	-0.195809	-0.224652	0.186201	-0.489286
0.4553	-0.141801	-0.154856	-0.196675	-0.225599	0.186444	-0.490937
0.4554	-0.142422	-0.15548	-0.197415	-0.226419	0.186789	-0.49247
0.4555	-0.142897	-0.155979	-0.198029	-0.227113	0.187237	-0.493884
0.4556	-0.143228	-0.156353	-0.198517	-0.22768	0.187787	-0.495181
0.4557	-0.143415	-0.156603	-0.19888	-0.228121	0.188438	-0.49636
0.4558	-0.143459	-0.15673	-0.199119	-0.228437	0.189191	-0.497422
0.4559	-0.14336	-0.156735	-0.199235	-0.228629	0.190044	-0.498369
0.456	-0.143121	-0.156618	-0.199228	-0.228698	0.190997	-0.4992
0.4561	-0.142742	-0.156381	-0.1991	-0.228645	0.192048	-0.499918
0.4562	-0.142225	-0.156025	-0.198852	-0.228471	0.193197	-0.500522
0.4563	-0.141571	-0.155551	-0.198485	-0.228177	0.194442	-0.501016
0.4564	-0.140782	-0.154961	-0.198001	-0.227766	0.195782	-0.501398
0.4565	-0.139859	-0.154255	-0.1974	-0.227237	0.197217	-0.50167
0.4566	-0.138803	-0.153434	-0.196684	-0.226591	0.198745	-0.501832
0.4567	-0.137613	-0.152498	-0.195851	-0.225828	0.200365	-0.501884
0.4568	-0.136291	-0.151447	-0.194902	-0.224948	0.202077	-0.501824
0.4569	-0.134834	-0.15028	-0.193836	-0.22395	0.203881	-0.501651
0.457	-0.133242	-0.148997	-0.192651	-0.222832	0.205778	-0.501362
0.4571	-0.131512	-0.147594	-0.191346	-0.221592	0.207766	-0.500955
0.4572	-0.129642	-0.14607	-0.189917	-0.220228	0.209847	-0.500426
0.4573	-0.127629	-0.144421	-0.188362	-0.218736	0.212023	-0.49977
0.4574	-0.125469	-0.142644	-0.186677	-0.217112	0.214293	-0.498982
0.4575	-0.123157	-0.140736	-0.184857	-0.215352	0.216661	-0.498058
0.4576	-0.120689	-0.138692	-0.182899	-0.213451	0.219126	-0.49699
0.4577	-0.11806	-0.136508	-0.180798	-0.211405	0.221692	-0.495774
0.4578	-0.115265	-0.134179	-0.178549	-0.209208	0.22436	-0.494402
0.4579	-0.112299	-0.131701	-0.176147	-0.206856	0.227132	-0.492868
0.458	-0.109156	-0.129068	-0.173586	-0.204342	0.230011	-0.491165
0.4581	-0.10583	-0.126275	-0.170861	-0.201662	0.232998	-0.489287
0.4582	-0.102316	-0.123318	-0.167968	-0.198809	0.236096	-0.487226
0.4583	-0.0986082	-0.120191	-0.1649	-0.195779	0.239307	-0.484975
0.4584	-0.094702	-0.11689	-0.161653	-0.192566	0.242632	-0.482529
0.4585	-0.090592	-0.11341	-0.158222	-0.189165	0.246074	-0.479881
0.4586	-0.0862734	-0.109747	-0.154602	-0.185571	0.249634	-0.477024
0.4587	-0.0817419	-0.105898	-0.15079	-0.18178	0.253314	-0.473953
0.4588	-0.0769935	-0.101858	-0.146781	-0.177789	0.257114	-0.470663
0.4589	-0.0720252	-0.0976241	-0.142572	-0.173593	0.261037	-0.467149
0.459	-0.0668344	-0.0931949	-0.138161	-0.16919	0.265081	-0.463408
0.4591	-0.0614199	-0.0885688	-0.133546	-0.164579	0.269247	-0.459437
0.4592	-0.0557811	-0.0837451	-0.128728	-0.159759	0.273535	-0.455233
0.4593	-0.0499188	-0.0787247	-0.123705	-0.15473	0.277941	-0.450797
0.4594	-0.043835	-0.0735089	-0.11848	-0.149493	0.282466	-0.44613
0.4595	-0.037533	-0.0681006	-0.113055	-0.144052	0.287105	-0.441232
0.4596	-0.0310171	-0.0625035	-0.107434	-0.13841	0.291856	-0.436109
0.4597	-0.0242932	-0.0567227	-0.101623	-0.132571	0.296714	-0.430763
0.4598	-0.0173681	-0.050764	-0.0956266	-0.126543	0.301675	-0.425201
0.4599	-0.0102498	-0.0446343	-0.0894523	-0.120332	0.306732	-0.41943
0.46	-0.00294755	-0.0383416	-0.083108	-0.113946	0.31188	-0.413457
0.4601	0.00452864	-0.0318946	-0.0766028	-0.107395	0.317112	-0.40729
0.4602	0.0121674	-0.0253032	-0.0699465	-0.100687	0.32242	-0.400941
0.4603	0.0199572	-0.0185773	-0.0631494	-0.0938347	0.327797	-0.394419
0.4604	0.0278854	-0.011728	-0.0562225	-0.0868478	0.333235	-0.387735
0.4605	0.0359387	-0.00476664	-0.0491776	-0.0797386	0.338724	-0.380901
0.4606	0.0441035	0.00229473	-0.0420268	-0.0725194	0.344257	-0.37393
0.4607	0.0523653	0.0094437	-0.0347828	-0.065203	0.349824	-0.366834
0.4608	0.0607095	0.0166675	-0.0274585	-0.0578026	0.355415	-0.359626
0.4609	0.0691211	0.0239532	-0.0200672	-0.0503315	0.36102	-0.35232
0.461	0.0775847	0.0312874	-0.0126224	-0.0428035	0.36663	-0.344929
0.4611	0.0860851	0.0386568	-0.00513774	-0.0352322	0.372235	-0.337467
0.4612	0.0946065	0.0460478	0.00237307	-0.0276318	0.377823	-0.329948
0.4613	0.103133	0.0534469	0.00989621	-0.0200161	0.383387	-0.322385
0.4614	0.11165	0.0608404	0.0174179	-0.0123991	0.388914	-0.314793
0.4615	0.120141	0.068215	0.0249243	-0.00479466	0.394395	-0.307186
0.4616	0.12859	0.0755571	0.0324019	0.00278329	0.39982	-0.299576
0.4617	0.136983	0.0828534	0.039837	0.0103211	0.405178	-0.291979
0.4618	0.145304	0.0900907	0.0472164	0.0178052	0.41046	-0.284406
0.4619	0.153539	0.0972561	0.0545267	0.0252223	0.415657	-0.276872
0.462	0.161672	0.104337	0.0617551	0.0325592	0.420757	-0.269389
0.4621	0.169689	0.11132	0.0688889	0.0398032	0.425752	-0.26197
0.4622	0.177576	0.118195	0.0759157	0.0469416	0.430633	-0.254627
0.4623	0.185319	0.124948	0.0828233	0.0539622	0.435391	-0.247373
0.4624	0.192906	0.131568	0.0896001	0.0608532	0.440016	-0.240219
0.4625	0.200322	0.138044	0.0962344	0.0676029	0.444501	-0.233177
0.4626	0.207556	0.144364	0.102715	0.0742001	0.448836	-0.226257
0.4627	0.214595	0.150519	0.109032	0.0806339	0.453014	-0.219471
0.4628	0.221427	0.156499	0.115174	0.0868939	0.457027	-0.212828
0.4629	0.228041	0.162293	0.121132	0.0929704	0.460867	-0.206339
0.463	0.234428	0.167892	0.126896	0.0988537	0.464529	-0.200012
0.4631	0.240575	0.173288	0.132458	0.104535	0.468004	-0.193857
0.4632	0.246475	0.178472	0.137808	0.110005	0.471287	-0.187883
0.4633	0.252117	0.183436	0.142939	0.115256	0.474372	-0.182097
0.4634	0.257493	0.188172	0.147844	0.12028	0.477253	-0.176507
0.4635	0.262595	0.192674	0.152514	0.12507	0.479924	-0.17112
0.4636	0.267415	0.196935	0.156943	0.129619	0.482381	-0.165943
0.4637	0.271946	0.200949	0.161125	0.133921	0.484619	-0.160982
0.4638	0.276181	0.20471	0.165054	0.13797	0.486633	-0.156244
0.4639	0.280116	0.208213	0.168726	0.141761	0.488421	-0.151732
0.464	0.283744	0.211454	0.172135	0.145289	0.489979	-0.147453
0.4641	0.287061	0.214427	0.175277	0.148549	0.491303	-0.143411
0.4642	0.290062	0.217131	0.178148	0.151538	0.492391	-0.139608
0.4643	0.292744	0.219561	0.180745	0.154253	0.493241	-0.13605
0.4644	0.295103	0.221714	0.183066	0.156691	0.493851	-0.132739
0.4645	0.297138	0.22359	0.185108	0.158849	0.494219	-0.129676
0.4646	0.298846	0.225185	0.186868	0.160725	0.494345	-0.126866
0.4647	0.300226	0.226498	0.188347	0.162319	0.494227	-0.124308
0.4648	0.301277	0.22753	0.189543	0.16363	0.493866	-0.122004
0.4649	0.301999	0.228279	0.190456	0.164656	0.493262	-0.119954
0.465	0.302392	0.228745	0.191086	0.165398	0.492414	-0.11816
0.4651	0.302456	0.22893	0.191433	0.165857	0.491325	-0.11662
0.4652	0.302193	0.228835	0.191499	0.166034	0.489994	-0.115334
0.4653	0.301605	0.22846	0.191285	0.16593	0.488424	-0.114301
0.4654	0.300694	0.227808	0.190793	0.165547	0.486617	-0.11352
0.4655	0.299464	0.226882	0.190025	0.164888	0.484575	-0.112988
0.4656	0.297917	0.225683	0.188985	0.163955	0.482301	-0.112703
0.4657	0.296057	0.224217	0.187675	0.162752	0.479798	-0.112663
0.4658	0.293889	0.222486	0.1861	0.161282	0.477069	-0.112864
0.4659	0.291418	0.220494	0.184263	0.15955	0.474118	-0.113302
0.466	0.288648	0.218246	0.182169	0.157559	0.470949	-0.113975
0.4661	0.285585	0.215746	0.179822	0.155315	0.467566	-0.114878
0.4662	0.282236	0.213	0.177228	0.152823	0.463974	-0.116006
0.4663	0.278607	0.210014	0.174392	0.150089	0.460178	-0.117354
0.4664	0.274704	0.206793	0.171321	0.147117	0.456183	-0.118918
0.4665	0.270535	0.203343	0.16802	0.143915	0.451994	-0.120691
0.4666	0.266108	0.199671	0.164496	0.140489	0.447617	-0.122669
0.4667	0.26143	0.195784	0.160756	0.136846	0.443058	-0.124845
0.4668	0.25651	0.191688	0.156806	0.132993	0.438324	-0.127212
0.4669	0.251357	0.187392	0.152655	0.128937	0.43342	-0.129765
0.467	0.245979	0.182903	0.148309	0.124686	0.428353	-0.132496
0.4671	0.240385	0.178229	0.143777	0.120248	0.423131	-0.135398
0.4672	0.234585	0.173377	0.139068	0.115631	0.41776	-0.138464
0.4673	0.228589	0.168356	0.134188	0.110843	0.412247	-0.141687
0.4674	0.222406	0.163175	0.129147	0.105893	0.4066	-0.145059
0.4675	0.216047	0.157842	0.123953	0.10079	0.400826	-0.148572
0.4676	0.209521	0.152366	0.118615	0.0955424	0.394932	-0.152218
0.4677	0.20284	0.146756	0.113143	0.0901588	0.388927	-0.15599
0.4678	0.196013	0.141022	0.107545	0.0846489	0.382819	-0.159879
0.4679	0.189053	0.135171	0.10183	0.079022	0.376615	-0.163876
0.468	0.181969	0.129215	0.0960085	0.0732875	0.370323	-0.167974
0.4681	0.174773	0.123162	0.0900895	0.0674549	0.363952	-0.172163
0.4682	0.167476	0.117021	0.0840824	0.0615336	0.35751	-0.176436
0.4683	0.160088	0.110803	0.077997	0.0555334	0.351005	-0.180782
0.4684	0.152622	0.104517	0.0718427	0.0494638	0.344445	-0.185195
0.4685	0.145088	0.0981721	0.0656294	0.0433346	0.337839	-0.189665
0.4686	0.137498	0.0917786	0.0593666	0.0371555	0.331195	-0.194184
0.4687	0.129862	0.0853459	0.053064	0.0309361	0.324521	-0.198742
0.4688	0.122193	0.0788836	0.0467312	0.0246861	0.317825	-0.203331
0.4689	0.114501	0.0724014	0.0403778	0.0184151	0.311116	-0.207942
0.469	0.106796	0.0659086	0.0340134	0.0121327	0.304402	-0.212568
0.4691	0.0990915	0.0594148	0.0276475	0.00584843	0.297691	-0.217198
0.4692	0.0913969	0.0529293	0.0212894	-0.000428294	0.290991	-0.221825
0.4693	0.0837232	0.0464615	0.0149486	-0.00668812	0.28431	-0.226441
0.4694	0.0760813	0.0400205	0.00863408	-0.0129218	0.277655	-0.231036
0.4695	0.0684816	0.0336153	0.0023551	-0.0191203	0.271035	-0.235604
0.4696	0.0609346	0.027255	-0.00387943	-0.0252745	0.264458	-0.240135
0.4697	0.0534506	0.0209483	-0.0100607	-0.0313756	0.25793	-0.244622
0.4698	0.0460396	0.0147038	-0.0161801	-0.037415	0.25146	-0.249056
0.4699	0.0387114	0.00853006	-0.022229	-0.043384	0.245054	-0.253431
0.47	0.0314757	0.00243527	-0.0281992	-0.0492745	0.23872	-0.257739
0.4701	0.0243419	-0.00357246	-0.0340826	-0.0550782	0.232465	-0.261972
0.4702	0.017319	-0.00948547	-0.0398715	-0.0607875	0.226294	-0.266124
0.4703	0.0104162	-0.0152958	-0.045558	-0.0663944	0.220216	-0.270187
0.4704	0.00364209	-0.0209961	-0.0511345	-0.0718913	0.214236	-0.274155
0.4705	-0.0029948	-0.0265791	-0.0565938	-0.0772711	0.20836	-0.27802
0.4706	-0.00948637	-0.0320377	-0.061929	-0.0825266	0.202595	-0.281777
0.4707	-0.0158248	-0.0373653	-0.0671332	-0.0876512	0.196946	-0.28542
0.4708	-0.0220024	-0.0425553	-0.0722	-0.0926382	0.191419	-0.288943
0.4709	-0.0280121	-0.0476016	-0.0771231	-0.0974815	0.186019	-0.29234
0.471	-0.0338469	-0.0524983	-0.0818966	-0.102175	0.180752	-0.295605
0.4711	-0.0395002	-0.0572396	-0.0865148	-0.106713	0.175622	-0.298734
0.4712	-0.0449658	-0.0618201	-0.0909722	-0.11109	0.170634	-0.301722
0.4713	-0.0502376	-0.0662348	-0.0952638	-0.115302	0.165791	-0.304564
0.4714	-0.0553102	-0.0704789	-0.0993848	-0.119342	0.1611	-0.307255
0.4715	-0.0601782	-0.0745479	-0.103331	-0.123207	0.156562	-0.309793
0.4716	-0.0648368	-0.0784376	-0.107097	-0.126893	0.152182	-0.312172
0.4717	-0.0692815	-0.0821441	-0.11068	-0.130395	0.147963	-0.314389
0.4718	-0.073508	-0.0856638	-0.114077	-0.13371	0.143908	-0.316442
0.4719	-0.0775126	-0.0889935	-0.117283	-0.136835	0.14002	-0.318327
0.472	-0.0812919	-0.0921301	-0.120296	-0.139766	0.136302	-0.320041
0.4721	-0.0848428	-0.0950712	-0.123114	-0.142501	0.132756	-0.321582
0.4722	-0.0881625	-0.0978143	-0.125734	-0.145039	0.129383	-0.322949
0.4723	-0.0912487	-0.100357	-0.128153	-0.147375	0.126186	-0.324139
0.4724	-0.0940996	-0.102699	-0.130371	-0.14951	0.123166	-0.32515
0.4725	-0.0967134	-0.104838	-0.132385	-0.151442	0.120324	-0.325982
0.4726	-0.0990889	-0.106772	-0.134196	-0.153169	0.117661	-0.326633
0.4727	-0.101226	-0.108502	-0.135802	-0.154691	0.115177	-0.327103
0.4728	-0.103123	-0.110027	-0.137202	-0.156007	0.112873	-0.327392
0.4729	-0.10478	-0.111346	-0.138397	-0.157118	0.11075	-0.327499
0.473	-0.106198	-0.112461	-0.139387	-0.158024	0.108806	-0.327425
0.4731	-0.107377	-0.11337	-0.140173	-0.158724	0.107043	-0.327169
0.4732	-0.108319	-0.114076	-0.140754	-0.15922	0.105457	-0.326734
0.4733	-0.109023	-0.11458	-0.141133	-0.159514	0.10405	-0.326119
0.4734	-0.109493	-0.114882	-0.14131	-0.159605	0.10282	-0.325327
0.4735	-0.109729	-0.114984	-0.141287	-0.159497	0.101765	-0.324358
0.4736	-0.109735	-0.114889	-0.141067	-0.159191	0.100884	-0.323214
0.4737	-0.109512	-0.114599	-0.140652	-0.158689	0.100174	-0.321898
0.4738	-0.109065	-0.114115	-0.140043	-0.157994	0.0996337	-0.320412
0.4739	-0.108395	-0.113442	-0.139244	-0.157108	0.0992608	-0.318758
0.474	-0.107507	-0.112581	-0.138259	-0.156036	0.0990524	-0.316939
0.4741	-0.106404	-0.111537	-0.137089	-0.154779	0.0990059	-0.314958
0.4742	-0.105091	-0.110312	-0.135739	-0.153342	0.0991181	-0.312818
0.4743	-0.103571	-0.108912	-0.134213	-0.151728	0.0993859	-0.310523
0.4744	-0.10185	-0.107338	-0.132515	-0.149942	0.0998058	-0.308076
0.4745	-0.0999331	-0.105597	-0.130648	-0.147987	0.100374	-0.305481
0.4746	-0.0978244	-0.103691	-0.128617	-0.145869	0.101087	-0.302743
0.4747	-0.0955297	-0.101627	-0.126428	-0.143591	0.101941	-0.299864
0.4748	-0.0930547	-0.0994076	-0.124084	-0.141159	0.102932	-0.296851
0.4749	-0.0904052	-0.0970394	-0.12159	-0.138577	0.104055	-0.293707
0.475	-0.0875871	-0.094527	-0.118953	-0.135852	0.105305	-0.290437
0.4751	-0.0846068	-0.0918757	-0.116177	-0.132987	0.106679	-0.287045
0.4752	-0.081471	-0.0890915	-0.113268	-0.12999	0.108172	-0.283538
0.4753	-0.078186	-0.0861796	-0.110232	-0.126865	0.109778	-0.279919
0.4754	-0.0747584	-0.0831458	-0.107074	-0.123619	0.111493	-0.276195
0.4755	-0.0711953	-0.0799962	-0.1038	-0.120257	0.113311	-0.27237
0.4756	-0.0675036	-0.0767367	-0.100417	-0.116785	0.115229	-0.268451
0.4757	-0.0636906	-0.0733734	-0.0969301	-0.11321	0.117239	-0.264442
0.4758	-0.0597633	-0.0699126	-0.0933459	-0.109537	0.119338	-0.26035
0.4759	-0.0557293	-0.0663606	-0.0896709	-0.105774	0.121519	-0.256179
0.476	-0.051596	-0.0627239	-0.0859113	-0.101926	0.123777	-0.251936
0.4761	-0.0473709	-0.0590088	-0.0820738	-0.0980009	0.126106	-0.247628
0.4762	-0.0430616	-0.0552219	-0.0781647	-0.0940042	0.128502	-0.243258
0.4763	-0.0386758	-0.0513697	-0.0741908	-0.0899427	0.130958	-0.238834
0.4764	-0.034221	-0.0474589	-0.0701585	-0.0858231	0.133468	-0.234362
0.4765	-0.0297051	-0.043496	-0.0660747	-0.0816521	0.136028	-0.229848
0.4766	-0.0251358	-0.0394877	-0.0619458	-0.0774363	0.13863	-0.225296
0.4767	-0.0205207	-0.0354406	-0.0577785	-0.0731825	0.141271	-0.220715
0.4768	-0.0158677	-0.0313614	-0.0535796	-0.0688972	0.143943	-0.216109
0.4769	-0.0111843	-0.0272566	-0.0493556	-0.0645872	0.146641	-0.211484
0.477	-0.00647837	-0.0231329	-0.0451132	-0.0602591	0.149361	-0.206847
0.4771	-0.00175743	-0.0189967	-0.0408588	-0.0559193	0.152095	-0.202204
0.4772	0.00297093	-0.0148546	-0.0365991	-0.0515746	0.154838	-0.19756
0.4773	0.00769918	-0.0107131	-0.0323405	-0.0472314	0.157585	-0.192921
0.4774	0.0124199	-0.00657844	-0.0280893	-0.042896	0.160331	-0.188292
0.4775	0.0171257	-0.00245703	-0.023852	-0.0385749	0.163069	-0.183681
0.4776	0.0218094	0.00164494	-0.0196347	-0.0342742	0.165796	-0.179092
0.4777	0.0264635	0.00572107	-0.0154438	-0.0300005	0.168504	-0.174531
0.4778	0.0310812	0.00976557	-0.0112853	-0.0257595	0.171189	-0.170003
0.4779	0.0356558	0.0137725	-0.00716495	-0.0215572	0.173846	-0.165513
0.478	0.0401802	0.0177361	-0.00308865	-0.0173995	0.176471	-0.161068
0.4781	0.0446481	0.0216506	0.000937892	-0.0132921	0.179057	-0.156672
0.4782	0.0490528	0.0255106	0.00490911	-0.00924054	0.181601	-0.15233
0.4783	0.0533881	0.0293105	0.00881956	-0.0052503	0.184098	-0.148047
0.4784	0.0576478	0.033045	0.012664	-0.0013267	0.186543	-0.143828
0.4785	0.0618258	0.0367092	0.0164372	0.00252512	0.188932	-0.139677
0.4786	0.0659166	0.0402979	0.0201342	0.00630014	0.19126	-0.135599
0.4787	0.0699143	0.0438063	0.0237502	0.00999355	0.193523	-0.131598
0.4788	0.0738137	0.04723	0.0272805	0.0136007	0.195718	-0.127679
0.4789	0.0776094	0.0505643	0.0307207	0.017117	0.19784	-0.123845
0.479	0.0812966	0.0538049	0.0340665	0.0205382	0.199886	-0.1201
0.4791	0.0848704	0.0569479	0.0373137	0.0238603	0.201852	-0.116449
0.4792	0.0883262	0.0599892	0.0404584	0.0270792	0.203735	-0.112894
0.4793	0.0916598	0.0629251	0.043497	0.0301912	0.205532	-0.109439
0.4794	0.094867	0.0657522	0.0464258	0.0331927	0.207239	-0.106087
0.4795	0.0979439	0.068467	0.0492415	0.0360805	0.208854	-0.102841
0.4796	0.100887	0.0710665	0.051941	0.0388514	0.210374	-0.0997038
0.4797	0.103693	0.0735478	0.0545214	0.0415024	0.211796	-0.0966783
0.4798	0.106358	0.075908	0.0569799	0.0440308	0.213119	-0.0937668
0.4799	0.108879	0.0781448	0.0593141	0.0464342	0.214339	-0.0909714
0.48	0.111255	0.0802559	0.0615216	0.0487101	0.215456	-0.0882942
0.4801	0.113482	0.082239	0.0636003	0.0508566	0.216467	-0.0857371
0.4802	0.115558	0.0840922	0.0655482	0.0528715	0.217369	-0.083302
0.4803	0.117482	0.085814	0.0673639	0.0547533	0.218163	-0.0809901
0.4804	0.119251	0.087403	0.0690458	0.0565007	0.218847	-0.0788027
0.4805	0.120865	0.088858	0.0705928	0.0581125	0.21942	-0.0767409
0.4806	0.122321	0.0901779	0.0720039	0.0595876	0.21988	-0.0748055
0.4807	0.12362	0.0913621	0.0732783	0.0609253	0.220228	-0.0729973
0.4808	0.124761	0.0924099	0.0744155	0.0621249	0.220462	-0.0713167
0.4809	0.125742	0.0933209	0.075415	0.0631862	0.220582	-0.069764
0.481	0.126565	0.094095	0.0762767	0.0641089	0.220589	-0.0683393
0.4811	0.127228	0.0947323	0.0770006	0.0648931	0.220482	-0.0670426
0.4812	0.127733	0.095233	0.0775872	0.0655392	0.220261	-0.0658736
0.4813	0.128079	0.0955976	0.0780367	0.0660475	0.219926	-0.0648318
0.4814	0.128268	0.0958267	0.0783499	0.0664188	0.219479	-0.0639166
0.4815	0.128301	0.0959212	0.0785276	0.0666539	0.21892	-0.0631271
0.4816	0.128178	0.0958822	0.078571	0.0667539	0.21825	-0.0624625
0.4817	0.127902	0.0957109	0.0784813	0.0667201	0.21747	-0.0619214
0.4818	0.127474	0.0954088	0.0782599	0.0665539	0.21658	-0.0615026
0.4819	0.126895	0.0949775	0.0779084	0.066257	0.215584	-0.0612046
0.482	0.126169	0.0944188	0.0774288	0.0658312	0.214481	-0.0610256
0.4821	0.125296	0.0937347	0.0768229	0.0652785	0.213273	-0.0609639
0.4822	0.124281	0.0929273	0.076093	0.0646011	0.211964	-0.0610175
0.4823	0.123125	0.0919989	0.0752413	0.0638013	0.210553	-0.0611842
0.4824	0.121831	0.0909521	0.0742704	0.0628815	0.209044	-0.0614618
0.4825	0.120403	0.0897894	0.0731828	0.0618446	0.207439	-0.0618478
0.4826	0.118843	0.0885136	0.0719815	0.0606932	0.20574	-0.0623397
0.4827	0.117155	0.0871275	0.070669	0.05943	0.203949	-0.062935
0.4828	0.115342	0.0856342	0.0692487	0.0580585	0.202069	-0.0636306
0.4829	0.113409	0.0840372	0.0677239	0.0565818	0.200103	-0.0644237
0.483	0.11136	0.0823396	0.0660978	0.0550034	0.198053	-0.0653112
0.4831	0.109197	0.0805449	0.064374	0.0533266	0.195924	-0.0662899
0.4832	0.106926	0.0786566	0.062556	0.051555	0.193717	-0.0673565
0.4833	0.10455	0.0766785	0.0606475	0.0496924	0.191435	-0.0685078
0.4834	0.102074	0.0746143	0.0586522	0.0477426	0.189083	-0.0697403
0.4835	0.0995034	0.0724679	0.0565742	0.0457095	0.186663	-0.0710503
0.4836	0.0968415	0.0702432	0.0544172	0.0435969	0.184178	-0.0724344
0.4837	0.0940933	0.0679443	0.0521854	0.0414091	0.181632	-0.0738888
0.4838	0.0912638	0.0655752	0.0498829	0.03915	0.179029	-0.0754098
0.4839	0.0883577	0.0631401	0.0475138	0.036824	0.176372	-0.0769936
0.484	0.0853799	0.0606433	0.0450825	0.0344353	0.173665	-0.0786363
0.4841	0.0823355	0.058089	0.0425932	0.0319882	0.170911	-0.080334
0.4842	0.0792295	0.0554815	0.0400502	0.0294871	0.168114	-0.0820827
0.4843	0.076067	0.0528253	0.037458	0.0269363	0.165277	-0.0838784
0.4844	0.0728531	0.0501247	0.0348209	0.0243403	0.162405	-0.0857172
0.4845	0.069593	0.0473842	0.0321435	0.0217036	0.159502	-0.087595
0.4846	0.0662917	0.0446081	0.0294301	0.0190306	0.15657	-0.0895077
0.4847	0.0629546	0.041801	0.0266852	0.0163258	0.153614	-0.0914513
0.4848	0.0595868	0.0389673	0.0239134	0.0135938	0.150637	-0.0934217
0.4849	0.0561934	0.0361115	0.021119	0.0108389	0.147644	-0.0954148
0.485	0.0527798	0.0332379	0.0183065	0.00806568	0.144639	-0.0974266
0.4851	0.0493509	0.0303511	0.0154805	0.00527861	0.141624	-0.099453
0.4852	0.0459117	0.0274552	0.012645	0.00248187	0.138603	-0.10149
0.4853	0.0424676	0.0245548	0.00980473	-0.000319865	0.135581	-0.103534
0.4854	0.0390237	0.0216543	0.00696404	-0.00312223	0.132562	-0.105581
0.4855	0.0355849	0.018758	0.00412725	-0.00592088	0.129548	-0.107626
0.4856	0.0321562	0.0158701	0.00129864	-0.00871153	0.126543	-0.109666
0.4857	0.0287425	0.0129948	-0.00151757	-0.0114899	0.123552	-0.111697
0.4858	0.0253486	0.0101364	-0.00431723	-0.0142519	0.120577	-0.113715
0.4859	0.0219793	0.00729882	-0.00709623	-0.0169934	0.117623	-0.115717
0.486	0.0186393	0.00448614	-0.00985055	-0.0197103	0.114692	-0.117698
0.4861	0.0153332	0.00170228	-0.0125762	-0.0223987	0.111787	-0.119656
0.4862	0.0120653	-0.0010489	-0.0152694	-0.0250547	0.108913	-0.121587
0.4863	0.00884023	-0.00376363	-0.0179263	-0.0276745	0.106073	-0.123487
0.4864	0.00566215	-0.00643824	-0.0205433	-0.0302543	0.103269	-0.125353
0.4865	0.00253524	-0.00906914	-0.0231166	-0.0327907	0.100504	-0.127181
0.4866	-0.000536418	-0.0116528	-0.0256429	-0.03528	0.097782	-0.128969
0.4867	-0.0035489	-0.014186	-0.0281188	-0.0377189	0.0951055	-0.130714
0.4868	-0.00649838	-0.0166653	-0.0305408	-0.040104	0.0924773	-0.132412
0.4869	-0.0093812	-0.0190875	-0.032906	-0.0424323	0.0899	-0.134061
0.487	-0.0121938	-0.0214498	-0.0352112	-0.0447005	0.0873763	-0.135657
0.4871	-0.0149328	-0.023749	-0.0374535	-0.0469059	0.0849086	-0.137198
0.4872	-0.0175948	-0.0259825	-0.03963	-0.0490454	0.0824994	-0.138682
0.4873	-0.0201769	-0.0281475	-0.0417382	-0.0511166	0.0801509	-0.140107
0.4874	-0.0226759	-0.0302415	-0.0437753	-0.0531167	0.0778653	-0.141469
0.4875	-0.0250892	-0.032262	-0.0457391	-0.0550434	0.0756448	-0.142766
0.4876	-0.027414	-0.0342068	-0.0476272	-0.0568943	0.0734911	-0.143997
0.4877	-0.029648	-0.036074	-0.0494376	-0.0586675	0.071406	-0.14516
0.4878	-0.0317888	-0.0378613	-0.0511681	-0.0603607	0.0693915	-0.146253
0.4879	-0.033834	-0.0395668	-0.0528169	-0.0619721	0.067449	-0.147274
0.488	-0.0357817	-0.0411888	-0.0543822	-0.0634999	0.0655802	-0.148221
0.4881	-0.03763	-0.0427257	-0.0558623	-0.0649425	0.0637863	-0.149093
0.4882	-0.0393773	-0.0441761	-0.0572559	-0.0662985	0.0620687	-0.149888
0.4883	-0.0410219	-0.0455386	-0.0585616	-0.0675664	0.0604283	-0.150607
0.4884	-0.0425625	-0.0468121	-0.0597783	-0.0687453	0.0588663	-0.151246
0.4885	-0.0439979	-0.0479955	-0.0609049	-0.0698339	0.0573835	-0.151806
0.4886	-0.0453272	-0.049088	-0.0619405	-0.0708314	0.0559807	-0.152286
0.4887	-0.0465495	-0.0500888	-0.0628844	-0.0717372	0.0546584	-0.152685
0.4888	-0.047664	-0.0509974	-0.0637361	-0.0725505	0.0534172	-0.153002
0.4889	-0.0486703	-0.0518133	-0.064495	-0.073271	0.0522575	-0.153237
0.489	-0.049568	-0.0525362	-0.0651608	-0.0738984	0.0511795	-0.15339
0.4891	-0.0503569	-0.0531659	-0.0657335	-0.0744324	0.0501834	-0.153461
0.4892	-0.051037	-0.0537025	-0.066213	-0.0748731	0.0492691	-0.153449
0.4893	-0.0516085	-0.054146	-0.0665994	-0.0752206	0.0484366	-0.153355
0.4894	-0.0520716	-0.0544967	-0.0668929	-0.0754752	0.0476856	-0.153179
0.4895	-0.0524268	-0.054755	-0.067094	-0.0756372	0.0470159	-0.152922
0.4896	-0.0526747	-0.0549215	-0.0672032	-0.0757071	0.0464269	-0.152583
0.4897	-0.052816	-0.0549967	-0.0672211	-0.0756857	0.0459181	-0.152163
0.4898	-0.0528518	-0.0549814	-0.0671486	-0.0755738	0.0454889	-0.151664
0.4899	-0.0527831	-0.0548767	-0.0669866	-0.0753722	0.0451383	-0.151086
0.49	-0.052611	-0.0546835	-0.066736	-0.075082	0.0448657	-0.150429
0.4901	-0.052337	-0.054403	-0.0663981	-0.0747043	0.0446698	-0.149695
0.4902	-0.0519628	-0.0540367	-0.0659744	-0.0742408	0.0445495	-0.148886
0.4903	-0.0514897	-0.0535858	-0.0654661	-0.0736925	0.0445037	-0.148002
0.4904	-0.0509196	-0.0530518	-0.0648746	-0.073061	0.0445312	-0.147045
0.4905	-0.0502543	-0.0524362	-0.0642017	-0.072348	0.0446305	-0.146016
0.4906	-0.0494958	-0.051741	-0.063449	-0.0715551	0.0448002	-0.144916
0.4907	-0.0486463	-0.0509678	-0.0626184	-0.0706842	0.0450387	-0.143749
0.4908	-0.047708	-0.0501186	-0.0617118	-0.0697373	0.0453444	-0.142514
0.4909	-0.0466832	-0.0491954	-0.0607312	-0.0687164	0.0457155	-0.141215
0.491	-0.0455745	-0.0482003	-0.0596789	-0.0676236	0.0461503	-0.139852
0.4911	-0.0443844	-0.0471356	-0.0585568	-0.0664611	0.0466467	-0.138428
0.4912	-0.0431155	-0.0460035	-0.0573675	-0.0652313	0.0472029	-0.136946
0.4913	-0.0417707	-0.0448064	-0.0561132	-0.0639364	0.0478169	-0.135406
0.4914	-0.0403527	-0.0435468	-0.0547964	-0.0625791	0.0484866	-0.133812
0.4915	-0.0388644	-0.042227	-0.0534196	-0.0611617	0.0492097	-0.132166
0.4916	-0.037309	-0.0408498	-0.0519853	-0.0596869	0.0499841	-0.130469
0.4917	-0.0356894	-0.0394177	-0.0504963	-0.0581573	0.0508076	-0.128725
0.4918	-0.0340087	-0.0379334	-0.0489552	-0.0565756	0.0516778	-0.126936
0.4919	-0.0322702	-0.0363997	-0.0473648	-0.0549447	0.0525924	-0.125104
0.492	-0.0304772	-0.0348194	-0.0457278	-0.0532672	0.053549	-0.123232
0.4921	-0.0286328	-0.0331952	-0.0440471	-0.0515461	0.0545451	-0.121323
0.4922	-0.0267406	-0.0315302	-0.0423257	-0.0497842	0.0555783	-0.119378
0.4923	-0.0248037	-0.029827	-0.0405663	-0.0479845	0.0566462	-0.117401
0.4924	-0.0228258	-0.0280888	-0.038772	-0.0461499	0.0577461	-0.115394
0.4925	-0.0208101	-0.0263185	-0.0369457	-0.0442834	0.0588756	-0.113361
0.4926	-0.0187602	-0.0245189	-0.0350904	-0.0423879	0.060032	-0.111303
0.4927	-0.0166799	-0.0226935	-0.0332093	-0.0404668	0.0612127	-0.109223
0.4928	-0.0145723	-0.0208448	-0.0313052	-0.0385228	0.0624152	-0.107125
0.4929	-0.012441	-0.018976	-0.0293812	-0.0365589	0.063637	-0.10501
0.493	-0.0102895	-0.0170901	-0.0274402	-0.0345782	0.0648755	-0.102882
0.4931	-0.00812119	-0.0151899	-0.0254852	-0.0325836	0.0661281	-0.100744
0.4932	-0.00593969	-0.0132787	-0.0235194	-0.0305783	0.0673922	-0.0985972
0.4933	-0.00374843	-0.0113592	-0.0215455	-0.0285652	0.0686653	-0.0964454
0.4934	-0.00155087	-0.00943456	-0.0195667	-0.0265473	0.0699448	-0.0942909
0.4935	0.000649561	-0.00750765	-0.0175859	-0.0245275	0.0712282	-0.0921365
0.4936	0.00284945	-0.0055814	-0.015606	-0.0225088	0.072513	-0.0899849
0.4937	0.00504543	-0.00365871	-0.0136299	-0.0204941	0.0737967	-0.0878386
0.4938	0.00723416	-0.00174244	-0.0116606	-0.0184863	0.0750768	-0.0857002
0.4939	0.00941236	0.000164587	-0.00970068	-0.0164882	0.076351	-0.0835723
0.494	0.0115768	0.00205959	-0.00775313	-0.0145026	0.0776167	-0.0814575
0.4941	0.0137242	0.00393984	-0.00582062	-0.0125323	0.0788717	-0.0793581
0.4942	0.0158516	0.00580263	-0.00390587	-0.01058	0.0801137	-0.0772766
0.4943	0.0179558	0.00764533	-0.00201152	-0.00864833	0.0813403	-0.0752154
0.4944	0.0200338	0.00946537	-0.00014016	-0.00673987	0.0825494	-0.0731769
0.4945	0.0220826	0.0112602	0.00170568	-0.00485718	0.0837388	-0.0711633
0.4946	0.0240995	0.0130274	0.00352354	-0.00300273	0.0849064	-0.0691769
0.4947	0.0260816	0.0147645	0.00531101	-0.00117893	0.08605	-0.0672198
0.4948	0.0280261	0.0164693	0.00706575	0.000611881	0.0871678	-0.0652941
0.4949	0.0299306	0.0181394	0.00878551	0.00236742	0.0882577	-0.0634019
0.495	0.0317923	0.0197727	0.0104681	0.0040855	0.0893179	-0.0615451
0.4951	0.0336089	0.021367	0.0121113	0.005764	0.0903464	-0.0597257
0.4952	0.0353777	0.0229201	0.013713	0.00740062	0.0913415	-0.0579456
0.4953	0.0370967	0.0244303	0.0152714	0.00899365	0.0923016	-0.0562065
0.4954	0.0387638	0.0258957	0.0167847	0.0105412	0.093225	-0.05451
0.4955	0.0403768	0.0273146	0.018251	0.0120415	0.0941104	-0.0528577
0.4956	0.0419338	0.0286852	0.0196686	0.0134929	0.0949561	-0.0512512
0.4957	0.0434329	0.0300059	0.021036	0.0148937	0.0957608	-0.0496919
0.4958	0.0448723	0.0312752	0.0223516	0.0162424	0.0965232	-0.0481812
0.4959	0.0462504	0.0324917	0.023614	0.0175375	0.0972421	-0.0467203
0.496	0.0475656	0.0336541	0.0248218	0.0187778	0.0979163	-0.0453105
0.4961	0.0488165	0.034761	0.0259739	0.0199619	0.0985447	-0.0439529
0.4962	0.0500017	0.0358114	0.027069	0.0210888	0.0991264	-0.0426485
0.4963	0.05112	0.0368043	0.0281061	0.0221573	0.0996603	-0.0413982
0.4964	0.0521704	0.0377385	0.0290842	0.0231666	0.100146	-0.0402029
0.4965	0.0531516	0.0386134	0.0300025	0.0241157	0.100582	-0.0390634
0.4966	0.054063	0.0394281	0.0308603	0.0250039	0.100968	-0.0379803
0.4967	0.0549037	0.0401819	0.0316568	0.0258305	0.101304	-0.0369543
0.4968	0.0556731	0.0408744	0.0323915	0.0265949	0.101589	-0.0359858
0.4969	0.0563705	0.0415049	0.0330639	0.0272967	0.101822	-0.0350753
0.497	0.0569956	0.0420732	0.0336736	0.0279355	0.102003	-0.0342231
0.4971	0.057548	0.0425789	0.0342204	0.028511	0.102133	-0.0334294
0.4972	0.0580275	0.043022	0.034704	0.029023	0.10221	-0.0326943
0.4973	0.058434	0.0434022	0.0351245	0.0294715	0.102235	-0.032018
0.4974	0.0587676	0.0437196	0.0354817	0.0298565	0.102207	-0.0314005
0.4975	0.0590282	0.0439743	0.0357758	0.0301779	0.102128	-0.0308416
0.4976	0.0592162	0.0441664	0.036007	0.0304362	0.101996	-0.0303411
0.4977	0.0593315	0.0442961	0.0361753	0.0306312	0.101812	-0.0298989
0.4978	0.059375	0.0443639	0.0362813	0.0307636	0.101577	-0.0295146
0.4979	0.0593471	0.0443703	0.0363256	0.0308339	0.10129	-0.0291877
0.498	0.0592484	0.0443158	0.0363086	0.0308426	0.100953	-0.0289177
0.4981	0.0590798	0.0442011	0.036231	0.0307904	0.100565	-0.0287039
0.4982	0.058842	0.0440269	0.0360935	0.030678	0.100128	-0.0285458
0.4983	0.058536	0.043794	0.0358969	0.0305062	0.099642	-0.0284425
0.4984	0.0581628	0.0435033	0.0356422	0.0302759	0.0991078	-0.0283933
0.4985	0.0577234	0.0431556	0.0353301	0.0299881	0.0985262	-0.0283972
0.4986	0.0572192	0.0427522	0.0349619	0.0296437	0.0978982	-0.0284535
0.4987	0.0566514	0.042294	0.0345386	0.029244	0.0972245	-0.0285609
0.4988	0.0560213	0.0417822	0.0340614	0.02879	0.0965063	-0.0287184
0.4989	0.0553304	0.0412181	0.0335315	0.0282831	0.0957445	-0.028925
0.499	0.0545802	0.040603	0.0329503	0.0277246	0.0949403	-0.0291793
0.4991	0.0537723	0.0399382	0.032319	0.0271158	0.0940949	-0.0294802
0.4992	0.0529085	0.0392252	0.0316393	0.0264582	0.0932094	-0.0298263
0.4993	0.0519903	0.0384655	0.0309125	0.0257533	0.0922852	-0.0302163
0.4994	0.0510197	0.0376606	0.0301402	0.0250026	0.0913234	-0.0306487
0.4995	0.0499984	0.0368122	0.029324	0.0242079	0.0903256	-0.0311221
0.4996	0.0489284	0.0359218	0.0284656	0.0233706	0.089293	-0.0316349
0.4997	0.0478117	0.0349911	0.0275667	0.0224925	0.0882272	-0.0321856
0.4998	0.0466503	0.034022	0.0266289	0.0215755	0.0871296	-0.0327727
0.4999	0.0454462	0.0330161	0.0256542	0.0206212	0.0860017	-0.0333945
0.5	0.0442017	0.0319753	0.0246443	0.0196315	0.0848451	-0.0340493
0.5001	0.0429187	0.0309014	0.023601	0.0186083	0.0836612	-0.0347354
0.5002	0.0415992	0.0297962	0.0225261	0.0175532	0.0824516	-0.0354514
0.5003	0.0402458	0.0286616	0.0214217	0.0164684	0.0812181	-0.0361952
0.5004	0.0388607	0.0274997	0.0202897	0.0153558	0.0799623	-0.0369651
0.5005	0.0374461	0.0263124	0.0191321	0.0142174	0.0786858	-0.0377594
0.5006	0.0360044	0.0251018	0.0179508	0.0130552	0.0773905	-0.0385762
0.5007	0.034538	0.0238697	0.016748	0.0118713	0.0760779	-0.0394136
0.5008	0.033049	0.0226182	0.0155255	0.0106675	0.0747498	-0.0402699
0.5009	0.03154	0.0213494	0.0142855	0.00944608	0.0734078	-0.0411433
0.501	0.0300131	0.0200652	0.0130298	0.0082089	0.0720538	-0.0420318
0.5011	0.0284709	0.0187676	0.0117607	0.00695807	0.0706895	-0.0429336
0.5012	0.0269156	0.0174587	0.0104801	0.0056956	0.0693165	-0.0438469
0.5013	0.0253496	0.0161406	0.00919001	0.00442356	0.0679366	-0.0447698
0.5014	0.0237753	0.0148151	0.00789249	0.00314395	0.0665515	-0.0457006
0.5015	0.0221949	0.0134844	0.00658955	0.00185882	0.065163	-0.0466372
0.5016	0.0206109	0.0121504	0.00528319	0.000570161	0.0637727	-0.047578
0.5017	0.0190255	0.0108152	0.00397541	-0.000720017	0.0623823	-0.0485211
0.5018	0.017441	0.00948057	0.00266818	-0.00200974	0.0609936	-0.0494648
0.5019	0.0158597	0.00814861	0.00136344	-0.00329704	0.0596081	-0.0504072
0.502	0.0142839	0.0068212	6.31464e-05	-0.00457998	0.0582275	-0.0513466
0.5021	0.0127156	0.00550024	-0.00123081	-0.00585665	0.0568535	-0.0522812
0.5022	0.0111572	0.0041876	-0.00251655	-0.00712517	0.0554876	-0.0532094
0.5023	0.00961077	0.00288513	-0.00379223	-0.00838368	0.0541314	-0.0541295
0.5024	0.00807838	0.00159463	-0.00505602	-0.00963035	0.0527865	-0.0550398
0.5025	0.00656214	0.000317877	-0.00630615	-0.0108634	0.0514543	-0.0559387
0.5026	0.00506405	-0.000943392	-0.00754087	-0.0120811	0.0501364	-0.0568246
0.5027	0.00358581	-0.00218772	-0.00875871	-0.0132819	0.048834	-0.0576962
0.5028	0.00212965	-0.00341321	-0.00995779	-0.014464	0.0475487	-0.0585518
0.5029	0.000697426	-0.00461824	-0.0111365	-0.0156258	0.0462818	-0.0593899
0.503	-0.000709021	-0.00580125	-0.0122932	-0.0167655	0.0450349	-0.060209
0.5031	-0.00208792	-0.00696073	-0.0134264	-0.0178818	0.043809	-0.0610078
0.5032	-0.00343757	-0.00809518	-0.0145347	-0.0189732	0.0426056	-0.0617849
0.5033	-0.0047563	-0.00920321	-0.0156165	-0.0200381	0.0414258	-0.0625391
0.5034	-0.00604253	-0.0102834	-0.0166706	-0.0210753	0.0402707	-0.0632691
0.5035	-0.00729472	-0.0113345	-0.0176956	-0.0220833	0.0391416	-0.0639737
0.5036	-0.00851141	-0.0123553	-0.0186903	-0.023061	0.0380394	-0.0646517
0.5037	-0.0096912	-0.0133444	-0.0196534	-0.0240072	0.0369653	-0.0653021
0.5038	-0.0108328	-0.0143009	-0.0205838	-0.0249206	0.0359201	-0.0659238
0.5039	-0.0119348	-0.0152235	-0.0214804	-0.0258002	0.0349049	-0.0665158
0.504	-0.0129962	-0.0161114	-0.0223422	-0.0266449	0.0339204	-0.0670772
0.5041	-0.0140158	-0.0169634	-0.0231682	-0.0274539	0.0329676	-0.0676072
0.5042	-0.0149925	-0.0177788	-0.0239575	-0.0282261	0.0320471	-0.0681048
0.5043	-0.0159254	-0.0185566	-0.0247093	-0.0289608	0.0311597	-0.0685694
0.5044	-0.0168136	-0.0192961	-0.0254228	-0.0296571	0.0303061	-0.0690002
0.5045	-0.0176561	-0.0199966	-0.0260973	-0.0303143	0.0294869	-0.0693966
0.5046	-0.0184524	-0.0206575	-0.0267321	-0.0309319	0.0287026	-0.069758
0.5047	-0.0192017	-0.0212781	-0.0273267	-0.0315091	0.0279537	-0.0700838
0.5048	-0.0199034	-0.0218579	-0.0278805	-0.0320456	0.0272407	-0.0703736
0.5049	-0.0205569	-0.0223966	-0.028393	-0.0325407	0.0265639	-0.070627
0.505	-0.0211619	-0.0228936	-0.028864	-0.0329942	0.0259237	-0.0708436
0.5051	-0.0217179	-0.0233487	-0.029293	-0.0334057	0.0253204	-0.0710231
0.5052	-0.0222249	-0.0237619	-0.02968	-0.0337751	0.0247539	-0.0711655
0.5053	-0.0226825	-0.0241326	-0.0300246	-0.0341021	0.0242247	-0.0712704
0.5054	-0.0230904	-0.0244609	-0.0303267	-0.0343866	0.0237329	-0.0713377
0.5055	-0.0234486	-0.0247466	-0.0305863	-0.0346283	0.0232785	-0.0713673
0.5056	-0.0237571	-0.0249898	-0.0308032	-0.0348275	0.0228615	-0.0713593
0.5057	-0.0240159	-0.0251904	-0.0309776	-0.034984	0.0224818	-0.0713137
0.5058	-0.0242253	-0.0253486	-0.0311096	-0.0350981	0.0221394	-0.0712305
0.5059	-0.0243854	-0.0254647	-0.0311994	-0.03517	0.0218342	-0.07111
0.506	-0.0244964	-0.0255387	-0.0312472	-0.0351997	0.0215658	-0.0709524
0.5061	-0.0245589	-0.0255711	-0.0312533	-0.0351878	0.021334	-0.0707579
0.5062	-0.0245731	-0.0255622	-0.0312181	-0.0351345	0.0211386	-0.0705269
0.5063	-0.0245395	-0.0255124	-0.0311419	-0.0350402	0.0209792	-0.0702598
0.5064	-0.0244588	-0.0254223	-0.0310254	-0.0349055	0.0208553	-0.069957
0.5065	-0.0243315	-0.0252922	-0.030869	-0.0347308	0.0207665	-0.0696189
0.5066	-0.0241583	-0.0251228	-0.0306733	-0.0345168	0.0207124	-0.0692462
0.5067	-0.0239399	-0.0249148	-0.0304389	-0.0342641	0.0206923	-0.0688393
0.5068	-0.0236772	-0.0246688	-0.0301666	-0.0339734	0.0207056	-0.068399
0.5069	-0.023371	-0.0243856	-0.029857	-0.0336454	0.0207519	-0.0679258
0.507	-0.0230223	-0.0240659	-0.029511	-0.0332809	0.0208303	-0.0674205
0.5071	-0.0226319	-0.0237106	-0.0291293	-0.0328807	0.0209401	-0.0668838
0.5072	-0.0222009	-0.0233206	-0.0287129	-0.0324458	0.0210807	-0.0663166
0.5073	-0.0217304	-0.0228967	-0.0282627	-0.0319771	0.0212512	-0.0657196
0.5074	-0.0212215	-0.02244	-0.0277796	-0.0314754	0.0214508	-0.0650937
0.5075	-0.0206754	-0.0219514	-0.0272647	-0.0309419	0.0216786	-0.0644399
0.5076	-0.0200931	-0.0214319	-0.0267189	-0.0303775	0.0219338	-0.0637591
0.5077	-0.0194764	-0.0208828	-0.0261436	-0.0297836	0.0222153	-0.0630523
0.5078	-0.0188261	-0.0203051	-0.0255396	-0.029161	0.0225222	-0.0623206
0.5079	-0.0181437	-0.0196999	-0.0249081	-0.0285109	0.0228537	-0.0615648
0.508	-0.0174304	-0.0190683	-0.0242503	-0.0278344	0.0232087	-0.060786
0.5081	-0.0166876	-0.0184115	-0.0235674	-0.0271328	0.0235863	-0.0599854
0.5082	-0.0159168	-0.0177307	-0.0228605	-0.0264073	0.0239852	-0.059164
0.5083	-0.0151195	-0.0170272	-0.0221309	-0.0256591	0.0244046	-0.0583229
0.5084	-0.014297	-0.0163023	-0.0213799	-0.0248895	0.0248434	-0.0574633
0.5085	-0.0134508	-0.0155571	-0.0206088	-0.0240998	0.0253003	-0.0565864
0.5086	-0.0125826	-0.0147931	-0.0198189	-0.0232913	0.0257743	-0.0556932
0.5087	-0.0116938	-0.0140115	-0.0190114	-0.0224652	0.0262644	-0.0547851
0.5088	-0.0107859	-0.0132136	-0.0181878	-0.0216231	0.0267692	-0.0538633
0.5089	-0.00986056	-0.0124009	-0.0173493	-0.0207661	0.0272878	-0.0529288
0.509	-0.00891931	-0.0115745	-0.0164973	-0.0198956	0.0278189	-0.0519831
0.5091	-0.00796373	-0.010736	-0.0156332	-0.0190131	0.0283613	-0.0510272
0.5092	-0.0069954	-0.00988663	-0.0147583	-0.0181199	0.028914	-0.0500624
0.5093	-0.00601592	-0.00902776	-0.013874	-0.0172173	0.0294757	-0.04909
0.5094	-0.00502686	-0.00816077	-0.0129817	-0.0163067	0.0300453	-0.0481112
0.5095	-0.00402982	-0.00728702	-0.0120827	-0.0153895	0.0306215	-0.0471273
0.5096	-0.00302638	-0.00640788	-0.0111785	-0.0144671	0.0312033	-0.0461393
0.5097	-0.00201811	-0.00552468	-0.0102702	-0.0135408	0.0317894	-0.0451487
0.5098	-0.00100659	-0.00463878	-0.00935943	-0.0126119	0.0323788	-0.0441566
0.5099	6.61845e-06	-0.00375152	-0.00844735	-0.0116819	0.0329702	-0.0431642
0.51	0.00101998	-0.00286422	-0.00753536	-0.0107521	0.0335625	-0.0421728
0.5101	0.00203196	-0.0019782	-0.00662475	-0.00982369	0.0341545	-0.0411834
0.5102	0.00304076	-0.00109499	-0.00571708	-0.00889833	0.0347451	-0.0401975
0.5103	0.00404517	-0.00021565	-0.0048134	-0.00797704	0.0353332	-0.0392161
0.5104	0.00504371	0.000658567	-0.00391498	-0.0070611	0.0359178	-0.0382403
0.5105	0.00603493	0.00152641	-0.00302306	-0.00615177	0.0364977	-0.0372713
0.5106	0.00701741	0.00238666	-0.00213886	-0.00525027	0.0370721	-0.0363101
0.5107	0.00798974	0.00323812	-0.00126361	-0.0043578	0.0376397	-0.0353578
0.5108	0.00895056	0.0040796	-0.000398469	-0.00347556	0.0381997	-0.0344155
0.5109	0.00989852	0.00490996	0.000455401	-0.0026047	0.0387509	-0.0334842
0.511	0.0108323	0.00572807	0.00129688	-0.00174635	0.0392925	-0.032565
0.5111	0.0117507	0.00653284	0.00212485	-0.000901616	0.0398235	-0.0316588
0.5112	0.0126523	0.0073232	0.00293827	-7.15625e-05	0.040343	-0.0307666
0.5113	0.0135361	0.00809811	0.00373609	0.000742768	0.0408501	-0.0298894
0.5114	0.0144008	0.00885659	0.0045173	0.00154037	0.0413439	-0.029028
0.5115	0.0152453	0.00959765	0.00528094	0.00232027	0.0418236	-0.0281833
0.5116	0.0160686	0.0103204	0.00602607	0.00308153	0.0422884	-0.0273562
0.5117	0.0168695	0.0110239	0.0067518	0.00382324	0.0427375	-0.0265475
0.5118	0.0176472	0.0117072	0.00745725	0.00454455	0.0431702	-0.0257579
0.5119	0.0184005	0.0123697	0.00814161	0.00524463	0.0435858	-0.0249882
0.512	0.0191286	0.0130104	0.00880408	0.00592268	0.0439835	-0.0242391
0.5121	0.0198307	0.0136287	0.00944393	0.00657796	0.0443628	-0.0235113
0.5122	0.0205059	0.0142239	0.0100604	0.00720977	0.044723	-0.0228054
0.5123	0.0211535	0.0147952	0.010653	0.00781743	0.0450635	-0.022122
0.5124	0.0217726	0.0153421	0.0112209	0.00840031	0.0453839	-0.0214616
0.5125	0.0223627	0.0158639	0.0117635	0.00895785	0.0456836	-0.0208248
0.5126	0.0229231	0.0163602	0.0122805	0.00948948	0.0459621	-0.0202121
0.5127	0.0234529	0.0168302	0.0127709	0.00999448	0.0462188	-0.0196242
0.5128	0.023952	0.0172736	0.0132347	0.0104726	0.0464536	-0.0190611
0.5129	0.0244197	0.0176902	0.0136713	0.0109235	0.046666	-0.0185233
0.513	0.0248558	0.0180794	0.0140805	0.0113468	0.0468557	-0.0180112
0.5131	0.0252598	0.018441	0.0144619	0.0117421	0.0470225	-0.0175249
0.5132	0.0256313	0.0187748	0.0148152	0.0121092	0.0471661	-0.0170648
0.5133	0.0259702	0.0190804	0.0151402	0.0124478	0.0472863	-0.016631
0.5134	0.0262762	0.0193577	0.0154367	0.0127577	0.047383	-0.0162238
0.5135	0.0265491	0.0196066	0.0157045	0.0130389	0.0474559	-0.0158432
0.5136	0.0267889	0.0198268	0.0159436	0.0132911	0.0475051	-0.0154894
0.5137	0.0269953	0.0200185	0.0161538	0.0135144	0.0475304	-0.0151624
0.5138	0.0271684	0.0201814	0.0163353	0.0137087	0.0475318	-0.0148621
0.5139	0.0273082	0.0203158	0.0164878	0.013874	0.0475093	-0.0145887
0.514	0.0274149	0.0204215	0.0166117	0.0140104	0.047463	-0.0143419
0.5141	0.0274884	0.0204988	0.0167069	0.0141179	0.047393	-0.0141218
0.5142	0.027529	0.0205478	0.0167736	0.0141969	0.0472994	-0.0139282
0.5143	0.027537	0.0205686	0.0168119	0.0142473	0.0471823	-0.0137609
0.5144	0.0275124	0.0205615	0.0168222	0.0142696	0.0470419	-0.0136197
0.5145	0.0274558	0.0205267	0.0168047	0.0142638	0.0468784	-0.0135043
0.5146	0.0273673	0.0204646	0.0167596	0.0142304	0.0466921	-0.0134145
0.5147	0.0272475	0.0203755	0.0166873	0.0141696	0.0464833	-0.0133499
0.5148	0.0270966	0.0202598	0.0165882	0.0140819	0.0462523	-0.0133103
0.5149	0.0269153	0.0201178	0.0164628	0.0139677	0.0459994	-0.0132952
0.515	0.0267041	0.01995	0.0163113	0.0138273	0.045725	-0.0133042
0.5151	0.0264634	0.0197569	0.0161344	0.0136614	0.0454295	-0.0133369
0.5152	0.0261936	0.0195387	0.0159323	0.0134701	0.0451132	-0.013393
0.5153	0.0258956	0.0192963	0.0157058	0.0132543	0.0447766	-0.0134719
0.5154	0.0255701	0.0190302	0.0154554	0.0130145	0.0444203	-0.0135729
0.5155	0.0252177	0.0187411	0.0151818	0.0127513	0.0440448	-0.0136956
0.5156	0.0248393	0.0184294	0.0148856	0.0124654	0.0436507	-0.0138393
0.5157	0.0244356	0.018096	0.0145675	0.0121574	0.0432384	-0.0140035
0.5158	0.0240073	0.0177415	0.0142281	0.0118281	0.0428086	-0.0141875
0.5159	0.0235553	0.0173665	0.0138681	0.0114781	0.0423618	-0.0143907
0.516	0.0230804	0.0169719	0.0134883	0.0111081	0.0418988	-0.0146124
0.5161	0.0225836	0.0165583	0.0130895	0.010719	0.04142	-0.0148519
0.5162	0.0220657	0.0161266	0.0126723	0.0103115	0.0409263	-0.0151086
0.5163	0.0215275	0.0156775	0.0122377	0.00988635	0.0404181	-0.0153817
0.5164	0.0209702	0.0152118	0.0117864	0.00944444	0.0398964	-0.0156704
0.5165	0.0203946	0.0147304	0.0113192	0.00898657	0.0393616	-0.015974
0.5166	0.0198017	0.0142341	0.010837	0.00851358	0.0388147	-0.0162917
0.5167	0.0191925	0.0137238	0.0103407	0.00802635	0.0382562	-0.0166228
0.5168	0.018568	0.0132003	0.009831	0.00752574	0.0376869	-0.0169665
0.5169	0.0179293	0.0126644	0.00930895	0.00701263	0.0371076	-0.0173219
0.517	0.0172773	0.0121172	0.00877537	0.00648792	0.036519	-0.0176883
0.5171	0.0166131	0.0115594	0.00823117	0.0059525	0.0359219	-0.0180648
0.5172	0.0159378	0.0109921	0.00767726	0.0054073	0.0353171	-0.0184506
0.5173	0.0152523	0.010416	0.00711454	0.00485321	0.0347053	-0.0188449
0.5174	0.0145579	0.00983208	0.00654393	0.00429117	0.0340873	-0.0192469
0.5175	0.0138555	0.0092413	0.00596634	0.00372208	0.0334639	-0.0196556
0.5176	0.0131462	0.00864454	0.0053827	0.00314687	0.0328358	-0.0200703
0.5177	0.0124307	0.0080425	0.00479368	0.00256623	0.0322037	-0.0204904
0.5178	0.0117105	0.00743631	0.00420045	0.00198132	0.0315685	-0.0209148
0.5179	0.0109866	0.00682689	0.00360391	0.00139305	0.030931	-0.0213426
0.518	0.0102601	0.00621515	0.00300498	0.000802341	0.030292	-0.0217731
0.5181	0.00953197	0.005602	0.00240457	0.000210099	0.0296523	-0.0222054
0.5182	0.00880328	0.00498832	0.00180357	-0.000382772	0.0290126	-0.0226387
0.5183	0.00807508	0.00437501	0.00120288	-0.000975376	0.0283737	-0.0230721
0.5184	0.00734839	0.00376294	0.000603385	-0.00156683	0.0277363	-0.023505
0.5185	0.00662421	0.00315299	5.94736e-06	-0.00215625	0.0271011	-0.0239364
0.5186	0.00590356	0.00254601	-0.000588567	-0.00274279	0.026469	-0.0243657
0.5187	0.00518741	0.00194285	-0.00117931	-0.00332558	0.0258407	-0.024792
0.5188	0.00447674	0.00134435	-0.00176545	-0.00390379	0.0252167	-0.0252146
0.5189	0.00377249	0.000751304	-0.00234616	-0.00447659	0.0245979	-0.0256327
0.519	0.00307559	0.000164532	-0.00292064	-0.00504319	0.0239849	-0.0260456
0.5191	0.00238697	-0.000415187	-0.0034881	-0.00560279	0.0233784	-0.0264526
0.5192	0.00170752	-0.000987086	-0.00404777	-0.00615461	0.0227791	-0.026853
0.5193	0.0010381	-0.00155042	-0.00459891	-0.0066979	0.0221876	-0.0272461
0.5194	0.000379568	-0.00210445	-0.00514077	-0.00723194	0.0216045	-0.0276312
0.5195	-0.000267253	-0.00264847	-0.00567265	-0.007756	0.0210304	-0.0280077
0.5196	-0.000901562	-0.0031818	-0.00619386	-0.00826939	0.0204659	-0.028375
0.5197	-0.00152258	-0.00370378	-0.00670374	-0.00877144	0.0199115	-0.0287324
0.5198	-0.00212957	-0.00421375	-0.00720163	-0.00926152	0.019368	-0.0290794
0.5199	-0.0027218	-0.0047111	-0.00768691	-0.00973898	0.0188356	-0.0294154
0.52	-0.00329859	-0.00519524	-0.00815899	-0.0102032	0.0183151	-0.0297399
0.5201	-0.00385926	-0.00566559	-0.00861729	-0.0106537	0.0178067	-0.0300523
0.5202	-0.00440345	-0.00612184	-0.00906151	-0.0110901	0.0173109	-0.0303524
0.5203	-0.00493029	-0.00656324	-0.00949088	-0.0115116	0.0168283	-0.0306395
0.5204	-0.0054392	-0.0069893	-0.00990492	-0.0119178	0.0163592	-0.030913
0.5205	-0.00592965	-0.00739955	-0.0103032	-0.0123082	0.0159042	-0.0311727
0.5206	-0.00640111	-0.00779356	-0.0106851	-0.0126823	0.0154634	-0.0314181
0.5207	-0.00685311	-0.0081709	-0.0110505	-0.0130397	0.0150375	-0.0316488
0.5208	-0.00728522	-0.00853121	-0.0113988	-0.0133801	0.0146265	-0.0318645
0.5209	-0.007697	-0.00887412	-0.0117297	-0.013703	0.0142309	-0.0320648
0.521	-0.00808808	-0.00919931	-0.0120428	-0.0140083	0.0138509	-0.0322495
0.5211	-0.00845813	-0.00950648	-0.012338	-0.0142954	0.0134868	-0.0324183
0.5212	-0.00880682	-0.00979537	-0.0126148	-0.0145643	0.0131388	-0.0325709
0.5213	-0.00913387	-0.0100657	-0.0128732	-0.0148146	0.0128071	-0.0327071
0.5214	-0.00943905	-0.0103174	-0.0131127	-0.0150462	0.0124919	-0.0328268
0.5215	-0.00972214	-0.0105501	-0.0133334	-0.0152588	0.0121933	-0.0329297
0.5216	-0.00998297	-0.0107637	-0.013535	-0.0154523	0.0119115	-0.0330158
0.5217	-0.0102214	-0.0109582	-0.0137174	-0.0156266	0.0116466	-0.0330849
0.5218	-0.0104373	-0.0111334	-0.0138805	-0.0157815	0.0113986	-0.0331369
0.5219	0	0	0	0	0	0
0.522	0	0	0	0	0	0
0.5225	0	0	0	0	0	0
0.525	0	0	0	0	0	0
0.5275	0	0	0	0	0	0
0.53	0	0	0	0	0	0
0.5325	0	0	0	0	0	0
0.535	0	0	0	0	0	0
0.5375	0	0	0	0	0	0
0.54	0	0	0	0	0	0
0.5425	0	0	0	0	0	0
0.545	0	0	0	0	0	0
0.5475	0	0	0	0	0	0
0.55	0	0	0	0	0	0
0.5525	0	0	0	0	0	0
0.555	0	0	0	0	0	0
0.5575	0	0	0	0	0	0
0.56	0	0	0	0	0	0
0.5625	0	0	0	0	0	0
0.565	0	0	0	0	0	0
0.5675	0	0	0	0	0	0
0.57	0	0	0	0	0	0
0.5725	0	0	0	0	0	0
0.575	0	0	0	0	0	0
0.5775	0	0	0	0	0	0
0.58	0	0	0	0	0	0
0.5825	0	0	0	0	0	0
0.585	0	0	0	0	0	0
0.5875	0	0	0	0	0	0
0.59	0	0	0	0	0	0
0.5925	0	0	0	0	0	0
0.595	0	0	0	0	0	0
0.5975	0	0	0	0	0	0
0.6	0	0	0	0	0	0
0.6025	0	0	0	0	0	0
0.605	0	0	0	0	0	0
0.6075	0	0	0	0	0	0
0.61	0	0	0	0	0	0
0.6125	0	0	0	0	0	0
0.615	0	0	0	0	0	0
0.6175	0	0	0	0	0	0
0.62	0	0	0	0	0	0
0.6225	0	0	0	0	0	0
0.625	0	0	0	0	0	0
0.6275	0	0	0	0	0	0
0.63	0	0	0	0	0	0
0.6325	0	0	0	0	0	0
0.635	0	0	0	0	0	0
0.6375	0	0	0	0	0	0
0.64	0	0	0	0	0	0
0.6425	0	0	0	0	0	0
0.645	0	0	0	0	0	0
0.6475	0	0	0	0	0	0
0.65	0	0	0	0	0	0
0.6525	0	0	0	0	0	0
0.655	0	0	0	0	0	0
0.6575	0	0	0	0	0	0
0.66	0	0	0	0	0	0
0.6625	0	0	0	0	0	0
0.665	0	0	0	0	0	0
0.6675	0	0	0	0	0	0
0.67	0	0	0	0	0	0
0.6725	0	0	0	0	0	0
0.675	0	0	0	0	0	0
0.6775	0	0	0	0	0	0
0.68	0	0	0	0	0	0
0.6825	0	0	0	0	0	0
0.685	0	0	0	0	0	0
0.6875	0	0	0	0	0	0
0.69	0	0	0	0	0	0
0.6925	0	0	0	0	0	0
0.695	0	0	0	0	0	0
0.6975	0	0	0	0	0	0
0.7	0	0	0	0	0	0
0.7025	0	0	0	0	0	0
0.705	0	0	0	0	0	0
0.7075	0	0	0	0	0	0
0.71	0	0	0	0	0	0
0.7125	0	0	0	0	0	0
0.715	0	0	0	0	0	0
0.7175	0	0	0	0	0	0
0.72	0	0	0	0	0	0
0.7225	0	0	0	0	0	0
0.725	0	0	0	0	0	0
0.7275	0	0	0	0	0	0
0.73	0	0	0	0	0	0
0.7325	0	0	0	0	0	0
0.735	0	0	0	0	0	0
0.7375	0	0	0	0	0	0
0.74	0	0	0	0	0	0
0.7425	0	0	0	0	0	0
0.745	0	0	0	0	0	0
0.7475	0	0	0	0	0	0
0.75	0	0	0	0	0	0
0.7525	0	0	0	0	0	0
0.755	0	0	0	0	0	0
0.7575	0	0	0	0	0	0
0.76	0	0	0	0	0	0
0.7625	0	0	0	0	0	0
0.765	0	0	0	0	0	0
0.7651	-0.0195312	-0.017491	-0.0184544	-0.0191348	-0.00824514	-0.0239606
0.7652	-0.01708	-0.0153954	-0.0163623	-0.017043	-0.00632767	-0.0221012
0.7653	-0.0140263	-0.0127767	-0.013738	-0.0144123	-0.00401557	-0.0197014
0.7654	-0.0105017	-0.00975397	-0.0107085	-0.0113751	-0.00134911	-0.0169286
0.7655	-0.00648791	-0.00631156	-0.00725826	-0.00791595	0.0016866	-0.0137694
0.7656	-0.00196331	-0.00243107	-0.00336889	-0.00401659	0.00510858	-0.0102078
0.7657	0.00309578	0.00190778	0.000979837	0.000343269	0.00893532	-0.00622595
0.7658	0.008713	0.00672523	0.00580815	0.00518388	0.0131851	-0.00180554
0.7659	0.0149101	0.0120399	0.0111347	0.0105239	0.0178746	0.00307016
0.766	0.0217056	0.0178676	0.0169752	0.0163791	0.023018	0.0084155
0.7661	0.0291138	0.0242207	0.0233422	0.022762	0.0286264	0.0142417
0.7662	0.0364339	0.0304831	0.0295994	0.0290219	0.0343018	0.0198234
0.7663	0.0433227	0.0363531	0.0354353	0.0348402	0.0398495	0.0248052
0.7664	0.0507158	0.0426528	0.0416982	0.0410841	0.045804	0.0301509
0.7665	0.0586154	0.049384	0.0483901	0.0477557	0.0521671	0.0358626
0.7666	0.0670211	0.0565463	0.0555107	0.0548546	0.0589382	0.0419399
0.7667	0.0759294	0.064137	0.063057	0.062378	0.0661146	0.0483807
0.7668	0.0853345	0.072151	0.0710241	0.0703209	0.0736913	0.0551809
0.7669	0.0952284	0.0805814	0.0794053	0.0786766	0.0816618	0.0623347
0.767	0.105601	0.0894199	0.0881921	0.0874368	0.0900181	0.0698352
0.7671	0.116441	0.0986566	0.0973749	0.0965917	0.098751	0.0776742
0.7672	0.127736	0.108281	0.106943	0.106131	0.10785	0.0858425
0.7673	0.139471	0.11828	0.116884	0.116042	0.117304	0.0943303
0.7674	0.151632	0.128643	0.127187	0.126313	0.127101	0.103127
0.7675	0.164204	0.139355	0.137837	0.136931	0.137228	0.112221
0.7676	0.177169	0.150403	0.14882	0.147881	0.147672	0.1216
0.7677	0.19051	0.161771	0.160122	0.15915	0.158419	0.131253
0.7678	0.204211	0.173446	0.17173	0.170722	0.169456	0.141167
0.7679	0.218254	0.185412	0.183626	0.182583	0.180767	0.151329
0.768	0.23262	0.197654	0.195797	0.194717	0.192339	0.161726
0.7681	0.247291	0.210155	0.208226	0.207109	0.204157	0.172344
0.7682	0.262248	0.222901	0.220898	0.219743	0.216205	0.183171
0.7683	0.277473	0.235875	0.233797	0.232604	0.228469	0.194192
0.7684	0.292948	0.249061	0.246908	0.245675	0.240933	0.205395
0.7685	0.308652	0.262443	0.260213	0.25894	0.253582	0.216765
0.7686	0.324567	0.276006	0.273697	0.272384	0.266401	0.228289
0.7687	0.340675	0.289732	0.287344	0.285991	0.279376	0.239953
0.7688	0.356956	0.303606	0.301138	0.299744	0.29249	0.251744
0.7689	0.373393	0.317612	0.315064	0.313628	0.305729	0.263647
0.769	0.389965	0.331734	0.329105	0.327628	0.319078	0.27565
0.7691	0.406655	0.345957	0.343246	0.341727	0.332521	0.287739
0.7692	0.423445	0.360264	0.357471	0.35591	0.346045	0.299901
0.7693	0.440316	0.374641	0.371765	0.370162	0.359635	0.312122
0.7694	0.45725	0.389072	0.386113	0.384467	0.373276	0.32439
0.7695	0.474229	0.403541	0.4005	0.398811	0.386954	0.336691
0.7696	0.491237	0.418034	0.41491	0.413178	0.400654	0.349013
0.7697	0.508255	0.432536	0.429329	0.427554	0.414364	0.361343
0.7698	0.525266	0.447033	0.443742	0.441925	0.428069	0.373669
0.7699	0.542254	0.461509	0.458136	0.456276	0.441755	0.385978
0.77	0.559203	0.475952	0.472495	0.470593	0.45541	0.398258
0.7701	0.576093	0.490346	0.486806	0.484862	0.469019	0.410498
0.7702	0.592912	0.504678	0.501056	0.499069	0.482571	0.422685
0.7703	0.609642	0.518935	0.515231	0.513202	0.496053	0.434808
0.7704	0.626269	0.533103	0.529318	0.527248	0.509452	0.446857
0.7705	0.642778	0.547171	0.543305	0.541193	0.522756	0.458819
0.7706	0.659153	0.561125	0.557179	0.555025	0.535954	0.470685
0.7707	0.67538	0.574953	0.570927	0.568733	0.549033	0.482443
0.7708	0.691445	0.588643	0.584538	0.582303	0.561984	0.494084
0.7709	0.707335	0.602183	0.598	0.595725	0.574793	0.505598
0.771	0.723035	0.615562	0.611302	0.608986	0.587452	0.516974
0.7711	0.738533	0.628768	0.624431	0.622077	0.599949	0.528203
0.7712	0.753816	0.641791	0.637379	0.634986	0.612273	0.539275
0.7713	0.768872	0.65462	0.650134	0.647702	0.624416	0.550182
0.7714	0.783688	0.667245	0.662685	0.660216	0.636368	0.560915
0.7715	0.798254	0.679656	0.675024	0.672517	0.648118	0.571465
0.7716	0.812557	0.691844	0.68714	0.684596	0.659659	0.581825
0.7717	0.826586	0.703798	0.699025	0.696445	0.67098	0.591985
0.7718	0.840332	0.715511	0.710668	0.708053	0.682075	0.601939
0.7719	0.853784	0.726972	0.722063	0.719412	0.692935	0.611679
0.772	0.866933	0.738175	0.733199	0.730515	0.703551	0.621197
0.7721	0.879768	0.749111	0.744071	0.741352	0.713917	0.630487
0.7722	0.892281	0.759773	0.754669	0.751917	0.724026	0.639543
0.7723	0.904464	0.770152	0.764986	0.762202	0.733869	0.648358
0.7724	0.916308	0.780243	0.775016	0.772201	0.743442	0.656925
0.7725	0.927805	0.790038	0.784752	0.781906	0.752737	0.66524
0.7726	0.938946	0.799529	0.794186	0.79131	0.761747	0.673295
0.7727	0.949725	0.808713	0.803313	0.800408	0.770467	0.681087
0.7728	0.960137	0.817582	0.812128	0.809194	0.778894	0.68861
0.7729	0.970175	0.826133	0.820626	0.817664	0.78702	0.69586
0.773	0.979832	0.83436	0.828802	0.825812	0.794843	0.702833
0.7731	0.989104	0.842257	0.83665	0.833634	0.802357	0.709525
0.7732	0.997986	0.849822	0.844167	0.841126	0.809558	0.715931
0.7733	1.00647	0.85705	0.851348	0.848283	0.816443	0.722049
0.7734	1.01456	0.863937	0.85819	0.855101	0.823008	0.727875
0.7735	1.02224	0.87048	0.86469	0.861578	0.82925	0.733406
0.7736	1.02952	0.876675	0.870845	0.867711	0.835166	0.73864
0.7737	1.03638	0.882521	0.876651	0.873496	0.840753	0.743574
0.7738	1.04283	0.888014	0.882107	0.878931	0.84601	0.748207
0.7739	1.04887	0.893153	0.88721	0.884014	0.850934	0.752536
0.774	1.05449	0.897936	0.891958	0.888744	0.855524	0.756559
0.7741	1.05969	0.902361	0.896351	0.893119	0.859778	0.760276
0.7742	1.06447	0.906428	0.900387	0.897138	0.863695	0.763686
0.7743	1.06883	0.910135	0.904065	0.9008	0.867275	0.766787
0.7744	1.07276	0.913482	0.907385	0.904104	0.870517	0.76958
0.7745	1.07627	0.916468	0.910346	0.907051	0.87342	0.772064
0.7746	1.07936	0.919095	0.912949	0.90964	0.875986	0.774238
0.7747	1.08203	0.921361	0.915193	0.911872	0.878213	0.776104
0.7748	1.08428	0.923269	0.917081	0.913747	0.880104	0.777662
0.7749	1.08611	0.924818	0.918611	0.915267	0.881658	0.778913
0.775	1.08751	0.92601	0.919787	0.916432	0.882877	0.779857
0.7751	1.0885	0.926844	0.920606	0.917242	0.88376	0.780495
0.7752	1.08908	0.927325	0.921074	0.917701	0.884312	0.780829
0.7753	1.08924	0.927454	0.921191	0.917811	0.884533	0.780861
0.7754	1.08899	0.927234	0.920961	0.917574	0.884426	0.780594
0.7755	1.08833	0.926667	0.920386	0.916993	0.883994	0.780028
0.7756	1.08728	0.925755	0.919468	0.916069	0.883238	0.779167
0.7757	1.08582	0.924503	0.918211	0.914808	0.882163	0.778013
0.7758	1.08396	0.922913	0.916618	0.913211	0.880771	0.776569
0.7759	1.08172	0.920989	0.914692	0.911282	0.879065	0.774838
0.776	1.07908	0.918735	0.912438	0.909025	0.877049	0.772824
0.7761	1.07607	0.916154	0.909859	0.906445	0.874726	0.770529
0.7762	1.07267	0.913251	0.906959	0.903544	0.872102	0.767957
0.7763	1.06891	0.910031	0.903743	0.900328	0.869179	0.765112
0.7764	1.06478	0.906497	0.900215	0.896801	0.865962	0.761998
0.7765	1.06028	0.902655	0.896381	0.892968	0.862456	0.758619
0.7766	1.05543	0.89851	0.892244	0.888834	0.858665	0.754979
0.7767	1.05023	0.894067	0.887812	0.884403	0.854595	0.751083
0.7768	1.04469	0.889331	0.883088	0.879683	0.85025	0.746935
0.7769	1.03881	0.884309	0.878078	0.874677	0.845636	0.742541
0.777	1.0326	0.879005	0.872789	0.869392	0.840758	0.737904
0.7771	1.02607	0.873426	0.867225	0.863834	0.835622	0.733031
0.7772	1.01922	0.867577	0.861394	0.858008	0.830232	0.727926
0.7773	1.01206	0.861466	0.855301	0.851922	0.824596	0.722594
0.7774	1.00461	0.855098	0.848952	0.84558	0.81872	0.717042
0.7775	0.996858	0.84848	0.842354	0.83899	0.812608	0.711274
0.7776	0.988821	0.841617	0.835513	0.832156	0.806267	0.705295
0.7777	0.980506	0.834517	0.828436	0.825088	0.799703	0.699112
0.7778	0.971922	0.827187	0.82113	0.817791	0.792924	0.692731
0.7779	0.963076	0.819634	0.813602	0.810273	0.785935	0.686159
0.778	0.953978	0.811866	0.80586	0.80254	0.778745	0.6794
0.7781	0.944635	0.80389	0.79791	0.794601	0.771358	0.672461
0.7782	0.935057	0.795712	0.78976	0.786462	0.763783	0.665349
0.7783	0.925251	0.787341	0.781417	0.77813	0.756026	0.65807
0.7784	0.915227	0.778783	0.772888	0.769613	0.748095	0.65063
0.7785	0.904994	0.770046	0.764182	0.760919	0.739996	0.643036
0.7786	0.894559	0.761138	0.755305	0.752054	0.731736	0.635294
0.7787	0.883933	0.752067	0.746266	0.743028	0.723322	0.62741
0.7788	0.873125	0.74284	0.737071	0.733846	0.714763	0.619392
0.7789	0.862143	0.733465	0.727729	0.724517	0.706065	0.611246
0.779	0.850996	0.72395	0.718247	0.715049	0.697235	0.602979
0.7791	0.839695	0.714302	0.708634	0.70545	0.688281	0.594597
0.7792	0.828247	0.70453	0.698896	0.695726	0.67921	0.586107
0.7793	0.816663	0.694641	0.689043	0.685887	0.67003	0.577517
0.7794	0.804951	0.684643	0.679081	0.675939	0.660747	0.568831
0.7795	0.79312	0.674545	0.669018	0.665892	0.651371	0.560059
0.7796	0.781181	0.664353	0.658863	0.655752	0.641907	0.551205
0.7797	0.769143	0.654077	0.648624	0.645527	0.632363	0.542278
0.7798	0.757013	0.643723	0.638307	0.635226	0.622747	0.533283
0.7799	0.744803	0.6333	0.627921	0.624855	0.613066	0.524228
0.78	0.732521	0.622816	0.617475	0.614424	0.603327	0.515119
0.7801	0.720174	0.612276	0.606973	0.603938	0.593538	0.505962
0.7802	0.707774	0.601691	0.596426	0.593406	0.583705	0.496765
0.7803	0.695329	0.591068	0.585841	0.582837	0.573837	0.487535
0.7804	0.682849	0.580415	0.575226	0.572237	0.56394	0.478277
0.7805	0.670342	0.569738	0.564588	0.561615	0.554022	0.468999
0.7806	0.657818	0.559047	0.553935	0.550978	0.544091	0.459707
0.7807	0.645285	0.548349	0.543275	0.540333	0.534152	0.450408
0.7808	0.632752	0.53765	0.532614	0.529688	0.524214	0.441108
0.7809	0.620228	0.526959	0.521961	0.519051	0.514283	0.431814
0.781	0.607721	0.516283	0.511323	0.508428	0.504366	0.422531
0.7811	0.59524	0.505629	0.500707	0.497827	0.494469	0.413267
0.7812	0.582794	0.495004	0.490119	0.487255	0.484601	0.404027
0.7813	0.57039	0.484415	0.479568	0.476719	0.474766	0.394817
0.7814	0.558038	0.47387	0.46906	0.466225	0.464973	0.385643
0.7815	0.545744	0.463375	0.458602	0.455782	0.455226	0.376512
0.7816	0.533517	0.452938	0.4482	0.445395	0.445534	0.367429
0.7817	0.521365	0.442563	0.437862	0.435071	0.435902	0.358401
0.7818	0.509296	0.43226	0.427594	0.424818	0.426335	0.349431
0.7819	0.497317	0.422033	0.417403	0.41464	0.416841	0.340527
0.782	0.485435	0.411889	0.407294	0.404545	0.407426	0.331694
0.7821	0.473658	0.401835	0.397274	0.394538	0.398094	0.322937
0.7822	0.461994	0.391876	0.387349	0.384627	0.388853	0.314261
0.7823	0.450449	0.382019	0.377525	0.374816	0.379706	0.305672
0.7824	0.439029	0.37227	0.367808	0.365112	0.370661	0.297174
0.7825	0.427743	0.362634	0.358204	0.35552	0.361723	0.288773
0.7826	0.416595	0.353115	0.348717	0.346045	0.352895	0.280473
0.7827	0.405593	0.343721	0.339354	0.336694	0.344184	0.272279
0.7828	0.394742	0.334457	0.33012	0.327471	0.335595	0.264196
0.7829	0.38405	0.325327	0.32102	0.318382	0.327133	0.256228
0.783	0.373522	0.316338	0.312059	0.309432	0.318802	0.248379
0.7831	0.363164	0.307493	0.303242	0.300625	0.310608	0.240655
0.7832	0.352981	0.298797	0.294573	0.291967	0.302553	0.233058
0.7833	0.342979	0.290256	0.286058	0.283462	0.294644	0.225593
0.7834	0.333162	0.281873	0.277701	0.275114	0.286883	0.218264
0.7835	0.323537	0.273652	0.269506	0.266927	0.279276	0.211074
0.7836	0.314107	0.265599	0.261477	0.258907	0.271825	0.204027
0.7837	0.304878	0.257717	0.253618	0.251056	0.264535	0.197127
0.7838	0.295854	0.250009	0.245932	0.243378	0.257409	0.190376
0.7839	0.287038	0.24248	0.238424	0.235877	0.250451	0.183779
0.784	0.278436	0.235132	0.231097	0.228557	0.243663	0.177337
0.7841	0.270051	0.22797	0.223954	0.22142	0.23705	0.171054
0.7842	0.261887	0.220996	0.216999	0.214471	0.230613	0.164932
0.7843	0.253948	0.214213	0.210234	0.207711	0.224356	0.158975
0.7844	0.246236	0.207625	0.203662	0.201145	0.218282	0.153184
0.7845	0.238754	0.201233	0.197286	0.194773	0.212392	0.147562
0.7846	0.231507	0.19504	0.191109	0.1886	0.20669	0.142111
0.7847	0.224496	0.18905	0.185132	0.182626	0.201178	0.136834
0.7848	0.217724	0.183263	0.179358	0.176855	0.195856	0.131731
0.7849	0.211193	0.177682	0.173789	0.171289	0.190729	0.126806
0.785	0.204906	0.172308	0.168426	0.165928	0.185796	0.122058
0.7851	0.198865	0.167144	0.163272	0.160776	0.18106	0.117491
0.7852	0.19307	0.16219	0.158327	0.155832	0.176522	0.113105
0.7853	0.187524	0.157449	0.153594	0.151099	0.172183	0.108901
0.7854	0.182229	0.152922	0.149073	0.146579	0.168045	0.10488
0.7855	0.177185	0.148608	0.144766	0.142271	0.164108	0.101044
0.7856	0.172394	0.144511	0.140673	0.138177	0.160374	0.0973935
0.7857	0.167857	0.140629	0.136795	0.134298	0.156843	0.0939286
0.7858	0.163573	0.136964	0.133133	0.130634	0.153515	0.0906501
0.7859	0.159544	0.133516	0.129687	0.127186	0.150391	0.0875583
0.786	0.15577	0.130286	0.126457	0.123953	0.147472	0.0846534
0.7861	0.15225	0.127273	0.123443	0.120936	0.144756	0.0819357
0.7862	0.148986	0.124477	0.120646	0.118135	0.142245	0.079405
0.7863	0.145444	0.121431	0.117583	0.115057	0.139633	0.0765111
0.7864	0.141771	0.118263	0.114385	0.111836	0.137004	0.0734034
0.7865	0.13842	0.115372	0.111465	0.108894	0.134618	0.0705539
0.7866	0.135395	0.11276	0.108826	0.106232	0.132477	0.067964
0.7867	0.132696	0.110428	0.106467	0.103853	0.13058	0.0656344
0.7868	0.130322	0.108375	0.104389	0.101755	0.128929	0.0635652
0.7869	0.128273	0.106602	0.102591	0.0999379	0.127522	0.0617559
0.787	0.126548	0.105106	0.101071	0.0984006	0.126358	0.0602052
0.7871	0.125145	0.103886	0.0998289	0.0971414	0.125436	0.0589119
0.7872	0.124061	0.102941	0.0988617	0.0961582	0.124755	0.0578739
0.7873	0.123294	0.102267	0.0981673	0.0954488	0.124311	0.0570893
0.7874	0.12284	0.101863	0.0977431	0.0950105	0.124103	0.0565555
0.7875	0.122697	0.101725	0.0975862	0.0948404	0.124128	0.05627
0.7876	0.12286	0.101851	0.0976934	0.0949353	0.124384	0.0562299
0.7877	0.123326	0.102236	0.0980614	0.0952919	0.124868	0.056432
0.7878	0.124091	0.102877	0.0986869	0.0959069	0.125576	0.0568733
0.7879	0.12515	0.103772	0.0995662	0.0967766	0.126506	0.0575503
0.788	0.1265	0.104916	0.100696	0.0978971	0.127654	0.0584597
0.7881	0.128135	0.106305	0.102071	0.0992646	0.129016	0.0595977
0.7882	0.130051	0.107935	0.103688	0.100875	0.13059	0.0609605
0.7883	0.132243	0.109802	0.105544	0.102724	0.132372	0.0625443
0.7884	0.134706	0.111902	0.107632	0.104807	0.134357	0.0643449
0.7885	0.137435	0.114229	0.10995	0.107119	0.136543	0.0663582
0.7886	0.140424	0.11678	0.112491	0.109657	0.138924	0.0685797
0.7887	0.143667	0.11955	0.115251	0.112414	0.141496	0.0710049
0.7888	0.147158	0.122532	0.118226	0.115386	0.144254	0.0736287
0.7889	0.150889	0.125721	0.121407	0.118566	0.147194	0.0764454
0.789	0.154854	0.129109	0.124789	0.121947	0.150309	0.0794486
0.7891	0.159042	0.13269	0.128364	0.125521	0.153593	0.0826312
0.7892	0.163444	0.136454	0.132123	0.12928	0.157036	0.0859847
0.7893	0.16783	0.140201	0.135859	0.133013	0.160508	0.0892761
0.7894	0.171734	0.143519	0.139148	0.136286	0.163735	0.0920231
0.7895	0.175773	0.146953	0.142553	0.139673	0.167071	0.0948705
0.7896	0.179935	0.150493	0.146063	0.143166	0.170506	0.0978099
0.7897	0.184209	0.154127	0.149667	0.146753	0.174029	0.100832
0.7898	0.188579	0.157843	0.153353	0.150421	0.177628	0.103926
0.7899	0.193029	0.161628	0.157107	0.154158	0.181291	0.107081
0.79	0.197541	0.165467	0.160914	0.157949	0.185003	0.110283
0.7901	0.202098	0.169343	0.16476	0.161776	0.188749	0.113519
0.7902	0.206679	0.17324	0.168626	0.165626	0.192513	0.116776
0.7903	0.211263	0.17714	0.172496	0.169479	0.196279	0.120038
0.7904	0.215831	0.181026	0.176352	0.173318	0.200029	0.123289
0.7905	0.22036	0.184879	0.180175	0.177125	0.203746	0.126515
0.7906	0.224826	0.18868	0.183947	0.18088	0.207412	0.129698
0.7907	0.229209	0.192409	0.187647	0.184565	0.211008	0.132822
0.7908	0.233484	0.196046	0.191257	0.188159	0.214516	0.135871
0.7909	0.237628	0.199573	0.194757	0.191644	0.217916	0.138827
0.791	0.241618	0.202968	0.198126	0.194999	0.22119	0.141673
0.7911	0.245431	0.206212	0.201345	0.198204	0.224319	0.144392
0.7912	0.249043	0.209285	0.204395	0.201241	0.227284	0.146968
0.7913	0.252431	0.212168	0.207256	0.204089	0.230067	0.149384
0.7914	0.255575	0.214842	0.20991	0.206731	0.23265	0.151624
0.7915	0.258452	0.21729	0.212338	0.209149	0.235017	0.153673
0.7916	0.261042	0.219494	0.214524	0.211326	0.23715	0.155515
0.7917	0.263328	0.221438	0.216453	0.213245	0.239036	0.157138
0.7918	0.265293	0.223108	0.218109	0.214893	0.24066	0.158529
0.7919	0.26692	0.224491	0.21948	0.216257	0.242009	0.159677
0.792	0.268196	0.225576	0.220554	0.217325	0.243074	0.160572
0.7921	0.26911	0.226351	0.221321	0.218088	0.243845	0.161205
0.7922	0.26965	0.226809	0.221773	0.218535	0.244313	0.161568
0.7923	0.26981	0.226943	0.221902	0.218662	0.244471	0.161656
0.7924	0.269583	0.226746	0.221703	0.218461	0.244315	0.161463
0.7925	0.268963	0.226216	0.221173	0.21793	0.243841	0.160987
0.7926	0.267948	0.225348	0.220307	0.217065	0.243046	0.160224
0.7927	0.266535	0.224142	0.219104	0.215864	0.241929	0.159173
0.7928	0.264725	0.222597	0.217566	0.214328	0.24049	0.157835
0.7929	0.262519	0.220714	0.215692	0.212457	0.238729	0.156208
0.793	0.259918	0.218497	0.213484	0.210254	0.236649	0.154297
0.7931	0.256927	0.215946	0.210945	0.207721	0.234253	0.152101
0.7932	0.253551	0.213066	0.20808	0.204863	0.231544	0.149626
0.7933	0.249793	0.209863	0.204892	0.201683	0.228526	0.146874
0.7934	0.245662	0.20634	0.201387	0.198187	0.225205	0.14385
0.7935	0.241163	0.202504	0.197571	0.19438	0.221587	0.140559
0.7936	0.236304	0.198362	0.193451	0.190271	0.217678	0.137007
0.7937	0.231095	0.193921	0.189033	0.185864	0.213484	0.133199
0.7938	0.225543	0.189189	0.184325	0.181169	0.209014	0.129143
0.7939	0.219659	0.184172	0.179336	0.176193	0.204274	0.124844
0.794	0.213451	0.178881	0.174072	0.170944	0.199272	0.12031
0.7941	0.206932	0.173324	0.168545	0.165431	0.194018	0.115549
0.7942	0.20011	0.167509	0.162761	0.159662	0.188519	0.110568
0.7943	0.192997	0.161446	0.15673	0.153648	0.182784	0.105374
0.7944	0.185604	0.155144	0.150462	0.147397	0.176823	0.0999765
0.7945	0.177707	0.148406	0.143753	0.140701	0.170509	0.0941386
0.7946	0.167717	0.139836	0.135161	0.132085	0.162934	0.0862089
0.7947	0.157419	0.131002	0.126303	0.123203	0.155125	0.0780349
0.7948	0.146833	0.121921	0.117199	0.114073	0.147097	0.0696329
0.7949	0.13598	0.11261	0.107864	0.104712	0.138864	0.0610191
0.795	0.124879	0.103088	0.0983172	0.0951386	0.130443	0.0522092
0.7951	0.113548	0.0933682	0.0885729	0.0853673	0.121846	0.0432181
0.7952	0.102007	0.0834678	0.0786473	0.0754144	0.113088	0.0340602
0.7953	0.0902722	0.0734017	0.0685556	0.0652951	0.104182	0.0247497
0.7954	0.0783614	0.0631847	0.0583128	0.0550242	0.0951407	0.0153002
0.7955	0.0662914	0.0528312	0.0479333	0.0446164	0.0859773	0.00572528
0.7956	0.0540789	0.0423555	0.0374314	0.034086	0.0767043	-0.00396191
0.7957	0.0417402	0.0317717	0.0268213	0.0234472	0.0673341	-0.0137483
0.7958	0.0292913	0.0210935	0.0161168	0.0127137	0.0578788	-0.0236212
0.7959	0.0167484	0.0103348	0.00533159	0.00189951	0.0483506	-0.0335678
0.796	0.00412694	-0.000491153	-0.0055208	-0.00898199	0.0387612	-0.0435756
0.7961	-0.00855741	-0.0113709	-0.016427	-0.0199173	0.0291226	-0.0536323
0.7962	-0.0212894	-0.0222914	-0.0273739	-0.0308934	0.0194461	-0.0637257
0.7963	-0.0340539	-0.0332397	-0.0383485	-0.041897	0.00974342	-0.0738438
0.7964	-0.046836	-0.044203	-0.0493379	-0.0529155	2.56669e-05	-0.0839748
0.7965	-0.0596211	-0.0551686	-0.0603295	-0.063936	-0.00969598	-0.0941069
0.7966	-0.0723946	-0.0661242	-0.0713108	-0.0749461	-0.0194106	-0.104229
0.7967	-0.0851423	-0.0770575	-0.0822696	-0.0859335	-0.0291073	-0.114329
0.7968	-0.0978501	-0.0879564	-0.0931939	-0.0968861	-0.0387755	-0.124396
0.7969	-0.110504	-0.0988093	-0.104072	-0.107792	-0.0484047	-0.134419
0.797	-0.123091	-0.109604	-0.114891	-0.118639	-0.0579848	-0.144387
0.7971	-0.135598	-0.12033	-0.125642	-0.129417	-0.0675056	-0.154291
0.7972	-0.148011	-0.130976	-0.136311	-0.140114	-0.0769573	-0.164118
0.7973	-0.160318	-0.14153	-0.146889	-0.150718	-0.0863302	-0.17386
0.7974	-0.172507	-0.151983	-0.157364	-0.16122	-0.0956149	-0.183506
0.7975	-0.184564	-0.162322	-0.167726	-0.171608	-0.104802	-0.193047
0.7976	-0.198404	-0.174147	-0.179523	-0.183397	-0.115729	-0.203496
0.7977	-0.213992	-0.187429	-0.192727	-0.196561	-0.128365	-0.214833
0.7978	-0.229357	-0.200521	-0.205741	-0.209534	-0.140823	-0.226005
0.7979	-0.244471	-0.213398	-0.218542	-0.222296	-0.15308	-0.236993
0.798	-0.25931	-0.226041	-0.231109	-0.234824	-0.165117	-0.247778
0.7981	-0.273851	-0.23843	-0.243424	-0.2471	-0.176916	-0.258344
0.7982	-0.288076	-0.250549	-0.25547	-0.259108	-0.188461	-0.268678
0.7983	-0.301967	-0.262383	-0.267233	-0.270834	-0.199737	-0.278768
0.7984	-0.315509	-0.27392	-0.278699	-0.282264	-0.210733	-0.288601
0.7985	-0.328687	-0.285146	-0.289857	-0.293386	-0.221437	-0.298167
0.7986	-0.341488	-0.296052	-0.300696	-0.304189	-0.231838	-0.307458
0.7987	-0.353901	-0.306626	-0.311204	-0.314664	-0.241926	-0.316463
0.7988	-0.365915	-0.316859	-0.321374	-0.3248	-0.251693	-0.325176
0.7989	-0.377518	-0.326743	-0.331196	-0.334589	-0.261131	-0.333588
0.799	-0.388702	-0.336269	-0.340662	-0.344024	-0.27023	-0.341692
0.7991	-0.399457	-0.34543	-0.349765	-0.353096	-0.278986	-0.349483
0.7992	-0.409776	-0.354218	-0.358497	-0.361798	-0.28739	-0.356953
0.7993	-0.419651	-0.362628	-0.366852	-0.370124	-0.295436	-0.364097
0.7994	-0.429074	-0.370653	-0.374825	-0.378069	-0.303119	-0.370911
0.7995	-0.438039	-0.378287	-0.382408	-0.385625	-0.310434	-0.377388
0.7996	-0.44654	-0.385526	-0.389599	-0.392789	-0.317375	-0.383525
0.7997	-0.454572	-0.392364	-0.39639	-0.399556	-0.323939	-0.389317
0.7998	-0.462129	-0.398798	-0.40278	-0.405921	-0.33012	-0.394762
0.7999	-0.469207	-0.404823	-0.408763	-0.411881	-0.335917	-0.399855
0.8	-0.475803	-0.410437	-0.414336	-0.417433	-0.341324	-0.404593
0.8001	-0.481911	-0.415636	-0.419496	-0.422572	-0.34634	-0.408974
0.8002	-0.48753	-0.420417	-0.424242	-0.427297	-0.350962	-0.412996
0.8003	-0.492658	-0.42478	-0.42857	-0.431606	-0.355188	-0.416657
0.8004	-0.497293	-0.428722	-0.43248	-0.435498	-0.359018	-0.419955
0.8005	-0.501433	-0.432242	-0.43597	-0.438971	-0.362449	-0.422891
0.8006	-0.505078	-0.43534	-0.43904	-0.442025	-0.365482	-0.425463
0.8007	-0.508228	-0.438015	-0.44169	-0.44466	-0.368115	-0.42767
0.8008	-0.510882	-0.440269	-0.443919	-0.446875	-0.37035	-0.429514
0.8009	-0.513042	-0.4421	-0.445729	-0.448672	-0.372187	-0.430994
0.801	-0.514708	-0.443511	-0.44712	-0.450051	-0.373627	-0.432112
0.8011	-0.515883	-0.444503	-0.448095	-0.451014	-0.374671	-0.432868
0.8012	-0.516569	-0.445078	-0.448654	-0.451563	-0.375322	-0.433265
0.8013	-0.516769	-0.445238	-0.448801	-0.451701	-0.375581	-0.433304
0.8014	-0.516485	-0.444986	-0.448538	-0.45143	-0.375451	-0.432988
0.8015	-0.515723	-0.444326	-0.447868	-0.450753	-0.374936	-0.432319
0.8016	-0.514485	-0.44326	-0.446795	-0.449674	-0.374038	-0.431301
0.8017	-0.512777	-0.441794	-0.445323	-0.448197	-0.372762	-0.429936
0.8018	-0.510605	-0.439931	-0.443457	-0.446326	-0.371111	-0.42823
0.8019	-0.507973	-0.437676	-0.4412	-0.444066	-0.36909	-0.426185
0.802	-0.504887	-0.435035	-0.438559	-0.441422	-0.366705	-0.423807
0.8021	-0.501355	-0.432013	-0.435539	-0.4384	-0.36396	-0.421099
0.8022	-0.497382	-0.428615	-0.432145	-0.435006	-0.36086	-0.418067
0.8023	-0.492978	-0.424849	-0.428384	-0.431245	-0.357413	-0.414717
0.8024	-0.488148	-0.42072	-0.424263	-0.427125	-0.353623	-0.411054
0.8025	-0.482902	-0.416236	-0.419788	-0.422652	-0.349498	-0.407083
0.8026	-0.477246	-0.411403	-0.414966	-0.417832	-0.345044	-0.402811
0.8027	-0.471191	-0.40623	-0.409805	-0.412674	-0.340268	-0.398245
0.8028	-0.464747	-0.400724	-0.404312	-0.407186	-0.335179	-0.39339
0.8029	-0.457921	-0.394893	-0.398497	-0.401375	-0.329783	-0.388255
0.803	-0.450725	-0.388746	-0.392367	-0.39525	-0.324088	-0.382847
0.8031	-0.443168	-0.382292	-0.385931	-0.38882	-0.318103	-0.377172
0.8032	-0.435261	-0.375539	-0.379198	-0.382094	-0.311837	-0.371239
0.8033	-0.427015	-0.368496	-0.372176	-0.37508	-0.305297	-0.365055
0.8034	-0.41844	-0.361174	-0.364876	-0.367788	-0.298493	-0.358628
0.8035	-0.409548	-0.35358	-0.357307	-0.360227	-0.291433	-0.351967
0.8036	-0.400351	-0.345727	-0.349478	-0.352407	-0.284128	-0.345081
0.8037	-0.390859	-0.337622	-0.341399	-0.344338	-0.276586	-0.337976
0.8038	-0.381086	-0.329277	-0.333081	-0.33603	-0.268817	-0.330664
0.8039	-0.371042	-0.320701	-0.324533	-0.327494	-0.26083	-0.323151
0.804	-0.36074	-0.311906	-0.315767	-0.318739	-0.252636	-0.315447
0.8041	-0.350193	-0.302901	-0.306793	-0.309776	-0.244245	-0.307562
0.8042	-0.339414	-0.293698	-0.29762	-0.300615	-0.235666	-0.299505
0.8043	-0.328414	-0.284307	-0.288261	-0.291268	-0.22691	-0.291284
0.8044	-0.317207	-0.274739	-0.278726	-0.281746	-0.217988	-0.282909
0.8045	-0.305806	-0.265005	-0.269025	-0.272059	-0.208909	-0.27439
0.8046	-0.294223	-0.255117	-0.259171	-0.262217	-0.199684	-0.265736
0.8047	-0.282471	-0.245084	-0.249173	-0.252234	-0.190323	-0.256957
0.8048	-0.270565	-0.23492	-0.239044	-0.242118	-0.180838	-0.248062
0.8049	-0.258516	-0.224634	-0.228794	-0.231882	-0.171238	-0.239062
0.805	-0.246339	-0.214238	-0.218434	-0.221537	-0.161535	-0.229965
0.8051	-0.234045	-0.203743	-0.207975	-0.211093	-0.151738	-0.220782
0.8052	-0.221649	-0.193161	-0.19743	-0.200562	-0.14186	-0.211522
0.8053	-0.209164	-0.182502	-0.186808	-0.189955	-0.131909	-0.202194
0.8054	-0.196603	-0.171779	-0.176122	-0.179284	-0.121897	-0.19281
0.8055	-0.183978	-0.161002	-0.165382	-0.168559	-0.111835	-0.183377
0.8056	-0.171304	-0.150182	-0.1546	-0.157791	-0.101732	-0.173907
0.8057	-0.158592	-0.13933	-0.143786	-0.146992	-0.0916002	-0.164408
0.8058	-0.148334	-0.130527	-0.134956	-0.138135	-0.0838289	-0.156209
0.8059	-0.138522	-0.122096	-0.126486	-0.12963	-0.0764882	-0.148244
0.806	-0.128704	-0.11366	-0.118011	-0.121119	-0.0691429	-0.140273
0.8061	-0.118882	-0.105221	-0.109533	-0.112606	-0.0617951	-0.1323
0.8062	-0.109061	-0.0967822	-0.101055	-0.104093	-0.0544474	-0.124326
0.8063	-0.0992462	-0.0883487	-0.092583	-0.0955857	-0.0471036	-0.116357
0.8064	-0.0894427	-0.0799252	-0.0841207	-0.087088	-0.0397682	-0.108397
0.8065	-0.0796575	-0.0715174	-0.075674	-0.0786062	-0.0324459	-0.100451
0.8066	-0.0698974	-0.0631311	-0.067249	-0.0701461	-0.0251421	-0.0925251
0.8067	-0.0601696	-0.0547727	-0.058852	-0.0617141	-0.0178621	-0.0846254
0.8068	-0.0504817	-0.0464485	-0.0504893	-0.0533166	-0.0106116	-0.0767575
0.8069	-0.040841	-0.0381648	-0.0421675	-0.04496	-0.00339619	-0.0689275
0.807	-0.0312552	-0.0299283	-0.0338929	-0.036651	0.00377846	-0.0611416
0.8071	-0.0217317	-0.0217454	-0.0256721	-0.0283959	0.0109066	-0.0534058
0.8072	-0.0122781	-0.0136224	-0.0175116	-0.0202013	0.0179827	-0.0457261
0.8073	-0.00290165	-0.00556574	-0.0094176	-0.0120735	0.0250011	-0.0381084
0.8074	0.00639033	0.00241838	-0.00139646	-0.00401886	0.0319563	-0.0305586
0.8075	0.0155907	0.0103239	0.00654573	0.00395656	0.038843	-0.0230823
0.8076	0.0246926	0.0181447	0.014403	0.0118467	0.0456558	-0.0156852
0.8077	0.033689	0.025875	0.0221693	0.0196456	0.0523896	-0.00837284
0.8078	0.0425735	0.0335092	0.0298391	0.0273476	0.0590395	-0.00115043
0.8079	0.0513397	0.0410418	0.0374069	0.0349473	0.0656006	0.00597688
0.808	0.0599813	0.0484674	0.0448673	0.0424392	0.0720682	0.0130041
0.8081	0.0684923	0.0557808	0.0522152	0.0498181	0.0784377	0.0199263
0.8082	0.0768669	0.0629772	0.0594455	0.057079	0.0847048	0.026739
0.8083	0.0850995	0.0700516	0.0665534	0.0642171	0.0908651	0.0334375
0.8084	0.0931846	0.0769994	0.0735342	0.0712276	0.0969147	0.0400174
0.8085	0.101117	0.0838161	0.0803834	0.0781061	0.102849	0.0464747
0.8086	0.108892	0.0904974	0.0870967	0.0848482	0.108666	0.0528053
0.8087	0.116504	0.0970392	0.09367	0.0914498	0.114359	0.0590053
0.8088	0.12395	0.103438	0.100099	0.0979068	0.119928	0.0650709
0.8089	0.130394	0.10896	0.105628	0.103446	0.12489	0.0701355
0.809	0.135918	0.113677	0.11033	0.108142	0.129291	0.0742829
0.8091	0.141302	0.118274	0.114913	0.11272	0.13358	0.0783274
0.8092	0.146548	0.122753	0.119378	0.11718	0.137758	0.082269
0.8093	0.151653	0.127113	0.123725	0.121522	0.141823	0.0861076
0.8094	0.156618	0.131354	0.127952	0.125745	0.145776	0.0898428
0.8095	0.161442	0.135473	0.13206	0.129848	0.149615	0.0934736
0.8096	0.166123	0.139471	0.136046	0.13383	0.153339	0.0969993
0.8097	0.17066	0.143346	0.139909	0.13769	0.156947	0.100419
0.8098	0.175051	0.147096	0.143649	0.141426	0.160437	0.10373
0.8099	0.179294	0.150721	0.147264	0.145037	0.163809	0.106934
0.81	0.183388	0.154218	0.150752	0.148523	0.167061	0.110027
0.8101	0.187332	0.157587	0.154112	0.15188	0.170191	0.113009
0.8102	0.191123	0.160826	0.157343	0.155109	0.173199	0.115879
0.8103	0.194761	0.163934	0.160444	0.158208	0.176083	0.118636
0.8104	0.198244	0.166911	0.163414	0.161176	0.178843	0.12128
0.8105	0.201572	0.169755	0.166251	0.164012	0.181478	0.123808
0.8106	0.204743	0.172465	0.168956	0.166716	0.183986	0.126222
0.8107	0.207757	0.175041	0.171527	0.169286	0.186368	0.128519
0.8108	0.210612	0.177482	0.173964	0.171722	0.188622	0.130699
0.8109	0.213309	0.179788	0.176266	0.174024	0.190749	0.132762
0.811	0.215847	0.181958	0.178433	0.176192	0.192747	0.134708
0.8111	0.218225	0.183992	0.180465	0.178224	0.194617	0.136537
0.8112	0.220443	0.185889	0.182361	0.18012	0.196357	0.138247
0.8113	0.222502	0.187651	0.184121	0.181882	0.19797	0.13984
0.8114	0.224401	0.189276	0.185746	0.183508	0.199453	0.141314
0.8115	0.22614	0.190765	0.187235	0.184999	0.200808	0.142671
0.8116	0.22772	0.192119	0.18859	0.186356	0.202035	0.143911
0.8117	0.229141	0.193337	0.189809	0.187578	0.203134	0.145033
0.8118	0.230404	0.19442	0.190895	0.188665	0.204105	0.146039
0.8119	0.23151	0.195368	0.191846	0.18962	0.204949	0.146928
0.812	0.232459	0.196183	0.192664	0.190441	0.205667	0.147701
0.8121	0.233251	0.196865	0.19335	0.191131	0.20626	0.148359
0.8122	0.233889	0.197415	0.193905	0.191689	0.206727	0.148902
0.8123	0.234373	0.197833	0.194329	0.192117	0.207071	0.149332
0.8124	0.234704	0.198122	0.194623	0.192416	0.207291	0.149649
0.8125	0.234884	0.198281	0.194789	0.192586	0.20739	0.149854
0.8126	0.234913	0.198311	0.194826	0.192629	0.207367	0.149948
0.8127	0.234794	0.198215	0.194738	0.192546	0.207224	0.149931
0.8128	0.234527	0.197994	0.194525	0.192338	0.206962	0.149806
0.8129	0.234115	0.197648	0.194188	0.192007	0.206584	0.149574
0.813	0.233559	0.19718	0.193729	0.191554	0.206089	0.149235
0.8131	0.232861	0.19659	0.193149	0.190981	0.20548	0.14879
0.8132	0.232023	0.195881	0.192451	0.190289	0.204758	0.148243
0.8133	0.231046	0.195054	0.191635	0.18948	0.203925	0.147592
0.8134	0.229934	0.194111	0.190704	0.188556	0.202982	0.146841
0.8135	0.228688	0.193054	0.189659	0.187518	0.201931	0.145991
0.8136	0.227309	0.191884	0.188502	0.186369	0.200774	0.145043
0.8137	0.225801	0.190604	0.187234	0.185109	0.199512	0.143999
0.8138	0.224165	0.189214	0.185859	0.183741	0.198147	0.14286
0.8139	0.222404	0.187718	0.184377	0.182268	0.196682	0.141629
0.814	0.220521	0.186117	0.182791	0.18069	0.195117	0.140307
0.8141	0.218517	0.184414	0.181102	0.17901	0.193456	0.138895
0.8142	0.216395	0.18261	0.179314	0.177231	0.191699	0.137396
0.8143	0.214158	0.180707	0.177427	0.175354	0.18985	0.135811
0.8144	0.211808	0.178709	0.175445	0.173381	0.18791	0.134143
0.8145	0.209348	0.176616	0.17337	0.171315	0.185881	0.132393
0.8146	0.20678	0.174432	0.171203	0.169158	0.183765	0.130563
0.8147	0.204108	0.172159	0.168947	0.166912	0.181566	0.128655
0.8148	0.201334	0.169799	0.166605	0.164579	0.179284	0.126672
0.8149	0.198461	0.167354	0.164178	0.162163	0.176922	0.124615
0.815	0.195491	0.164827	0.16167	0.159665	0.174482	0.122486
0.8151	0.192428	0.162219	0.159082	0.157087	0.171967	0.120288
0.8152	0.189273	0.159535	0.156417	0.154433	0.169378	0.118022
0.8153	0.186032	0.156775	0.153677	0.151704	0.166719	0.115691
0.8154	0.182705	0.153944	0.150866	0.148904	0.163992	0.113297
0.8155	0.179297	0.151042	0.147985	0.146034	0.161199	0.110842
0.8156	0.17581	0.148074	0.145037	0.143097	0.158343	0.108328
0.8157	0.172247	0.145041	0.142025	0.140096	0.155425	0.105758
0.8158	0.168612	0.141945	0.138951	0.137034	0.152449	0.103133
0.8159	0.164906	0.138791	0.135817	0.133912	0.149417	0.100457
0.816	0.161134	0.135579	0.132627	0.130734	0.146331	0.0977302
0.8161	0.157299	0.132313	0.129383	0.127501	0.143193	0.0949563
0.8162	0.153403	0.128996	0.126088	0.124218	0.140007	0.0921371
0.8163	0.149449	0.125629	0.122744	0.120885	0.136775	0.0892749
0.8164	0.145441	0.122216	0.119353	0.117507	0.133499	0.0863719
0.8165	0.141382	0.118759	0.115919	0.114085	0.130182	0.0834304
0.8166	0.137275	0.115261	0.112444	0.110622	0.126826	0.0804527
0.8167	0.133122	0.111725	0.10893	0.10712	0.123433	0.0774411
0.8168	0.128927	0.108152	0.105381	0.103583	0.120006	0.0743978
0.8169	0.124694	0.104546	0.101798	0.100013	0.116549	0.071325
0.817	0.120424	0.10091	0.0981847	0.096412	0.113062	0.0682251
0.8171	0.116121	0.097245	0.0945435	0.0927831	0.109549	0.0651002
0.8172	0.111788	0.0935548	0.0908767	0.0891288	0.106011	0.0619527
0.8173	0.107429	0.0898416	0.0871871	0.0854516	0.102452	0.0587847
0.8174	0.103045	0.0861081	0.0834771	0.0817541	0.0988742	0.0555984
0.8175	0.0982839	0.0820426	0.0794251	0.0777071	0.0950734	0.0520232
0.8176	0.092744	0.0772935	0.0746677	0.0729393	0.0908198	0.0476405
0.8177	0.0871857	0.0725286	0.0698945	0.0681555	0.0865524	0.0432423
0.8178	0.0816154	0.0677533	0.0651108	0.0633611	0.0822759	0.0388338
0.8179	0.0760394	0.0629732	0.0603221	0.0585618	0.0779951	0.0344201
0.818	0.0704633	0.0581929	0.0555333	0.0537623	0.0737142	0.0300059
0.8181	0.0648923	0.053417	0.0507489	0.0489672	0.069437	0.0255953
0.8182	0.0593312	0.0486495	0.0459729	0.0441805	0.0651672	0.0211923
0.8183	0.0537844	0.0438944	0.0412093	0.0394062	0.0609082	0.0168005
0.8184	0.0482564	0.0391553	0.0364617	0.0346481	0.0566633	0.0124233
0.8185	0.0427511	0.0344357	0.0317338	0.0299096	0.0524354	0.0080641
0.8186	0.0372725	0.0297391	0.0270288	0.0251941	0.0482276	0.00372609
0.8187	0.0318245	0.0250687	0.0223502	0.0205051	0.0440428	-0.000587632
0.8188	0.0264108	0.0204277	0.0177011	0.0158457	0.0398839	-0.00487408
0.8189	0.021035	0.0158192	0.0130846	0.0112189	0.0357534	-0.00913034
0.819	0.0157005	0.0112463	0.0085037	0.00662801	0.0316542	-0.0133535
0.8191	0.010411	0.0067119	0.00396149	0.00207583	0.0275889	-0.0175409
0.8192	0.00516968	0.00221891	-0.000539171	-0.00243466	0.0235599	-0.0216897
0.8193	-2.00512e-05	-0.00222982	-0.00499543	-0.0069006	0.0195699	-0.0257973
0.8194	-0.00515497	-0.00663151	-0.00940448	-0.0113192	0.0156212	-0.029861
0.8195	-0.0102319	-0.0109834	-0.0137636	-0.0156877	0.0117164	-0.0338783
0.8196	-0.0152477	-0.0152829	-0.0180701	-0.0200033	0.00785767	-0.0378467
0.8197	-0.0201993	-0.0195272	-0.0223213	-0.0242636	0.00404747	-0.0417637
0.8198	-0.0250839	-0.023714	-0.0265147	-0.0284658	0.000288019	-0.0456268
0.8199	-0.0298983	-0.0278406	-0.0306478	-0.0326075	-0.00341847	-0.0494339
0.82	-0.0346399	-0.0319046	-0.0347181	-0.0366862	-0.00706983	-0.0531825
0.8201	-0.0393056	-0.0359036	-0.0387231	-0.0406995	-0.0106639	-0.0568702
0.8202	-0.0438931	-0.0398354	-0.0426607	-0.0446451	-0.0141988	-0.0604952
0.8203	-0.0483996	-0.0436977	-0.0465286	-0.0485207	-0.0176724	-0.0640553
0.8204	-0.0528226	-0.0474883	-0.0503245	-0.0523241	-0.0210827	-0.0675483
0.8205	-0.0571596	-0.0512051	-0.0540463	-0.0560532	-0.024428	-0.0709723
0.8206	-0.0614082	-0.054846	-0.0576921	-0.059706	-0.0277064	-0.0743254
0.8207	-0.0655661	-0.0584091	-0.0612598	-0.0632805	-0.0309161	-0.0776057
0.8208	-0.0696312	-0.0618925	-0.0647475	-0.0667747	-0.0340555	-0.0808115
0.8209	-0.0736012	-0.0652943	-0.0681534	-0.0701868	-0.0371229	-0.0839411
0.821	-0.0774743	-0.0686129	-0.0714758	-0.0735152	-0.0401168	-0.0869927
0.8211	-0.0812484	-0.0718466	-0.0747129	-0.076758	-0.0430358	-0.0899649
0.8212	-0.0849217	-0.0749937	-0.0778633	-0.0799138	-0.0458783	-0.0928562
0.8213	-0.0884925	-0.0780528	-0.0809253	-0.0829809	-0.0486432	-0.0956651
0.8214	-0.091959	-0.0810225	-0.0838976	-0.085958	-0.051329	-0.0983903
0.8215	-0.0953198	-0.0839013	-0.0867787	-0.0888437	-0.0539346	-0.10103
0.8216	-0.0985733	-0.0866881	-0.0895676	-0.0916367	-0.0564589	-0.103585
0.8217	-0.102051	-0.0896598	-0.0925323	-0.0945997	-0.0592223	-0.106229
0.8218	-0.106125	-0.0931268	-0.0959735	-0.0980266	-0.0625836	-0.109163
0.8219	-0.110052	-0.0964681	-0.0992897	-0.101329	-0.0658259	-0.111988
0.822	-0.113827	-0.0996802	-0.102477	-0.104503	-0.0689457	-0.114701
0.8221	-0.117446	-0.102759	-0.105533	-0.107545	-0.0719394	-0.117299
0.8222	-0.120907	-0.105703	-0.108453	-0.110452	-0.0748046	-0.11978
0.8223	-0.124206	-0.108509	-0.111237	-0.113223	-0.0775392	-0.122142
0.8224	-0.127341	-0.111176	-0.113882	-0.115856	-0.0801416	-0.124384
0.8225	-0.130312	-0.113703	-0.116387	-0.11835	-0.0826105	-0.126504
0.8226	-0.133117	-0.116087	-0.118752	-0.120703	-0.084945	-0.128502
0.8227	-0.135756	-0.11833	-0.120975	-0.122915	-0.0871447	-0.130377
0.8228	-0.138227	-0.120431	-0.123057	-0.124985	-0.089209	-0.132128
0.8229	-0.140531	-0.122389	-0.124996	-0.126915	-0.0911378	-0.133757
0.823	-0.142668	-0.124204	-0.126794	-0.128702	-0.0929311	-0.135262
0.8231	-0.144637	-0.125877	-0.12845	-0.130348	-0.0945889	-0.136643
0.8232	-0.14644	-0.127407	-0.129964	-0.131853	-0.0961114	-0.137902
0.8233	-0.148076	-0.128795	-0.131338	-0.133218	-0.0974991	-0.139038
0.8234	-0.149547	-0.130043	-0.13257	-0.134442	-0.0987525	-0.140051
0.8235	-0.150852	-0.131149	-0.133663	-0.135526	-0.099872	-0.140943
0.8236	-0.151993	-0.132116	-0.134616	-0.136471	-0.100859	-0.141713
0.8237	-0.152971	-0.132943	-0.135431	-0.137278	-0.101713	-0.142363
0.8238	-0.153787	-0.133632	-0.136109	-0.137948	-0.102436	-0.142894
0.8239	-0.154442	-0.134184	-0.13665	-0.138482	-0.103028	-0.143305
0.824	-0.154938	-0.1346	-0.137055	-0.138881	-0.103491	-0.143599
0.8241	-0.155275	-0.134881	-0.137327	-0.139147	-0.103826	-0.143776
0.8242	-0.155456	-0.135029	-0.137466	-0.139279	-0.104034	-0.143838
0.8243	-0.155482	-0.135045	-0.137473	-0.139281	-0.104117	-0.143785
0.8244	-0.155355	-0.13493	-0.137351	-0.139153	-0.104075	-0.143619
0.8245	-0.155077	-0.134686	-0.1371	-0.138898	-0.103911	-0.143341
0.8246	-0.15465	-0.134315	-0.136723	-0.138516	-0.103626	-0.142953
0.8247	-0.154076	-0.133819	-0.136221	-0.138009	-0.103222	-0.142456
0.8248	-0.153357	-0.133199	-0.135596	-0.137381	-0.1027	-0.141852
0.8249	-0.152495	-0.132458	-0.13485	-0.136631	-0.102063	-0.141143
0.825	-0.151493	-0.131597	-0.133986	-0.135763	-0.101312	-0.14033
0.8251	-0.150353	-0.130619	-0.133004	-0.134777	-0.100449	-0.139414
0.8252	-0.149078	-0.129525	-0.131907	-0.133678	-0.0994765	-0.138399
0.8253	-0.14767	-0.128318	-0.130699	-0.132467	-0.0983967	-0.137286
0.8254	-0.146133	-0.127001	-0.12938	-0.131145	-0.0972118	-0.136077
0.8255	-0.144469	-0.125576	-0.127953	-0.129717	-0.095924	-0.134774
0.8256	-0.142682	-0.124045	-0.126422	-0.128184	-0.0945358	-0.133379
0.8257	-0.140773	-0.122411	-0.124788	-0.126548	-0.0930495	-0.131895
0.8258	-0.138747	-0.120677	-0.123054	-0.124813	-0.0914678	-0.130323
0.8259	-0.136606	-0.118845	-0.121223	-0.12298	-0.089793	-0.128667
0.826	-0.134354	-0.116918	-0.119298	-0.121054	-0.088028	-0.126928
0.8261	-0.131993	-0.114899	-0.117281	-0.119036	-0.0861753	-0.125109
0.8262	-0.129528	-0.112791	-0.115175	-0.116929	-0.0842377	-0.123212
0.8263	-0.126962	-0.110596	-0.112983	-0.114737	-0.0822179	-0.121241
0.8264	-0.124298	-0.108318	-0.110708	-0.112462	-0.0801188	-0.119196
0.8265	-0.12154	-0.10596	-0.108353	-0.110107	-0.0779432	-0.117082
0.8266	-0.118691	-0.103524	-0.105921	-0.107676	-0.0756941	-0.114901
0.8267	-0.115756	-0.101014	-0.103416	-0.10517	-0.0733744	-0.112654
0.8268	-0.112736	-0.0984334	-0.100839	-0.102595	-0.070987	-0.110346
0.8269	-0.109638	-0.0957847	-0.0981955	-0.0999516	-0.068535	-0.107979
0.827	-0.106463	-0.0930713	-0.0954873	-0.0972442	-0.0660214	-0.105556
0.8271	-0.103217	-0.0902963	-0.0927179	-0.0944758	-0.0634493	-0.103078
0.8272	-0.0999016	-0.0874632	-0.0898905	-0.0916495	-0.0608217	-0.10055
0.8273	-0.0965222	-0.0845751	-0.0870085	-0.0887687	-0.0581418	-0.0979745
0.8274	-0.0930822	-0.0816353	-0.084075	-0.0858366	-0.0554126	-0.0953534
0.8275	-0.0895855	-0.0786471	-0.0810933	-0.0828564	-0.0526374	-0.09269
0.8276	-0.0860356	-0.0756137	-0.0780666	-0.0798312	-0.049819	-0.0899869
0.8277	-0.0831477	-0.0731321	-0.0755733	-0.0773273	-0.0476481	-0.0876279
0.8278	-0.0803155	-0.0706962	-0.0731232	-0.074865	-0.0455381	-0.0852892
0.8279	-0.0774502	-0.068232	-0.0706447	-0.0723742	-0.0434028	-0.0829236
0.828	-0.0745532	-0.0657404	-0.0681389	-0.069856	-0.0412432	-0.0805324
0.8281	-0.0716258	-0.0632229	-0.0656069	-0.0673116	-0.0390602	-0.0781166
0.8282	-0.0686701	-0.0606811	-0.0630506	-0.0647426	-0.0368555	-0.075678
0.8283	-0.065688	-0.0581165	-0.0604715	-0.0621509	-0.0346303	-0.073218
0.8284	-0.0626817	-0.0555313	-0.0578717	-0.0595384	-0.0323865	-0.0707386
0.8285	-0.0596535	-0.0529273	-0.055253	-0.0569071	-0.0301258	-0.0682415
0.8286	-0.0566059	-0.0503066	-0.0526177	-0.0542589	-0.02785	-0.0657288
0.8287	-0.0535412	-0.0476714	-0.0499677	-0.0515962	-0.0255609	-0.0632025
0.8288	-0.0504621	-0.0450237	-0.0473053	-0.0489209	-0.0232605	-0.0606644
0.8289	-0.0473709	-0.0423657	-0.0446325	-0.0462353	-0.0209506	-0.0581168
0.829	-0.0442702	-0.0396995	-0.0419516	-0.0435416	-0.0186332	-0.0555615
0.8291	-0.0411626	-0.0370274	-0.0392648	-0.0408419	-0.0163101	-0.0530007
0.8292	-0.0380504	-0.0343515	-0.0365741	-0.0381384	-0.0139833	-0.0504363
0.8293	-0.0349363	-0.0316738	-0.0338817	-0.0354332	-0.0116546	-0.0478703
0.8294	-0.0318226	-0.0289966	-0.0311898	-0.0327284	-0.00932592	-0.0453049
0.8295	-0.0287117	-0.0263218	-0.0285004	-0.0300262	-0.00699911	-0.0427418
0.8296	-0.0256062	-0.0236516	-0.0258156	-0.0273287	-0.00467598	-0.040183
0.8297	-0.0225083	-0.020988	-0.0231374	-0.0246378	-0.00235833	-0.0376305
0.8298	-0.0194204	-0.018333	-0.0204679	-0.0219555	-4.79282e-05	-0.0350862
0.8299	-0.0163447	-0.0156885	-0.017809	-0.019284	0.00225348	-0.0325518
0.83	-0.0132835	-0.0130564	-0.0151626	-0.016625	0.00454418	-0.0300292
0.8301	-0.010239	-0.0104387	-0.0125306	-0.0139805	0.00682248	-0.0275201
0.8302	-0.00721352	-0.00783737	-0.00991498	-0.0113525	0.00908666	-0.0250265
0.8303	-0.00420903	-0.00525406	-0.00731753	-0.00874268	0.0113352	-0.0225499
0.8304	-0.00122763	-0.00269058	-0.00474	-0.00615289	0.0135665	-0.020092
0.8305	0.00172867	-0.000148674	-0.00218416	-0.00358486	0.015779	-0.0176545
0.8306	0.00465786	0.00236995	0.000348308	-0.00104031	0.0179712	-0.015239
0.8307	0.00755803	0.00486363	0.00285572	0.00147909	0.0201416	-0.012847
0.8308	0.0104273	0.00733074	0.00533645	0.0039717	0.0222888	-0.01048
0.8309	0.0132637	0.00976971	0.00778892	0.00643593	0.0244114	-0.00813964
0.831	0.0160657	0.012179	0.0102116	0.00887024	0.026508	-0.00582726
0.8311	0.0188313	0.0145571	0.0126029	0.0112731	0.0285773	-0.00354429
0.8312	0.0215589	0.0169026	0.0149615	0.0136431	0.030618	-0.00129211
0.8313	0.0242468	0.019214	0.0172859	0.0159787	0.0326288	0.00092795
0.8314	0.0268936	0.02149	0.0195747	0.0182787	0.0346085	0.0031146
0.8315	0.0294975	0.0237292	0.0218266	0.0205416	0.0365559	0.00526659
0.8316	0.0320571	0.0259304	0.0240403	0.0227661	0.0384699	0.0073827
0.8317	0.034571	0.0280923	0.0262145	0.0249511	0.0403493	0.00946177
0.8318	0.0370377	0.0302137	0.0283482	0.0270953	0.0421932	0.0115027
0.8319	0.039456	0.0322935	0.03044	0.0291975	0.0440004	0.0135043
0.832	0.0418245	0.0343306	0.0324889	0.0312567	0.04577	0.0154656
0.8321	0.044142	0.0363238	0.0344939	0.0332717	0.0475011	0.0173856
0.8322	0.0464073	0.0382722	0.0364538	0.0352416	0.0491927	0.0192634
0.8323	0.0486192	0.0401749	0.0383678	0.0371653	0.0508439	0.0210979
0.8324	0.0507768	0.0420308	0.0402349	0.039042	0.0524539	0.0228884
0.8325	0.0528788	0.043839	0.0420541	0.0408706	0.054022	0.024634
0.8326	0.0549243	0.0455987	0.0438246	0.0426503	0.0555472	0.0263337
0.8327	0.0569123	0.047309	0.0455456	0.0443803	0.0570289	0.027987
0.8328	0.0588421	0.0489694	0.0472163	0.0460599	0.0584664	0.0295931
0.8329	0.0607128	0.050579	0.0488361	0.0476884	0.0598593	0.0311513
0.833	0.0625237	0.0521372	0.0504044	0.0492652	0.0612067	0.0326611
0.8331	0.064274	0.0536434	0.0519204	0.0507896	0.0625083	0.0341218
0.8332	0.0658317	0.0549816	0.0532645	0.0521391	0.0636874	0.0353952
0.8333	0.0670793	0.0560484	0.0543299	0.0532045	0.0646758	0.0363577
0.8334	0.0682781	0.0570736	0.0553538	0.0542286	0.0656249	0.037284
0.8335	0.0694284	0.0580575	0.0563365	0.0552116	0.0665348	0.0381742
0.8336	0.0705304	0.0590001	0.0572783	0.0561537	0.0674056	0.0390284
0.8337	0.0715843	0.0599017	0.0581792	0.057055	0.0682375	0.0398469
0.8338	0.07259	0.0607622	0.0590392	0.0579155	0.0690304	0.0406295
0.8339	0.0735475	0.0615816	0.0598582	0.0587352	0.0697843	0.0413762
0.834	0.0744568	0.0623599	0.0606363	0.059514	0.0704991	0.0420871
0.8341	0.0753177	0.0630969	0.0613734	0.0602518	0.0711748	0.0427621
0.8342	0.0761302	0.0637927	0.0620694	0.0609487	0.0718113	0.043401
0.8343	0.0768943	0.0644471	0.0627242	0.0616045	0.0724086	0.0440039
0.8344	0.0776098	0.0650601	0.0633379	0.0622191	0.0729665	0.0445708
0.8345	0.0782768	0.0656317	0.0639103	0.0627927	0.0734851	0.0451015
0.8346	0.0788952	0.0661619	0.0644415	0.0633251	0.0739643	0.0455961
0.8347	0.0794651	0.0666507	0.0649314	0.0638164	0.0744042	0.0460545
0.8348	0.0799864	0.0670981	0.0653803	0.0642666	0.0748048	0.0464769
0.8349	0.0804594	0.0675042	0.065788	0.0646759	0.0751662	0.0468633
0.835	0.080884	0.0678692	0.0661547	0.0650442	0.0754884	0.0472138
0.8351	0.0812603	0.0681929	0.0664803	0.0653715	0.0757714	0.0475282
0.8352	0.0815886	0.0684756	0.0667652	0.0656581	0.0760155	0.047807
0.8353	0.081869	0.0687176	0.0670095	0.0659043	0.0762208	0.0480501
0.8354	0.082102	0.068919	0.0672135	0.0661103	0.0763876	0.0482579
0.8355	0.0822877	0.0690802	0.0673774	0.0662762	0.0765161	0.0484305
0.8356	0.0824265	0.0692013	0.0675014	0.0664023	0.0766066	0.0485682
0.8357	0.0825187	0.0692827	0.0675859	0.066489	0.0766592	0.0486711
0.8358	0.0825646	0.0693246	0.0676311	0.0665365	0.0766744	0.0487396
0.8359	0.0825647	0.0693274	0.0676374	0.0665452	0.0766524	0.0487739
0.836	0.0825194	0.0692915	0.0676051	0.0665153	0.0765935	0.0487743
0.8361	0.0824291	0.0692173	0.0675346	0.0664474	0.0764982	0.0487412
0.8362	0.0822942	0.069105	0.0674263	0.0663418	0.0763667	0.0486749
0.8363	0.0821154	0.0689552	0.0672807	0.0661988	0.0761996	0.0485758
0.8364	0.081893	0.0687683	0.0670981	0.066019	0.0759971	0.0484443
0.8365	0.0816277	0.0685448	0.0668791	0.0658028	0.0757599	0.0482807
0.8366	0.08132	0.0682851	0.066624	0.0655507	0.0754882	0.0480854
0.8367	0.0809705	0.0679897	0.0663334	0.0652632	0.0751826	0.0478589
0.8368	0.0805797	0.0676592	0.0660079	0.0649407	0.0748436	0.0476017
0.8369	0.0801484	0.067294	0.0656479	0.0645838	0.0744716	0.0473142
0.837	0.0796772	0.0668948	0.065254	0.0641931	0.0740672	0.0469968
0.8371	0.0791666	0.0664621	0.0648267	0.0637692	0.073631	0.0466501
0.8372	0.0786175	0.0659965	0.0643666	0.0633125	0.0731635	0.0462746
0.8373	0.0780304	0.0654985	0.0638744	0.0628236	0.0726652	0.0458707
0.8374	0.0774062	0.0649688	0.0633505	0.0623033	0.0721367	0.045439
0.8375	0.0767454	0.064408	0.0627957	0.061752	0.0715786	0.04498
0.8376	0.0760488	0.0638165	0.0622104	0.0611703	0.0709913	0.0444941
0.8377	0.075317	0.0631952	0.0615953	0.0605589	0.0703756	0.0439821
0.8378	0.0745511	0.0625446	0.0609511	0.0599185	0.0697321	0.0434444
0.8379	0.0737518	0.0618655	0.0602785	0.0592497	0.0690615	0.0428817
0.838	0.0729197	0.0611586	0.0595783	0.0585533	0.0683644	0.0422946
0.8381	0.0720559	0.0604245	0.058851	0.0578299	0.0676415	0.0416836
0.8382	0.071161	0.059664	0.0580973	0.0570802	0.0668934	0.0410493
0.8383	0.070236	0.0588776	0.057318	0.0563049	0.0661208	0.0403924
0.8384	0.0692815	0.0580663	0.0565137	0.0555046	0.0653243	0.0397135
0.8385	0.0682985	0.0572305	0.0556852	0.0546802	0.0645047	0.0390131
0.8386	0.0672879	0.0563712	0.0548331	0.0538323	0.0636626	0.038292
0.8387	0.0662504	0.0554889	0.0539583	0.0529617	0.0627987	0.0375507
0.8388	0.0651869	0.0545845	0.0530613	0.052069	0.0619137	0.0367898
0.8389	0.0640983	0.0536587	0.0521431	0.051155	0.0610083	0.0360101
0.839	0.0629854	0.0527122	0.0512042	0.0502205	0.0600833	0.0352122
0.8391	0.0618492	0.0517457	0.0502455	0.0492661	0.0591393	0.0343967
0.8392	0.0606905	0.0507601	0.0492677	0.0482927	0.0581771	0.0335642
0.8393	0.0595102	0.049756	0.0482715	0.0473009	0.0571973	0.0327155
0.8394	0.0583092	0.0487343	0.0472578	0.0462916	0.0562007	0.0318511
0.8395	0.0570884	0.0476956	0.0462271	0.0452654	0.055188	0.0309718
0.8396	0.0558486	0.0466408	0.0451804	0.0442232	0.0541599	0.0300782
0.8397	0.0543975	0.0454006	0.0439429	0.0429862	0.0530051	0.0289676
0.8398	0.0528171	0.0440473	0.0425889	0.0416305	0.0517712	0.027726
0.8399	0.0512164	0.0426765	0.0412175	0.0402572	0.0505219	0.0264677
0.84	0.0495971	0.0412897	0.03983	0.0388678	0.0492584	0.0251942
0.8401	0.0479609	0.0398884	0.0384279	0.0374638	0.047982	0.0239067
0.8402	0.0463093	0.0384739	0.0370126	0.0360465	0.0466938	0.0226066
0.8403	0.0446441	0.0370477	0.0355855	0.0346173	0.0453951	0.0212953
0.8404	0.0429665	0.0356109	0.0341478	0.0331775	0.044087	0.0199738
0.8405	0.041278	0.0341647	0.0327006	0.0317281	0.0427705	0.0186432
0.8406	0.0395799	0.0327102	0.0312452	0.0302705	0.0414466	0.0173047
0.8407	0.0378735	0.0312486	0.0297825	0.0288057	0.0401164	0.0159593
0.8408	0.0361601	0.029781	0.0283138	0.0273348	0.0387807	0.014608
0.8409	0.0344408	0.0283083	0.0268401	0.0258588	0.0374405	0.0132519
0.841	0.0327169	0.0268318	0.0253624	0.0243788	0.0360967	0.0118918
0.8411	0.0309897	0.0253523	0.0238818	0.022896	0.0347503	0.0105289
0.8412	0.0292603	0.0238709	0.0223993	0.0214111	0.0334022	0.00916402
0.8413	0.0275298	0.0223886	0.0209159	0.0199254	0.0320532	0.00779816
0.8414	0.0257995	0.0209064	0.0194326	0.0184398	0.0307043	0.00643227
0.8415	0.0240704	0.0194254	0.0179504	0.0169553	0.0293563	0.00506726
0.8416	0.0223438	0.0179464	0.0164703	0.0154729	0.0280101	0.00370407
0.8417	0.0206208	0.0164705	0.0149932	0.0139936	0.0266665	0.00234361
0.8418	0.0189024	0.0149985	0.0135202	0.0125182	0.0253264	0.000986791
0.8419	0.0171898	0.0135316	0.0120521	0.0110479	0.0239907	-0.000365503
0.842	0.015484	0.0120705	0.0105898	0.00958342	0.0226601	-0.00171239
0.8421	0.0137861	0.0106162	0.00913447	0.0081258	0.0213356	-0.00305299
0.8422	0.0120973	0.00916958	0.00768682	0.00667594	0.0200178	-0.00438645
0.8423	0.0104185	0.0077316	0.0062478	0.00523474	0.0187077	-0.00571191
0.8424	0.00875073	0.00630311	0.0048183	0.00380309	0.017406	-0.00702855
0.8425	0.00709505	0.00488499	0.0033992	0.00238186	0.0161134	-0.00833554
0.8426	0.00545242	0.00347807	0.00199133	0.000971908	0.0148307	-0.00963205
0.8427	0.00382377	0.00208313	0.000595492	-0.000425983	0.0135586	-0.0109174
0.8428	0.00221013	0.000701088	-0.000787423	-0.00181091	0.0122979	-0.0121907
0.8429	0.000612447	-0.000667265	-0.0021566	-0.00318206	0.0110494	-0.0134511
0.843	-0.000968358	-0.00202114	-0.00351126	-0.00453863	0.00981374	-0.0146981
0.8431	-0.00253138	-0.00335975	-0.00485061	-0.00587986	0.0085916	-0.0159307
0.8432	-0.00407575	-0.00468235	-0.0061739	-0.00720498	0.00738366	-0.0171484
0.8433	-0.00560061	-0.00598821	-0.00748039	-0.00851324	0.00619059	-0.0183503
0.8434	-0.00710511	-0.00727659	-0.00876935	-0.00980393	0.00501303	-0.0195359
0.8435	-0.00858844	-0.00854682	-0.0100401	-0.0110763	0.0038516	-0.0207045
0.8436	-0.0100498	-0.0097982	-0.0112919	-0.0123298	0.00270691	-0.0218554
0.8437	-0.0114885	-0.0110301	-0.0125242	-0.0135636	0.00157956	-0.0229879
0.8438	-0.0129036	-0.0122418	-0.0137363	-0.0147771	0.000470102	-0.0241016
0.8439	-0.0142946	-0.0134328	-0.0149275	-0.0159698	-0.000620894	-0.0251958
0.844	-0.0156607	-0.0146024	-0.0160974	-0.017141	-0.0016929	-0.0262698
0.8441	-0.0170012	-0.01575	-0.0172452	-0.01829	-0.00274539	-0.0273233
0.8442	-0.0183155	-0.0168752	-0.0183704	-0.0194165	-0.00377787	-0.0283557
0.8443	-0.019603	-0.0179773	-0.0194725	-0.0205197	-0.00478986	-0.0293664
0.8444	-0.020863	-0.0190559	-0.020551	-0.0215993	-0.00578089	-0.0303549
0.8445	-0.022095	-0.0201104	-0.0216054	-0.0226546	-0.00675053	-0.0313209
0.8446	-0.0232985	-0.0211405	-0.0226352	-0.0236853	-0.00769836	-0.0322637
0.8447	-0.0244729	-0.0221455	-0.0236399	-0.0246909	-0.00862396	-0.0331831
0.8448	-0.0256176	-0.0231252	-0.0246192	-0.0256709	-0.00952695	-0.0340787
0.8449	-0.0267324	-0.0240791	-0.0255726	-0.026625	-0.010407	-0.0349499
0.845	-0.0278166	-0.0250068	-0.0264998	-0.0275527	-0.0112637	-0.0357965
0.8451	-0.0288698	-0.0259079	-0.0274002	-0.0284536	-0.0120967	-0.036618
0.8452	-0.0298918	-0.0267821	-0.0282738	-0.0293276	-0.0129059	-0.0374143
0.8453	-0.030882	-0.0276292	-0.02912	-0.0301741	-0.0136908	-0.038185
0.8454	-0.0318403	-0.0284488	-0.0299387	-0.030993	-0.0144512	-0.0389298
0.8455	-0.0327661	-0.0292406	-0.0307295	-0.031784	-0.0151868	-0.0396484
0.8456	-0.0336594	-0.0300043	-0.0314922	-0.0325467	-0.0158975	-0.0403406
0.8457	-0.0345197	-0.0307399	-0.0322266	-0.033281	-0.016583	-0.0410063
0.8458	-0.0353468	-0.031447	-0.0329324	-0.0339867	-0.0172431	-0.0416451
0.8459	-0.0361406	-0.0321254	-0.0336095	-0.0346636	-0.0178777	-0.0422569
0.846	-0.0369008	-0.032775	-0.0342577	-0.0353115	-0.0184866	-0.0428416
0.8461	-0.0376273	-0.0333957	-0.0348769	-0.0359302	-0.0190696	-0.043399
0.8462	-0.0383199	-0.0339873	-0.0354669	-0.0365197	-0.0196267	-0.043929
0.8463	-0.0389786	-0.0345498	-0.0360276	-0.0370799	-0.0201578	-0.0444316
0.8464	-0.0396031	-0.035083	-0.036559	-0.0376106	-0.0206628	-0.0449065
0.8465	-0.0401935	-0.0355869	-0.037061	-0.0381118	-0.0211417	-0.0453538
0.8466	-0.0407498	-0.0360615	-0.0375336	-0.0385835	-0.0215943	-0.0457735
0.8467	-0.0412718	-0.0365067	-0.0379768	-0.0390257	-0.0220208	-0.0461655
0.8468	-0.0417596	-0.0369225	-0.0383905	-0.0394383	-0.022421	-0.0465298
0.8469	-0.0422133	-0.0373091	-0.0387747	-0.0398215	-0.022795	-0.0468664
0.847	-0.0426328	-0.0376663	-0.0391297	-0.0401751	-0.0231429	-0.0471755
0.8471	-0.0430183	-0.0379944	-0.0394552	-0.0404994	-0.0234647	-0.0474569
0.8472	-0.0433698	-0.0382933	-0.0397516	-0.0407943	-0.0237604	-0.0477109
0.8473	-0.0436875	-0.0385631	-0.0400188	-0.04106	-0.0240302	-0.0479375
0.8474	-0.0439715	-0.0388041	-0.0402571	-0.0412966	-0.0242741	-0.0481368
0.8475	-0.044222	-0.0390162	-0.0404665	-0.0415043	-0.0244924	-0.0483089
0.8476	-0.0444389	-0.0391997	-0.040647	-0.041683	-0.0246849	-0.048454
0.8477	-0.0446229	-0.0393547	-0.0407991	-0.0418332	-0.0248521	-0.0485722
0.8478	-0.0447739	-0.0394815	-0.0409228	-0.041955	-0.024994	-0.0486637
0.8479	-0.0448922	-0.0395803	-0.0410184	-0.0420485	-0.0251108	-0.0487288
0.848	-0.0449781	-0.0396512	-0.0410861	-0.042114	-0.0252027	-0.0487677
0.8481	-0.0450318	-0.0396946	-0.0411261	-0.0421518	-0.02527	-0.0487805
0.8482	-0.0450538	-0.0397106	-0.0411388	-0.0421621	-0.0253128	-0.0487675
0.8483	-0.0450442	-0.0396996	-0.0411243	-0.0421453	-0.0253314	-0.048729
0.8484	-0.0450034	-0.0396619	-0.041083	-0.0421014	-0.0253261	-0.0486653
0.8485	-0.0449319	-0.0395977	-0.0410151	-0.042031	-0.025297	-0.0485765
0.8486	-0.0448298	-0.0395074	-0.0409211	-0.0419343	-0.0252446	-0.0484631
0.8487	-0.0446978	-0.0393913	-0.0408012	-0.0418117	-0.025169	-0.0483254
0.8488	-0.044536	-0.0392497	-0.0406557	-0.0416634	-0.0250707	-0.0481636
0.8489	-0.0443451	-0.0390831	-0.0404851	-0.0414899	-0.0249499	-0.0479781
0.849	-0.0441253	-0.0388917	-0.0402897	-0.0412916	-0.0248069	-0.0477693
0.8491	-0.0438772	-0.038676	-0.04007	-0.0410687	-0.0246421	-0.0475376
0.8492	-0.0436013	-0.0384365	-0.0398262	-0.0408218	-0.0244559	-0.0472832
0.8493	-0.0432979	-0.0381733	-0.0395588	-0.0405513	-0.0242485	-0.0470066
0.8494	-0.0429676	-0.0378872	-0.0392683	-0.0402575	-0.0240205	-0.0467082
0.8495	-0.0426109	-0.0375783	-0.0389551	-0.039941	-0.0237721	-0.0463884
0.8496	-0.0422283	-0.0372472	-0.0386196	-0.039602	-0.0235038	-0.0460477
0.8497	-0.0418204	-0.0368944	-0.0382622	-0.0392412	-0.0232159	-0.0456863
0.8498	-0.0413876	-0.0365203	-0.0378835	-0.038859	-0.0229089	-0.0453049
0.8499	-0.0409306	-0.0361253	-0.0374839	-0.0384558	-0.0225832	-0.0449038
0.85	-0.0404499	-0.0357101	-0.037064	-0.0380322	-0.0222392	-0.0444834
0.8501	-0.0399459	-0.0352748	-0.036624	-0.0375885	-0.0218773	-0.0440442
0.8502	-0.0394194	-0.0348203	-0.0361646	-0.0371254	-0.0214981	-0.0435867
0.8503	-0.038871	-0.0343469	-0.0356864	-0.0366433	-0.0211019	-0.0431115
0.8504	-0.0383012	-0.0338552	-0.0351898	-0.0361428	-0.0206892	-0.0426189
0.8505	-0.0377106	-0.0333457	-0.0346753	-0.0356244	-0.0202605	-0.0421095
0.8506	-0.0370999	-0.0328189	-0.0341435	-0.0350886	-0.0198162	-0.0415838
0.8507	-0.0364697	-0.0322753	-0.0335948	-0.0345359	-0.0193569	-0.0410422
0.8508	-0.0358205	-0.0317155	-0.03303	-0.033967	-0.0188829	-0.0404853
0.8509	-0.0351531	-0.0311401	-0.0324494	-0.0333822	-0.0183947	-0.0399136
0.851	-0.0344681	-0.0305495	-0.0318536	-0.0327823	-0.017893	-0.0393276
0.8511	-0.0337661	-0.0299444	-0.0312432	-0.0321677	-0.017378	-0.0387278
0.8512	-0.0330477	-0.0293252	-0.0306188	-0.031539	-0.0168505	-0.0381148
0.8513	-0.0323136	-0.0286926	-0.0299809	-0.0308968	-0.0163107	-0.0374891
0.8514	-0.0315645	-0.028047	-0.02933	-0.0302416	-0.0157593	-0.0368511
0.8515	-0.030801	-0.0273891	-0.0286668	-0.029574	-0.0151967	-0.0362015
0.8516	-0.0300238	-0.0267195	-0.0279917	-0.0288946	-0.0146234	-0.0355408
0.8517	-0.0292335	-0.0260386	-0.0273054	-0.0282038	-0.01404	-0.0348695
0.8518	-0.0284307	-0.0253471	-0.0266085	-0.0275024	-0.0134469	-0.0341882
0.8519	-0.0276163	-0.0246455	-0.0259014	-0.0267909	-0.0128447	-0.0334973
0.852	-0.0267908	-0.0239344	-0.0251849	-0.0260699	-0.0122339	-0.0327975
0.8521	-0.0259548	-0.0232144	-0.0244594	-0.0253398	-0.0116149	-0.0320892
0.8522	-0.0251091	-0.0224861	-0.0237255	-0.0246014	-0.0109883	-0.031373
0.8523	-0.0242543	-0.0217499	-0.0229838	-0.0238551	-0.0103546	-0.0306495
0.8524	-0.0233911	-0.0210065	-0.0222348	-0.0231016	-0.00971427	-0.0299191
0.8525	-0.0225201	-0.0202564	-0.0214792	-0.0223414	-0.00906786	-0.0291825
0.8526	-0.0216419	-0.0195002	-0.0207174	-0.021575	-0.00841581	-0.02844
0.8527	-0.0207574	-0.0187385	-0.0199501	-0.0208031	-0.00775874	-0.0276924
0.8528	-0.019867	-0.0179719	-0.0191779	-0.0200262	-0.00709707	-0.0269401
0.8529	-0.0189715	-0.0172008	-0.0184012	-0.0192449	-0.0064313	-0.0261837
0.853	-0.0180715	-0.0164259	-0.0176207	-0.0184597	-0.00576194	-0.0254236
0.8531	-0.0171676	-0.0156476	-0.0168369	-0.0176713	-0.00508946	-0.0246604
0.8532	-0.0162605	-0.0148666	-0.0160503	-0.01688	-0.00441437	-0.0238946
0.8533	-0.0153508	-0.0140834	-0.0152615	-0.0160865	-0.00373713	-0.0231267
0.8534	-0.0144391	-0.0132985	-0.014471	-0.0152914	-0.00305824	-0.0223573
0.8535	-0.0135261	-0.0125124	-0.0136793	-0.0144951	-0.00237817	-0.0215868
0.8536	-0.0126123	-0.0117257	-0.0128871	-0.0136982	-0.00169738	-0.0208157
0.8537	-0.0116984	-0.0109389	-0.0120947	-0.0129012	-0.00101636	-0.0200446
0.8538	-0.0107849	-0.0101526	-0.0113028	-0.0121047	-0.000335549	-0.0192739
0.8539	-0.00987252	-0.0093671	-0.0105118	-0.0113091	0.000344582	-0.0185041
0.854	-0.00896178	-0.00858306	-0.00972225	-0.0105149	0.00102359	-0.0177356
0.8541	-0.00805328	-0.00780094	-0.00893463	-0.00972272	0.00170102	-0.0169691
0.8542	-0.00714758	-0.00702124	-0.00814945	-0.00893297	0.00237644	-0.0162048
0.8543	-0.00624524	-0.00624443	-0.00736719	-0.00814615	0.00304941	-0.0154433
0.8544	-0.00534682	-0.005471	-0.00658832	-0.00736275	0.00371951	-0.0146851
0.8545	-0.00445287	-0.00470141	-0.00581332	-0.00658324	0.00438632	-0.0139305
0.8546	-0.00356392	-0.00393613	-0.00504265	-0.00580807	0.00504943	-0.0131801
0.8547	-0.0026805	-0.0031756	-0.00427676	-0.00503771	0.00570842	-0.0124341
0.8548	-0.00180314	-0.00242027	-0.0035161	-0.00427261	0.0063629	-0.0116932
0.8549	-0.000932327	-0.00167058	-0.00276111	-0.0035132	0.00701248	-0.0109576
0.855	-6.85768e-05	-0.00092696	-0.00201222	-0.00275992	0.00765677	-0.0102279
0.8551	0.000787626	-0.000189823	-0.00126984	-0.00201317	0.00829537	-0.00950425
0.8552	0.00163572	0.000540344	-0.000534466	-0.00127346	0.00892787	-0.00878728
0.8553	0.00247531	0.00126321	0.00019357	-0.000541124	0.00955398	-0.00807728
0.8554	0.00330595	0.00197838	0.000913876	0.000183451	0.0101733	-0.00737461
0.8555	0.00412719	0.00268547	0.00162607	0.000899877	0.0107856	-0.00667964
0.8556	0.0049386	0.00338411	0.00232977	0.00160778	0.0113904	-0.00599273
0.8557	0.00573975	0.00407394	0.00302462	0.00230679	0.0119875	-0.00531422
0.8558	0.00653022	0.00475461	0.00371026	0.00299655	0.0125765	-0.00464445
0.8559	0.00730963	0.00542576	0.00438634	0.00367673	0.0131572	-0.00398374
0.856	0.00807757	0.00608706	0.00505254	0.00434697	0.0137291	-0.00333241
0.8561	0.00883368	0.0067382	0.00570852	0.00500696	0.0142921	-0.00269078
0.8562	0.00957759	0.00737886	0.00635398	0.00565639	0.0148458	-0.00205913
0.8563	0.0103089	0.00800873	0.00698861	0.00629493	0.0153899	-0.00143776
0.8564	0.0110274	0.00862752	0.00761211	0.00692231	0.0159243	-0.000826948
0.8565	0.0117326	0.00923496	0.00822421	0.00753824	0.0164487	-0.00022696
0.8566	0.0124243	0.00983076	0.00882463	0.00814245	0.0169627	0.000361945
0.8567	0.0131022	0.0104147	0.0094131	0.00873466	0.0174662	0.000939517
0.8568	0.0137659	0.0109865	0.00998938	0.00931464	0.017959	0.00150552
0.8569	0.0144152	0.0115458	0.0105532	0.00988213	0.0184408	0.00205972
0.857	0.0150498	0.0120926	0.0111044	0.0104369	0.0189114	0.0026019
0.8571	0.0156695	0.0126266	0.0116427	0.0109788	0.0193706	0.00313185
0.8572	0.016274	0.0131475	0.0121679	0.0115075	0.0198183	0.00364938
0.8573	0.0168631	0.0136552	0.0126799	0.0120228	0.0202542	0.00415429
0.8574	0.0174365	0.0141494	0.0131783	0.0125247	0.0206782	0.00464642
0.8575	0.0179942	0.0146301	0.0136631	0.0130128	0.0210901	0.00512558
0.8576	0.0185357	0.015097	0.0141341	0.0134871	0.0214898	0.00559161
0.8577	0.019061	0.0155498	0.014591	0.0139472	0.021877	0.00604431
0.8578	0.0195699	0.0159887	0.0150338	0.0143932	0.0222517	0.00648361
0.8579	0.0200623	0.0164133	0.0154623	0.0148249	0.0226138	0.00690938
0.858	0.020538	0.0168236	0.0158765	0.0152421	0.0229632	0.0073215
0.8581	0.020997	0.0172195	0.0162762	0.0156449	0.0232998	0.00771987
0.8582	0.021439	0.0176009	0.0166613	0.016033	0.0236234	0.00810439
0.8583	0.021864	0.0179677	0.0170318	0.0164063	0.0239341	0.00847498
0.8584	0.0222719	0.0183197	0.0173875	0.0167649	0.0242317	0.00883155
0.8585	0.0226626	0.0186571	0.0177284	0.0171086	0.0245161	0.00917405
0.8586	0.0230361	0.0189796	0.0180544	0.0174373	0.0247873	0.00950241
0.8587	0.0233922	0.0192872	0.0183655	0.0177511	0.0250453	0.00981659
0.8588	0.023731	0.0195799	0.0186616	0.0180499	0.02529	0.0101165
0.8589	0.0240524	0.0198577	0.0189427	0.0183336	0.0255214	0.0104023
0.859	0.0243564	0.0201206	0.0192089	0.0186022	0.0257395	0.0106737
0.8591	0.024643	0.0203685	0.01946	0.0188558	0.0259443	0.0109309
0.8592	0.0249122	0.0206014	0.0196961	0.0190943	0.0261357	0.0111737
0.8593	0.0251639	0.0208194	0.0199171	0.0193178	0.0263138	0.0114024
0.8594	0.0253983	0.0210225	0.0201232	0.0195262	0.0264786	0.0116167
0.8595	0.0256153	0.0212106	0.0203144	0.0197196	0.0266301	0.0118169
0.8596	0.025815	0.0213839	0.0204906	0.019898	0.0267683	0.0120028
0.8597	0.0259975	0.0215424	0.020652	0.0200615	0.0268933	0.0121747
0.8598	0.0261628	0.0216862	0.0207985	0.0202101	0.0270052	0.0123324
0.8599	0.026311	0.0218152	0.0209303	0.0203439	0.0271039	0.0124761
0.86	0.0264421	0.0219296	0.0210474	0.020463	0.0271896	0.0126058
0.8601	0.0265563	0.0220295	0.0211499	0.0205674	0.0272622	0.0127216
0.8602	0.0266535	0.0221148	0.0212378	0.0206572	0.0273219	0.0128236
0.8603	0.0267341	0.0221858	0.0213113	0.0207325	0.0273687	0.0129118
0.8604	0.026798	0.0222425	0.0213706	0.0207935	0.0274029	0.0129864
0.8605	0.0268456	0.0222851	0.0214156	0.0208403	0.0274244	0.0130476
0.8606	0	0	0	0	0	0
0.8607	0	0	0	0	0	0
0.8625	0	0	0	0	0	0
0.865	0	0	0	0	0	0
0.8675	0	0	0	0	0	0
0.87	0	0	0	0	0	0
0.8725	0	0	0	0	0	0
0.875	0	0	0	0	0	0
0.8775	0	0	0	0	0	0
0.88	0	0	0	0	0	0
0.8825	0	0	0	0	0	0
0.885	0	0	0	0	0	0
0.8875	0	0	0	0	0	0
0.89	0	0	0	0	0	0
0.8925	0	0	0	0	0	0
0.895	0	0	0	0	0	0
0.8975	0	0	0	0	0	0
0.9	0	0	0	0	0	0
0.9025	0	0	0	0	0	0
0.905	0	0	0	0	0	0
0.9075	0	0	0	0	0	0
0.91	0	0	0	0	0	0
0.9125	0	0	0	0	0	0
0.915	0	0	0	0	0	0
0.9175	0	0	0	0	0	0
0.92	0	0	0	0	0	0
0.9225	0	0	0	0	0	0
0.925	0	0	0	0	0	0
0.9275	0	0	0	0	0	0
0.93	0	0	0	0	0	0
0.9325	0	0	0	0	0	0
0.935	0	0	0	0	0	0
0.9375	0	0	0	0	0	0
0.94	0	0	0	0	0	0
0.9425	0	0	0	0	0	0
0.945	0	0	0	0	0	0
0.9475	0	0	0	0	0	0
0.95	0	0	0	0	0	0
0.9525	0	0	0	0	0	0
0.955	0	0	0	0	0	0
0.9575	0	0	0	0	0	0
0.96	0	0	0	0	0	0
0.9625	0	0	0	0	0	0
0.965	0	0	0	0	0	0
0.9675	0	0	0	0	0	0
0.97	0	0	0	0	0	0
0.9725	0	0	0	0	0	0
0.975	0	0	0	0	0	0
0.9775	0	0	0	0	0	0
0.98	0	0	0	0	0	0
0.9825	0	0	0	0	0	0
0.985	0	0	0	0	0	0
0.9875	0	0	0	0	0	0
0.99	0	0	0	0	0	0
0.9925	0	0	0	0	0	0
0.995	0	0	0	0	0	0
0.9975	0	0	0	0	0	0
1	0	0	0	0	0	0


==> tikz/curvature_test2/time_401/feedback_K_2.000000e-09_1.000000e+00_B_6_C_2_1.mat.dat <==
0	0	0	0	0	0	0
0.0025	-0	-0	-0	-0	-0	-0
0.005	-0	-0	-0	-0	-0	-0
0.0075	-0	-0	-0	-0	-0	-0
0.01	-0	-0	-0	-0	-0	-0
0.0125	-0	-0	-0	-0	-0	-0
0.015	-0	-0	-0	-0	-0	-0
0.0175	-0	-0	-0	-0	-0	-0
0.02	-0	-0	-0	-0	-0	-0
0.0225	-0	-0	-0	-0	-0	-0
0.025	-0	-0	-0	-0	-0	-0
0.0275	-0	-0	-0	-0	-0	-0
0.03	-0	-0	-0	-0	-0	-0
0.0325	-0	-0	-0	-0	-0	-0
0.035	-0	-0	-0	-0	-0	-0
0.0375	-0	-0	-0	-0	-0	-0
0.04	-0	-0	-0	-0	-0	-0
0.0425	-0	-0	-0	-0	-0	-0
0.045	-0	-0	-0	-0	-0	-0
0.0475	-0	-0	-0	-0	-0	-0
0.05	-0	-0	-0	-0	-0	-0
0.0525	-0	-0	-0	-0	-0	-0
0.055	-0	-0	-0	-0	-0	-0
0.0575	-0	-0	-0	-0	-0	-0
0.06	-0	-0	-0	-0	-0	-0
0.0625	-0	-0	-0	-0	-0	-0
0.065	-0	-0	-0	-0	-0	-0
0.0675	-0	-0	-0	-0	-0	-0
0.07	-0	-0	-0	-0	-0	-0
0.0725	-0	-0	-0	-0	-0	-0
0.075	-0	-0	-0	-0	-0	-0
0.0775	-0	-0	-0	-0	-0	-0
0.08	-0	-0	-0	-0	-0	-0
0.0825	-0	-0	-0	-0	-0	-0
0.085	-0	-0	-0	-0	-0	-0
0.0875	-0	-0	-0	-0	-0	-0
0.09	-0	-0	-0	-0	-0	-0
0.0925	-0	-0	-0	-0	-0	-0
0.095	-0	-0	-0	-0	-0	-0
0.0975	-0	-0	-0	-0	-0	-0
0.1	-0	-0	-0	-0	-0	-0
0.1025	-0.000238273	-0.000273516	-0.000370891	-0.000445427	-3.92248e-06	-0.000855232
0.105	-0.00339737	-0.00560016	-0.00932602	-0.0121545	0.00171408	-0.54335
0.1075	0.0100866	0.00802418	0.00749542	0.00729756	0.0049544	-0.531503
0.11	0.0184441	0.0123139	0.00821377	0.00557668	0.0110298	-0.494981
0.1125	0.0311196	0.016573	0.0037784	-0.00515464	0.0206805	-0.870702
0.115	0.0688077	0.0455299	0.0289071	0.017589	0.033717	-0.712094
0.1175	0.107952	0.0695068	0.0405053	0.0203776	0.0512433	-0.836773
0.12	0.1622	0.105609	0.0632565	0.0336818	0.07254	-1.17399
0.1225	0.234706	0.159473	0.106983	0.070581	0.0964625	-1.04835
0.125	0.299866	0.201116	0.130216	0.0806801	0.122752	-1.42971
0.1275	0.362031	0.245369	0.163132	0.105752	0.144747	-1.64095
0.13	0.41682	0.287217	0.198947	0.137677	0.16179	-1.08947
0.1325	0.44478	0.297878	0.191745	0.117308	0.177526	-1.65243
0.135	0.502457	0.344994	0.236462	0.160722	0.191733	-1.43876
0.1375	0.54264	0.372892	0.255935	0.174224	0.204761	-1.36716
0.14	0.570478	0.389516	0.262914	0.174137	0.21533	-1.8974
0.1425	0.607041	0.422878	0.299568	0.213596	0.22159	-1.50456
0.145	0.606484	0.41775	0.288025	0.197214	0.224194	-1.76949
0.1475	0.605156	0.417965	0.290022	0.200499	0.222457	-1.94192
0.15	0.597373	0.416247	0.295021	0.210497	0.216929	-1.54041
0.1525	0.563275	0.386425	0.263848	0.177966	0.209235	-1.87515
0.155	0.542628	0.375656	0.262255	0.183052	0.199345	-1.69584
0.1575	0.511842	0.353985	0.246617	0.171669	0.188746	-1.43103
0.16	0.474005	0.323439	0.21803	0.14415	0.178374	-1.70098
0.1625	0.454298	0.314351	0.219334	0.153056	0.168021	-1.34042
0.165	0.423135	0.290004	0.197741	0.133222	0.158843	-1.28436
0.1675	0.398326	0.271605	0.182821	0.120622	0.150657	-1.43002
0.17	0.385696	0.266794	0.186051	0.129758	0.143129	-1.06023
0.1725	0.361454	0.246357	0.165666	0.109148	0.136883	-1.17618
0.175	0.348988	0.239096	0.162848	0.109498	0.131142	-1.18091
0.1775	0.339081	0.234408	0.163215	0.113559	0.125825	-0.902348
0.18	0.320099	0.217908	0.146055	0.095683	0.12121	-1.0947
0.1825	0.313168	0.215837	0.149143	0.102549	0.116517	-0.979894
0.185	0.301528	0.208001	0.144061	0.099418	0.112036	-0.822773
0.1875	0.28562	0.194652	0.130811	0.0860525	0.107823	-1.00392
0.19	0.279587	0.193451	0.134943	0.0941165	0.103359	-0.816433
0.1925	0.26564	0.182571	0.125314	0.0852867	0.0991432	-0.770004
0.195	0.25254	0.172464	0.1165	0.0772845	0.0950417	-0.890226
0.1975	0.246045	0.170476	0.119315	0.0836381	0.0908055	-0.683185
0.2	0.231557	0.158497	0.1077	0.0721455	0.0869297	-0.718674
0.2025	0.221619	0.151772	0.103244	0.069271	0.0831225	-0.763835
0.205	0.214693	0.148665	0.103911	0.0727029	0.0793463	-0.580095
0.2075	0.201406	0.137426	0.09265	0.0612808	0.0759586	-0.66291
0.21	0.194363	0.133553	0.0916079	0.0622755	0.0725921	-0.641349
0.2125	0.187126	0.129332	0.0899944	0.0625491	0.0693606	-0.50542
0.215	0.175855	0.119818	0.0804831	0.0529113	0.0664507	-0.602999
0.2175	0.170819	0.117762	0.0814303	0.056051	0.0635132	-0.533664
0.22	0.163317	0.112574	0.0778278	0.0535647	0.0607582	-0.45241
0.2225	0.154168	0.105069	0.0706183	0.0464688	0.0582229	-0.539824
0.225	0.150181	0.103798	0.0722184	0.050178	0.0556403	-0.444368
0.2275	0.142582	0.0979804	0.0672327	0.0457399	0.0532603	-0.412398
0.23	0.135374	0.0924026	0.0623434	0.0412802	0.0510096	-0.474829
0.2325	0.131773	0.0912008	0.0636654	0.0444582	0.0487274	-0.372858
0.235	0.124392	0.085224	0.0580463	0.0390304	0.0466521	-0.378421
0.2375	0.118857	0.0813194	0.0551882	0.0368895	0.0446413	-0.410521
0.24	0.115306	0.0798153	0.0557382	0.0389457	0.0426341	-0.316988
0.2425	0.108484	0.0741396	0.0501824	0.0334062	0.040822	-0.346409
0.245	0.104306	0.0715601	0.0488966	0.0330395	0.0390314	-0.349847
0.2475	0.100687	0.0696303	0.0485175	0.033789	0.0372816	-0.274082
0.25	0.0946676	0.0645913	0.043539	0.0287888	0.0356997	-0.3146
0.2525	0.0915029	0.0629493	0.0433048	0.0295724	0.034114	-0.295211
0.255	0.0878163	0.0606222	0.0420623	0.0291078	0.0325977	-0.241222
0.2575	0.0827102	0.0563984	0.0379569	0.0250326	0.0312135	-0.282582
0.26	0.0802304	0.055327	0.0382849	0.0263815	0.0298145	-0.247947
0.2625	0.0765424	0.0527184	0.0363757	0.0249604	0.0285031	-0.215547
0.265	0.0723493	0.0493532	0.0332476	0.0219609	0.0272866	-0.250667
0.2675	0.0702834	0.0485536	0.0337432	0.0234052	0.0260558	-0.208372
0.27	0.0666942	0.0458206	0.031423	0.0213583	0.0249207	-0.194582
0.2725	0.0633405	0.0432617	0.0292346	0.0194076	0.0238474	-0.219532
0.275	0.0614949	0.0425243	0.0296242	0.0206234	0.0227682	-0.176073
0.2775	0.0581113	0.039828	0.0271516	0.0182831	0.0217841	-0.176456
0.28	0.0554809	0.0379639	0.0257735	0.0172376	0.0208354	-0.189977
0.2825	0.0537361	0.0371649	0.0259012	0.0180431	0.0198928	-0.15021
0.285	0.0506487	0.0346431	0.0234979	0.0156954	0.0190378	-0.159928
0.2875	0.0486057	0.0333324	0.0227526	0.0153494	0.0181993	-0.162734
0.29	0.046902	0.0324182	0.02256	0.0156815	0.0173791	-0.129724
0.2925	0.0441715	0.0301694	0.0203897	0.0135398	0.0166343	-0.14429
0.295	0.0425785	0.029265	0.0200874	0.0136701	0.0158941	-0.138334
0.2975	0.0408993	0.0282332	0.0195878	0.0135532	0.0151824	-0.113504
0.3	0.0385533	0.0263132	0.017751	0.0117521	0.0145317	-0.129231
0.3025	0.0372848	0.0256794	0.0177154	0.0121505	0.0138795	-0.117059
0.305	0.0356415	0.0245607	0.0169681	0.0116654	0.0132629	-0.100501
0.3075	0.0336774	0.0229859	0.015507	0.0102669	0.0126926	-0.114706
0.31	0.032629	0.0225101	0.015592	0.0107608	0.0121195	-0.0989484
0.3125	0.031048	0.0213524	0.0146795	0.0100163	0.0115855	-0.0898112
0.315	0.02944	0.0201082	0.0135896	0.00902319	0.0110844	-0.10083
0.3175	0.0285319	0.0197055	0.0136865	0.00948495	0.0105822	-0.0838477
0.32	0.0270442	0.0185609	0.0126964	0.00859536	0.0101196	-0.0807127
0.3225	0.0257508	0.0176108	0.0119398	0.00796838	0.00967852	-0.0877875
0.325	0.0249273	0.0172245	0.0119779	0.00831632	0.00923969	-0.0714637
0.3275	0.023561	0.0161402	0.0109896	0.00738555	0.00883838	-0.072676
0.33	0.0225324	0.0154355	0.0105082	0.00705942	0.00844981	-0.0757666
0.3325	0.0217592	0.0150334	0.010451	0.00725303	0.00806751	-0.0614219
0.335	0.0205351	0.0140461	0.00952792	0.0063648	0.00771866	-0.0653458
0.3375	0.019719	0.0135332	0.00925543	0.00626293	0.00737636	-0.0649176
0.34	0.0189789	0.0131031	0.00909353	0.00629486	0.00704409	-0.0533159
0.3425	0.0179081	0.012237	0.00827973	0.00550835	0.0067401	-0.0585111
0.345	0.0172552	0.011864	0.00815058	0.0055544	0.00643883	-0.0553294
0.3475	0.0165434	0.0114079	0.00789437	0.00544102	0.00615055	-0.046748
0.35	0.0156276	0.0106741	0.00721427	0.00479084	0.00588496	-0.0520712
0.3525	0.0150943	0.0103953	0.00717024	0.00491678	0.00562022	-0.047023
0.355	0.014414	0.00992432	0.00684222	0.00468911	0.00537035	-0.0413581
0.3575	0.0136467	0.00932243	0.00630303	0.00418807	0.00513774	-0.0460009
0.36	0.0131974	0.0091006	0.00629703	0.00433897	0.00490559	-0.0399574
0.3625	0.0125558	0.00863021	0.00592526	0.00403459	0.00468906	-0.0368407
0.365	0.011924	0.00815122	0.00552055	0.00367818	0.00448494	-0.0403202
0.3675	0.0115317	0.00795862	0.00551813	0.00381421	0.00428184	-0.0340416
0.37	0.0109372	0.00750484	0.00513102	0.00347089	0.00409409	-0.0329535
0.3725	0.0104237	0.00713364	0.00484484	0.0032424	0.00391472	-0.0350687
0.375	0.0100694	0.00695165	0.00482388	0.00333855	0.00373746	-0.0291496
0.3775	0.00952918	0.00652863	0.00444659	0.00298978	0.00357447	-0.0295155
0.38	0.00911505	0.00624684	0.00425747	0.00286526	0.00341674	-0.0302873
0.3825	0.00878645	0.00606484	0.00420672	0.00290961	0.00326237	-0.0251364
0.385	0.00830552	0.00568328	0.00385895	0.00258194	0.00312061	-0.0264023
0.3875	0.00797155	0.00547164	0.00374346	0.00253462	0.00298193	-0.0260057
0.39	0.00766227	0.00528541	0.00366034	0.00252573	0.00284774	-0.0218519
0.3925	0.00724258	0.00495188	0.00335543	0.00223761	0.0027242	-0.023536
0.395	0.00697093	0.00479212	0.00329091	0.00224136	0.00260235	-0.0222364
0.3975	0.00667856	0.00460204	0.00317905	0.00218523	0.00248586	-0.0191524
0.4	0.0063192	0.00431905	0.00292404	0.00194713	0.00237796	-0.0208747
0.4025	0.00609429	0.00419516	0.00289055	0.00197889	0.00227104	-0.0189721
0.405	0.00581909	0.00400451	0.00275742	0.00188609	0.00217	-0.0169091
0.4075	0.00551662	0.00377101	0.00255383	0.00170145	0.00207556	-0.0184015
0.41	0.0053257	0.00366998	0.00253529	0.00174268	0.0019819	-0.0161876
0.4125	0.00506933	0.00348345	0.00239007	0.00162579	0.00189427	-0.0150127
0.415	0.00481839	0.00329561	0.00223504	0.00149245	0.00181148	-0.0161151
0.4175	0.00465162	0.00320766	0.00221964	0.00152966	0.00172959	-0.0138432
0.42	0.00441617	0.00303019	0.00207161	0.00140125	0.00165354	-0.0133755
0.4225	0.00421019	0.0028823	0.00195926	0.00131314	0.00158089	-0.0140213
0.425	0.00406053	0.00280077	0.00193933	0.00133783	0.00150943	-0.0118892
0.4275	0.00384781	0.0026367	0.0017967	0.001209	0.00144336	-0.0119312
0.43	0.00367969	0.00252208	0.0017194	0.00115773	0.00137956	-0.0121274
0.4325	0.0035425	0.00244303	0.00169093	0.00116578	0.00131732	-0.010271
0.435	0.00311462	0.00197106	0.00107027	0.00043082	0.001296	-0.0118131
0.4375	-0.0145482	-0.0153266	-0.0194157	-0.0226029	-0.000322104	-0.758519
0.44	-0.0195589	-0.013663	-0.00940257	-0.00620856	-0.00333804	-0.698086
0.4425	-0.045997	-0.0354508	-0.0300104	-0.0259329	-0.00693479	-0.576595
0.445	-0.0778878	-0.0654241	-0.0638031	-0.0627218	-0.00940735	-1.00038
0.4475	-0.0810805	-0.0649622	-0.0587053	-0.0539801	-0.00960236	-0.612121
0.45	-0.0922882	-0.0793895	-0.0796734	-0.0798086	-0.00638679	-0.678137
0.4525	-0.0820216	-0.0751511	-0.081412	-0.0858599	0.00107369	-0.936622
0.455	-0.0178499	-0.0254347	-0.0378681	-0.0462575	0.0209568	-0.553258
0.4575	0.0423236	0.0100204	-0.0235759	-0.0472509	0.047381	-1.1356
0.46	0.129944	0.0762323	0.0318234	0.000910165	0.0749395	-1.15519
0.4625	0.221291	0.143962	0.086534	0.0467989	0.103837	-0.546708
0.465	0.29821	0.188191	0.101998	0.0412977	0.136175	-1.43911
0.4675	0.427252	0.29177	0.197723	0.132264	0.169423	-0.924535
0.47	0.519785	0.352447	0.234079	0.151155	0.202392	-1.32566
0.4725	0.612172	0.419245	0.285066	0.191018	0.230905	-1.8887
0.475	0.695703	0.486688	0.348039	0.251426	0.252016	-1.44843
0.4775	0.720886	0.496172	0.341242	0.232606	0.265609	-2.2098
0.48	0.749364	0.522812	0.371357	0.265593	0.270124	-2.12298
0.4825	0.741289	0.516985	0.367	0.262327	0.267385	-1.89221
0.485	0.704343	0.484615	0.333095	0.226902	0.259243	-2.43511
0.4875	0.681314	0.475473	0.338198	0.24252	0.246448	-1.90156
0.49	0.627926	0.432545	0.298398	0.204586	0.232124	-1.91732
0.4925	0.581613	0.398587	0.271561	0.182614	0.217175	-2.10018
0.495	0.549733	0.381487	0.268033	0.188992	0.202416	-1.49281
0.4975	0.499645	0.339766	0.227172	0.148263	0.189656	-1.73677
0.5	0.474203	0.325231	0.222151	0.150087	0.178179	-1.61367
0.5025	0.45108	0.311081	0.215419	0.148698	0.168426	-1.20841
0.505	0.419838	0.284245	0.187936	0.120364	0.160698	-1.54369
0.5075	0.412335	0.284526	0.197252	0.136352	0.153705	-1.23459
0.51	0.394222	0.270624	0.185277	0.125635	0.147925	-1.10534
0.5125	0.376501	0.256014	0.171101	0.11155	0.142888	-1.37268
0.515	0.37327	0.25892	0.181717	0.12791	0.137729	-1.00275
0.5175	0.354108	0.242212	0.1643	0.109756	0.13312	-1.08367
0.52	0.342248	0.234281	0.159184	0.106591	0.128388	-1.19639
0.5225	0.335347	0.232832	0.163755	0.115619	0.12336	-0.863058
0.525	0.31474	0.214584	0.144356	0.0951296	0.118693	-1.05072
0.5275	0.30558	0.210335	0.144866	0.0990928	0.113719	-1.00591
0.53	0.294409	0.203829	0.142404	0.099566	0.108754	-0.768927
0.5325	0.275371	0.187345	0.125359	0.0818831	0.104179	-0.976745
0.535	0.268385	0.185469	0.128988	0.0895619	0.0994099	-0.821337
0.5375	0.255158	0.175815	0.121441	0.0834685	0.0949601	-0.701583
0.54	0.240078	0.163364	0.109364	0.0714935	0.0908606	-0.872482
0.5425	0.234688	0.162602	0.1138	0.0797713	0.0866776	-0.666658
0.545	0.221261	0.151708	0.103533	0.0698393	0.0829356	-0.652023
0.5475	0.2105	0.143612	0.0967774	0.0639546	0.0793972	-0.756804
0.55	0.205599	0.142598	0.100054	0.0704039	0.0758358	-0.551389
0.5525	0.19292	0.13175	0.0890227	0.0590993	0.072691	-0.610263
0.555	0.185562	0.127111	0.0865243	0.0581123	0.0695936	-0.642725
0.5575	0.180219	0.124913	0.0875104	0.0614387	0.0665277	-0.470992
0.56	0.1688	0.114981	0.0771834	0.0506885	0.0638018	-0.5671
0.5625	0.163694	0.112606	0.0774514	0.0528741	0.0610283	-0.537381
0.565	0.157601	0.108995	0.0759593	0.0529152	0.0583528	-0.415465
0.5675	0.147811	0.100578	0.0673299	0.0440143	0.0559359	-0.517945
0.57	0.14405	0.0994475	0.068998	0.0477362	0.053443	-0.444995
0.5725	0.137413	0.094725	0.0654996	0.0450924	0.0511091	-0.375559
0.575	0.129457	0.0881283	0.0590611	0.038678	0.0489572	-0.463136
0.5775	0.126405	0.0874843	0.0610668	0.0426378	0.0467412	-0.367972
0.58	0.119628	0.0821655	0.0563118	0.038238	0.0447197	-0.344532
0.5825	0.113475	0.0773862	0.0520954	0.0343684	0.0428094	-0.405693
0.585	0.11069	0.0767059	0.0537087	0.0376746	0.0408642	-0.306727
0.5875	0.104163	0.0712987	0.048452	0.0324627	0.0391191	-0.317787
0.59	0.0995731	0.0680922	0.0461542	0.0307892	0.0374255	-0.349086
0.5925	0.0967788	0.0670672	0.0469644	0.0329499	0.0357309	-0.259799
0.595	0.0907897	0.0619756	0.0418289	0.0277165	0.0342195	-0.292357
0.5975	0.0874239	0.0599752	0.0409754	0.0276811	0.0327167	-0.296113
0.6	0.0844931	0.0584879	0.0408489	0.0285483	0.0312457	-0.224567
0.6025	0.0792272	0.0539885	0.0362771	0.0238632	0.0299281	-0.266649
0.605	0.0767372	0.0528097	0.03636	0.0248618	0.0285949	-0.248642
0.6075	0.0736678	0.050891	0.0353709	0.0245412	0.0273207	-0.198094
0.61	0.0692146	0.0471359	0.031621	0.0207436	0.0261653	-0.24021
0.6125	0.0672971	0.0464386	0.0321851	0.0222314	0.0249857	-0.207681
0.615	0.0641656	0.0442102	0.0305329	0.0209809	0.0238838	-0.177693
0.6175	0.0605308	0.0412414	0.0276984	0.0182042	0.0228665	-0.213372
0.62	0.0589478	0.0407583	0.0283852	0.0197509	0.0218277	-0.173503
0.6225	0.0558635	0.0383797	0.0263208	0.0178913	0.0208755	-0.161183
0.625	0.0529863	0.0361522	0.0243667	0.0161073	0.0199774	-0.186868
0.6275	0.0515676	0.0356954	0.0249271	0.0174163	0.0190672	-0.145793
0.63	0.0486389	0.0333241	0.0226983	0.0152639	0.0182436	-0.146943
0.6325	0.0464148	0.0317355	0.0215031	0.0143364	0.0174495	-0.161517
0.635	0.0450533	0.0311924	0.0217938	0.0152394	0.0166554	-0.123824
0.6375	0.042369	0.0289605	0.0196111	0.0130648	0.0159414	-0.133883
0.64	0.0406724	0.027879	0.0190081	0.0127997	0.0152389	-0.138035
0.6425	0.0393143	0.0272008	0.0189749	0.0132375	0.0145486	-0.106644
0.645	0.0369349	0.0252037	0.0169948	0.0112437	0.0139274	-0.121371
0.6475	0.0356388	0.024492	0.0168057	0.0114308	0.0133065	-0.116943
0.65	0.0342712	0.023678	0.0164616	0.0114262	0.0127081	-0.0932406
0.6525	0.0322267	0.0219715	0.014782	0.00974337	0.0121656	-0.109133
0.655	0.0312159	0.0215036	0.0148414	0.0101864	0.0116179	-0.0985302
0.6575	0.0298522	0.0205843	0.014243	0.00981539	0.0111002	-0.0826604
0.66	0.0281451	0.019188	0.0129077	0.00850591	0.0106247	-0.0971488
0.6625	0.0273234	0.0188587	0.0130777	0.00904109	0.0101429	-0.0828723
0.665	0.0259915	0.0178812	0.0123038	0.00840678	0.00969532	-0.074081
0.6675	0.0246019	0.0167851	0.0113124	0.00747739	0.00927734	-0.0855474
0.67	0.0238957	0.0165149	0.0114896	0.0079825	0.00885496	-0.0698613
0.6725	0.0226278	0.0155304	0.0106245	0.00719399	0.00846783	-0.0668456
0.675	0.0215201	0.0147032	0.00994434	0.00661074	0.00809964	-0.0745243
0.6775	0.0208778	0.0144384	0.0100606	0.00700632	0.00773058	-0.0592556
0.68	0.0197035	0.0134938	0.00918136	0.00616372	0.00739525	-0.0604693
0.6825	0.0188335	0.0128918	0.00876	0.00586728	0.00707055	-0.0642792
0.685	0.0182234	0.0126016	0.00877929	0.00611266	0.0067491	-0.0507306
0.6875	0.0171651	0.0117343	0.00794841	0.00529763	0.00645796	-0.0546266
0.69	0.0164856	0.0113085	0.00772451	0.00521692	0.00617159	-0.0549762
0.6925	0.0158922	0.0109813	0.00763682	0.0053031	0.00589237	-0.0439258
0.695	0.0149635	0.0102165	0.00689866	0.00457458	0.00563888	-0.0491263
0.6975	0.0144294	0.00991903	0.00681089	0.00463773	0.00538653	-0.046722
0.7	0.0138489	0.00955686	0.00662524	0.00457882	0.0051445	-0.0384837
0.7025	0.0130542	0.00890765	0.00600572	0.00397253	0.00492313	-0.0438807
0.705	0.0126255	0.00869564	0.00599896	0.00411473	0.00470114	-0.0395591
0.7075	0.0120619	0.00830932	0.00573635	0.00393932	0.00449161	-0.0340769
0.71	0.0113974	0.00777772	0.00524481	0.00347012	0.00429773	-0.0388743
0.7125	0.0110411	0.0076161	0.00527398	0.00363839	0.0041029	-0.0334698
0.715	0.0105025	0.00722087	0.00496119	0.00338199	0.00392156	-0.0304263
0.7175	0.00995797	0.0068002	0.00459366	0.00304789	0.00375136	-0.034135
0.72	0.00964884	0.00666259	0.00462534	0.00320324	0.00358081	-0.0283863
0.7225	0.00914429	0.00627457	0.00428998	0.00290214	0.00342378	-0.0273085
0.725	0.0087053	0.00595202	0.00403294	0.00268901	0.00327411	-0.0297103
0.7275	0.00842555	0.00582055	0.00404532	0.0028064	0.00312521	-0.0242051
0.73	0.00796333	0.00545423	0.00371223	0.00249331	0.00298905	-0.024557
0.7325	0.00761311	0.0052135	0.00354647	0.00237959	0.00285732	-0.0256493
0.735	0.00735153	0.0050779	0.0035281	0.00244653	0.00272767	-0.0208015
0.7375	0.00693764	0.00474459	0.00321715	0.00214784	0.00260937	-0.0220573
0.74	0.00665901	0.00456818	0.00312111	0.00210876	0.00249342	-0.0219912
0.7425	0.00640974	0.00442432	0.00306895	0.0021229	0.00238076	-0.0180431
0.745	0.00604736	0.00413141	0.00279402	0.00185743	0.00227774	-0.0197389
0.7475	0.00582408	0.00400246	0.00274651	0.00186837	0.00217575	-0.018758
0.75	0.00558519	0.00385071	0.00266363	0.00183477	0.00207803	-0.0158014
0.7525	0.00527463	0.00360167	0.00243261	0.00161375	0.00198808	-0.0175654
0.755	0.00509241	0.00350519	0.00241468	0.00165264	0.0018985	-0.0159531
0.7575	0.00486454	0.00334882	0.00230804	0.001581	0.00181382	-0.0139593
0.76	0.00460357	0.00314359	0.00212342	0.00140883	0.0017351	-0.0155244
0.7625	0.00445059	0.0030673	0.00211961	0.00145767	0.00165656	-0.0135612
0.765	0.00423581	0.00291105	0.00199803	0.00135991	0.00158319	-0.012417
0.7675	0.00577692	0.00452623	0.00402303	0.00369598	0.00165786	-0.0109113
0.77	0.213114	0.176874	0.171729	0.169684	0.048167	2.75928
0.7725	0.644847	0.486061	0.402317	0.344392	0.176469	3.18798
0.775	1.29815	0.966179	0.780281	0.650323	0.36425	0.978937
0.7775	2.01222	1.51575	1.2531	1.07122	0.556785	0.0290735
0.78	2.5269	1.89217	1.54759	1.30856	0.710967	-2.10049
0.7825	2.79264	2.08218	1.68965	1.41707	0.795881	-5.07848
0.785	2.83505	2.12655	1.74659	1.48444	0.803947	-5.30374
0.7875	2.64761	1.98068	1.61941	1.37033	0.756898	-5.0841
0.79	2.34957	1.74795	1.41422	1.18349	0.678185	-5.73927
0.7925	1.94263	1.44794	1.17599	0.988384	0.557928	-5.64689
0.795	1.37484	1.02265	0.827688	0.693273	0.395322	-5.78511
0.7975	0.776409	0.586549	0.489446	0.42371	0.216181	-4.36957
0.8	0.225548	0.180135	0.166112	0.158243	0.0535371	-2.14065
0.8025	-0.159508	-0.114281	-0.084902	-0.0636828	-0.0545019	-1.34637
0.805	-0.340943	-0.242687	-0.178958	-0.133774	-0.112982	-0.229803
0.8075	-0.421037	-0.298849	-0.219379	-0.163265	-0.139826	0.97877
0.81	-0.452709	-0.328877	-0.254239	-0.202332	-0.146323	0.763873
0.8125	-0.418594	-0.296457	-0.217288	-0.161883	-0.142245	1.06902
0.815	-0.379854	-0.265289	-0.188514	-0.134648	-0.133279	1.5097
0.8175	-0.355255	-0.252723	-0.18751	-0.142254	-0.123048	0.890809
0.82	-0.306862	-0.210374	-0.143362	-0.0963735	-0.11337	0.995904
0.8225	-0.277425	-0.188128	-0.124757	-0.0802063	-0.104857	1.2112
0.825	-0.266721	-0.185805	-0.131743	-0.0941301	-0.0978838	0.606703
0.8275	-0.237954	-0.159181	-0.101968	-0.061702	-0.0925135	0.767255
0.83	-0.228003	-0.152969	-0.0986966	-0.0604793	-0.088253	0.939448
0.8325	-0.229241	-0.159008	-0.111601	-0.0785669	-0.0848588	0.438858
0.835	-0.211339	-0.141055	-0.0897504	-0.0535859	-0.0821749	0.669841
0.8375	-0.208919	-0.141171	-0.0927561	-0.0586821	-0.0796782	0.803356
0.84	-0.21114	-0.146985	-0.103991	-0.0740293	-0.0772795	0.382532
0.8425	-0.194985	-0.130616	-0.08388	-0.0509282	-0.0750199	0.641704
0.845	-0.19315	-0.131519	-0.0880997	-0.0575819	-0.0725948	0.716589
0.8475	-0.192533	-0.134234	-0.0952893	-0.0681527	-0.0701092	0.35218
0.85	-0.176367	-0.118173	-0.0759288	-0.0461368	-0.0677134	0.613686
0.8525	-0.174492	-0.119292	-0.080722	-0.0536438	-0.0651943	0.630279
0.855	-0.171837	-0.119645	-0.0846738	-0.0602991	-0.0627073	0.31737
0.8575	-0.156765	-0.104811	-0.0669528	-0.0402419	-0.0603881	0.572806
0.86	-0.15568	-0.106694	-0.0726485	-0.0487694	-0.0580242	0.542803
0.8625	-0.152157	-0.10569	-0.0743858	-0.0525542	-0.0557626	0.282026
0.865	-0.138919	-0.0926817	-0.0588624	-0.03499	-0.0536928	0.527637
0.8675	-0.138835	-0.0953942	-0.0653722	-0.0443344	-0.0515962	0.46266
0.87	-0.134867	-0.0934521	-0.0653959	-0.0458152	-0.0496148	0.252497
0.8725	-0.123487	-0.0822905	-0.0520954	-0.0307739	-0.0478022	0.484148
0.875	-0.12412	-0.0855314	-0.0590323	-0.040481	-0.045951	0.393054
0.8775	-0.119763	-0.0827829	-0.0575909	-0.0399951	-0.0442089	0.229533
0.88	-0.110031	-0.073298	-0.0463559	-0.0273277	-0.0426041	0.443135
0.8825	-0.111055	-0.0767497	-0.0533443	-0.0369748	-0.0409511	0.333094
0.885	-0.106358	-0.0733197	-0.0506775	-0.0348491	-0.039404	0.211324
0.8875	-0.0980971	-0.0653596	-0.041353	-0.024397	-0.0379689	0.403878
0.89	-0.0992977	-0.0688053	-0.0481272	-0.033679	-0.0364847	0.28127
0.8925	-0.0943723	-0.0648627	-0.044506	-0.0302619	-0.0351071	0.196268
0.895	-0.0874568	-0.0583061	-0.0369509	-0.0218685	-0.0338212	0.366081
0.8975	-0.0886994	-0.0616041	-0.0433301	-0.030573	-0.0324898	0.236615
0.9	-0.0836753	-0.0573244	-0.0390202	-0.0261996	-0.0312657	0.183462
0.9025	-0.0779859	-0.0520489	-0.0330831	-0.0196906	-0.0301149	0.329905
0.905	-0.0791728	-0.0550972	-0.0389376	-0.0276657	-0.0289237	0.198485
0.9075	-0.0741627	-0.0506351	-0.0341755	-0.0226351	-0.0278386	0.172354
0.91	-0.0695708	-0.0465067	-0.0296879	-0.0178151	-0.0268093	0.295598
0.9125	-0.0706255	-0.0492297	-0.0349266	-0.0249566	-0.0257453	0.166267
0.915	-0.0657212	-0.0447157	-0.0299157	-0.0195282	-0.0247841	0.162491
0.9175	-0.0620936	-0.0415946	-0.0267007	-0.0161913	-0.023863	0.263333
0.92	-0.0629606	-0.0439419	-0.0312678	-0.0224383	-0.0229136	0.139308
0.9225	-0.0582368	-0.0394853	-0.026181	-0.0168338	-0.0220623	0.153479
0.925	-0.0554428	-0.0372326	-0.0240609	-0.0147719	-0.0212374	0.233211
0.9275	-0.0560882	-0.0391779	-0.027933	-0.0201025	-0.0203911	0.116955
0.93	-0.0516051	-0.0348689	-0.0229147	-0.0145077	-0.019637	0.145007
0.9325	-0.0495207	-0.0333512	-0.0217171	-0.0135179	-0.0188979	0.205296
0.935	-0.0499288	-0.0348889	-0.0248981	-0.0179428	-0.0181442	0.0985888
0.9375	-0.0457331	-0.0307994	-0.0200651	-0.0125091	-0.0174762	0.136853
0.94	-0.044243	-0.0298916	-0.019627	-0.0123988	-0.0168136	0.179623
0.9425	-0.0444127	-0.0310318	-0.0221423	-0.0159541	-0.0161434	0.0836392
0.945	-0.0405381	-0.0272166	-0.0175858	-0.0108007	-0.0155514	0.128873
0.9475	-0.0395358	-0.0268026	-0.0177552	-0.0113898	-0.0149574	0.156198
0.95	-0.039477	-0.027568	-0.0196463	-0.0141314	-0.014362	0.0715843
0.9525	-0.0359445	-0.0240653	-0.015433	-0.00934661	-0.0138372	0.120979
0.955	-0.0353336	-0.0240396	-0.0160713	-0.0104706	-0.0133046	0.134994
0.9575	-0.0350644	-0.0244615	-0.0173916	-0.0124683	-0.0127763	0.0619481
0.96	-0.0318846	-0.0212956	-0.013567	-0.00811405	-0.0123107	0.113129
0.9625	-0.0315793	-0.021564	-0.0145504	-0.00962592	-0.0118332	0.115957
0.965	-0.0311237	-0.0216802	-0.0153612	-0.0109589	-0.0113651	0.0543058
0.9675	-0.0282974	-0.0188624	-0.0119516	-0.00707293	-0.0109517	0.105316
0.97	-0.0282224	-0.0193425	-0.0131715	-0.00884346	-0.0105237	0.0990053
0.9725	-0.0276079	-0.019194	-0.0135383	-0.00959578	-0.0101092	0.0482808
0.975	-0.0251278	-0.016725	-0.0105539	-0.00619538	-0.00974177	0.0975573
0.9775	-0.0252185	-0.0173459	-0.0119171	-0.00811398	-0.00935833	0.0840354
0.98	-0.0244745	-0.0169756	-0.0119073	-0.00837151	-0.00899173	0.0435445
0.9825	-0.0223273	-0.0148473	-0.00934474	-0.0054572	-0.00866482	0.0898898
0.985	-0.0225291	-0.0155495	-0.0107733	-0.0074311	-0.00832146	0.0709296
0.9875	-0.0216853	-0.0149998	-0.010453	-0.00727816	-0.00799747	0.039816
0.99	-0.0198519	-0.0131968	-0.00829778	-0.00483601	-0.0077063	0.0823599
0.9925	-0.0201197	-0.0139314	-0.00972775	-0.00678959	-0.00739905	0.0595547
0.995	-0.0192049	-0.0132432	-0.00916048	-0.00630694	-0.0071129	0.0368557
0.9975	-0.0176631	-0.011745	-0.00739019	-0.00431282	-0.00685327	0.0750188
1	-0.0179606	-0.0124731	-0.00877118	-0.00618654	-0.00657856	0.0497716


==> tikz/curvature_test2/time_401/pert.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-0.517713	0.641538
0.1025	-0.517713	0.641538
0.105	-0.517713	0.641538
0.1075	-0.517713	0.641538
0.11	-0.517713	0.641538
0.1125	-0.517713	0.641538
0.115	-0.517713	0.641538
0.1175	-0.517713	0.641538
0.12	-0.517713	0.641538
0.1225	-0.517713	0.641538
0.125	0	0
0.1275	0	0
0.13	0	0
0.1325	0	0
0.135	0	0
0.1375	0	0
0.14	0	0
0.1425	0	0
0.145	0	0
0.1475	0	0
0.15	0	0
0.1525	0	0
0.155	0	0
0.1575	0	0
0.16	0	0
0.1625	0	0
0.165	0	0
0.1675	0	0
0.17	0	0
0.1725	0	0
0.175	0	0
0.1775	0	0
0.18	0	0
0.1825	0	0
0.185	0	0
0.1875	0	0
0.19	0	0
0.1925	0	0
0.195	0	0
0.1975	0	0
0.2	0	0
0.2025	0	0
0.205	0	0
0.2075	0	0
0.21	0	0
0.2125	0	0
0.215	0	0
0.2175	0	0
0.22	0	0
0.2225	0	0
0.225	0	0
0.2275	0	0
0.23	0	0
0.2325	0	0
0.235	0	0
0.2375	0	0
0.24	0	0
0.2425	0	0
0.245	0	0
0.2475	0	0
0.25	0	0
0.2525	0	0
0.255	0	0
0.2575	0	0
0.26	0	0
0.2625	0	0
0.265	0	0
0.2675	0	0
0.27	0	0
0.2725	0	0
0.275	0	0
0.2775	0	0
0.28	0	0
0.2825	0	0
0.285	0	0
0.2875	0	0
0.29	0	0
0.2925	0	0
0.295	0	0
0.2975	0	0
0.3	0	0
0.3025	0	0
0.305	0	0
0.3075	0	0
0.31	0	0
0.3125	0	0
0.315	0	0
0.3175	0	0
0.32	0	0
0.3225	0	0
0.325	0	0
0.3275	0	0
0.33	0	0
0.3325	0	0
0.335	0	0
0.3375	0	0
0.34	0	0
0.3425	0	0
0.345	0	0
0.3475	0	0
0.35	0	0
0.3525	0	0
0.355	0	0
0.3575	0	0
0.36	0	0
0.3625	0	0
0.365	0	0
0.3675	0	0
0.37	0	0
0.3725	0	0
0.375	0	0
0.3775	0	0
0.38	0	0
0.3825	0	0
0.385	0	0
0.3875	0	0
0.39	0	0
0.3925	0	0
0.395	0	0
0.3975	0	0
0.4	0	0
0.4025	0	0
0.405	0	0
0.4075	0	0
0.41	0	0
0.4125	0	0
0.415	0	0
0.4175	0	0
0.42	0	0
0.4225	0	0
0.425	0	0
0.4275	0	0
0.43	0	0
0.4325	-0.522133	0.739505
0.435	-0.522133	0.739505
0.4375	-0.522133	0.739505
0.44	-0.522133	0.739505
0.4425	-0.522133	0.739505
0.445	-0.522133	0.739505
0.4475	-0.522133	0.739505
0.45	-0.522133	0.739505
0.4525	-0.522133	0.739505
0.455	-0.522133	0.739505
0.4575	0	0
0.46	0	0
0.4625	0	0
0.465	0	0
0.4675	0	0
0.47	0	0
0.4725	0	0
0.475	0	0
0.4775	0	0
0.48	0	0
0.4825	0	0
0.485	0	0
0.4875	0	0
0.49	0	0
0.4925	0	0
0.495	0	0
0.4975	0	0
0.5	0	0
0.5025	0	0
0.505	0	0
0.5075	0	0
0.51	0	0
0.5125	0	0
0.515	0	0
0.5175	0	0
0.52	0	0
0.5225	0	0
0.525	0	0
0.5275	0	0
0.53	0	0
0.5325	0	0
0.535	0	0
0.5375	0	0
0.54	0	0
0.5425	0	0
0.545	0	0
0.5475	0	0
0.55	0	0
0.5525	0	0
0.555	0	0
0.5575	0	0
0.56	0	0
0.5625	0	0
0.565	0	0
0.5675	0	0
0.57	0	0
0.5725	0	0
0.575	0	0
0.5775	0	0
0.58	0	0
0.5825	0	0
0.585	0	0
0.5875	0	0
0.59	0	0
0.5925	0	0
0.595	0	0
0.5975	0	0
0.6	0	0
0.6025	0	0
0.605	0	0
0.6075	0	0
0.61	0	0
0.6125	0	0
0.615	0	0
0.6175	0	0
0.62	0	0
0.6225	0	0
0.625	0	0
0.6275	0	0
0.63	0	0
0.6325	0	0
0.635	0	0
0.6375	0	0
0.64	0	0
0.6425	0	0
0.645	0	0
0.6475	0	0
0.65	0	0
0.6525	0	0
0.655	0	0
0.6575	0	0
0.66	0	0
0.6625	0	0
0.665	0	0
0.6675	0	0
0.67	0	0
0.6725	0	0
0.675	0	0
0.6775	0	0
0.68	0	0
0.6825	0	0
0.685	0	0
0.6875	0	0
0.69	0	0
0.6925	0	0
0.695	0	0
0.6975	0	0
0.7	0	0
0.7025	0	0
0.705	0	0
0.7075	0	0
0.71	0	0
0.7125	0	0
0.715	0	0
0.7175	0	0
0.72	0	0
0.7225	0	0
0.725	0	0
0.7275	0	0
0.73	0	0
0.7325	0	0
0.735	0	0
0.7375	0	0
0.74	0	0
0.7425	0	0
0.745	0	0
0.7475	0	0
0.75	0	0
0.7525	0	0
0.755	0	0
0.7575	0	0
0.76	0	0
0.7625	0	0
0.765	-0.591389	-0.335209
0.7675	-0.591389	-0.335209
0.77	-0.591389	-0.335209
0.7725	-0.591389	-0.335209
0.775	-0.591389	-0.335209
0.7775	-0.591389	-0.335209
0.78	-0.591389	-0.335209
0.7825	-0.591389	-0.335209
0.785	-0.591389	-0.335209
0.7875	-0.591389	-0.335209
0.79	0	0
0.7925	0	0
0.795	0	0
0.7975	0	0
0.8	0	0
0.8025	0	0
0.805	0	0
0.8075	0	0
0.81	0	0
0.8125	0	0
0.815	0	0
0.8175	0	0
0.82	0	0
0.8225	0	0
0.825	0	0
0.8275	0	0
0.83	0	0
0.8325	0	0
0.835	0	0
0.8375	0	0
0.84	0	0
0.8425	0	0
0.845	0	0
0.8475	0	0
0.85	0	0
0.8525	0	0
0.855	0	0
0.8575	0	0
0.86	0	0
0.8625	0	0
0.865	0	0
0.8675	0	0
0.87	0	0
0.8725	0	0
0.875	0	0
0.8775	0	0
0.88	0	0
0.8825	0	0
0.885	0	0
0.8875	0	0
0.89	0	0
0.8925	0	0
0.895	0	0
0.8975	0	0
0.9	0	0
0.9025	0	0
0.905	0	0
0.9075	0	0
0.91	0	0
0.9125	0	0
0.915	0	0
0.9175	0	0
0.92	0	0
0.9225	0	0
0.925	0	0
0.9275	0	0
0.93	0	0
0.9325	0	0
0.935	0	0
0.9375	0	0
0.94	0	0
0.9425	0	0
0.945	0	0
0.9475	0	0
0.95	0	0
0.9525	0	0
0.955	0	0
0.9575	0	0
0.96	0	0
0.9625	0	0
0.965	0	0
0.9675	0	0
0.97	0	0
0.9725	0	0
0.975	0	0
0.9775	0	0
0.98	0	0
0.9825	0	0
0.985	0	0
0.9875	0	0
0.99	0	0
0.9925	0	0
0.995	0	0
0.9975	0	0
1	0	0


==> tikz/move_up/time_401/KK_1.00e-06_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_u_1.000000e-05_fractional_Theta_adaptive_dt_u_diff_not_on_ref_full.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	2.17864e-06	0
0.1001	3.25644e-06	0.00677621
0.1002	4.49115e-06	0.00804147
0.1003	5.89964e-06	0.00944868
0.1004	7.49917e-06	0.0110129
0.1005	9.30695e-06	0.012749
0.1006	1.13398e-05	0.0146715
0.1007	1.36135e-05	0.0167941
0.1008	1.61426e-05	0.0191288
0.1009	1.894e-05	0.0216857
0.101	2.20167e-05	0.0244727
0.1011	2.53818e-05	0.0274952
0.1012	2.90424e-05	0.0307564
0.1013	3.30042e-05	0.0342569
0.1014	3.7271e-05	0.0379956
0.1015	4.18455e-05	0.0419693
0.1016	4.6729e-05	0.0461737
0.1017	5.19218e-05	0.0506028
0.1018	5.74235e-05	0.05525
0.1019	6.32326e-05	0.0601076
0.102	6.93473e-05	0.0651673
0.1021	7.57648e-05	0.0704206
0.1022	8.24821e-05	0.0758581
0.1023	8.94957e-05	0.0814705
0.1024	9.68016e-05	0.0872484
0.1025	0.000104396	0.093182
0.1026	0.000112273	0.0992616
0.1027	0.000120429	0.105478
0.1028	0.000128859	0.11182
0.1029	0.000137557	0.11828
0.103	0.000146519	0.124849
0.1031	0.000155739	0.131516
0.1032	0.000165211	0.138273
0.1033	0.00017493	0.145112
0.1034	0.00018489	0.152023
0.1035	0.000195085	0.158999
0.1036	0.00020551	0.166031
0.1037	0.000216158	0.173112
0.1038	0.000227023	0.180235
0.1039	0.000238101	0.187391
0.104	0.000249384	0.194575
0.1041	0.000260866	0.201779
0.1042	0.000272543	0.208997
0.1043	0.000284408	0.216223
0.1044	0.000296454	0.22345
0.1045	0.000308677	0.230674
0.1046	0.00032107	0.237889
0.1047	0.000333628	0.24509
0.1048	0.000346345	0.252272
0.1049	0.000359214	0.25943
0.105	0.000372232	0.266559
0.1051	0.00038539	0.273656
0.1052	0.000398685	0.280717
0.1053	0.000412111	0.287737
0.1054	0.000425661	0.294714
0.1055	0.000439332	0.301644
0.1056	0.000453117	0.308523
0.1057	0.000467012	0.315349
0.1058	0.00048101	0.322119
0.1059	0.000495108	0.32883
0.106	0.000509299	0.335481
0.1061	0.00052358	0.342068
0.1062	0.000537944	0.348589
0.1063	0.000552387	0.355043
0.1064	0.000566904	0.361428
0.1065	0.000581491	0.367742
0.1066	0.000596143	0.373983
0.1067	0.000610856	0.380151
0.1068	0.000625624	0.386243
0.1069	0.000640444	0.392259
0.107	0.000655311	0.398198
0.1071	0.000670221	0.404058
0.1072	0.00068517	0.40984
0.1073	0.000700153	0.415541
0.1074	0.000715167	0.421162
0.1075	0.000730208	0.426702
0.1076	0.000745271	0.43216
0.1077	0.000760354	0.437536
0.1078	0.000775451	0.442831
0.1079	0.000790561	0.448043
0.108	0.000805678	0.453172
0.1081	0.000820801	0.458219
0.1082	0.000835924	0.463184
0.1083	0.000851046	0.468066
0.1084	0.000866162	0.472865
0.1085	0.00088127	0.477583
0.1086	0.000896366	0.482219
0.1087	0.000911448	0.486773
0.1088	0.000926512	0.491245
0.1089	0.000941556	0.495637
0.109	0.000956577	0.499948
0.1091	0.000971571	0.50418
0.1092	0.000986537	0.508331
0.1093	0.00100147	0.512404
0.1094	0.00101637	0.516398
0.1095	0.00103124	0.520315
0.1096	0.00104606	0.524154
0.1097	0.00106085	0.527917
0.1098	0.00107559	0.531604
0.1099	0.00109029	0.535216
0.11	0.00110494	0.538753
0.1101	0.00111954	0.542217
0.1102	0.00113409	0.545607
0.1103	0.00114858	0.548926
0.1104	0.00116302	0.552173
0.1105	0.0011774	0.55535
0.1106	0.00119173	0.558457
0.1107	0.00120599	0.561495
0.1108	0.00122019	0.564466
0.1109	0.00123432	0.567369
0.111	0.0012484	0.570206
0.1111	0.0012624	0.572978
0.1112	0.00127634	0.575685
0.1113	0.0012902	0.578329
0.1114	0.001304	0.580909
0.1115	0.00131772	0.583429
0.1116	0.00133137	0.585887
0.1117	0.00134495	0.588285
0.1118	0.00135845	0.590624
0.1119	0.00137187	0.592905
0.112	0.00138521	0.595129
0.1121	0.00139848	0.597296
0.1122	0.00141167	0.599407
0.1123	0.00142477	0.601465
0.1124	0.0014378	0.603468
0.1125	0.00145074	0.605419
0.1126	0.0014636	0.607317
0.1127	0.00147637	0.609165
0.1128	0.00148907	0.610962
0.1129	0.00150167	0.61271
0.113	0.00151419	0.61441
0.1131	0.00152663	0.616062
0.1132	0.00153898	0.617667
0.1133	0.00155124	0.619227
0.1134	0.00156341	0.620741
0.1135	0.00157549	0.622212
0.1136	0.00158749	0.623639
0.1137	0.0015994	0.625023
0.1138	0.00161122	0.626366
0.1139	0.00162295	0.627668
0.114	0.00163459	0.628929
0.1141	0.00164614	0.630152
0.1142	0.0016576	0.631335
0.1143	0.00166897	0.632482
0.1144	0.00168025	0.633591
0.1145	0.00169143	0.634663
0.1146	0.00170253	0.635701
0.1147	0.00171354	0.636703
0.1148	0.00172446	0.637671
0.1149	0.00173528	0.638606
0.115	0.00174602	0.639509
0.1151	0.00175666	0.640379
0.1152	0.00176721	0.641219
0.1153	0.00177768	0.642027
0.1154	0.00178805	0.642806
0.1155	0.00179833	0.643555
0.1156	0.00180852	0.644276
0.1157	0.00181862	0.644969
0.1158	0.00182864	0.645635
0.1159	0.00183856	0.646274
0.116	0.00184839	0.646887
0.1161	0.00185813	0.647474
0.1162	0.00186778	0.648037
0.1163	0.00187735	0.648575
0.1164	0.00188682	0.649089
0.1165	0.00189621	0.649581
0.1166	0.00190551	0.650049
0.1167	0.00191472	0.650496
0.1168	0.00192385	0.650921
0.1169	0.00193288	0.651325
0.117	0.00194183	0.651709
0.1171	0.0019507	0.652073
0.1172	0.00195948	0.652417
0.1173	0.00196817	0.652743
0.1174	0.00197678	0.653049
0.1175	0.0019853	0.653338
0.1176	0.00199373	0.653609
0.1177	0.00200209	0.653858
0.1178	0.00201036	0.654084
0.1179	0.00201854	0.654287
0.118	0.00202665	0.654468
0.1181	0.00203467	0.654627
0.1182	0.00204261	0.654765
0.1183	0.00205047	0.654882
0.1184	0.00205825	0.654979
0.1185	0.00206594	0.655056
0.1186	0.00207356	0.655114
0.1187	0.0020811	0.655153
0.1188	0.00208856	0.655172
0.1189	0.00209593	0.655173
0.119	0.00210323	0.655154
0.1191	0.00211044	0.655114
0.1192	0.00211757	0.655052
0.1193	0.00212461	0.654965
0.1194	0.00213156	0.65485
0.1195	0.00213842	0.654704
0.1196	0.00214517	0.654522
0.1197	0.00215182	0.654299
0.1198	0.00215836	0.654029
0.1199	0.00216478	0.653705
0.12	0.00217107	0.65332
0.1201	0.00217723	0.652867
0.1202	0.00218325	0.652342
0.1203	0.00218911	0.65174
0.1204	0.00219481	0.65105
0.1205	0.00220034	0.650265
0.1206	0.00220569	0.649375
0.1207	0.00221084	0.648371
0.1208	0.00221579	0.647244
0.1209	0.00222053	0.645985
0.121	0.00222504	0.644585
0.1211	0.00222931	0.643035
0.1212	0.00223334	0.641326
0.1213	0.00223711	0.63945
0.1214	0.00224061	0.637399
0.1215	0.00224383	0.635167
0.1216	0.00224676	0.632747
0.1217	0.0022494	0.630134
0.1218	0.00225173	0.627322
0.1219	0.00225375	0.624309
0.122	0.00225545	0.621093
0.1221	0.00225683	0.617672
0.1222	0.00225788	0.614046
0.1223	0.0022586	0.610215
0.1224	0.00225898	0.606182
0.1225	0.00225903	0.601948
0.1226	0.00225874	0.597519
0.1227	0.00225812	0.592897
0.1228	0.00225715	0.588087
0.1229	0.00225585	0.583096
0.123	0.00225421	0.577929
0.1231	0.00225224	0.572593
0.1232	0.00224994	0.567094
0.1233	0.00224731	0.56144
0.1234	0.00224435	0.555639
0.1235	0.00224107	0.549697
0.1236	0.00223747	0.543622
0.1237	0.00223356	0.537423
0.1238	0.00222935	0.531108
0.1239	0.00222482	0.524683
0.124	0.00222	0.518158
0.1241	0.00221488	0.511539
0.1242	0.00220947	0.504835
0.1243	0.00220378	0.498054
0.1244	0.00219781	0.491202
0.1245	0.00219157	0.484288
0.1246	0.00218507	0.477317
0.1247	0.0021783	0.470299
0.1248	0.00217127	0.463238
0.1249	0.002164	0.456142
0.125	0.00215648	0.449017
0.1251	0.00214873	0.44187
0.1252	0.00214074	0.434707
0.1253	0.00213253	0.427532
0.1254	0.0021241	0.420352
0.1255	0.00211546	0.413173
0.1256	0.0021066	0.405999
0.1257	0.00209755	0.398835
0.1258	0.0020883	0.391686
0.1259	0.00207886	0.384557
0.126	0.00206924	0.377452
0.1261	0.00205944	0.370374
0.1262	0.00204947	0.363329
0.1263	0.00203933	0.356319
0.1264	0.00202903	0.349348
0.1265	0.00201857	0.342419
0.1266	0.00200797	0.335536
0.1267	0.00199722	0.328702
0.1268	0.00198633	0.321918
0.1269	0.00197531	0.315189
0.127	0.00196416	0.308516
0.1271	0.00195289	0.301902
0.1272	0.00194149	0.295349
0.1273	0.00192999	0.288859
0.1274	0.00191838	0.282433
0.1275	0.00190666	0.276074
0.1276	0.00189485	0.269784
0.1277	0.00188295	0.263562
0.1278	0.00187095	0.257412
0.1279	0.00185888	0.251334
0.128	0.00184672	0.245329
0.1281	0.00183449	0.239399
0.1282	0.00182219	0.233544
0.1283	0.00180982	0.227765
0.1284	0.00179739	0.222062
0.1285	0.0017849	0.216437
0.1286	0.00177236	0.210891
0.1287	0.00175977	0.205422
0.1288	0.00174714	0.200032
0.1289	0.00173446	0.194722
0.129	0.00172175	0.189491
0.1291	0.001709	0.184339
0.1292	0.00169622	0.179267
0.1293	0.00168342	0.174274
0.1294	0.00167059	0.169361
0.1295	0.00165774	0.164528
0.1296	0.00164488	0.159773
0.1297	0.001632	0.155098
0.1298	0.00161911	0.150502
0.1299	0.00160622	0.145985
0.13	0.00159332	0.141545
0.1301	0.00158042	0.137184
0.1302	0.00156752	0.1329
0.1303	0.00155463	0.128693
0.1304	0.00154174	0.124563
0.1305	0.00152887	0.120508
0.1306	0.00151601	0.116529
0.1307	0.00150316	0.112625
0.1308	0.00149033	0.108796
0.1309	0.00147752	0.10504
0.131	0.00146474	0.101357
0.1311	0.00145198	0.0977464
0.1312	0.00143925	0.0942076
0.1313	0.00142654	0.0907397
0.1314	0.00141387	0.087342
0.1315	0.00140123	0.0840138
0.1316	0.00138863	0.0807544
0.1317	0.00137606	0.0775629
0.1318	0.00136354	0.0744387
0.1319	0.00135105	0.0713808
0.132	0.00133861	0.0683885
0.1321	0.00132621	0.0654609
0.1322	0.00131386	0.0625974
0.1323	0.00130156	0.059797
0.1324	0.00128931	0.0570588
0.1325	0.00127711	0.0543822
0.1326	0.00126496	0.0517661
0.1327	0.00125286	0.0492098
0.1328	0.00124082	0.0467124
0.1329	0.00122883	0.0442731
0.133	0.00121691	0.041891
0.1331	0.00120504	0.0395653
0.1332	0.00119323	0.0372952
0.1333	0.00118148	0.0350798
0.1334	0.00116979	0.0329183
0.1335	0.00115817	0.0308097
0.1336	0.00114661	0.0287534
0.1337	0.00113512	0.0267483
0.1338	0.00112369	0.0247938
0.1339	0.00111233	0.0228889
0.134	0.00110104	0.0210329
0.1341	0.00108981	0.0192249
0.1342	0.00107866	0.0174641
0.1343	0.00106757	0.0157497
0.1344	0.00105655	0.0140808
0.1345	0.00104561	0.0124568
0.1346	0.00103474	0.0108767
0.1347	0.00102393	0.00933981
0.1348	0.00101321	0.00784535
0.1349	0.00100255	0.00639254
0.135	0.000991968	0.0049806
0.1351	0.000981459	0.00360877
0.1352	0.000971026	0.00227622
0.1353	0.000960666	0.000982281
0.1354	0.000950383	-0.000273772
0.1355	0.000940174	-0.00149267
0.1356	0.000930041	-0.00267514
0.1357	0.000919984	-0.00382189
0.1358	0.000910003	-0.00493362
0.1359	0.000900099	-0.00601104
0.136	0.000890271	-0.00705482
0.1361	0.00088052	-0.00806566
0.1362	0.000870846	-0.00904422
0.1363	0.000861248	-0.00999117
0.1364	0.000851728	-0.0109071
0.1365	0.000842285	-0.0117928
0.1366	0.000832919	-0.0126488
0.1367	0.00082363	-0.0134757
0.1368	0.000814418	-0.0142742
0.1369	0.000805283	-0.0150449
0.137	0.000796226	-0.0157884
0.1371	0.000787245	-0.0165052
0.1372	0.000778342	-0.017196
0.1373	0.000769515	-0.0178613
0.1374	0.000760765	-0.0185017
0.1375	0.000752092	-0.0191178
0.1376	0.000743496	-0.01971
0.1377	0.000734975	-0.0202791
0.1378	0.000726531	-0.0208255
0.1379	0.000718163	-0.0213497
0.138	0.000709871	-0.0218522
0.1381	0.000701655	-0.0223335
0.1382	0.000693514	-0.0227942
0.1383	0.000685448	-0.0232346
0.1384	0.000677457	-0.0236553
0.1385	0.00066954	-0.0240568
0.1386	0.000661699	-0.0244396
0.1387	0.000653931	-0.024804
0.1388	0.000646237	-0.0251506
0.1389	0.000638616	-0.0254797
0.139	0.000631069	-0.0257919
0.1391	0.000623595	-0.0260874
0.1392	0.000616194	-0.0263669
0.1393	0.000608864	-0.0266306
0.1394	0.000601607	-0.026879
0.1395	0.000594421	-0.0271125
0.1396	0.000587306	-0.0273314
0.1397	0.000580262	-0.0275361
0.1398	0.000573289	-0.0277271
0.1399	0.000566385	-0.0279046
0.14	0.000559552	-0.0280691
0.1401	0.000552787	-0.0282209
0.1402	0.000546091	-0.0283604
0.1403	0.000539464	-0.0284879
0.1404	0.000532905	-0.0286037
0.1405	0.000526414	-0.0287081
0.1406	0.00051999	-0.0288015
0.1407	0.000513632	-0.0288841
0.1408	0.000507341	-0.0289563
0.1409	0.000501116	-0.0290184
0.141	0.000494956	-0.0290707
0.1411	0.000488862	-0.0291134
0.1412	0.000482832	-0.0291469
0.1413	0.000476866	-0.0291713
0.1414	0.000470964	-0.0291871
0.1415	0.000465126	-0.0291944
0.1416	0.00045935	-0.0291935
0.1417	0.000453636	-0.0291847
0.1418	0.000447985	-0.0291682
0.1419	0.000442394	-0.0291443
0.142	0.000436865	-0.0291131
0.1421	0.000431397	-0.029075
0.1422	0.000425988	-0.0290301
0.1423	0.000420639	-0.0289787
0.1424	0.000415349	-0.028921
0.1425	0.000410117	-0.0288573
0.1426	0.000404944	-0.0287876
0.1427	0.000399828	-0.0287124
0.1428	0.00039477	-0.0286316
0.1429	0.000389768	-0.0285456
0.143	0.000384823	-0.0284545
0.1431	0.000379933	-0.0283584
0.1432	0.000375099	-0.0282576
0.1433	0.00037032	-0.0281523
0.1434	0.000365595	-0.0280426
0.1435	0.000360924	-0.0279286
0.1436	0.000356306	-0.0278106
0.1437	0.000351741	-0.0276888
0.1438	0.000347229	-0.0275631
0.1439	0.000342769	-0.0274339
0.144	0.000338361	-0.0273013
0.1441	0.000334003	-0.0271654
0.1442	0.000329696	-0.0270263
0.1443	0.00032544	-0.0268842
0.1444	0.000321233	-0.0267393
0.1445	0.000317075	-0.0265916
0.1446	0.000312966	-0.0264413
0.1447	0.000308905	-0.0262885
0.1448	0.000304893	-0.0261333
0.1449	0.000300927	-0.0259759
0.145	0.000297009	-0.0258163
0.1451	0.000293137	-0.0256548
0.1452	0.000289311	-0.0254914
0.1453	0.000285531	-0.0253262
0.1454	0.000281795	-0.0251593
0.1455	0.000278105	-0.0249908
0.1456	0.000274459	-0.0248208
0.1457	0.000270856	-0.0246493
0.1458	0.000267297	-0.0244766
0.1459	0.000263781	-0.0243026
0.146	0.000260308	-0.0241276
0.1461	0.000256877	-0.0239514
0.1462	0.000253487	-0.0237743
0.1463	0.000250138	-0.0235963
0.1464	0.000246831	-0.0234175
0.1465	0.000243564	-0.0232379
0.1466	0.000240336	-0.0230577
0.1467	0.000237149	-0.0228769
0.1468	0.000234	-0.0226956
0.1469	0.00023089	-0.0225138
0.147	0.000227819	-0.0223316
0.1471	0.000224785	-0.0221492
0.1472	0.000221789	-0.0219664
0.1473	0.00021883	-0.0217835
0.1474	0.000215908	-0.0216004
0.1475	0.000213022	-0.0214172
0.1476	0.000210172	-0.021234
0.1477	0.000207358	-0.0210509
0.1478	0.000204578	-0.0208679
0.1479	0.000201834	-0.020685
0.148	0.000199124	-0.0205023
0.1481	0.000196448	-0.0203198
0.1482	0.000193805	-0.0201375
0.1483	0.000191196	-0.0199555
0.1484	0.00018862	-0.0197739
0.1485	0.000186076	-0.0195927
0.1486	0.000183565	-0.0194118
0.1487	0.000181085	-0.0192315
0.1488	0.000178637	-0.0190516
0.1489	0.00017622	-0.0188723
0.149	0.000173833	-0.0186935
0.1491	0.000171477	-0.0185153
0.1492	0.000169151	-0.0183377
0.1493	0.000166855	-0.0181608
0.1494	0.000164589	-0.0179846
0.1495	0.000162351	-0.0178091
0.1496	0.000160142	-0.0176343
0.1497	0.000157961	-0.0174603
0.1498	0.000155809	-0.0172871
0.1499	0.000153684	-0.0171147
0.15	0.000151587	-0.0169431
0.1501	0.000149516	-0.0167724
0.1502	0.000147473	-0.0166026
0.1503	0.000145456	-0.0164337
0.1504	0.000143465	-0.0162658
0.1505	0.000141499	-0.0160988
0.1506	0.00013956	-0.0159327
0.1507	0.000137646	-0.0157676
0.1508	0.000135756	-0.0156034
0.1509	0.000133891	-0.0154403
0.151	0.000132051	-0.0152781
0.1511	0.000130235	-0.015117
0.1512	0.000128442	-0.0149569
0.1513	0.000126673	-0.0147979
0.1514	0.000124927	-0.0146399
0.1515	0.000123205	-0.014483
0.1516	0.000121504	-0.0143271
0.1517	0.000119826	-0.0141723
0.1518	0.000118171	-0.0140187
0.1519	0.000116537	-0.0138661
0.152	0.000114925	-0.0137146
0.1521	0.000113334	-0.0135643
0.1522	0.000111764	-0.013415
0.1523	0.000110215	-0.0132669
0.1524	0.000108686	-0.0131199
0.1525	0.000107178	-0.0129741
0.1526	0.000105689	-0.0128294
0.1527	0.000104221	-0.0126859
0.1528	0.000102772	-0.0125436
0.1529	0.000101342	-0.0124024
0.153	9.99317e-05	-0.0122624
0.1531	9.854e-05	-0.0121235
0.1532	9.71669e-05	-0.0119858
0.1533	9.58122e-05	-0.0118492
0.1534	9.44756e-05	-0.0117138
0.1535	9.31569e-05	-0.0115795
0.1536	9.18559e-05	-0.0114464
0.1537	9.05724e-05	-0.0113145
0.1538	8.93061e-05	-0.0111837
0.1539	8.80569e-05	-0.0110541
0.154	8.68245e-05	-0.0109256
0.1541	8.56088e-05	-0.0107982
0.1542	8.44094e-05	-0.0106721
0.1543	8.32262e-05	-0.010547
0.1544	8.2059e-05	-0.0104231
0.1545	8.09076e-05	-0.0103004
0.1546	7.97718e-05	-0.0101788
0.1547	7.86514e-05	-0.0100583
0.1548	7.75461e-05	-0.00993899
0.1549	7.64559e-05	-0.00982079
0.155	7.53805e-05	-0.00970372
0.1551	7.43196e-05	-0.00958777
0.1552	7.32731e-05	-0.00947303
0.1553	7.22409e-05	-0.00935941
0.1554	7.12227e-05	-0.0092469
0.1555	7.02185e-05	-0.00913549
0.1556	6.92279e-05	-0.00902518
0.1557	6.82509e-05	-0.00891597
0.1558	6.72872e-05	-0.00880784
0.1559	6.63367e-05	-0.0087008
0.156	6.53992e-05	-0.00859483
0.1561	6.44745e-05	-0.00848994
0.1562	6.35625e-05	-0.00838612
0.1563	6.2663e-05	-0.00828336
0.1564	6.17759e-05	-0.00818165
0.1565	6.0901e-05	-0.008081
0.1566	6.0038e-05	-0.00798139
0.1567	5.9187e-05	-0.00788282
0.1568	5.83476e-05	-0.00778528
0.1569	5.75199e-05	-0.00768876
0.157	5.67035e-05	-0.00759327
0.1571	5.58984e-05	-0.00749878
0.1572	5.51044e-05	-0.00740531
0.1573	5.43214e-05	-0.00731283
0.1574	5.35492e-05	-0.00722134
0.1575	5.27877e-05	-0.00713085
0.1576	5.20366e-05	-0.00704133
0.1577	5.12959e-05	-0.00695287
0.1578	5.05655e-05	-0.00686538
0.1579	4.98452e-05	-0.00677884
0.158	4.91349e-05	-0.00669326
0.1581	4.84345e-05	-0.00660861
0.1582	4.77438e-05	-0.0065249
0.1583	4.70627e-05	-0.00644211
0.1584	4.63911e-05	-0.00636025
0.1585	4.57288e-05	-0.0062793
0.1586	4.50757e-05	-0.00619925
0.1587	4.44318e-05	-0.0061201
0.1588	4.37968e-05	-0.00604185
0.1589	4.31706e-05	-0.00596447
0.159	4.25532e-05	-0.00588798
0.1591	4.19445e-05	-0.00581235
0.1592	4.13442e-05	-0.00573759
0.1593	4.07523e-05	-0.00566368
0.1594	4.01687e-05	-0.00559062
0.1595	3.95933e-05	-0.0055184
0.1596	3.90259e-05	-0.00544701
0.1597	3.84665e-05	-0.00537645
0.1598	3.79149e-05	-0.0053067
0.1599	3.73711e-05	-0.00523777
0.16	3.68348e-05	-0.00516964
0.1601	3.63061e-05	-0.00510231
0.1602	3.57847e-05	-0.00503586
0.1603	3.52707e-05	-0.00497019
0.1604	3.47639e-05	-0.00490529
0.1605	3.42643e-05	-0.00484116
0.1606	3.37716e-05	-0.00477779
0.1607	3.32859e-05	-0.00471516
0.1608	3.28071e-05	-0.00465328
0.1609	3.2335e-05	-0.00459213
0.161	3.18695e-05	-0.00453172
0.1611	3.14107e-05	-0.00447203
0.1612	3.09583e-05	-0.00441305
0.1613	3.05123e-05	-0.00435478
0.1614	3.00725e-05	-0.00429721
0.1615	2.9639e-05	-0.00424034
0.1616	2.92117e-05	-0.00418415
0.1617	2.87904e-05	-0.00412865
0.1618	2.8375e-05	-0.00407382
0.1619	2.79655e-05	-0.00401966
0.162	2.75619e-05	-0.00396615
0.1621	2.71639e-05	-0.0039133
0.1622	2.67716e-05	-0.0038611
0.1623	2.63849e-05	-0.00380954
0.1624	2.60036e-05	-0.00375861
0.1625	2.56278e-05	-0.00370831
0.1626	2.52572e-05	-0.00365863
0.1627	2.48919e-05	-0.00360966
0.1628	2.45318e-05	-0.00356129
0.1629	2.41768e-05	-0.00351352
0.163	2.38269e-05	-0.00346635
0.1631	2.34819e-05	-0.00341975
0.1632	2.31418e-05	-0.00337374
0.1633	2.28066e-05	-0.0033283
0.1634	2.24762e-05	-0.00328343
0.1635	2.21505e-05	-0.00323912
0.1636	2.18294e-05	-0.00319537
0.1637	2.15129e-05	-0.00315216
0.1638	2.12009e-05	-0.0031095
0.1639	2.08934e-05	-0.00306737
0.164	2.05903e-05	-0.00302578
0.1641	2.02915e-05	-0.00298471
0.1642	1.9997e-05	-0.00294416
0.1643	1.97066e-05	-0.00290413
0.1644	1.94205e-05	-0.0028646
0.1645	1.91384e-05	-0.00282557
0.1646	1.88604e-05	-0.00278705
0.1647	1.85863e-05	-0.00274901
0.1648	1.83162e-05	-0.00271146
0.1649	1.805e-05	-0.00267439
0.165	1.77875e-05	-0.00263779
0.1651	1.75288e-05	-0.00260166
0.1652	1.72738e-05	-0.00256609
0.1653	1.70224e-05	-0.00253098
0.1654	1.67746e-05	-0.00249631
0.1655	1.65304e-05	-0.00246209
0.1656	1.62897e-05	-0.00242832
0.1657	1.60525e-05	-0.00239497
0.1658	1.58187e-05	-0.00236206
0.1659	1.55882e-05	-0.00232957
0.166	1.5361e-05	-0.0022975
0.1661	1.51372e-05	-0.00226585
0.1662	1.49165e-05	-0.00223461
0.1663	1.4699e-05	-0.00220377
0.1664	1.44847e-05	-0.00217334
0.1665	1.42734e-05	-0.0021433
0.1666	1.40652e-05	-0.00211365
0.1667	1.386e-05	-0.00208439
0.1668	1.36577e-05	-0.00205551
0.1669	1.34584e-05	-0.00202701
0.167	1.32619e-05	-0.00199888
0.1671	1.30683e-05	-0.00197113
0.1672	1.28775e-05	-0.00194373
0.1673	1.26894e-05	-0.0019167
0.1674	1.25041e-05	-0.00189002
0.1675	1.23214e-05	-0.00186369
0.1676	1.21413e-05	-0.00183771
0.1677	1.19638e-05	-0.00181217
0.1678	1.17888e-05	-0.00178696
0.1679	1.16164e-05	-0.00176209
0.168	1.14465e-05	-0.00173754
0.1681	1.12791e-05	-0.00171331
0.1682	1.1114e-05	-0.00168941
0.1683	1.09514e-05	-0.00166582
0.1684	1.07911e-05	-0.00164254
0.1685	1.06331e-05	-0.00161958
0.1686	1.04775e-05	-0.00159691
0.1687	1.03241e-05	-0.00157455
0.1688	1.01729e-05	-0.00155249
0.1689	1.00239e-05	-0.00153072
0.169	9.87706e-06	-0.00150923
0.1691	9.73236e-06	-0.00148804
0.1692	9.58976e-06	-0.00146713
0.1693	9.44924e-06	-0.00144649
0.1694	9.31075e-06	-0.00142614
0.1695	9.17428e-06	-0.00140605
0.1696	9.0398e-06	-0.00138624
0.1697	8.90727e-06	-0.00136669
0.1698	8.77666e-06	-0.0013474
0.1699	8.64796e-06	-0.00132837
0.17	8.52113e-06	-0.0013096
0.1701	8.39607e-06	-0.00129108
0.1702	8.27283e-06	-0.0012729
0.1703	8.15138e-06	-0.00125496
0.1704	8.0317e-06	-0.00123727
0.1705	7.91377e-06	-0.00121981
0.1706	7.79755e-06	-0.00120259
0.1707	7.68303e-06	-0.0011856
0.1708	7.57018e-06	-0.00116883
0.1709	7.45897e-06	-0.00115229
0.171	7.34938e-06	-0.00113598
0.1711	7.2414e-06	-0.00111988
0.1712	7.13499e-06	-0.00110401
0.1713	7.03013e-06	-0.00108834
0.1714	6.9268e-06	-0.00107289
0.1715	6.82498e-06	-0.00105765
0.1716	6.72465e-06	-0.00104261
0.1717	6.62579e-06	-0.00102778
0.1718	6.52837e-06	-0.00101315
0.1719	6.43237e-06	-0.000998713
0.172	6.33778e-06	-0.000984476
0.1721	6.24457e-06	-0.000970432
0.1722	6.15273e-06	-0.000956579
0.1723	6.06223e-06	-0.000942915
0.1724	5.97305e-06	-0.000929436
0.1725	5.88519e-06	-0.000916142
0.1726	5.79852e-06	-0.000903028
0.1727	5.71313e-06	-0.000890186
0.1728	5.62899e-06	-0.000877518
0.1729	5.54608e-06	-0.000865021
0.173	5.46439e-06	-0.000852694
0.1731	5.38389e-06	-0.000840534
0.1732	5.30457e-06	-0.000828539
0.1733	5.22641e-06	-0.000816707
0.1734	5.1494e-06	-0.000805035
0.1735	5.07352e-06	-0.000793522
0.1736	4.99876e-06	-0.000782166
0.1737	4.92509e-06	-0.000770965
0.1738	4.8525e-06	-0.000759916
0.1739	4.78097e-06	-0.000749018
0.174	4.7105e-06	-0.000738268
0.1741	4.64106e-06	-0.000727666
0.1742	4.57265e-06	-0.000717208
0.1743	4.50523e-06	-0.000706893
0.1744	4.43881e-06	-0.000696719
0.1745	4.37337e-06	-0.000686685
0.1746	4.30889e-06	-0.000676788
0.1747	4.24535e-06	-0.000667027
0.1748	4.18275e-06	-0.0006574
0.1749	4.12108e-06	-0.000647905
0.175	4.06031e-06	-0.00063854
0.1751	4.00035e-06	-0.000629304
0.1752	3.94128e-06	-0.000620287
0.1753	3.88308e-06	-0.000611393
0.1754	3.82574e-06	-0.000602619
0.1755	3.76924e-06	-0.000593965
0.1756	3.71357e-06	-0.000585429
0.1757	3.65872e-06	-0.000577009
0.1758	3.60468e-06	-0.000568703
0.1759	3.55144e-06	-0.000560511
0.176	3.49898e-06	-0.000552431
0.1761	3.44729e-06	-0.000544461
0.1762	3.39637e-06	-0.000536599
0.1763	3.3462e-06	-0.000528845
0.1764	3.29677e-06	-0.000521197
0.1765	3.24806e-06	-0.000513654
0.1766	3.20008e-06	-0.000506214
0.1767	3.15281e-06	-0.000498876
0.1768	3.10623e-06	-0.000491639
0.1769	3.06034e-06	-0.0004845
0.177	3.01513e-06	-0.00047746
0.1771	2.97059e-06	-0.000470516
0.1772	2.92671e-06	-0.000463668
0.1773	2.88347e-06	-0.000456914
0.1774	2.84088e-06	-0.000450253
0.1775	2.79891e-06	-0.000443684
0.1776	2.75749e-06	-0.000437205
0.1777	2.71668e-06	-0.000430907
0.1778	2.67648e-06	-0.000424694
0.1779	2.63687e-06	-0.000418566
0.178	2.59784e-06	-0.00041252
0.1781	2.5594e-06	-0.000406557
0.1782	2.52152e-06	-0.000400674
0.1783	2.4842e-06	-0.000394872
0.1784	2.44743e-06	-0.000389147
0.1785	2.41121e-06	-0.000383501
0.1786	2.37553e-06	-0.000377932
0.1787	2.34038e-06	-0.000372438
0.1788	2.30574e-06	-0.000367019
0.1789	2.27162e-06	-0.000361673
0.179	2.23801e-06	-0.000356401
0.1791	2.20489e-06	-0.0003512
0.1792	2.17227e-06	-0.00034607
0.1793	2.14013e-06	-0.000341011
0.1794	2.10847e-06	-0.00033602
0.1795	2.07727e-06	-0.000331097
0.1796	2.04654e-06	-0.000326242
0.1797	2.01627e-06	-0.000321453
0.1798	1.98645e-06	-0.00031673
0.1799	1.95707e-06	-0.000312072
0.18	1.92813e-06	-0.000307477
0.1801	1.89954e-06	-0.000302945
0.1802	1.87138e-06	-0.000298567
0.1803	1.84364e-06	-0.000294248
0.1804	1.8163e-06	-0.000289986
0.1805	1.78938e-06	-0.000285781
0.1806	1.76285e-06	-0.000281633
0.1807	1.73672e-06	-0.00027754
0.1808	1.71098e-06	-0.000273501
0.1809	1.68562e-06	-0.000269517
0.181	1.66063e-06	-0.000265587
0.1811	1.63602e-06	-0.000261709
0.1812	1.61178e-06	-0.000257883
0.1813	1.5879e-06	-0.000254108
0.1814	1.56437e-06	-0.000250384
0.1815	1.54119e-06	-0.00024671
0.1816	1.51836e-06	-0.000243086
0.1817	1.49587e-06	-0.00023951
0.1818	1.47372e-06	-0.000235983
0.1819	1.4519e-06	-0.000232503
0.182	1.4304e-06	-0.00022907
0.1821	1.40922e-06	-0.000225683
0.1822	1.38836e-06	-0.000222342
0.1823	1.36782e-06	-0.000219046
0.1824	1.34758e-06	-0.000215795
0.1825	1.32764e-06	-0.000212588
0.1826	1.30792e-06	-0.000209424
0.1827	1.2885e-06	-0.000206394
0.1828	1.26937e-06	-0.000203404
0.1829	1.25053e-06	-0.000200453
0.183	1.23196e-06	-0.00019754
0.1831	1.21367e-06	-0.000194665
0.1832	1.19566e-06	-0.000191828
0.1833	1.17792e-06	-0.000189028
0.1834	1.16044e-06	-0.000186264
0.1835	1.14322e-06	-0.000183537
0.1836	1.12626e-06	-0.000180845
0.1837	1.10956e-06	-0.000178188
0.1838	1.0931e-06	-0.000175566
0.1839	1.07689e-06	-0.000172979
0.184	1.06093e-06	-0.000170425
0.1841	1.0452e-06	-0.000167905
0.1842	1.02972e-06	-0.000165418
0.1843	1.01446e-06	-0.000162963
0.1844	9.99432e-07	-0.000160541
0.1845	9.84631e-07	-0.000158151
0.1846	9.70052e-07	-0.000155792
0.1847	9.55693e-07	-0.000153465
0.1848	9.4155e-07	-0.000151168
0.1849	9.2762e-07	-0.000148901
0.185	9.139e-07	-0.000146664
0.1851	9.00311e-07	-0.000144457
0.1852	8.86924e-07	-0.000142371
0.1853	8.73739e-07	0
0.1854	8.60752e-07	0
0.1875	6.16376e-07	0
0.19	3.98808e-07	0
0.1925	2.31792e-07	0
0.195	1.01646e-07	0
0.1975	-7.19461e-10	0
0.2	-7.99697e-08	0
0.2025	-1.41772e-07	0
0.205	-1.89934e-07	0
0.2075	-2.27431e-07	0
0.21	-2.56589e-07	0
0.2125	-2.79228e-07	0
0.215	-2.96771e-07	0
0.2175	-3.10329e-07	0
0.22	-3.20773e-07	0
0.2225	-3.28781e-07	0
0.225	-3.34886e-07	0
0.2275	-3.39502e-07	0
0.23	-3.42956e-07	0
0.2325	-3.45501e-07	0
0.235	-3.47335e-07	0
0.2375	-3.48614e-07	0
0.24	-3.4946e-07	0
0.2425	-3.49966e-07	0
0.245	-3.50208e-07	0
0.2475	-3.50244e-07	0
0.25	-3.50118e-07	0
0.2525	-3.49867e-07	0
0.255	-3.49518e-07	0
0.2575	-3.49092e-07	0
0.26	-3.48607e-07	0
0.2625	-3.48076e-07	0
0.265	-3.47509e-07	0
0.2675	-3.46915e-07	0
0.27	-3.46299e-07	0
0.2725	-3.45667e-07	0
0.275	-3.45022e-07	0
0.2775	-3.44368e-07	0
0.28	-3.43707e-07	0
0.2825	-3.43041e-07	0
0.285	-3.42371e-07	0
0.2875	-3.41698e-07	0
0.29	-3.41023e-07	0
0.2925	-3.40347e-07	0
0.295	-3.39671e-07	0
0.2975	-3.38994e-07	0
0.3	-1.97959e-07	0
0.3001	-1.28519e-07	-0.00011694
0.3002	-4.89712e-08	3.53317e-05
0.3003	4.24176e-08	0.000202664
0.3004	1.45453e-07	0.000353718
0.3005	2.61901e-07	0.000476919
0.3006	3.92842e-07	0.000611867
0.3007	5.39298e-07	0.000759422
0.3008	7.02205e-07	0.000920352
0.3009	8.82393e-07	0.0010953
0.301	1.08057e-06	0.00128478
0.3011	1.29733e-06	0.00148912
0.3012	1.53313e-06	0.00170853
0.3013	1.78834e-06	0.00194306
0.3014	2.06322e-06	0.00219263
0.3015	2.35793e-06	0.00245706
0.3016	2.67258e-06	0.00273605
0.3017	3.00718e-06	0.00302925
0.3018	3.36171e-06	0.00333623
0.3019	3.73609e-06	0.0036565
0.302	4.13019e-06	0.00398955
0.3021	4.54385e-06	0.00433482
0.3022	4.97687e-06	0.00469173
0.3023	5.42903e-06	0.00505969
0.3024	5.90007e-06	0.00543809
0.3025	6.38974e-06	0.00582633
0.3026	6.89767e-06	0.00622378
0.3027	7.42362e-06	0.00662975
0.3028	7.96728e-06	0.00704372
0.3029	8.52831e-06	0.00746509
0.303	9.10638e-06	0.00789327
0.3031	9.70113e-06	0.00832767
0.3032	1.03122e-05	0.00876772
0.3033	1.09392e-05	0.00921288
0.3034	1.15819e-05	0.0096626
0.3035	1.22397e-05	0.0101163
0.3036	1.29124e-05	0.0105736
0.3037	1.35996e-05	0.0110339
0.3038	1.43009e-05	0.0114968
0.3039	1.50158e-05	0.0119618
0.304	1.57441e-05	0.0124284
0.3041	1.64853e-05	0.0128962
0.3042	1.72391e-05	0.0133649
0.3043	1.80051e-05	0.013834
0.3044	1.87828e-05	0.0143031
0.3045	1.9572e-05	0.014772
0.3046	2.03722e-05	0.0152402
0.3047	2.11831e-05	0.0157074
0.3048	2.20043e-05	0.0161733
0.3049	2.28355e-05	0.0166376
0.305	2.36761e-05	0.0171001
0.3051	2.4526e-05	0.0175604
0.3052	2.53846e-05	0.0180183
0.3053	2.62518e-05	0.0184735
0.3054	2.71271e-05	0.0189259
0.3055	2.80101e-05	0.0193752
0.3056	2.89007e-05	0.0198212
0.3057	2.97983e-05	0.0202638
0.3058	3.07027e-05	0.0207027
0.3059	3.16135e-05	0.0211379
0.306	3.25304e-05	0.021569
0.3061	3.34532e-05	0.0219961
0.3062	3.43814e-05	0.022419
0.3063	3.53147e-05	0.0228374
0.3064	3.62529e-05	0.0232514
0.3065	3.71956e-05	0.0236609
0.3066	3.81426e-05	0.0240656
0.3067	3.90936e-05	0.0244656
0.3068	4.00482e-05	0.0248607
0.3069	4.10062e-05	0.0252509
0.307	4.19673e-05	0.0256361
0.3071	4.29312e-05	0.0260162
0.3072	4.38977e-05	0.0263912
0.3073	4.48664e-05	0.0267611
0.3074	4.58372e-05	0.0271258
0.3075	4.68098e-05	0.0274853
0.3076	4.77839e-05	0.0278395
0.3077	4.87592e-05	0.0281884
0.3078	4.97356e-05	0.0285319
0.3079	5.07128e-05	0.0288702
0.308	5.16906e-05	0.0292031
0.3081	5.26688e-05	0.0295308
0.3082	5.3647e-05	0.0298531
0.3083	5.46253e-05	0.0301701
0.3084	5.56032e-05	0.0304818
0.3085	5.65807e-05	0.0307882
0.3086	5.75575e-05	0.0310893
0.3087	5.85334e-05	0.0313852
0.3088	5.95082e-05	0.0316758
0.3089	6.04818e-05	0.0319612
0.309	6.14539e-05	0.0322414
0.3091	6.24244e-05	0.0325165
0.3092	6.33932e-05	0.0327864
0.3093	6.43599e-05	0.0330513
0.3094	6.53246e-05	0.033311
0.3095	6.6287e-05	0.0335658
0.3096	6.7247e-05	0.0338156
0.3097	6.82044e-05	0.0340605
0.3098	6.9159e-05	0.0343005
0.3099	7.01108e-05	0.0345356
0.31	7.10596e-05	0.0347659
0.3101	7.20052e-05	0.0349915
0.3102	7.29476e-05	0.0352123
0.3103	7.38865e-05	0.0354284
0.3104	7.48219e-05	0.03564
0.3105	7.57537e-05	0.035847
0.3106	7.66818e-05	0.0360495
0.3107	7.7606e-05	0.0362475
0.3108	7.85262e-05	0.0364412
0.3109	7.94424e-05	0.0366306
0.311	8.03544e-05	0.0368156
0.3111	8.12622e-05	0.0369965
0.3112	8.21656e-05	0.0371732
0.3113	8.30646e-05	0.0373458
0.3114	8.39591e-05	0.0375143
0.3115	8.4849e-05	0.0376788
0.3116	8.57342e-05	0.0378394
0.3117	8.66146e-05	0.0379962
0.3118	8.74902e-05	0.0381491
0.3119	8.83609e-05	0.0382982
0.312	8.92267e-05	0.0384437
0.3121	9.00874e-05	0.0385855
0.3122	9.0943e-05	0.0387237
0.3123	9.17935e-05	0.0388583
0.3124	9.26388e-05	0.0389895
0.3125	9.34788e-05	0.0391173
0.3126	9.43134e-05	0.0392417
0.3127	9.51427e-05	0.0393628
0.3128	9.59667e-05	0.0394806
0.3129	9.67851e-05	0.0395952
0.313	9.75981e-05	0.0397066
0.3131	9.84056e-05	0.039815
0.3132	9.92076e-05	0.0399203
0.3133	0.000100004	0.0400227
0.3134	0.000100795	0.0401222
0.3135	0.00010158	0.0402188
0.3136	0.000102359	0.0403126
0.3137	0.000103133	0.0404036
0.3138	0.000103901	0.0404919
0.3139	0.000104663	0.0405776
0.314	0.00010542	0.0406607
0.3141	0.000106171	0.0407412
0.3142	0.000106916	0.0408192
0.3143	0.000107655	0.0408948
0.3144	0.000108389	0.0409679
0.3145	0.000109116	0.0410387
0.3146	0.000109838	0.0411072
0.3147	0.000110554	0.0411734
0.3148	0.000111265	0.0412374
0.3149	0.000111969	0.0412993
0.315	0.000112667	0.041359
0.3151	0.00011336	0.0414166
0.3152	0.000114047	0.0414721
0.3153	0.000114728	0.0415257
0.3154	0.000115403	0.0415773
0.3155	0.000116073	0.0416269
0.3156	0.000116736	0.0416748
0.3157	0.000117394	0.0417208
0.3158	0.000118046	0.041765
0.3159	0.000118692	0.0418075
0.316	0.000119333	0.0418482
0.3161	0.000119968	0.0418874
0.3162	0.000120597	0.0419248
0.3163	0.00012122	0.0419608
0.3164	0.000121838	0.0419951
0.3165	0.00012245	0.042028
0.3166	0.000123056	0.0420593
0.3167	0.000123656	0.0420892
0.3168	0.000124251	0.0421178
0.3169	0.000124841	0.0421449
0.317	0.000125425	0.0421707
0.3171	0.000126003	0.0421952
0.3172	0.000126575	0.0422184
0.3173	0.000127143	0.0422404
0.3174	0.000127704	0.0422612
0.3175	0.000128261	0.0422808
0.3176	0.000128811	0.0422992
0.3177	0.000129357	0.0423161
0.3178	0.000129896	0.0423315
0.3179	0.000130431	0.0423454
0.318	0.00013096	0.0423578
0.3181	0.000131484	0.0423688
0.3182	0.000132003	0.0423785
0.3183	0.000132516	0.0423867
0.3184	0.000133024	0.0423937
0.3185	0.000133527	0.0423994
0.3186	0.000134025	0.0424037
0.3187	0.000134518	0.0424069
0.3188	0.000135005	0.0424087
0.3189	0.000135488	0.0424094
0.319	0.000135965	0.0424087
0.3191	0.000136436	0.0424067
0.3192	0.000136903	0.0424031
0.3193	0.000137363	0.042398
0.3194	0.000137818	0.042391
0.3195	0.000138266	0.0423819
0.3196	0.000138708	0.0423704
0.3197	0.000139143	0.0423561
0.3198	0.000139571	0.0423387
0.3199	0.000139991	0.0423178
0.32	0.000140402	0.0422927
0.3201	0.000140805	0.0422632
0.3202	0.000141199	0.0422288
0.3203	0.000141582	0.0421893
0.3204	0.000141955	0.0421439
0.3205	0.000142316	0.0420922
0.3206	0.000142666	0.0420336
0.3207	0.000143003	0.0419674
0.3208	0.000143326	0.0418931
0.3209	0.000143636	0.04181
0.321	0.00014393	0.0417176
0.3211	0.000144209	0.0416153
0.3212	0.000144472	0.0415025
0.3213	0.000144718	0.0413787
0.3214	0.000144946	0.0412434
0.3215	0.000145156	0.0410962
0.3216	0.000145347	0.0409366
0.3217	0.000145519	0.0407642
0.3218	0.000145671	0.0405789
0.3219	0.000145802	0.0403804
0.322	0.000145912	0.0401685
0.3221	0.000146002	0.0399432
0.3222	0.00014607	0.0397045
0.3223	0.000146116	0.0394524
0.3224	0.00014614	0.0391871
0.3225	0.000146143	0.0389087
0.3226	0.000146123	0.0386175
0.3227	0.000146081	0.0383138
0.3228	0.000146018	0.0379978
0.3229	0.000145932	0.03767
0.323	0.000145824	0.0373308
0.3231	0.000145695	0.0369806
0.3232	0.000145544	0.0366199
0.3233	0.000145372	0.0362491
0.3234	0.000145178	0.0358688
0.3235	0.000144964	0.0354794
0.3236	0.000144729	0.0350814
0.3237	0.000144474	0.0346755
0.3238	0.000144198	0.034262
0.3239	0.000143903	0.0338415
0.324	0.000143588	0.0334146
0.3241	0.000143255	0.0329817
0.3242	0.000142902	0.0325433
0.3243	0.000142531	0.0321
0.3244	0.000142142	0.0316523
0.3245	0.000141735	0.0312005
0.3246	0.000141311	0.0307452
0.3247	0.000140871	0.0302869
0.3248	0.000140413	0.029826
0.3249	0.00013994	0.0293629
0.325	0.00013945	0.028898
0.3251	0.000138946	0.0284318
0.3252	0.000138426	0.0279645
0.3253	0.000137892	0.0274967
0.3254	0.000137343	0.0270286
0.3255	0.000136781	0.0265606
0.3256	0.000136205	0.0260931
0.3257	0.000135616	0.0256264
0.3258	0.000135015	0.0251608
0.3259	0.000134401	0.0246966
0.326	0.000133776	0.024234
0.3261	0.000133139	0.0237733
0.3262	0.000132491	0.0233148
0.3263	0.000131832	0.0228587
0.3264	0.000131162	0.0224053
0.3265	0.000130483	0.0219547
0.3266	0.000129794	0.0215072
0.3267	0.000129096	0.0210629
0.3268	0.000128389	0.0206221
0.3269	0.000127673	0.0201848
0.327	0.000126948	0.0197513
0.3271	0.000126216	0.0193218
0.3272	0.000125477	0.0188962
0.3273	0.00012473	0.0184749
0.3274	0.000123976	0.0180578
0.3275	0.000123215	0.0176452
0.3276	0.000122449	0.017237
0.3277	0.000121676	0.0168334
0.3278	0.000120897	0.0164344
0.3279	0.000120113	0.0160403
0.328	0.000119324	0.0156509
0.3281	0.000118531	0.0152665
0.3282	0.000117732	0.0148871
0.3283	0.00011693	0.0145126
0.3284	0.000116123	0.0141432
0.3285	0.000115313	0.013779
0.3286	0.0001145	0.0134198
0.3287	0.000113683	0.0130658
0.3288	0.000112863	0.012717
0.3289	0.000112041	0.0123734
0.329	0.000111217	0.0120349
0.3291	0.00011039	0.0117018
0.3292	0.000109561	0.0113738
0.3293	0.000108731	0.011051
0.3294	0.000107899	0.0107335
0.3295	0.000107066	0.0104212
0.3296	0.000106231	0.0101141
0.3297	0.000105396	0.00981218
0.3298	0.000104561	0.00951543
0.3299	0.000103725	0.00922383
0.33	0.000102889	0.00893735
0.3301	0.000102052	0.00865597
0.3302	0.000101216	0.00837958
0.3303	0.000100381	0.00810823
0.3304	9.95454e-05	0.00784189
0.3305	9.87109e-05	0.00758053
0.3306	9.78773e-05	0.0073241
0.3307	9.70447e-05	0.00707257
0.3308	9.62133e-05	0.0068259
0.3309	9.53833e-05	0.00658405
0.331	9.45548e-05	0.00634697
0.3311	9.3728e-05	0.00611461
0.3312	9.2903e-05	0.00588693
0.3313	9.20799e-05	0.00566389
0.3314	9.12589e-05	0.00544543
0.3315	9.04401e-05	0.00523151
0.3316	8.96237e-05	0.00502207
0.3317	8.88097e-05	0.00481707
0.3318	8.79984e-05	0.00461644
0.3319	8.71897e-05	0.00442014
0.332	8.63839e-05	0.00422812
0.3321	8.5581e-05	0.00404032
0.3322	8.47811e-05	0.00385668
0.3323	8.39843e-05	0.00367715
0.3324	8.31909e-05	0.00350168
0.3325	8.24007e-05	0.00333022
0.3326	8.16139e-05	0.00316269
0.3327	8.08306e-05	0.00299898
0.3328	8.00509e-05	0.0028391
0.3329	7.92749e-05	0.002683
0.333	7.85027e-05	0.00253063
0.3331	7.77343e-05	0.00238192
0.3332	7.69698e-05	0.00223682
0.3333	7.62093e-05	0.00209528
0.3334	7.54529e-05	0.00195724
0.3335	7.47006e-05	0.00182265
0.3336	7.39525e-05	0.00169144
0.3337	7.32086e-05	0.00156356
0.3338	7.2469e-05	0.00143897
0.3339	7.17337e-05	0.00131759
0.334	7.10029e-05	0.00119939
0.3341	7.02765e-05	0.0010843
0.3342	6.95546e-05	0.000972265
0.3343	6.88373e-05	0.000863242
0.3344	6.81245e-05	0.000757172
0.3345	6.74164e-05	0.000654004
0.3346	6.67129e-05	0.000553685
0.3347	6.60142e-05	0.000456163
0.3348	6.53202e-05	0.000361386
0.3349	6.46309e-05	0.000269305
0.335	6.39464e-05	0.000179868
0.3351	6.32667e-05	9.30248e-05
0.3352	6.25918e-05	8.64613e-06
0.3353	6.19218e-05	-7.32339e-05
0.3354	6.12567e-05	-0.000152664
0.3355	6.05965e-05	-0.000229691
0.3356	5.99412e-05	-0.000304364
0.3357	5.92909e-05	-0.000376729
0.3358	5.86455e-05	-0.000446831
0.3359	5.80051e-05	-0.000514718
0.336	5.73697e-05	-0.000580433
0.3361	5.67393e-05	-0.000644022
0.3362	5.61138e-05	-0.000705529
0.3363	5.54934e-05	-0.000764997
0.3364	5.4878e-05	-0.000822468
0.3365	5.42676e-05	-0.000877986
0.3366	5.36622e-05	-0.000931591
0.3367	5.30619e-05	-0.000983326
0.3368	5.24665e-05	-0.00103323
0.3369	5.18762e-05	-0.00108134
0.337	5.12909e-05	-0.0011277
0.3371	5.07106e-05	-0.00117235
0.3372	5.01352e-05	-0.00121533
0.3373	4.95649e-05	-0.00125666
0.3374	4.89996e-05	-0.0012964
0.3375	4.84393e-05	-0.00133458
0.3376	4.78839e-05	-0.00137122
0.3377	4.73334e-05	-0.00140646
0.3378	4.67879e-05	-0.00144024
0.3379	4.62474e-05	-0.00147259
0.338	4.57117e-05	-0.00150354
0.3381	4.5181e-05	-0.00153314
0.3382	4.46552e-05	-0.00156141
0.3383	4.41342e-05	-0.00158839
0.3384	4.36182e-05	-0.00161411
0.3385	4.31069e-05	-0.00163859
0.3386	4.26005e-05	-0.00166187
0.3387	4.2099e-05	-0.00168398
0.3388	4.16022e-05	-0.00170494
0.3389	4.11102e-05	-0.00172479
0.339	4.06229e-05	-0.00174356
0.3391	4.01404e-05	-0.00176126
0.3392	3.96626e-05	-0.00177794
0.3393	3.91895e-05	-0.00179361
0.3394	3.8721e-05	-0.00180831
0.3395	3.82572e-05	-0.00182205
0.3396	3.7798e-05	-0.00183487
0.3397	3.73434e-05	-0.00184678
0.3398	3.68934e-05	-0.00185782
0.3399	3.64479e-05	-0.001868
0.34	3.60069e-05	-0.00187735
0.3401	3.55704e-05	-0.00188589
0.3402	3.51384e-05	-0.00189373
0.3403	3.47107e-05	-0.0019008
0.3404	3.42875e-05	-0.00190713
0.3405	3.38687e-05	-0.00191274
0.3406	3.34542e-05	-0.00191764
0.3407	3.30441e-05	-0.00192186
0.3408	3.26383e-05	-0.00192542
0.3409	3.22367e-05	-0.00192834
0.341	3.18394e-05	-0.00193063
0.3411	3.14464e-05	-0.00193232
0.3412	3.10575e-05	-0.00193342
0.3413	3.06727e-05	-0.00193396
0.3414	3.02921e-05	-0.00193394
0.3415	2.99156e-05	-0.00193339
0.3416	2.95432e-05	-0.00193232
0.3417	2.91748e-05	-0.00193075
0.3418	2.88104e-05	-0.0019287
0.3419	2.845e-05	-0.00192617
0.342	2.80935e-05	-0.0019232
0.3421	2.7741e-05	-0.00191978
0.3422	2.73924e-05	-0.00191595
0.3423	2.70476e-05	-0.0019117
0.3424	2.67066e-05	-0.00190705
0.3425	2.63695e-05	-0.00190203
0.3426	2.6036e-05	-0.00189664
0.3427	2.57063e-05	-0.00189097
0.3428	2.53802e-05	-0.00188496
0.3429	2.50579e-05	-0.00187861
0.343	2.47392e-05	-0.00187195
0.3431	2.44241e-05	-0.00186498
0.3432	2.41126e-05	-0.00185771
0.3433	2.38046e-05	-0.00185015
0.3434	2.35002e-05	-0.00184233
0.3435	2.31993e-05	-0.00183424
0.3436	2.29018e-05	-0.00182589
0.3437	2.26077e-05	-0.00181731
0.3438	2.23171e-05	-0.00180849
0.3439	2.20298e-05	-0.00179945
0.344	2.17458e-05	-0.0017902
0.3441	2.14651e-05	-0.00178074
0.3442	2.11878e-05	-0.00177109
0.3443	2.09136e-05	-0.00176126
0.3444	2.06427e-05	-0.00175124
0.3445	2.0375e-05	-0.00174107
0.3446	2.01104e-05	-0.00173073
0.3447	1.9849e-05	-0.00172023
0.3448	1.95906e-05	-0.0017096
0.3449	1.93353e-05	-0.00169883
0.345	1.90831e-05	-0.00168793
0.3451	1.88338e-05	-0.0016769
0.3452	1.85874e-05	-0.00166585
0.3453	1.8344e-05	-0.00165468
0.3454	1.81036e-05	-0.00164341
0.3455	1.7866e-05	-0.00163204
0.3456	1.76313e-05	-0.00162058
0.3457	1.73994e-05	-0.00160903
0.3458	1.71703e-05	-0.00159741
0.3459	1.6944e-05	-0.00158571
0.346	1.67205e-05	-0.00157395
0.3461	1.64997e-05	-0.00156212
0.3462	1.62815e-05	-0.00155024
0.3463	1.60661e-05	-0.0015383
0.3464	1.58532e-05	-0.00152632
0.3465	1.5643e-05	-0.0015143
0.3466	1.54354e-05	-0.00150224
0.3467	1.52303e-05	-0.00149015
0.3468	1.50277e-05	-0.00147803
0.3469	1.48277e-05	-0.00146589
0.347	1.46301e-05	-0.00145373
0.3471	1.4435e-05	-0.00144155
0.3472	1.42423e-05	-0.00142936
0.3473	1.4052e-05	-0.00141717
0.3474	1.3864e-05	-0.00140497
0.3475	1.36785e-05	-0.00139277
0.3476	1.34951e-05	-0.00138057
0.3477	1.33141e-05	-0.00136847
0.3478	1.31353e-05	-0.00135636
0.3479	1.29588e-05	-0.00134427
0.348	1.27845e-05	-0.0013322
0.3481	1.26124e-05	-0.00132014
0.3482	1.24425e-05	-0.00130809
0.3483	1.22747e-05	-0.00129608
0.3484	1.21091e-05	-0.00128408
0.3485	1.19455e-05	-0.00127212
0.3486	1.1784e-05	-0.00126018
0.3487	1.16246e-05	-0.00124828
0.3488	1.14672e-05	-0.00123641
0.3489	1.13118e-05	-0.00122458
0.349	1.11584e-05	-0.00121278
0.3491	1.1007e-05	-0.00120103
0.3492	1.08575e-05	-0.00118933
0.3493	1.07099e-05	-0.00117766
0.3494	1.05643e-05	-0.00116605
0.3495	1.04205e-05	-0.00115448
0.3496	1.02785e-05	-0.00114297
0.3497	1.01384e-05	-0.0011315
0.3498	1.00001e-05	-0.00112009
0.3499	9.86355e-06	-0.00110874
0.35	9.7288e-06	-0.00109744
0.3501	9.59573e-06	-0.0010862
0.3502	9.46439e-06	-0.0010751
0.3503	9.33476e-06	-0.00106405
0.3504	9.20681e-06	-0.00105307
0.3505	9.08053e-06	-0.00104215
0.3506	8.9559e-06	-0.00103128
0.3507	8.83289e-06	-0.00102048
0.3508	8.7115e-06	-0.00100975
0.3509	8.59169e-06	-0.000999078
0.351	8.47346e-06	-0.000988472
0.3511	8.35678e-06	-0.000977933
0.3512	8.24163e-06	-0.000967462
0.3513	8.128e-06	-0.000957058
0.3514	8.01586e-06	-0.000946723
0.3515	7.9052e-06	-0.000936457
0.3516	7.79601e-06	-0.000926262
0.3517	7.68825e-06	-0.000916137
0.3518	7.58193e-06	-0.000906084
0.3519	7.47701e-06	-0.000896102
0.352	7.37348e-06	-0.000886193
0.3521	7.27133e-06	-0.000876356
0.3522	7.17054e-06	-0.000866593
0.3523	7.07108e-06	-0.000856903
0.3524	6.97295e-06	-0.000847286
0.3525	6.87613e-06	-0.000837744
0.3526	6.78054e-06	-0.000828277
0.3527	6.68622e-06	-0.000818964
0.3528	6.59316e-06	-0.000809723
0.3529	6.50135e-06	-0.000800555
0.353	6.41077e-06	-0.00079146
0.3531	6.3214e-06	-0.000782439
0.3532	6.23323e-06	-0.00077349
0.3533	6.14625e-06	-0.000764615
0.3534	6.06043e-06	-0.000755813
0.3535	5.97577e-06	-0.000747085
0.3536	5.89225e-06	-0.00073843
0.3537	5.80986e-06	-0.000729849
0.3538	5.72858e-06	-0.000721342
0.3539	5.6484e-06	-0.000712908
0.354	5.5693e-06	-0.000704548
0.3541	5.49127e-06	-0.000696262
0.3542	5.4143e-06	-0.000688049
0.3543	5.33837e-06	-0.00067991
0.3544	5.26348e-06	-0.000671844
0.3545	5.1896e-06	-0.000663851
0.3546	5.11672e-06	-0.000655931
0.3547	5.04484e-06	-0.000648084
0.3548	4.97394e-06	-0.00064031
0.3549	4.904e-06	-0.000632609
0.355	4.83502e-06	-0.00062498
0.3551	4.76691e-06	-0.000617423
0.3552	4.69973e-06	-0.000610018
0.3553	4.63347e-06	-0.000602682
0.3554	4.56812e-06	-0.000595415
0.3555	4.50366e-06	-0.000588217
0.3556	4.44009e-06	-0.000581087
0.3557	4.37738e-06	-0.000574026
0.3558	4.31554e-06	-0.000567033
0.3559	4.25455e-06	-0.000560107
0.356	4.19439e-06	-0.000553249
0.3561	4.13506e-06	-0.000546459
0.3562	4.07655e-06	-0.000539735
0.3563	4.01885e-06	-0.000533078
0.3564	3.96194e-06	-0.000526487
0.3565	3.90581e-06	-0.000519962
0.3566	3.85046e-06	-0.000513503
0.3567	3.79588e-06	-0.000507109
0.3568	3.74205e-06	-0.000500781
0.3569	3.68897e-06	-0.000494517
0.357	3.63662e-06	-0.000488317
0.3571	3.585e-06	-0.000482181
0.3572	3.53409e-06	-0.000476109
0.3573	3.48389e-06	-0.0004701
0.3574	3.43439e-06	-0.000464154
0.3575	3.38557e-06	-0.00045827
0.3576	3.33737e-06	-0.000452449
0.3577	3.28984e-06	-0.000446768
0.3578	3.24297e-06	-0.000441147
0.3579	3.19675e-06	-0.000435583
0.358	3.15118e-06	-0.000430078
0.3581	3.10624e-06	-0.00042463
0.3582	3.06193e-06	-0.00041924
0.3583	3.01824e-06	-0.000413907
0.3584	2.97516e-06	-0.00040863
0.3585	2.93268e-06	-0.000403409
0.3586	2.89079e-06	-0.000398245
0.3587	2.8495e-06	-0.000393135
0.3588	2.80878e-06	-0.000388081
0.3589	2.76863e-06	-0.000383081
0.359	2.72904e-06	-0.000378135
0.3591	2.69002e-06	-0.000373244
0.3592	2.65154e-06	-0.000368406
0.3593	2.6136e-06	-0.00036362
0.3594	2.57619e-06	-0.000358888
0.3595	2.53931e-06	-0.000354208
0.3596	2.50295e-06	-0.000349579
0.3597	2.46711e-06	-0.000345002
0.3598	2.43176e-06	-0.000340477
0.3599	2.39692e-06	-0.000336001
0.36	2.36257e-06	-0.000331576
0.3601	2.32864e-06	-0.000327201
0.3602	2.29519e-06	-0.000322955
0.3603	2.26221e-06	-0.000318755
0.3604	2.2297e-06	-0.000314601
0.3605	2.19764e-06	-0.000310493
0.3606	2.16604e-06	-0.00030643
0.3607	2.13489e-06	-0.000302413
0.3608	2.10418e-06	-0.00029844
0.3609	2.07391e-06	-0.000294512
0.361	2.04406e-06	-0.000290627
0.3611	2.01464e-06	-0.000286786
0.3612	1.98564e-06	-0.000282989
0.3613	1.95704e-06	-0.000279234
0.3614	1.92886e-06	-0.000275522
0.3615	1.90108e-06	-0.000271852
0.3616	1.87369e-06	-0.000268223
0.3617	1.84669e-06	-0.000264637
0.3618	1.82008e-06	-0.000261091
0.3619	1.79385e-06	-0.000257586
0.362	1.76799e-06	-0.000254121
0.3621	1.7425e-06	-0.000250697
0.3622	1.71738e-06	-0.000247312
0.3623	1.69261e-06	-0.000243966
0.3624	1.6682e-06	-0.000240659
0.3625	1.64414e-06	-0.000237391
0.3626	1.62036e-06	-0.000234161
0.3627	1.59692e-06	-0.000231048
0.3628	1.57381e-06	-0.00022797
0.3629	1.55104e-06	-0.000224927
0.363	1.52859e-06	-0.000221918
0.3631	1.50646e-06	-0.000218944
0.3632	1.48465e-06	-0.000216003
0.3633	1.46315e-06	-0.000213096
0.3634	1.44197e-06	-0.000210222
0.3635	1.42108e-06	-0.00020738
0.3636	1.4005e-06	-0.000204572
0.3637	1.38021e-06	-0.000201796
0.3638	1.36022e-06	-0.000199052
0.3639	1.34051e-06	-0.000196339
0.364	1.32109e-06	-0.000193658
0.3641	1.30195e-06	-0.000191008
0.3642	1.28308e-06	-0.00018839
0.3643	1.26449e-06	-0.000185801
0.3644	1.24616e-06	-0.000183243
0.3645	1.2281e-06	-0.000180715
0.3646	1.21031e-06	-0.000178217
0.3647	1.19277e-06	-0.000175748
0.3648	1.17548e-06	-0.000173309
0.3649	1.15844e-06	-0.000170898
0.365	1.14166e-06	-0.000168516
0.3651	1.12505e-06	-0.000166162
0.3652	1.10867e-06	-0.000163916
0.3653	1.09254e-06	-0.000161694
0.3654	1.07664e-06	-0.000159498
0.3655	1.06097e-06	-0.000157327
0.3656	1.04553e-06	-0.00015518
0.3657	1.03031e-06	-0.000153057
0.3658	1.01532e-06	-0.000150959
0.3659	1.00054e-06	-0.000148885
0.366	9.85973e-07	-0.000146834
0.3661	9.71621e-07	-0.000144807
0.3662	9.57479e-07	-0.000142804
0.3663	9.43542e-07	-0.000140823
0.3664	9.29809e-07	-0.000138865
0.3665	9.16276e-07	-0.00013693
0.3666	9.02941e-07	-0.000135018
0.3667	8.898e-07	-0.000133127
0.3668	8.76852e-07	0
0.3669	8.64093e-07	0
0.3675	7.90449e-07	0
0.37	5.29929e-07	0
0.3725	3.36035e-07	0
0.375	1.85576e-07	0
0.3775	6.81571e-08	0
0.38	-2.41968e-08	0
0.3825	-9.5719e-08	0
0.385	-1.51493e-07	0
0.3875	-1.94951e-07	0
0.39	-2.28778e-07	0
0.3925	-2.55075e-07	0
0.395	-2.75484e-07	0
0.3975	-2.9129e-07	0
0.4	-3.03496e-07	0
0.4025	-3.12888e-07	0
0.405	-3.20079e-07	0
0.4075	-3.25551e-07	0
0.41	-3.29678e-07	0
0.4125	-3.32755e-07	0
0.415	-3.35009e-07	0
0.4175	-3.36622e-07	0
0.42	-3.37733e-07	0
0.4225	-3.38452e-07	0
0.425	-3.38865e-07	0
0.4275	-3.39039e-07	0
0.43	-3.39026e-07	0
0.4325	-3.38868e-07	0
0.435	-3.38596e-07	0
0.4375	-3.38235e-07	0
0.44	-3.37806e-07	0
0.4425	-3.37323e-07	0
0.445	-3.36798e-07	0
0.4475	-3.36241e-07	0
0.45	-3.3566e-07	0
0.4525	-3.35059e-07	0
0.455	-3.34443e-07	0
0.4575	-3.33816e-07	0
0.46	-3.33181e-07	0
0.4625	-3.32539e-07	0
0.465	-3.31893e-07	0
0.4675	-3.31243e-07	0
0.47	-3.30591e-07	0
0.4725	-3.29937e-07	0
0.475	-3.29283e-07	0
0.4775	-3.28628e-07	0
0.48	-3.27973e-07	0
0.4825	-3.27318e-07	0
0.485	-3.26664e-07	0
0.4875	-3.2601e-07	0
0.49	-3.25358e-07	0
0.4925	-3.24706e-07	0
0.495	-3.24055e-07	0
0.4975	-3.23405e-07	0
0.5	-2.02324e-06	0
0.5001	-2.86433e-06	-0.00723468
0.5002	-3.82781e-06	-0.00881434
0.5003	-4.92686e-06	-0.0105807
0.5004	-6.1749e-06	-0.0125533
0.5005	-7.58537e-06	-0.0147513
0.5006	-9.17135e-06	-0.0171937
0.5007	-1.09452e-05	-0.0198979
0.5008	-1.29183e-05	-0.0228795
0.5009	-1.51005e-05	-0.0261515
0.501	-1.75006e-05	-0.029724
0.5011	-2.01255e-05	-0.0336041
0.5012	-2.29808e-05	-0.0377955
0.5013	-2.60708e-05	-0.0422991
0.5014	-2.93985e-05	-0.0471131
0.5015	-3.29659e-05	-0.0522334
0.5016	-3.6774e-05	-0.057654
0.5017	-4.0823e-05	-0.0633671
0.5018	-4.51123e-05	-0.0693638
0.5019	-4.96409e-05	-0.075634
0.502	-5.4407e-05	-0.0821667
0.5021	-5.94084e-05	-0.0889503
0.5022	-6.46426e-05	-0.0959726
0.5023	-7.01067e-05	-0.103221
0.5024	-7.57974e-05	-0.110683
0.5025	-8.17113e-05	-0.118346
0.5026	-8.78445e-05	-0.126197
0.5027	-9.41931e-05	-0.134222
0.5028	-0.000100753	-0.14241
0.5029	-0.00010752	-0.150746
0.503	-0.000114489	-0.159219
0.5031	-0.000121656	-0.167817
0.5032	-0.000129016	-0.176526
0.5033	-0.000136564	-0.185335
0.5034	-0.000144295	-0.194233
0.5035	-0.000152205	-0.203208
0.5036	-0.000160289	-0.212249
0.5037	-0.00016854	-0.221345
0.5038	-0.000176955	-0.230486
0.5039	-0.000185528	-0.239662
0.504	-0.000194253	-0.248863
0.5041	-0.000203126	-0.258079
0.5042	-0.000212142	-0.267301
0.5043	-0.000221294	-0.27652
0.5044	-0.000230578	-0.285729
0.5045	-0.000239989	-0.294918
0.5046	-0.000249521	-0.304081
0.5047	-0.00025917	-0.313208
0.5048	-0.000268929	-0.322294
0.5049	-0.000278794	-0.331331
0.505	-0.000288759	-0.340313
0.5051	-0.00029882	-0.349233
0.5052	-0.000308971	-0.358086
0.5053	-0.000319207	-0.366865
0.5054	-0.000329524	-0.375565
0.5055	-0.000339916	-0.384182
0.5056	-0.000350378	-0.392709
0.5057	-0.000360905	-0.401143
0.5058	-0.000371493	-0.409478
0.5059	-0.000382136	-0.417712
0.506	-0.00039283	-0.425839
0.5061	-0.000403571	-0.433857
0.5062	-0.000414353	-0.441761
0.5063	-0.000425172	-0.449549
0.5064	-0.000436024	-0.457218
0.5065	-0.000446903	-0.464764
0.5066	-0.000457807	-0.472186
0.5067	-0.00046873	-0.479481
0.5068	-0.000479667	-0.486646
0.5069	-0.000490616	-0.49368
0.507	-0.000501572	-0.50058
0.5071	-0.000512531	-0.507346
0.5072	-0.000523488	-0.513976
0.5073	-0.00053444	-0.520468
0.5074	-0.000545384	-0.526821
0.5075	-0.000556315	-0.533035
0.5076	-0.00056723	-0.539108
0.5077	-0.000578125	-0.54504
0.5078	-0.000588997	-0.55083
0.5079	-0.000599842	-0.556478
0.508	-0.000610657	-0.561983
0.5081	-0.000621439	-0.567345
0.5082	-0.000632184	-0.572565
0.5083	-0.00064289	-0.577642
0.5084	-0.000653553	-0.582576
0.5085	-0.00066417	-0.587368
0.5086	-0.000674739	-0.592018
0.5087	-0.000685257	-0.596527
0.5088	-0.000695721	-0.600895
0.5089	-0.000706129	-0.605122
0.509	-0.000716477	-0.60921
0.5091	-0.000726764	-0.61316
0.5092	-0.000736987	-0.616972
0.5093	-0.000747144	-0.620647
0.5094	-0.000757232	-0.624186
0.5095	-0.000767249	-0.627591
0.5096	-0.000777194	-0.630863
0.5097	-0.000787064	-0.634002
0.5098	-0.000796857	-0.637011
0.5099	-0.000806572	-0.63989
0.51	-0.000816206	-0.642641
0.5101	-0.000825759	-0.645266
0.5102	-0.000835227	-0.647765
0.5103	-0.000844611	-0.650142
0.5104	-0.000853908	-0.652396
0.5105	-0.000863116	-0.65453
0.5106	-0.000872235	-0.656545
0.5107	-0.000881264	-0.658444
0.5108	-0.0008902	-0.660227
0.5109	-0.000899043	-0.661897
0.511	-0.000907792	-0.663456
0.5111	-0.000916445	-0.664904
0.5112	-0.000925002	-0.666245
0.5113	-0.000933462	-0.66748
0.5114	-0.000941824	-0.66861
0.5115	-0.000950087	-0.669638
0.5116	-0.000958251	-0.670566
0.5117	-0.000966315	-0.671395
0.5118	-0.000974277	-0.672127
0.5119	-0.000982139	-0.672765
0.512	-0.000989899	-0.67331
0.5121	-0.000997556	-0.673764
0.5122	-0.00100511	-0.674129
0.5123	-0.00101256	-0.674408
0.5124	-0.00101991	-0.674602
0.5125	-0.00102716	-0.674712
0.5126	-0.0010343	-0.674742
0.5127	-0.00104134	-0.674692
0.5128	-0.00104827	-0.674565
0.5129	-0.0010551	-0.674364
0.513	-0.00106183	-0.674088
0.5131	-0.00106845	-0.673742
0.5132	-0.00107497	-0.673326
0.5133	-0.00108138	-0.672842
0.5134	-0.00108769	-0.672293
0.5135	-0.0010939	-0.67168
0.5136	-0.00110001	-0.671005
0.5137	-0.00110601	-0.67027
0.5138	-0.00111191	-0.669476
0.5139	-0.00111771	-0.668626
0.514	-0.00112341	-0.667722
0.5141	-0.001129	-0.666764
0.5142	-0.0011345	-0.665756
0.5143	-0.00113989	-0.664698
0.5144	-0.00114519	-0.663593
0.5145	-0.00115038	-0.662441
0.5146	-0.00115548	-0.661246
0.5147	-0.00116048	-0.660008
0.5148	-0.00116538	-0.658729
0.5149	-0.00117019	-0.657411
0.515	-0.0011749	-0.656056
0.5151	-0.00117951	-0.654664
0.5152	-0.00118403	-0.653238
0.5153	-0.00118846	-0.651779
0.5154	-0.00119279	-0.650289
0.5155	-0.00119703	-0.648768
0.5156	-0.00120118	-0.64722
0.5157	-0.00120524	-0.645644
0.5158	-0.00120921	-0.644043
0.5159	-0.00121309	-0.642418
0.516	-0.00121688	-0.64077
0.5161	-0.00122058	-0.6391
0.5162	-0.0012242	-0.637411
0.5163	-0.00122773	-0.635702
0.5164	-0.00123118	-0.633977
0.5165	-0.00123455	-0.632235
0.5166	-0.00123783	-0.630478
0.5167	-0.00124103	-0.628707
0.5168	-0.00124415	-0.626923
0.5169	-0.00124719	-0.625128
0.517	-0.00125015	-0.623323
0.5171	-0.00125304	-0.621509
0.5172	-0.00125585	-0.619686
0.5173	-0.00125858	-0.617857
0.5174	-0.00126124	-0.616021
0.5175	-0.00126382	-0.61418
0.5176	-0.00126633	-0.612336
0.5177	-0.00126877	-0.610484
0.5178	-0.00127114	-0.608625
0.5179	-0.00127344	-0.606759
0.518	-0.00127567	-0.604889
0.5181	-0.00127784	-0.603013
0.5182	-0.00127994	-0.601134
0.5183	-0.00128197	-0.599253
0.5184	-0.00128394	-0.597369
0.5185	-0.00128584	-0.595484
0.5186	-0.00128768	-0.593599
0.5187	-0.00128946	-0.591714
0.5188	-0.00129118	-0.58983
0.5189	-0.00129284	-0.587946
0.519	-0.00129444	-0.586061
0.5191	-0.00129598	-0.584175
0.5192	-0.00129745	-0.582285
0.5193	-0.00129886	-0.580388
0.5194	-0.0013002	-0.578479
0.5195	-0.00130148	-0.576554
0.5196	-0.00130268	-0.574606
0.5197	-0.0013038	-0.572627
0.5198	-0.00130484	-0.570611
0.5199	-0.0013058	-0.568548
0.52	-0.00130666	-0.566428
0.5201	-0.00130742	-0.564242
0.5202	-0.00130808	-0.561982
0.5203	-0.00130863	-0.559638
0.5204	-0.00130905	-0.557198
0.5205	-0.00130935	-0.554651
0.5206	-0.00130952	-0.551985
0.5207	-0.00130954	-0.549186
0.5208	-0.00130941	-0.546243
0.5209	-0.00130912	-0.543144
0.521	-0.00130867	-0.539877
0.5211	-0.00130804	-0.53643
0.5212	-0.00130722	-0.532791
0.5213	-0.00130621	-0.52895
0.5214	-0.001305	-0.524896
0.5215	-0.00130359	-0.520621
0.5216	-0.00130195	-0.516115
0.5217	-0.0013001	-0.511373
0.5218	-0.00129802	-0.506389
0.5219	-0.00129571	-0.501158
0.522	-0.00129317	-0.495678
0.5221	-0.00129038	-0.489947
0.5222	-0.00128735	-0.483966
0.5223	-0.00128408	-0.477737
0.5224	-0.00128056	-0.471261
0.5225	-0.00127679	-0.464543
0.5226	-0.00127277	-0.457588
0.5227	-0.00126851	-0.450403
0.5228	-0.001264	-0.442994
0.5229	-0.00125924	-0.435369
0.523	-0.00125424	-0.427537
0.5231	-0.001249	-0.419506
0.5232	-0.00124352	-0.411286
0.5233	-0.00123781	-0.402888
0.5234	-0.00123186	-0.394321
0.5235	-0.00122568	-0.385596
0.5236	-0.00121928	-0.376725
0.5237	-0.00121266	-0.367717
0.5238	-0.00120581	-0.358584
0.5239	-0.00119876	-0.349336
0.524	-0.0011915	-0.339986
0.5241	-0.00118403	-0.330542
0.5242	-0.00117637	-0.321017
0.5243	-0.00116851	-0.311421
0.5244	-0.00116046	-0.301765
0.5245	-0.00115223	-0.292058
0.5246	-0.00114383	-0.28231
0.5247	-0.00113525	-0.272532
0.5248	-0.0011265	-0.262734
0.5249	-0.00111759	-0.252923
0.525	-0.00110853	-0.24311
0.5251	-0.00109931	-0.233303
0.5252	-0.00108995	-0.223511
0.5253	-0.00108045	-0.213742
0.5254	-0.00107082	-0.204003
0.5255	-0.00106105	-0.194304
0.5256	-0.00105117	-0.18465
0.5257	-0.00104116	-0.175049
0.5258	-0.00103105	-0.165507
0.5259	-0.00102083	-0.156032
0.526	-0.0010105	-0.146629
0.5261	-0.00100009	-0.137305
0.5262	-0.000989577	-0.128065
0.5263	-0.000978984	-0.118914
0.5264	-0.00096831	-0.109857
0.5265	-0.000957562	-0.1009
0.5266	-0.000946745	-0.0920469
0.5267	-0.000935864	-0.0833021
0.5268	-0.000924923	-0.0746696
0.5269	-0.000913929	-0.0661534
0.527	-0.000902885	-0.0577571
0.5271	-0.000891797	-0.049484
0.5272	-0.00088067	-0.0413374
0.5273	-0.000869508	-0.0333201
0.5274	-0.000858316	-0.0254349
0.5275	-0.000847099	-0.0176844
0.5276	-0.000835862	-0.0100708
0.5277	-0.000824608	-0.00259633
0.5278	-0.000813342	0.00473712
0.5279	-0.000802068	0.0119278
0.528	-0.000790791	0.0189742
0.5281	-0.000779516	0.0258749
0.5282	-0.000768245	0.0326286
0.5283	-0.000756983	0.0392344
0.5284	-0.000745733	0.0456912
0.5285	-0.000734501	0.0519984
0.5286	-0.000723289	0.0581553
0.5287	-0.000712101	0.0641615
0.5288	-0.000700941	0.0700166
0.5289	-0.000689812	0.0757205
0.529	-0.000678718	0.081273
0.5291	-0.000667662	0.0866743
0.5292	-0.000656647	0.0919245
0.5293	-0.000645677	0.0970239
0.5294	-0.000634754	0.101973
0.5295	-0.000623882	0.106772
0.5296	-0.000613063	0.111422
0.5297	-0.0006023	0.115923
0.5298	-0.000591597	0.120276
0.5299	-0.000580955	0.124482
0.53	-0.000570378	0.128543
0.5301	-0.000559867	0.132458
0.5302	-0.000549426	0.136229
0.5303	-0.000539056	0.139858
0.5304	-0.00052876	0.143346
0.5305	-0.00051854	0.146693
0.5306	-0.000508398	0.149902
0.5307	-0.000498336	0.152973
0.5308	-0.000488356	0.155909
0.5309	-0.00047846	0.15871
0.531	-0.00046865	0.161379
0.5311	-0.000458927	0.163917
0.5312	-0.000449293	0.166326
0.5313	-0.00043975	0.168607
0.5314	-0.000430298	0.170763
0.5315	-0.00042094	0.172795
0.5316	-0.000411677	0.174705
0.5317	-0.00040251	0.176494
0.5318	-0.000393441	0.178166
0.5319	-0.000384469	0.17972
0.532	-0.000375597	0.181161
0.5321	-0.000366826	0.182489
0.5322	-0.000358155	0.183707
0.5323	-0.000349587	0.184816
0.5324	-0.000341122	0.185819
0.5325	-0.000332761	0.186718
0.5326	-0.000324504	0.187514
0.5327	-0.000316352	0.18821
0.5328	-0.000308306	0.188807
0.5329	-0.000300365	0.189309
0.533	-0.000292531	0.189716
0.5331	-0.000284804	0.190032
0.5332	-0.000277184	0.190258
0.5333	-0.000269672	0.190396
0.5334	-0.000262267	0.190448
0.5335	-0.00025497	0.190416
0.5336	-0.000247781	0.190303
0.5337	-0.0002407	0.19011
0.5338	-0.000233727	0.18984
0.5339	-0.000226862	0.189494
0.534	-0.000220105	0.189075
0.5341	-0.000213456	0.188584
0.5342	-0.000206914	0.188025
0.5343	-0.00020048	0.187397
0.5344	-0.000194153	0.186704
0.5345	-0.000187933	0.185948
0.5346	-0.000181819	0.185131
0.5347	-0.000175811	0.184253
0.5348	-0.00016991	0.183318
0.5349	-0.000164114	0.182328
0.535	-0.000158422	0.181283
0.5351	-0.000152835	0.180187
0.5352	-0.000147352	0.17904
0.5353	-0.000141972	0.177845
0.5354	-0.000136695	0.176603
0.5355	-0.00013152	0.175317
0.5356	-0.000126447	0.173988
0.5357	-0.000121474	0.172617
0.5358	-0.000116601	0.171207
0.5359	-0.000111827	0.169759
0.536	-0.000107152	0.168274
0.5361	-0.000102575	0.166756
0.5362	-9.80944e-05	0.165204
0.5363	-9.37101e-05	0.163621
0.5364	-8.94211e-05	0.162008
0.5365	-8.52266e-05	0.160367
0.5366	-8.11255e-05	0.158699
0.5367	-7.71171e-05	0.157005
0.5368	-7.32004e-05	0.155288
0.5369	-6.93745e-05	0.153549
0.537	-6.56385e-05	0.151789
0.5371	-6.19913e-05	0.150009
0.5372	-5.8432e-05	0.148211
0.5373	-5.49596e-05	0.146396
0.5374	-5.15732e-05	0.144565
0.5375	-4.82716e-05	0.14272
0.5376	-4.5054e-05	0.140862
0.5377	-4.19193e-05	0.138992
0.5378	-3.88664e-05	0.137112
0.5379	-3.58942e-05	0.135222
0.538	-3.30018e-05	0.133323
0.5381	-3.0188e-05	0.131418
0.5382	-2.74519e-05	0.129506
0.5383	-2.47922e-05	0.12759
0.5384	-2.2208e-05	0.125669
0.5385	-1.96982e-05	0.123745
0.5386	-1.72616e-05	0.121819
0.5387	-1.48973e-05	0.119892
0.5388	-1.2604e-05	0.117966
0.5389	-1.03808e-05	0.116039
0.539	-8.2265e-06	0.114115
0.5391	-6.14004e-06	0.112193
0.5392	-4.12033e-06	0.110275
0.5393	-2.16628e-06	0.10836
0.5394	-2.76792e-07	0.106451
0.5395	1.54985e-06	0.104547
0.5396	3.31344e-06	0.101448
0.5397	5.01573e-06	0.0982258
0.5398	6.65778e-06	0.0951005
0.5399	8.24069e-06	0.0920694
0.54	9.76553e-06	0.0891302
0.5401	1.12333e-05	0.0862805
0.5402	1.26451e-05	0.0835178
0.5403	1.40021e-05	0.0808397
0.5404	1.53052e-05	0.0782439
0.5405	1.65556e-05	0.0757279
0.5406	1.77543e-05	0.0732893
0.5407	1.89024e-05	0.0709259
0.5408	2.00009e-05	0.0686353
0.5409	2.10509e-05	0.0664153
0.541	2.20536e-05	0.0642636
0.5411	2.30099e-05	0.0621782
0.5412	2.3921e-05	0.0601569
0.5413	2.47881e-05	0.0581978
0.5414	2.56122e-05	0.0562988
0.5415	2.63943e-05	0.0544581
0.5416	2.71357e-05	0.0526739
0.5417	2.78375e-05	0.0509444
0.5418	2.85006e-05	0.0492679
0.5419	2.91263e-05	0.0476427
0.542	2.97155e-05	0.0460672
0.5421	3.02694e-05	0.04454
0.5422	3.07891e-05	0.0430594
0.5423	3.12755e-05	0.0416241
0.5424	3.17297e-05	0.0402328
0.5425	3.21528e-05	0.0388839
0.5426	3.25456e-05	0.0375764
0.5427	3.29092e-05	0.0363087
0.5428	3.32446e-05	0.0350799
0.5429	3.35527e-05	0.0338886
0.543	3.38344e-05	0.0327339
0.5431	3.40908e-05	0.0316145
0.5432	3.43225e-05	0.0305295
0.5433	3.45306e-05	0.0294778
0.5434	3.47159e-05	0.0284584
0.5435	3.48791e-05	0.0274703
0.5436	3.50212e-05	0.0265126
0.5437	3.51428e-05	0.0255845
0.5438	3.52448e-05	0.024685
0.5439	3.53279e-05	0.0238132
0.544	3.53928e-05	0.0229685
0.5441	3.54403e-05	0.0221499
0.5442	3.5471e-05	0.0213566
0.5443	3.54856e-05	0.0205881
0.5444	3.54847e-05	0.0198434
0.5445	3.54691e-05	0.0191219
0.5446	3.54392e-05	0.018423
0.5447	3.53957e-05	0.0177459
0.5448	3.53392e-05	0.01709
0.5449	3.52702e-05	0.0164547
0.545	3.51893e-05	0.0158394
0.5451	3.50969e-05	0.0152435
0.5452	3.49937e-05	0.0146663
0.5453	3.488e-05	0.0141074
0.5454	3.47564e-05	0.0135662
0.5455	3.46234e-05	0.0130422
0.5456	3.44814e-05	0.0125349
0.5457	3.43309e-05	0.0120438
0.5458	3.41721e-05	0.0115684
0.5459	3.40057e-05	0.0111083
0.546	3.38319e-05	0.0106629
0.5461	3.36511e-05	0.010232
0.5462	3.34638e-05	0.00981492
0.5463	3.32702e-05	0.0094114
0.5464	3.30707e-05	0.00902101
0.5465	3.28656e-05	0.00864334
0.5466	3.26554e-05	0.00827802
0.5467	3.24401e-05	0.00792469
0.5468	3.22203e-05	0.00758298
0.5469	3.19961e-05	0.00725254
0.547	3.17678e-05	0.00693305
0.5471	3.15357e-05	0.00662416
0.5472	3.13001e-05	0.00632557
0.5473	3.10612e-05	0.00603696
0.5474	3.08193e-05	0.00575804
0.5475	3.05745e-05	0.0054885
0.5476	3.03271e-05	0.00522808
0.5477	3.00773e-05	0.00497642
0.5478	2.98253e-05	0.00473332
0.5479	2.95713e-05	0.00449854
0.548	2.93156e-05	0.00427181
0.5481	2.90583e-05	0.00405289
0.5482	2.87995e-05	0.00384155
0.5483	2.85395e-05	0.00363754
0.5484	2.82784e-05	0.00344066
0.5485	2.80164e-05	0.00325068
0.5486	2.77535e-05	0.00306738
0.5487	2.74901e-05	0.00289057
0.5488	2.72262e-05	0.00272005
0.5489	2.69619e-05	0.00255561
0.549	2.66973e-05	0.00239708
0.5491	2.64327e-05	0.00224426
0.5492	2.6168e-05	0.00209699
0.5493	2.59035e-05	0.00195509
0.5494	2.56392e-05	0.00181839
0.5495	2.53753e-05	0.00168673
0.5496	2.51117e-05	0.00155996
0.5497	2.48487e-05	0.00143791
0.5498	2.45863e-05	0.00132045
0.5499	2.43246e-05	0.00120742
0.55	2.40637e-05	0.00109869
0.5501	2.38036e-05	0.000994124
0.5502	2.35444e-05	0.000893517
0.5503	2.32862e-05	0.000796814
0.5504	2.30291e-05	0.00070389
0.5505	2.27732e-05	0.000614624
0.5506	2.25184e-05	0.0005289
0.5507	2.22649e-05	0.000446603
0.5508	2.20127e-05	0.000367624
0.5509	2.17618e-05	0.000291855
0.551	2.15124e-05	0.000219192
0.5511	2.12644e-05	0.000149535
0.5512	2.1018e-05	8.27853e-05
0.5513	2.07731e-05	1.88486e-05
0.5514	2.05297e-05	-4.23675e-05
0.5515	2.0288e-05	-0.000100952
0.5516	2.00479e-05	-0.000156993
0.5517	1.98095e-05	-0.000210573
0.5518	1.95729e-05	-0.000261774
0.5519	1.9338e-05	-0.000310675
0.552	1.91048e-05	-0.000357354
0.5521	1.88735e-05	-0.000401885
0.5522	1.86439e-05	-0.000444339
0.5523	1.84162e-05	-0.000484787
0.5524	1.81904e-05	-0.000523298
0.5525	1.79664e-05	-0.000559936
0.5526	1.77443e-05	-0.000594766
0.5527	1.75241e-05	-0.000627918
0.5528	1.73058e-05	-0.000659382
0.5529	1.70894e-05	-0.000689215
0.553	1.6875e-05	-0.000717476
0.5531	1.66625e-05	-0.000744217
0.5532	1.6452e-05	-0.000769494
0.5533	1.62434e-05	-0.000793356
0.5534	1.60368e-05	-0.000815854
0.5535	1.58322e-05	-0.000837037
0.5536	1.56296e-05	-0.000856951
0.5537	1.54289e-05	-0.000875642
0.5538	1.52302e-05	-0.000893154
0.5539	1.50335e-05	-0.000909529
0.554	1.48388e-05	-0.000924808
0.5541	1.46461e-05	-0.000939033
0.5542	1.44553e-05	-0.000952242
0.5543	1.42666e-05	-0.000964472
0.5544	1.40798e-05	-0.00097576
0.5545	1.38949e-05	-0.000986141
0.5546	1.37121e-05	-0.000995649
0.5547	1.35312e-05	-0.00100432
0.5548	1.33522e-05	-0.00101218
0.5549	1.31752e-05	-0.00101926
0.555	1.30001e-05	-0.0010256
0.5551	1.28269e-05	-0.00103122
0.5552	1.26556e-05	-0.00103622
0.5553	1.24863e-05	-0.00104056
0.5554	1.23188e-05	-0.00104425
0.5555	1.21533e-05	-0.00104734
0.5556	1.19896e-05	-0.00104984
0.5557	1.18278e-05	-0.00105177
0.5558	1.16679e-05	-0.00105317
0.5559	1.15098e-05	-0.00105405
0.556	1.13535e-05	-0.00105443
0.5561	1.11991e-05	-0.00105433
0.5562	1.10465e-05	-0.00105378
0.5563	1.08957e-05	-0.0010528
0.5564	1.07468e-05	-0.0010514
0.5565	1.05996e-05	-0.0010496
0.5566	1.04541e-05	-0.00104743
0.5567	1.03104e-05	-0.00104489
0.5568	1.01685e-05	-0.001042
0.5569	1.00283e-05	-0.00103878
0.557	9.88976e-06	-0.00103525
0.5571	9.75296e-06	-0.00103142
0.5572	9.61785e-06	-0.0010273
0.5573	9.48441e-06	-0.00102292
0.5574	9.35262e-06	-0.00101827
0.5575	9.22248e-06	-0.00101338
0.5576	9.09392e-06	-0.00100826
0.5577	8.96697e-06	-0.00100298
0.5578	8.84161e-06	-0.000997495
0.5579	8.71785e-06	-0.00099181
0.558	8.59566e-06	-0.000985937
0.5581	8.47502e-06	-0.000979885
0.5582	8.35592e-06	-0.000973667
0.5583	8.23836e-06	-0.00096729
0.5584	8.1223e-06	-0.000960766
0.5585	8.00774e-06	-0.000954102
0.5586	7.89467e-06	-0.000947308
0.5587	7.78306e-06	-0.000940392
0.5588	7.6729e-06	-0.000933362
0.5589	7.56418e-06	-0.000926227
0.559	7.45689e-06	-0.000918994
0.5591	7.351e-06	-0.00091167
0.5592	7.24651e-06	-0.000904262
0.5593	7.1434e-06	-0.000896777
0.5594	7.04165e-06	-0.000889221
0.5595	6.94125e-06	-0.000881602
0.5596	6.84218e-06	-0.000873924
0.5597	6.74444e-06	-0.000866194
0.5598	6.648e-06	-0.000858417
0.5599	6.55285e-06	-0.000850598
0.56	6.45898e-06	-0.000842743
0.5601	6.36631e-06	-0.000834857
0.5602	6.2749e-06	-0.000827012
0.5603	6.18471e-06	-0.000819142
0.5604	6.09575e-06	-0.000811253
0.5605	6.00799e-06	-0.000803349
0.5606	5.92143e-06	-0.000795432
0.5607	5.83605e-06	-0.000787509
0.5608	5.75182e-06	-0.000779581
0.5609	5.66876e-06	-0.000771653
0.561	5.58682e-06	-0.000763728
0.5611	5.50601e-06	-0.00075581
0.5612	5.42632e-06	-0.000747901
0.5613	5.34772e-06	-0.000740004
0.5614	5.2702e-06	-0.000732123
0.5615	5.19375e-06	-0.00072426
0.5616	5.11837e-06	-0.000716418
0.5617	5.04402e-06	-0.000708599
0.5618	4.97071e-06	-0.000700806
0.5619	4.89842e-06	-0.00069304
0.562	4.82714e-06	-0.000685305
0.5621	4.75685e-06	-0.000677601
0.5622	4.68754e-06	-0.000669932
0.5623	4.61921e-06	-0.000662298
0.5624	4.55183e-06	-0.000654702
0.5625	4.4854e-06	-0.000647146
0.5626	4.41984e-06	-0.00063963
0.5627	4.3552e-06	-0.000632224
0.5628	4.29148e-06	-0.000624859
0.5629	4.22865e-06	-0.000617538
0.563	4.16672e-06	-0.00061026
0.5631	4.10565e-06	-0.000603029
0.5632	4.04546e-06	-0.000595844
0.5633	3.98611e-06	-0.000588707
0.5634	3.92761e-06	-0.000581618
0.5635	3.86994e-06	-0.000574579
0.5636	3.81309e-06	-0.000567591
0.5637	3.75705e-06	-0.000560654
0.5638	3.70181e-06	-0.00055377
0.5639	3.64736e-06	-0.000546938
0.564	3.59368e-06	-0.00054016
0.5641	3.54078e-06	-0.000533436
0.5642	3.48863e-06	-0.000526767
0.5643	3.43723e-06	-0.000520154
0.5644	3.38657e-06	-0.000513596
0.5645	3.33664e-06	-0.000507094
0.5646	3.28743e-06	-0.000500649
0.5647	3.23892e-06	-0.000494261
0.5648	3.19111e-06	-0.00048793
0.5649	3.144e-06	-0.000481656
0.565	3.09756e-06	-0.000475441
0.5651	3.05174e-06	-0.000469283
0.5652	3.00659e-06	-0.00046325
0.5653	2.96208e-06	-0.000457274
0.5654	2.91822e-06	-0.000451354
0.5655	2.875e-06	-0.000445491
0.5656	2.8324e-06	-0.000439683
0.5657	2.79043e-06	-0.000433933
0.5658	2.74906e-06	-0.000428239
0.5659	2.7083e-06	-0.000422601
0.566	2.66812e-06	-0.00041702
0.5661	2.62854e-06	-0.000411496
0.5662	2.58953e-06	-0.000406028
0.5663	2.55109e-06	-0.000400616
0.5664	2.51321e-06	-0.000395261
0.5665	2.47589e-06	-0.000389962
0.5666	2.43911e-06	-0.000384718
0.5667	2.40287e-06	-0.000379531
0.5668	2.36717e-06	-0.000374399
0.5669	2.33198e-06	-0.000369323
0.567	2.29732e-06	-0.000364302
0.5671	2.26316e-06	-0.000359336
0.5672	2.2295e-06	-0.000354425
0.5673	2.19634e-06	-0.000349569
0.5674	2.16367e-06	-0.000344767
0.5675	2.13148e-06	-0.000340019
0.5676	2.09971e-06	-0.000335324
0.5677	2.0684e-06	-0.00033075
0.5678	2.03756e-06	-0.000326228
0.5679	2.00717e-06	-0.000321756
0.568	1.97723e-06	-0.000317334
0.5681	1.94773e-06	-0.000312963
0.5682	1.91867e-06	-0.000308642
0.5683	1.89004e-06	-0.00030437
0.5684	1.86183e-06	-0.000300148
0.5685	1.83404e-06	-0.000295974
0.5686	1.80666e-06	-0.00029185
0.5687	1.77969e-06	-0.000287773
0.5688	1.75312e-06	-0.000283745
0.5689	1.72694e-06	-0.000279764
0.569	1.70115e-06	-0.00027583
0.5691	1.67574e-06	-0.000271943
0.5692	1.65072e-06	-0.000268103
0.5693	1.62606e-06	-0.000264309
0.5694	1.60177e-06	-0.000260561
0.5695	1.57784e-06	-0.000256858
0.5696	1.55427e-06	-0.0002532
0.5697	1.53105e-06	-0.000249587
0.5698	1.50818e-06	-0.000246019
0.5699	1.48565e-06	-0.000242494
0.57	1.46346e-06	-0.000239013
0.5701	1.44154e-06	-0.000235575
0.5702	1.41995e-06	-0.000232247
0.5703	1.39868e-06	-0.000228959
0.5704	1.37772e-06	-0.000225711
0.5705	1.35708e-06	-0.000222503
0.5706	1.33675e-06	-0.000219334
0.5707	1.31673e-06	-0.000216203
0.5708	1.297e-06	-0.000213112
0.5709	1.27757e-06	-0.000210058
0.571	1.25843e-06	-0.000207043
0.5711	1.23958e-06	-0.000204064
0.5712	1.22101e-06	-0.000201123
0.5713	1.20272e-06	-0.000198219
0.5714	1.1847e-06	-0.000195351
0.5715	1.16695e-06	-0.000192519
0.5716	1.14947e-06	-0.000189723
0.5717	1.13226e-06	-0.000186962
0.5718	1.1153e-06	-0.000184236
0.5719	1.0986e-06	-0.000181545
0.572	1.08215e-06	-0.000178888
0.5721	1.06594e-06	-0.000176265
0.5722	1.04999e-06	-0.000173676
0.5723	1.03427e-06	-0.00017112
0.5724	1.01879e-06	-0.000168597
0.5725	1.00354e-06	-0.000166106
0.5726	9.88469e-07	-0.000163648
0.5727	9.73623e-07	-0.000161288
0.5728	9.59001e-07	-0.000158958
0.5729	9.446e-07	-0.000156657
0.573	9.30415e-07	-0.000154385
0.5731	9.16445e-07	-0.000152141
0.5732	9.02686e-07	-0.000149925
0.5733	8.89134e-07	-0.000147738
0.5734	8.75788e-07	-0.000145578
0.5735	8.62643e-07	0
0.5736	8.49697e-07	0
0.575	6.8214e-07	0
0.5775	4.46534e-07	0
0.58	2.68385e-07	0
0.5825	1.29924e-07	0
0.585	2.19344e-08	0
0.5875	-6.23652e-08	0
0.59	-1.28057e-07	0
0.5925	-1.79254e-07	0
0.595	-2.19123e-07	0
0.5975	-2.50136e-07	0
0.6	-2.74226e-07	0
0.6025	-2.92905e-07	0
0.605	-3.07353e-07	0
0.6075	-3.18492e-07	0
0.61	-3.27046e-07	0
0.6125	-3.33577e-07	0
0.615	-3.38528e-07	0
0.6175	-3.42244e-07	0
0.62	-3.44993e-07	0
0.6225	-3.46988e-07	0
0.625	-3.48392e-07	0
0.6275	-3.49336e-07	0
0.63	-3.49919e-07	0
0.6325	-3.50221e-07	0
0.635	-3.50304e-07	0
0.6375	-3.50215e-07	0
0.64	-3.49992e-07	0
0.6425	-3.49665e-07	0
0.645	-3.49256e-07	0
0.6475	-3.48785e-07	0
0.65	-3.48264e-07	0
0.6525	-3.47705e-07	0
0.655	-3.47116e-07	0
0.6575	-3.46505e-07	0
0.66	-3.45877e-07	0
0.6625	-3.45235e-07	0
0.665	-3.44582e-07	0
0.6675	-3.43923e-07	0
0.67	-3.43257e-07	0
0.6725	-3.42587e-07	0
0.675	-3.41915e-07	0
0.6775	-3.4124e-07	0
0.68	-3.40564e-07	0
0.6825	-3.39888e-07	0
0.685	-3.39211e-07	0
0.6875	-3.38534e-07	0
0.69	-3.37858e-07	0
0.6925	-3.37182e-07	0
0.695	-3.36507e-07	0
0.6975	-3.35833e-07	0
0.7	-2.88308e-06	0
0.7001	-4.14317e-06	-0.0105456
0.7002	-5.5866e-06	-0.0129199
0.7003	-7.23311e-06	-0.0155736
0.7004	-9.10282e-06	-0.0185359
0.7005	-1.12158e-05	-0.0218356
0.7006	-1.35918e-05	-0.025501
0.7007	-1.62491e-05	-0.0295582
0.7008	-1.92048e-05	-0.0340304
0.7009	-2.24739e-05	-0.0389373
0.701	-2.60692e-05	-0.044294
0.7011	-3.00012e-05	-0.0501108
0.7012	-3.42784e-05	-0.0563934
0.7013	-3.89071e-05	-0.0631432
0.7014	-4.38918e-05	-0.0703575
0.7015	-4.92355e-05	-0.0780301
0.7016	-5.49397e-05	-0.086152
0.7017	-6.10047e-05	-0.0947117
0.7018	-6.74297e-05	-0.103696
0.7019	-7.42129e-05	-0.113089
0.702	-8.13519e-05	-0.122875
0.7021	-8.88435e-05	-0.133036
0.7022	-9.66838e-05	-0.143555
0.7023	-0.000104868	-0.154412
0.7024	-0.000113392	-0.165589
0.7025	-0.000122251	-0.177067
0.7026	-0.000131437	-0.188825
0.7027	-0.000140947	-0.200845
0.7028	-0.000150773	-0.213107
0.7029	-0.000160909	-0.225593
0.703	-0.000171348	-0.238283
0.7031	-0.000182083	-0.251159
0.7032	-0.000193108	-0.264203
0.7033	-0.000204414	-0.277397
0.7034	-0.000215996	-0.290723
0.7035	-0.000227845	-0.304165
0.7036	-0.000239953	-0.317706
0.7037	-0.000252314	-0.33133
0.7038	-0.00026492	-0.345021
0.7039	-0.000277762	-0.358764
0.704	-0.000290833	-0.372544
0.7041	-0.000304125	-0.386348
0.7042	-0.000317631	-0.400162
0.7043	-0.000331342	-0.413972
0.7044	-0.00034525	-0.427766
0.7045	-0.000359349	-0.441531
0.7046	-0.00037363	-0.455256
0.7047	-0.000388084	-0.46893
0.7048	-0.000402705	-0.482541
0.7049	-0.000417485	-0.49608
0.705	-0.000432416	-0.509537
0.7051	-0.00044749	-0.522901
0.7052	-0.000462699	-0.536165
0.7053	-0.000478036	-0.549319
0.7054	-0.000493494	-0.562356
0.7055	-0.000509064	-0.575267
0.7056	-0.000524741	-0.588046
0.7057	-0.000540515	-0.600685
0.7058	-0.00055638	-0.613177
0.7059	-0.000572329	-0.625517
0.706	-0.000588355	-0.637699
0.7061	-0.00060445	-0.649717
0.7062	-0.000620609	-0.661566
0.7063	-0.000636823	-0.673241
0.7064	-0.000653086	-0.684738
0.7065	-0.000669391	-0.696053
0.7066	-0.000685733	-0.707181
0.7067	-0.000702104	-0.71812
0.7068	-0.000718498	-0.728865
0.7069	-0.000734909	-0.739414
0.707	-0.000751331	-0.749764
0.7071	-0.000767757	-0.759913
0.7072	-0.000784183	-0.769858
0.7073	-0.000800601	-0.779598
0.7074	-0.000817007	-0.789131
0.7075	-0.000833394	-0.798455
0.7076	-0.000849758	-0.807569
0.7077	-0.000866093	-0.816471
0.7078	-0.000882393	-0.825162
0.7079	-0.000898654	-0.833641
0.708	-0.000914871	-0.841906
0.7081	-0.000931038	-0.849958
0.7082	-0.000947151	-0.857797
0.7083	-0.000963206	-0.865422
0.7084	-0.000979197	-0.872834
0.7085	-0.00099512	-0.880034
0.7086	-0.00101097	-0.887021
0.7087	-0.00102675	-0.893797
0.7088	-0.00104244	-0.900362
0.7089	-0.00105805	-0.906718
0.709	-0.00107358	-0.912865
0.7091	-0.00108901	-0.918806
0.7092	-0.00110435	-0.92454
0.7093	-0.00111958	-0.930069
0.7094	-0.00113472	-0.935396
0.7095	-0.00114975	-0.940521
0.7096	-0.00116467	-0.945447
0.7097	-0.00117948	-0.950176
0.7098	-0.00119418	-0.954708
0.7099	-0.00120876	-0.959047
0.71	-0.00122322	-0.963195
0.7101	-0.00123756	-0.967153
0.7102	-0.00125177	-0.970924
0.7103	-0.00126586	-0.97451
0.7104	-0.00127981	-0.977914
0.7105	-0.00129364	-0.981138
0.7106	-0.00130733	-0.984184
0.7107	-0.00132088	-0.987055
0.7108	-0.0013343	-0.989754
0.7109	-0.00134758	-0.992283
0.711	-0.00136072	-0.994645
0.7111	-0.00137372	-0.996842
0.7112	-0.00138657	-0.998878
0.7113	-0.00139928	-1.00075
0.7114	-0.00141184	-1.00247
0.7115	-0.00142425	-1.00404
0.7116	-0.00143652	-1.00546
0.7117	-0.00144863	-1.00673
0.7118	-0.0014606	-1.00785
0.7119	-0.00147241	-1.00883
0.712	-0.00148407	-1.00968
0.7121	-0.00149558	-1.01038
0.7122	-0.00150694	-1.01096
0.7123	-0.00151814	-1.0114
0.7124	-0.00152919	-1.01172
0.7125	-0.00154008	-1.01191
0.7126	-0.00155082	-1.01198
0.7127	-0.0015614	-1.01193
0.7128	-0.00157183	-1.01176
0.7129	-0.0015821	-1.01148
0.713	-0.00159222	-1.0111
0.7131	-0.00160218	-1.0106
0.7132	-0.00161199	-1.01
0.7133	-0.00162164	-1.0093
0.7134	-0.00163114	-1.0085
0.7135	-0.00164048	-1.0076
0.7136	-0.00164967	-1.00661
0.7137	-0.0016587	-1.00553
0.7138	-0.00166759	-1.00437
0.7139	-0.00167632	-1.00311
0.714	-0.00168489	-1.00178
0.7141	-0.00169332	-1.00036
0.7142	-0.00170159	-0.998872
0.7143	-0.00170972	-0.997307
0.7144	-0.0017177	-0.995669
0.7145	-0.00172552	-0.993963
0.7146	-0.0017332	-0.992189
0.7147	-0.00174074	-0.990352
0.7148	-0.00174812	-0.988453
0.7149	-0.00175537	-0.986494
0.715	-0.00176246	-0.984479
0.7151	-0.00176942	-0.982409
0.7152	-0.00177623	-0.980287
0.7153	-0.00178291	-0.978116
0.7154	-0.00178944	-0.975896
0.7155	-0.00179584	-0.973632
0.7156	-0.0018021	-0.971324
0.7157	-0.00180822	-0.968976
0.7158	-0.00181421	-0.966588
0.7159	-0.00182006	-0.964164
0.716	-0.00182579	-0.961706
0.7161	-0.00183138	-0.959214
0.7162	-0.00183684	-0.956693
0.7163	-0.00184218	-0.954142
0.7164	-0.00184738	-0.951565
0.7165	-0.00185247	-0.948963
0.7166	-0.00185742	-0.946337
0.7167	-0.00186226	-0.943691
0.7168	-0.00186698	-0.941025
0.7169	-0.00187157	-0.938342
0.717	-0.00187605	-0.935642
0.7171	-0.00188041	-0.932929
0.7172	-0.00188466	-0.930202
0.7173	-0.00188879	-0.927465
0.7174	-0.00189281	-0.924718
0.7175	-0.00189672	-0.921963
0.7176	-0.00190052	-0.919201
0.7177	-0.00190421	-0.916428
0.7178	-0.0019078	-0.913644
0.7179	-0.00191129	-0.910849
0.718	-0.00191467	-0.908046
0.7181	-0.00191794	-0.905236
0.7182	-0.00192112	-0.90242
0.7183	-0.0019242	-0.899599
0.7184	-0.00192719	-0.896774
0.7185	-0.00193008	-0.893948
0.7186	-0.00193287	-0.891121
0.7187	-0.00193557	-0.888293
0.7188	-0.00193818	-0.885466
0.7189	-0.0019407	-0.882639
0.719	-0.00194313	-0.879811
0.7191	-0.00194546	-0.876979
0.7192	-0.0019477	-0.874141
0.7193	-0.00194984	-0.871291
0.7194	-0.00195188	-0.868424
0.7195	-0.00195382	-0.86553
0.7196	-0.00195565	-0.862602
0.7197	-0.00195736	-0.859627
0.7198	-0.00195894	-0.856594
0.7199	-0.0019604	-0.85349
0.72	-0.00196171	-0.850299
0.7201	-0.00196288	-0.847006
0.7202	-0.00196389	-0.843602
0.7203	-0.00196472	-0.84007
0.7204	-0.00196538	-0.836393
0.7205	-0.00196585	-0.832553
0.7206	-0.00196611	-0.828531
0.7207	-0.00196615	-0.82431
0.7208	-0.00196597	-0.819871
0.7209	-0.00196555	-0.815195
0.721	-0.00196487	-0.810265
0.7211	-0.00196393	-0.805063
0.7212	-0.00196271	-0.799571
0.7213	-0.0019612	-0.793774
0.7214	-0.00195939	-0.787656
0.7215	-0.00195726	-0.781204
0.7216	-0.00195481	-0.774404
0.7217	-0.00195202	-0.767248
0.7218	-0.0019489	-0.759727
0.7219	-0.00194542	-0.751834
0.722	-0.00194159	-0.743565
0.7221	-0.0019374	-0.73492
0.7222	-0.00193284	-0.725897
0.7223	-0.00192791	-0.716501
0.7224	-0.00192262	-0.706734
0.7225	-0.00191694	-0.696603
0.7226	-0.0019109	-0.686116
0.7227	-0.00190448	-0.675282
0.7228	-0.0018977	-0.664113
0.7229	-0.00189054	-0.652619
0.723	-0.00188302	-0.640813
0.7231	-0.00187513	-0.628711
0.7232	-0.00186688	-0.616325
0.7233	-0.00185828	-0.603672
0.7234	-0.00184933	-0.590766
0.7235	-0.00184003	-0.577624
0.7236	-0.0018304	-0.564262
0.7237	-0.00182043	-0.550696
0.7238	-0.00181014	-0.536943
0.7239	-0.00179952	-0.52302
0.724	-0.0017886	-0.508942
0.7241	-0.00177736	-0.494727
0.7242	-0.00176583	-0.48039
0.7243	-0.00175401	-0.465948
0.7244	-0.00174191	-0.451416
0.7245	-0.00172953	-0.436809
0.7246	-0.00171688	-0.422143
0.7247	-0.00170398	-0.407432
0.7248	-0.00169082	-0.392692
0.7249	-0.00167742	-0.377935
0.725	-0.00166379	-0.363175
0.7251	-0.00164993	-0.348427
0.7252	-0.00163585	-0.333702
0.7253	-0.00162157	-0.319013
0.7254	-0.00160708	-0.304371
0.7255	-0.0015924	-0.289789
0.7256	-0.00157753	-0.275276
0.7257	-0.00156249	-0.260845
0.7258	-0.00154728	-0.246504
0.7259	-0.00153191	-0.232264
0.726	-0.00151639	-0.218133
0.7261	-0.00150073	-0.204122
0.7262	-0.00148493	-0.190238
0.7263	-0.001469	-0.176489
0.7264	-0.00145296	-0.162883
0.7265	-0.0014368	-0.149428
0.7266	-0.00142054	-0.13613
0.7267	-0.00140418	-0.122995
0.7268	-0.00138773	-0.11003
0.7269	-0.0013712	-0.0972414
0.727	-0.0013546	-0.0846334
0.7271	-0.00133794	-0.0722115
0.7272	-0.00132121	-0.0599804
0.7273	-0.00130443	-0.0479445
0.7274	-0.00128761	-0.0361079
0.7275	-0.00127075	-0.0244744
0.7276	-0.00125386	-0.0130474
0.7277	-0.00123695	-0.00183023
0.7278	-0.00122002	0.00917439
0.7279	-0.00120307	0.0199638
0.728	-0.00118613	0.0305357
0.7281	-0.00116918	0.0408881
0.7282	-0.00115224	0.051019
0.7283	-0.00113532	0.0609269
0.7284	-0.00111841	0.0706105
0.7285	-0.00110153	0.0800687
0.7286	-0.00108469	0.0893005
0.7287	-0.00106787	0.0983053
0.7288	-0.0010511	0.107083
0.7289	-0.00103438	0.115632
0.729	-0.00101771	0.123954
0.7291	-0.0010011	0.132048
0.7292	-0.00098455	0.139915
0.7293	-0.000968067	0.147554
0.7294	-0.000951656	0.154967
0.7295	-0.000935321	0.162155
0.7296	-0.000919067	0.169118
0.7297	-0.000902898	0.175857
0.7298	-0.000886817	0.182374
0.7299	-0.00087083	0.188669
0.73	-0.00085494	0.194745
0.7301	-0.000839151	0.200603
0.7302	-0.000823465	0.206245
0.7303	-0.000807888	0.211672
0.7304	-0.000792422	0.216886
0.7305	-0.000777071	0.22189
0.7306	-0.000761837	0.226685
0.7307	-0.000746723	0.231274
0.7308	-0.000731734	0.235659
0.7309	-0.00071687	0.239842
0.731	-0.000702136	0.243825
0.7311	-0.000687533	0.247612
0.7312	-0.000673065	0.251205
0.7313	-0.000658732	0.254606
0.7314	-0.000644539	0.257818
0.7315	-0.000630486	0.260844
0.7316	-0.000616575	0.263687
0.7317	-0.00060281	0.266349
0.7318	-0.000589191	0.268834
0.7319	-0.000575719	0.271143
0.732	-0.000562398	0.273281
0.7321	-0.000549228	0.27525
0.7322	-0.00053621	0.277053
0.7323	-0.000523346	0.278693
0.7324	-0.000510637	0.280173
0.7325	-0.000498084	0.281497
0.7326	-0.000485688	0.282667
0.7327	-0.00047345	0.283687
0.7328	-0.000461372	0.284559
0.7329	-0.000449452	0.285287
0.733	-0.000437693	0.285874
0.7331	-0.000426095	0.286322
0.7332	-0.000414658	0.286636
0.7333	-0.000403383	0.286818
0.7334	-0.000392269	0.286871
0.7335	-0.000381318	0.286799
0.7336	-0.000370529	0.286605
0.7337	-0.000359903	0.286291
0.7338	-0.000349439	0.285861
0.7339	-0.000339138	0.285317
0.734	-0.000328999	0.284664
0.7341	-0.000319022	0.283904
0.7342	-0.000309207	0.283039
0.7343	-0.000299554	0.282074
0.7344	-0.000290062	0.281011
0.7345	-0.00028073	0.279852
0.7346	-0.000271559	0.278602
0.7347	-0.000262548	0.277262
0.7348	-0.000253696	0.275836
0.7349	-0.000245002	0.274326
0.735	-0.000236466	0.272736
0.7351	-0.000228087	0.271068
0.7352	-0.000219864	0.269325
0.7353	-0.000211797	0.26751
0.7354	-0.000203883	0.265625
0.7355	-0.000196124	0.263673
0.7356	-0.000188517	0.261656
0.7357	-0.000181061	0.259579
0.7358	-0.000173756	0.257442
0.7359	-0.000166599	0.255248
0.736	-0.000159592	0.253
0.7361	-0.00015273	0.250701
0.7362	-0.000146015	0.248353
0.7363	-0.000139444	0.245958
0.7364	-0.000133017	0.243518
0.7365	-0.000126731	0.241036
0.7366	-0.000120586	0.238515
0.7367	-0.00011458	0.235956
0.7368	-0.000108712	0.233361
0.7369	-0.00010298	0.230733
0.737	-9.73835e-05	0.228074
0.7371	-9.19204e-05	0.225386
0.7372	-8.65894e-05	0.222671
0.7373	-8.13889e-05	0.219931
0.7374	-7.63176e-05	0.217168
0.7375	-7.13738e-05	0.214384
0.7376	-6.6556e-05	0.21158
0.7377	-6.18628e-05	0.208759
0.7378	-5.72924e-05	0.205922
0.7379	-5.28434e-05	0.203071
0.738	-4.85141e-05	0.200208
0.7381	-4.4303e-05	0.197335
0.7382	-4.02084e-05	0.194452
0.7383	-3.62287e-05	0.191563
0.7384	-3.23624e-05	0.188668
0.7385	-2.86077e-05	0.185768
0.7386	-2.4963e-05	0.182866
0.7387	-2.14268e-05	0.179962
0.7388	-1.79973e-05	0.177059
0.7389	-1.46729e-05	0.174157
0.739	-1.1452e-05	0.171258
0.7391	-8.33299e-06	0.168363
0.7392	-5.31414e-06	0.165474
0.7393	-2.39385e-06	0.162591
0.7394	4.31302e-07	0.159716
0.7395	3.15938e-06	0.156516
0.7396	5.79382e-06	0.151554
0.7397	8.33626e-06	0.146739
0.7398	1.07883e-05	0.14207
0.7399	1.31516e-05	0.137541
0.74	1.54278e-05	0.13315
0.7401	1.76184e-05	0.128892
0.7402	1.97251e-05	0.124765
0.7403	2.17495e-05	0.120764
0.7404	2.36931e-05	0.116886
0.7405	2.55576e-05	0.113127
0.7406	2.73446e-05	0.109484
0.7407	2.90557e-05	0.105953
0.7408	3.06925e-05	0.102531
0.7409	3.22566e-05	0.0992148
0.741	3.37497e-05	0.0960004
0.7411	3.51735e-05	0.0928848
0.7412	3.65295e-05	0.0898651
0.7413	3.78195e-05	0.0869381
0.7414	3.90451e-05	0.084101
0.7415	4.0208e-05	0.081351
0.7416	4.13099e-05	0.0786853
0.7417	4.23524e-05	0.0761013
0.7418	4.33371e-05	0.0735964
0.7419	4.42658e-05	0.0711682
0.742	4.51399e-05	0.0688143
0.7421	4.59613e-05	0.0665324
0.7422	4.67314e-05	0.0643202
0.7423	4.74518e-05	0.0621757
0.7424	4.8124e-05	0.0600968
0.7425	4.87497e-05	0.0580814
0.7426	4.93302e-05	0.0561277
0.7427	4.98671e-05	0.0542336
0.7428	5.03618e-05	0.0523975
0.7429	5.08158e-05	0.0506176
0.743	5.12303e-05	0.0488923
0.7431	5.16069e-05	0.0472198
0.7432	5.19468e-05	0.0455986
0.7433	5.22514e-05	0.0440272
0.7434	5.25218e-05	0.042504
0.7435	5.27594e-05	0.0410277
0.7436	5.29653e-05	0.0395968
0.7437	5.31408e-05	0.03821
0.7438	5.32869e-05	0.036866
0.7439	5.34048e-05	0.0355635
0.744	5.34957e-05	0.0343013
0.7441	5.35604e-05	0.0330782
0.7442	5.36002e-05	0.031893
0.7443	5.36159e-05	0.0307446
0.7444	5.36086e-05	0.029632
0.7445	5.35792e-05	0.0285541
0.7446	5.35286e-05	0.0275098
0.7447	5.34578e-05	0.0264981
0.7448	5.33675e-05	0.0255182
0.7449	5.32586e-05	0.024569
0.745	5.31319e-05	0.0236497
0.7451	5.29882e-05	0.0227593
0.7452	5.28283e-05	0.021897
0.7453	5.26529e-05	0.021062
0.7454	5.24627e-05	0.0202535
0.7455	5.22585e-05	0.0194707
0.7456	5.20408e-05	0.0187128
0.7457	5.18104e-05	0.0179791
0.7458	5.15679e-05	0.0172689
0.7459	5.13139e-05	0.0165815
0.746	5.10489e-05	0.0159162
0.7461	5.07736e-05	0.0152724
0.7462	5.04885e-05	0.0146494
0.7463	5.01941e-05	0.0140466
0.7464	4.9891e-05	0.0134634
0.7465	4.95795e-05	0.0128992
0.7466	4.92603e-05	0.0123535
0.7467	4.89338e-05	0.0118256
0.7468	4.86004e-05	0.0113152
0.7469	4.82605e-05	0.0108216
0.747	4.79146e-05	0.0103443
0.7471	4.75631e-05	0.00988287
0.7472	4.72064e-05	0.00943684
0.7473	4.68447e-05	0.00900571
0.7474	4.64786e-05	0.00858906
0.7475	4.61082e-05	0.00818643
0.7476	4.5734e-05	0.00779742
0.7477	4.53563e-05	0.00742154
0.7478	4.49754e-05	0.00705846
0.7479	4.45915e-05	0.00670779
0.748	4.42051e-05	0.00636916
0.7481	4.38163e-05	0.0060422
0.7482	4.34254e-05	0.00572655
0.7483	4.30326e-05	0.00542186
0.7484	4.26383e-05	0.00512781
0.7485	4.22427e-05	0.00484407
0.7486	4.18459e-05	0.00457032
0.7487	4.14482e-05	0.00430626
0.7488	4.10498e-05	0.00405158
0.7489	4.06509e-05	0.003806
0.749	4.02517e-05	0.00356923
0.7491	3.98524e-05	0.00334101
0.7492	3.94531e-05	0.00312107
0.7493	3.9054e-05	0.00290914
0.7494	3.86553e-05	0.00270499
0.7495	3.82572e-05	0.00250837
0.7496	3.78597e-05	0.00231904
0.7497	3.7463e-05	0.00213678
0.7498	3.70673e-05	0.00196136
0.7499	3.66727e-05	0.00179257
0.75	3.62793e-05	0.00163019
0.7501	3.58871e-05	0.00147403
0.7502	3.54964e-05	0.00132383
0.7503	3.51072e-05	0.00117946
0.7504	3.47196e-05	0.00104073
0.7505	3.43338e-05	0.000907468
0.7506	3.39498e-05	0.000779491
0.7507	3.35677e-05	0.000656632
0.7508	3.31876e-05	0.000538726
0.7509	3.28096e-05	0.000425614
0.751	3.24337e-05	0.00031714
0.7511	3.206e-05	0.000213153
0.7512	3.16886e-05	0.000113509
0.7513	3.13195e-05	1.80633e-05
0.7514	3.09528e-05	-7.33198e-05
0.7515	3.05886e-05	-0.000160774
0.7516	3.02269e-05	-0.00024443
0.7517	2.98677e-05	-0.000324412
0.7518	2.95111e-05	-0.000400842
0.7519	2.91572e-05	-0.000473839
0.752	2.88059e-05	-0.000543517
0.7521	2.84574e-05	-0.000609988
0.7522	2.81116e-05	-0.000673359
0.7523	2.77685e-05	-0.000733735
0.7524	2.74283e-05	-0.000791218
0.7525	2.70909e-05	-0.000845906
0.7526	2.67563e-05	-0.000897894
0.7527	2.64246e-05	-0.000947333
0.7528	2.60957e-05	-0.000994253
0.7529	2.57698e-05	-0.00103874
0.753	2.54468e-05	-0.00108088
0.7531	2.51268e-05	-0.00112076
0.7532	2.48097e-05	-0.00115844
0.7533	2.44955e-05	-0.00119402
0.7534	2.41843e-05	-0.00122757
0.7535	2.38761e-05	-0.00125915
0.7536	2.35709e-05	-0.00128883
0.7537	2.32687e-05	-0.0013167
0.7538	2.29694e-05	-0.0013428
0.7539	2.26732e-05	-0.00136721
0.754	2.23799e-05	-0.00138998
0.7541	2.20896e-05	-0.00141118
0.7542	2.18023e-05	-0.00143086
0.7543	2.15179e-05	-0.00144909
0.7544	2.12365e-05	-0.0014659
0.7545	2.09581e-05	-0.00148137
0.7546	2.06827e-05	-0.00149553
0.7547	2.04102e-05	-0.00150844
0.7548	2.01406e-05	-0.00152015
0.7549	1.9874e-05	-0.00153069
0.755	1.96103e-05	-0.00154013
0.7551	1.93494e-05	-0.00154849
0.7552	1.90914e-05	-0.00155589
0.7553	1.88364e-05	-0.00156229
0.7554	1.85841e-05	-0.00156774
0.7555	1.83348e-05	-0.00157229
0.7556	1.80882e-05	-0.00157596
0.7557	1.78445e-05	-0.00157878
0.7558	1.76036e-05	-0.00158081
0.7559	1.73655e-05	-0.00158206
0.756	1.71302e-05	-0.00158258
0.7561	1.68976e-05	-0.00158239
0.7562	1.66677e-05	-0.00158152
0.7563	1.64406e-05	-0.00158
0.7564	1.62161e-05	-0.00157786
0.7565	1.59944e-05	-0.00157513
0.7566	1.57753e-05	-0.00157184
0.7567	1.55588e-05	-0.00156801
0.7568	1.5345e-05	-0.00156366
0.7569	1.51338e-05	-0.00155881
0.757	1.49251e-05	-0.0015535
0.7571	1.4719e-05	-0.00154775
0.7572	1.45154e-05	-0.00154157
0.7573	1.43144e-05	-0.00153498
0.7574	1.41158e-05	-0.00152801
0.7575	1.39197e-05	-0.00152068
0.7576	1.3726e-05	-0.001513
0.7577	1.35348e-05	-0.00150505
0.7578	1.33459e-05	-0.00149679
0.7579	1.31595e-05	-0.00148824
0.758	1.29754e-05	-0.0014794
0.7581	1.27936e-05	-0.00147031
0.7582	1.26142e-05	-0.00146096
0.7583	1.24371e-05	-0.00145138
0.7584	1.22622e-05	-0.00144159
0.7585	1.20896e-05	-0.00143158
0.7586	1.19192e-05	-0.00142139
0.7587	1.1751e-05	-0.00141101
0.7588	1.1585e-05	-0.00140047
0.7589	1.14212e-05	-0.00138977
0.759	1.12595e-05	-0.00137893
0.7591	1.10999e-05	-0.00136795
0.7592	1.09424e-05	-0.00135685
0.7593	1.0787e-05	-0.00134564
0.7594	1.06337e-05	-0.00133432
0.7595	1.04823e-05	-0.00132291
0.7596	1.0333e-05	-0.00131141
0.7597	1.01857e-05	-0.00129984
0.7598	1.00403e-05	-0.00128819
0.7599	9.89688e-06	-0.00127649
0.76	9.75537e-06	-0.00126474
0.7601	9.61571e-06	-0.00125293
0.7602	9.47793e-06	-0.00124115
0.7603	9.342e-06	-0.00122934
0.7604	9.20791e-06	-0.00121749
0.7605	9.07564e-06	-0.00120563
0.7606	8.94515e-06	-0.00119375
0.7607	8.81644e-06	-0.00118187
0.7608	8.68948e-06	-0.00116998
0.7609	8.56425e-06	-0.00115809
0.761	8.44073e-06	-0.0011462
0.7611	8.3189e-06	-0.00113433
0.7612	8.19874e-06	-0.00112248
0.7613	8.08023e-06	-0.00111065
0.7614	7.96335e-06	-0.00109884
0.7615	7.84808e-06	-0.00108706
0.7616	7.73441e-06	-0.00107531
0.7617	7.6223e-06	-0.0010636
0.7618	7.51175e-06	-0.00105193
0.7619	7.40272e-06	-0.0010403
0.762	7.29522e-06	-0.00102872
0.7621	7.18921e-06	-0.00101719
0.7622	7.08467e-06	-0.00100571
0.7623	6.9816e-06	-0.000994291
0.7624	6.87996e-06	-0.000982925
0.7625	6.77975e-06	-0.000971619
0.7626	6.68089e-06	-0.000960375
0.7627	6.58342e-06	-0.000949253
0.7628	6.48731e-06	-0.000938196
0.7629	6.39256e-06	-0.000927206
0.763	6.29915e-06	-0.000916284
0.7631	6.20705e-06	-0.000905433
0.7632	6.11625e-06	-0.000894654
0.7633	6.02673e-06	-0.000883948
0.7634	5.93848e-06	-0.000873318
0.7635	5.85148e-06	-0.000862764
0.7636	5.76572e-06	-0.000852287
0.7637	5.68117e-06	-0.00084189
0.7638	5.59783e-06	-0.000831572
0.7639	5.51567e-06	-0.000821336
0.764	5.43468e-06	-0.000811181
0.7641	5.35485e-06	-0.00080111
0.7642	5.27616e-06	-0.000791121
0.7643	5.19859e-06	-0.000781218
0.7644	5.12213e-06	-0.000771399
0.7645	5.04677e-06	-0.000761665
0.7646	4.97249e-06	-0.000752018
0.7647	4.89927e-06	-0.000742457
0.7648	4.82711e-06	-0.000732984
0.7649	4.75598e-06	-0.000723597
0.765	4.68588e-06	-0.000714299
0.7651	4.61674e-06	-0.000705088
0.7652	4.54859e-06	-0.000696022
0.7653	4.48143e-06	-0.000687043
0.7654	4.41524e-06	-0.000678151
0.7655	4.35001e-06	-0.000669345
0.7656	4.28571e-06	-0.000660626
0.7657	4.22235e-06	-0.000651994
0.7658	4.15991e-06	-0.000643449
0.7659	4.09837e-06	-0.00063499
0.766	4.03773e-06	-0.000626618
0.7661	3.97796e-06	-0.000618332
0.7662	3.91907e-06	-0.000610133
0.7663	3.86103e-06	-0.00060202
0.7664	3.80383e-06	-0.000593993
0.7665	3.74747e-06	-0.000586052
0.7666	3.69193e-06	-0.000578196
0.7667	3.6372e-06	-0.000570425
0.7668	3.58327e-06	-0.000562739
0.7669	3.53012e-06	-0.000555138
0.767	3.47776e-06	-0.000547621
0.7671	3.42616e-06	-0.000540188
0.7672	3.37531e-06	-0.000532838
0.7673	3.32521e-06	-0.000525571
0.7674	3.27584e-06	-0.000518387
0.7675	3.2272e-06	-0.000511285
0.7676	3.17923e-06	-0.000504265
0.7677	3.13195e-06	-0.000497382
0.7678	3.08537e-06	-0.000490579
0.7679	3.03948e-06	-0.000483854
0.768	2.99426e-06	-0.000477207
0.7681	2.9497e-06	-0.000470637
0.7682	2.9058e-06	-0.000464145
0.7683	2.86255e-06	-0.000457728
0.7684	2.81994e-06	-0.000451388
0.7685	2.77795e-06	-0.000445122
0.7686	2.73658e-06	-0.000438932
0.7687	2.69582e-06	-0.000432816
0.7688	2.65566e-06	-0.000426773
0.7689	2.6161e-06	-0.000420803
0.769	2.57712e-06	-0.000414906
0.7691	2.53872e-06	-0.000409081
0.7692	2.50089e-06	-0.000403327
0.7693	2.46361e-06	-0.000397643
0.7694	2.42689e-06	-0.00039203
0.7695	2.39071e-06	-0.000386487
0.7696	2.35507e-06	-0.000381012
0.7697	2.31996e-06	-0.000375605
0.7698	2.28537e-06	-0.000370266
0.7699	2.25129e-06	-0.000364995
0.77	2.21772e-06	-0.000359789
0.7701	2.1846e-06	-0.00035465
0.7702	2.15197e-06	-0.000349632
0.7703	2.11983e-06	-0.000344678
0.7704	2.08816e-06	-0.000339786
0.7705	2.05696e-06	-0.000334955
0.7706	2.02623e-06	-0.000330185
0.7707	1.99596e-06	-0.000325476
0.7708	1.96613e-06	-0.000320826
0.7709	1.93675e-06	-0.000316236
0.771	1.90781e-06	-0.000311705
0.7711	1.8793e-06	-0.000307231
0.7712	1.85122e-06	-0.000302815
0.7713	1.82355e-06	-0.000298456
0.7714	1.7963e-06	-0.000294153
0.7715	1.76945e-06	-0.000289906
0.7716	1.743e-06	-0.000285713
0.7717	1.71695e-06	-0.000281576
0.7718	1.69129e-06	-0.000277492
0.7719	1.66602e-06	-0.000273462
0.772	1.64112e-06	-0.000269485
0.7721	1.61659e-06	-0.00026556
0.7722	1.59243e-06	-0.000261686
0.7723	1.56864e-06	-0.000257864
0.7724	1.5452e-06	-0.000254092
0.7725	1.52211e-06	-0.000250371
0.7726	1.49932e-06	-0.000246698
0.7727	1.47687e-06	-0.000243132
0.7728	1.45475e-06	-0.000239612
0.7729	1.43297e-06	-0.000236138
0.773	1.41151e-06	-0.000232709
0.7731	1.39038e-06	-0.000229326
0.7732	1.36956e-06	-0.000225986
0.7733	1.34906e-06	-0.000222691
0.7734	1.32886e-06	-0.00021944
0.7735	1.30897e-06	-0.000216231
0.7736	1.28937e-06	-0.000213065
0.7737	1.27007e-06	-0.000209941
0.7738	1.25106e-06	-0.000206858
0.7739	1.23234e-06	-0.000203817
0.774	1.2139e-06	-0.000200816
0.7741	1.19573e-06	-0.000197855
0.7742	1.17784e-06	-0.000194934
0.7743	1.16022e-06	-0.000192052
0.7744	1.14286e-06	-0.000189208
0.7745	1.12577e-06	-0.000186403
0.7746	1.10893e-06	-0.000183636
0.7747	1.09235e-06	-0.000180906
0.7748	1.07601e-06	-0.000178213
0.7749	1.05993e-06	-0.000175556
0.775	1.04408e-06	-0.000172936
0.7751	1.02843e-06	-0.00017035
0.7752	1.01301e-06	-0.000167857
0.7753	9.97831e-07	-0.000165397
0.7754	9.82875e-07	-0.000162969
0.7755	9.68146e-07	-0.000160574
0.7756	9.53638e-07	-0.00015821
0.7757	9.3935e-07	-0.000155877
0.7758	9.25277e-07	-0.000153576
0.7759	9.11417e-07	-0.000151305
0.776	8.97766e-07	-0.000149064
0.7761	8.84321e-07	-0.000146854
0.7762	8.7108e-07	0
0.7763	8.58039e-07	0
0.7775	7.11982e-07	0
0.78	4.68461e-07	0
0.7825	2.85201e-07	0
0.785	1.42837e-07	0
0.7875	3.17902e-08	0
0.79	-5.5506e-08	0
0.7925	-1.23079e-07	0
0.795	-1.75752e-07	0
0.7975	-2.16776e-07	0
0.8	-2.48694e-07	0
0.8025	-2.73493e-07	0
0.805	-2.92725e-07	0
0.8075	-3.07606e-07	0
0.81	-3.19084e-07	0
0.8125	-3.27902e-07	0
0.815	-3.34639e-07	0
0.8175	-3.39751e-07	0
0.82	-3.43591e-07	0
0.8225	-3.46438e-07	0
0.825	-3.48507e-07	0
0.8275	-3.4997e-07	0
0.83	-3.50958e-07	0
0.8325	-3.51575e-07	0
0.835	-3.51902e-07	0
0.8375	-3.52004e-07	0
0.84	-3.51929e-07	0
0.8425	-3.51716e-07	0
0.845	-3.51396e-07	0
0.8475	-3.50992e-07	0
0.85	-3.50523e-07	0
0.8525	-3.50004e-07	0
0.855	-3.49445e-07	0
0.8575	-3.48856e-07	0
0.86	-3.48243e-07	0
0.8625	-3.47612e-07	0
0.865	-3.46968e-07	0
0.8675	-3.46313e-07	0
0.87	-3.4565e-07	0
0.8725	-3.44981e-07	0
0.875	-3.44308e-07	0
0.8775	-3.43632e-07	0
0.88	-3.42953e-07	0
0.8825	-3.42274e-07	0
0.885	-3.41594e-07	0
0.8875	-3.40913e-07	0
0.89	-3.40232e-07	0
0.8925	-3.39552e-07	0
0.895	-3.38873e-07	0
0.8975	-3.38194e-07	0
0.9	-3.37516e-07	0
0.9025	-3.36839e-07	0
0.905	-3.36163e-07	0
0.9075	-3.35488e-07	0
0.91	-3.34814e-07	0
0.9125	-3.34142e-07	0
0.915	-3.33471e-07	0
0.9175	-3.32801e-07	0
0.92	-3.32132e-07	0
0.9225	-3.31465e-07	0
0.925	-3.30799e-07	0
0.9275	-3.30134e-07	0
0.93	-3.29471e-07	0
0.9325	-3.28809e-07	0
0.935	-3.28148e-07	0
0.9375	-3.27488e-07	0
0.94	-3.2683e-07	0
0.9425	-3.26173e-07	0
0.945	-3.25518e-07	0
0.9475	-3.24863e-07	0
0.95	-3.24211e-07	0
0.9525	-3.23559e-07	0
0.955	-3.22909e-07	0
0.9575	-3.2226e-07	0
0.96	-3.21612e-07	0
0.9625	-3.20965e-07	0
0.965	-3.2032e-07	0
0.9675	-3.19677e-07	0
0.97	-3.19034e-07	0
0.9725	-3.18393e-07	0
0.975	-3.17753e-07	0
0.9775	-3.17114e-07	0
0.98	-3.16477e-07	0
0.9825	-3.15841e-07	0
0.985	-3.15206e-07	0
0.9875	-3.14572e-07	0
0.99	-3.1394e-07	0
0.9925	-3.13309e-07	0
0.995	-3.12679e-07	0
0.9975	-3.12051e-07	0
1	-3.11424e-07	0


==> tikz/move_up/time_401/diff_max.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0
0.1025	6.78753e-05	6.78753e-05
0.105	0.00024203	0.000241837
0.1075	0.000517332	0.000505377
0.11	0.000870376	0.000804965
0.1125	0.00127715	0.00107514
0.115	0.00171897	0.0012622
0.1175	0.00218285	0.00134043
0.12	0.00266017	0.0013166
0.1225	0.00308034	0.00115726
0.125	0.00340197	0.000880862
0.1275	0.00362673	0.000559656
0.13	0.00377526	0.0002701
0.1325	0.0038698	5.86657e-05
0.135	0.00392808	-6.33721e-05
0.1375	0.00396263	-0.000109179
0.14	0.00398185	-0.000108119
0.1425	0.00399126	-8.80938e-05
0.145	0.00399439	-6.50218e-05
0.1475	0.00399354	-4.51884e-05
0.15	0.00399017	-3.00449e-05
0.1525	0.0039852	-1.91986e-05
0.155	0.00397923	-1.1753e-05
0.1575	0.00397264	-6.81176e-06
0.16	0.00396567	-3.63404e-06
0.1625	0.00395847	-1.65811e-06
0.165	0.00395113	-4.78899e-07
0.1675	0.00394372	1.86079e-07
0.17	0.00393627	5.27317e-07
0.1725	0.00392882	6.55959e-07
0.175	0.00392136	6.28741e-07
0.1775	0.00391391	5.01858e-07
0.18	0.00390647	3.32517e-07
0.1825	0.00389906	1.67206e-07
0.185	0.00389166	3.53974e-08
0.1875	0.00388428	-5.09008e-08
0.19	0.00387693	-9.20018e-08
0.1925	0.00386959	-1.01996e-07
0.195	0.00386228	-9.61057e-08
0.1975	0.00385498	-8.40438e-08
0.2	0.0038477	-7.0677e-08
0.2025	0.00384045	-5.81368e-08
0.205	0.00383321	-4.72071e-08
0.2075	0.00382599	-3.80427e-08
0.21	0.0038188	-3.05261e-08
0.2125	0.00381162	-2.44408e-08
0.215	0.00380446	-1.95522e-08
0.2175	0.00379732	-1.56428e-08
0.22	0.00379019	-1.25247e-08
0.2225	0.00378309	-1.0041e-08
0.225	0.003776	-8.06411e-09
0.2275	0.00376894	-6.49085e-09
0.23	0.00376189	-5.2388e-09
0.2325	0.00375486	-4.24219e-09
0.235	0.00374785	-3.44872e-09
0.2375	0.00374085	-2.81681e-09
0.24	0.00373388	-2.31342e-09
0.2425	0.00372692	-1.91232e-09
0.245	0.00371998	-1.59264e-09
0.2475	0.00371306	-1.33778e-09
0.25	0.00370616	-1.13455e-09
0.2525	0.00369927	-9.72443e-10
0.255	0.0036924	-8.43101e-10
0.2575	0.00368555	-7.39867e-10
0.26	0.00367872	-6.57437e-10
0.2625	0.0036719	-5.91587e-10
0.265	0.0036651	-5.38951e-10
0.2675	0.00365832	-4.96846e-10
0.27	0.00365156	-4.63136e-10
0.2725	0.00364481	-4.36115e-10
0.275	0.00363809	-4.14427e-10
0.2775	0.00363137	-3.96988e-10
0.28	0.00362468	-3.82937e-10
0.2825	0.003618	-3.71585e-10
0.285	0.00361134	-3.62384e-10
0.2875	0.0036047	-3.54898e-10
0.29	0.00359808	-3.48779e-10
0.2925	0.00359147	-3.43749e-10
0.295	0.00358487	-3.39587e-10
0.2975	0.0035783	-3.36117e-10
0.3	0.00357174	-3.33198e-10
0.3025	0.00356868	3.58531e-06
0.305	0.00357146	1.31212e-05
0.3075	0.00358018	2.80714e-05
0.31	0.00359372	4.59481e-05
0.3125	0.00361079	6.37449e-05
0.315	0.00363029	7.89967e-05
0.3175	0.00365141	9.02897e-05
0.32	0.00367359	9.73046e-05
0.3225	0.00369304	9.70466e-05
0.325	0.00370716	8.82157e-05
0.3275	0.00371569	7.25189e-05
0.33	0.00371957	5.34041e-05
0.3325	0.00372003	3.44605e-05
0.335	0.0037181	1.83772e-05
0.3375	0.00371455	6.55706e-06
0.34	0.00370992	-7.87739e-07
0.3425	0.00370459	-4.28663e-06
0.345	0.00369879	-5.07085e-06
0.3475	0.0036927	-4.56671e-06
0.35	0.00368642	-3.67115e-06
0.3525	0.00368002	-2.78339e-06
0.355	0.00367355	-2.0399e-06
0.3575	0.00366703	-1.46415e-06
0.36	0.0036605	-1.03737e-06
0.3625	0.00365395	-7.29328e-07
0.365	0.00364741	-5.10713e-07
0.3675	0.00364087	-3.57202e-07
0.37	0.00363434	-2.50086e-07
0.3725	0.00362783	-1.75581e-07
0.375	0.00362132	-1.23801e-07
0.3775	0.00361483	-8.7774e-08
0.38	0.00360836	-6.26389e-08
0.3825	0.0036019	-4.50322e-08
0.385	0.00359546	-3.26356e-08
0.3875	0.00358903	-2.38544e-08
0.39	0.00358262	-1.75919e-08
0.3925	0.00357623	-1.3093e-08
0.395	0.00356985	-9.83596e-09
0.3975	0.00356349	-7.45946e-09
0.4	0.00355714	-5.7117e-09
0.4025	0.00355081	-4.41635e-09
0.405	0.00354449	-3.44909e-09
0.4075	0.00353819	-2.7217e-09
0.41	0.00353191	-2.17104e-09
0.4125	0.00352564	-1.75161e-09
0.415	0.00351939	-1.43036e-09
0.4175	0.00351315	-1.18304e-09
0.42	0.00350692	-9.91779e-10
0.4225	0.00350072	-8.43266e-10
0.425	0.00349453	-7.27526e-10
0.4275	0.00348835	-6.37031e-10
0.43	0.00348219	-5.66065e-10
0.4325	0.00347604	-5.10263e-10
0.435	0.00346991	-4.66272e-10
0.4375	0.00346379	-4.31509e-10
0.44	0.00345769	-4.03972e-10
0.4425	0.00345161	-3.82104e-10
0.445	0.00344554	-3.64692e-10
0.4475	0.00343948	-3.5079e-10
0.45	0.00343344	-3.39652e-10
0.4525	0.00342741	-3.30698e-10
0.455	0.0034214	-3.23467e-10
0.4575	0.0034154	-3.17599e-10
0.46	0.00340942	-3.12809e-10
0.4625	0.00340345	-3.08872e-10
0.465	0.0033975	-3.05611e-10
0.4675	0.00339156	-3.02885e-10
0.47	0.00338564	-3.00584e-10
0.4725	0.00337973	-2.9868e-10
0.475	0.00337383	-2.97144e-10
0.4775	0.00336795	-2.95912e-10
0.48	0.00336208	-2.94911e-10
0.4825	0.00335623	-2.94074e-10
0.485	0.00335039	-2.93356e-10
0.4875	0.00334457	-2.92711e-10
0.49	0.00333876	-2.921e-10
0.4925	0.00333296	-2.91494e-10
0.495	0.00332718	-2.90876e-10
0.4975	0.00332141	-2.90241e-10
0.5	0.00331566	-2.89588e-10
0.5025	0.00327453	-3.64258e-05
0.505	0.00317113	-0.00013635
0.5075	0.00300181	-0.000300247
0.51	0.00277664	-0.000511191
0.5125	0.00250921	-0.000747446
0.515	0.00221163	-0.000990404
0.5175	0.00189326	-0.00122764
0.52	0.00156083	-0.00145265
0.5225	0.00125438	-0.00162679
0.525	0.00100416	-0.00172281
0.5275	0.000816125	-0.00174026
0.53	0.000681665	-0.00169498
0.5325	0.000588137	-0.00160648
0.535	0.000524011	-0.00149154
0.5375	0.000480341	-0.0013627
0.54	0.000450665	-0.00122876
0.5425	0.00043048	-0.00109573
0.545	0.000416702	-0.000967615
0.5475	0.000407239	-0.00084698
0.55	0.000400678	-0.000735371
0.5525	0.000396065	-0.000633609
0.555	0.00039276	-0.000541988
0.5575	0.000390333	-0.000460424
0.56	0.000388494	-0.000388565
0.5625	0.00038705	-0.000325865
0.565	0.00038587	-0.000271655
0.5675	0.000384867	-0.000225189
0.57	0.000383982	-0.000185685
0.5725	0.000383177	-0.000152358
0.575	0.000382425	-0.000124446
0.5775	0.000381709	-0.000101225
0.58	0.000381017	-8.20271e-05
0.5825	0.000380342	-6.62459e-05
0.585	0.000379678	-5.33401e-05
0.5875	0.000379022	-4.2835e-05
0.59	0.000378371	-3.43193e-05
0.5925	0.000377725	-2.74416e-05
0.595	0.000377082	-2.19044e-05
0.5975	0.000376442	-1.7459e-05
0.6	0.000375804	-1.38984e-05
0.6025	0.000375167	-1.10524e-05
0.605	0.000374533	-8.78152e-06
0.6075	0.0003739	-6.97212e-06
0.61	0.000373269	-5.53218e-06
0.6125	0.000372639	-4.38742e-06
0.615	0.000372011	-3.4781e-06
0.6175	0.000371384	-2.7563e-06
0.62	0.000370759	-2.18367e-06
0.6225	0.000370135	-1.7296e-06
0.625	0.000369513	-1.36969e-06
0.6275	0.000368892	-1.0845e-06
0.63	0.000368272	-8.58571e-07
0.6325	0.000367654	-6.79637e-07
0.635	0.000367038	-5.37946e-07
0.6375	0.000366423	-4.25762e-07
0.64	0.000365809	-3.36953e-07
0.6425	0.000365197	-2.66655e-07
0.645	0.000364586	-2.11016e-07
0.6475	0.000363976	-1.66981e-07
0.65	0.000363369	-1.32134e-07
0.6525	0.000362762	-1.04558e-07
0.655	0.000362157	-8.27379e-08
0.6575	0.000361553	-6.5473e-08
0.66	0.000360951	-5.18128e-08
0.6625	0.00036035	-4.10053e-08
0.665	0.00035975	-3.24549e-08
0.6675	0.000359152	-2.56906e-08
0.67	0.000358556	-2.03393e-08
0.6725	0.00035796	-1.61061e-08
0.675	0.000357366	-1.27575e-08
0.6775	0.000356774	-1.01086e-08
0.68	0.000356182	-8.01328e-09
0.6825	0.000355593	-6.35593e-09
0.685	0.000355004	-5.04501e-09
0.6875	0.000354417	-4.00812e-09
0.69	0.000353831	-3.188e-09
0.6925	0.000353247	-2.53934e-09
0.695	0.000352664	-2.02629e-09
0.6975	0.000352082	-1.62051e-09
0.7	0.000351502	-1.29956e-09
0.7025	0.000304413	-4.66594e-05
0.705	0.000172627	-0.000178039
0.7075	-5.15978e-05	-0.000397907
0.71	-0.0003563	-0.000685313
0.7125	-0.000723483	-0.00101137
0.715	-0.0011363	-0.00135093
0.7175	-0.00158135	-0.00168745
0.72	-0.00204874	-0.00201254
0.7225	-0.00248459	-0.00227638
0.725	-0.00284538	-0.00244016
0.7275	-0.00311982	-0.00249923
0.73	-0.00331769	-0.00247138
0.7325	-0.00345563	-0.00238048
0.735	-0.00354964	-0.00224781
0.7375	-0.00361249	-0.00208984
0.74	-0.00365367	-0.00191865
0.7425	-0.00367989	-0.00174285
0.745	-0.00369587	-0.00156845
0.7475	-0.00370483	-0.00139963
0.75	-0.003709	-0.00123917
0.7525	-0.00370991	-0.00108894
0.755	-0.0037086	-0.000950028
0.7575	-0.00370577	-0.000823034
0.76	-0.00370192	-0.000708131
0.7625	-0.00369738	-0.000605179
0.765	-0.00369237	-0.000513797
0.7675	-0.00368704	-0.000433423
0.77	-0.0036815	-0.000363353
0.7725	-0.00367583	-0.000302792
0.775	-0.00367006	-0.000250887
0.7775	-0.00366424	-0.000206758
0.78	-0.00365839	-0.000169529
0.7825	-0.00365251	-0.000138353
0.785	-0.00364663	-0.000112423
0.7875	-0.00364075	-9.0996e-05
0.79	-0.00363487	-7.33939e-05
0.7925	-0.00362899	-5.90116e-05
0.795	-0.00362313	-4.73171e-05
0.7975	-0.00361727	-3.78491e-05
0.8	-0.00361143	-3.02128e-05
0.8025	-0.0036056	-2.40744e-05
0.805	-0.00359978	-1.91542e-05
0.8075	-0.00359397	-1.52203e-05
0.81	-0.00358818	-1.20814e-05
0.8125	-0.0035824	-9.58137e-06
0.815	-0.00357663	-7.59311e-06
0.8175	-0.00357088	-6.01381e-06
0.82	-0.00356513	-4.76062e-06
0.8225	-0.0035594	-3.76705e-06
0.825	-0.00355369	-2.97985e-06
0.8275	-0.00354798	-2.35652e-06
0.83	-0.00354229	-1.86316e-06
0.8325	-0.00353662	-1.47283e-06
0.835	-0.00353095	-1.1641e-06
0.8375	-0.0035253	-9.19972e-07
0.84	-0.00351966	-7.26969e-07
0.8425	-0.00351403	-5.7441e-07
0.845	-0.00350842	-4.53835e-07
0.8475	-0.00350281	-3.5855e-07
0.85	-0.00349722	-2.83257e-07
0.8525	-0.00349165	-2.23766e-07
0.855	-0.00348608	-1.76763e-07
0.8575	-0.00348053	-1.39629e-07
0.86	-0.00347499	-1.10294e-07
0.8625	-0.00346946	-8.71197e-08
0.865	-0.00346395	-6.88134e-08
0.8675	-0.00345845	-5.4353e-08
0.87	-0.00345296	-4.29307e-08
0.8725	-0.00344748	-3.39084e-08
0.875	-0.00344201	-2.6782e-08
0.8775	-0.00343656	-2.11533e-08
0.88	-0.00343111	-1.67075e-08
0.8825	-0.00342568	-1.31962e-08
0.885	-0.00342027	-1.04228e-08
0.8875	-0.00341486	-8.23248e-09
0.89	-0.00340947	-6.50257e-09
0.8925	-0.00340408	-5.13632e-09
0.895	-0.00339871	-4.0573e-09
0.8975	-0.00339336	-3.20514e-09
0.9	-0.00338801	-2.53214e-09
0.9025	-0.00338268	-2.00065e-09
0.905	-0.00337735	-1.58092e-09
0.9075	-0.00337204	-1.24944e-09
0.91	-0.00336674	-9.87674e-10
0.9125	-0.00336145	-7.80951e-10
0.915	-0.00335618	-6.17701e-10
0.9175	-0.00335091	-4.88784e-10
0.92	-0.00334566	-3.86978e-10
0.9225	-0.00334042	-3.06583e-10
0.925	-0.00333519	-2.43097e-10
0.9275	-0.00332997	-1.92962e-10
0.93	-0.00332476	-1.53372e-10
0.9325	-0.00331957	-1.22108e-10
0.935	-0.00331438	-9.74184e-11
0.9375	-0.00330921	-7.79212e-11
0.94	-0.00330405	-6.2525e-11
0.9425	-0.0032989	7.24856e-11
0.945	-0.00329376	8.18202e-11
0.9475	-0.00328863	8.91325e-11
0.95	-0.00328352	9.48477e-11
0.9525	-0.00327841	9.9302e-11
0.955	-0.00327332	1.0276e-10
0.9575	-0.00326823	1.05431e-10
0.96	-0.00326316	1.07476e-10
0.9625	-0.0032581	1.09015e-10
0.965	-0.00325305	1.10147e-10
0.9675	-0.00324801	1.10954e-10
0.97	-0.00324298	1.11505e-10
0.9725	-0.00323796	1.11858e-10
0.975	-0.00323296	1.1206e-10
0.9775	-0.00322796	1.12145e-10
0.98	-0.00322298	1.1214e-10
0.9825	-0.003218	1.12067e-10
0.985	-0.00321304	1.11946e-10
0.9875	-0.00320809	1.1179e-10
0.99	-0.00320314	1.1161e-10
0.9925	-0.00319821	1.11412e-10
0.995	-0.00319329	1.112e-10
0.9975	-0.00318838	1.10985e-10
1	-0.00318348	1.10777e-10


==> tikz/move_up/time_401/feedback.dat <==
0	0	0
0.0025	0	-0
0.005	0	-0
0.0075	0	-0
0.01	0	-0
0.0125	0	-0
0.015	0	-0
0.0175	0	-0
0.02	0	-0
0.0225	0	-0
0.025	0	-0
0.0275	0	-0
0.03	0	-0
0.0325	0	-0
0.035	0	-0
0.0375	0	-0
0.04	0	-0
0.0425	0	-0
0.045	0	-0
0.0475	0	-0
0.05	0	-0
0.0525	0	-0
0.055	0	-0
0.0575	0	-0
0.06	0	-0
0.0625	0	-0
0.065	0	-0
0.0675	0	-0
0.07	0	-0
0.0725	0	-0
0.075	0	-0
0.0775	0	-0
0.08	0	-0
0.0825	0	-0
0.085	0	-0
0.0875	0	-0
0.09	0	-0
0.0925	0	-0
0.095	0	-0
0.0975	0	-0
0.1	-0.5231	-0
0.1025	-0.5231	0.00262055
0.105	-0.5231	0.154856
0.1075	-0.5231	0.476597
0.11	-0.5231	0.852437
0.1125	-0.5231	1.13813
0.115	-0.5231	1.24516
0.1175	-0.5231	1.16509
0.12	0	0.95383
0.1225	0	0.528537
0.125	0	0.0363329
0.1275	0	-0.305412
0.13	0	-0.437773
0.1325	0	-0.418742
0.135	0	-0.323155
0.1375	0	-0.136349
0.14	0	-0.0268725
0.1425	0	-0.00197239
0.145	0	0.00411682
0.1475	0	0.00548155
0.15	0	0.00520286
0.1525	0	0.00432381
0.155	0	0.00333881
0.1575	0	0.00246271
0.16	0	0.00176136
0.1625	0	0.00123255
0.165	0	0.000848946
0.1675	0	0.000578019
0.17	0	0.000594152
0.1725	0	0.000683869
0.175	0	0.000426991
0.1775	0	0.000175584
0.18	0	-1.80097e-05
0.1825	0	-0.000137932
0.185	0	-0.000186845
0.1875	0	-0.000180899
0.19	0	-8.67173e-05
0.1925	0	-3.1746e-05
0.195	0	-1.66185e-05
0.1975	0	-9.08442e-06
0.2	0	-4.8679e-06
0.2025	0	-2.61759e-06
0.205	0	-1.44586e-06
0.2075	0	-8.34883e-07
0.21	0	-5.11686e-07
0.2125	0	-3.36157e-07
0.215	0	-2.36628e-07
0.2175	0	-1.76577e-07
0.22	0	-1.37482e-07
0.2225	0	-1.0999e-07
0.225	0	-8.93602e-08
0.2275	0	-7.31469e-08
0.23	0	-6.004e-08
0.2325	0	-4.92873e-08
0.235	0	-4.04105e-08
0.2375	0	-3.30733e-08
0.24	0	-2.7017e-08
0.2425	0	-2.20307e-08
0.245	0	-1.79365e-08
0.2475	0	-1.45846e-08
0.25	0	-1.18478e-08
0.2525	0	-9.61866e-09
0.255	0	-7.80646e-09
0.2575	0	-6.33565e-09
0.26	0	-5.14394e-09
0.2625	0	-4.17953e-09
0.265	0	-3.39968e-09
0.2675	0	-2.76987e-09
0.27	0	-2.26145e-09
0.2725	0	-1.85139e-09
0.275	0	-1.5207e-09
0.2775	0	-1.2543e-09
0.28	0	-1.03966e-09
0.2825	0	-8.6681e-10
0.285	0	-7.2768e-10
0.2875	0	-6.15671e-10
0.29	0	-5.25456e-10
0.2925	0	-4.52968e-10
0.295	0	-3.94541e-10
0.2975	0	-3.47679e-10
0.3	-0.0336546	-3.09779e-10
0.3025	-0.0336546	0.000137182
0.305	-0.0336546	0.00673533
0.3075	-0.0336546	0.0192825
0.31	-0.0336546	0.0331477
0.3125	-0.0336546	0.0443206
0.315	-0.0336546	0.050898
0.3175	-0.0336546	0.0528449
0.32	0	0.0512669
0.3225	0	0.0468954
0.325	0	0.0355719
0.3275	0	0.0195939
0.33	0	0.00407016
0.3325	0	-0.00743896
0.335	0	-0.0137125
0.3375	0	-0.0152443
0.34	0	-0.0134157
0.3425	0	-0.00901466
0.345	0	-0.00205727
0.3475	0	-0.000735925
0.35	0	-0.000225932
0.3525	0	5.958e-06
0.355	0	8.82869e-05
0.3575	0	0.000101878
0.36	0	8.95804e-05
0.3625	0	7.05318e-05
0.365	0	5.23281e-05
0.3675	0	3.74174e-05
0.37	0	2.60963e-05
0.3725	0	1.78758e-05
0.375	0	1.20776e-05
0.3775	0	8.06968e-06
0.38	0	5.34034e-06
0.3825	0	3.50296e-06
0.385	0	2.27763e-06
0.3875	0	1.46706e-06
0.39	0	9.34872e-07
0.3925	0	5.8803e-07
0.395	0	3.6375e-07
0.3975	0	2.19999e-07
0.4	0	1.28832e-07
0.4025	0	7.17754e-08
0.405	0	3.66828e-08
0.4075	0	1.56119e-08
0.41	0	3.39653e-09
0.4125	0	-3.30261e-09
0.415	0	-6.62871e-09
0.4175	0	-7.94499e-09
0.42	0	-8.10947e-09
0.4225	0	-7.65393e-09
0.425	0	-6.90186e-09
0.4275	0	-6.04425e-09
0.43	0	-5.18946e-09
0.4325	0	-4.39421e-09
0.435	0	-3.68478e-09
0.4375	0	-3.06887e-09
0.44	0	-2.54448e-09
0.4425	0	-2.10422e-09
0.445	0	-1.73829e-09
0.4475	0	-1.43658e-09
0.45	0	-1.18947e-09
0.4525	0	-9.8803e-10
0.455	0	-8.24387e-10
0.4575	0	-6.91972e-10
0.46	0	-5.84935e-10
0.4625	0	-4.9875e-10
0.465	0	-4.29391e-10
0.4675	0	-3.73697e-10
0.47	0	3.19224e-10
0.4725	0	4.98425e-10
0.475	0	4.38647e-10
0.4775	0	3.25346e-10
0.48	0	2.68314e-10
0.4825	0	2.36947e-10
0.485	0	9.26766e-11
0.4875	0	-3.52823e-11
0.49	0	-1.29887e-10
0.4925	0	-1.87425e-10
0.495	0	-2.13181e-10
0.4975	0	-2.15608e-10
0.5	0.407259	-2.04528e-10
0.5025	0.407259	-0.00135343
0.505	0.407259	-0.0298247
0.5075	0.407259	-0.084536
0.51	0.407259	-0.146313
0.5125	0.407259	-0.198149
0.515	0.407259	-0.233144
0.5175	0.407259	-0.25368
0.52	0	-0.266001
0.5225	0	-0.27391
0.525	0	-0.260845
0.5275	0	-0.234059
0.53	0	-0.20766
0.5325	0	-0.18551
0.535	0	-0.165983
0.5375	0	-0.147754
0.54	0	-0.130527
0.5425	0	-0.114333
0.545	0	-0.0992316
0.5475	0	-0.0852792
0.55	0	-0.0725323
0.5525	0	-0.0610337
0.555	0	-0.0508026
0.5575	0	-0.0418295
0.56	0	-0.0340748
0.5625	0	-0.0274724
0.565	0	-0.0219339
0.5675	0	-0.0173546
0.57	0	-0.0136207
0.5725	0	-0.0106154
0.575	0	-0.00822544
0.5775	0	-0.006345
0.58	0	-0.00487902
0.5825	0	-0.00374481
0.585	0	-0.00287248
0.5875	0	-0.00220437
0.59	0	-0.00169398
0.5925	0	-0.00130448
0.595	0	-0.00100714
0.5975	0	-0.000779808
0.6	0	-0.000605599
0.6025	0	-0.000471702
0.605	0	-0.000368444
0.6075	0	-0.000288538
0.61	0	-0.000226488
0.6125	0	-0.000178147
0.615	0	-0.000140371
0.6175	0	-0.000110771
0.62	0	-8.75229e-05
0.6225	0	-6.92258e-05
0.625	0	-5.48004e-05
0.6275	0	-4.34108e-05
0.63	0	-3.44074e-05
0.6325	0	-2.72833e-05
0.635	0	-2.16418e-05
0.6375	0	-1.71714e-05
0.64	0	-1.36273e-05
0.6425	0	-1.08164e-05
0.645	0	-8.58626e-06
0.6475	0	-6.81654e-06
0.65	0	-5.4119e-06
0.6525	0	-4.29686e-06
0.655	0	-3.41164e-06
0.6575	0	-2.70882e-06
0.66	0	-2.15078e-06
0.6625	0	-1.70769e-06
0.665	0	-1.35586e-06
0.6675	0	-1.0765e-06
0.67	0	-8.54674e-07
0.6725	0	-6.78543e-07
0.675	0	-5.38695e-07
0.6775	0	-4.27658e-07
0.68	0	-3.39499e-07
0.6825	0	-2.69506e-07
0.685	0	-2.13938e-07
0.6875	0	-1.69822e-07
0.69	0	-1.34801e-07
0.6925	0	-1.07e-07
0.695	0	-8.49317e-08
0.6975	0	-6.74143e-08
0.7	0.609614	-5.35098e-08
0.7025	0.609614	-0.00166323
0.705	0.609614	-0.0381033
0.7075	0.609614	-0.109936
0.71	0.609614	-0.191915
0.7125	0.609614	-0.259146
0.715	0.609614	-0.301346
0.7175	0.609614	-0.323563
0.72	0	-0.336601
0.7225	0	-0.346195
0.725	0	-0.332725
0.7275	0	-0.305862
0.73	0	-0.281322
0.7325	0	-0.26082
0.735	0	-0.241442
0.7375	0	-0.222213
0.74	0	-0.20323
0.7425	0	-0.184594
0.745	0	-0.166376
0.7475	0	-0.148689
0.75	0	-0.131682
0.7525	0	-0.115506
0.755	0	-0.100303
0.7575	0	-0.0861981
0.76	0	-0.073289
0.7625	0	-0.0616421
0.765	0	-0.0512882
0.7675	0	-0.0422212
0.77	0	-0.0344007
0.7725	0	-0.0277562
0.775	0	-0.0221932
0.7775	0	-0.017601
0.78	0	-0.0138601
0.7825	0	-0.0108497
0.785	0	-0.00845321
0.7875	0	-0.00656341
0.79	0	-0.00508474
0.7925	0	-0.00393483
0.795	0	-0.0030446
0.7975	0	-0.0023574
0.8	0	-0.0018277
0.8025	0	-0.00141948
0.805	0	-0.00110465
0.8075	0	-0.000861446
0.81	0	-0.000673192
0.8125	0	-0.000527122
0.815	0	-0.0004135
0.8175	0	-0.000324898
0.82	0	-0.000255647
0.8225	0	-0.000201402
0.825	0	-0.000158832
0.8275	0	-0.000125368
0.83	0	-9.90252e-05
0.8325	0	-7.8263e-05
0.835	0	-6.18829e-05
0.8375	0	-4.89495e-05
0.84	0	-3.87307e-05
0.8425	0	-3.06525e-05
0.845	0	-2.42636e-05
0.8475	0	-1.92092e-05
0.85	0	-1.52093e-05
0.8525	0	-1.20432e-05
0.855	0	-9.53686e-06
0.8575	0	-7.55242e-06
0.86	0	-5.98109e-06
0.8625	0	-4.73677e-06
0.865	0	-3.75136e-06
0.8675	0	-2.97097e-06
0.87	0	-2.35291e-06
0.8725	0	-1.86342e-06
0.875	0	-1.47574e-06
0.8775	0	-1.1687e-06
0.88	0	-9.25534e-07
0.8825	0	-7.32947e-07
0.885	0	-5.80421e-07
0.8875	0	-4.59626e-07
0.89	0	-3.63961e-07
0.8925	0	-2.88199e-07
0.895	0	-2.28201e-07
0.8975	0	-1.80687e-07
0.9	0	-1.43061e-07
0.9025	0	-1.13264e-07
0.905	0	-8.96693e-08
0.9075	0	-7.09853e-08
0.91	0	-5.61902e-08
0.9125	0	-4.4475e-08
0.915	0	-3.51988e-08
0.9175	0	-2.78537e-08
0.92	0	-2.2038e-08
0.9225	0	-1.74332e-08
0.925	0	-1.37873e-08
0.9275	0	-1.09008e-08
0.93	0	-8.61534e-09
0.9325	0	-6.80594e-09
0.935	0	-5.37339e-09
0.9375	0	-4.22982e-09
0.94	0	-3.32091e-09
0.9425	0	-2.59817e-09
0.945	0	-2.03328e-09
0.9475	0	-1.58841e-09
0.95	0	-1.23634e-09
0.9525	0	-9.52564e-10
0.955	0	-7.1935e-10
0.9575	0	-5.1097e-10
0.96	0	-2.98649e-10
0.9625	0	-1.62128e-10
0.965	0	-6.00246e-11
0.9675	0	-2.64243e-12
0.97	0	2.50241e-11
0.9725	0	4.6668e-11
0.975	0	8.12248e-11
0.9775	0	9.17063e-11
0.98	0	8.97516e-11
0.9825	0	9.02123e-11
0.985	0	7.90933e-11
0.9875	0	7.27234e-11
0.99	0	8.7682e-11
0.9925	0	8.44456e-11
0.995	0	2.73324e-11
0.9975	0	-1.73749e-11
1	0	-0


==> tikz/move_up/time_401/no_feedback.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	-0.5231
0.1025	6.78753e-05	-0.5231
0.105	0.00024203	-0.5231
0.1075	0.000517332	-0.5231
0.11	0.000870376	-0.5231
0.1125	0.00127715	-0.5231
0.115	0.00171897	-0.5231
0.1175	0.00218285	-0.5231
0.12	0.00266017	0
0.1225	0.00308034	0
0.125	0.00340197	0
0.1275	0.00362673	0
0.13	0.00377526	0
0.1325	0.0038698	0
0.135	0.00392808	0
0.1375	0.00396263	0
0.14	0.00398185	0
0.1425	0.00399126	0
0.145	0.00399439	0
0.1475	0.00399354	0
0.15	0.00399017	0
0.1525	0.0039852	0
0.155	0.00397923	0
0.1575	0.00397264	0
0.16	0.00396567	0
0.1625	0.00395847	0
0.165	0.00395113	0
0.1675	0.00394372	0
0.17	0.00393627	0
0.1725	0.00392882	0
0.175	0.00392136	0
0.1775	0.00391391	0
0.18	0.00390647	0
0.1825	0.00389906	0
0.185	0.00389166	0
0.1875	0.00388428	0
0.19	0.00387693	0
0.1925	0.00386959	0
0.195	0.00386228	0
0.1975	0.00385498	0
0.2	0.0038477	0
0.2025	0.00384045	0
0.205	0.00383321	0
0.2075	0.00382599	0
0.21	0.0038188	0
0.2125	0.00381162	0
0.215	0.00380446	0
0.2175	0.00379732	0
0.22	0.00379019	0
0.2225	0.00378309	0
0.225	0.003776	0
0.2275	0.00376894	0
0.23	0.00376189	0
0.2325	0.00375486	0
0.235	0.00374785	0
0.2375	0.00374085	0
0.24	0.00373388	0
0.2425	0.00372692	0
0.245	0.00371998	0
0.2475	0.00371306	0
0.25	0.00370616	0
0.2525	0.00369927	0
0.255	0.0036924	0
0.2575	0.00368555	0
0.26	0.00367872	0
0.2625	0.0036719	0
0.265	0.0036651	0
0.2675	0.00365832	0
0.27	0.00365156	0
0.2725	0.00364481	0
0.275	0.00363809	0
0.2775	0.00363137	0
0.28	0.00362468	0
0.2825	0.003618	0
0.285	0.00361134	0
0.2875	0.0036047	0
0.29	0.00359808	0
0.2925	0.00359147	0
0.295	0.00358487	0
0.2975	0.0035783	0
0.3	0.00357174	-0.0336546
0.3025	0.00356868	-0.0336546
0.305	0.00357146	-0.0336546
0.3075	0.00358018	-0.0336546
0.31	0.00359372	-0.0336546
0.3125	0.00361079	-0.0336546
0.315	0.00363029	-0.0336546
0.3175	0.00365141	-0.0336546
0.32	0.00367359	0
0.3225	0.00369304	0
0.325	0.00370716	0
0.3275	0.00371569	0
0.33	0.00371957	0
0.3325	0.00372003	0
0.335	0.0037181	0
0.3375	0.00371455	0
0.34	0.00370992	0
0.3425	0.00370459	0
0.345	0.00369879	0
0.3475	0.0036927	0
0.35	0.00368642	0
0.3525	0.00368002	0
0.355	0.00367355	0
0.3575	0.00366703	0
0.36	0.0036605	0
0.3625	0.00365395	0
0.365	0.00364741	0
0.3675	0.00364087	0
0.37	0.00363434	0
0.3725	0.00362783	0
0.375	0.00362132	0
0.3775	0.00361483	0
0.38	0.00360836	0
0.3825	0.0036019	0
0.385	0.00359546	0
0.3875	0.00358903	0
0.39	0.00358262	0
0.3925	0.00357623	0
0.395	0.00356985	0
0.3975	0.00356349	0
0.4	0.00355714	0
0.4025	0.00355081	0
0.405	0.00354449	0
0.4075	0.00353819	0
0.41	0.00353191	0
0.4125	0.00352564	0
0.415	0.00351939	0
0.4175	0.00351315	0
0.42	0.00350692	0
0.4225	0.00350072	0
0.425	0.00349453	0
0.4275	0.00348835	0
0.43	0.00348219	0
0.4325	0.00347604	0
0.435	0.00346991	0
0.4375	0.00346379	0
0.44	0.00345769	0
0.4425	0.00345161	0
0.445	0.00344554	0
0.4475	0.00343948	0
0.45	0.00343344	0
0.4525	0.00342741	0
0.455	0.0034214	0
0.4575	0.0034154	0
0.46	0.00340942	0
0.4625	0.00340345	0
0.465	0.0033975	0
0.4675	0.00339156	0
0.47	0.00338564	0
0.4725	0.00337973	0
0.475	0.00337383	0
0.4775	0.00336795	0
0.48	0.00336208	0
0.4825	0.00335623	0
0.485	0.00335039	0
0.4875	0.00334457	0
0.49	0.00333876	0
0.4925	0.00333296	0
0.495	0.00332718	0
0.4975	0.00332141	0
0.5	0.00331566	0.407259
0.5025	0.00327453	0.407259
0.505	0.00317113	0.407259
0.5075	0.00300181	0.407259
0.51	0.00277664	0.407259
0.5125	0.00250921	0.407259
0.515	0.00221163	0.407259
0.5175	0.00189326	0.407259
0.52	0.00156083	0
0.5225	0.00125438	0
0.525	0.00100416	0
0.5275	0.000816125	0
0.53	0.000681665	0
0.5325	0.000588137	0
0.535	0.000524011	0
0.5375	0.000480341	0
0.54	0.000450665	0
0.5425	0.00043048	0
0.545	0.000416702	0
0.5475	0.000407239	0
0.55	0.000400678	0
0.5525	0.000396065	0
0.555	0.00039276	0
0.5575	0.000390333	0
0.56	0.000388494	0
0.5625	0.00038705	0
0.565	0.00038587	0
0.5675	0.000384867	0
0.57	0.000383982	0
0.5725	0.000383177	0
0.575	0.000382425	0
0.5775	0.000381709	0
0.58	0.000381017	0
0.5825	0.000380342	0
0.585	0.000379678	0
0.5875	0.000379022	0
0.59	0.000378371	0
0.5925	0.000377725	0
0.595	0.000377082	0
0.5975	0.000376442	0
0.6	0.000375804	0
0.6025	0.000375167	0
0.605	0.000374533	0
0.6075	0.0003739	0
0.61	0.000373269	0
0.6125	0.000372639	0
0.615	0.000372011	0
0.6175	0.000371384	0
0.62	0.000370759	0
0.6225	0.000370135	0
0.625	0.000369513	0
0.6275	0.000368892	0
0.63	0.000368272	0
0.6325	0.000367654	0
0.635	0.000367038	0
0.6375	0.000366423	0
0.64	0.000365809	0
0.6425	0.000365197	0
0.645	0.000364586	0
0.6475	0.000363976	0
0.65	0.000363369	0
0.6525	0.000362762	0
0.655	0.000362157	0
0.6575	0.000361553	0
0.66	0.000360951	0
0.6625	0.00036035	0
0.665	0.00035975	0
0.6675	0.000359152	0
0.67	0.000358556	0
0.6725	0.00035796	0
0.675	0.000357366	0
0.6775	0.000356774	0
0.68	0.000356182	0
0.6825	0.000355593	0
0.685	0.000355004	0
0.6875	0.000354417	0
0.69	0.000353831	0
0.6925	0.000353247	0
0.695	0.000352664	0
0.6975	0.000352082	0
0.7	0.000351502	0.609614
0.7025	0.000304413	0.609614
0.705	0.000172627	0.609614
0.7075	-5.15978e-05	0.609614
0.71	-0.0003563	0.609614
0.7125	-0.000723483	0.609614
0.715	-0.0011363	0.609614
0.7175	-0.00158135	0.609614
0.72	-0.00204874	0
0.7225	-0.00248459	0
0.725	-0.00284538	0
0.7275	-0.00311982	0
0.73	-0.00331769	0
0.7325	-0.00345563	0
0.735	-0.00354964	0
0.7375	-0.00361249	0
0.74	-0.00365367	0
0.7425	-0.00367989	0
0.745	-0.00369587	0
0.7475	-0.00370483	0
0.75	-0.003709	0
0.7525	-0.00370991	0
0.755	-0.0037086	0
0.7575	-0.00370577	0
0.76	-0.00370192	0
0.7625	-0.00369738	0
0.765	-0.00369237	0
0.7675	-0.00368704	0
0.77	-0.0036815	0
0.7725	-0.00367583	0
0.775	-0.00367006	0
0.7775	-0.00366424	0
0.78	-0.00365839	0
0.7825	-0.00365251	0
0.785	-0.00364663	0
0.7875	-0.00364075	0
0.79	-0.00363487	0
0.7925	-0.00362899	0
0.795	-0.00362313	0
0.7975	-0.00361727	0
0.8	-0.00361143	0
0.8025	-0.0036056	0
0.805	-0.00359978	0
0.8075	-0.00359397	0
0.81	-0.00358818	0
0.8125	-0.0035824	0
0.815	-0.00357663	0
0.8175	-0.00357088	0
0.82	-0.00356513	0
0.8225	-0.0035594	0
0.825	-0.00355369	0
0.8275	-0.00354798	0
0.83	-0.00354229	0
0.8325	-0.00353662	0
0.835	-0.00353095	0
0.8375	-0.0035253	0
0.84	-0.00351966	0
0.8425	-0.00351403	0
0.845	-0.00350842	0
0.8475	-0.00350281	0
0.85	-0.00349722	0
0.8525	-0.00349165	0
0.855	-0.00348608	0
0.8575	-0.00348053	0
0.86	-0.00347499	0
0.8625	-0.00346946	0
0.865	-0.00346395	0
0.8675	-0.00345845	0
0.87	-0.00345296	0
0.8725	-0.00344748	0
0.875	-0.00344201	0
0.8775	-0.00343656	0
0.88	-0.00343111	0
0.8825	-0.00342568	0
0.885	-0.00342027	0
0.8875	-0.00341486	0
0.89	-0.00340947	0
0.8925	-0.00340408	0
0.895	-0.00339871	0
0.8975	-0.00339336	0
0.9	-0.00338801	0
0.9025	-0.00338268	0
0.905	-0.00337735	0
0.9075	-0.00337204	0
0.91	-0.00336674	0
0.9125	-0.00336145	0
0.915	-0.00335618	0
0.9175	-0.00335091	0
0.92	-0.00334566	0
0.9225	-0.00334042	0
0.925	-0.00333519	0
0.9275	-0.00332997	0
0.93	-0.00332476	0
0.9325	-0.00331957	0
0.935	-0.00331438	0
0.9375	-0.00330921	0
0.94	-0.00330405	0
0.9425	-0.0032989	0
0.945	-0.00329376	0
0.9475	-0.00328863	0
0.95	-0.00328352	0
0.9525	-0.00327841	0
0.955	-0.00327332	0
0.9575	-0.00326823	0
0.96	-0.00326316	0
0.9625	-0.0032581	0
0.965	-0.00325305	0
0.9675	-0.00324801	0
0.97	-0.00324298	0
0.9725	-0.00323796	0
0.975	-0.00323296	0
0.9775	-0.00322796	0
0.98	-0.00322298	0
0.9825	-0.003218	0
0.985	-0.00321304	0
0.9875	-0.00320809	0
0.99	-0.00320314	0
0.9925	-0.00319821	0
0.995	-0.00319329	0
0.9975	-0.00318838	0
1	-0.00318348	0


==> tikz/time_test/time_401/KK_1.00e-04_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_u_1.000000e-05_fractional_Theta_adaptive_dt_u_diff_not_on_ref_full.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0
0.1001	-1.63615e-06	-0.000171045
0.1002	-2.25664e-06	-0.000222795
0.1003	-2.96441e-06	-0.000281556
0.1004	-3.76812e-06	-0.000348081
0.1005	-4.67644e-06	-0.000423142
0.1006	-5.69778e-06	-0.000507506
0.1007	-6.84014e-06	-0.000601921
0.1008	-8.11081e-06	-0.000707094
0.1009	-9.51628e-06	-0.00082367
0.101	-1.10621e-05	-0.000952222
0.1011	-1.27529e-05	-0.00109323
0.1012	-1.45922e-05	-0.00124711
0.1013	-1.6583e-05	-0.00141416
0.1014	-1.87274e-05	-0.00159464
0.1015	-2.10266e-05	-0.00178871
0.1016	-2.34814e-05	-0.00199648
0.1017	-2.60923e-05	-0.00221801
0.1018	-2.88589e-05	-0.00245333
0.1019	-3.17809e-05	-0.00270239
0.102	-3.48572e-05	-0.00296513
0.1021	-3.80869e-05	-0.00324148
0.1022	-4.14685e-05	-0.00353132
0.1023	-4.50005e-05	-0.0038345
0.1024	-4.86811e-05	-0.00415089
0.1025	-5.25085e-05	-0.0044803
0.1026	-5.6481e-05	-0.00482257
0.1027	-6.05962e-05	-0.00517752
0.1028	-6.48517e-05	-0.00554492
0.1029	-6.92454e-05	-0.00592458
0.103	-7.37749e-05	-0.00631627
0.1031	-7.84379e-05	-0.00671977
0.1032	-8.32319e-05	-0.00713487
0.1033	-8.81545e-05	-0.00756133
0.1034	-9.32033e-05	-0.00799894
0.1035	-9.83758e-05	-0.00844745
0.1036	-0.000103669	-0.00890664
0.1037	-0.000109082	-0.00937629
0.1038	-0.000114611	-0.00985615
0.1039	-0.000120253	-0.010346
0.104	-0.000126007	-0.0108456
0.1041	-0.00013187	-0.0113548
0.1042	-0.00013784	-0.0118733
0.1043	-0.000143914	-0.0124009
0.1044	-0.00015009	-0.0129374
0.1045	-0.000156365	-0.0134825
0.1046	-0.000162738	-0.0140361
0.1047	-0.000169206	-0.0145979
0.1048	-0.000175766	-0.0151677
0.1049	-0.000182417	-0.0157454
0.105	-0.000189157	-0.0163307
0.1051	-0.000195983	-0.0169234
0.1052	-0.000202894	-0.0175234
0.1053	-0.000209886	-0.0181304
0.1054	-0.000216959	-0.0187442
0.1055	-0.00022411	-0.0193648
0.1056	-0.000231337	-0.0199918
0.1057	-0.000238638	-0.0206251
0.1058	-0.000246012	-0.0212645
0.1059	-0.000253456	-0.0219099
0.106	-0.000260969	-0.0225611
0.1061	-0.000268548	-0.023218
0.1062	-0.000276193	-0.0238802
0.1063	-0.000283901	-0.0245478
0.1064	-0.000291671	-0.0252205
0.1065	-0.000299501	-0.0258982
0.1066	-0.000307389	-0.0265808
0.1067	-0.000315334	-0.027268
0.1068	-0.000323334	-0.0279598
0.1069	-0.000331388	-0.0286561
0.107	-0.000339494	-0.0293565
0.1071	-0.000347651	-0.0300612
0.1072	-0.000355858	-0.0307698
0.1073	-0.000364112	-0.0314823
0.1074	-0.000372412	-0.0321986
0.1075	-0.000380758	-0.0329185
0.1076	-0.000389147	-0.0336418
0.1077	-0.000397579	-0.034366
0.1078	-0.000406052	-0.0350927
0.1079	-0.000414565	-0.0358226
0.108	-0.000423117	-0.0365555
0.1081	-0.000431706	-0.0372913
0.1082	-0.000440332	-0.03803
0.1083	-0.000448992	-0.0387713
0.1084	-0.000457687	-0.0395153
0.1085	-0.000466413	-0.0402618
0.1086	-0.000475169	-0.0410107
0.1087	-0.000483952	-0.0417616
0.1088	-0.000492757	-0.0425145
0.1089	-0.000501578	-0.0432688
0.109	-0.000510408	-0.0440241
0.1091	-0.00051924	-0.0447797
0.1092	-0.000528063	-0.045535
0.1093	-0.000536868	-0.0462889
0.1094	-0.000545645	-0.0470408
0.1095	-0.000554383	-0.0477896
0.1096	-0.000563071	-0.0485345
0.1097	-0.0005717	-0.0492745
0.1098	-0.00058026	-0.0500087
0.1099	-0.00058874	-0.0507361
0.11	-0.000597133	-0.0514561
0.1101	-0.00060543	-0.0521678
0.1102	-0.000613624	-0.0528705
0.1103	-0.000621708	-0.0535635
0.1104	-0.000629676	-0.0542463
0.1105	-0.000637523	-0.0549183
0.1106	-0.000645243	-0.055579
0.1107	-0.000652834	-0.0562281
0.1108	-0.00066029	-0.0568651
0.1109	-0.00066761	-0.0574898
0.111	-0.00067479	-0.058102
0.1111	-0.000681829	-0.0587014
0.1112	-0.000688726	-0.0592879
0.1113	-0.000695479	-0.0598613
0.1114	-0.000702087	-0.0604216
0.1115	-0.000708551	-0.0609687
0.1116	-0.00071487	-0.0615026
0.1117	-0.000721043	-0.0620234
0.1118	-0.000727073	-0.0625309
0.1119	-0.000732959	-0.0630254
0.112	-0.000738702	-0.0635068
0.1121	-0.000744303	-0.0639753
0.1122	-0.000749763	-0.064431
0.1123	-0.000755084	-0.0648739
0.1124	-0.000760267	-0.0653043
0.1125	-0.000765314	-0.0657222
0.1126	-0.000770226	-0.0661279
0.1127	-0.000775005	-0.0665215
0.1128	-0.000779653	-0.0669031
0.1129	-0.000784171	-0.0672729
0.113	-0.000788562	-0.0676311
0.1131	-0.000792827	-0.0679779
0.1132	-0.000796968	-0.0683134
0.1133	-0.000800988	-0.0686379
0.1134	-0.000804887	-0.0689515
0.1135	-0.000808669	-0.0692544
0.1136	-0.000812335	-0.0695469
0.1137	-0.000815887	-0.069829
0.1138	-0.000819326	-0.070101
0.1139	-0.000822656	-0.0703631
0.114	-0.000825878	-0.0706154
0.1141	-0.000828994	-0.0708582
0.1142	-0.000832005	-0.0710916
0.1143	-0.000834914	-0.0713158
0.1144	-0.000837723	-0.071531
0.1145	-0.000840433	-0.0717374
0.1146	-0.000843047	-0.0719351
0.1147	-0.000845566	-0.0721243
0.1148	-0.000847991	-0.0723052
0.1149	-0.000850326	-0.072478
0.115	-0.000852571	-0.0726428
0.1151	-0.000854728	-0.0727997
0.1152	-0.000856799	-0.0729491
0.1153	-0.000858786	-0.0730909
0.1154	-0.000860689	-0.0732254
0.1155	-0.000862512	-0.0733528
0.1156	-0.000864255	-0.073473
0.1157	-0.000865919	-0.0735864
0.1158	-0.000867508	-0.0736931
0.1159	-0.000869021	-0.0737932
0.116	-0.00087046	-0.0738868
0.1161	-0.000871828	-0.073974
0.1162	-0.000873124	-0.0740551
0.1163	-0.000874352	-0.0741302
0.1164	-0.000875511	-0.0741993
0.1165	-0.000876604	-0.0742626
0.1166	-0.000877631	-0.0743202
0.1167	-0.000878594	-0.0743723
0.1168	-0.000879495	-0.0744189
0.1169	-0.000880334	-0.0744602
0.117	-0.000881113	-0.0744963
0.1171	-0.000881832	-0.0745274
0.1172	-0.000882494	-0.0745534
0.1173	-0.000883099	-0.0745746
0.1174	-0.000883648	-0.0745909
0.1175	-0.000884142	-0.0746027
0.1176	-0.000884583	-0.0746098
0.1177	-0.000884972	-0.0746125
0.1178	-0.000885309	-0.0746108
0.1179	-0.000885596	-0.0746049
0.118	-0.000885833	-0.0745947
0.1181	-0.000886022	-0.0745805
0.1182	-0.000886163	-0.0745623
0.1183	-0.000886258	-0.0745401
0.1184	-0.000886307	-0.0745142
0.1185	-0.000886312	-0.0744844
0.1186	-0.000886272	-0.074451
0.1187	-0.00088619	-0.0744141
0.1188	-0.000886065	-0.0743736
0.1189	-0.000885899	-0.0743296
0.119	-0.000885693	-0.0742824
0.1191	-0.000885447	-0.0742318
0.1192	-0.000885161	-0.074178
0.1193	-0.000884838	-0.0741211
0.1194	-0.000884477	-0.0740611
0.1195	-0.00088408	-0.0739981
0.1196	-0.000883647	-0.0739322
0.1197	-0.000883178	-0.0738634
0.1198	-0.000882675	-0.0737918
0.1199	-0.000882138	-0.0737175
0.12	-0.000881567	-0.0736404
0.1201	-0.000880965	-0.0735608
0.1202	-0.00088033	-0.0734785
0.1203	-0.000879664	-0.0733938
0.1204	-0.000878967	-0.0733066
0.1205	-0.00087824	-0.073217
0.1206	-0.000877484	-0.0731251
0.1207	-0.000876699	-0.0730308
0.1208	-0.000875886	-0.0729344
0.1209	-0.000875044	-0.0728357
0.121	-0.000874176	-0.0727349
0.1211	-0.000873281	-0.072632
0.1212	-0.000872359	-0.072527
0.1213	-0.000871412	-0.07242
0.1214	-0.00087044	-0.0723111
0.1215	-0.000869444	-0.0722003
0.1216	-0.000868423	-0.0720876
0.1217	-0.000867378	-0.0719731
0.1218	-0.00086631	-0.0718568
0.1219	-0.00086522	-0.0717388
0.122	-0.000864107	-0.071619
0.1221	-0.000862972	-0.0714976
0.1222	-0.000861816	-0.0713746
0.1223	-0.000860639	-0.07125
0.1224	-0.000859441	-0.0711238
0.1225	-0.000858224	-0.0709961
0.1226	-0.000856986	-0.070867
0.1227	-0.00085573	-0.0707364
0.1228	-0.000854454	-0.0706044
0.1229	-0.00085316	-0.070471
0.123	-0.000851847	-0.0703363
0.1231	-0.000850517	-0.0702003
0.1232	-0.000849169	-0.070063
0.1233	-0.000847804	-0.0699244
0.1234	-0.000846423	-0.0697847
0.1235	-0.000845024	-0.0696437
0.1236	-0.00084361	-0.0695016
0.1237	-0.00084218	-0.0693584
0.1238	-0.000840735	-0.069214
0.1239	-0.000839275	-0.0690686
0.124	-0.000837799	-0.0689222
0.1241	-0.00083631	-0.0687747
0.1242	-0.000834806	-0.0686262
0.1243	-0.000833288	-0.0684768
0.1244	-0.000831757	-0.0683264
0.1245	-0.000830212	-0.0681751
0.1246	-0.000828654	-0.0680229
0.1247	-0.000827084	-0.0678698
0.1248	-0.000825501	-0.0677159
0.1249	-0.000823906	-0.0675612
0.125	-0.000822299	-0.0674056
0.1251	-0.00082068	-0.0672493
0.1252	-0.00081905	-0.0670922
0.1253	-0.000817409	-0.0669344
0.1254	-0.000815757	-0.0667758
0.1255	-0.000814094	-0.0666166
0.1256	-0.000812421	-0.0664567
0.1257	-0.000810737	-0.0662961
0.1258	-0.000809044	-0.0661349
0.1259	-0.000807341	-0.065973
0.126	-0.000805628	-0.0658106
0.1261	-0.000803906	-0.0656475
0.1262	-0.000802174	-0.0654839
0.1263	-0.000800434	-0.0653198
0.1264	-0.000798685	-0.0651551
0.1265	-0.000796928	-0.0649899
0.1266	-0.000795163	-0.0648242
0.1267	-0.000793389	-0.064658
0.1268	-0.000791607	-0.0644913
0.1269	-0.000789818	-0.0643242
0.127	-0.000788021	-0.0641567
0.1271	-0.000786217	-0.0639887
0.1272	-0.000784406	-0.0638203
0.1273	-0.000782588	-0.0636516
0.1274	-0.000780762	-0.0634824
0.1275	-0.000778931	-0.0633129
0.1276	-0.000777093	-0.063143
0.1277	-0.000775249	-0.0629728
0.1278	-0.000773398	-0.0628023
0.1279	-0.000771542	-0.0626315
0.128	-0.00076968	-0.0624603
0.1281	-0.000767812	-0.0622889
0.1282	-0.000765939	-0.0621172
0.1283	-0.00076406	-0.0619452
0.1284	-0.000762176	-0.061773
0.1285	-0.000760287	-0.0616006
0.1286	-0.000758394	-0.0614279
0.1287	-0.000756495	-0.061255
0.1288	-0.000754592	-0.0610819
0.1289	-0.000752685	-0.0609086
0.129	-0.000750773	-0.0607351
0.1291	-0.000748857	-0.0605615
0.1292	-0.000746937	-0.0603876
0.1293	-0.000745013	-0.0602137
0.1294	-0.000743085	-0.0600396
0.1295	-0.000741154	-0.0598653
0.1296	-0.000739219	-0.0596909
0.1297	-0.00073728	-0.0595164
0.1298	-0.000735339	-0.0593418
0.1299	-0.000733394	-0.0591671
0.13	-0.000731446	-0.0589924
0.1301	-0.000729495	-0.0588175
0.1302	-0.000727541	-0.0586426
0.1303	-0.000725585	-0.0584676
0.1304	-0.000723626	-0.0582926
0.1305	-0.000721665	-0.0581175
0.1306	-0.000719701	-0.0579423
0.1307	-0.000717735	-0.0577672
0.1308	-0.000715766	-0.057592
0.1309	-0.000713796	-0.0574168
0.131	-0.000711824	-0.0572416
0.1311	-0.000709849	-0.0570665
0.1312	-0.000707873	-0.0568913
0.1313	-0.000705896	-0.0567161
0.1314	-0.000703916	-0.056541
0.1315	-0.000701935	-0.0563658
0.1316	-0.000699953	-0.0561907
0.1317	-0.00069797	-0.0560157
0.1318	-0.000695985	-0.0558407
0.1319	-0.000693999	-0.0556658
0.132	-0.000692012	-0.0554909
0.1321	-0.000690024	-0.0553161
0.1322	-0.000688035	-0.0551414
0.1323	-0.000686046	-0.0549667
0.1324	-0.000684055	-0.0547922
0.1325	-0.000682064	-0.0546177
0.1326	-0.000680073	-0.0544433
0.1327	-0.000678081	-0.054269
0.1328	-0.000676089	-0.0540949
0.1329	-0.000674096	-0.0539208
0.133	-0.000672104	-0.0537469
0.1331	-0.000670111	-0.0535731
0.1332	-0.000668118	-0.0533994
0.1333	-0.000666125	-0.0532259
0.1334	-0.000664132	-0.0530525
0.1335	-0.000662139	-0.0528793
0.1336	-0.000660146	-0.0527062
0.1337	-0.000658154	-0.0525332
0.1338	-0.000656162	-0.0523604
0.1339	-0.00065417	-0.0521878
0.134	-0.000652179	-0.0520154
0.1341	-0.000650188	-0.0518431
0.1342	-0.000648198	-0.051671
0.1343	-0.000646208	-0.051499
0.1344	-0.000644219	-0.0513273
0.1345	-0.000642231	-0.0511558
0.1346	-0.000640244	-0.0509844
0.1347	-0.000638258	-0.0508132
0.1348	-0.000636273	-0.0506423
0.1349	-0.000634288	-0.0504715
0.135	-0.000632305	-0.050301
0.1351	-0.000630323	-0.0501307
0.1352	-0.000628342	-0.0499606
0.1353	-0.000626363	-0.0497907
0.1354	-0.000624384	-0.049621
0.1355	-0.000622407	-0.0494516
0.1356	-0.000620432	-0.0492824
0.1357	-0.000618458	-0.0491134
0.1358	-0.000616485	-0.0489447
0.1359	-0.000614514	-0.0487762
0.136	-0.000612544	-0.0486079
0.1361	-0.000610576	-0.0484399
0.1362	-0.00060861	-0.0482722
0.1363	-0.000606646	-0.0481047
0.1364	-0.000604683	-0.0479374
0.1365	-0.000602722	-0.0477704
0.1366	-0.000600763	-0.0476037
0.1367	-0.000598806	-0.0474373
0.1368	-0.000596851	-0.0472711
0.1369	-0.000594898	-0.0471052
0.137	-0.000592947	-0.0469395
0.1371	-0.000590998	-0.0467741
0.1372	-0.000589051	-0.046609
0.1373	-0.000587106	-0.0464442
0.1374	-0.000585164	-0.0462797
0.1375	-0.000583224	-0.0461154
0.1376	-0.000581286	-0.0459515
0.1377	-0.00057935	-0.0457878
0.1378	-0.000577417	-0.0456245
0.1379	-0.000575486	-0.0454614
0.138	-0.000573558	-0.0452986
0.1381	-0.000571632	-0.0451361
0.1382	-0.000569709	-0.044974
0.1383	-0.000567788	-0.0448121
0.1384	-0.00056587	-0.0446505
0.1385	-0.000563954	-0.0444893
0.1386	-0.000562042	-0.0443283
0.1387	-0.000560131	-0.0441677
0.1388	-0.000558224	-0.0440074
0.1389	-0.000556319	-0.0438474
0.139	-0.000554417	-0.0436877
0.1391	-0.000552518	-0.0435283
0.1392	-0.000550621	-0.0433692
0.1393	-0.000548728	-0.0432105
0.1394	-0.000546837	-0.0430521
0.1395	-0.00054495	-0.042894
0.1396	-0.000543065	-0.0427363
0.1397	-0.000541183	-0.0425789
0.1398	-0.000539305	-0.0424218
0.1399	-0.000537429	-0.042265
0.14	-0.000535557	-0.0421086
0.1401	-0.000533687	-0.0419525
0.1402	-0.000531821	-0.0417967
0.1403	-0.000529958	-0.0416413
0.1404	-0.000528098	-0.0414863
0.1405	-0.000526241	-0.0413315
0.1406	-0.000524388	-0.0411772
0.1407	-0.000522537	-0.0410231
0.1408	-0.00052069	-0.0408694
0.1409	-0.000518847	-0.0407161
0.141	-0.000517006	-0.0405631
0.1411	-0.000515169	-0.0404104
0.1412	-0.000513336	-0.0402581
0.1413	-0.000511505	-0.0401062
0.1414	-0.000509678	-0.0399546
0.1415	-0.000507855	-0.0398033
0.1416	-0.000506035	-0.0396524
0.1417	-0.000504218	-0.0395019
0.1418	-0.000502405	-0.0393517
0.1419	-0.000500596	-0.0392019
0.142	-0.00049879	-0.0390524
0.1421	-0.000496987	-0.0389033
0.1422	-0.000495189	-0.0387545
0.1423	-0.000493393	-0.0386061
0.1424	-0.000491602	-0.0384581
0.1425	-0.000489813	-0.0383104
0.1426	-0.000488029	-0.0381631
0.1427	-0.000486248	-0.0380162
0.1428	-0.000484471	-0.0378696
0.1429	-0.000482698	-0.0377234
0.143	-0.000480928	-0.0375776
0.1431	-0.000479163	-0.0374321
0.1432	-0.0004774	-0.037287
0.1433	-0.000475642	-0.0371423
0.1434	-0.000473887	-0.0369979
0.1435	-0.000472136	-0.036854
0.1436	-0.000470389	-0.0367103
0.1437	-0.000468646	-0.0365671
0.1438	-0.000466907	-0.0364242
0.1439	-0.000465171	-0.0362817
0.144	-0.000463439	-0.0361396
0.1441	-0.000461711	-0.0359978
0.1442	-0.000459987	-0.0358564
0.1443	-0.000458267	-0.0357154
0.1444	-0.000456551	-0.0355747
0.1445	-0.000454839	-0.0354345
0.1446	-0.00045313	-0.0352946
0.1447	-0.000451426	-0.0351551
0.1448	-0.000449725	-0.0350159
0.1449	-0.000448029	-0.0348772
0.145	-0.000446336	-0.0347388
0.1451	-0.000444648	-0.0346008
0.1452	-0.000442963	-0.0344632
0.1453	-0.000441283	-0.0343259
0.1454	-0.000439606	-0.034189
0.1455	-0.000437934	-0.0340526
0.1456	-0.000436265	-0.0339164
0.1457	-0.000434601	-0.0337807
0.1458	-0.000432941	-0.0336454
0.1459	-0.000431284	-0.0335104
0.146	-0.000429632	-0.0333758
0.1461	-0.000427984	-0.0332416
0.1462	-0.00042634	-0.0331077
0.1463	-0.0004247	-0.0329743
0.1464	-0.000423064	-0.0328412
0.1465	-0.000421432	-0.0327085
0.1466	-0.000419805	-0.0325762
0.1467	-0.000418181	-0.0324443
0.1468	-0.000416562	-0.0323127
0.1469	-0.000414946	-0.0321815
0.147	-0.000413335	-0.0320508
0.1471	-0.000411728	-0.0319203
0.1472	-0.000410125	-0.0317903
0.1473	-0.000408526	-0.0316607
0.1474	-0.000406932	-0.0315314
0.1475	-0.000405341	-0.0314025
0.1476	-0.000403755	-0.031274
0.1477	-0.000402173	-0.0311459
0.1478	-0.000400595	-0.0310181
0.1479	-0.000399022	-0.0308908
0.148	-0.000397452	-0.0307638
0.1481	-0.000395887	-0.0306372
0.1482	-0.000394326	-0.030511
0.1483	-0.000392769	-0.0303852
0.1484	-0.000391217	-0.0302597
0.1485	-0.000389668	-0.0301346
0.1486	-0.000388124	-0.0300099
0.1487	-0.000386584	-0.0298856
0.1488	-0.000385048	-0.0297617
0.1489	-0.000383517	-0.0296381
0.149	-0.000381989	-0.0295149
0.1491	-0.000380466	-0.0293921
0.1492	-0.000378947	-0.0292697
0.1493	-0.000377433	-0.0291477
0.1494	-0.000375922	-0.029026
0.1495	-0.000374416	-0.0289047
0.1496	-0.000372914	-0.0287838
0.1497	-0.000371417	-0.0286633
0.1498	-0.000369923	-0.0285431
0.1499	-0.000368434	-0.0284234
0.15	-0.000366949	-0.028304
0.1501	-0.000365468	-0.028185
0.1502	-0.000363992	-0.0280663
0.1503	-0.00036252	-0.0279481
0.1504	-0.000361052	-0.0278302
0.1505	-0.000359588	-0.0277127
0.1506	-0.000358129	-0.0275955
0.1507	-0.000356674	-0.0274788
0.1508	-0.000355223	-0.0273624
0.1509	-0.000353776	-0.0272464
0.151	-0.000352333	-0.0271307
0.1511	-0.000350895	-0.0270155
0.1512	-0.000349461	-0.0269006
0.1513	-0.000348032	-0.0267861
0.1514	-0.000346606	-0.0266719
0.1515	-0.000345185	-0.0265582
0.1516	-0.000343768	-0.0264448
0.1517	-0.000342355	-0.0263317
0.1518	-0.000340947	-0.0262191
0.1519	-0.000339542	-0.0261068
0.152	-0.000338142	-0.0259949
0.1521	-0.000336747	-0.0258833
0.1522	-0.000335355	-0.0257721
0.1523	-0.000333968	-0.0256613
0.1524	-0.000332585	-0.0255509
0.1525	-0.000331206	-0.0254408
0.1526	-0.000329831	-0.0253311
0.1527	-0.000328461	-0.0252217
0.1528	-0.000327095	-0.0251128
0.1529	-0.000325733	-0.0250042
0.153	-0.000324375	-0.0248959
0.1531	-0.000323022	-0.0247881
0.1532	-0.000321673	-0.0246805
0.1533	-0.000320328	-0.0245734
0.1534	-0.000318987	-0.0244666
0.1535	-0.00031765	-0.0243602
0.1536	-0.000316318	-0.0242541
0.1537	-0.00031499	-0.0241484
0.1538	-0.000313666	-0.0240431
0.1539	-0.000312346	-0.0239381
0.154	-0.00031103	-0.0238335
0.1541	-0.000309719	-0.0237293
0.1542	-0.000308411	-0.0236254
0.1543	-0.000307108	-0.0235218
0.1544	-0.000305809	-0.0234186
0.1545	-0.000304514	-0.0233158
0.1546	-0.000303224	-0.0232133
0.1547	-0.000301937	-0.0231112
0.1548	-0.000300655	-0.0230095
0.1549	-0.000299377	-0.0229081
0.155	-0.000298103	-0.022807
0.1551	-0.000296833	-0.0227063
0.1552	-0.000295568	-0.022606
0.1553	-0.000294306	-0.022506
0.1554	-0.000293049	-0.0224064
0.1555	-0.000291795	-0.0223071
0.1556	-0.000290546	-0.0222082
0.1557	-0.000289301	-0.0221096
0.1558	-0.00028806	-0.0220113
0.1559	-0.000286824	-0.0219135
0.156	-0.000285591	-0.0218159
0.1561	-0.000284362	-0.0217187
0.1562	-0.000283138	-0.0216219
0.1563	-0.000281917	-0.0215254
0.1564	-0.000280701	-0.0214293
0.1565	-0.000279489	-0.0213335
0.1566	-0.000278281	-0.021238
0.1567	-0.000277076	-0.0211429
0.1568	-0.000275876	-0.0210481
0.1569	-0.00027468	-0.0209537
0.157	-0.000273488	-0.0208596
0.1571	-0.0002723	-0.0207658
0.1572	-0.000271116	-0.0206724
0.1573	-0.000269936	-0.0205793
0.1574	-0.000268761	-0.0204866
0.1575	-0.000267589	-0.0203942
0.1576	-0.000266421	-0.0203021
0.1577	-0.000265257	-0.0202104
0.1578	-0.000264097	-0.020119
0.1579	-0.000262942	-0.020028
0.158	-0.00026179	-0.0199373
0.1581	-0.000260642	-0.0198469
0.1582	-0.000259498	-0.0197569
0.1583	-0.000258358	-0.0196671
0.1584	-0.000257222	-0.0195778
0.1585	-0.00025609	-0.0194887
0.1586	-0.000254962	-0.0194
0.1587	-0.000253838	-0.0193116
0.1588	-0.000252718	-0.0192235
0.1589	-0.000251602	-0.0191358
0.159	-0.000250489	-0.0190484
0.1591	-0.000249381	-0.0189613
0.1592	-0.000248277	-0.0188745
0.1593	-0.000247176	-0.0187881
0.1594	-0.000246079	-0.018702
0.1595	-0.000244986	-0.0186162
0.1596	-0.000243897	-0.0185307
0.1597	-0.000242812	-0.0184456
0.1598	-0.000241731	-0.0183608
0.1599	-0.000240654	-0.0182763
0.16	-0.00023958	-0.0181921
0.1601	-0.00023851	-0.0181082
0.1602	-0.000237445	-0.0180247
0.1603	-0.000236383	-0.0179415
0.1604	-0.000235325	-0.0178586
0.1605	-0.00023427	-0.017776
0.1606	-0.00023322	-0.0176937
0.1607	-0.000232173	-0.0176117
0.1608	-0.00023113	-0.0175301
0.1609	-0.000230091	-0.0174488
0.161	-0.000229055	-0.0173677
0.1611	-0.000228024	-0.017287
0.1612	-0.000226996	-0.0172066
0.1613	-0.000225972	-0.0171265
0.1614	-0.000224951	-0.0170467
0.1615	-0.000223935	-0.0169673
0.1616	-0.000222922	-0.0168881
0.1617	-0.000221912	-0.0168092
0.1618	-0.000220907	-0.0167307
0.1619	-0.000219905	-0.0166524
0.162	-0.000218907	-0.0165745
0.1621	-0.000217912	-0.0164968
0.1622	-0.000216922	-0.0164195
0.1623	-0.000215934	-0.0163425
0.1624	-0.000214951	-0.0162657
0.1625	-0.000213971	-0.0161893
0.1626	-0.000212995	-0.0161131
0.1627	-0.000212023	-0.0160373
0.1628	-0.000211054	-0.0159618
0.1629	-0.000210089	-0.0158865
0.163	-0.000209127	-0.0158116
0.1631	-0.000208169	-0.0157369
0.1632	-0.000207215	-0.0156626
0.1633	-0.000206264	-0.0155885
0.1634	-0.000205317	-0.0155147
0.1635	-0.000204373	-0.0154413
0.1636	-0.000203433	-0.0153681
0.1637	-0.000202496	-0.0152952
0.1638	-0.000201563	-0.0152226
0.1639	-0.000200634	-0.0151503
0.164	-0.000199708	-0.0150782
0.1641	-0.000198785	-0.0150065
0.1642	-0.000197867	-0.014935
0.1643	-0.000196951	-0.0148639
0.1644	-0.000196039	-0.014793
0.1645	-0.000195131	-0.0147224
0.1646	-0.000194226	-0.0146521
0.1647	-0.000193324	-0.014582
0.1648	-0.000192426	-0.0145123
0.1649	-0.000191532	-0.0144428
0.165	-0.00019064	-0.0143736
0.1651	-0.000189753	-0.0143047
0.1652	-0.000188869	-0.0142361
0.1653	-0.000187988	-0.0141677
0.1654	-0.00018711	-0.0140996
0.1655	-0.000186236	-0.0140319
0.1656	-0.000185366	-0.0139643
0.1657	-0.000184499	-0.0138971
0.1658	-0.000183635	-0.0138301
0.1659	-0.000182774	-0.0137634
0.166	-0.000181917	-0.013697
0.1661	-0.000181063	-0.0136308
0.1662	-0.000180213	-0.0135649
0.1663	-0.000179366	-0.0134993
0.1664	-0.000178522	-0.013434
0.1665	-0.000177681	-0.0133689
0.1666	-0.000176844	-0.0133041
0.1667	-0.00017601	-0.0132395
0.1668	-0.00017518	-0.0131752
0.1669	-0.000174352	-0.0131112
0.167	-0.000173528	-0.0130475
0.1671	-0.000172707	-0.012984
0.1672	-0.00017189	-0.0129207
0.1673	-0.000171075	-0.0128578
0.1674	-0.000170264	-0.0127951
0.1675	-0.000169456	-0.0127326
0.1676	-0.000168652	-0.0126704
0.1677	-0.00016785	-0.0126085
0.1678	-0.000167052	-0.0125468
0.1679	-0.000166257	-0.0124854
0.168	-0.000165465	-0.0124243
0.1681	-0.000164676	-0.0123634
0.1682	-0.000163891	-0.0123027
0.1683	-0.000163108	-0.0122424
0.1684	-0.000162329	-0.0121822
0.1685	-0.000161553	-0.0121223
0.1686	-0.00016078	-0.0120627
0.1687	-0.00016001	-0.0120033
0.1688	-0.000159243	-0.0119442
0.1689	-0.00015848	-0.0118853
0.169	-0.000157719	-0.0118267
0.1691	-0.000156962	-0.0117683
0.1692	-0.000156207	-0.0117101
0.1693	-0.000155456	-0.0116522
0.1694	-0.000154708	-0.0115946
0.1695	-0.000153962	-0.0115372
0.1696	-0.00015322	-0.01148
0.1697	-0.000152481	-0.0114231
0.1698	-0.000151745	-0.0113664
0.1699	-0.000151011	-0.01131
0.17	-0.000150281	-0.0112538
0.1701	-0.000149554	-0.0111978
0.1702	-0.00014883	-0.0111421
0.1703	-0.000148109	-0.0110866
0.1704	-0.00014739	-0.0110314
0.1705	-0.000146675	-0.0109764
0.1706	-0.000145963	-0.0109216
0.1707	-0.000145253	-0.0108671
0.1708	-0.000144547	-0.0108128
0.1709	-0.000143843	-0.0107587
0.171	-0.000143143	-0.0107048
0.1711	-0.000142445	-0.0106512
0.1712	-0.00014175	-0.0105979
0.1713	-0.000141058	-0.0105447
0.1714	-0.000140369	-0.0104918
0.1715	-0.000139683	-0.0104391
0.1716	-0.000138999	-0.0103867
0.1717	-0.000138319	-0.0103344
0.1718	-0.000137641	-0.0102824
0.1719	-0.000136966	-0.0102307
0.172	-0.000136294	-0.0101791
0.1721	-0.000135625	-0.0101278
0.1722	-0.000134959	-0.0100767
0.1723	-0.000134295	-0.0100258
0.1724	-0.000133634	-0.0099751
0.1725	-0.000132976	-0.00992466
0.1726	-0.000132321	-0.00987444
0.1727	-0.000131668	-0.00982444
0.1728	-0.000131019	-0.00977466
0.1729	-0.000130372	-0.0097251
0.173	-0.000129727	-0.00967575
0.1731	-0.000129086	-0.00962663
0.1732	-0.000128447	-0.00957771
0.1733	-0.000127811	-0.00952901
0.1734	-0.000127177	-0.00948053
0.1735	-0.000126547	-0.00943226
0.1736	-0.000125919	-0.0093842
0.1737	-0.000125293	-0.00933635
0.1738	-0.00012467	-0.00928872
0.1739	-0.00012405	-0.00924129
0.174	-0.000123433	-0.00919408
0.1741	-0.000122818	-0.00914707
0.1742	-0.000122206	-0.00910027
0.1743	-0.000121596	-0.00905368
0.1744	-0.000120989	-0.0090073
0.1745	-0.000120385	-0.00896112
0.1746	-0.000119783	-0.00891514
0.1747	-0.000119184	-0.00886937
0.1748	-0.000118588	-0.00882381
0.1749	-0.000117994	-0.00877844
0.175	-0.000117402	-0.00873328
0.1751	-0.000116813	-0.00868832
0.1752	-0.000116227	-0.00864357
0.1753	-0.000115643	-0.00859902
0.1754	-0.000115062	-0.00855467
0.1755	-0.000114483	-0.00851051
0.1756	-0.000113907	-0.00846656
0.1757	-0.000113333	-0.0084228
0.1758	-0.000112762	-0.00837924
0.1759	-0.000112193	-0.00833587
0.176	-0.000111627	-0.0082927
0.1761	-0.000111063	-0.00824972
0.1762	-0.000110502	-0.00820694
0.1763	-0.000109943	-0.00816435
0.1764	-0.000109386	-0.00812195
0.1765	-0.000108832	-0.00807974
0.1766	-0.000108281	-0.00803773
0.1767	-0.000107732	-0.0079959
0.1768	-0.000107185	-0.00795426
0.1769	-0.00010664	-0.00791281
0.177	-0.000106098	-0.00787155
0.1771	-0.000105559	-0.00783048
0.1772	-0.000105021	-0.00778959
0.1773	-0.000104486	-0.00774889
0.1774	-0.000103954	-0.00770838
0.1775	-0.000103424	-0.00766805
0.1776	-0.000102896	-0.0076279
0.1777	-0.00010237	-0.00758794
0.1778	-0.000101847	-0.00754817
0.1779	-0.000101327	-0.00750857
0.178	-0.000100808	-0.00746916
0.1781	-0.000100292	-0.00742993
0.1782	-9.97779e-05	-0.00739088
0.1783	-9.92663e-05	-0.00735201
0.1784	-9.87569e-05	-0.00731331
0.1785	-9.82498e-05	-0.0072748
0.1786	-9.7745e-05	-0.00723646
0.1787	-9.72424e-05	-0.00719829
0.1788	-9.6742e-05	-0.00716031
0.1789	-9.62439e-05	-0.00712249
0.179	-9.5748e-05	-0.00708485
0.1791	-9.52543e-05	-0.00704739
0.1792	-9.47628e-05	-0.0070101
0.1793	-9.42736e-05	-0.00697298
0.1794	-9.37865e-05	-0.00693603
0.1795	-9.33016e-05	-0.00689925
0.1796	-9.28189e-05	-0.00686265
0.1797	-9.23383e-05	-0.00682621
0.1798	-9.186e-05	-0.00678994
0.1799	-9.13837e-05	-0.00675385
0.18	-9.09096e-05	-0.00671791
0.1801	-9.04378e-05	-0.00668215
0.1802	-8.9968e-05	-0.00664656
0.1803	-8.95004e-05	-0.00661113
0.1804	-8.90349e-05	-0.00657587
0.1805	-8.85715e-05	-0.00654078
0.1806	-8.81102e-05	-0.00650585
0.1807	-8.7651e-05	-0.00647108
0.1808	-8.71939e-05	-0.00643647
0.1809	-8.67389e-05	-0.00640203
0.181	-8.62859e-05	-0.00636775
0.1811	-8.5835e-05	-0.00633363
0.1812	-8.53861e-05	-0.00629967
0.1813	-8.49393e-05	-0.00626586
0.1814	-8.44945e-05	-0.00623222
0.1815	-8.40517e-05	-0.00619874
0.1816	-8.3611e-05	-0.00616541
0.1817	-8.31723e-05	-0.00613224
0.1818	-8.27356e-05	-0.00609922
0.1819	-8.23009e-05	-0.00606637
0.182	-8.18681e-05	-0.00603366
0.1821	-8.14374e-05	-0.00600111
0.1822	-8.10086e-05	-0.00596872
0.1823	-8.05819e-05	-0.00593648
0.1824	-8.0157e-05	-0.00590439
0.1825	-7.97342e-05	-0.00587245
0.1826	-7.93133e-05	-0.00584067
0.1827	-7.88944e-05	-0.00580904
0.1828	-7.84774e-05	-0.00577756
0.1829	-7.80624e-05	-0.00574623
0.183	-7.76492e-05	-0.00571506
0.1831	-7.7238e-05	-0.00568403
0.1832	-7.68287e-05	-0.00565314
0.1833	-7.64212e-05	-0.00562241
0.1834	-7.60157e-05	-0.00559182
0.1835	-7.5612e-05	-0.00556138
0.1836	-7.52103e-05	-0.00553108
0.1837	-7.48103e-05	-0.00550093
0.1838	-7.44123e-05	-0.00547092
0.1839	-7.40161e-05	-0.00544106
0.184	-7.36217e-05	-0.00541133
0.1841	-7.32292e-05	-0.00538176
0.1842	-7.28385e-05	-0.00535232
0.1843	-7.24496e-05	-0.00532302
0.1844	-7.20626e-05	-0.00529387
0.1845	-7.16773e-05	-0.00526486
0.1846	-7.12939e-05	-0.00523598
0.1847	-7.09122e-05	-0.00520725
0.1848	-7.05324e-05	-0.00517865
0.1849	-7.01543e-05	-0.00515019
0.185	-6.9778e-05	-0.00512187
0.1851	-6.94035e-05	-0.00509368
0.1852	-6.90308e-05	-0.00506564
0.1853	-6.86599e-05	-0.00503774
0.1854	-6.82907e-05	-0.00500997
0.1855	-6.79232e-05	-0.00498233
0.1856	-6.75575e-05	-0.00495483
0.1857	-6.71935e-05	-0.00492746
0.1858	-6.68312e-05	-0.00490022
0.1859	-6.64706e-05	-0.00487312
0.186	-6.61118e-05	-0.00484615
0.1861	-6.57546e-05	-0.00481931
0.1862	-6.53991e-05	-0.0047926
0.1863	-6.50453e-05	-0.00476602
0.1864	-6.46932e-05	-0.00473957
0.1865	-6.43428e-05	-0.00471325
0.1866	-6.3994e-05	-0.00468706
0.1867	-6.36469e-05	-0.00466099
0.1868	-6.33014e-05	-0.00463506
0.1869	-6.29576e-05	-0.00460925
0.187	-6.26154e-05	-0.00458356
0.1871	-6.22749e-05	-0.004558
0.1872	-6.19359e-05	-0.00453257
0.1873	-6.15986e-05	-0.00450727
0.1874	-6.12629e-05	-0.00448208
0.1875	-6.09288e-05	-0.00445702
0.1876	-6.05964e-05	-0.00443209
0.1877	-6.02656e-05	-0.00440728
0.1878	-5.99364e-05	-0.0043826
0.1879	-5.96087e-05	-0.00435803
0.188	-5.92826e-05	-0.00433359
0.1881	-5.89581e-05	-0.00430927
0.1882	-5.86352e-05	-0.00428507
0.1883	-5.83138e-05	-0.00426099
0.1884	-5.79939e-05	-0.00423703
0.1885	-5.76756e-05	-0.00421319
0.1886	-5.73588e-05	-0.00418946
0.1887	-5.70436e-05	-0.00416586
0.1888	-5.67298e-05	-0.00414237
0.1889	-5.64176e-05	-0.00411899
0.189	-5.61069e-05	-0.00409573
0.1891	-5.57977e-05	-0.00407259
0.1892	-5.549e-05	-0.00404957
0.1893	-5.51838e-05	-0.00402665
0.1894	-5.48791e-05	-0.00400386
0.1895	-5.45758e-05	-0.00398117
0.1896	-5.42741e-05	-0.0039586
0.1897	-5.39738e-05	-0.00393614
0.1898	-5.36749e-05	-0.0039138
0.1899	-5.33775e-05	-0.00389156
0.19	-5.30816e-05	-0.00386944
0.1901	-5.27872e-05	-0.00384743
0.1902	-5.24942e-05	-0.00382553
0.1903	-5.22026e-05	-0.00380374
0.1904	-5.19125e-05	-0.00378207
0.1905	-5.16238e-05	-0.0037605
0.1906	-5.13365e-05	-0.00373904
0.1907	-5.10506e-05	-0.00371769
0.1908	-5.07661e-05	-0.00369645
0.1909	-5.0483e-05	-0.00367531
0.191	-5.02013e-05	-0.00365428
0.1911	-4.9921e-05	-0.00363335
0.1912	-4.9642e-05	-0.00361253
0.1913	-4.93645e-05	-0.00359182
0.1914	-4.90882e-05	-0.00357121
0.1915	-4.88134e-05	-0.0035507
0.1916	-4.85399e-05	-0.0035303
0.1917	-4.82678e-05	-0.00351
0.1918	-4.79969e-05	-0.00348981
0.1919	-4.77275e-05	-0.00346972
0.192	-4.74593e-05	-0.00344972
0.1921	-4.71925e-05	-0.00342983
0.1922	-4.6927e-05	-0.00341005
0.1923	-4.66629e-05	-0.00339036
0.1924	-4.64e-05	-0.00337077
0.1925	-4.61384e-05	-0.00335128
0.1926	-4.58782e-05	-0.00333189
0.1927	-4.56194e-05	-0.00331261
0.1928	-4.53617e-05	-0.00329342
0.1929	-4.51054e-05	-0.00327433
0.193	-4.48504e-05	-0.00325534
0.1931	-4.45966e-05	-0.00323645
0.1932	-4.43441e-05	-0.00321766
0.1933	-4.40928e-05	-0.00319895
0.1934	-4.38428e-05	-0.00318035
0.1935	-4.3594e-05	-0.00316184
0.1936	-4.33465e-05	-0.00314343
0.1937	-4.31002e-05	-0.00312511
0.1938	-4.28552e-05	-0.00310688
0.1939	-4.26114e-05	-0.00308875
0.194	-4.23688e-05	-0.00307071
0.1941	-4.21274e-05	-0.00305276
0.1942	-4.18872e-05	-0.00303491
0.1943	-4.16483e-05	-0.00301715
0.1944	-4.14105e-05	-0.00299948
0.1945	-4.11739e-05	-0.0029819
0.1946	-4.09386e-05	-0.00296441
0.1947	-4.07044e-05	-0.00294701
0.1948	-4.04713e-05	-0.0029297
0.1949	-4.02395e-05	-0.00291248
0.195	-4.00088e-05	-0.00289535
0.1951	-3.97794e-05	-0.00287831
0.1952	-3.95511e-05	-0.00286136
0.1953	-3.9324e-05	-0.00284451
0.1954	-3.90981e-05	-0.00282773
0.1955	-3.88732e-05	-0.00281105
0.1956	-3.86496e-05	-0.00279445
0.1957	-3.8427e-05	-0.00277794
0.1958	-3.82056e-05	-0.00276152
0.1959	-3.79853e-05	-0.00274518
0.196	-3.77661e-05	-0.00272892
0.1961	-3.7548e-05	-0.00271275
0.1962	-3.73311e-05	-0.00269667
0.1963	-3.71152e-05	-0.00268067
0.1964	-3.69005e-05	-0.00266475
0.1965	-3.66868e-05	-0.00264891
0.1966	-3.64743e-05	-0.00263316
0.1967	-3.62628e-05	-0.00261749
0.1968	-3.60524e-05	-0.0026019
0.1969	-3.5843e-05	-0.0025864
0.197	-3.56348e-05	-0.00257097
0.1971	-3.54276e-05	-0.00255563
0.1972	-3.52215e-05	-0.00254037
0.1973	-3.50164e-05	-0.00252518
0.1974	-3.48124e-05	-0.00251008
0.1975	-3.46094e-05	-0.00249506
0.1976	-3.44075e-05	-0.00248011
0.1977	-3.42067e-05	-0.00246525
0.1978	-3.40069e-05	-0.00245047
0.1979	-3.38081e-05	-0.00243577
0.198	-3.36104e-05	-0.00242114
0.1981	-3.34137e-05	-0.00240659
0.1982	-3.3218e-05	-0.00239212
0.1983	-3.30233e-05	-0.00237773
0.1984	-3.28296e-05	-0.00236341
0.1985	-3.26369e-05	-0.00234917
0.1986	-3.24452e-05	-0.002335
0.1987	-3.22545e-05	-0.00232091
0.1988	-3.20648e-05	-0.00230689
0.1989	-3.1876e-05	-0.00229295
0.199	-3.16883e-05	-0.00227908
0.1991	-3.15015e-05	-0.00226528
0.1992	-3.13157e-05	-0.00225156
0.1993	-3.11308e-05	-0.00223791
0.1994	-3.09469e-05	-0.00222433
0.1995	-3.0764e-05	-0.00221083
0.1996	-3.0582e-05	-0.0021974
0.1997	-3.0401e-05	-0.00218404
0.1998	-3.02209e-05	-0.00217075
0.1999	-3.00417e-05	-0.00215753
0.2	-2.98635e-05	-0.00214438
0.2001	-2.96863e-05	-0.0021313
0.2002	-2.951e-05	-0.0021183
0.2003	-2.93346e-05	-0.00210537
0.2004	-2.91602e-05	-0.00209251
0.2005	-2.89867e-05	-0.00207972
0.2006	-2.8814e-05	-0.00206699
0.2007	-2.86423e-05	-0.00205434
0.2008	-2.84715e-05	-0.00204175
0.2009	-2.83016e-05	-0.00202923
0.201	-2.81325e-05	-0.00201678
0.2011	-2.79644e-05	-0.00200439
0.2012	-2.77971e-05	-0.00199207
0.2013	-2.76307e-05	-0.00197982
0.2014	-2.74652e-05	-0.00196763
0.2015	-2.73006e-05	-0.00195551
0.2016	-2.71368e-05	-0.00194346
0.2017	-2.69739e-05	-0.00193147
0.2018	-2.68119e-05	-0.00191954
0.2019	-2.66507e-05	-0.00190768
0.202	-2.64903e-05	-0.00189588
0.2021	-2.63308e-05	-0.00188415
0.2022	-2.61722e-05	-0.00187248
0.2023	-2.60144e-05	-0.00186088
0.2024	-2.58574e-05	-0.00184933
0.2025	-2.57013e-05	-0.00183785
0.2026	-2.5546e-05	-0.00182644
0.2027	-2.53916e-05	-0.00181509
0.2028	-2.5238e-05	-0.0018038
0.2029	-2.50853e-05	-0.00179257
0.203	-2.49333e-05	-0.00178141
0.2031	-2.47822e-05	-0.00177031
0.2032	-2.46318e-05	-0.00175926
0.2033	-2.44823e-05	-0.00174828
0.2034	-2.43335e-05	-0.00173736
0.2035	-2.41856e-05	-0.00172649
0.2036	-2.40384e-05	-0.00171569
0.2037	-2.3892e-05	-0.00170494
0.2038	-2.37464e-05	-0.00169426
0.2039	-2.36016e-05	-0.00168363
0.204	-2.34575e-05	-0.00167306
0.2041	-2.33143e-05	-0.00166255
0.2042	-2.31718e-05	-0.0016521
0.2043	-2.303e-05	-0.0016417
0.2044	-2.28891e-05	-0.00163136
0.2045	-2.27488e-05	-0.00162108
0.2046	-2.26094e-05	-0.00161086
0.2047	-2.24706e-05	-0.00160069
0.2048	-2.23327e-05	-0.00159058
0.2049	-2.21954e-05	-0.00158052
0.205	-2.20589e-05	-0.00157052
0.2051	-2.19233e-05	-0.00156057
0.2052	-2.17883e-05	-0.00155069
0.2053	-2.16541e-05	-0.00154086
0.2054	-2.15206e-05	-0.00153108
0.2055	-2.13878e-05	-0.00152136
0.2056	-2.12558e-05	-0.00151169
0.2057	-2.11244e-05	-0.00150208
0.2058	-2.09938e-05	-0.00149252
0.2059	-2.08639e-05	-0.00148301
0.206	-2.07347e-05	-0.00147355
0.2061	-2.06062e-05	-0.00146415
0.2062	-2.04783e-05	-0.0014548
0.2063	-2.03512e-05	-0.0014455
0.2064	-2.02248e-05	-0.00143626
0.2065	-2.0099e-05	-0.00142706
0.2066	-1.9974e-05	-0.00141792
0.2067	-1.98496e-05	-0.00140883
0.2068	-1.97259e-05	-0.00139978
0.2069	-1.96029e-05	-0.00139079
0.207	-1.94805e-05	-0.00138185
0.2071	-1.93588e-05	-0.00137296
0.2072	-1.92378e-05	-0.00136412
0.2073	-1.91174e-05	-0.00135533
0.2074	-1.89977e-05	-0.00134659
0.2075	-1.88787e-05	-0.00133789
0.2076	-1.87604e-05	-0.00132925
0.2077	-1.86427e-05	-0.00132066
0.2078	-1.85257e-05	-0.00131212
0.2079	-1.84093e-05	-0.00130362
0.208	-1.82935e-05	-0.00129518
0.2081	-1.81784e-05	-0.00128678
0.2082	-1.80639e-05	-0.00127843
0.2083	-1.79501e-05	-0.00127013
0.2084	-1.78369e-05	-0.00126187
0.2085	-1.77243e-05	-0.00125366
0.2086	-1.76123e-05	-0.0012455
0.2087	-1.75009e-05	-0.00123738
0.2088	-1.73902e-05	-0.00122931
0.2089	-1.72801e-05	-0.00122128
0.209	-1.71706e-05	-0.0012133
0.2091	-1.70616e-05	-0.00120537
0.2092	-1.69533e-05	-0.00119747
0.2093	-1.68456e-05	-0.00118963
0.2094	-1.67385e-05	-0.00118183
0.2095	-1.6632e-05	-0.00117407
0.2096	-1.6526e-05	-0.00116636
0.2097	-1.64207e-05	-0.00115869
0.2098	-1.63159e-05	-0.00115106
0.2099	-1.62117e-05	-0.00114348
0.21	-1.61081e-05	-0.00113594
0.2101	-1.60052e-05	-0.00112845
0.2102	-1.59028e-05	-0.001121
0.2103	-1.5801e-05	-0.0011136
0.2104	-1.56998e-05	-0.00110624
0.2105	-1.55991e-05	-0.00109892
0.2106	-1.5499e-05	-0.00109164
0.2107	-1.53994e-05	-0.0010844
0.2108	-1.53005e-05	-0.00107721
0.2109	-1.5202e-05	-0.00107006
0.211	-1.51041e-05	-0.00106294
0.2111	-1.50068e-05	-0.00105587
0.2112	-1.491e-05	-0.00104884
0.2113	-1.48137e-05	-0.00104185
0.2114	-1.4718e-05	-0.0010349
0.2115	-1.46229e-05	-0.00102799
0.2116	-1.45282e-05	-0.00102112
0.2117	-1.44341e-05	-0.00101429
0.2118	-1.43405e-05	-0.0010075
0.2119	-1.42475e-05	-0.00100075
0.212	-1.4155e-05	-0.000994034
0.2121	-1.40629e-05	-0.000987359
0.2122	-1.39715e-05	-0.000980723
0.2123	-1.38805e-05	-0.000974125
0.2124	-1.379e-05	-0.000967566
0.2125	-1.37001e-05	-0.000961044
0.2126	-1.36107e-05	-0.000954561
0.2127	-1.35219e-05	-0.000948121
0.2128	-1.34335e-05	-0.000941719
0.2129	-1.33457e-05	-0.000935354
0.213	-1.32583e-05	-0.000929026
0.2131	-1.31714e-05	-0.000922735
0.2132	-1.30851e-05	-0.000916481
0.2133	-1.29992e-05	-0.000910263
0.2134	-1.29138e-05	-0.000904081
0.2135	-1.28289e-05	-0.000897935
0.2136	-1.27445e-05	-0.000891825
0.2137	-1.26606e-05	-0.000885751
0.2138	-1.25771e-05	-0.000879712
0.2139	-1.24941e-05	-0.000873708
0.214	-1.24116e-05	-0.000867739
0.2141	-1.23296e-05	-0.000861806
0.2142	-1.2248e-05	-0.000855907
0.2143	-1.21669e-05	-0.000850043
0.2144	-1.20862e-05	-0.000844213
0.2145	-1.20061e-05	-0.000838417
0.2146	-1.19264e-05	-0.000832655
0.2147	-1.18471e-05	-0.000826927
0.2148	-1.17683e-05	-0.000821233
0.2149	-1.16899e-05	-0.000815572
0.215	-1.1612e-05	-0.000809944
0.2151	-1.15346e-05	-0.00080435
0.2152	-1.14577e-05	-0.000798795
0.2153	-1.13812e-05	-0.000793273
0.2154	-1.13051e-05	-0.000787784
0.2155	-1.12295e-05	-0.000782327
0.2156	-1.11543e-05	-0.000776902
0.2157	-1.10796e-05	-0.00077151
0.2158	-1.10053e-05	-0.000766149
0.2159	-1.09314e-05	-0.00076082
0.216	-1.08579e-05	-0.000755523
0.2161	-1.07849e-05	-0.000750257
0.2162	-1.07123e-05	-0.000745022
0.2163	-1.06401e-05	-0.000739818
0.2164	-1.05683e-05	-0.000734646
0.2165	-1.0497e-05	-0.000729504
0.2166	-1.0426e-05	-0.000724392
0.2167	-1.03555e-05	-0.000719311
0.2168	-1.02854e-05	-0.00071426
0.2169	-1.02157e-05	-0.00070924
0.217	-1.01463e-05	-0.000704249
0.2171	-1.00774e-05	-0.000699288
0.2172	-1.00089e-05	-0.000694356
0.2173	-9.94083e-06	-0.000689455
0.2174	-9.87312e-06	-0.000684582
0.2175	-9.8058e-06	-0.000679738
0.2176	-9.73896e-06	-0.000674924
0.2177	-9.6725e-06	-0.000670145
0.2178	-9.60644e-06	-0.000665395
0.2179	-9.54076e-06	-0.000660673
0.218	-9.47547e-06	-0.000655979
0.2181	-9.41055e-06	-0.000651314
0.2182	-9.34602e-06	-0.000646677
0.2183	-9.28187e-06	-0.000642068
0.2184	-9.21809e-06	-0.000637486
0.2185	-9.15469e-06	-0.000632932
0.2186	-9.09166e-06	-0.000628406
0.2187	-9.02901e-06	-0.000623906
0.2188	-8.96672e-06	-0.000619434
0.2189	-8.9048e-06	-0.000614989
0.219	-8.84324e-06	-0.000610571
0.2191	-8.78204e-06	-0.00060618
0.2192	-8.72121e-06	-0.000601815
0.2193	-8.66074e-06	-0.000597476
0.2194	-8.60062e-06	-0.000593164
0.2195	-8.54086e-06	-0.000588878
0.2196	-8.48145e-06	-0.000584618
0.2197	-8.42239e-06	-0.000580384
0.2198	-8.36369e-06	-0.000576175
0.2199	-8.30533e-06	-0.000571993
0.22	-8.24732e-06	-0.000567835
0.2201	-8.18972e-06	-0.000563703
0.2202	-8.13247e-06	-0.000559603
0.2203	-8.07556e-06	-0.000555527
0.2204	-8.01899e-06	-0.000551477
0.2205	-7.96275e-06	-0.000547451
0.2206	-7.90685e-06	-0.00054345
0.2207	-7.85129e-06	-0.000539474
0.2208	-7.79605e-06	-0.000535521
0.2209	-7.74114e-06	-0.000531593
0.221	-7.68657e-06	-0.000527689
0.2211	-7.63231e-06	-0.000523809
0.2212	-7.57839e-06	-0.000519953
0.2213	-7.52478e-06	-0.000516121
0.2214	-7.4715e-06	-0.000512312
0.2215	-7.41853e-06	-0.000508526
0.2216	-7.36589e-06	-0.000504764
0.2217	-7.31356e-06	-0.000501024
0.2218	-7.26154e-06	-0.000497308
0.2219	-7.20983e-06	-0.000493615
0.222	-7.15844e-06	-0.000489944
0.2221	-7.10735e-06	-0.000486297
0.2222	-7.05658e-06	-0.000482671
0.2223	-7.00611e-06	-0.000479068
0.2224	-6.95594e-06	-0.000475488
0.2225	-6.90607e-06	-0.000471929
0.2226	-6.85658e-06	-0.000468393
0.2227	-6.80739e-06	-0.000464885
0.2228	-6.7585e-06	-0.000461399
0.2229	-6.7099e-06	-0.000457934
0.223	-6.6616e-06	-0.000454492
0.2231	-6.61359e-06	-0.00045107
0.2232	-6.56587e-06	-0.00044767
0.2233	-6.51844e-06	-0.000444291
0.2234	-6.4713e-06	-0.000440933
0.2235	-6.42444e-06	-0.000437596
0.2236	-6.37787e-06	-0.00043428
0.2237	-6.33158e-06	-0.000430984
0.2238	-6.28558e-06	-0.000427709
0.2239	-6.23985e-06	-0.000424455
0.224	-6.1944e-06	-0.000421221
0.2241	-6.14923e-06	-0.000418007
0.2242	-6.10434e-06	-0.000414813
0.2243	-6.05972e-06	-0.00041164
0.2244	-6.01537e-06	-0.000408486
0.2245	-5.97129e-06	-0.000405352
0.2246	-5.92749e-06	-0.000402238
0.2247	-5.88395e-06	-0.000399143
0.2248	-5.84068e-06	-0.000396067
0.2249	-5.79767e-06	-0.000393012
0.225	-5.75492e-06	-0.000389975
0.2251	-5.71252e-06	-0.000386957
0.2252	-5.67037e-06	-0.000383965
0.2253	-5.62848e-06	-0.000380992
0.2254	-5.58686e-06	-0.000378038
0.2255	-5.54548e-06	-0.000375103
0.2256	-5.50437e-06	-0.000372186
0.2257	-5.4635e-06	-0.000369288
0.2258	-5.42289e-06	-0.000366408
0.2259	-5.38253e-06	-0.000363546
0.226	-5.34242e-06	-0.000360702
0.2261	-5.30255e-06	-0.000357877
0.2262	-5.26294e-06	-0.000355069
0.2263	-5.22357e-06	-0.00035228
0.2264	-5.18444e-06	-0.000349508
0.2265	-5.14555e-06	-0.000346753
0.2266	-5.10691e-06	-0.000344017
0.2267	-5.0685e-06	-0.000341297
0.2268	-5.03034e-06	-0.000338595
0.2269	-4.99241e-06	-0.000335911
0.227	-4.95472e-06	-0.000333243
0.2271	-4.91726e-06	-0.000330593
0.2272	-4.88004e-06	-0.000327959
0.2273	-4.84304e-06	-0.000325343
0.2274	-4.80628e-06	-0.000322743
0.2275	-4.76975e-06	-0.000320159
0.2276	-4.73352e-06	-0.000317593
0.2277	-4.69751e-06	-0.000315049
0.2278	-4.66173e-06	-0.000312522
0.2279	-4.62618e-06	-0.000310011
0.228	-4.59085e-06	-0.000307517
0.2281	-4.55574e-06	-0.000305038
0.2282	-4.52085e-06	-0.000302576
0.2283	-4.48618e-06	-0.000300129
0.2284	-4.45173e-06	-0.000297698
0.2285	-4.41749e-06	-0.000295283
0.2286	-4.38347e-06	-0.000292884
0.2287	-4.34967e-06	-0.0002905
0.2288	-4.31608e-06	-0.000288131
0.2289	-4.2827e-06	-0.000285778
0.229	-4.24953e-06	-0.00028344
0.2291	-4.21657e-06	-0.000281117
0.2292	-4.18381e-06	-0.00027881
0.2293	-4.15127e-06	-0.000276517
0.2294	-4.11893e-06	-0.000274239
0.2295	-4.08679e-06	-0.000271977
0.2296	-4.05486e-06	-0.000269729
0.2297	-4.02313e-06	-0.000267495
0.2298	-3.99161e-06	-0.000265276
0.2299	-3.96028e-06	-0.000263072
0.23	-3.92915e-06	-0.000260882
0.2301	-3.89829e-06	-0.000258706
0.2302	-3.86763e-06	-0.000256551
0.2303	-3.83717e-06	-0.000254411
0.2304	-3.8069e-06	-0.000252284
0.2305	-3.77682e-06	-0.000250171
0.2306	-3.74694e-06	-0.000248073
0.2307	-3.71724e-06	-0.000245988
0.2308	-3.68774e-06	-0.000243917
0.2309	-3.65843e-06	-0.000241859
0.231	-3.6293e-06	-0.000239815
0.2311	-3.60036e-06	-0.000237785
0.2312	-3.57161e-06	-0.000235768
0.2313	-3.54304e-06	-0.000233764
0.2314	-3.51465e-06	-0.000231773
0.2315	-3.48645e-06	-0.000229796
0.2316	-3.45842e-06	-0.000227832
0.2317	-3.43058e-06	-0.00022588
0.2318	-3.40292e-06	-0.000223942
0.2319	-3.37543e-06	-0.000222017
0.232	-3.34812e-06	-0.000220104
0.2321	-3.32099e-06	-0.000218204
0.2322	-3.29404e-06	-0.000216317
0.2323	-3.26725e-06	-0.000214442
0.2324	-3.24065e-06	-0.00021258
0.2325	-3.21421e-06	-0.00021073
0.2326	-3.18802e-06	-0.000208892
0.2327	-3.16199e-06	-0.000207073
0.2328	-3.13614e-06	-0.000205267
0.2329	-3.11046e-06	-0.000203473
0.233	-3.08494e-06	-0.00020169
0.2331	-3.05959e-06	-0.00019992
0.2332	-3.0344e-06	-0.000198161
0.2333	-3.00938e-06	-0.000196415
0.2334	-2.98452e-06	-0.00019468
0.2335	-2.95983e-06	-0.000192957
0.2336	-2.93529e-06	-0.000191245
0.2337	-2.91092e-06	-0.000189545
0.2338	-2.8867e-06	-0.000187856
0.2339	-2.86265e-06	-0.000186179
0.234	-2.83875e-06	-0.000184513
0.2341	-2.815e-06	-0.000182858
0.2342	-2.79142e-06	-0.000181215
0.2343	-2.76798e-06	-0.000179582
0.2344	-2.74471e-06	-0.000177961
0.2345	-2.72158e-06	-0.00017635
0.2346	-2.69861e-06	-0.000174751
0.2347	-2.67579e-06	-0.000173162
0.2348	-2.65311e-06	-0.000171585
0.2349	-2.63059e-06	-0.000170017
0.235	-2.60822e-06	-0.000168461
0.2351	-2.58607e-06	-0.000166915
0.2352	-2.56406e-06	-0.000165386
0.2353	-2.5422e-06	-0.000163868
0.2354	-2.52049e-06	-0.00016236
0.2355	-2.49892e-06	-0.000160863
0.2356	-2.47749e-06	-0.000159376
0.2357	-2.4562e-06	-0.000157899
0.2358	-2.43506e-06	-0.000156432
0.2359	-2.41406e-06	-0.000154975
0.236	-2.39319e-06	-0.000153528
0.2361	-2.37247e-06	-0.000152091
0.2362	-2.35188e-06	-0.000150664
0.2363	-2.33143e-06	-0.000149247
0.2364	-2.31112e-06	-0.000147839
0.2365	-2.29095e-06	-0.000146442
0.2366	-2.2709e-06	-0.000145054
0.2367	-2.251e-06	-0.000143675
0.2368	-2.23122e-06	-0.000142306
0.2369	-2.21158e-06	-0.000140947
0.237	-2.19207e-06	-0.000139597
0.2371	-2.17269e-06	-0.000138256
0.2372	-2.15344e-06	-0.000136924
0.2373	-2.13432e-06	-0.000135602
0.2374	-2.11533e-06	-0.000134289
0.2375	-2.09647e-06	-0.000132985
0.2376	-2.0778e-06	-0.00013169
0.2377	-2.05927e-06	-0.000130411
0.2378	-2.04086e-06	-0.000129141
0.2379	-2.02257e-06	-0.00012788
0.238	-2.00441e-06	-0.000126627
0.2381	-1.98637e-06	-0.000125383
0.2382	-1.96845e-06	-0.000124148
0.2383	-1.95065e-06	-0.000122922
0.2384	-1.93298e-06	-0.000121704
0.2385	-1.91542e-06	-0.000120495
0.2386	-1.89799e-06	-0.000119294
0.2387	-1.88067e-06	-0.000118102
0.2388	-1.86347e-06	-0.000116918
0.2389	-1.84639e-06	-0.000115742
0.239	-1.82943e-06	-0.000114575
0.2391	-1.81258e-06	-0.000113416
0.2392	-1.79584e-06	-0.000112265
0.2393	-1.77922e-06	-0.000111123
0.2394	-1.76272e-06	-0.000109988
0.2395	-1.74632e-06	-0.000108861
0.2396	-1.73004e-06	-0.000107743
0.2397	-1.71387e-06	-0.000106632
0.2398	-1.69781e-06	-0.000105529
0.2399	-1.68187e-06	-0.000104434
0.24	-1.66603e-06	-0.000103347
0.2401	-1.65037e-06	-0.000102268
0.2402	-1.63482e-06	-0.000101202
0.2403	-1.61938e-06	-0.000100145
0.2404	-1.60405e-06	-9.9095e-05
0.2405	-1.58882e-06	-9.80526e-05
0.2406	-1.5737e-06	-9.70176e-05
0.2407	-1.55868e-06	-9.59901e-05
0.2408	-1.54376e-06	-9.497e-05
0.2409	-1.52895e-06	-9.39572e-05
0.241	-1.51425e-06	-9.29516e-05
0.2411	-1.49964e-06	-9.19534e-05
0.2412	-1.48514e-06	-9.09623e-05
0.2413	-1.47074e-06	-8.99783e-05
0.2414	-1.45644e-06	-8.90015e-05
0.2415	-1.44223e-06	-8.80317e-05
0.2416	-1.42813e-06	-8.70689e-05
0.2417	-1.41412e-06	-8.61131e-05
0.2418	-1.40022e-06	-8.51641e-05
0.2419	-1.38641e-06	-8.42221e-05
0.242	-1.37269e-06	-8.32869e-05
0.2421	-1.35908e-06	-8.23585e-05
0.2422	-1.34556e-06	-8.14368e-05
0.2423	-1.33213e-06	-8.05218e-05
0.2424	-1.31879e-06	-7.96134e-05
0.2425	-1.30556e-06	-7.87117e-05
0.2426	-1.29248e-06	-7.78165e-05
0.2427	-1.2795e-06	-7.69345e-05
0.2428	-1.26661e-06	-7.6059e-05
0.2429	-1.25382e-06	-7.51899e-05
0.243	-1.24111e-06	-7.43272e-05
0.2431	-1.22849e-06	-7.34708e-05
0.2432	-1.21596e-06	-7.26207e-05
0.2433	-1.20353e-06	-7.17769e-05
0.2434	-1.19118e-06	-7.09393e-05
0.2435	-1.17891e-06	-7.01079e-05
0.2436	-1.16674e-06	-6.92826e-05
0.2437	-1.15465e-06	-6.84635e-05
0.2438	-1.14265e-06	-6.76504e-05
0.2439	-1.13073e-06	-6.68433e-05
0.244	-1.1189e-06	-6.60421e-05
0.2441	-1.10715e-06	-6.52469e-05
0.2442	-1.09549e-06	-6.44577e-05
0.2443	-1.08391e-06	-6.36742e-05
0.2444	-1.07241e-06	-6.28966e-05
0.2445	-1.06099e-06	-6.21248e-05
0.2446	-1.04966e-06	0
0.2447	-1.03841e-06	0
0.245	-1.00505e-06	0
0.2475	-7.48998e-07	0
0.25	-5.43441e-07	0
0.2525	-3.82189e-07	0
0.255	-2.56139e-07	0
0.2575	-1.57666e-07	0
0.26	-8.07581e-08	0
0.2625	-2.07123e-08	0
0.265	2.64253e-08	0
0.2675	6.29793e-08	0
0.27	9.14745e-08	0
0.2725	1.13669e-07	0
0.275	1.30938e-07	0
0.2775	1.44355e-07	0
0.28	1.54761e-07	0
0.2825	1.62813e-07	0
0.285	1.69025e-07	0
0.2875	1.73798e-07	0
0.29	1.77446e-07	0
0.2925	1.80215e-07	0
0.295	1.82297e-07	0
0.2975	1.83842e-07	0
0.3	-8.73327e-07	0
0.3001	-1.39679e-06	-0.000148473
0.3002	-1.99648e-06	-0.000198501
0.3003	-2.68055e-06	-0.000255304
0.3004	-3.45737e-06	-0.000319613
0.3005	-4.3353e-06	-0.000392172
0.3006	-5.3225e-06	-0.000473721
0.3007	-6.42667e-06	-0.000564984
0.3008	-7.65485e-06	-0.000666644
0.3009	-9.01332e-06	-0.000779323
0.301	-1.05074e-05	-0.000903572
0.3011	-1.21416e-05	-0.00103986
0.3012	-1.39194e-05	-0.00118858
0.3013	-1.58435e-05	-0.00135003
0.3014	-1.79159e-05	-0.00152445
0.3015	-2.0138e-05	-0.00171199
0.3016	-2.25105e-05	-0.00191278
0.3017	-2.50337e-05	-0.00212686
0.3018	-2.77074e-05	-0.00235425
0.3019	-3.05312e-05	-0.00259492
0.302	-3.35041e-05	-0.00284881
0.3021	-3.66251e-05	-0.00311583
0.3022	-3.9893e-05	-0.00339588
0.3023	-4.3306e-05	-0.00368883
0.3024	-4.68627e-05	-0.00399452
0.3025	-5.05611e-05	-0.0043128
0.3026	-5.43994e-05	-0.00464348
0.3027	-5.83754e-05	-0.0049864
0.3028	-6.24871e-05	-0.00534134
0.3029	-6.67322e-05	-0.00570812
0.303	-7.11084e-05	-0.00608651
0.3031	-7.56136e-05	-0.00647631
0.3032	-8.02454e-05	-0.00687731
0.3033	-8.50013e-05	-0.00728929
0.3034	-8.98791e-05	-0.00771202
0.3035	-9.48764e-05	-0.00814528
0.3036	-9.99908e-05	-0.00858886
0.3037	-0.00010522	-0.00904253
0.3038	-0.000110561	-0.00950607
0.3039	-0.000116013	-0.00997926
0.304	-0.000121571	-0.0104619
0.3041	-0.000127236	-0.0109537
0.3042	-0.000133003	-0.0114545
0.3043	-0.000138871	-0.0119642
0.3044	-0.000144837	-0.0124824
0.3045	-0.0001509	-0.0130089
0.3046	-0.000157056	-0.0135436
0.3047	-0.000163304	-0.0140863
0.3048	-0.000169642	-0.0146367
0.3049	-0.000176067	-0.0151946
0.305	-0.000182578	-0.01576
0.3051	-0.000189172	-0.0163325
0.3052	-0.000195847	-0.016912
0.3053	-0.000202602	-0.0174982
0.3054	-0.000209434	-0.0180911
0.3055	-0.000216342	-0.0186905
0.3056	-0.000223323	-0.019296
0.3057	-0.000230376	-0.0199077
0.3058	-0.000237499	-0.0205253
0.3059	-0.000244689	-0.0211486
0.306	-0.000251946	-0.0217776
0.3061	-0.000259268	-0.0224119
0.3062	-0.000266652	-0.0230515
0.3063	-0.000274098	-0.0236963
0.3064	-0.000281603	-0.024346
0.3065	-0.000289166	-0.0250005
0.3066	-0.000296786	-0.0256597
0.3067	-0.00030446	-0.0263234
0.3068	-0.000312188	-0.0269916
0.3069	-0.000319968	-0.0276639
0.307	-0.000327798	-0.0283404
0.3071	-0.000335677	-0.0290209
0.3072	-0.000343603	-0.0297053
0.3073	-0.000351576	-0.0303934
0.3074	-0.000359593	-0.0310851
0.3075	-0.000367654	-0.0317804
0.3076	-0.000375758	-0.032479
0.3077	-0.000383902	-0.0331783
0.3078	-0.000392086	-0.0338801
0.3079	-0.000400309	-0.0345849
0.308	-0.000408569	-0.0352927
0.3081	-0.000416865	-0.0360033
0.3082	-0.000425196	-0.0367166
0.3083	-0.000433561	-0.0374326
0.3084	-0.000441958	-0.038151
0.3085	-0.000450387	-0.0388719
0.3086	-0.000458844	-0.0395951
0.3087	-0.000467327	-0.0403203
0.3088	-0.000475831	-0.0410473
0.3089	-0.000484351	-0.0417758
0.309	-0.00049288	-0.0425051
0.3091	-0.00050141	-0.0432348
0.3092	-0.000509931	-0.0439641
0.3093	-0.000518436	-0.0446922
0.3094	-0.000526913	-0.0454182
0.3095	-0.000535352	-0.0461413
0.3096	-0.000543743	-0.0468606
0.3097	-0.000552077	-0.0475751
0.3098	-0.000560343	-0.0482841
0.3099	-0.000568534	-0.0489865
0.31	-0.000576639	-0.0496817
0.3101	-0.000584652	-0.0503689
0.3102	-0.000592566	-0.0510474
0.3103	-0.000600373	-0.0517166
0.3104	-0.000608068	-0.0523758
0.3105	-0.000615645	-0.0530246
0.3106	-0.000623101	-0.0536626
0.3107	-0.000630431	-0.0542893
0.3108	-0.000637631	-0.0549043
0.3109	-0.0006447	-0.0555075
0.311	-0.000651634	-0.0560986
0.3111	-0.000658431	-0.0566773
0.3112	-0.000665091	-0.0572435
0.3113	-0.000671612	-0.0577971
0.3114	-0.000677994	-0.0583381
0.3115	-0.000684235	-0.0588663
0.3116	-0.000690337	-0.0593817
0.3117	-0.000696298	-0.0598845
0.3118	-0.00070212	-0.0603745
0.3119	-0.000707804	-0.0608518
0.312	-0.000713349	-0.0613166
0.3121	-0.000718758	-0.0617689
0.3122	-0.00072403	-0.0622088
0.3123	-0.000729168	-0.0626364
0.3124	-0.000734173	-0.0630519
0.3125	-0.000739046	-0.0634554
0.3126	-0.000743789	-0.063847
0.3127	-0.000748403	-0.0642269
0.3128	-0.000752891	-0.0645952
0.3129	-0.000757254	-0.0649522
0.313	-0.000761493	-0.065298
0.3131	-0.000765611	-0.0656328
0.3132	-0.00076961	-0.0659567
0.3133	-0.000773491	-0.0662699
0.3134	-0.000777256	-0.0665726
0.3135	-0.000780907	-0.066865
0.3136	-0.000784446	-0.0671473
0.3137	-0.000787876	-0.0674196
0.3138	-0.000791197	-0.0676822
0.3139	-0.000794412	-0.0679351
0.314	-0.000797522	-0.0681787
0.3141	-0.000800531	-0.068413
0.3142	-0.000803438	-0.0686383
0.3143	-0.000806247	-0.0688547
0.3144	-0.000808959	-0.0690624
0.3145	-0.000811576	-0.0692616
0.3146	-0.000814099	-0.0694524
0.3147	-0.000816531	-0.0696351
0.3148	-0.000818873	-0.0698097
0.3149	-0.000821126	-0.0699764
0.315	-0.000823294	-0.0701355
0.3151	-0.000825376	-0.070287
0.3152	-0.000827376	-0.0704311
0.3153	-0.000829294	-0.070568
0.3154	-0.000831131	-0.0706978
0.3155	-0.000832891	-0.0708207
0.3156	-0.000834574	-0.0709367
0.3157	-0.000836181	-0.0710462
0.3158	-0.000837714	-0.0711491
0.3159	-0.000839175	-0.0712456
0.316	-0.000840564	-0.071336
0.3161	-0.000841884	-0.0714202
0.3162	-0.000843136	-0.0714984
0.3163	-0.000844321	-0.0715708
0.3164	-0.00084544	-0.0716375
0.3165	-0.000846495	-0.0716986
0.3166	-0.000847487	-0.0717541
0.3167	-0.000848417	-0.0718044
0.3168	-0.000849286	-0.0718494
0.3169	-0.000850096	-0.0718892
0.317	-0.000850848	-0.071924
0.3171	-0.000851542	-0.0719539
0.3172	-0.000852181	-0.071979
0.3173	-0.000852765	-0.0719994
0.3174	-0.000853295	-0.0720152
0.3175	-0.000853772	-0.0720265
0.3176	-0.000854198	-0.0720334
0.3177	-0.000854573	-0.0720359
0.3178	-0.000854898	-0.0720343
0.3179	-0.000855175	-0.0720285
0.318	-0.000855404	-0.0720187
0.3181	-0.000855586	-0.0720049
0.3182	-0.000855722	-0.0719873
0.3183	-0.000855814	-0.0719658
0.3184	-0.000855861	-0.0719407
0.3185	-0.000855865	-0.071912
0.3186	-0.000855827	-0.0718797
0.3187	-0.000855747	-0.071844
0.3188	-0.000855627	-0.0718049
0.3189	-0.000855466	-0.0717624
0.319	-0.000855267	-0.0717168
0.3191	-0.000855029	-0.0716679
0.3192	-0.000854754	-0.071616
0.3193	-0.000854441	-0.071561
0.3194	-0.000854093	-0.0715031
0.3195	-0.000853709	-0.0714423
0.3196	-0.000853291	-0.0713786
0.3197	-0.000852838	-0.0713122
0.3198	-0.000852352	-0.071243
0.3199	-0.000851834	-0.0711712
0.32	-0.000851283	-0.0710968
0.3201	-0.000850701	-0.0710199
0.3202	-0.000850088	-0.0709405
0.3203	-0.000849445	-0.0708587
0.3204	-0.000848772	-0.0707745
0.3205	-0.000848071	-0.070688
0.3206	-0.00084734	-0.0705992
0.3207	-0.000846582	-0.0705082
0.3208	-0.000845797	-0.070415
0.3209	-0.000844985	-0.0703198
0.321	-0.000844146	-0.0702224
0.3211	-0.000843282	-0.0701231
0.3212	-0.000842392	-0.0700217
0.3213	-0.000841478	-0.0699185
0.3214	-0.000840539	-0.0698133
0.3215	-0.000839577	-0.0697063
0.3216	-0.000838591	-0.0695975
0.3217	-0.000837582	-0.0694869
0.3218	-0.000836551	-0.0693746
0.3219	-0.000835499	-0.0692607
0.322	-0.000834424	-0.0691451
0.3221	-0.000833329	-0.0690279
0.3222	-0.000832212	-0.0689091
0.3223	-0.000831076	-0.0687888
0.3224	-0.00082992	-0.068667
0.3225	-0.000828744	-0.0685437
0.3226	-0.000827549	-0.068419
0.3227	-0.000826336	-0.0682929
0.3228	-0.000825104	-0.0681655
0.3229	-0.000823855	-0.0680367
0.323	-0.000822587	-0.0679067
0.3231	-0.000821303	-0.0677754
0.3232	-0.000820002	-0.0676428
0.3233	-0.000818684	-0.0675091
0.3234	-0.00081735	-0.0673741
0.3235	-0.000816	-0.0672381
0.3236	-0.000814635	-0.0671009
0.3237	-0.000813254	-0.0669626
0.3238	-0.000811859	-0.0668232
0.3239	-0.000810449	-0.0666829
0.324	-0.000809025	-0.0665415
0.3241	-0.000807586	-0.0663991
0.3242	-0.000806134	-0.0662558
0.3243	-0.000804669	-0.0661115
0.3244	-0.000803191	-0.0659663
0.3245	-0.000801699	-0.0658203
0.3246	-0.000800196	-0.0656733
0.3247	-0.000798679	-0.0655256
0.3248	-0.000797151	-0.065377
0.3249	-0.000795611	-0.0652276
0.325	-0.00079406	-0.0650774
0.3251	-0.000792497	-0.0649265
0.3252	-0.000790923	-0.0647749
0.3253	-0.000789339	-0.0646225
0.3254	-0.000787744	-0.0644695
0.3255	-0.000786138	-0.0643157
0.3256	-0.000784523	-0.0641613
0.3257	-0.000782897	-0.0640063
0.3258	-0.000781262	-0.0638507
0.3259	-0.000779618	-0.0636944
0.326	-0.000777964	-0.0635376
0.3261	-0.000776302	-0.0633802
0.3262	-0.00077463	-0.0632223
0.3263	-0.00077295	-0.0630638
0.3264	-0.000771262	-0.0629049
0.3265	-0.000769565	-0.0627454
0.3266	-0.000767861	-0.0625854
0.3267	-0.000766148	-0.062425
0.3268	-0.000764428	-0.0622641
0.3269	-0.000762701	-0.0621028
0.327	-0.000760966	-0.0619411
0.3271	-0.000759224	-0.0617789
0.3272	-0.000757476	-0.0616164
0.3273	-0.00075572	-0.0614535
0.3274	-0.000753958	-0.0612902
0.3275	-0.00075219	-0.0611265
0.3276	-0.000750416	-0.0609626
0.3277	-0.000748635	-0.0607983
0.3278	-0.000746849	-0.0606336
0.3279	-0.000745056	-0.0604687
0.328	-0.000743259	-0.0603035
0.3281	-0.000741455	-0.060138
0.3282	-0.000739647	-0.0599723
0.3283	-0.000737833	-0.0598063
0.3284	-0.000736014	-0.0596401
0.3285	-0.000734191	-0.0594736
0.3286	-0.000732363	-0.0593069
0.3287	-0.00073053	-0.05914
0.3288	-0.000728693	-0.0589729
0.3289	-0.000726851	-0.0588056
0.329	-0.000725005	-0.0586381
0.3291	-0.000723156	-0.0584705
0.3292	-0.000721302	-0.0583027
0.3293	-0.000719445	-0.0581348
0.3294	-0.000717583	-0.0579667
0.3295	-0.000715719	-0.0577985
0.3296	-0.000713851	-0.0576302
0.3297	-0.000711979	-0.0574617
0.3298	-0.000710105	-0.0572932
0.3299	-0.000708227	-0.0571245
0.33	-0.000706346	-0.0569558
0.3301	-0.000704463	-0.056787
0.3302	-0.000702577	-0.0566182
0.3303	-0.000700688	-0.0564493
0.3304	-0.000698797	-0.0562803
0.3305	-0.000696903	-0.0561113
0.3306	-0.000695007	-0.0559422
0.3307	-0.000693109	-0.0557732
0.3308	-0.000691209	-0.0556041
0.3309	-0.000689306	-0.055435
0.331	-0.000687402	-0.0552658
0.3311	-0.000685496	-0.0550967
0.3312	-0.000683588	-0.0549276
0.3313	-0.000681679	-0.0547585
0.3314	-0.000679768	-0.0545895
0.3315	-0.000677856	-0.0544204
0.3316	-0.000675942	-0.0542514
0.3317	-0.000674027	-0.0540824
0.3318	-0.000672111	-0.0539135
0.3319	-0.000670194	-0.0537446
0.332	-0.000668275	-0.0535758
0.3321	-0.000666356	-0.0534071
0.3322	-0.000664436	-0.0532384
0.3323	-0.000662515	-0.0530698
0.3324	-0.000660594	-0.0529013
0.3325	-0.000658672	-0.0527329
0.3326	-0.000656749	-0.0525646
0.3327	-0.000654826	-0.0523964
0.3328	-0.000652903	-0.0522283
0.3329	-0.000650979	-0.0520603
0.333	-0.000649055	-0.0518924
0.3331	-0.000647131	-0.0517246
0.3332	-0.000645207	-0.0515569
0.3333	-0.000643283	-0.0513894
0.3334	-0.000641359	-0.0512221
0.3335	-0.000639434	-0.0510548
0.3336	-0.000637511	-0.0508877
0.3337	-0.000635587	-0.0507208
0.3338	-0.000633664	-0.050554
0.3339	-0.000631741	-0.0503874
0.334	-0.000629818	-0.0502209
0.3341	-0.000627897	-0.0500546
0.3342	-0.000625975	-0.0498884
0.3343	-0.000624054	-0.0497225
0.3344	-0.000622134	-0.0495567
0.3345	-0.000620215	-0.0493911
0.3346	-0.000618297	-0.0492257
0.3347	-0.000616379	-0.0490605
0.3348	-0.000614462	-0.0488955
0.3349	-0.000612547	-0.0487306
0.335	-0.000610632	-0.048566
0.3351	-0.000608718	-0.0484016
0.3352	-0.000606806	-0.0482374
0.3353	-0.000604895	-0.0480734
0.3354	-0.000602985	-0.0479096
0.3355	-0.000601076	-0.0477461
0.3356	-0.000599169	-0.0475827
0.3357	-0.000597263	-0.0474196
0.3358	-0.000595358	-0.0472567
0.3359	-0.000593455	-0.0470941
0.336	-0.000591554	-0.0469317
0.3361	-0.000589654	-0.0467695
0.3362	-0.000587755	-0.0466076
0.3363	-0.000585859	-0.0464459
0.3364	-0.000583964	-0.0462844
0.3365	-0.000582071	-0.0461233
0.3366	-0.000580179	-0.0459623
0.3367	-0.00057829	-0.0458016
0.3368	-0.000576402	-0.0456412
0.3369	-0.000574517	-0.045481
0.337	-0.000572633	-0.0453211
0.3371	-0.000570751	-0.0451615
0.3372	-0.000568872	-0.0450021
0.3373	-0.000566994	-0.044843
0.3374	-0.000565119	-0.0446842
0.3375	-0.000563246	-0.0445257
0.3376	-0.000561375	-0.0443674
0.3377	-0.000559506	-0.0442094
0.3378	-0.00055764	-0.0440517
0.3379	-0.000555776	-0.0438943
0.338	-0.000553914	-0.0437372
0.3381	-0.000552055	-0.0435803
0.3382	-0.000550198	-0.0434238
0.3383	-0.000548343	-0.0432675
0.3384	-0.000546491	-0.0431116
0.3385	-0.000544642	-0.0429559
0.3386	-0.000542795	-0.0428005
0.3387	-0.000540951	-0.0426455
0.3388	-0.000539109	-0.0424907
0.3389	-0.00053727	-0.0423363
0.339	-0.000535434	-0.0421821
0.3391	-0.0005336	-0.0420283
0.3392	-0.000531769	-0.0418747
0.3393	-0.000529941	-0.0417215
0.3394	-0.000528116	-0.0415686
0.3395	-0.000526293	-0.041416
0.3396	-0.000524474	-0.0412637
0.3397	-0.000522657	-0.0411118
0.3398	-0.000520843	-0.0409601
0.3399	-0.000519032	-0.0408088
0.34	-0.000517224	-0.0406578
0.3401	-0.00051542	-0.0405071
0.3402	-0.000513618	-0.0403568
0.3403	-0.000511819	-0.0402068
0.3404	-0.000510023	-0.0400571
0.3405	-0.00050823	-0.0399077
0.3406	-0.000506441	-0.0397587
0.3407	-0.000504655	-0.03961
0.3408	-0.000502871	-0.0394616
0.3409	-0.000501091	-0.0393136
0.341	-0.000499314	-0.0391659
0.3411	-0.000497541	-0.0390185
0.3412	-0.00049577	-0.0388715
0.3413	-0.000494003	-0.0387248
0.3414	-0.000492239	-0.0385785
0.3415	-0.000490479	-0.0384325
0.3416	-0.000488722	-0.0382868
0.3417	-0.000486968	-0.0381415
0.3418	-0.000485217	-0.0379965
0.3419	-0.00048347	-0.0378519
0.342	-0.000481727	-0.0377076
0.3421	-0.000479986	-0.0375637
0.3422	-0.000478249	-0.0374201
0.3423	-0.000476516	-0.0372768
0.3424	-0.000474786	-0.0371339
0.3425	-0.00047306	-0.0369914
0.3426	-0.000471337	-0.0368492
0.3427	-0.000469618	-0.0367073
0.3428	-0.000467902	-0.0365659
0.3429	-0.00046619	-0.0364247
0.343	-0.000464481	-0.0362839
0.3431	-0.000462776	-0.0361435
0.3432	-0.000461075	-0.0360035
0.3433	-0.000459377	-0.0358637
0.3434	-0.000457683	-0.0357244
0.3435	-0.000455993	-0.0355854
0.3436	-0.000454306	-0.0354467
0.3437	-0.000452623	-0.0353084
0.3438	-0.000450943	-0.0351705
0.3439	-0.000449267	-0.035033
0.344	-0.000447595	-0.0348957
0.3441	-0.000445927	-0.0347589
0.3442	-0.000444263	-0.0346224
0.3443	-0.000442602	-0.0344863
0.3444	-0.000440945	-0.0343505
0.3445	-0.000439291	-0.0342151
0.3446	-0.000437642	-0.0340801
0.3447	-0.000435996	-0.0339454
0.3448	-0.000434354	-0.0338111
0.3449	-0.000432716	-0.0336771
0.345	-0.000431082	-0.0335435
0.3451	-0.000429452	-0.0334103
0.3452	-0.000427825	-0.0332775
0.3453	-0.000426203	-0.033145
0.3454	-0.000424584	-0.0330128
0.3455	-0.000422969	-0.0328811
0.3456	-0.000421358	-0.0327497
0.3457	-0.000419751	-0.0326187
0.3458	-0.000418148	-0.032488
0.3459	-0.000416549	-0.0323577
0.346	-0.000414954	-0.0322278
0.3461	-0.000413362	-0.0320982
0.3462	-0.000411775	-0.031969
0.3463	-0.000410192	-0.0318402
0.3464	-0.000408612	-0.0317117
0.3465	-0.000407036	-0.0315836
0.3466	-0.000405465	-0.0314559
0.3467	-0.000403897	-0.0313285
0.3468	-0.000402334	-0.0312015
0.3469	-0.000400774	-0.0310749
0.347	-0.000399218	-0.0309486
0.3471	-0.000397667	-0.0308227
0.3472	-0.000396119	-0.0306972
0.3473	-0.000394575	-0.0305721
0.3474	-0.000393036	-0.0304473
0.3475	-0.0003915	-0.0303228
0.3476	-0.000389969	-0.0301988
0.3477	-0.000388441	-0.0300751
0.3478	-0.000386918	-0.0299518
0.3479	-0.000385398	-0.0298288
0.348	-0.000383883	-0.0297063
0.3481	-0.000382372	-0.0295841
0.3482	-0.000380864	-0.0294622
0.3483	-0.000379361	-0.0293407
0.3484	-0.000377862	-0.0292196
0.3485	-0.000376367	-0.0290989
0.3486	-0.000374876	-0.0289785
0.3487	-0.000373389	-0.0288585
0.3488	-0.000371906	-0.0287388
0.3489	-0.000370427	-0.0286196
0.349	-0.000368953	-0.0285006
0.3491	-0.000367482	-0.0283821
0.3492	-0.000366015	-0.0282639
0.3493	-0.000364553	-0.0281461
0.3494	-0.000363094	-0.0280287
0.3495	-0.00036164	-0.0279116
0.3496	-0.00036019	-0.0277948
0.3497	-0.000358744	-0.0276785
0.3498	-0.000357302	-0.0275625
0.3499	-0.000355864	-0.0274469
0.35	-0.00035443	-0.0273316
0.3501	-0.000353	-0.0272167
0.3502	-0.000351575	-0.0271022
0.3503	-0.000350153	-0.026988
0.3504	-0.000348736	-0.0268742
0.3505	-0.000347323	-0.0267608
0.3506	-0.000345913	-0.0266477
0.3507	-0.000344508	-0.026535
0.3508	-0.000343107	-0.0264226
0.3509	-0.00034171	-0.0263106
0.351	-0.000340318	-0.026199
0.3511	-0.000338929	-0.0260877
0.3512	-0.000337544	-0.0259768
0.3513	-0.000336164	-0.0258662
0.3514	-0.000334787	-0.025756
0.3515	-0.000333415	-0.0256462
0.3516	-0.000332047	-0.0255367
0.3517	-0.000330683	-0.0254276
0.3518	-0.000329323	-0.0253189
0.3519	-0.000327967	-0.0252104
0.352	-0.000326615	-0.0251024
0.3521	-0.000325267	-0.0249947
0.3522	-0.000323923	-0.0248874
0.3523	-0.000322584	-0.0247804
0.3524	-0.000321248	-0.0246738
0.3525	-0.000319917	-0.0245675
0.3526	-0.00031859	-0.0244616
0.3527	-0.000317266	-0.024356
0.3528	-0.000315947	-0.0242508
0.3529	-0.000314632	-0.024146
0.353	-0.000313321	-0.0240415
0.3531	-0.000312014	-0.0239374
0.3532	-0.000310712	-0.0238336
0.3533	-0.000309413	-0.0237301
0.3534	-0.000308118	-0.023627
0.3535	-0.000306827	-0.0235243
0.3536	-0.000305541	-0.0234219
0.3537	-0.000304258	-0.0233199
0.3538	-0.00030298	-0.0232182
0.3539	-0.000301705	-0.0231168
0.354	-0.000300435	-0.0230158
0.3541	-0.000299169	-0.0229152
0.3542	-0.000297906	-0.0228149
0.3543	-0.000296648	-0.0227149
0.3544	-0.000295394	-0.0226153
0.3545	-0.000294143	-0.022516
0.3546	-0.000292897	-0.0224171
0.3547	-0.000291655	-0.0223185
0.3548	-0.000290417	-0.0222203
0.3549	-0.000289183	-0.0221224
0.355	-0.000287952	-0.0220248
0.3551	-0.000286726	-0.0219276
0.3552	-0.000285504	-0.0218307
0.3553	-0.000284286	-0.0217342
0.3554	-0.000283072	-0.021638
0.3555	-0.000281862	-0.0215422
0.3556	-0.000280655	-0.0214467
0.3557	-0.000279453	-0.0213515
0.3558	-0.000278255	-0.0212567
0.3559	-0.000277061	-0.0211622
0.356	-0.00027587	-0.021068
0.3561	-0.000274684	-0.0209742
0.3562	-0.000273501	-0.0208807
0.3563	-0.000272323	-0.0207875
0.3564	-0.000271148	-0.0206947
0.3565	-0.000269978	-0.0206022
0.3566	-0.000268811	-0.02051
0.3567	-0.000267648	-0.0204182
0.3568	-0.000266489	-0.0203267
0.3569	-0.000265334	-0.0202355
0.357	-0.000264183	-0.0201447
0.3571	-0.000263036	-0.0200542
0.3572	-0.000261893	-0.019964
0.3573	-0.000260754	-0.0198741
0.3574	-0.000259618	-0.0197846
0.3575	-0.000258487	-0.0196954
0.3576	-0.000257359	-0.0196065
0.3577	-0.000256235	-0.019518
0.3578	-0.000255115	-0.0194297
0.3579	-0.000253999	-0.0193418
0.358	-0.000252887	-0.0192543
0.3581	-0.000251778	-0.019167
0.3582	-0.000250674	-0.0190801
0.3583	-0.000249573	-0.0189935
0.3584	-0.000248476	-0.0189072
0.3585	-0.000247383	-0.0188212
0.3586	-0.000246294	-0.0187355
0.3587	-0.000245208	-0.0186502
0.3588	-0.000244126	-0.0185652
0.3589	-0.000243048	-0.0184805
0.359	-0.000241974	-0.0183961
0.3591	-0.000240904	-0.018312
0.3592	-0.000239837	-0.0182282
0.3593	-0.000238774	-0.0181448
0.3594	-0.000237715	-0.0180616
0.3595	-0.00023666	-0.0179788
0.3596	-0.000235608	-0.0178963
0.3597	-0.000234561	-0.0178141
0.3598	-0.000233516	-0.0177322
0.3599	-0.000232476	-0.0176506
0.36	-0.000231439	-0.0175693
0.3601	-0.000230406	-0.0174884
0.3602	-0.000229377	-0.0174077
0.3603	-0.000228352	-0.0173274
0.3604	-0.00022733	-0.0172473
0.3605	-0.000226312	-0.0171676
0.3606	-0.000225297	-0.0170882
0.3607	-0.000224286	-0.017009
0.3608	-0.000223279	-0.0169302
0.3609	-0.000222275	-0.0168517
0.361	-0.000221276	-0.0167734
0.3611	-0.000220279	-0.0166955
0.3612	-0.000219287	-0.0166179
0.3613	-0.000218298	-0.0165406
0.3614	-0.000217312	-0.0164635
0.3615	-0.00021633	-0.0163868
0.3616	-0.000215352	-0.0163104
0.3617	-0.000214378	-0.0162342
0.3618	-0.000213406	-0.0161584
0.3619	-0.000212439	-0.0160828
0.362	-0.000211475	-0.0160076
0.3621	-0.000210515	-0.0159326
0.3622	-0.000209558	-0.0158579
0.3623	-0.000208605	-0.0157835
0.3624	-0.000207655	-0.0157094
0.3625	-0.000206709	-0.0156356
0.3626	-0.000205766	-0.0155621
0.3627	-0.000204827	-0.0154889
0.3628	-0.000203891	-0.015416
0.3629	-0.000202959	-0.0153433
0.363	-0.000202031	-0.015271
0.3631	-0.000201105	-0.0151989
0.3632	-0.000200184	-0.0151271
0.3633	-0.000199265	-0.0150556
0.3634	-0.000198351	-0.0149844
0.3635	-0.000197439	-0.0149134
0.3636	-0.000196531	-0.0148428
0.3637	-0.000195627	-0.0147724
0.3638	-0.000194726	-0.0147023
0.3639	-0.000193828	-0.0146325
0.364	-0.000192934	-0.0145629
0.3641	-0.000192043	-0.0144936
0.3642	-0.000191156	-0.0144247
0.3643	-0.000190272	-0.0143559
0.3644	-0.000189391	-0.0142875
0.3645	-0.000188514	-0.0142193
0.3646	-0.00018764	-0.0141514
0.3647	-0.000186769	-0.0140838
0.3648	-0.000185902	-0.0140165
0.3649	-0.000185038	-0.0139494
0.365	-0.000184177	-0.0138826
0.3651	-0.00018332	-0.0138161
0.3652	-0.000182466	-0.0137498
0.3653	-0.000181615	-0.0136838
0.3654	-0.000180768	-0.0136181
0.3655	-0.000179924	-0.0135526
0.3656	-0.000179083	-0.0134874
0.3657	-0.000178246	-0.0134225
0.3658	-0.000177411	-0.0133578
0.3659	-0.00017658	-0.0132934
0.366	-0.000175752	-0.0132293
0.3661	-0.000174928	-0.0131654
0.3662	-0.000174107	-0.0131018
0.3663	-0.000173288	-0.0130384
0.3664	-0.000172473	-0.0129753
0.3665	-0.000171662	-0.0129125
0.3666	-0.000170853	-0.0128499
0.3667	-0.000170048	-0.0127876
0.3668	-0.000169246	-0.0127255
0.3669	-0.000168447	-0.0126637
0.367	-0.000167651	-0.0126021
0.3671	-0.000166858	-0.0125408
0.3672	-0.000166068	-0.0124798
0.3673	-0.000165282	-0.012419
0.3674	-0.000164498	-0.0123584
0.3675	-0.000163718	-0.0122981
0.3676	-0.000162941	-0.0122381
0.3677	-0.000162167	-0.0121783
0.3678	-0.000161396	-0.0121188
0.3679	-0.000160628	-0.0120595
0.368	-0.000159863	-0.0120004
0.3681	-0.000159102	-0.0119416
0.3682	-0.000158343	-0.0118831
0.3683	-0.000157587	-0.0118247
0.3684	-0.000156835	-0.0117667
0.3685	-0.000156085	-0.0117089
0.3686	-0.000155339	-0.0116513
0.3687	-0.000154595	-0.0115939
0.3688	-0.000153855	-0.0115368
0.3689	-0.000153117	-0.01148
0.369	-0.000152382	-0.0114234
0.3691	-0.000151651	-0.011367
0.3692	-0.000150922	-0.0113108
0.3693	-0.000150197	-0.0112549
0.3694	-0.000149474	-0.0111993
0.3695	-0.000148754	-0.0111438
0.3696	-0.000148037	-0.0110886
0.3697	-0.000147323	-0.0110337
0.3698	-0.000146612	-0.0109789
0.3699	-0.000145904	-0.0109244
0.37	-0.000145199	-0.0108702
0.3701	-0.000144496	-0.0108161
0.3702	-0.000143797	-0.0107623
0.3703	-0.0001431	-0.0107088
0.3704	-0.000142407	-0.0106554
0.3705	-0.000141716	-0.0106023
0.3706	-0.000141028	-0.0105494
0.3707	-0.000140343	-0.0104968
0.3708	-0.00013966	-0.0104443
0.3709	-0.000138981	-0.0103921
0.371	-0.000138304	-0.0103401
0.3711	-0.00013763	-0.0102884
0.3712	-0.000136959	-0.0102368
0.3713	-0.000136291	-0.0101855
0.3714	-0.000135625	-0.0101344
0.3715	-0.000134962	-0.0100836
0.3716	-0.000134302	-0.0100329
0.3717	-0.000133645	-0.00998247
0.3718	-0.00013299	-0.00993225
0.3719	-0.000132339	-0.00988225
0.372	-0.00013169	-0.00983247
0.3721	-0.000131043	-0.0097829
0.3722	-0.000130399	-0.00973355
0.3723	-0.000129758	-0.00968441
0.3724	-0.00012912	-0.00963549
0.3725	-0.000128485	-0.00958678
0.3726	-0.000127852	-0.00953828
0.3727	-0.000127221	-0.00949
0.3728	-0.000126594	-0.00944194
0.3729	-0.000125969	-0.00939408
0.373	-0.000125347	-0.00934643
0.3731	-0.000124727	-0.00929899
0.3732	-0.00012411	-0.00925176
0.3733	-0.000123496	-0.00920473
0.3734	-0.000122884	-0.00915791
0.3735	-0.000122275	-0.0091113
0.3736	-0.000121668	-0.00906489
0.3737	-0.000121064	-0.00901869
0.3738	-0.000120462	-0.00897269
0.3739	-0.000119863	-0.00892689
0.374	-0.000119267	-0.0088813
0.3741	-0.000118673	-0.00883591
0.3742	-0.000118082	-0.00879072
0.3743	-0.000117493	-0.00874573
0.3744	-0.000116907	-0.00870094
0.3745	-0.000116323	-0.00865634
0.3746	-0.000115742	-0.00861195
0.3747	-0.000115163	-0.00856775
0.3748	-0.000114587	-0.00852375
0.3749	-0.000114013	-0.00847994
0.375	-0.000113442	-0.00843633
0.3751	-0.000112873	-0.00839292
0.3752	-0.000112307	-0.0083497
0.3753	-0.000111743	-0.00830668
0.3754	-0.000111182	-0.00826385
0.3755	-0.000110623	-0.00822121
0.3756	-0.000110066	-0.00817877
0.3757	-0.000109512	-0.00813651
0.3758	-0.00010896	-0.00809444
0.3759	-0.000108411	-0.00805256
0.376	-0.000107864	-0.00801087
0.3761	-0.000107319	-0.00796937
0.3762	-0.000106777	-0.00792806
0.3763	-0.000106237	-0.00788693
0.3764	-0.0001057	-0.00784598
0.3765	-0.000105164	-0.00780523
0.3766	-0.000104632	-0.00776465
0.3767	-0.000104101	-0.00772426
0.3768	-0.000103573	-0.00768405
0.3769	-0.000103047	-0.00764403
0.377	-0.000102523	-0.00760418
0.3771	-0.000102002	-0.00756452
0.3772	-0.000101483	-0.00752504
0.3773	-0.000100967	-0.00748573
0.3774	-0.000100452	-0.00744661
0.3775	-9.994e-05	-0.00740766
0.3776	-9.94302e-05	-0.00736889
0.3777	-9.89226e-05	-0.0073303
0.3778	-9.84173e-05	-0.00729189
0.3779	-9.79142e-05	-0.00725366
0.378	-9.74134e-05	-0.0072156
0.3781	-9.69147e-05	-0.00717771
0.3782	-9.64183e-05	-0.00714
0.3783	-9.59241e-05	-0.00710246
0.3784	-9.54321e-05	-0.00706509
0.3785	-9.49422e-05	-0.00702789
0.3786	-9.44546e-05	-0.00699087
0.3787	-9.39691e-05	-0.00695401
0.3788	-9.34858e-05	-0.00691733
0.3789	-9.30046e-05	-0.00688081
0.379	-9.25256e-05	-0.00684446
0.3791	-9.20487e-05	-0.00680828
0.3792	-9.1574e-05	-0.00677227
0.3793	-9.11013e-05	-0.00673642
0.3794	-9.06308e-05	-0.00670074
0.3795	-9.01625e-05	-0.00666523
0.3796	-8.96962e-05	-0.00662988
0.3797	-8.9232e-05	-0.00659469
0.3798	-8.87699e-05	-0.00655966
0.3799	-8.83099e-05	-0.0065248
0.38	-8.78519e-05	-0.0064901
0.3801	-8.73961e-05	-0.00645556
0.3802	-8.69423e-05	-0.00642119
0.3803	-8.64906e-05	-0.00638698
0.3804	-8.60409e-05	-0.00635293
0.3805	-8.55933e-05	-0.00631904
0.3806	-8.51477e-05	-0.0062853
0.3807	-8.47041e-05	-0.00625172
0.3808	-8.42625e-05	-0.0062183
0.3809	-8.38229e-05	-0.00618504
0.381	-8.33854e-05	-0.00615193
0.3811	-8.29498e-05	-0.00611898
0.3812	-8.25162e-05	-0.00608618
0.3813	-8.20845e-05	-0.00605354
0.3814	-8.16549e-05	-0.00602105
0.3815	-8.12272e-05	-0.00598871
0.3816	-8.08014e-05	-0.00595652
0.3817	-8.03776e-05	-0.00592449
0.3818	-7.99558e-05	-0.0058926
0.3819	-7.95358e-05	-0.00586087
0.382	-7.91178e-05	-0.00582929
0.3821	-7.87017e-05	-0.00579785
0.3822	-7.82875e-05	-0.00576657
0.3823	-7.78753e-05	-0.00573543
0.3824	-7.74649e-05	-0.00570444
0.3825	-7.70564e-05	-0.0056736
0.3826	-7.66498e-05	-0.0056429
0.3827	-7.62451e-05	-0.00561235
0.3828	-7.58423e-05	-0.00558195
0.3829	-7.54414e-05	-0.0055517
0.383	-7.50422e-05	-0.00552159
0.3831	-7.4645e-05	-0.00549162
0.3832	-7.42496e-05	-0.00546179
0.3833	-7.3856e-05	-0.00543211
0.3834	-7.34642e-05	-0.00540257
0.3835	-7.30743e-05	-0.00537317
0.3836	-7.26861e-05	-0.0053439
0.3837	-7.22998e-05	-0.00531478
0.3838	-7.19152e-05	-0.0052858
0.3839	-7.15325e-05	-0.00525696
0.384	-7.11515e-05	-0.00522826
0.3841	-7.07723e-05	-0.00519969
0.3842	-7.03949e-05	-0.00517126
0.3843	-7.00192e-05	-0.00514297
0.3844	-6.96453e-05	-0.00511481
0.3845	-6.92731e-05	-0.00508679
0.3846	-6.89027e-05	-0.0050589
0.3847	-6.8534e-05	-0.00503115
0.3848	-6.81671e-05	-0.00500353
0.3849	-6.78018e-05	-0.00497604
0.385	-6.74383e-05	-0.00494869
0.3851	-6.70765e-05	-0.00492147
0.3852	-6.67165e-05	-0.00489439
0.3853	-6.63581e-05	-0.00486744
0.3854	-6.60014e-05	-0.00484061
0.3855	-6.56464e-05	-0.00481392
0.3856	-6.52931e-05	-0.00478736
0.3857	-6.49414e-05	-0.00476093
0.3858	-6.45915e-05	-0.00473462
0.3859	-6.42431e-05	-0.00470844
0.386	-6.38964e-05	-0.00468239
0.3861	-6.35514e-05	-0.00465647
0.3862	-6.32079e-05	-0.00463067
0.3863	-6.28661e-05	-0.004605
0.3864	-6.2526e-05	-0.00457946
0.3865	-6.21874e-05	-0.00455404
0.3866	-6.18505e-05	-0.00452874
0.3867	-6.15151e-05	-0.00450357
0.3868	-6.11814e-05	-0.00447851
0.3869	-6.08492e-05	-0.00445359
0.387	-6.05186e-05	-0.00442878
0.3871	-6.01896e-05	-0.0044041
0.3872	-5.98622e-05	-0.00437953
0.3873	-5.95363e-05	-0.00435509
0.3874	-5.9212e-05	-0.00433077
0.3875	-5.88892e-05	-0.00430657
0.3876	-5.85681e-05	-0.00428248
0.3877	-5.82485e-05	-0.00425852
0.3878	-5.79304e-05	-0.00423468
0.3879	-5.76138e-05	-0.00421096
0.388	-5.72988e-05	-0.00418735
0.3881	-5.69853e-05	-0.00416386
0.3882	-5.66732e-05	-0.00414049
0.3883	-5.63627e-05	-0.00411723
0.3884	-5.60537e-05	-0.00409408
0.3885	-5.57462e-05	-0.00407105
0.3886	-5.54401e-05	-0.00404814
0.3887	-5.51356e-05	-0.00402534
0.3888	-5.48325e-05	-0.00400265
0.3889	-5.45308e-05	-0.00398007
0.389	-5.42306e-05	-0.00395761
0.3891	-5.39319e-05	-0.00393526
0.3892	-5.36346e-05	-0.00391302
0.3893	-5.33388e-05	-0.00389089
0.3894	-5.30444e-05	-0.00386887
0.3895	-5.27514e-05	-0.00384696
0.3896	-5.24599e-05	-0.00382516
0.3897	-5.21697e-05	-0.00380346
0.3898	-5.1881e-05	-0.00378188
0.3899	-5.15937e-05	-0.0037604
0.39	-5.13078e-05	-0.00373904
0.3901	-5.10233e-05	-0.00371777
0.3902	-5.07402e-05	-0.00369662
0.3903	-5.04585e-05	-0.00367558
0.3904	-5.01782e-05	-0.00365464
0.3905	-4.98993e-05	-0.00363381
0.3906	-4.96217e-05	-0.00361308
0.3907	-4.93455e-05	-0.00359246
0.3908	-4.90706e-05	-0.00357194
0.3909	-4.87971e-05	-0.00355152
0.391	-4.85249e-05	-0.00353121
0.3911	-4.82541e-05	-0.003511
0.3912	-4.79845e-05	-0.00349089
0.3913	-4.77164e-05	-0.00347088
0.3914	-4.74495e-05	-0.00345097
0.3915	-4.71839e-05	-0.00343117
0.3916	-4.69197e-05	-0.00341146
0.3917	-4.66568e-05	-0.00339186
0.3918	-4.63951e-05	-0.00337235
0.3919	-4.61347e-05	-0.00335294
0.392	-4.58757e-05	-0.00333363
0.3921	-4.56179e-05	-0.00331442
0.3922	-4.53614e-05	-0.0032953
0.3923	-4.51061e-05	-0.00327629
0.3924	-4.48522e-05	-0.00325737
0.3925	-4.45994e-05	-0.00323854
0.3926	-4.4348e-05	-0.00321981
0.3927	-4.40979e-05	-0.00320119
0.3928	-4.3849e-05	-0.00318265
0.3929	-4.36013e-05	-0.00316422
0.393	-4.33549e-05	-0.00314587
0.3931	-4.31097e-05	-0.00312762
0.3932	-4.28657e-05	-0.00310947
0.3933	-4.26229e-05	-0.0030914
0.3934	-4.23813e-05	-0.00307343
0.3935	-4.2141e-05	-0.00305555
0.3936	-4.19018e-05	-0.00303776
0.3937	-4.16639e-05	-0.00302007
0.3938	-4.14271e-05	-0.00300246
0.3939	-4.11915e-05	-0.00298495
0.394	-4.09571e-05	-0.00296752
0.3941	-4.07239e-05	-0.00295019
0.3942	-4.04918e-05	-0.00293294
0.3943	-4.02609e-05	-0.00291578
0.3944	-4.00312e-05	-0.00289871
0.3945	-3.98026e-05	-0.00288173
0.3946	-3.95752e-05	-0.00286484
0.3947	-3.93489e-05	-0.00284803
0.3948	-3.91238e-05	-0.00283131
0.3949	-3.88998e-05	-0.00281468
0.395	-3.86769e-05	-0.00279813
0.3951	-3.84552e-05	-0.00278167
0.3952	-3.82346e-05	-0.0027653
0.3953	-3.80152e-05	-0.00274902
0.3954	-3.77968e-05	-0.00273282
0.3955	-3.75796e-05	-0.0027167
0.3956	-3.73634e-05	-0.00270067
0.3957	-3.71484e-05	-0.00268472
0.3958	-3.69344e-05	-0.00266885
0.3959	-3.67216e-05	-0.00265307
0.396	-3.65098e-05	-0.00263737
0.3961	-3.62991e-05	-0.00262175
0.3962	-3.60894e-05	-0.00260621
0.3963	-3.58809e-05	-0.00259075
0.3964	-3.56734e-05	-0.00257537
0.3965	-3.54669e-05	-0.00256008
0.3966	-3.52615e-05	-0.00254486
0.3967	-3.50572e-05	-0.00252972
0.3968	-3.48539e-05	-0.00251466
0.3969	-3.46516e-05	-0.00249969
0.397	-3.44503e-05	-0.00248479
0.3971	-3.42501e-05	-0.00246996
0.3972	-3.4051e-05	-0.00245522
0.3973	-3.38528e-05	-0.00244055
0.3974	-3.36557e-05	-0.00242596
0.3975	-3.34595e-05	-0.00241145
0.3976	-3.32645e-05	-0.00239701
0.3977	-3.30704e-05	-0.00238266
0.3978	-3.28773e-05	-0.00236838
0.3979	-3.26853e-05	-0.00235417
0.398	-3.24942e-05	-0.00234005
0.3981	-3.23041e-05	-0.00232599
0.3982	-3.2115e-05	-0.00231201
0.3983	-3.19268e-05	-0.00229811
0.3984	-3.17397e-05	-0.00228427
0.3985	-3.15535e-05	-0.00227051
0.3986	-3.13682e-05	-0.00225683
0.3987	-3.11839e-05	-0.00224321
0.3988	-3.10006e-05	-0.00222967
0.3989	-3.08182e-05	-0.0022162
0.399	-3.06368e-05	-0.0022028
0.3991	-3.04563e-05	-0.00218948
0.3992	-3.02767e-05	-0.00217622
0.3993	-3.00981e-05	-0.00216303
0.3994	-2.99204e-05	-0.00214992
0.3995	-2.97436e-05	-0.00213687
0.3996	-2.95678e-05	-0.0021239
0.3997	-2.93929e-05	-0.00211099
0.3998	-2.92188e-05	-0.00209815
0.3999	-2.90457e-05	-0.00208538
0.4	-2.88735e-05	-0.00207268
0.4001	-2.87022e-05	-0.00206005
0.4002	-2.85319e-05	-0.00204749
0.4003	-2.83624e-05	-0.00203499
0.4004	-2.81938e-05	-0.00202257
0.4005	-2.80261e-05	-0.00201021
0.4006	-2.78593e-05	-0.00199792
0.4007	-2.76933e-05	-0.00198569
0.4008	-2.75283e-05	-0.00197353
0.4009	-2.7364e-05	-0.00196143
0.401	-2.72007e-05	-0.0019494
0.4011	-2.70382e-05	-0.00193744
0.4012	-2.68766e-05	-0.00192553
0.4013	-2.67158e-05	-0.0019137
0.4014	-2.65558e-05	-0.00190192
0.4015	-2.63967e-05	-0.00189021
0.4016	-2.62385e-05	-0.00187857
0.4017	-2.6081e-05	-0.00186698
0.4018	-2.59244e-05	-0.00185546
0.4019	-2.57687e-05	-0.001844
0.402	-2.56137e-05	-0.00183261
0.4021	-2.54596e-05	-0.00182127
0.4022	-2.53063e-05	-0.00181
0.4023	-2.51538e-05	-0.00179879
0.4024	-2.50021e-05	-0.00178764
0.4025	-2.48512e-05	-0.00177654
0.4026	-2.47012e-05	-0.00176551
0.4027	-2.45519e-05	-0.00175455
0.4028	-2.44035e-05	-0.00174364
0.4029	-2.42559e-05	-0.0017328
0.403	-2.4109e-05	-0.00172201
0.4031	-2.39629e-05	-0.00171128
0.4032	-2.38176e-05	-0.00170061
0.4033	-2.36731e-05	-0.00169
0.4034	-2.35293e-05	-0.00167945
0.4035	-2.33864e-05	-0.00166895
0.4036	-2.32441e-05	-0.00165852
0.4037	-2.31027e-05	-0.00164813
0.4038	-2.2962e-05	-0.00163781
0.4039	-2.2822e-05	-0.00162754
0.404	-2.26828e-05	-0.00161733
0.4041	-2.25443e-05	-0.00160718
0.4042	-2.24066e-05	-0.00159708
0.4043	-2.22696e-05	-0.00158703
0.4044	-2.21334e-05	-0.00157705
0.4045	-2.19979e-05	-0.00156711
0.4046	-2.18631e-05	-0.00155723
0.4047	-2.1729e-05	-0.00154741
0.4048	-2.15957e-05	-0.00153764
0.4049	-2.14631e-05	-0.00152792
0.405	-2.13311e-05	-0.00151826
0.4051	-2.12e-05	-0.00150865
0.4052	-2.10696e-05	-0.0014991
0.4053	-2.09399e-05	-0.0014896
0.4054	-2.08108e-05	-0.00148015
0.4055	-2.06825e-05	-0.00147076
0.4056	-2.05549e-05	-0.00146142
0.4057	-2.04279e-05	-0.00145213
0.4058	-2.03017e-05	-0.00144289
0.4059	-2.01761e-05	-0.00143371
0.406	-2.00512e-05	-0.00142457
0.4061	-1.9927e-05	-0.00141549
0.4062	-1.98035e-05	-0.00140645
0.4063	-1.96806e-05	-0.00139747
0.4064	-1.95584e-05	-0.00138853
0.4065	-1.94369e-05	-0.00137965
0.4066	-1.9316e-05	-0.00137082
0.4067	-1.91958e-05	-0.00136203
0.4068	-1.90763e-05	-0.0013533
0.4069	-1.89574e-05	-0.00134461
0.407	-1.88391e-05	-0.00133597
0.4071	-1.87215e-05	-0.00132738
0.4072	-1.86045e-05	-0.00131884
0.4073	-1.84882e-05	-0.00131034
0.4074	-1.83725e-05	-0.00130189
0.4075	-1.82575e-05	-0.0012935
0.4076	-1.81431e-05	-0.00128514
0.4077	-1.80294e-05	-0.00127684
0.4078	-1.79162e-05	-0.00126859
0.4079	-1.78038e-05	-0.00126038
0.408	-1.76919e-05	-0.00125222
0.4081	-1.75806e-05	-0.00124411
0.4082	-1.747e-05	-0.00123604
0.4083	-1.73599e-05	-0.00122802
0.4084	-1.72505e-05	-0.00122004
0.4085	-1.71417e-05	-0.0012121
0.4086	-1.70334e-05	-0.00120422
0.4087	-1.69258e-05	-0.00119637
0.4088	-1.68188e-05	-0.00118857
0.4089	-1.67123e-05	-0.00118082
0.409	-1.66065e-05	-0.00117311
0.4091	-1.65012e-05	-0.00116544
0.4092	-1.63965e-05	-0.00115781
0.4093	-1.62924e-05	-0.00115023
0.4094	-1.61889e-05	-0.0011427
0.4095	-1.60859e-05	-0.0011352
0.4096	-1.59835e-05	-0.00112775
0.4097	-1.58817e-05	-0.00112034
0.4098	-1.57804e-05	-0.00111297
0.4099	-1.56797e-05	-0.00110564
0.41	-1.55796e-05	-0.00109836
0.4101	-1.54801e-05	-0.00109112
0.4102	-1.53811e-05	-0.00108392
0.4103	-1.52827e-05	-0.00107677
0.4104	-1.51849e-05	-0.00106965
0.4105	-1.50876e-05	-0.00106258
0.4106	-1.49908e-05	-0.00105555
0.4107	-1.48946e-05	-0.00104856
0.4108	-1.47989e-05	-0.0010416
0.4109	-1.47037e-05	-0.00103469
0.411	-1.46091e-05	-0.00102782
0.4111	-1.4515e-05	-0.00102099
0.4112	-1.44215e-05	-0.00101419
0.4113	-1.43284e-05	-0.00100744
0.4114	-1.42359e-05	-0.00100072
0.4115	-1.41439e-05	-0.000994044
0.4116	-1.40524e-05	-0.000987405
0.4117	-1.39615e-05	-0.000980804
0.4118	-1.3871e-05	-0.000974242
0.4119	-1.37811e-05	-0.000967717
0.412	-1.36916e-05	-0.00096123
0.4121	-1.36027e-05	-0.00095478
0.4122	-1.35143e-05	-0.000948368
0.4123	-1.34263e-05	-0.000941992
0.4124	-1.33389e-05	-0.000935654
0.4125	-1.3252e-05	-0.000929352
0.4126	-1.31656e-05	-0.000923087
0.4127	-1.30797e-05	-0.000916864
0.4128	-1.29943e-05	-0.000910677
0.4129	-1.29093e-05	-0.000904526
0.413	-1.28249e-05	-0.00089841
0.4131	-1.27409e-05	-0.000892331
0.4132	-1.26574e-05	-0.000886286
0.4133	-1.25744e-05	-0.000880277
0.4134	-1.24919e-05	-0.000874303
0.4135	-1.24098e-05	-0.000868364
0.4136	-1.23282e-05	-0.000862459
0.4137	-1.22471e-05	-0.000856589
0.4138	-1.21664e-05	-0.000850753
0.4139	-1.20862e-05	-0.000844951
0.414	-1.20064e-05	-0.000839183
0.4141	-1.19271e-05	-0.000833449
0.4142	-1.18483e-05	-0.000827749
0.4143	-1.17699e-05	-0.000822081
0.4144	-1.16919e-05	-0.000816447
0.4145	-1.16144e-05	-0.000810847
0.4146	-1.15373e-05	-0.000805279
0.4147	-1.14607e-05	-0.000799743
0.4148	-1.13845e-05	-0.000794241
0.4149	-1.13088e-05	-0.00078877
0.415	-1.12335e-05	-0.000783332
0.4151	-1.11587e-05	-0.000777926
0.4152	-1.10843e-05	-0.000772557
0.4153	-1.10103e-05	-0.00076722
0.4154	-1.09368e-05	-0.000761915
0.4155	-1.08637e-05	-0.000756641
0.4156	-1.0791e-05	-0.000751398
0.4157	-1.07188e-05	-0.000746187
0.4158	-1.06469e-05	-0.000741006
0.4159	-1.05755e-05	-0.000735855
0.416	-1.05045e-05	-0.000730736
0.4161	-1.04339e-05	-0.000725646
0.4162	-1.03637e-05	-0.000720587
0.4163	-1.02939e-05	-0.000715558
0.4164	-1.02245e-05	-0.000710559
0.4165	-1.01555e-05	-0.000705589
0.4166	-1.00869e-05	-0.000700649
0.4167	-1.00187e-05	-0.000695739
0.4168	-9.95095e-06	-0.000690858
0.4169	-9.88356e-06	-0.000686005
0.417	-9.81656e-06	-0.000681182
0.4171	-9.74994e-06	-0.000676388
0.4172	-9.68372e-06	-0.000671622
0.4173	-9.61788e-06	-0.000666885
0.4174	-9.55243e-06	-0.000662176
0.4175	-9.48735e-06	-0.000657495
0.4176	-9.42272e-06	-0.000652842
0.4177	-9.35847e-06	-0.000648223
0.4178	-9.2946e-06	-0.000643631
0.4179	-9.2311e-06	-0.000639067
0.418	-9.16797e-06	-0.000634531
0.4181	-9.10521e-06	-0.000630022
0.4182	-9.04282e-06	-0.00062554
0.4183	-8.9808e-06	-0.000621085
0.4184	-8.91914e-06	-0.000616656
0.4185	-8.85784e-06	-0.000612255
0.4186	-8.7969e-06	-0.00060788
0.4187	-8.73632e-06	-0.000603531
0.4188	-8.6761e-06	-0.000599209
0.4189	-8.61624e-06	-0.000594913
0.419	-8.55672e-06	-0.000590642
0.4191	-8.49756e-06	-0.000586398
0.4192	-8.43875e-06	-0.000582179
0.4193	-8.38028e-06	-0.000577986
0.4194	-8.32216e-06	-0.000573818
0.4195	-8.26438e-06	-0.000569676
0.4196	-8.20695e-06	-0.000565559
0.4197	-8.14985e-06	-0.000561466
0.4198	-8.0931e-06	-0.000557399
0.4199	-8.03668e-06	-0.000553356
0.42	-7.98059e-06	-0.000549338
0.4201	-7.9249e-06	-0.000545345
0.4202	-7.86955e-06	-0.000541381
0.4203	-7.81452e-06	-0.000537442
0.4204	-7.75982e-06	-0.000533526
0.4205	-7.70544e-06	-0.000529635
0.4206	-7.65139e-06	-0.000525768
0.4207	-7.59766e-06	-0.000521924
0.4208	-7.54426e-06	-0.000518103
0.4209	-7.49117e-06	-0.000514306
0.421	-7.4384e-06	-0.000510533
0.4211	-7.38594e-06	-0.000506782
0.4212	-7.3338e-06	-0.000503055
0.4213	-7.28197e-06	-0.00049935
0.4214	-7.23045e-06	-0.000495668
0.4215	-7.17924e-06	-0.000492009
0.4216	-7.12834e-06	-0.000488373
0.4217	-7.07774e-06	-0.000484758
0.4218	-7.02745e-06	-0.000481166
0.4219	-6.97746e-06	-0.000477597
0.422	-6.92777e-06	-0.000474049
0.4221	-6.87837e-06	-0.000470523
0.4222	-6.82928e-06	-0.000467019
0.4223	-6.78048e-06	-0.000463537
0.4224	-6.73198e-06	-0.000460076
0.4225	-6.68377e-06	-0.000456636
0.4226	-6.63591e-06	-0.000453218
0.4227	-6.58834e-06	-0.000449827
0.4228	-6.54106e-06	-0.000446457
0.4229	-6.49407e-06	-0.000443108
0.423	-6.44736e-06	-0.00043978
0.4231	-6.40093e-06	-0.000436472
0.4232	-6.35479e-06	-0.000433185
0.4233	-6.30892e-06	-0.000429918
0.4234	-6.26334e-06	-0.000426672
0.4235	-6.21803e-06	-0.000423446
0.4236	-6.173e-06	-0.000420241
0.4237	-6.12824e-06	-0.000417055
0.4238	-6.08375e-06	-0.000413889
0.4239	-6.03954e-06	-0.000410743
0.424	-5.99559e-06	-0.000407617
0.4241	-5.95192e-06	-0.00040451
0.4242	-5.90851e-06	-0.000401423
0.4243	-5.86536e-06	-0.000398355
0.4244	-5.82248e-06	-0.000395306
0.4245	-5.77986e-06	-0.000392277
0.4246	-5.7375e-06	-0.000389267
0.4247	-5.6954e-06	-0.000386275
0.4248	-5.65356e-06	-0.000383302
0.4249	-5.61198e-06	-0.000380349
0.425	-5.57065e-06	-0.000377413
0.4251	-5.52964e-06	-0.000374496
0.4252	-5.48888e-06	-0.000371604
0.4253	-5.44837e-06	-0.000368729
0.4254	-5.40811e-06	-0.000365873
0.4255	-5.3681e-06	-0.000363035
0.4256	-5.32833e-06	-0.000360215
0.4257	-5.28881e-06	-0.000357413
0.4258	-5.24954e-06	-0.000354629
0.4259	-5.21051e-06	-0.000351862
0.426	-5.17172e-06	-0.000349113
0.4261	-5.13317e-06	-0.000346381
0.4262	-5.09486e-06	-0.000343667
0.4263	-5.05678e-06	-0.00034097
0.4264	-5.01894e-06	-0.00033829
0.4265	-4.98134e-06	-0.000335627
0.4266	-4.94397e-06	-0.000332982
0.4267	-4.90683e-06	-0.000330353
0.4268	-4.86993e-06	-0.000327741
0.4269	-4.83325e-06	-0.000325145
0.427	-4.7968e-06	-0.000322567
0.4271	-4.76058e-06	-0.000320004
0.4272	-4.72458e-06	-0.000317459
0.4273	-4.68881e-06	-0.000314929
0.4274	-4.65326e-06	-0.000312416
0.4275	-4.61793e-06	-0.000309919
0.4276	-4.58289e-06	-0.000307438
0.4277	-4.54807e-06	-0.000304978
0.4278	-4.51346e-06	-0.000302535
0.4279	-4.47908e-06	-0.000300107
0.428	-4.44491e-06	-0.000297695
0.4281	-4.41095e-06	-0.000295298
0.4282	-4.3772e-06	-0.000292917
0.4283	-4.34367e-06	-0.000290551
0.4284	-4.31035e-06	-0.000288201
0.4285	-4.27724e-06	-0.000285866
0.4286	-4.24434e-06	-0.000283546
0.4287	-4.21164e-06	-0.000281241
0.4288	-4.17916e-06	-0.000278951
0.4289	-4.14687e-06	-0.000276676
0.429	-4.11479e-06	-0.000274415
0.4291	-4.08292e-06	-0.00027217
0.4292	-4.05124e-06	-0.000269939
0.4293	-4.01977e-06	-0.000267722
0.4294	-3.98849e-06	-0.00026552
0.4295	-3.95741e-06	-0.000263332
0.4296	-3.92653e-06	-0.000261159
0.4297	-3.89585e-06	-0.000258999
0.4298	-3.86536e-06	-0.000256854
0.4299	-3.83506e-06	-0.000254723
0.43	-3.80496e-06	-0.000252606
0.4301	-3.77511e-06	-0.000250503
0.4302	-3.74546e-06	-0.000248419
0.4303	-3.71599e-06	-0.000246349
0.4304	-3.68671e-06	-0.000244292
0.4305	-3.65761e-06	-0.000242249
0.4306	-3.62871e-06	-0.00024022
0.4307	-3.59999e-06	-0.000238203
0.4308	-3.57145e-06	-0.000236201
0.4309	-3.54309e-06	-0.000234211
0.431	-3.51492e-06	-0.000232234
0.4311	-3.48693e-06	-0.000230271
0.4312	-3.45911e-06	-0.00022832
0.4313	-3.43148e-06	-0.000226383
0.4314	-3.40402e-06	-0.000224458
0.4315	-3.37674e-06	-0.000222546
0.4316	-3.34964e-06	-0.000220647
0.4317	-3.32271e-06	-0.00021876
0.4318	-3.29596e-06	-0.000216886
0.4319	-3.26937e-06	-0.000215024
0.432	-3.24296e-06	-0.000213175
0.4321	-3.21672e-06	-0.000211338
0.4322	-3.19065e-06	-0.000209513
0.4323	-3.16475e-06	-0.0002077
0.4324	-3.13901e-06	-0.0002059
0.4325	-3.11345e-06	-0.000204111
0.4326	-3.08811e-06	-0.000202335
0.4327	-3.06293e-06	-0.000200576
0.4328	-3.03792e-06	-0.000198829
0.4329	-3.01307e-06	-0.000197093
0.433	-2.98839e-06	-0.000195369
0.4331	-2.96386e-06	-0.000193657
0.4332	-2.9395e-06	-0.000191956
0.4333	-2.91529e-06	-0.000190267
0.4334	-2.89125e-06	-0.000188589
0.4335	-2.86735e-06	-0.000186922
0.4336	-2.84362e-06	-0.000185267
0.4337	-2.82004e-06	-0.000183623
0.4338	-2.79662e-06	-0.00018199
0.4339	-2.77335e-06	-0.000180368
0.434	-2.75023e-06	-0.000178757
0.4341	-2.72726e-06	-0.000177157
0.4342	-2.70445e-06	-0.000175567
0.4343	-2.68178e-06	-0.000173989
0.4344	-2.65927e-06	-0.000172421
0.4345	-2.6369e-06	-0.000170864
0.4346	-2.61468e-06	-0.000169317
0.4347	-2.5926e-06	-0.000167781
0.4348	-2.57067e-06	-0.000166255
0.4349	-2.54889e-06	-0.00016474
0.435	-2.52725e-06	-0.000163235
0.4351	-2.50581e-06	-0.00016174
0.4352	-2.48452e-06	-0.000160262
0.4353	-2.46337e-06	-0.000158793
0.4354	-2.44236e-06	-0.000157334
0.4355	-2.42149e-06	-0.000155886
0.4356	-2.40076e-06	-0.000154447
0.4357	-2.38017e-06	-0.000153018
0.4358	-2.35971e-06	-0.000151599
0.4359	-2.33939e-06	-0.00015019
0.436	-2.3192e-06	-0.000148791
0.4361	-2.29915e-06	-0.000147401
0.4362	-2.27924e-06	-0.000146021
0.4363	-2.25945e-06	-0.00014465
0.4364	-2.2398e-06	-0.000143289
0.4365	-2.22028e-06	-0.000141937
0.4366	-2.2009e-06	-0.000140594
0.4367	-2.18164e-06	-0.000139261
0.4368	-2.16251e-06	-0.000137937
0.4369	-2.14351e-06	-0.000136623
0.437	-2.12463e-06	-0.000135317
0.4371	-2.10589e-06	-0.00013402
0.4372	-2.08727e-06	-0.000132733
0.4373	-2.06877e-06	-0.000131454
0.4374	-2.0504e-06	-0.000130184
0.4375	-2.03215e-06	-0.000128924
0.4376	-2.01409e-06	-0.000127671
0.4377	-1.99616e-06	-0.000126434
0.4378	-1.97834e-06	-0.000125205
0.4379	-1.96064e-06	-0.000123984
0.438	-1.94307e-06	-0.000122773
0.4381	-1.92561e-06	-0.000121569
0.4382	-1.90827e-06	-0.000120374
0.4383	-1.89105e-06	-0.000119188
0.4384	-1.87395e-06	-0.00011801
0.4385	-1.85696e-06	-0.00011684
0.4386	-1.84009e-06	-0.000115678
0.4387	-1.82334e-06	-0.000114525
0.4388	-1.80669e-06	-0.00011338
0.4389	-1.79017e-06	-0.000112243
0.439	-1.77375e-06	-0.000111114
0.4391	-1.75745e-06	-0.000109993
0.4392	-1.74126e-06	-0.000108879
0.4393	-1.72518e-06	-0.000107774
0.4394	-1.70921e-06	-0.000106677
0.4395	-1.69335e-06	-0.000105587
0.4396	-1.6776e-06	-0.000104505
0.4397	-1.66196e-06	-0.000103431
0.4398	-1.64642e-06	-0.000102365
0.4399	-1.63099e-06	-0.000101306
0.44	-1.61567e-06	-0.000100254
0.4401	-1.60052e-06	-9.92102e-05
0.4402	-1.58547e-06	-9.81794e-05
0.4403	-1.57052e-06	-9.71561e-05
0.4404	-1.55568e-06	-9.614e-05
0.4405	-1.54094e-06	-9.51313e-05
0.4406	-1.52631e-06	-9.41298e-05
0.4407	-1.51177e-06	-9.31355e-05
0.4408	-1.49734e-06	-9.21484e-05
0.4409	-1.48301e-06	-9.11685e-05
0.441	-1.46877e-06	-9.01955e-05
0.4411	-1.45464e-06	-8.92297e-05
0.4412	-1.4406e-06	-8.82708e-05
0.4413	-1.42667e-06	-8.73188e-05
0.4414	-1.41283e-06	-8.63737e-05
0.4415	-1.39908e-06	-8.54355e-05
0.4416	-1.38544e-06	-8.45041e-05
0.4417	-1.37188e-06	-8.35794e-05
0.4418	-1.35843e-06	-8.26615e-05
0.4419	-1.34507e-06	-8.17502e-05
0.442	-1.3318e-06	-8.08456e-05
0.4421	-1.31862e-06	-7.99475e-05
0.4422	-1.30554e-06	-7.9056e-05
0.4423	-1.29255e-06	-7.8171e-05
0.4424	-1.27965e-06	-7.72925e-05
0.4425	-1.26684e-06	-7.64203e-05
0.4426	-1.25418e-06	-7.55546e-05
0.4427	-1.24162e-06	-7.47008e-05
0.4428	-1.22914e-06	-7.38533e-05
0.4429	-1.21675e-06	-7.30121e-05
0.443	-1.20445e-06	-7.21771e-05
0.4431	-1.19224e-06	-7.13482e-05
0.4432	-1.18011e-06	-7.05255e-05
0.4433	-1.16807e-06	-6.97088e-05
0.4434	-1.15612e-06	-6.88982e-05
0.4435	-1.14425e-06	-6.80936e-05
0.4436	-1.13246e-06	-6.7295e-05
0.4437	-1.12076e-06	-6.65023e-05
0.4438	-1.10915e-06	-6.57154e-05
0.4439	-1.09761e-06	-6.49345e-05
0.444	-1.08616e-06	-6.41593e-05
0.4441	-1.07479e-06	-6.33899e-05
0.4442	-1.0635e-06	0
0.4443	-1.0523e-06	0
0.445	-9.75506e-07	0
0.4475	-7.28107e-07	0
0.45	-5.30564e-07	0
0.4525	-3.75739e-07	0
0.455	-2.54715e-07	0
0.4575	-1.60159e-07	0
0.46	-8.6303e-08	0
0.4625	-2.8632e-08	0
0.465	1.68652e-08	0
0.4675	5.19843e-08	0
0.47	7.93664e-08	0
0.4725	1.00699e-07	0
0.475	1.17302e-07	0
0.4775	1.30206e-07	0
0.48	1.40219e-07	0
0.4825	1.47972e-07	0
0.485	1.53956e-07	0
0.4875	1.58559e-07	0
0.49	1.62081e-07	0
0.4925	1.64759e-07	0
0.495	1.66776e-07	0
0.4975	1.68277e-07	0
0.5	1.27531e-06	0
0.5001	1.82233e-06	0.000142316
0.5002	2.44896e-06	0.000174959
0.5003	3.16374e-06	0.000211842
0.5004	3.97543e-06	0.000253424
0.5005	4.89275e-06	0.000300172
0.5006	5.9242e-06	0.000352549
0.5007	7.07782e-06	0.000411008
0.5008	8.36099e-06	0.000475978
0.5009	9.78022e-06	0.000547848
0.501	1.13411e-05	0.000626964
0.5011	1.30483e-05	0.000713619
0.5012	1.49054e-05	0.000808056
0.5013	1.69153e-05	0.000910467
0.5014	1.90801e-05	0.001021
0.5015	2.14011e-05	0.00113975
0.5016	2.38791e-05	0.00126679
0.5017	2.65145e-05	0.00140215
0.5018	2.93069e-05	0.00154585
0.5019	3.2256e-05	0.00169786
0.502	3.53608e-05	0.00185814
0.5021	3.86202e-05	0.00202666
0.5022	4.20327e-05	0.00220332
0.5023	4.55969e-05	0.00238806
0.5024	4.93108e-05	0.00258078
0.5025	5.31727e-05	0.00278137
0.5026	5.71805e-05	0.00298974
0.5027	6.13319e-05	0.00320575
0.5028	6.5625e-05	0.00342929
0.5029	7.00572e-05	0.00366024
0.503	7.46264e-05	0.00389846
0.5031	7.933e-05	0.00414383
0.5032	8.41657e-05	0.0043962
0.5033	8.91311e-05	0.00465545
0.5034	9.42236e-05	0.00492143
0.5035	9.94408e-05	0.00519401
0.5036	0.00010478	0.00547305
0.5037	0.000110239	0.00575841
0.5038	0.000115816	0.00604995
0.5039	0.000121507	0.00634754
0.504	0.000127311	0.00665104
0.5041	0.000133224	0.00696031
0.5042	0.000139246	0.00727522
0.5043	0.000145372	0.00759564
0.5044	0.000151601	0.00792144
0.5045	0.000157931	0.00825248
0.5046	0.000164359	0.00858864
0.5047	0.000170883	0.0089298
0.5048	0.000177501	0.00927582
0.5049	0.000184211	0.00962659
0.505	0.000191009	0.00998199
0.5051	0.000197896	0.0103419
0.5052	0.000204867	0.0107062
0.5053	0.000211922	0.0110748
0.5054	0.000219058	0.0114475
0.5055	0.000226273	0.0118243
0.5056	0.000233565	0.012205
0.5057	0.000240933	0.0125896
0.5058	0.000248374	0.0129779
0.5059	0.000255887	0.0133699
0.506	0.000263469	0.0137654
0.5061	0.00027112	0.0141643
0.5062	0.000278838	0.0145666
0.5063	0.00028662	0.0149721
0.5064	0.000294465	0.0153808
0.5065	0.000302371	0.0157925
0.5066	0.000310337	0.0162072
0.5067	0.000318362	0.0166249
0.5068	0.000326443	0.0170453
0.5069	0.000334579	0.0174684
0.507	0.000342769	0.0178942
0.5071	0.000351012	0.0183226
0.5072	0.000359305	0.0187534
0.5073	0.000367648	0.0191867
0.5074	0.000376039	0.0196223
0.5075	0.000384477	0.0200602
0.5076	0.00039296	0.0205002
0.5077	0.000401488	0.0209397
0.5078	0.000410059	0.0213806
0.5079	0.000418671	0.0218235
0.508	0.000427325	0.0222683
0.5081	0.000436017	0.022715
0.5082	0.000444748	0.0231634
0.5083	0.000453517	0.0236136
0.5084	0.000462321	0.0240655
0.5085	0.00047116	0.024519
0.5086	0.00048003	0.0249741
0.5087	0.00048893	0.0254305
0.5088	0.000497854	0.0258882
0.5089	0.000506797	0.026347
0.509	0.000515752	0.0268064
0.5091	0.000524711	0.0272662
0.5092	0.000533665	0.0277259
0.5093	0.000542604	0.028185
0.5094	0.000551517	0.028643
0.5095	0.000560395	0.0290994
0.5096	0.000569226	0.0295535
0.5097	0.000578002	0.030005
0.5098	0.000586711	0.0304531
0.5099	0.000595344	0.0308973
0.51	0.000603894	0.0313373
0.5101	0.000612351	0.0317725
0.5102	0.000620708	0.0322025
0.5103	0.00062896	0.0326268
0.5104	0.000637098	0.0330452
0.5105	0.000645119	0.0334574
0.5106	0.000653017	0.0338629
0.5107	0.000660789	0.0342617
0.5108	0.000668431	0.0346535
0.5109	0.000675939	0.0350381
0.511	0.000683313	0.0354153
0.5111	0.000690548	0.0357851
0.5112	0.000697645	0.0361473
0.5113	0.000704602	0.036502
0.5114	0.000711419	0.0368489
0.5115	0.000718094	0.0371881
0.5116	0.000724628	0.0375197
0.5117	0.000731022	0.0378435
0.5118	0.000737274	0.0381596
0.5119	0.000743388	0.0384681
0.512	0.000749362	0.038769
0.5121	0.000755198	0.0390623
0.5122	0.000760898	0.0393481
0.5123	0.000766462	0.0396266
0.5124	0.000771893	0.0398977
0.5125	0.000777191	0.0401615
0.5126	0.000782359	0.0404182
0.5127	0.000787398	0.0406678
0.5128	0.000792309	0.0409105
0.5129	0.000797095	0.0411464
0.513	0.000801758	0.0413755
0.5131	0.0008063	0.0415979
0.5132	0.000810722	0.0418139
0.5133	0.000815026	0.0420234
0.5134	0.000819215	0.0422266
0.5135	0.00082329	0.0424237
0.5136	0.000827253	0.0426146
0.5137	0.000831107	0.0427996
0.5138	0.000834854	0.0429788
0.5139	0.000838494	0.0431523
0.514	0.000842031	0.0433201
0.5141	0.000845467	0.0434824
0.5142	0.000848802	0.0436393
0.5143	0.00085204	0.0437909
0.5144	0.000855182	0.0439374
0.5145	0.000858229	0.0440788
0.5146	0.000861185	0.0442152
0.5147	0.00086405	0.0443467
0.5148	0.000866826	0.0444735
0.5149	0.000869515	0.0445957
0.515	0.00087212	0.0447132
0.5151	0.000874641	0.0448264
0.5152	0.00087708	0.0449351
0.5153	0.000879439	0.0450396
0.5154	0.00088172	0.0451399
0.5155	0.000883924	0.0452361
0.5156	0.000886053	0.0453284
0.5157	0.000888108	0.0454167
0.5158	0.000890091	0.0455012
0.5159	0.000892004	0.045582
0.516	0.000893847	0.0456591
0.5161	0.000895622	0.0457327
0.5162	0.000897331	0.0458027
0.5163	0.000898975	0.0458694
0.5164	0.000900556	0.0459327
0.5165	0.000902074	0.0459927
0.5166	0.000903531	0.0460496
0.5167	0.000904928	0.0461033
0.5168	0.000906267	0.046154
0.5169	0.000907549	0.0462018
0.517	0.000908774	0.0462466
0.5171	0.000909945	0.0462885
0.5172	0.000911061	0.0463277
0.5173	0.000912125	0.0463642
0.5174	0.000913138	0.046398
0.5175	0.0009141	0.0464293
0.5176	0.000915013	0.0464579
0.5177	0.000915877	0.0464842
0.5178	0.000916693	0.046508
0.5179	0.000917464	0.0465294
0.518	0.000918189	0.0465485
0.5181	0.000918869	0.0465654
0.5182	0.000919506	0.04658
0.5183	0.0009201	0.0465925
0.5184	0.000920653	0.0466029
0.5185	0.000921164	0.0466112
0.5186	0.000921636	0.0466176
0.5187	0.000922068	0.0466219
0.5188	0.000922462	0.0466243
0.5189	0.000922818	0.0466249
0.519	0.000923137	0.0466236
0.5191	0.00092342	0.0466206
0.5192	0.000923668	0.0466158
0.5193	0.000923882	0.0466093
0.5194	0.000924061	0.0466011
0.5195	0.000924207	0.0465913
0.5196	0.000924321	0.0465798
0.5197	0.000924403	0.0465669
0.5198	0.000924454	0.0465524
0.5199	0.000924474	0.0465364
0.52	0.000924465	0.046519
0.5201	0.000924426	0.0465002
0.5202	0.000924358	0.04648
0.5203	0.000924262	0.0464584
0.5204	0.000924139	0.0464355
0.5205	0.000923989	0.0464113
0.5206	0.000923812	0.0463859
0.5207	0.00092361	0.0463592
0.5208	0.000923382	0.0463314
0.5209	0.00092313	0.0463023
0.521	0.000922853	0.0462721
0.5211	0.000922552	0.0462408
0.5212	0.000922229	0.0462084
0.5213	0.000921882	0.046175
0.5214	0.000921513	0.0461405
0.5215	0.000921122	0.0461049
0.5216	0.000920709	0.0460684
0.5217	0.000920276	0.046031
0.5218	0.000919822	0.0459925
0.5219	0.000919348	0.0459532
0.522	0.000918854	0.0459129
0.5221	0.00091834	0.0458718
0.5222	0.000917808	0.0458298
0.5223	0.000917257	0.045787
0.5224	0.000916689	0.0457433
0.5225	0.000916102	0.0456989
0.5226	0.000915497	0.0456537
0.5227	0.000914876	0.0456077
0.5228	0.000914238	0.0455609
0.5229	0.000913584	0.0455135
0.523	0.000912913	0.0454653
0.5231	0.000912227	0.0454165
0.5232	0.000911525	0.0453669
0.5233	0.000910808	0.0453167
0.5234	0.000910077	0.0452659
0.5235	0.000909331	0.0452145
0.5236	0.00090857	0.0451624
0.5237	0.000907796	0.0451098
0.5238	0.000907008	0.0450565
0.5239	0.000906207	0.0450027
0.524	0.000905393	0.0449484
0.5241	0.000904566	0.0448935
0.5242	0.000903727	0.0448381
0.5243	0.000902875	0.0447821
0.5244	0.000902011	0.0447257
0.5245	0.000901136	0.0446688
0.5246	0.000900249	0.0446114
0.5247	0.000899351	0.0445536
0.5248	0.000898441	0.0444953
0.5249	0.000897521	0.0444366
0.525	0.00089659	0.0443774
0.5251	0.000895649	0.0443179
0.5252	0.000894698	0.0442579
0.5253	0.000893736	0.0441975
0.5254	0.000892765	0.0441368
0.5255	0.000891785	0.0440756
0.5256	0.000890795	0.0440141
0.5257	0.000889796	0.0439523
0.5258	0.000888788	0.0438901
0.5259	0.000887771	0.0438276
0.526	0.000886745	0.0437647
0.5261	0.000885711	0.0437016
0.5262	0.000884669	0.0436381
0.5263	0.000883619	0.0435743
0.5264	0.000882561	0.0435103
0.5265	0.000881496	0.0434459
0.5266	0.000880423	0.0433813
0.5267	0.000879342	0.0433164
0.5268	0.000878254	0.0432512
0.5269	0.000877159	0.0431858
0.527	0.000876057	0.0431202
0.5271	0.000874949	0.0430543
0.5272	0.000873834	0.0429882
0.5273	0.000872712	0.0429218
0.5274	0.000871584	0.0428553
0.5275	0.00087045	0.0427885
0.5276	0.00086931	0.0427215
0.5277	0.000868163	0.0426544
0.5278	0.000867011	0.042587
0.5279	0.000865854	0.0425194
0.528	0.00086469	0.0424517
0.5281	0.000863522	0.0423838
0.5282	0.000862348	0.0423157
0.5283	0.000861169	0.0422475
0.5284	0.000859984	0.0421791
0.5285	0.000858795	0.0421106
0.5286	0.000857601	0.0420419
0.5287	0.000856403	0.041973
0.5288	0.0008552	0.0419041
0.5289	0.000853992	0.041835
0.529	0.00085278	0.0417657
0.5291	0.000851563	0.0416964
0.5292	0.000850343	0.0416269
0.5293	0.000849118	0.0415574
0.5294	0.000847889	0.0414877
0.5295	0.000846657	0.0414179
0.5296	0.00084542	0.041348
0.5297	0.00084418	0.041278
0.5298	0.000842936	0.0412079
0.5299	0.000841689	0.0411378
0.53	0.000840438	0.0410675
0.5301	0.000839184	0.0409972
0.5302	0.000837927	0.0409268
0.5303	0.000836667	0.0408563
0.5304	0.000835403	0.0407857
0.5305	0.000834136	0.0407151
0.5306	0.000832867	0.0406445
0.5307	0.000831594	0.0405737
0.5308	0.000830319	0.0405029
0.5309	0.000829041	0.0404321
0.531	0.000827761	0.0403612
0.5311	0.000826478	0.0402903
0.5312	0.000825192	0.0402193
0.5313	0.000823904	0.0401483
0.5314	0.000822614	0.0400772
0.5315	0.000821321	0.0400061
0.5316	0.000820026	0.039935
0.5317	0.000818729	0.0398638
0.5318	0.00081743	0.0397927
0.5319	0.000816129	0.0397215
0.532	0.000814826	0.0396503
0.5321	0.000813521	0.039579
0.5322	0.000812214	0.0395078
0.5323	0.000810906	0.0394365
0.5324	0.000809595	0.0393652
0.5325	0.000808284	0.039294
0.5326	0.00080697	0.0392227
0.5327	0.000805655	0.0391514
0.5328	0.000804338	0.0390801
0.5329	0.00080302	0.0390088
0.533	0.000801701	0.0389375
0.5331	0.00080038	0.0388662
0.5332	0.000799058	0.0387949
0.5333	0.000797735	0.0387237
0.5334	0.00079641	0.0386524
0.5335	0.000795085	0.0385812
0.5336	0.000793758	0.0385099
0.5337	0.000792431	0.0384387
0.5338	0.000791102	0.0383675
0.5339	0.000789772	0.0382964
0.534	0.000788442	0.0382252
0.5341	0.00078711	0.0381541
0.5342	0.000785778	0.038083
0.5343	0.000784445	0.0380119
0.5344	0.000783112	0.0379409
0.5345	0.000781777	0.0378698
0.5346	0.000780442	0.0377989
0.5347	0.000779107	0.0377279
0.5348	0.000777771	0.037657
0.5349	0.000776434	0.0375861
0.535	0.000775097	0.0375153
0.5351	0.000773759	0.0374445
0.5352	0.000772421	0.0373737
0.5353	0.000771083	0.037303
0.5354	0.000769744	0.0372323
0.5355	0.000768405	0.0371617
0.5356	0.000767066	0.0370911
0.5357	0.000765727	0.0370205
0.5358	0.000764387	0.03695
0.5359	0.000763047	0.0368796
0.536	0.000761707	0.0368092
0.5361	0.000760367	0.0367389
0.5362	0.000759027	0.0366686
0.5363	0.000757687	0.0365983
0.5364	0.000756347	0.0365282
0.5365	0.000755006	0.036458
0.5366	0.000753666	0.036388
0.5367	0.000752326	0.036318
0.5368	0.000750987	0.036248
0.5369	0.000749647	0.0361781
0.537	0.000748307	0.0361083
0.5371	0.000746968	0.0360385
0.5372	0.000745629	0.0359688
0.5373	0.00074429	0.0358992
0.5374	0.000742952	0.0358296
0.5375	0.000741613	0.0357601
0.5376	0.000740275	0.0356907
0.5377	0.000738938	0.0356213
0.5378	0.000737601	0.035552
0.5379	0.000736264	0.0354827
0.538	0.000734928	0.0354136
0.5381	0.000733592	0.0353445
0.5382	0.000732256	0.0352754
0.5383	0.000730921	0.0352065
0.5384	0.000729587	0.0351376
0.5385	0.000728253	0.0350688
0.5386	0.00072692	0.0350001
0.5387	0.000725587	0.0349314
0.5388	0.000724255	0.0348628
0.5389	0.000722924	0.0347943
0.539	0.000721593	0.0347259
0.5391	0.000720263	0.0346575
0.5392	0.000718934	0.0345892
0.5393	0.000717605	0.034521
0.5394	0.000716278	0.0344529
0.5395	0.000714951	0.0343849
0.5396	0.000713624	0.0343169
0.5397	0.000712299	0.0342491
0.5398	0.000710974	0.0341813
0.5399	0.00070965	0.0341136
0.54	0.000708327	0.0340459
0.5401	0.000707005	0.0339784
0.5402	0.000705684	0.0339109
0.5403	0.000704363	0.0338435
0.5404	0.000703044	0.0337762
0.5405	0.000701726	0.033709
0.5406	0.000700408	0.0336419
0.5407	0.000699091	0.0335749
0.5408	0.000697776	0.0335079
0.5409	0.000696461	0.0334411
0.541	0.000695148	0.0333743
0.5411	0.000693835	0.0333076
0.5412	0.000692524	0.033241
0.5413	0.000691213	0.0331745
0.5414	0.000689904	0.0331081
0.5415	0.000688596	0.0330417
0.5416	0.000687289	0.0329755
0.5417	0.000685983	0.0329093
0.5418	0.000684678	0.0328433
0.5419	0.000683374	0.0327773
0.542	0.000682072	0.0327114
0.5421	0.000680771	0.0326456
0.5422	0.00067947	0.0325799
0.5423	0.000678172	0.0325143
0.5424	0.000676874	0.0324488
0.5425	0.000675577	0.0323834
0.5426	0.000674282	0.0323181
0.5427	0.000672988	0.0322529
0.5428	0.000671695	0.0321877
0.5429	0.000670404	0.0321227
0.543	0.000669114	0.0320577
0.5431	0.000667825	0.0319929
0.5432	0.000666537	0.0319281
0.5433	0.000665251	0.0318634
0.5434	0.000663966	0.0317989
0.5435	0.000662682	0.0317344
0.5436	0.0006614	0.03167
0.5437	0.000660119	0.0316057
0.5438	0.00065884	0.0315415
0.5439	0.000657561	0.0314774
0.544	0.000656285	0.0314135
0.5441	0.000655009	0.0313496
0.5442	0.000653736	0.0312858
0.5443	0.000652463	0.0312221
0.5444	0.000651192	0.0311585
0.5445	0.000649922	0.031095
0.5446	0.000648654	0.0310315
0.5447	0.000647388	0.0309682
0.5448	0.000646122	0.030905
0.5449	0.000644859	0.0308419
0.545	0.000643596	0.0307789
0.5451	0.000642335	0.030716
0.5452	0.000641076	0.0306532
0.5453	0.000639818	0.0305904
0.5454	0.000638562	0.0305278
0.5455	0.000637307	0.0304653
0.5456	0.000636054	0.0304029
0.5457	0.000634802	0.0303406
0.5458	0.000633552	0.0302783
0.5459	0.000632304	0.0302162
0.546	0.000631057	0.0301542
0.5461	0.000629811	0.0300923
0.5462	0.000628567	0.0300304
0.5463	0.000627325	0.0299687
0.5464	0.000626084	0.0299071
0.5465	0.000624845	0.0298456
0.5466	0.000623607	0.0297842
0.5467	0.000622372	0.0297229
0.5468	0.000621137	0.0296616
0.5469	0.000619905	0.0296005
0.547	0.000618674	0.0295395
0.5471	0.000617444	0.0294786
0.5472	0.000616216	0.0294178
0.5473	0.00061499	0.0293571
0.5474	0.000613766	0.0292965
0.5475	0.000612543	0.029236
0.5476	0.000611322	0.0291755
0.5477	0.000610102	0.0291152
0.5478	0.000608884	0.029055
0.5479	0.000607668	0.0289949
0.548	0.000606454	0.0289349
0.5481	0.000605241	0.028875
0.5482	0.00060403	0.0288152
0.5483	0.00060282	0.0287555
0.5484	0.000601612	0.0286959
0.5485	0.000600406	0.0286364
0.5486	0.000599202	0.0285771
0.5487	0.000597999	0.0285178
0.5488	0.000596798	0.0284586
0.5489	0.000595599	0.0283995
0.549	0.000594402	0.0283405
0.5491	0.000593206	0.0282816
0.5492	0.000592012	0.0282229
0.5493	0.00059082	0.0281642
0.5494	0.000589629	0.0281056
0.5495	0.00058844	0.0280471
0.5496	0.000587253	0.0279888
0.5497	0.000586068	0.0279305
0.5498	0.000584885	0.0278723
0.5499	0.000583703	0.0278143
0.55	0.000582523	0.0277563
0.5501	0.000581345	0.0276985
0.5502	0.000580168	0.0276407
0.5503	0.000578993	0.0275831
0.5504	0.000577821	0.0275255
0.5505	0.000576649	0.027468
0.5506	0.00057548	0.0274107
0.5507	0.000574312	0.0273535
0.5508	0.000573147	0.0272963
0.5509	0.000571983	0.0272393
0.551	0.00057082	0.0271823
0.5511	0.00056966	0.0271255
0.5512	0.000568501	0.0270688
0.5513	0.000567344	0.0270121
0.5514	0.000566189	0.0269556
0.5515	0.000565036	0.0268992
0.5516	0.000563885	0.0268428
0.5517	0.000562735	0.0267866
0.5518	0.000561587	0.0267305
0.5519	0.000560441	0.0266745
0.552	0.000559297	0.0266185
0.5521	0.000558155	0.0265627
0.5522	0.000557014	0.026507
0.5523	0.000555876	0.0264514
0.5524	0.000554739	0.0263959
0.5525	0.000553604	0.0263405
0.5526	0.00055247	0.0262852
0.5527	0.000551339	0.0262299
0.5528	0.000550209	0.0261748
0.5529	0.000549081	0.0261198
0.553	0.000547956	0.0260649
0.5531	0.000546831	0.0260101
0.5532	0.000545709	0.0259554
0.5533	0.000544589	0.0259008
0.5534	0.00054347	0.0258463
0.5535	0.000542353	0.0257919
0.5536	0.000541238	0.0257376
0.5537	0.000540125	0.0256834
0.5538	0.000539014	0.0256293
0.5539	0.000537905	0.0255753
0.554	0.000536797	0.0255214
0.5541	0.000535691	0.0254676
0.5542	0.000534587	0.0254139
0.5543	0.000533485	0.0253603
0.5544	0.000532385	0.0253068
0.5545	0.000531287	0.0252535
0.5546	0.000530191	0.0252002
0.5547	0.000529096	0.025147
0.5548	0.000528003	0.0250939
0.5549	0.000526912	0.0250409
0.555	0.000525823	0.024988
0.5551	0.000524736	0.0249352
0.5552	0.000523651	0.0248825
0.5553	0.000522567	0.0248299
0.5554	0.000521485	0.0247774
0.5555	0.000520405	0.024725
0.5556	0.000519327	0.0246727
0.5557	0.000518251	0.0246205
0.5558	0.000517177	0.0245684
0.5559	0.000516105	0.0245164
0.556	0.000515034	0.0244645
0.5561	0.000513965	0.0244127
0.5562	0.000512899	0.024361
0.5563	0.000511834	0.0243094
0.5564	0.00051077	0.0242579
0.5565	0.000509709	0.0242065
0.5566	0.00050865	0.0241552
0.5567	0.000507592	0.024104
0.5568	0.000506536	0.0240529
0.5569	0.000505483	0.0240019
0.557	0.000504431	0.023951
0.5571	0.000503381	0.0239002
0.5572	0.000502332	0.0238494
0.5573	0.000501286	0.0237988
0.5574	0.000500241	0.0237483
0.5575	0.000499199	0.0236979
0.5576	0.000498158	0.0236476
0.5577	0.000497119	0.0235973
0.5578	0.000496081	0.0235472
0.5579	0.000495046	0.0234972
0.558	0.000494012	0.0234472
0.5581	0.000492981	0.0233974
0.5582	0.000491951	0.0233476
0.5583	0.000490923	0.023298
0.5584	0.000489897	0.0232484
0.5585	0.000488873	0.023199
0.5586	0.00048785	0.0231496
0.5587	0.00048683	0.0231004
0.5588	0.000485811	0.0230512
0.5589	0.000484794	0.0230021
0.559	0.000483779	0.0229532
0.5591	0.000482766	0.0229043
0.5592	0.000481755	0.0228555
0.5593	0.000480745	0.0228068
0.5594	0.000479737	0.0227582
0.5595	0.000478732	0.0227097
0.5596	0.000477728	0.0226613
0.5597	0.000476725	0.022613
0.5598	0.000475725	0.0225648
0.5599	0.000474727	0.0225167
0.56	0.00047373	0.0224687
0.5601	0.000472735	0.0224208
0.5602	0.000471742	0.0223729
0.5603	0.000470751	0.0223252
0.5604	0.000469762	0.0222776
0.5605	0.000468774	0.02223
0.5606	0.000467788	0.0221826
0.5607	0.000466805	0.0221352
0.5608	0.000465823	0.0220879
0.5609	0.000464842	0.0220408
0.561	0.000463864	0.0219937
0.5611	0.000462887	0.0219467
0.5612	0.000461913	0.0218998
0.5613	0.00046094	0.021853
0.5614	0.000459969	0.0218063
0.5615	0.000458999	0.0217597
0.5616	0.000458032	0.0217132
0.5617	0.000457066	0.0216667
0.5618	0.000456103	0.0216204
0.5619	0.00045514	0.0215742
0.562	0.00045418	0.021528
0.5621	0.000453222	0.021482
0.5622	0.000452265	0.021436
0.5623	0.00045131	0.0213901
0.5624	0.000450358	0.0213444
0.5625	0.000449406	0.0212987
0.5626	0.000448457	0.0212531
0.5627	0.000447509	0.0212076
0.5628	0.000446563	0.0211622
0.5629	0.000445619	0.0211168
0.563	0.000444677	0.0210716
0.5631	0.000443737	0.0210265
0.5632	0.000442798	0.0209814
0.5633	0.000441861	0.0209364
0.5634	0.000440926	0.0208916
0.5635	0.000439993	0.0208468
0.5636	0.000439061	0.0208021
0.5637	0.000438132	0.0207575
0.5638	0.000437204	0.020713
0.5639	0.000436277	0.0206686
0.564	0.000435353	0.0206243
0.5641	0.00043443	0.02058
0.5642	0.00043351	0.0205359
0.5643	0.000432591	0.0204918
0.5644	0.000431673	0.0204478
0.5645	0.000430758	0.020404
0.5646	0.000429844	0.0203602
0.5647	0.000428932	0.0203165
0.5648	0.000428022	0.0202728
0.5649	0.000427113	0.0202293
0.565	0.000426207	0.0201859
0.5651	0.000425302	0.0201425
0.5652	0.000424398	0.0200993
0.5653	0.000423497	0.0200561
0.5654	0.000422597	0.020013
0.5655	0.000421699	0.01997
0.5656	0.000420803	0.0199271
0.5657	0.000419908	0.0198843
0.5658	0.000419016	0.0198415
0.5659	0.000418125	0.0197989
0.566	0.000417235	0.0197563
0.5661	0.000416348	0.0197139
0.5662	0.000415462	0.0196715
0.5663	0.000414578	0.0196292
0.5664	0.000413696	0.0195869
0.5665	0.000412815	0.0195448
0.5666	0.000411936	0.0195028
0.5667	0.000411059	0.0194608
0.5668	0.000410184	0.0194189
0.5669	0.00040931	0.0193772
0.567	0.000408438	0.0193355
0.5671	0.000407568	0.0192939
0.5672	0.000406699	0.0192523
0.5673	0.000405832	0.0192109
0.5674	0.000404967	0.0191695
0.5675	0.000404104	0.0191283
0.5676	0.000403242	0.0190871
0.5677	0.000402382	0.019046
0.5678	0.000401524	0.0190049
0.5679	0.000400667	0.018964
0.568	0.000399812	0.0189232
0.5681	0.000398959	0.0188824
0.5682	0.000398107	0.0188417
0.5683	0.000397257	0.0188011
0.5684	0.000396409	0.0187606
0.5685	0.000395562	0.0187202
0.5686	0.000394718	0.0186798
0.5687	0.000393874	0.0186395
0.5688	0.000393033	0.0185994
0.5689	0.000392193	0.0185593
0.569	0.000391355	0.0185192
0.5691	0.000390519	0.0184793
0.5692	0.000389684	0.0184395
0.5693	0.000388851	0.0183997
0.5694	0.000388019	0.01836
0.5695	0.000387189	0.0183204
0.5696	0.000386361	0.0182809
0.5697	0.000385535	0.0182414
0.5698	0.00038471	0.0182021
0.5699	0.000383887	0.0181628
0.57	0.000383065	0.0181236
0.5701	0.000382246	0.0180845
0.5702	0.000381427	0.0180455
0.5703	0.000380611	0.0180065
0.5704	0.000379796	0.0179677
0.5705	0.000378982	0.0179289
0.5706	0.000378171	0.0178901
0.5707	0.000377361	0.0178515
0.5708	0.000376552	0.017813
0.5709	0.000375745	0.0177745
0.571	0.00037494	0.0177361
0.5711	0.000374137	0.0176978
0.5712	0.000373335	0.0176596
0.5713	0.000372534	0.0176214
0.5714	0.000371736	0.0175834
0.5715	0.000370939	0.0175454
0.5716	0.000370143	0.0175075
0.5717	0.000369349	0.0174696
0.5718	0.000368557	0.0174319
0.5719	0.000367767	0.0173942
0.572	0.000366978	0.0173566
0.5721	0.00036619	0.0173191
0.5722	0.000365404	0.0172816
0.5723	0.00036462	0.0172443
0.5724	0.000363838	0.017207
0.5725	0.000363056	0.0171698
0.5726	0.000362277	0.0171327
0.5727	0.000361499	0.0170956
0.5728	0.000360723	0.0170586
0.5729	0.000359948	0.0170218
0.573	0.000359175	0.0169849
0.5731	0.000358403	0.0169482
0.5732	0.000357633	0.0169115
0.5733	0.000356865	0.0168749
0.5734	0.000356098	0.0168384
0.5735	0.000355333	0.016802
0.5736	0.000354569	0.0167656
0.5737	0.000353807	0.0167294
0.5738	0.000353046	0.0166932
0.5739	0.000352287	0.016657
0.574	0.000351529	0.016621
0.5741	0.000350773	0.016585
0.5742	0.000350019	0.0165491
0.5743	0.000349266	0.0165133
0.5744	0.000348515	0.0164775
0.5745	0.000347765	0.0164418
0.5746	0.000347017	0.0164062
0.5747	0.00034627	0.0163707
0.5748	0.000345525	0.0163353
0.5749	0.000344781	0.0162999
0.575	0.000344039	0.0162646
0.5751	0.000343299	0.0162294
0.5752	0.000342559	0.0161942
0.5753	0.000341822	0.0161591
0.5754	0.000341086	0.0161241
0.5755	0.000340351	0.0160892
0.5756	0.000339618	0.0160543
0.5757	0.000338887	0.0160195
0.5758	0.000338157	0.0159848
0.5759	0.000337428	0.0159502
0.576	0.000336701	0.0159156
0.5761	0.000335976	0.0158811
0.5762	0.000335252	0.0158467
0.5763	0.000334529	0.0158124
0.5764	0.000333808	0.0157781
0.5765	0.000333089	0.0157439
0.5766	0.000332371	0.0157098
0.5767	0.000331654	0.0156757
0.5768	0.000330939	0.0156417
0.5769	0.000330225	0.0156078
0.577	0.000329513	0.015574
0.5771	0.000328803	0.0155402
0.5772	0.000328093	0.0155065
0.5773	0.000327386	0.0154729
0.5774	0.00032668	0.0154393
0.5775	0.000325975	0.0154058
0.5776	0.000325271	0.0153724
0.5777	0.00032457	0.0153391
0.5778	0.000323869	0.0153058
0.5779	0.00032317	0.0152726
0.578	0.000322473	0.0152395
0.5781	0.000321777	0.0152064
0.5782	0.000321082	0.0151734
0.5783	0.000320389	0.0151405
0.5784	0.000319697	0.0151076
0.5785	0.000319007	0.0150748
0.5786	0.000318318	0.0150421
0.5787	0.000317631	0.0150095
0.5788	0.000316945	0.0149769
0.5789	0.00031626	0.0149444
0.579	0.000315577	0.014912
0.5791	0.000314895	0.0148796
0.5792	0.000314215	0.0148473
0.5793	0.000313536	0.0148151
0.5794	0.000312859	0.0147829
0.5795	0.000312183	0.0147508
0.5796	0.000311508	0.0147188
0.5797	0.000310835	0.0146868
0.5798	0.000310163	0.0146549
0.5799	0.000309493	0.0146231
0.58	0.000308824	0.0145914
0.5801	0.000308156	0.0145597
0.5802	0.00030749	0.0145281
0.5803	0.000306825	0.0144965
0.5804	0.000306162	0.014465
0.5805	0.0003055	0.0144336
0.5806	0.000304839	0.0144022
0.5807	0.00030418	0.014371
0.5808	0.000303522	0.0143397
0.5809	0.000302865	0.0143086
0.581	0.00030221	0.0142775
0.5811	0.000301556	0.0142465
0.5812	0.000300904	0.0142155
0.5813	0.000300253	0.0141846
0.5814	0.000299603	0.0141538
0.5815	0.000298955	0.0141231
0.5816	0.000298308	0.0140924
0.5817	0.000297663	0.0140618
0.5818	0.000297018	0.0140312
0.5819	0.000296376	0.0140007
0.582	0.000295734	0.0139703
0.5821	0.000295094	0.0139399
0.5822	0.000294455	0.0139096
0.5823	0.000293818	0.0138794
0.5824	0.000293182	0.0138492
0.5825	0.000292547	0.0138191
0.5826	0.000291913	0.0137891
0.5827	0.000291281	0.0137591
0.5828	0.00029065	0.0137292
0.5829	0.000290021	0.0136993
0.583	0.000289393	0.0136695
0.5831	0.000288766	0.0136398
0.5832	0.00028814	0.0136102
0.5833	0.000287516	0.0135806
0.5834	0.000286893	0.013551
0.5835	0.000286272	0.0135216
0.5836	0.000285652	0.0134922
0.5837	0.000285033	0.0134628
0.5838	0.000284415	0.0134335
0.5839	0.000283799	0.0134043
0.584	0.000283184	0.0133752
0.5841	0.00028257	0.0133461
0.5842	0.000281958	0.0133171
0.5843	0.000281346	0.0132881
0.5844	0.000280737	0.0132592
0.5845	0.000280128	0.0132303
0.5846	0.000279521	0.0132016
0.5847	0.000278915	0.0131728
0.5848	0.00027831	0.0131442
0.5849	0.000277707	0.0131156
0.585	0.000277105	0.0130871
0.5851	0.000276504	0.0130586
0.5852	0.000275904	0.0130302
0.5853	0.000275306	0.0130018
0.5854	0.000274709	0.0129735
0.5855	0.000274113	0.0129453
0.5856	0.000273518	0.0129171
0.5857	0.000272925	0.012889
0.5858	0.000272333	0.012861
0.5859	0.000271742	0.012833
0.586	0.000271153	0.012805
0.5861	0.000270565	0.0127772
0.5862	0.000269978	0.0127494
0.5863	0.000269392	0.0127216
0.5864	0.000268807	0.0126939
0.5865	0.000268224	0.0126663
0.5866	0.000267642	0.0126387
0.5867	0.000267061	0.0126112
0.5868	0.000266482	0.0125837
0.5869	0.000265903	0.0125564
0.587	0.000265326	0.012529
0.5871	0.00026475	0.0125017
0.5872	0.000264176	0.0124745
0.5873	0.000263602	0.0124474
0.5874	0.00026303	0.0124203
0.5875	0.000262459	0.0123932
0.5876	0.000261889	0.0123662
0.5877	0.000261321	0.0123393
0.5878	0.000260753	0.0123124
0.5879	0.000260187	0.0122856
0.588	0.000259622	0.0122589
0.5881	0.000259058	0.0122322
0.5882	0.000258496	0.0122055
0.5883	0.000257934	0.012179
0.5884	0.000257374	0.0121524
0.5885	0.000256815	0.012126
0.5886	0.000256257	0.0120996
0.5887	0.000255701	0.0120732
0.5888	0.000255145	0.0120469
0.5889	0.000254591	0.0120207
0.589	0.000254038	0.0119945
0.5891	0.000253486	0.0119683
0.5892	0.000252936	0.0119423
0.5893	0.000252386	0.0119163
0.5894	0.000251838	0.0118903
0.5895	0.000251291	0.0118644
0.5896	0.000250745	0.0118386
0.5897	0.0002502	0.0118128
0.5898	0.000249656	0.011787
0.5899	0.000249114	0.0117614
0.59	0.000248572	0.0117357
0.5901	0.000248032	0.0117102
0.5902	0.000247493	0.0116846
0.5903	0.000246955	0.0116592
0.5904	0.000246418	0.0116338
0.5905	0.000245883	0.0116084
0.5906	0.000245348	0.0115831
0.5907	0.000244815	0.0115579
0.5908	0.000244283	0.0115327
0.5909	0.000243752	0.0115076
0.591	0.000243222	0.0114825
0.5911	0.000242693	0.0114575
0.5912	0.000242165	0.0114325
0.5913	0.000241639	0.0114076
0.5914	0.000241113	0.0113827
0.5915	0.000240589	0.0113579
0.5916	0.000240066	0.0113331
0.5917	0.000239544	0.0113084
0.5918	0.000239023	0.0112838
0.5919	0.000238503	0.0112592
0.592	0.000237985	0.0112347
0.5921	0.000237467	0.0112102
0.5922	0.000236951	0.0111857
0.5923	0.000236435	0.0111614
0.5924	0.000235921	0.011137
0.5925	0.000235408	0.0111127
0.5926	0.000234896	0.0110885
0.5927	0.000234385	0.0110643
0.5928	0.000233875	0.0110402
0.5929	0.000233366	0.0110162
0.593	0.000232859	0.0109921
0.5931	0.000232352	0.0109682
0.5932	0.000231847	0.0109443
0.5933	0.000231342	0.0109204
0.5934	0.000230839	0.0108966
0.5935	0.000230337	0.0108728
0.5936	0.000229835	0.0108491
0.5937	0.000229335	0.0108255
0.5938	0.000228836	0.0108019
0.5939	0.000228338	0.0107783
0.594	0.000227841	0.0107548
0.5941	0.000227346	0.0107313
0.5942	0.000226851	0.0107079
0.5943	0.000226357	0.0106846
0.5944	0.000225865	0.0106613
0.5945	0.000225373	0.010638
0.5946	0.000224882	0.0106148
0.5947	0.000224393	0.0105917
0.5948	0.000223905	0.0105686
0.5949	0.000223417	0.0105455
0.595	0.000222931	0.0105225
0.5951	0.000222446	0.0104996
0.5952	0.000221961	0.0104767
0.5953	0.000221478	0.0104538
0.5954	0.000220996	0.010431
0.5955	0.000220515	0.0104083
0.5956	0.000220035	0.0103856
0.5957	0.000219556	0.0103629
0.5958	0.000219078	0.0103403
0.5959	0.000218601	0.0103178
0.596	0.000218125	0.0102953
0.5961	0.00021765	0.0102728
0.5962	0.000217176	0.0102504
0.5963	0.000216703	0.010228
0.5964	0.000216231	0.0102057
0.5965	0.00021576	0.0101834
0.5966	0.00021529	0.0101612
0.5967	0.000214822	0.0101391
0.5968	0.000214354	0.0101169
0.5969	0.000213887	0.0100949
0.597	0.000213421	0.0100729
0.5971	0.000212956	0.0100509
0.5972	0.000212493	0.0100289
0.5973	0.00021203	0.0100071
0.5974	0.000211568	0.00998523
0.5975	0.000211107	0.00996345
0.5976	0.000210647	0.00994171
0.5977	0.000210188	0.00992002
0.5978	0.000209731	0.00989837
0.5979	0.000209274	0.00987677
0.598	0.000208818	0.00985522
0.5981	0.000208363	0.00983371
0.5982	0.000207909	0.00981225
0.5983	0.000207456	0.00979084
0.5984	0.000207004	0.00976947
0.5985	0.000206553	0.00974815
0.5986	0.000206103	0.00972688
0.5987	0.000205654	0.00970565
0.5988	0.000205206	0.00968447
0.5989	0.000204759	0.00966334
0.599	0.000204313	0.00964225
0.5991	0.000203867	0.0096212
0.5992	0.000203423	0.00960021
0.5993	0.00020298	0.00957925
0.5994	0.000202538	0.00955835
0.5995	0.000202096	0.00953749
0.5996	0.000201656	0.00951667
0.5997	0.000201217	0.0094959
0.5998	0.000200778	0.00947518
0.5999	0.00020034	0.0094545
0.6	0.000199904	0.00943386
0.6001	0.000199468	0.00941327
0.6002	0.000199033	0.00939272
0.6003	0.0001986	0.00937222
0.6004	0.000198167	0.00935176
0.6005	0.000197735	0.00933135
0.6006	0.000197304	0.00931098
0.6007	0.000196874	0.00929065
0.6008	0.000196445	0.00927037
0.6009	0.000196016	0.00925013
0.601	0.000195589	0.00922994
0.6011	0.000195163	0.00920979
0.6012	0.000194737	0.00918969
0.6013	0.000194313	0.00916963
0.6014	0.000193889	0.00914961
0.6015	0.000193467	0.00912963
0.6016	0.000193045	0.0091097
0.6017	0.000192624	0.00908982
0.6018	0.000192204	0.00906997
0.6019	0.000191785	0.00905017
0.602	0.000191367	0.00903041
0.6021	0.00019095	0.0090107
0.6022	0.000190533	0.00899103
0.6023	0.000190118	0.0089714
0.6024	0.000189703	0.00895181
0.6025	0.00018929	0.00893227
0.6026	0.000188877	0.00891277
0.6027	0.000188465	0.00889331
0.6028	0.000188054	0.00887389
0.6029	0.000187644	0.00885451
0.603	0.000187235	0.00883518
0.6031	0.000186827	0.00881589
0.6032	0.000186419	0.00879663
0.6033	0.000186013	0.00877743
0.6034	0.000185607	0.00875826
0.6035	0.000185202	0.00873914
0.6036	0.000184798	0.00872005
0.6037	0.000184395	0.00870101
0.6038	0.000183993	0.00868201
0.6039	0.000183592	0.00866305
0.604	0.000183192	0.00864414
0.6041	0.000182792	0.00862526
0.6042	0.000182393	0.00860643
0.6043	0.000181996	0.00858763
0.6044	0.000181599	0.00856888
0.6045	0.000181203	0.00855017
0.6046	0.000180807	0.0085315
0.6047	0.000180413	0.00851287
0.6048	0.000180019	0.00849428
0.6049	0.000179627	0.00847573
0.605	0.000179235	0.00845722
0.6051	0.000178844	0.00843875
0.6052	0.000178454	0.00842032
0.6053	0.000178065	0.00840193
0.6054	0.000177676	0.00838358
0.6055	0.000177289	0.00836527
0.6056	0.000176902	0.008347
0.6057	0.000176516	0.00832877
0.6058	0.000176131	0.00831057
0.6059	0.000175747	0.00829242
0.606	0.000175363	0.00827431
0.6061	0.000174981	0.00825624
0.6062	0.000174599	0.00823821
0.6063	0.000174218	0.00822021
0.6064	0.000173838	0.00820226
0.6065	0.000173458	0.00818434
0.6066	0.00017308	0.00816647
0.6067	0.000172702	0.00814863
0.6068	0.000172326	0.00813083
0.6069	0.00017195	0.00811307
0.607	0.000171574	0.00809535
0.6071	0.0001712	0.00807767
0.6072	0.000170827	0.00806003
0.6073	0.000170454	0.00804242
0.6074	0.000170082	0.00802486
0.6075	0.000169711	0.00800733
0.6076	0.000169341	0.00798984
0.6077	0.000168971	0.00797238
0.6078	0.000168602	0.00795497
0.6079	0.000168234	0.00793759
0.608	0.000167867	0.00792025
0.6081	0.000167501	0.00790295
0.6082	0.000167135	0.00788568
0.6083	0.000166771	0.00786846
0.6084	0.000166407	0.00785127
0.6085	0.000166043	0.00783411
0.6086	0.000165681	0.007817
0.6087	0.000165319	0.00779992
0.6088	0.000164959	0.00778288
0.6089	0.000164599	0.00776588
0.609	0.000164239	0.00774892
0.6091	0.000163881	0.00773199
0.6092	0.000163523	0.0077151
0.6093	0.000163166	0.00769824
0.6094	0.00016281	0.00768142
0.6095	0.000162455	0.00766464
0.6096	0.0001621	0.0076479
0.6097	0.000161747	0.00763119
0.6098	0.000161394	0.00761452
0.6099	0.000161041	0.00759789
0.61	0.00016069	0.00758129
0.6101	0.000160339	0.00756473
0.6102	0.000159989	0.0075482
0.6103	0.00015964	0.0075317
0.6104	0.000159291	0.00751525
0.6105	0.000158944	0.00749883
0.6106	0.000158597	0.00748244
0.6107	0.000158251	0.00746609
0.6108	0.000157905	0.00744978
0.6109	0.00015756	0.0074335
0.611	0.000157216	0.00741726
0.6111	0.000156873	0.00740105
0.6112	0.000156531	0.00738488
0.6113	0.000156189	0.00736875
0.6114	0.000155848	0.00735265
0.6115	0.000155508	0.00733658
0.6116	0.000155168	0.00732055
0.6117	0.00015483	0.00730456
0.6118	0.000154492	0.0072886
0.6119	0.000154154	0.00727267
0.612	0.000153818	0.00725678
0.6121	0.000153482	0.00724093
0.6122	0.000153147	0.0072251
0.6123	0.000152813	0.00720932
0.6124	0.000152479	0.00719357
0.6125	0.000152146	0.00717785
0.6126	0.000151814	0.00716217
0.6127	0.000151483	0.00714651
0.6128	0.000151152	0.0071309
0.6129	0.000150822	0.00711531
0.613	0.000150492	0.00709976
0.6131	0.000150164	0.00708425
0.6132	0.000149836	0.00706877
0.6133	0.000149509	0.00705332
0.6134	0.000149182	0.00703791
0.6135	0.000148857	0.00702253
0.6136	0.000148532	0.00700718
0.6137	0.000148207	0.00699187
0.6138	0.000147884	0.00697659
0.6139	0.000147561	0.00696134
0.614	0.000147239	0.00694613
0.6141	0.000146917	0.00693095
0.6142	0.000146596	0.0069158
0.6143	0.000146276	0.00690069
0.6144	0.000145957	0.00688561
0.6145	0.000145638	0.00687056
0.6146	0.00014532	0.00685555
0.6147	0.000145003	0.00684057
0.6148	0.000144686	0.00682562
0.6149	0.00014437	0.00681071
0.615	0.000144055	0.00679582
0.6151	0.00014374	0.00678097
0.6152	0.000143426	0.00676615
0.6153	0.000143113	0.00675136
0.6154	0.000142801	0.00673661
0.6155	0.000142489	0.00672188
0.6156	0.000142178	0.00670719
0.6157	0.000141867	0.00669253
0.6158	0.000141557	0.00667791
0.6159	0.000141248	0.00666331
0.616	0.00014094	0.00664875
0.6161	0.000140632	0.00663422
0.6162	0.000140325	0.00661972
0.6163	0.000140018	0.00660525
0.6164	0.000139712	0.00659081
0.6165	0.000139407	0.00657641
0.6166	0.000139103	0.00656204
0.6167	0.000138799	0.00654769
0.6168	0.000138496	0.00653338
0.6169	0.000138193	0.00651911
0.617	0.000137892	0.00650486
0.6171	0.00013759	0.00649064
0.6172	0.00013729	0.00647646
0.6173	0.00013699	0.0064623
0.6174	0.000136691	0.00644818
0.6175	0.000136392	0.00643409
0.6176	0.000136094	0.00642003
0.6177	0.000135797	0.00640599
0.6178	0.000135501	0.00639199
0.6179	0.000135205	0.00637802
0.618	0.000134909	0.00636408
0.6181	0.000134615	0.00635016
0.6182	0.000134321	0.00633628
0.6183	0.000134027	0.00632243
0.6184	0.000133734	0.00630861
0.6185	0.000133442	0.00629482
0.6186	0.000133151	0.00628107
0.6187	0.00013286	0.00626734
0.6188	0.00013257	0.00625364
0.6189	0.00013228	0.00623997
0.619	0.000131991	0.00622633
0.6191	0.000131703	0.00621272
0.6192	0.000131415	0.00619914
0.6193	0.000131128	0.00618559
0.6194	0.000130842	0.00617207
0.6195	0.000130556	0.00615858
0.6196	0.000130271	0.00614512
0.6197	0.000129986	0.00613169
0.6198	0.000129702	0.00611829
0.6199	0.000129419	0.00610491
0.62	0.000129136	0.00609157
0.6201	0.000128854	0.00607826
0.6202	0.000128573	0.00606497
0.6203	0.000128292	0.00605171
0.6204	0.000128011	0.00603848
0.6205	0.000127732	0.00602528
0.6206	0.000127453	0.00601211
0.6207	0.000127174	0.00599897
0.6208	0.000126896	0.00598585
0.6209	0.000126619	0.00597277
0.621	0.000126343	0.00595971
0.6211	0.000126067	0.00594668
0.6212	0.000125791	0.00593368
0.6213	0.000125516	0.00592071
0.6214	0.000125242	0.00590777
0.6215	0.000124969	0.00589485
0.6216	0.000124696	0.00588197
0.6217	0.000124423	0.00586911
0.6218	0.000124151	0.00585628
0.6219	0.00012388	0.00584348
0.622	0.000123609	0.00583071
0.6221	0.000123339	0.00581796
0.6222	0.00012307	0.00580524
0.6223	0.000122801	0.00579255
0.6224	0.000122533	0.00577989
0.6225	0.000122265	0.00576726
0.6226	0.000121998	0.00575465
0.6227	0.000121731	0.00574207
0.6228	0.000121465	0.00572952
0.6229	0.0001212	0.00571699
0.623	0.000120935	0.00570449
0.6231	0.000120671	0.00569202
0.6232	0.000120407	0.00567958
0.6233	0.000120144	0.00566716
0.6234	0.000119882	0.00565477
0.6235	0.00011962	0.00564241
0.6236	0.000119358	0.00563007
0.6237	0.000119098	0.00561776
0.6238	0.000118837	0.00560548
0.6239	0.000118578	0.00559323
0.624	0.000118319	0.005581
0.6241	0.00011806	0.0055688
0.6242	0.000117802	0.00555663
0.6243	0.000117545	0.00554448
0.6244	0.000117288	0.00553236
0.6245	0.000117032	0.00552027
0.6246	0.000116776	0.0055082
0.6247	0.000116521	0.00549616
0.6248	0.000116266	0.00548414
0.6249	0.000116012	0.00547215
0.625	0.000115759	0.00546019
0.6251	0.000115506	0.00544826
0.6252	0.000115254	0.00543634
0.6253	0.000115002	0.00542446
0.6254	0.00011475	0.0054126
0.6255	0.0001145	0.00540076
0.6256	0.000114249	0.00538896
0.6257	0.000114	0.00537717
0.6258	0.000113751	0.00536542
0.6259	0.000113502	0.00535369
0.626	0.000113254	0.00534198
0.6261	0.000113007	0.0053303
0.6262	0.00011276	0.00531865
0.6263	0.000112513	0.00530702
0.6264	0.000112267	0.00529542
0.6265	0.000112022	0.00528384
0.6266	0.000111777	0.00527229
0.6267	0.000111533	0.00526076
0.6268	0.000111289	0.00524926
0.6269	0.000111046	0.00523778
0.627	0.000110803	0.00522633
0.6271	0.000110561	0.00521491
0.6272	0.00011032	0.00520351
0.6273	0.000110079	0.00519213
0.6274	0.000109838	0.00518078
0.6275	0.000109598	0.00516946
0.6276	0.000109359	0.00515816
0.6277	0.00010912	0.00514688
0.6278	0.000108881	0.00513562
0.6279	0.000108643	0.00512439
0.628	0.000108406	0.00511319
0.6281	0.000108169	0.00510201
0.6282	0.000107933	0.00509085
0.6283	0.000107697	0.00507972
0.6284	0.000107461	0.00506861
0.6285	0.000107226	0.00505753
0.6286	0.000106992	0.00504647
0.6287	0.000106758	0.00503544
0.6288	0.000106525	0.00502443
0.6289	0.000106292	0.00501345
0.629	0.00010606	0.00500248
0.6291	0.000105828	0.00499155
0.6292	0.000105597	0.00498063
0.6293	0.000105366	0.00496975
0.6294	0.000105136	0.00495888
0.6295	0.000104906	0.00494804
0.6296	0.000104677	0.00493722
0.6297	0.000104448	0.00492643
0.6298	0.00010422	0.00491566
0.6299	0.000103992	0.00490491
0.63	0.000103765	0.00489419
0.6301	0.000103538	0.00488349
0.6302	0.000103312	0.00487281
0.6303	0.000103086	0.00486215
0.6304	0.000102861	0.00485152
0.6305	0.000102636	0.00484091
0.6306	0.000102412	0.00483033
0.6307	0.000102188	0.00481977
0.6308	0.000101964	0.00480923
0.6309	0.000101742	0.00479871
0.631	0.000101519	0.00478822
0.6311	0.000101297	0.00477775
0.6312	0.000101076	0.0047673
0.6313	0.000100855	0.00475688
0.6314	0.000100635	0.00474648
0.6315	0.000100415	0.0047361
0.6316	0.000100195	0.00472574
0.6317	9.99762e-05	0.00471541
0.6318	9.97577e-05	0.0047051
0.6319	9.95397e-05	0.00469481
0.632	9.93222e-05	0.00468455
0.6321	9.91051e-05	0.00467431
0.6322	9.88886e-05	0.00466409
0.6323	9.86724e-05	0.00465389
0.6324	9.84568e-05	0.00464372
0.6325	9.82417e-05	0.00463357
0.6326	9.80269e-05	0.00462344
0.6327	9.78126e-05	0.00461332
0.6328	9.75988e-05	0.00460324
0.6329	9.73855e-05	0.00459317
0.633	9.71727e-05	0.00458313
0.6331	9.69603e-05	0.0045731
0.6332	9.67483e-05	0.0045631
0.6333	9.65369e-05	0.00455313
0.6334	9.63259e-05	0.00454317
0.6335	9.61153e-05	0.00453323
0.6336	9.59052e-05	0.00452332
0.6337	9.56956e-05	0.00451343
0.6338	9.54865e-05	0.00450356
0.6339	9.52778e-05	0.00449372
0.634	9.50695e-05	0.00448389
0.6341	9.48617e-05	0.00447409
0.6342	9.46544e-05	0.0044643
0.6343	9.44475e-05	0.00445454
0.6344	9.42411e-05	0.0044448
0.6345	9.40352e-05	0.00443508
0.6346	9.38297e-05	0.00442539
0.6347	9.36246e-05	0.00441571
0.6348	9.342e-05	0.00440606
0.6349	9.32158e-05	0.00439642
0.635	9.30121e-05	0.00438681
0.6351	9.28088e-05	0.00437722
0.6352	9.26059e-05	0.00436765
0.6353	9.24035e-05	0.0043581
0.6354	9.22015e-05	0.00434857
0.6355	9.19999e-05	0.00433906
0.6356	9.17988e-05	0.00432957
0.6357	9.15982e-05	0.0043201
0.6358	9.1398e-05	0.00431065
0.6359	9.11982e-05	0.00430123
0.636	9.09988e-05	0.00429182
0.6361	9.07999e-05	0.00428244
0.6362	9.06015e-05	0.00427307
0.6363	9.04034e-05	0.00426373
0.6364	9.02058e-05	0.00425441
0.6365	9.00087e-05	0.0042451
0.6366	8.98119e-05	0.00423582
0.6367	8.96156e-05	0.00422656
0.6368	8.94198e-05	0.00421732
0.6369	8.92243e-05	0.0042081
0.637	8.90293e-05	0.0041989
0.6371	8.88347e-05	0.00418972
0.6372	8.86406e-05	0.00418056
0.6373	8.84468e-05	0.00417142
0.6374	8.82535e-05	0.00416229
0.6375	8.80607e-05	0.00415319
0.6376	8.78682e-05	0.00414411
0.6377	8.76761e-05	0.00413505
0.6378	8.74844e-05	0.00412601
0.6379	8.72932e-05	0.00411699
0.638	8.71023e-05	0.00410798
0.6381	8.69119e-05	0.004099
0.6382	8.67219e-05	0.00409003
0.6383	8.65324e-05	0.00408109
0.6384	8.63432e-05	0.00407217
0.6385	8.61545e-05	0.00406326
0.6386	8.59662e-05	0.00405438
0.6387	8.57782e-05	0.00404551
0.6388	8.55907e-05	0.00403666
0.6389	8.54037e-05	0.00402784
0.639	8.5217e-05	0.00401903
0.6391	8.50307e-05	0.00401024
0.6392	8.48449e-05	0.00400147
0.6393	8.46594e-05	0.00399272
0.6394	8.44744e-05	0.00398399
0.6395	8.42897e-05	0.00397528
0.6396	8.41055e-05	0.00396659
0.6397	8.39217e-05	0.00395792
0.6398	8.37383e-05	0.00394926
0.6399	8.35552e-05	0.00394063
0.64	8.33726e-05	0.00393201
0.6401	8.31904e-05	0.00392342
0.6402	8.30085e-05	0.00391484
0.6403	8.2827e-05	0.00390627
0.6404	8.26459e-05	0.00389773
0.6405	8.24653e-05	0.00388921
0.6406	8.2285e-05	0.0038807
0.6407	8.21051e-05	0.00387221
0.6408	8.19256e-05	0.00386375
0.6409	8.17465e-05	0.0038553
0.641	8.15678e-05	0.00384687
0.6411	8.13895e-05	0.00383845
0.6412	8.12116e-05	0.00383006
0.6413	8.10341e-05	0.00382169
0.6414	8.0857e-05	0.00381333
0.6415	8.06802e-05	0.00380499
0.6416	8.05039e-05	0.00379667
0.6417	8.03279e-05	0.00378837
0.6418	8.01523e-05	0.00378008
0.6419	7.99771e-05	0.00377182
0.642	7.98023e-05	0.00376357
0.6421	7.96279e-05	0.00375534
0.6422	7.94538e-05	0.00374713
0.6423	7.92802e-05	0.00373894
0.6424	7.91069e-05	0.00373076
0.6425	7.8934e-05	0.00372261
0.6426	7.87614e-05	0.00371447
0.6427	7.85892e-05	0.00370634
0.6428	7.84174e-05	0.00369824
0.6429	7.8246e-05	0.00369015
0.643	7.80749e-05	0.00368208
0.6431	7.79042e-05	0.00367403
0.6432	7.77339e-05	0.00366599
0.6433	7.7564e-05	0.00365798
0.6434	7.73944e-05	0.00364998
0.6435	7.72253e-05	0.00364199
0.6436	7.70564e-05	0.00363403
0.6437	7.6888e-05	0.00362608
0.6438	7.67199e-05	0.00361815
0.6439	7.65522e-05	0.00361024
0.644	7.63849e-05	0.00360235
0.6441	7.62179e-05	0.00359447
0.6442	7.60513e-05	0.00358661
0.6443	7.58851e-05	0.00357877
0.6444	7.57192e-05	0.00357094
0.6445	7.55537e-05	0.00356313
0.6446	7.53885e-05	0.00355534
0.6447	7.52238e-05	0.00354757
0.6448	7.50593e-05	0.00353981
0.6449	7.48953e-05	0.00353207
0.645	7.47316e-05	0.00352435
0.6451	7.45682e-05	0.00351665
0.6452	7.44052e-05	0.00350895
0.6453	7.42425e-05	0.00350128
0.6454	7.40802e-05	0.00349362
0.6455	7.39182e-05	0.00348598
0.6456	7.37566e-05	0.00347836
0.6457	7.35954e-05	0.00347075
0.6458	7.34345e-05	0.00346316
0.6459	7.32739e-05	0.00345559
0.646	7.31138e-05	0.00344803
0.6461	7.29539e-05	0.00344049
0.6462	7.27944e-05	0.00343297
0.6463	7.26353e-05	0.00342546
0.6464	7.24765e-05	0.00341797
0.6465	7.23181e-05	0.00341049
0.6466	7.216e-05	0.00340304
0.6467	7.20023e-05	0.0033956
0.6468	7.18449e-05	0.00338817
0.6469	7.16879e-05	0.00338076
0.647	7.15312e-05	0.00337337
0.6471	7.13748e-05	0.00336599
0.6472	7.12188e-05	0.00335863
0.6473	7.10631e-05	0.00335129
0.6474	7.09078e-05	0.00334396
0.6475	7.07528e-05	0.00333665
0.6476	7.05981e-05	0.00332936
0.6477	7.04438e-05	0.00332208
0.6478	7.02898e-05	0.00331481
0.6479	7.01361e-05	0.00330756
0.648	6.99827e-05	0.00330033
0.6481	6.98297e-05	0.00329311
0.6482	6.96771e-05	0.00328591
0.6483	6.95247e-05	0.00327872
0.6484	6.93728e-05	0.00327155
0.6485	6.92211e-05	0.0032644
0.6486	6.90698e-05	0.00325726
0.6487	6.89188e-05	0.00325013
0.6488	6.87681e-05	0.00324303
0.6489	6.86178e-05	0.00323593
0.649	6.84678e-05	0.00322886
0.6491	6.83181e-05	0.0032218
0.6492	6.81688e-05	0.00321475
0.6493	6.80198e-05	0.00320772
0.6494	6.78711e-05	0.00320071
0.6495	6.77227e-05	0.00319371
0.6496	6.75747e-05	0.00318673
0.6497	6.7427e-05	0.00317976
0.6498	6.72796e-05	0.00317281
0.6499	6.71326e-05	0.00316587
0.65	6.69858e-05	0.00315895
0.6501	6.68394e-05	0.00315204
0.6502	6.66932e-05	0.00314515
0.6503	6.65474e-05	0.00313827
0.6504	6.64019e-05	0.00313141
0.6505	6.62567e-05	0.00312456
0.6506	6.61119e-05	0.00311772
0.6507	6.59673e-05	0.00311091
0.6508	6.58231e-05	0.0031041
0.6509	6.56792e-05	0.00309731
0.651	6.55356e-05	0.00309054
0.6511	6.53924e-05	0.00308378
0.6512	6.52494e-05	0.00307704
0.6513	6.51068e-05	0.00307031
0.6514	6.49644e-05	0.0030636
0.6515	6.48224e-05	0.0030569
0.6516	6.46807e-05	0.00305021
0.6517	6.45393e-05	0.00304354
0.6518	6.43983e-05	0.00303689
0.6519	6.42575e-05	0.00303025
0.652	6.4117e-05	0.00302362
0.6521	6.39769e-05	0.00301701
0.6522	6.3837e-05	0.00301041
0.6523	6.36975e-05	0.00300383
0.6524	6.35583e-05	0.00299726
0.6525	6.34194e-05	0.00299071
0.6526	6.32807e-05	0.00298417
0.6527	6.31423e-05	0.00297765
0.6528	6.30043e-05	0.00297113
0.6529	6.28665e-05	0.00296463
0.653	6.27291e-05	0.00295815
0.6531	6.25919e-05	0.00295168
0.6532	6.24551e-05	0.00294523
0.6533	6.23185e-05	0.00293878
0.6534	6.21823e-05	0.00293236
0.6535	6.20464e-05	0.00292594
0.6536	6.19107e-05	0.00291955
0.6537	6.17754e-05	0.00291316
0.6538	6.16403e-05	0.00290679
0.6539	6.15056e-05	0.00290043
0.654	6.13711e-05	0.00289409
0.6541	6.1237e-05	0.00288776
0.6542	6.11031e-05	0.00288145
0.6543	6.09695e-05	0.00287515
0.6544	6.08363e-05	0.00286886
0.6545	6.07033e-05	0.00286259
0.6546	6.05706e-05	0.00285633
0.6547	6.04382e-05	0.00285009
0.6548	6.03061e-05	0.00284385
0.6549	6.01743e-05	0.00283764
0.655	6.00428e-05	0.00283143
0.6551	5.99115e-05	0.00282524
0.6552	5.97805e-05	0.00281906
0.6553	5.96498e-05	0.0028129
0.6554	5.95193e-05	0.00280674
0.6555	5.93892e-05	0.00280061
0.6556	5.92594e-05	0.00279448
0.6557	5.91298e-05	0.00278837
0.6558	5.90005e-05	0.00278227
0.6559	5.88715e-05	0.00277619
0.656	5.87428e-05	0.00277012
0.6561	5.86144e-05	0.00276406
0.6562	5.84863e-05	0.00275801
0.6563	5.83584e-05	0.00275198
0.6564	5.82308e-05	0.00274596
0.6565	5.81036e-05	0.00273996
0.6566	5.79765e-05	0.00273397
0.6567	5.78498e-05	0.00272799
0.6568	5.77233e-05	0.00272202
0.6569	5.75972e-05	0.00271607
0.657	5.74713e-05	0.00271013
0.6571	5.73456e-05	0.00270421
0.6572	5.72203e-05	0.0026983
0.6573	5.70952e-05	0.0026924
0.6574	5.69704e-05	0.00268651
0.6575	5.68459e-05	0.00268064
0.6576	5.67216e-05	0.00267478
0.6577	5.65976e-05	0.00266893
0.6578	5.64739e-05	0.00266309
0.6579	5.63504e-05	0.00265726
0.658	5.62272e-05	0.00265145
0.6581	5.61042e-05	0.00264565
0.6582	5.59816e-05	0.00263987
0.6583	5.58592e-05	0.00263409
0.6584	5.57371e-05	0.00262833
0.6585	5.56152e-05	0.00262259
0.6586	5.54936e-05	0.00261685
0.6587	5.53723e-05	0.00261113
0.6588	5.52513e-05	0.00260542
0.6589	5.51305e-05	0.00259972
0.659	5.501e-05	0.00259404
0.6591	5.48897e-05	0.00258836
0.6592	5.47697e-05	0.0025827
0.6593	5.465e-05	0.00257706
0.6594	5.45305e-05	0.00257142
0.6595	5.44113e-05	0.0025658
0.6596	5.42924e-05	0.00256019
0.6597	5.41737e-05	0.00255459
0.6598	5.40553e-05	0.00254901
0.6599	5.39372e-05	0.00254343
0.66	5.38193e-05	0.00253787
0.6601	5.37016e-05	0.00253233
0.6602	5.35842e-05	0.00252679
0.6603	5.3467e-05	0.00252126
0.6604	5.33501e-05	0.00251575
0.6605	5.32335e-05	0.00251024
0.6606	5.31171e-05	0.00250475
0.6607	5.3001e-05	0.00249928
0.6608	5.28851e-05	0.00249381
0.6609	5.27695e-05	0.00248836
0.661	5.26541e-05	0.00248291
0.6611	5.2539e-05	0.00247748
0.6612	5.24241e-05	0.00247207
0.6613	5.23095e-05	0.00246666
0.6614	5.21952e-05	0.00246127
0.6615	5.20811e-05	0.00245589
0.6616	5.19672e-05	0.00245052
0.6617	5.18536e-05	0.00244516
0.6618	5.17403e-05	0.00243981
0.6619	5.16272e-05	0.00243448
0.662	5.15143e-05	0.00242915
0.6621	5.14017e-05	0.00242384
0.6622	5.12894e-05	0.00241854
0.6623	5.11773e-05	0.00241326
0.6624	5.10654e-05	0.00240798
0.6625	5.09538e-05	0.00240272
0.6626	5.08424e-05	0.00239746
0.6627	5.07312e-05	0.00239222
0.6628	5.06203e-05	0.00238699
0.6629	5.05096e-05	0.00238177
0.663	5.03992e-05	0.00237656
0.6631	5.0289e-05	0.00237136
0.6632	5.01791e-05	0.00236617
0.6633	5.00694e-05	0.002361
0.6634	4.99599e-05	0.00235583
0.6635	4.98507e-05	0.00235068
0.6636	4.97417e-05	0.00234554
0.6637	4.9633e-05	0.00234041
0.6638	4.95245e-05	0.0023353
0.6639	4.94162e-05	0.00233019
0.664	4.93082e-05	0.00232509
0.6641	4.92004e-05	0.00232001
0.6642	4.90928e-05	0.00231494
0.6643	4.89855e-05	0.00230988
0.6644	4.88784e-05	0.00230483
0.6645	4.87716e-05	0.00229979
0.6646	4.8665e-05	0.00229476
0.6647	4.85586e-05	0.00228974
0.6648	4.84525e-05	0.00228474
0.6649	4.83466e-05	0.00227974
0.665	4.82409e-05	0.00227476
0.6651	4.81355e-05	0.00226978
0.6652	4.80302e-05	0.00226482
0.6653	4.79252e-05	0.00225987
0.6654	4.78204e-05	0.00225492
0.6655	4.77159e-05	0.00224999
0.6656	4.76115e-05	0.00224507
0.6657	4.75074e-05	0.00224016
0.6658	4.74036e-05	0.00223526
0.6659	4.72999e-05	0.00223037
0.666	4.71965e-05	0.0022255
0.6661	4.70933e-05	0.00222063
0.6662	4.69904e-05	0.00221577
0.6663	4.68877e-05	0.00221093
0.6664	4.67852e-05	0.00220609
0.6665	4.66829e-05	0.00220127
0.6666	4.65809e-05	0.00219646
0.6667	4.6479e-05	0.00219165
0.6668	4.63774e-05	0.00218686
0.6669	4.62761e-05	0.00218208
0.667	4.61749e-05	0.00217731
0.6671	4.6074e-05	0.00217255
0.6672	4.59733e-05	0.0021678
0.6673	4.58728e-05	0.00216306
0.6674	4.57726e-05	0.00215833
0.6675	4.56725e-05	0.00215361
0.6676	4.55727e-05	0.00214891
0.6677	4.5473e-05	0.00214421
0.6678	4.53736e-05	0.00213952
0.6679	4.52744e-05	0.00213484
0.668	4.51754e-05	0.00213017
0.6681	4.50766e-05	0.00212551
0.6682	4.49781e-05	0.00212086
0.6683	4.48797e-05	0.00211622
0.6684	4.47816e-05	0.00211159
0.6685	4.46837e-05	0.00210698
0.6686	4.4586e-05	0.00210237
0.6687	4.44886e-05	0.00209777
0.6688	4.43913e-05	0.00209318
0.6689	4.42943e-05	0.00208861
0.669	4.41974e-05	0.00208404
0.6691	4.41008e-05	0.00207948
0.6692	4.40044e-05	0.00207494
0.6693	4.39082e-05	0.0020704
0.6694	4.38123e-05	0.00206587
0.6695	4.37165e-05	0.00206136
0.6696	4.3621e-05	0.00205685
0.6697	4.35256e-05	0.00205235
0.6698	4.34305e-05	0.00204787
0.6699	4.33356e-05	0.00204339
0.67	4.32409e-05	0.00203892
0.6701	4.31463e-05	0.00203447
0.6702	4.3052e-05	0.00203002
0.6703	4.29578e-05	0.00202558
0.6704	4.28639e-05	0.00202115
0.6705	4.27702e-05	0.00201673
0.6706	4.26767e-05	0.00201232
0.6707	4.25834e-05	0.00200792
0.6708	4.24903e-05	0.00200352
0.6709	4.23974e-05	0.00199914
0.671	4.23047e-05	0.00199477
0.6711	4.22122e-05	0.00199041
0.6712	4.21199e-05	0.00198606
0.6713	4.20279e-05	0.00198171
0.6714	4.1936e-05	0.00197738
0.6715	4.18443e-05	0.00197306
0.6716	4.17529e-05	0.00196874
0.6717	4.16616e-05	0.00196444
0.6718	4.15705e-05	0.00196014
0.6719	4.14797e-05	0.00195586
0.672	4.1389e-05	0.00195158
0.6721	4.12986e-05	0.00194732
0.6722	4.12083e-05	0.00194306
0.6723	4.11182e-05	0.00193881
0.6724	4.10284e-05	0.00193457
0.6725	4.09387e-05	0.00193034
0.6726	4.08492e-05	0.00192612
0.6727	4.07599e-05	0.00192191
0.6728	4.06708e-05	0.00191771
0.6729	4.05818e-05	0.00191351
0.673	4.04931e-05	0.00190933
0.6731	4.04046e-05	0.00190515
0.6732	4.03162e-05	0.00190099
0.6733	4.02281e-05	0.00189683
0.6734	4.01402e-05	0.00189268
0.6735	4.00524e-05	0.00188854
0.6736	3.99648e-05	0.00188441
0.6737	3.98775e-05	0.00188029
0.6738	3.97903e-05	0.00187618
0.6739	3.97033e-05	0.00187208
0.674	3.96165e-05	0.00186799
0.6741	3.95299e-05	0.0018639
0.6742	3.94435e-05	0.00185983
0.6743	3.93573e-05	0.00185576
0.6744	3.92713e-05	0.0018517
0.6745	3.91855e-05	0.00184765
0.6746	3.90998e-05	0.00184362
0.6747	3.90144e-05	0.00183959
0.6748	3.89291e-05	0.00183556
0.6749	3.8844e-05	0.00183155
0.675	3.87592e-05	0.00182755
0.6751	3.86744e-05	0.00182355
0.6752	3.85898e-05	0.00181957
0.6753	3.85055e-05	0.00181559
0.6754	3.84213e-05	0.00181161
0.6755	3.83373e-05	0.00180765
0.6756	3.82535e-05	0.0018037
0.6757	3.81698e-05	0.00179975
0.6758	3.80864e-05	0.00179582
0.6759	3.80031e-05	0.00179189
0.676	3.792e-05	0.00178797
0.6761	3.78371e-05	0.00178406
0.6762	3.77544e-05	0.00178016
0.6763	3.76719e-05	0.00177627
0.6764	3.75896e-05	0.00177239
0.6765	3.75074e-05	0.00176851
0.6766	3.74254e-05	0.00176464
0.6767	3.73436e-05	0.00176079
0.6768	3.7262e-05	0.00175694
0.6769	3.71805e-05	0.0017531
0.677	3.70993e-05	0.00174926
0.6771	3.70182e-05	0.00174544
0.6772	3.69373e-05	0.00174162
0.6773	3.68566e-05	0.00173782
0.6774	3.6776e-05	0.00173402
0.6775	3.66957e-05	0.00173023
0.6776	3.66154e-05	0.00172645
0.6777	3.65354e-05	0.00172267
0.6778	3.64555e-05	0.0017189
0.6779	3.63758e-05	0.00171514
0.678	3.62963e-05	0.00171139
0.6781	3.62169e-05	0.00170765
0.6782	3.61377e-05	0.00170392
0.6783	3.60587e-05	0.00170019
0.6784	3.59799e-05	0.00169647
0.6785	3.59012e-05	0.00169276
0.6786	3.58228e-05	0.00168906
0.6787	3.57445e-05	0.00168537
0.6788	3.56663e-05	0.00168168
0.6789	3.55884e-05	0.001678
0.679	3.55106e-05	0.00167434
0.6791	3.5433e-05	0.00167068
0.6792	3.53555e-05	0.00166702
0.6793	3.52782e-05	0.00166338
0.6794	3.52011e-05	0.00165974
0.6795	3.51242e-05	0.00165611
0.6796	3.50474e-05	0.00165249
0.6797	3.49709e-05	0.00164888
0.6798	3.48944e-05	0.00164528
0.6799	3.48182e-05	0.00164168
0.68	3.47421e-05	0.00163809
0.6801	3.46661e-05	0.00163451
0.6802	3.45903e-05	0.00163094
0.6803	3.45147e-05	0.00162737
0.6804	3.44392e-05	0.00162381
0.6805	3.43639e-05	0.00162026
0.6806	3.42888e-05	0.00161672
0.6807	3.42138e-05	0.00161318
0.6808	3.41391e-05	0.00160965
0.6809	3.40644e-05	0.00160613
0.681	3.399e-05	0.00160262
0.6811	3.39157e-05	0.00159912
0.6812	3.38415e-05	0.00159562
0.6813	3.37675e-05	0.00159213
0.6814	3.36937e-05	0.00158865
0.6815	3.36201e-05	0.00158518
0.6816	3.35466e-05	0.00158171
0.6817	3.34733e-05	0.00157825
0.6818	3.34001e-05	0.0015748
0.6819	3.33271e-05	0.00157136
0.682	3.32543e-05	0.00156793
0.6821	3.31816e-05	0.0015645
0.6822	3.31091e-05	0.00156108
0.6823	3.30368e-05	0.00155767
0.6824	3.29646e-05	0.00155426
0.6825	3.28925e-05	0.00155087
0.6826	3.28206e-05	0.00154748
0.6827	3.27489e-05	0.00154409
0.6828	3.26773e-05	0.00154071
0.6829	3.26058e-05	0.00153735
0.683	3.25345e-05	0.00153398
0.6831	3.24634e-05	0.00153063
0.6832	3.23924e-05	0.00152728
0.6833	3.23216e-05	0.00152394
0.6834	3.2251e-05	0.00152061
0.6835	3.21805e-05	0.00151728
0.6836	3.21101e-05	0.00151397
0.6837	3.20399e-05	0.00151066
0.6838	3.19699e-05	0.00150735
0.6839	3.19e-05	0.00150406
0.684	3.18303e-05	0.00150077
0.6841	3.17607e-05	0.00149749
0.6842	3.16913e-05	0.00149421
0.6843	3.1622e-05	0.00149095
0.6844	3.15529e-05	0.00148769
0.6845	3.1484e-05	0.00148444
0.6846	3.14152e-05	0.00148119
0.6847	3.13465e-05	0.00147796
0.6848	3.1278e-05	0.00147472
0.6849	3.12097e-05	0.0014715
0.685	3.11415e-05	0.00146829
0.6851	3.10734e-05	0.00146508
0.6852	3.10055e-05	0.00146187
0.6853	3.09377e-05	0.00145868
0.6854	3.087e-05	0.00145549
0.6855	3.08025e-05	0.0014523
0.6856	3.07352e-05	0.00144913
0.6857	3.0668e-05	0.00144596
0.6858	3.0601e-05	0.00144279
0.6859	3.05341e-05	0.00143964
0.686	3.04673e-05	0.00143649
0.6861	3.04007e-05	0.00143335
0.6862	3.03343e-05	0.00143022
0.6863	3.0268e-05	0.00142709
0.6864	3.02018e-05	0.00142397
0.6865	3.01358e-05	0.00142086
0.6866	3.00699e-05	0.00141775
0.6867	3.00042e-05	0.00141465
0.6868	2.99387e-05	0.00141156
0.6869	2.98732e-05	0.00140847
0.687	2.9808e-05	0.0014054
0.6871	2.97428e-05	0.00140232
0.6872	2.96778e-05	0.00139926
0.6873	2.9613e-05	0.0013962
0.6874	2.95483e-05	0.00139315
0.6875	2.94837e-05	0.0013901
0.6876	2.94193e-05	0.00138707
0.6877	2.93549e-05	0.00138403
0.6878	2.92907e-05	0.00138101
0.6879	2.92267e-05	0.00137799
0.688	2.91628e-05	0.00137497
0.6881	2.90991e-05	0.00137197
0.6882	2.90354e-05	0.00136897
0.6883	2.8972e-05	0.00136597
0.6884	2.89086e-05	0.00136298
0.6885	2.88454e-05	0.00136
0.6886	2.87824e-05	0.00135703
0.6887	2.87195e-05	0.00135406
0.6888	2.86567e-05	0.0013511
0.6889	2.85941e-05	0.00134815
0.689	2.85316e-05	0.0013452
0.6891	2.84692e-05	0.00134226
0.6892	2.8407e-05	0.00133933
0.6893	2.83449e-05	0.0013364
0.6894	2.8283e-05	0.00133348
0.6895	2.82212e-05	0.00133056
0.6896	2.81595e-05	0.00132766
0.6897	2.8098e-05	0.00132475
0.6898	2.80366e-05	0.00132186
0.6899	2.79753e-05	0.00131897
0.69	2.79142e-05	0.00131609
0.6901	2.78532e-05	0.00131321
0.6902	2.77923e-05	0.00131034
0.6903	2.77315e-05	0.00130747
0.6904	2.76709e-05	0.00130462
0.6905	2.76104e-05	0.00130176
0.6906	2.755e-05	0.00129892
0.6907	2.74898e-05	0.00129607
0.6908	2.74297e-05	0.00129324
0.6909	2.73698e-05	0.00129041
0.691	2.73099e-05	0.00128759
0.6911	2.72502e-05	0.00128478
0.6912	2.71907e-05	0.00128197
0.6913	2.71312e-05	0.00127916
0.6914	2.70719e-05	0.00127637
0.6915	2.70128e-05	0.00127358
0.6916	2.69537e-05	0.00127079
0.6917	2.68948e-05	0.00126802
0.6918	2.68361e-05	0.00126524
0.6919	2.67774e-05	0.00126248
0.692	2.67189e-05	0.00125972
0.6921	2.66605e-05	0.00125697
0.6922	2.66023e-05	0.00125422
0.6923	2.65442e-05	0.00125148
0.6924	2.64862e-05	0.00124874
0.6925	2.64283e-05	0.00124602
0.6926	2.63705e-05	0.00124329
0.6927	2.63129e-05	0.00124057
0.6928	2.62553e-05	0.00123786
0.6929	2.61979e-05	0.00123515
0.693	2.61407e-05	0.00123245
0.6931	2.60835e-05	0.00122976
0.6932	2.60265e-05	0.00122707
0.6933	2.59696e-05	0.00122438
0.6934	2.59128e-05	0.00122171
0.6935	2.58562e-05	0.00121904
0.6936	2.57997e-05	0.00121637
0.6937	2.57433e-05	0.00121371
0.6938	2.5687e-05	0.00121106
0.6939	2.56309e-05	0.00120841
0.694	2.55749e-05	0.00120577
0.6941	2.5519e-05	0.00120313
0.6942	2.54632e-05	0.0012005
0.6943	2.54076e-05	0.00119788
0.6944	2.53521e-05	0.00119526
0.6945	2.52967e-05	0.00119265
0.6946	2.52414e-05	0.00119004
0.6947	2.51863e-05	0.00118744
0.6948	2.51312e-05	0.00118485
0.6949	2.50763e-05	0.00118226
0.695	2.50215e-05	0.00117968
0.6951	2.49668e-05	0.0011771
0.6952	2.49122e-05	0.00117452
0.6953	2.48578e-05	0.00117195
0.6954	2.48034e-05	0.00116939
0.6955	2.47492e-05	0.00116683
0.6956	2.46951e-05	0.00116428
0.6957	2.46411e-05	0.00116174
0.6958	2.45873e-05	0.0011592
0.6959	2.45335e-05	0.00115666
0.696	2.44799e-05	0.00115413
0.6961	2.44264e-05	0.00115161
0.6962	2.4373e-05	0.00114909
0.6963	2.43197e-05	0.00114658
0.6964	2.42666e-05	0.00114407
0.6965	2.42135e-05	0.00114157
0.6966	2.41606e-05	0.00113908
0.6967	2.41078e-05	0.00113659
0.6968	2.40552e-05	0.0011341
0.6969	2.40026e-05	0.00113162
0.697	2.39502e-05	0.00112915
0.6971	2.38978e-05	0.00112668
0.6972	2.38456e-05	0.00112422
0.6973	2.37935e-05	0.00112177
0.6974	2.37416e-05	0.00111931
0.6975	2.36897e-05	0.00111687
0.6976	2.36379e-05	0.00111443
0.6977	2.35862e-05	0.00111199
0.6978	2.35346e-05	0.00110956
0.6979	2.34832e-05	0.00110713
0.698	2.34319e-05	0.00110471
0.6981	2.33806e-05	0.0011023
0.6982	2.33295e-05	0.00109989
0.6983	2.32785e-05	0.00109748
0.6984	2.32276e-05	0.00109508
0.6985	2.31769e-05	0.00109269
0.6986	2.31262e-05	0.0010903
0.6987	2.30757e-05	0.00108791
0.6988	2.30252e-05	0.00108554
0.6989	2.29749e-05	0.00108316
0.699	2.29247e-05	0.0010808
0.6991	2.28746e-05	0.00107843
0.6992	2.28246e-05	0.00107608
0.6993	2.27748e-05	0.00107372
0.6994	2.2725e-05	0.00107138
0.6995	2.26754e-05	0.00106904
0.6996	2.26258e-05	0.0010667
0.6997	2.25764e-05	0.00106437
0.6998	2.25271e-05	0.00106204
0.6999	2.24779e-05	0.00105972
0.7	2.24288e-05	0.00105741
0.7001	2.23797e-05	0.0010551
0.7002	2.23308e-05	0.00105279
0.7003	2.2282e-05	0.00105049
0.7004	2.22333e-05	0.00104819
0.7005	2.21847e-05	0.0010459
0.7006	2.21362e-05	0.00104361
0.7007	2.20878e-05	0.00104133
0.7008	2.20395e-05	0.00103905
0.7009	2.19913e-05	0.00103678
0.701	2.19433e-05	0.00103451
0.7011	2.18953e-05	0.00103225
0.7012	2.18475e-05	0.00103
0.7013	2.17997e-05	0.00102774
0.7014	2.17521e-05	0.0010255
0.7015	2.17045e-05	0.00102326
0.7016	2.16571e-05	0.00102102
0.7017	2.16098e-05	0.00101879
0.7018	2.15626e-05	0.00101656
0.7019	2.15155e-05	0.00101434
0.702	2.14685e-05	0.00101212
0.7021	2.14216e-05	0.00100991
0.7022	2.13748e-05	0.00100771
0.7023	2.13281e-05	0.0010055
0.7024	2.12815e-05	0.00100331
0.7025	2.1235e-05	0.00100112
0.7026	2.11886e-05	0.000998929
0.7027	2.11423e-05	0.000996744
0.7028	2.1096e-05	0.000994564
0.7029	2.10499e-05	0.000992389
0.703	2.10039e-05	0.000990219
0.7031	2.0958e-05	0.000988054
0.7032	2.09122e-05	0.000985893
0.7033	2.08665e-05	0.000983738
0.7034	2.08209e-05	0.000981587
0.7035	2.07753e-05	0.000979441
0.7036	2.07299e-05	0.0009773
0.7037	2.06846e-05	0.000975163
0.7038	2.06394e-05	0.000973032
0.7039	2.05943e-05	0.000970905
0.704	2.05493e-05	0.000968783
0.7041	2.05044e-05	0.000966665
0.7042	2.04596e-05	0.000964553
0.7043	2.04149e-05	0.000962445
0.7044	2.03703e-05	0.000960342
0.7045	2.03258e-05	0.000958243
0.7046	2.02814e-05	0.00095615
0.7047	2.02371e-05	0.000954061
0.7048	2.01929e-05	0.000951976
0.7049	2.01488e-05	0.000949897
0.705	2.01048e-05	0.000947822
0.7051	2.00609e-05	0.000945751
0.7052	2.0017e-05	0.000943683
0.7053	1.99732e-05	0.000941619
0.7054	1.99296e-05	0.00093956
0.7055	1.9886e-05	0.000937505
0.7056	1.98425e-05	0.000935455
0.7057	1.97992e-05	0.00093341
0.7058	1.97559e-05	0.000931369
0.7059	1.97127e-05	0.000929333
0.706	1.96696e-05	0.000927301
0.7061	1.96266e-05	0.000925274
0.7062	1.95838e-05	0.000923251
0.7063	1.9541e-05	0.000921233
0.7064	1.94983e-05	0.00091922
0.7065	1.94557e-05	0.000917211
0.7066	1.94132e-05	0.000915206
0.7067	1.93707e-05	0.000913206
0.7068	1.93284e-05	0.000911211
0.7069	1.92862e-05	0.000909219
0.707	1.92441e-05	0.000907233
0.7071	1.9202e-05	0.000905251
0.7072	1.91601e-05	0.000903273
0.7073	1.91182e-05	0.0009013
0.7074	1.90765e-05	0.000899331
0.7075	1.90348e-05	0.000897367
0.7076	1.89932e-05	0.000895407
0.7077	1.89517e-05	0.000893448
0.7078	1.89103e-05	0.000891494
0.7079	1.88689e-05	0.000889545
0.708	1.88277e-05	0.000887599
0.7081	1.87865e-05	0.000885659
0.7082	1.87454e-05	0.000883722
0.7083	1.87045e-05	0.00088179
0.7084	1.86636e-05	0.000879862
0.7085	1.86228e-05	0.000877939
0.7086	1.85821e-05	0.000876019
0.7087	1.85415e-05	0.000874105
0.7088	1.8501e-05	0.000872194
0.7089	1.84606e-05	0.000870288
0.709	1.84202e-05	0.000868386
0.7091	1.838e-05	0.000866488
0.7092	1.83398e-05	0.000864595
0.7093	1.82998e-05	0.000862705
0.7094	1.82598e-05	0.00086082
0.7095	1.82199e-05	0.00085894
0.7096	1.81801e-05	0.000857063
0.7097	1.81404e-05	0.000855191
0.7098	1.81008e-05	0.000853323
0.7099	1.80613e-05	0.000851459
0.71	1.80218e-05	0.000849599
0.7101	1.79824e-05	0.000847744
0.7102	1.79431e-05	0.00084589
0.7103	1.79039e-05	0.00084404
0.7104	1.78647e-05	0.000842194
0.7105	1.78257e-05	0.000840352
0.7106	1.77867e-05	0.000838515
0.7107	1.77478e-05	0.000836681
0.7108	1.7709e-05	0.000834852
0.7109	1.76703e-05	0.000833027
0.711	1.76317e-05	0.000831206
0.7111	1.75932e-05	0.000829389
0.7112	1.75548e-05	0.000827576
0.7113	1.75164e-05	0.000825767
0.7114	1.74781e-05	0.000823963
0.7115	1.74399e-05	0.000822162
0.7116	1.74018e-05	0.000820365
0.7117	1.73638e-05	0.000818573
0.7118	1.73259e-05	0.000816784
0.7119	1.7288e-05	0.000815
0.712	1.72503e-05	0.000813219
0.7121	1.72126e-05	0.000811443
0.7122	1.7175e-05	0.00080967
0.7123	1.71375e-05	0.000807902
0.7124	1.71001e-05	0.000806137
0.7125	1.70628e-05	0.000804376
0.7126	1.70254e-05	0.00080262
0.7127	1.69882e-05	0.000800864
0.7128	1.69511e-05	0.000799113
0.7129	1.6914e-05	0.000797365
0.713	1.68771e-05	0.000795622
0.7131	1.68402e-05	0.000793882
0.7132	1.68034e-05	0.000792146
0.7133	1.67666e-05	0.000790415
0.7134	1.673e-05	0.000788687
0.7135	1.66934e-05	0.000786963
0.7136	1.6657e-05	0.000785242
0.7137	1.66206e-05	0.000783526
0.7138	1.65842e-05	0.000781814
0.7139	1.6548e-05	0.000780105
0.714	1.65119e-05	0.0007784
0.7141	1.64758e-05	0.000776699
0.7142	1.64398e-05	0.000775002
0.7143	1.64039e-05	0.000773309
0.7144	1.63681e-05	0.00077162
0.7145	1.63323e-05	0.000769934
0.7146	1.62966e-05	0.000768252
0.7147	1.62611e-05	0.000766574
0.7148	1.62255e-05	0.0007649
0.7149	1.61901e-05	0.000763229
0.715	1.61548e-05	0.000761563
0.7151	1.61194e-05	0.0007599
0.7152	1.60842e-05	0.000758238
0.7153	1.6049e-05	0.000756579
0.7154	1.6014e-05	0.000754925
0.7155	1.5979e-05	0.000753274
0.7156	1.5944e-05	0.000751627
0.7157	1.59092e-05	0.000749984
0.7158	1.58744e-05	0.000748344
0.7159	1.58397e-05	0.000746708
0.716	1.58051e-05	0.000745076
0.7161	1.57706e-05	0.000743447
0.7162	1.57361e-05	0.000741823
0.7163	1.57017e-05	0.000740201
0.7164	1.56674e-05	0.000738584
0.7165	1.56332e-05	0.00073697
0.7166	1.55991e-05	0.00073536
0.7167	1.5565e-05	0.000733753
0.7168	1.5531e-05	0.00073215
0.7169	1.54971e-05	0.00073055
0.717	1.54632e-05	0.000728955
0.7171	1.54295e-05	0.000727362
0.7172	1.53958e-05	0.000725774
0.7173	1.53621e-05	0.000724189
0.7174	1.53286e-05	0.000722607
0.7175	1.52951e-05	0.000721029
0.7176	1.52617e-05	0.000719455
0.7177	1.52283e-05	0.000717882
0.7178	1.5195e-05	0.000716312
0.7179	1.51618e-05	0.000714745
0.718	1.51287e-05	0.000713182
0.7181	1.50956e-05	0.000711623
0.7182	1.50626e-05	0.000710067
0.7183	1.50297e-05	0.000708515
0.7184	1.49969e-05	0.000706966
0.7185	1.49641e-05	0.000705421
0.7186	1.49314e-05	0.000703879
0.7187	1.48988e-05	0.000702341
0.7188	1.48662e-05	0.000700806
0.7189	1.48337e-05	0.000699274
0.719	1.48013e-05	0.000697746
0.7191	1.4769e-05	0.000696222
0.7192	1.47368e-05	0.000694701
0.7193	1.47046e-05	0.000693183
0.7194	1.46725e-05	0.000691669
0.7195	1.46404e-05	0.000690158
0.7196	1.46084e-05	0.000688651
0.7197	1.45765e-05	0.000687147
0.7198	1.45447e-05	0.000685646
0.7199	1.4513e-05	0.000684149
0.72	1.44813e-05	0.000682655
0.7201	1.44496e-05	0.000681165
0.7202	1.4418e-05	0.000679675
0.7203	1.43865e-05	0.000678189
0.7204	1.43551e-05	0.000676706
0.7205	1.43237e-05	0.000675226
0.7206	1.42924e-05	0.00067375
0.7207	1.42611e-05	0.000672277
0.7208	1.423e-05	0.000670807
0.7209	1.41989e-05	0.000669341
0.721	1.41679e-05	0.000667878
0.7211	1.41369e-05	0.000666418
0.7212	1.4106e-05	0.000664962
0.7213	1.40752e-05	0.000663509
0.7214	1.40445e-05	0.000662059
0.7215	1.40138e-05	0.000660612
0.7216	1.39832e-05	0.000659169
0.7217	1.39526e-05	0.000657729
0.7218	1.39222e-05	0.000656292
0.7219	1.38918e-05	0.000654859
0.722	1.38614e-05	0.000653428
0.7221	1.38312e-05	0.000652001
0.7222	1.3801e-05	0.000650578
0.7223	1.37708e-05	0.000649157
0.7224	1.37408e-05	0.00064774
0.7225	1.37108e-05	0.000646325
0.7226	1.36808e-05	0.000644915
0.7227	1.36509e-05	0.000643504
0.7228	1.3621e-05	0.000642097
0.7229	1.35913e-05	0.000640693
0.723	1.35616e-05	0.000639292
0.7231	1.35319e-05	0.000637894
0.7232	1.35024e-05	0.000636499
0.7233	1.34728e-05	0.000635108
0.7234	1.34434e-05	0.00063372
0.7235	1.3414e-05	0.000632335
0.7236	1.33847e-05	0.000630953
0.7237	1.33555e-05	0.000629574
0.7238	1.33263e-05	0.000628198
0.7239	1.32972e-05	0.000626826
0.724	1.32682e-05	0.000625456
0.7241	1.32392e-05	0.00062409
0.7242	1.32103e-05	0.000622726
0.7243	1.31814e-05	0.000621366
0.7244	1.31526e-05	0.000620009
0.7245	1.31239e-05	0.000618655
0.7246	1.30953e-05	0.000617304
0.7247	1.30667e-05	0.000615956
0.7248	1.30381e-05	0.000614611
0.7249	1.30097e-05	0.000613269
0.725	1.29813e-05	0.000611931
0.7251	1.29529e-05	0.000610595
0.7252	1.29246e-05	0.00060926
0.7253	1.28963e-05	0.000607927
0.7254	1.28682e-05	0.000606598
0.7255	1.284e-05	0.000605271
0.7256	1.2812e-05	0.000603948
0.7257	1.2784e-05	0.000602628
0.7258	1.2756e-05	0.00060131
0.7259	1.27282e-05	0.000599996
0.726	1.27003e-05	0.000598685
0.7261	1.26726e-05	0.000597376
0.7262	1.26449e-05	0.000596071
0.7263	1.26173e-05	0.000594769
0.7264	1.25897e-05	0.000593469
0.7265	1.25622e-05	0.000592173
0.7266	1.25348e-05	0.000590879
0.7267	1.25074e-05	0.000589588
0.7268	1.24801e-05	0.000588301
0.7269	1.24529e-05	0.000587016
0.727	1.24257e-05	0.000585734
0.7271	1.23986e-05	0.000584455
0.7272	1.23715e-05	0.000583179
0.7273	1.23445e-05	0.000581906
0.7274	1.23175e-05	0.000580635
0.7275	1.22907e-05	0.000579368
0.7276	1.22638e-05	0.000578103
0.7277	1.2237e-05	0.000576839
0.7278	1.22102e-05	0.000575578
0.7279	1.21835e-05	0.000574319
0.728	1.21569e-05	0.000573063
0.7281	1.21303e-05	0.00057181
0.7282	1.21038e-05	0.00057056
0.7283	1.20774e-05	0.000569313
0.7284	1.2051e-05	0.000568069
0.7285	1.20247e-05	0.000566827
0.7286	1.19984e-05	0.000565589
0.7287	1.19722e-05	0.000564353
0.7288	1.1946e-05	0.00056312
0.7289	1.192e-05	0.000561889
0.729	1.18939e-05	0.000560662
0.7291	1.18679e-05	0.000559437
0.7292	1.1842e-05	0.000558215
0.7293	1.18162e-05	0.000556996
0.7294	1.17904e-05	0.00055578
0.7295	1.17646e-05	0.000554566
0.7296	1.1739e-05	0.000553355
0.7297	1.17133e-05	0.000552147
0.7298	1.16878e-05	0.000550942
0.7299	1.16623e-05	0.00054974
0.73	1.16368e-05	0.00054854
0.7301	1.16114e-05	0.000547343
0.7302	1.1586e-05	0.000546146
0.7303	1.15607e-05	0.000544951
0.7304	1.15354e-05	0.00054376
0.7305	1.15102e-05	0.000542571
0.7306	1.1485e-05	0.000541385
0.7307	1.14599e-05	0.000540201
0.7308	1.14349e-05	0.00053902
0.7309	1.14099e-05	0.000537842
0.731	1.1385e-05	0.000536667
0.7311	1.13601e-05	0.000535494
0.7312	1.13353e-05	0.000534324
0.7313	1.13105e-05	0.000533157
0.7314	1.12858e-05	0.000531992
0.7315	1.12612e-05	0.00053083
0.7316	1.12366e-05	0.00052967
0.7317	1.12121e-05	0.000528513
0.7318	1.11876e-05	0.000527359
0.7319	1.11632e-05	0.000526208
0.732	1.11388e-05	0.000525059
0.7321	1.11145e-05	0.000523913
0.7322	1.10902e-05	0.000522769
0.7323	1.1066e-05	0.000521628
0.7324	1.10419e-05	0.000520489
0.7325	1.10178e-05	0.000519354
0.7326	1.09937e-05	0.00051822
0.7327	1.09697e-05	0.000517087
0.7328	1.09457e-05	0.000515956
0.7329	1.09218e-05	0.000514828
0.733	1.08979e-05	0.000513702
0.7331	1.08741e-05	0.000512579
0.7332	1.08503e-05	0.000511459
0.7333	1.08266e-05	0.000510341
0.7334	1.08029e-05	0.000509225
0.7335	1.07793e-05	0.000508113
0.7336	1.07558e-05	0.000507002
0.7337	1.07323e-05	0.000505895
0.7338	1.07089e-05	0.000504789
0.7339	1.06855e-05	0.000503687
0.734	1.06621e-05	0.000502586
0.7341	1.06389e-05	0.000501489
0.7342	1.06156e-05	0.000500394
0.7343	1.05925e-05	0.000499301
0.7344	1.05693e-05	0.000498211
0.7345	1.05463e-05	0.000497123
0.7346	1.05233e-05	0.000496038
0.7347	1.05003e-05	0.000494955
0.7348	1.04774e-05	0.000493875
0.7349	1.04545e-05	0.000492797
0.735	1.04317e-05	0.000491722
0.7351	1.04089e-05	0.000490649
0.7352	1.03861e-05	0.000489576
0.7353	1.03634e-05	0.000488505
0.7354	1.03408e-05	0.000487437
0.7355	1.03182e-05	0.000486372
0.7356	1.02956e-05	0.000485308
0.7357	1.02731e-05	0.000484247
0.7358	1.02507e-05	0.000483189
0.7359	1.02283e-05	0.000482133
0.736	1.0206e-05	0.000481079
0.7361	1.01837e-05	0.000480028
0.7362	1.01614e-05	0.00047898
0.7363	1.01392e-05	0.000477933
0.7364	1.01171e-05	0.000476889
0.7365	1.0095e-05	0.000475848
0.7366	1.0073e-05	0.000474808
0.7367	1.0051e-05	0.000473772
0.7368	1.0029e-05	0.000472737
0.7369	1.00071e-05	0.000471705
0.737	9.9853e-06	0.000470675
0.7371	9.96351e-06	0.000469648
0.7372	9.94177e-06	0.000468623
0.7373	9.92008e-06	0.0004676
0.7374	9.89844e-06	0.00046658
0.7375	9.87685e-06	0.000465562
0.7376	9.85525e-06	0.000464547
0.7377	9.83371e-06	0.000463531
0.7378	9.81222e-06	0.000462517
0.7379	9.79077e-06	0.000461506
0.738	9.76937e-06	0.000460497
0.7381	9.74802e-06	0.00045949
0.7382	9.72672e-06	0.000458486
0.7383	9.70547e-06	0.000457483
0.7384	9.68427e-06	0.000456484
0.7385	9.66312e-06	0.000455486
0.7386	9.64201e-06	0.000454491
0.7387	9.62095e-06	0.000453498
0.7388	9.59994e-06	0.000452507
0.7389	9.57898e-06	0.000451519
0.739	9.55807e-06	0.000450533
0.7391	9.5372e-06	0.000449549
0.7392	9.51638e-06	0.000448568
0.7393	9.49561e-06	0.000447588
0.7394	9.47489e-06	0.000446611
0.7395	9.45421e-06	0.000445636
0.7396	9.43358e-06	0.000444664
0.7397	9.413e-06	0.000443693
0.7398	9.39246e-06	0.000442725
0.7399	9.37197e-06	0.000441759
0.74	9.35153e-06	0.000440796
0.7401	9.33109e-06	0.000439834
0.7402	9.31069e-06	0.000438872
0.7403	9.29034e-06	0.000437913
0.7404	9.27003e-06	0.000436955
0.7405	9.24978e-06	0.000436
0.7406	9.22956e-06	0.000435047
0.7407	9.2094e-06	0.000434096
0.7408	9.18928e-06	0.000433147
0.7409	9.1692e-06	0.0004322
0.741	9.14918e-06	0.000431256
0.7411	9.12919e-06	0.000430314
0.7412	9.10926e-06	0.000429374
0.7413	9.08936e-06	0.000428436
0.7414	9.06952e-06	0.0004275
0.7415	9.04972e-06	0.000426567
0.7416	9.02996e-06	0.000425635
0.7417	9.01025e-06	0.000424706
0.7418	8.99059e-06	0.000423779
0.7419	8.97097e-06	0.000422854
0.742	8.95139e-06	0.000421931
0.7421	8.93186e-06	0.00042101
0.7422	8.91238e-06	0.000420092
0.7423	8.89294e-06	0.000419175
0.7424	8.87354e-06	0.000418261
0.7425	8.85419e-06	0.000417348
0.7426	8.83483e-06	0.000416438
0.7427	8.81552e-06	0.000415527
0.7428	8.79625e-06	0.000414619
0.7429	8.77703e-06	0.000413712
0.743	8.75785e-06	0.000412808
0.7431	8.73871e-06	0.000411905
0.7432	8.71962e-06	0.000411005
0.7433	8.70057e-06	0.000410107
0.7434	8.68156e-06	0.000409211
0.7435	8.6626e-06	0.000408316
0.7436	8.64368e-06	0.000407424
0.7437	8.62481e-06	0.000406534
0.7438	8.60597e-06	0.000405646
0.7439	8.58719e-06	0.000404761
0.744	8.56844e-06	0.000403877
0.7441	8.54974e-06	0.000402995
0.7442	8.53108e-06	0.000402115
0.7443	8.51246e-06	0.000401237
0.7444	8.49388e-06	0.000400362
0.7445	8.47535e-06	0.000399488
0.7446	8.45686e-06	0.000398616
0.7447	8.43842e-06	0.000397747
0.7448	8.42001e-06	0.000396879
0.7449	8.40165e-06	0.000396013
0.745	8.38333e-06	0.00039515
0.7451	8.365e-06	0.000394288
0.7452	8.34672e-06	0.000393426
0.7453	8.32847e-06	0.000392566
0.7454	8.31027e-06	0.000391707
0.7455	8.29211e-06	0.000390851
0.7456	8.27399e-06	0.000389996
0.7457	8.25592e-06	0.000389144
0.7458	8.23788e-06	0.000388294
0.7459	8.21989e-06	0.000387445
0.746	8.20193e-06	0.000386599
0.7461	8.18402e-06	0.000385754
0.7462	8.16615e-06	0.000384911
0.7463	8.14832e-06	0.000384071
0.7464	8.13054e-06	0.000383232
0.7465	8.11279e-06	0.000382395
0.7466	8.09508e-06	0.000381561
0.7467	8.07742e-06	0.000380728
0.7468	8.05979e-06	0.000379897
0.7469	8.0422e-06	0.000379068
0.747	8.02466e-06	0.000378241
0.7471	8.00716e-06	0.000377415
0.7472	7.98969e-06	0.000376592
0.7473	7.97227e-06	0.000375771
0.7474	7.95489e-06	0.000374951
0.7475	7.93754e-06	0.000374134
0.7476	7.92019e-06	0.000373318
0.7477	7.90288e-06	0.000372501
0.7478	7.8856e-06	0.000371687
0.7479	7.86837e-06	0.000370874
0.748	7.85118e-06	0.000370063
0.7481	7.83402e-06	0.000369254
0.7482	7.81691e-06	0.000368447
0.7483	7.79983e-06	0.000367642
0.7484	7.78279e-06	0.000366839
0.7485	7.7658e-06	0.000366037
0.7486	7.74884e-06	0.000365238
0.7487	7.73192e-06	0.00036444
0.7488	7.71504e-06	0.000363644
0.7489	7.6982e-06	0.00036285
0.749	7.6814e-06	0.000362058
0.7491	7.66463e-06	0.000361268
0.7492	7.64791e-06	0.000360479
0.7493	7.63122e-06	0.000359693
0.7494	7.61457e-06	0.000358908
0.7495	7.59797e-06	0.000358125
0.7496	7.58139e-06	0.000357343
0.7497	7.56486e-06	0.000356564
0.7498	7.54837e-06	0.000355786
0.7499	7.53191e-06	0.000355011
0.75	7.51549e-06	0.000354237
0.7501	7.49906e-06	0.000353464
0.7502	7.48267e-06	0.000352691
0.7503	7.46631e-06	0.00035192
0.7504	7.45e-06	0.000351151
0.7505	7.43372e-06	0.000350383
0.7506	7.41748e-06	0.000349617
0.7507	7.40127e-06	0.000348853
0.7508	7.38511e-06	0.000348091
0.7509	7.36898e-06	0.00034733
0.751	7.35288e-06	0.000346571
0.7511	7.33683e-06	0.000345814
0.7512	7.32081e-06	0.000345059
0.7513	7.30483e-06	0.000344306
0.7514	7.28889e-06	0.000343554
0.7515	7.27298e-06	0.000342804
0.7516	7.25711e-06	0.000342056
0.7517	7.24127e-06	0.000341309
0.7518	7.22548e-06	0.000340564
0.7519	7.20971e-06	0.000339821
0.752	7.19399e-06	0.00033908
0.7521	7.1783e-06	0.000338341
0.7522	7.16265e-06	0.000337603
0.7523	7.14703e-06	0.000336867
0.7524	7.13146e-06	0.000336132
0.7525	7.11591e-06	0.000335399
0.7526	7.10036e-06	0.000334668
0.7527	7.08484e-06	0.000333937
0.7528	7.06935e-06	0.000333206
0.7529	7.0539e-06	0.000332478
0.753	7.03849e-06	0.000331751
0.7531	7.02311e-06	0.000331026
0.7532	7.00777e-06	0.000330302
0.7533	6.99246e-06	0.000329581
0.7534	6.97719e-06	0.000328861
0.7535	6.96196e-06	0.000328142
0.7536	6.94676e-06	0.000327425
0.7537	6.93159e-06	0.00032671
0.7538	6.91646e-06	0.000325997
0.7539	6.90136e-06	0.000325285
0.754	6.8863e-06	0.000324575
0.7541	6.87128e-06	0.000323867
0.7542	6.85629e-06	0.00032316
0.7543	6.84133e-06	0.000322455
0.7544	6.82641e-06	0.000321752
0.7545	6.81152e-06	0.00032105
0.7546	6.79667e-06	0.00032035
0.7547	6.78186e-06	0.000319651
0.7548	6.76707e-06	0.000318954
0.7549	6.75232e-06	0.000318259
0.755	6.73761e-06	0.000317565
0.7551	6.72288e-06	0.000316873
0.7552	6.70818e-06	0.00031618
0.7553	6.69352e-06	0.000315489
0.7554	6.6789e-06	0.000314799
0.7555	6.6643e-06	0.000314111
0.7556	6.64974e-06	0.000313425
0.7557	6.63522e-06	0.00031274
0.7558	6.62073e-06	0.000312056
0.7559	6.60627e-06	0.000311374
0.756	6.59184e-06	0.000310694
0.7561	6.57745e-06	0.000310016
0.7562	6.56309e-06	0.000309339
0.7563	6.54877e-06	0.000308663
0.7564	6.53448e-06	0.00030799
0.7565	6.52022e-06	0.000307317
0.7566	6.50599e-06	0.000306647
0.7567	6.4918e-06	0.000305978
0.7568	6.47764e-06	0.00030531
0.7569	6.46352e-06	0.000304644
0.757	6.44942e-06	0.00030398
0.7571	6.43536e-06	0.000303317
0.7572	6.42134e-06	0.000302656
0.7573	6.40734e-06	0.000301996
0.7574	6.39338e-06	0.000301338
0.7575	6.37945e-06	0.000300681
0.7576	6.3655e-06	0.000300026
0.7577	6.35159e-06	0.00029937
0.7578	6.33771e-06	0.000298715
0.7579	6.32386e-06	0.000298062
0.758	6.31004e-06	0.000297411
0.7581	6.29626e-06	0.000296761
0.7582	6.2825e-06	0.000296112
0.7583	6.26878e-06	0.000295465
0.7584	6.25509e-06	0.00029482
0.7585	6.24144e-06	0.000294176
0.7586	6.22781e-06	0.000293533
0.7587	6.21422e-06	0.000292892
0.7588	6.20065e-06	0.000292253
0.7589	6.18712e-06	0.000291615
0.759	6.17363e-06	0.000290979
0.7591	6.16016e-06	0.000290344
0.7592	6.14672e-06	0.00028971
0.7593	6.13332e-06	0.000289078
0.7594	6.11994e-06	0.000288448
0.7595	6.1066e-06	0.000287819
0.7596	6.09329e-06	0.000287191
0.7597	6.08001e-06	0.000286565
0.7598	6.06676e-06	0.000285941
0.7599	6.05354e-06	0.000285318
0.76	6.04036e-06	0.000284696
0.7601	6.02715e-06	0.000284076
0.7602	6.01398e-06	0.000283455
0.7603	6.00083e-06	0.000282835
0.7604	5.98772e-06	0.000282217
0.7605	5.97464e-06	0.0002816
0.7606	5.96159e-06	0.000280984
0.7607	5.94857e-06	0.00028037
0.7608	5.93558e-06	0.000279758
0.7609	5.92262e-06	0.000279147
0.761	5.90968e-06	0.000278537
0.7611	5.89678e-06	0.000277929
0.7612	5.88391e-06	0.000277322
0.7613	5.87108e-06	0.000276716
0.7614	5.85827e-06	0.000276112
0.7615	5.84549e-06	0.00027551
0.7616	5.83274e-06	0.000274909
0.7617	5.82001e-06	0.000274309
0.7618	5.80732e-06	0.000273711
0.7619	5.79466e-06	0.000273114
0.762	5.78203e-06	0.000272519
0.7621	5.76943e-06	0.000271925
0.7622	5.75686e-06	0.000271332
0.7623	5.74432e-06	0.000270741
0.7624	5.7318e-06	0.000270151
0.7625	5.71932e-06	0.000269563
0.7626	5.70682e-06	0.000268976
0.7627	5.69434e-06	0.000268387
0.7628	5.6819e-06	0.0002678
0.7629	5.66948e-06	0.000267215
0.763	5.6571e-06	0.000266631
0.7631	5.64474e-06	0.000266048
0.7632	5.63241e-06	0.000265467
0.7633	5.62011e-06	0.000264887
0.7634	5.60784e-06	0.000264308
0.7635	5.5956e-06	0.000263731
0.7636	5.58338e-06	0.000263155
0.7637	5.5712e-06	0.00026258
0.7638	5.55904e-06	0.000262007
0.7639	5.54692e-06	0.000261436
0.764	5.53482e-06	0.000260865
0.7641	5.52274e-06	0.000260296
0.7642	5.5107e-06	0.000259728
0.7643	5.49869e-06	0.000259162
0.7644	5.4867e-06	0.000258597
0.7645	5.47474e-06	0.000258033
0.7646	5.46281e-06	0.000257471
0.7647	5.45091e-06	0.00025691
0.7648	5.43904e-06	0.00025635
0.7649	5.42719e-06	0.000255792
0.765	5.41537e-06	0.000255235
0.7651	5.40354e-06	0.000254679
0.7652	5.39173e-06	0.000254122
0.7653	5.37994e-06	0.000253566
0.7654	5.36819e-06	0.000253012
0.7655	5.35646e-06	0.000252459
0.7656	5.34476e-06	0.000251907
0.7657	5.33309e-06	0.000251357
0.7658	5.32144e-06	0.000250808
0.7659	5.30982e-06	0.00025026
0.766	5.29823e-06	0.000249713
0.7661	5.28667e-06	0.000249168
0.7662	5.27513e-06	0.000248624
0.7663	5.26362e-06	0.000248082
0.7664	5.25214e-06	0.00024754
0.7665	5.24069e-06	0.000247
0.7666	5.22926e-06	0.000246461
0.7667	5.21786e-06	0.000245924
0.7668	5.20648e-06	0.000245388
0.7669	5.19514e-06	0.000244853
0.767	5.18382e-06	0.000244319
0.7671	5.17252e-06	0.000243787
0.7672	5.16125e-06	0.000243256
0.7673	5.15001e-06	0.000242726
0.7674	5.1388e-06	0.000242197
0.7675	5.12761e-06	0.00024167
0.7676	5.1164e-06	0.000241144
0.7677	5.10522e-06	0.000240617
0.7678	5.09406e-06	0.00024009
0.7679	5.08293e-06	0.000239565
0.768	5.07183e-06	0.000239042
0.7681	5.06075e-06	0.000238519
0.7682	5.0497e-06	0.000237998
0.7683	5.03867e-06	0.000237478
0.7684	5.02767e-06	0.00023696
0.7685	5.0167e-06	0.000236442
0.7686	5.00575e-06	0.000235926
0.7687	4.99483e-06	0.000235411
0.7688	4.98393e-06	0.000234897
0.7689	4.97306e-06	0.000234385
0.769	4.96222e-06	0
0.7691	4.9514e-06	0
0.77	4.85487e-06	0
0.7725	4.59972e-06	0
0.775	4.38687e-06	0
0.7775	4.21763e-06	0
0.78	4.08359e-06	0
0.7825	3.97718e-06	0
0.785	3.8924e-06	0
0.7875	3.82453e-06	0
0.79	3.76989e-06	0
0.7925	3.7256e-06	0
0.795	3.6894e-06	0
0.7975	3.65954e-06	0
0.8	3.63463e-06	0
0.8025	3.6136e-06	0
0.805	3.59561e-06	0
0.8075	3.57999e-06	0
0.81	3.56623e-06	0
0.8125	3.55394e-06	0
0.815	3.54278e-06	0
0.8175	3.53253e-06	0
0.82	3.52298e-06	0
0.8225	3.51398e-06	0
0.825	3.50543e-06	0
0.8275	3.49721e-06	0
0.83	3.48927e-06	0
0.8325	3.48154e-06	0
0.835	3.47399e-06	0
0.8375	3.46657e-06	0
0.84	3.45927e-06	0
0.8425	3.45205e-06	0
0.845	3.44491e-06	0
0.8475	3.43783e-06	0
0.85	3.43079e-06	0
0.8525	3.4238e-06	0
0.855	3.41685e-06	0
0.8575	3.40992e-06	0
0.86	3.40303e-06	0
0.8625	3.39615e-06	0
0.865	3.3893e-06	0
0.8675	3.38247e-06	0
0.87	3.37566e-06	0
0.8725	3.36887e-06	0
0.875	3.36209e-06	0
0.8775	3.35533e-06	0
0.88	3.34858e-06	0
0.8825	3.34185e-06	0
0.885	3.33513e-06	0
0.8875	3.32843e-06	0
0.89	3.32175e-06	0
0.8925	3.31507e-06	0
0.895	3.30841e-06	0
0.8975	3.30177e-06	0
0.9	3.29513e-06	0
0.9025	3.28851e-06	0
0.905	3.28191e-06	0
0.9075	3.27532e-06	0
0.91	3.26874e-06	0
0.9125	3.26217e-06	0
0.915	3.25562e-06	0
0.9175	3.24908e-06	0
0.92	3.24255e-06	0
0.9225	3.23604e-06	0
0.925	3.22954e-06	0
0.9275	3.22305e-06	0
0.93	3.21658e-06	0
0.9325	3.21012e-06	0
0.935	3.20367e-06	0
0.9375	3.19724e-06	0
0.94	3.19081e-06	0
0.9425	3.1844e-06	0
0.945	3.17801e-06	0
0.9475	3.17162e-06	0
0.95	3.16525e-06	0
0.9525	3.1589e-06	0
0.955	3.15255e-06	0
0.9575	3.14622e-06	0
0.96	3.1399e-06	0
0.9625	3.13359e-06	0
0.965	3.1273e-06	0
0.9675	3.12102e-06	0
0.97	3.11475e-06	0
0.9725	3.10849e-06	0
0.975	3.10225e-06	0
0.9775	3.09602e-06	0
0.98	3.0898e-06	0
0.9825	3.08359e-06	0
0.985	3.0774e-06	0
0.9875	3.07121e-06	0
0.99	3.06505e-06	0
0.9925	3.05889e-06	0
0.995	3.05274e-06	0
0.9975	3.04661e-06	0
1	3.04049e-06	0


==> tikz/time_test/time_401/KK_1.00e-04_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_u_1.000000e-05_fractional_Theta_adaptive_dt_u_diff_not_on_ref_time_steps_full.dat <==
0	0.0025
0.0025	0.0025
0.005	0.0025
0.0075	0.0025
0.01	0.0025
0.0125	0.0025
0.015	0.0025
0.0175	0.0025
0.02	0.0025
0.0225	0.0025
0.025	0.0025
0.0275	0.0025
0.03	0.0025
0.0325	0.0025
0.035	0.0025
0.0375	0.0025
0.04	0.0025
0.0425	0.0025
0.045	0.0025
0.0475	0.0025
0.05	0.0025
0.0525	0.0025
0.055	0.0025
0.0575	0.0025
0.06	0.0025
0.0625	0.0025
0.065	0.0025
0.0675	0.0025
0.07	0.0025
0.0725	0.0025
0.075	0.0025
0.0775	0.0025
0.08	0.0025
0.0825	0.0025
0.085	0.0025
0.0875	0.0025
0.09	0.0025
0.0925	0.0025
0.095	0.0025
0.0975	0.0025
0.1	0.0001
0.1001	0.0001
0.1002	0.0001
0.1003	0.0001
0.1004	0.0001
0.1005	0.0001
0.1006	0.0001
0.1007	0.0001
0.1008	0.0001
0.1009	0.0001
0.101	0.0001
0.1011	0.0001
0.1012	0.0001
0.1013	0.0001
0.1014	0.0001
0.1015	0.0001
0.1016	0.0001
0.1017	0.0001
0.1018	0.0001
0.1019	0.0001
0.102	0.0001
0.1021	0.0001
0.1022	0.0001
0.1023	0.0001
0.1024	0.0001
0.1025	0.0001
0.1026	0.0001
0.1027	0.0001
0.1028	0.0001
0.1029	0.0001
0.103	0.0001
0.1031	0.0001
0.1032	0.0001
0.1033	0.0001
0.1034	0.0001
0.1035	0.0001
0.1036	0.0001
0.1037	0.0001
0.1038	0.0001
0.1039	0.0001
0.104	0.0001
0.1041	0.0001
0.1042	0.0001
0.1043	0.0001
0.1044	0.0001
0.1045	0.0001
0.1046	0.0001
0.1047	0.0001
0.1048	0.0001
0.1049	0.0001
0.105	0.0001
0.1051	0.0001
0.1052	0.0001
0.1053	0.0001
0.1054	0.0001
0.1055	0.0001
0.1056	0.0001
0.1057	0.0001
0.1058	0.0001
0.1059	0.0001
0.106	0.0001
0.1061	0.0001
0.1062	0.0001
0.1063	0.0001
0.1064	0.0001
0.1065	0.0001
0.1066	0.0001
0.1067	0.0001
0.1068	0.0001
0.1069	0.0001
0.107	0.0001
0.1071	0.0001
0.1072	0.0001
0.1073	0.0001
0.1074	0.0001
0.1075	0.0001
0.1076	0.0001
0.1077	0.0001
0.1078	0.0001
0.1079	0.0001
0.108	0.0001
0.1081	0.0001
0.1082	0.0001
0.1083	0.0001
0.1084	0.0001
0.1085	0.0001
0.1086	0.0001
0.1087	0.0001
0.1088	0.0001
0.1089	0.0001
0.109	0.0001
0.1091	0.0001
0.1092	0.0001
0.1093	0.0001
0.1094	0.0001
0.1095	0.0001
0.1096	0.0001
0.1097	0.0001
0.1098	0.0001
0.1099	0.0001
0.11	0.0001
0.1101	0.0001
0.1102	0.0001
0.1103	0.0001
0.1104	0.0001
0.1105	0.0001
0.1106	0.0001
0.1107	0.0001
0.1108	0.0001
0.1109	0.0001
0.111	0.0001
0.1111	0.0001
0.1112	0.0001
0.1113	0.0001
0.1114	0.0001
0.1115	0.0001
0.1116	0.0001
0.1117	0.0001
0.1118	0.0001
0.1119	0.0001
0.112	0.0001
0.1121	0.0001
0.1122	0.0001
0.1123	0.0001
0.1124	0.0001
0.1125	0.0001
0.1126	0.0001
0.1127	0.0001
0.1128	0.0001
0.1129	0.0001
0.113	0.0001
0.1131	0.0001
0.1132	0.0001
0.1133	0.0001
0.1134	0.0001
0.1135	0.0001
0.1136	0.0001
0.1137	0.0001
0.1138	0.0001
0.1139	0.0001
0.114	0.0001
0.1141	0.0001
0.1142	0.0001
0.1143	0.0001
0.1144	0.0001
0.1145	0.0001
0.1146	0.0001
0.1147	0.0001
0.1148	0.0001
0.1149	0.0001
0.115	0.0001
0.1151	0.0001
0.1152	0.0001
0.1153	0.0001
0.1154	0.0001
0.1155	0.0001
0.1156	0.0001
0.1157	0.0001
0.1158	0.0001
0.1159	0.0001
0.116	0.0001
0.1161	0.0001
0.1162	0.0001
0.1163	0.0001
0.1164	0.0001
0.1165	0.0001
0.1166	0.0001
0.1167	0.0001
0.1168	0.0001
0.1169	0.0001
0.117	0.0001
0.1171	0.0001
0.1172	0.0001
0.1173	0.0001
0.1174	0.0001
0.1175	0.0001
0.1176	0.0001
0.1177	0.0001
0.1178	0.0001
0.1179	0.0001
0.118	0.0001
0.1181	0.0001
0.1182	0.0001
0.1183	0.0001
0.1184	0.0001
0.1185	0.0001
0.1186	0.0001
0.1187	0.0001
0.1188	0.0001
0.1189	0.0001
0.119	0.0001
0.1191	0.0001
0.1192	0.0001
0.1193	0.0001
0.1194	0.0001
0.1195	0.0001
0.1196	0.0001
0.1197	0.0001
0.1198	0.0001
0.1199	0.0001
0.12	0.0001
0.1201	0.0001
0.1202	0.0001
0.1203	0.0001
0.1204	0.0001
0.1205	0.0001
0.1206	0.0001
0.1207	0.0001
0.1208	0.0001
0.1209	0.0001
0.121	0.0001
0.1211	0.0001
0.1212	0.0001
0.1213	0.0001
0.1214	0.0001
0.1215	0.0001
0.1216	0.0001
0.1217	0.0001
0.1218	0.0001
0.1219	0.0001
0.122	0.0001
0.1221	0.0001
0.1222	0.0001
0.1223	0.0001
0.1224	0.0001
0.1225	0.0001
0.1226	0.0001
0.1227	0.0001
0.1228	0.0001
0.1229	0.0001
0.123	0.0001
0.1231	0.0001
0.1232	0.0001
0.1233	0.0001
0.1234	0.0001
0.1235	0.0001
0.1236	0.0001
0.1237	0.0001
0.1238	0.0001
0.1239	0.0001
0.124	0.0001
0.1241	0.0001
0.1242	0.0001
0.1243	0.0001
0.1244	0.0001
0.1245	0.0001
0.1246	0.0001
0.1247	0.0001
0.1248	0.0001
0.1249	0.0001
0.125	0.0001
0.1251	0.0001
0.1252	0.0001
0.1253	0.0001
0.1254	0.0001
0.1255	0.0001
0.1256	0.0001
0.1257	0.0001
0.1258	0.0001
0.1259	0.0001
0.126	0.0001
0.1261	0.0001
0.1262	0.0001
0.1263	0.0001
0.1264	0.0001
0.1265	0.0001
0.1266	0.0001
0.1267	0.0001
0.1268	0.0001
0.1269	0.0001
0.127	0.0001
0.1271	0.0001
0.1272	0.0001
0.1273	0.0001
0.1274	0.0001
0.1275	0.0001
0.1276	0.0001
0.1277	0.0001
0.1278	0.0001
0.1279	0.0001
0.128	0.0001
0.1281	0.0001
0.1282	0.0001
0.1283	0.0001
0.1284	0.0001
0.1285	0.0001
0.1286	0.0001
0.1287	0.0001
0.1288	0.0001
0.1289	0.0001
0.129	0.0001
0.1291	0.0001
0.1292	0.0001
0.1293	0.0001
0.1294	0.0001
0.1295	0.0001
0.1296	0.0001
0.1297	0.0001
0.1298	0.0001
0.1299	0.0001
0.13	0.0001
0.1301	0.0001
0.1302	0.0001
0.1303	0.0001
0.1304	0.0001
0.1305	0.0001
0.1306	0.0001
0.1307	0.0001
0.1308	0.0001
0.1309	0.0001
0.131	0.0001
0.1311	0.0001
0.1312	0.0001
0.1313	0.0001
0.1314	0.0001
0.1315	0.0001
0.1316	0.0001
0.1317	0.0001
0.1318	0.0001
0.1319	0.0001
0.132	0.0001
0.1321	0.0001
0.1322	0.0001
0.1323	0.0001
0.1324	0.0001
0.1325	0.0001
0.1326	0.0001
0.1327	0.0001
0.1328	0.0001
0.1329	0.0001
0.133	0.0001
0.1331	0.0001
0.1332	0.0001
0.1333	0.0001
0.1334	0.0001
0.1335	0.0001
0.1336	0.0001
0.1337	0.0001
0.1338	0.0001
0.1339	0.0001
0.134	0.0001
0.1341	0.0001
0.1342	0.0001
0.1343	0.0001
0.1344	0.0001
0.1345	0.0001
0.1346	0.0001
0.1347	0.0001
0.1348	0.0001
0.1349	0.0001
0.135	0.0001
0.1351	0.0001
0.1352	0.0001
0.1353	0.0001
0.1354	0.0001
0.1355	0.0001
0.1356	0.0001
0.1357	0.0001
0.1358	0.0001
0.1359	0.0001
0.136	0.0001
0.1361	0.0001
0.1362	0.0001
0.1363	0.0001
0.1364	0.0001
0.1365	0.0001
0.1366	0.0001
0.1367	0.0001
0.1368	0.0001
0.1369	0.0001
0.137	0.0001
0.1371	0.0001
0.1372	0.0001
0.1373	0.0001
0.1374	0.0001
0.1375	0.0001
0.1376	0.0001
0.1377	0.0001
0.1378	0.0001
0.1379	0.0001
0.138	0.0001
0.1381	0.0001
0.1382	0.0001
0.1383	0.0001
0.1384	0.0001
0.1385	0.0001
0.1386	0.0001
0.1387	0.0001
0.1388	0.0001
0.1389	0.0001
0.139	0.0001
0.1391	0.0001
0.1392	0.0001
0.1393	0.0001
0.1394	0.0001
0.1395	0.0001
0.1396	0.0001
0.1397	0.0001
0.1398	0.0001
0.1399	0.0001
0.14	0.0001
0.1401	0.0001
0.1402	0.0001
0.1403	0.0001
0.1404	0.0001
0.1405	0.0001
0.1406	0.0001
0.1407	0.0001
0.1408	0.0001
0.1409	0.0001
0.141	0.0001
0.1411	0.0001
0.1412	0.0001
0.1413	0.0001
0.1414	0.0001
0.1415	0.0001
0.1416	0.0001
0.1417	0.0001
0.1418	0.0001
0.1419	0.0001
0.142	0.0001
0.1421	0.0001
0.1422	0.0001
0.1423	0.0001
0.1424	0.0001
0.1425	0.0001
0.1426	0.0001
0.1427	0.0001
0.1428	0.0001
0.1429	0.0001
0.143	0.0001
0.1431	0.0001
0.1432	0.0001
0.1433	0.0001
0.1434	0.0001
0.1435	0.0001
0.1436	0.0001
0.1437	0.0001
0.1438	0.0001
0.1439	0.0001
0.144	0.0001
0.1441	0.0001
0.1442	0.0001
0.1443	0.0001
0.1444	0.0001
0.1445	0.0001
0.1446	0.0001
0.1447	0.0001
0.1448	0.0001
0.1449	0.0001
0.145	0.0001
0.1451	0.0001
0.1452	0.0001
0.1453	0.0001
0.1454	0.0001
0.1455	0.0001
0.1456	0.0001
0.1457	0.0001
0.1458	0.0001
0.1459	0.0001
0.146	0.0001
0.1461	0.0001
0.1462	0.0001
0.1463	0.0001
0.1464	0.0001
0.1465	0.0001
0.1466	0.0001
0.1467	0.0001
0.1468	0.0001
0.1469	0.0001
0.147	0.0001
0.1471	0.0001
0.1472	0.0001
0.1473	0.0001
0.1474	0.0001
0.1475	0.0001
0.1476	0.0001
0.1477	0.0001
0.1478	0.0001
0.1479	0.0001
0.148	0.0001
0.1481	0.0001
0.1482	0.0001
0.1483	0.0001
0.1484	0.0001
0.1485	0.0001
0.1486	0.0001
0.1487	0.0001
0.1488	0.0001
0.1489	0.0001
0.149	0.0001
0.1491	0.0001
0.1492	0.0001
0.1493	0.0001
0.1494	0.0001
0.1495	0.0001
0.1496	0.0001
0.1497	0.0001
0.1498	0.0001
0.1499	0.0001
0.15	0.0001
0.1501	0.0001
0.1502	0.0001
0.1503	0.0001
0.1504	0.0001
0.1505	0.0001
0.1506	0.0001
0.1507	0.0001
0.1508	0.0001
0.1509	0.0001
0.151	0.0001
0.1511	0.0001
0.1512	0.0001
0.1513	0.0001
0.1514	0.0001
0.1515	0.0001
0.1516	0.0001
0.1517	0.0001
0.1518	0.0001
0.1519	0.0001
0.152	0.0001
0.1521	0.0001
0.1522	0.0001
0.1523	0.0001
0.1524	0.0001
0.1525	0.0001
0.1526	0.0001
0.1527	0.0001
0.1528	0.0001
0.1529	0.0001
0.153	0.0001
0.1531	0.0001
0.1532	0.0001
0.1533	0.0001
0.1534	0.0001
0.1535	0.0001
0.1536	0.0001
0.1537	0.0001
0.1538	0.0001
0.1539	0.0001
0.154	0.0001
0.1541	0.0001
0.1542	0.0001
0.1543	0.0001
0.1544	0.0001
0.1545	0.0001
0.1546	0.0001
0.1547	0.0001
0.1548	0.0001
0.1549	0.0001
0.155	0.0001
0.1551	0.0001
0.1552	0.0001
0.1553	0.0001
0.1554	0.0001
0.1555	0.0001
0.1556	0.0001
0.1557	0.0001
0.1558	0.0001
0.1559	0.0001
0.156	0.0001
0.1561	0.0001
0.1562	0.0001
0.1563	0.0001
0.1564	0.0001
0.1565	0.0001
0.1566	0.0001
0.1567	0.0001
0.1568	0.0001
0.1569	0.0001
0.157	0.0001
0.1571	0.0001
0.1572	0.0001
0.1573	0.0001
0.1574	0.0001
0.1575	0.0001
0.1576	0.0001
0.1577	0.0001
0.1578	0.0001
0.1579	0.0001
0.158	0.0001
0.1581	0.0001
0.1582	0.0001
0.1583	0.0001
0.1584	0.0001
0.1585	0.0001
0.1586	0.0001
0.1587	0.0001
0.1588	0.0001
0.1589	0.0001
0.159	0.0001
0.1591	0.0001
0.1592	0.0001
0.1593	0.0001
0.1594	0.0001
0.1595	0.0001
0.1596	0.0001
0.1597	0.0001
0.1598	0.0001
0.1599	0.0001
0.16	0.0001
0.1601	0.0001
0.1602	0.0001
0.1603	0.0001
0.1604	0.0001
0.1605	0.0001
0.1606	0.0001
0.1607	0.0001
0.1608	0.0001
0.1609	0.0001
0.161	0.0001
0.1611	0.0001
0.1612	0.0001
0.1613	0.0001
0.1614	0.0001
0.1615	0.0001
0.1616	0.0001
0.1617	0.0001
0.1618	0.0001
0.1619	0.0001
0.162	0.0001
0.1621	0.0001
0.1622	0.0001
0.1623	0.0001
0.1624	0.0001
0.1625	0.0001
0.1626	0.0001
0.1627	0.0001
0.1628	0.0001
0.1629	0.0001
0.163	0.0001
0.1631	0.0001
0.1632	0.0001
0.1633	0.0001
0.1634	0.0001
0.1635	0.0001
0.1636	0.0001
0.1637	0.0001
0.1638	0.0001
0.1639	0.0001
0.164	0.0001
0.1641	0.0001
0.1642	0.0001
0.1643	0.0001
0.1644	0.0001
0.1645	0.0001
0.1646	0.0001
0.1647	0.0001
0.1648	0.0001
0.1649	0.0001
0.165	0.0001
0.1651	0.0001
0.1652	0.0001
0.1653	0.0001
0.1654	0.0001
0.1655	0.0001
0.1656	0.0001
0.1657	0.0001
0.1658	0.0001
0.1659	0.0001
0.166	0.0001
0.1661	0.0001
0.1662	0.0001
0.1663	0.0001
0.1664	0.0001
0.1665	0.0001
0.1666	0.0001
0.1667	0.0001
0.1668	0.0001
0.1669	0.0001
0.167	0.0001
0.1671	0.0001
0.1672	0.0001
0.1673	0.0001
0.1674	0.0001
0.1675	0.0001
0.1676	0.0001
0.1677	0.0001
0.1678	0.0001
0.1679	0.0001
0.168	0.0001
0.1681	0.0001
0.1682	0.0001
0.1683	0.0001
0.1684	0.0001
0.1685	0.0001
0.1686	0.0001
0.1687	0.0001
0.1688	0.0001
0.1689	0.0001
0.169	0.0001
0.1691	0.0001
0.1692	0.0001
0.1693	0.0001
0.1694	0.0001
0.1695	0.0001
0.1696	0.0001
0.1697	0.0001
0.1698	0.0001
0.1699	0.0001
0.17	0.0001
0.1701	0.0001
0.1702	0.0001
0.1703	0.0001
0.1704	0.0001
0.1705	0.0001
0.1706	0.0001
0.1707	0.0001
0.1708	0.0001
0.1709	0.0001
0.171	0.0001
0.1711	0.0001
0.1712	0.0001
0.1713	0.0001
0.1714	0.0001
0.1715	0.0001
0.1716	0.0001
0.1717	0.0001
0.1718	0.0001
0.1719	0.0001
0.172	0.0001
0.1721	0.0001
0.1722	0.0001
0.1723	0.0001
0.1724	0.0001
0.1725	0.0001
0.1726	0.0001
0.1727	0.0001
0.1728	0.0001
0.1729	0.0001
0.173	0.0001
0.1731	0.0001
0.1732	0.0001
0.1733	0.0001
0.1734	0.0001
0.1735	0.0001
0.1736	0.0001
0.1737	0.0001
0.1738	0.0001
0.1739	0.0001
0.174	0.0001
0.1741	0.0001
0.1742	0.0001
0.1743	0.0001
0.1744	0.0001
0.1745	0.0001
0.1746	0.0001
0.1747	0.0001
0.1748	0.0001
0.1749	0.0001
0.175	0.0001
0.1751	0.0001
0.1752	0.0001
0.1753	0.0001
0.1754	0.0001
0.1755	0.0001
0.1756	0.0001
0.1757	0.0001
0.1758	0.0001
0.1759	0.0001
0.176	0.0001
0.1761	0.0001
0.1762	0.0001
0.1763	0.0001
0.1764	0.0001
0.1765	0.0001
0.1766	0.0001
0.1767	0.0001
0.1768	0.0001
0.1769	0.0001
0.177	0.0001
0.1771	0.0001
0.1772	0.0001
0.1773	0.0001
0.1774	0.0001
0.1775	0.0001
0.1776	0.0001
0.1777	0.0001
0.1778	0.0001
0.1779	0.0001
0.178	0.0001
0.1781	0.0001
0.1782	0.0001
0.1783	0.0001
0.1784	0.0001
0.1785	0.0001
0.1786	0.0001
0.1787	0.0001
0.1788	0.0001
0.1789	0.0001
0.179	0.0001
0.1791	0.0001
0.1792	0.0001
0.1793	0.0001
0.1794	0.0001
0.1795	0.0001
0.1796	0.0001
0.1797	0.0001
0.1798	0.0001
0.1799	0.0001
0.18	0.0001
0.1801	0.0001
0.1802	0.0001
0.1803	0.0001
0.1804	0.0001
0.1805	0.0001
0.1806	0.0001
0.1807	0.0001
0.1808	0.0001
0.1809	0.0001
0.181	0.0001
0.1811	0.0001
0.1812	0.0001
0.1813	0.0001
0.1814	0.0001
0.1815	0.0001
0.1816	0.0001
0.1817	0.0001
0.1818	0.0001
0.1819	0.0001
0.182	0.0001
0.1821	0.0001
0.1822	0.0001
0.1823	0.0001
0.1824	0.0001
0.1825	0.0001
0.1826	0.0001
0.1827	0.0001
0.1828	0.0001
0.1829	0.0001
0.183	0.0001
0.1831	0.0001
0.1832	0.0001
0.1833	0.0001
0.1834	0.0001
0.1835	0.0001
0.1836	0.0001
0.1837	0.0001
0.1838	0.0001
0.1839	0.0001
0.184	0.0001
0.1841	0.0001
0.1842	0.0001
0.1843	0.0001
0.1844	0.0001
0.1845	0.0001
0.1846	0.0001
0.1847	0.0001
0.1848	0.0001
0.1849	0.0001
0.185	0.0001
0.1851	0.0001
0.1852	0.0001
0.1853	0.0001
0.1854	0.0001
0.1855	0.0001
0.1856	0.0001
0.1857	0.0001
0.1858	0.0001
0.1859	0.0001
0.186	0.0001
0.1861	0.0001
0.1862	0.0001
0.1863	0.0001
0.1864	0.0001
0.1865	0.0001
0.1866	0.0001
0.1867	0.0001
0.1868	0.0001
0.1869	0.0001
0.187	0.0001
0.1871	0.0001
0.1872	0.0001
0.1873	0.0001
0.1874	0.0001
0.1875	0.0001
0.1876	0.0001
0.1877	0.0001
0.1878	0.0001
0.1879	0.0001
0.188	0.0001
0.1881	0.0001
0.1882	0.0001
0.1883	0.0001
0.1884	0.0001
0.1885	0.0001
0.1886	0.0001
0.1887	0.0001
0.1888	0.0001
0.1889	0.0001
0.189	0.0001
0.1891	0.0001
0.1892	0.0001
0.1893	0.0001
0.1894	0.0001
0.1895	0.0001
0.1896	0.0001
0.1897	0.0001
0.1898	0.0001
0.1899	0.0001
0.19	0.0001
0.1901	0.0001
0.1902	0.0001
0.1903	0.0001
0.1904	0.0001
0.1905	0.0001
0.1906	0.0001
0.1907	0.0001
0.1908	0.0001
0.1909	0.0001
0.191	0.0001
0.1911	0.0001
0.1912	0.0001
0.1913	0.0001
0.1914	0.0001
0.1915	0.0001
0.1916	0.0001
0.1917	0.0001
0.1918	0.0001
0.1919	0.0001
0.192	0.0001
0.1921	0.0001
0.1922	0.0001
0.1923	0.0001
0.1924	0.0001
0.1925	0.0001
0.1926	0.0001
0.1927	0.0001
0.1928	0.0001
0.1929	0.0001
0.193	0.0001
0.1931	0.0001
0.1932	0.0001
0.1933	0.0001
0.1934	0.0001
0.1935	0.0001
0.1936	0.0001
0.1937	0.0001
0.1938	0.0001
0.1939	0.0001
0.194	0.0001
0.1941	0.0001
0.1942	0.0001
0.1943	0.0001
0.1944	0.0001
0.1945	0.0001
0.1946	0.0001
0.1947	0.0001
0.1948	0.0001
0.1949	0.0001
0.195	0.0001
0.1951	0.0001
0.1952	0.0001
0.1953	0.0001
0.1954	0.0001
0.1955	0.0001
0.1956	0.0001
0.1957	0.0001
0.1958	0.0001
0.1959	0.0001
0.196	0.0001
0.1961	0.0001
0.1962	0.0001
0.1963	0.0001
0.1964	0.0001
0.1965	0.0001
0.1966	0.0001
0.1967	0.0001
0.1968	0.0001
0.1969	0.0001
0.197	0.0001
0.1971	0.0001
0.1972	0.0001
0.1973	0.0001
0.1974	0.0001
0.1975	0.0001
0.1976	0.0001
0.1977	0.0001
0.1978	0.0001
0.1979	0.0001
0.198	0.0001
0.1981	0.0001
0.1982	0.0001
0.1983	0.0001
0.1984	0.0001
0.1985	0.0001
0.1986	0.0001
0.1987	0.0001
0.1988	0.0001
0.1989	0.0001
0.199	0.0001
0.1991	0.0001
0.1992	0.0001
0.1993	0.0001
0.1994	0.0001
0.1995	0.0001
0.1996	0.0001
0.1997	0.0001
0.1998	0.0001
0.1999	0.0001
0.2	0.0001
0.2001	0.0001
0.2002	0.0001
0.2003	0.0001
0.2004	0.0001
0.2005	0.0001
0.2006	0.0001
0.2007	0.0001
0.2008	0.0001
0.2009	0.0001
0.201	0.0001
0.2011	0.0001
0.2012	0.0001
0.2013	0.0001
0.2014	0.0001
0.2015	0.0001
0.2016	0.0001
0.2017	0.0001
0.2018	0.0001
0.2019	0.0001
0.202	0.0001
0.2021	0.0001
0.2022	0.0001
0.2023	0.0001
0.2024	0.0001
0.2025	0.0001
0.2026	0.0001
0.2027	0.0001
0.2028	0.0001
0.2029	0.0001
0.203	0.0001
0.2031	0.0001
0.2032	0.0001
0.2033	0.0001
0.2034	0.0001
0.2035	0.0001
0.2036	0.0001
0.2037	0.0001
0.2038	0.0001
0.2039	0.0001
0.204	0.0001
0.2041	0.0001
0.2042	0.0001
0.2043	0.0001
0.2044	0.0001
0.2045	0.0001
0.2046	0.0001
0.2047	0.0001
0.2048	0.0001
0.2049	0.0001
0.205	0.0001
0.2051	0.0001
0.2052	0.0001
0.2053	0.0001
0.2054	0.0001
0.2055	0.0001
0.2056	0.0001
0.2057	0.0001
0.2058	0.0001
0.2059	0.0001
0.206	0.0001
0.2061	0.0001
0.2062	0.0001
0.2063	0.0001
0.2064	0.0001
0.2065	0.0001
0.2066	0.0001
0.2067	0.0001
0.2068	0.0001
0.2069	0.0001
0.207	0.0001
0.2071	0.0001
0.2072	0.0001
0.2073	0.0001
0.2074	0.0001
0.2075	0.0001
0.2076	0.0001
0.2077	0.0001
0.2078	0.0001
0.2079	0.0001
0.208	0.0001
0.2081	0.0001
0.2082	0.0001
0.2083	0.0001
0.2084	0.0001
0.2085	0.0001
0.2086	0.0001
0.2087	0.0001
0.2088	0.0001
0.2089	0.0001
0.209	0.0001
0.2091	0.0001
0.2092	0.0001
0.2093	0.0001
0.2094	0.0001
0.2095	0.0001
0.2096	0.0001
0.2097	0.0001
0.2098	0.0001
0.2099	0.0001
0.21	0.0001
0.2101	0.0001
0.2102	0.0001
0.2103	0.0001
0.2104	0.0001
0.2105	0.0001
0.2106	0.0001
0.2107	0.0001
0.2108	0.0001
0.2109	0.0001
0.211	0.0001
0.2111	0.0001
0.2112	0.0001
0.2113	0.0001
0.2114	0.0001
0.2115	0.0001
0.2116	0.0001
0.2117	0.0001
0.2118	0.0001
0.2119	0.0001
0.212	0.0001
0.2121	0.0001
0.2122	0.0001
0.2123	0.0001
0.2124	0.0001
0.2125	0.0001
0.2126	0.0001
0.2127	0.0001
0.2128	0.0001
0.2129	0.0001
0.213	0.0001
0.2131	0.0001
0.2132	0.0001
0.2133	0.0001
0.2134	0.0001
0.2135	0.0001
0.2136	0.0001
0.2137	0.0001
0.2138	0.0001
0.2139	0.0001
0.214	0.0001
0.2141	0.0001
0.2142	0.0001
0.2143	0.0001
0.2144	0.0001
0.2145	0.0001
0.2146	0.0001
0.2147	0.0001
0.2148	0.0001
0.2149	0.0001
0.215	0.0001
0.2151	0.0001
0.2152	0.0001
0.2153	0.0001
0.2154	0.0001
0.2155	0.0001
0.2156	0.0001
0.2157	0.0001
0.2158	0.0001
0.2159	0.0001
0.216	0.0001
0.2161	0.0001
0.2162	0.0001
0.2163	0.0001
0.2164	0.0001
0.2165	0.0001
0.2166	0.0001
0.2167	0.0001
0.2168	0.0001
0.2169	0.0001
0.217	0.0001
0.2171	0.0001
0.2172	0.0001
0.2173	0.0001
0.2174	0.0001
0.2175	0.0001
0.2176	0.0001
0.2177	0.0001
0.2178	0.0001
0.2179	0.0001
0.218	0.0001
0.2181	0.0001
0.2182	0.0001
0.2183	0.0001
0.2184	0.0001
0.2185	0.0001
0.2186	0.0001
0.2187	0.0001
0.2188	0.0001
0.2189	0.0001
0.219	0.0001
0.2191	0.0001
0.2192	0.0001
0.2193	0.0001
0.2194	0.0001
0.2195	0.0001
0.2196	0.0001
0.2197	0.0001
0.2198	0.0001
0.2199	0.0001
0.22	0.0001
0.2201	0.0001
0.2202	0.0001
0.2203	0.0001
0.2204	0.0001
0.2205	0.0001
0.2206	0.0001
0.2207	0.0001
0.2208	0.0001
0.2209	0.0001
0.221	0.0001
0.2211	0.0001
0.2212	0.0001
0.2213	0.0001
0.2214	0.0001
0.2215	0.0001
0.2216	0.0001
0.2217	0.0001
0.2218	0.0001
0.2219	0.0001
0.222	0.0001
0.2221	0.0001
0.2222	0.0001
0.2223	0.0001
0.2224	0.0001
0.2225	0.0001
0.2226	0.0001
0.2227	0.0001
0.2228	0.0001
0.2229	0.0001
0.223	0.0001
0.2231	0.0001
0.2232	0.0001
0.2233	0.0001
0.2234	0.0001
0.2235	0.0001
0.2236	0.0001
0.2237	0.0001
0.2238	0.0001
0.2239	0.0001
0.224	0.0001
0.2241	0.0001
0.2242	0.0001
0.2243	0.0001
0.2244	0.0001
0.2245	0.0001
0.2246	0.0001
0.2247	0.0001
0.2248	0.0001
0.2249	0.0001
0.225	0.0001
0.2251	0.0001
0.2252	0.0001
0.2253	0.0001
0.2254	0.0001
0.2255	0.0001
0.2256	0.0001
0.2257	0.0001
0.2258	0.0001
0.2259	0.0001
0.226	0.0001
0.2261	0.0001
0.2262	0.0001
0.2263	0.0001
0.2264	0.0001
0.2265	0.0001
0.2266	0.0001
0.2267	0.0001
0.2268	0.0001
0.2269	0.0001
0.227	0.0001
0.2271	0.0001
0.2272	0.0001
0.2273	0.0001
0.2274	0.0001
0.2275	0.0001
0.2276	0.0001
0.2277	0.0001
0.2278	0.0001
0.2279	0.0001
0.228	0.0001
0.2281	0.0001
0.2282	0.0001
0.2283	0.0001
0.2284	0.0001
0.2285	0.0001
0.2286	0.0001
0.2287	0.0001
0.2288	0.0001
0.2289	0.0001
0.229	0.0001
0.2291	0.0001
0.2292	0.0001
0.2293	0.0001
0.2294	0.0001
0.2295	0.0001
0.2296	0.0001
0.2297	0.0001
0.2298	0.0001
0.2299	0.0001
0.23	0.0001
0.2301	0.0001
0.2302	0.0001
0.2303	0.0001
0.2304	0.0001
0.2305	0.0001
0.2306	0.0001
0.2307	0.0001
0.2308	0.0001
0.2309	0.0001
0.231	0.0001
0.2311	0.0001
0.2312	0.0001
0.2313	0.0001
0.2314	0.0001
0.2315	0.0001
0.2316	0.0001
0.2317	0.0001
0.2318	0.0001
0.2319	0.0001
0.232	0.0001
0.2321	0.0001
0.2322	0.0001
0.2323	0.0001
0.2324	0.0001
0.2325	0.0001
0.2326	0.0001
0.2327	0.0001
0.2328	0.0001
0.2329	0.0001
0.233	0.0001
0.2331	0.0001
0.2332	0.0001
0.2333	0.0001
0.2334	0.0001
0.2335	0.0001
0.2336	0.0001
0.2337	0.0001
0.2338	0.0001
0.2339	0.0001
0.234	0.0001
0.2341	0.0001
0.2342	0.0001
0.2343	0.0001
0.2344	0.0001
0.2345	0.0001
0.2346	0.0001
0.2347	0.0001
0.2348	0.0001
0.2349	0.0001
0.235	0.0001
0.2351	0.0001
0.2352	0.0001
0.2353	0.0001
0.2354	0.0001
0.2355	0.0001
0.2356	0.0001
0.2357	0.0001
0.2358	0.0001
0.2359	0.0001
0.236	0.0001
0.2361	0.0001
0.2362	0.0001
0.2363	0.0001
0.2364	0.0001
0.2365	0.0001
0.2366	0.0001
0.2367	0.0001
0.2368	0.0001
0.2369	0.0001
0.237	0.0001
0.2371	0.0001
0.2372	0.0001
0.2373	0.0001
0.2374	0.0001
0.2375	0.0001
0.2376	0.0001
0.2377	0.0001
0.2378	0.0001
0.2379	0.0001
0.238	0.0001
0.2381	0.0001
0.2382	0.0001
0.2383	0.0001
0.2384	0.0001
0.2385	0.0001
0.2386	0.0001
0.2387	0.0001
0.2388	0.0001
0.2389	0.0001
0.239	0.0001
0.2391	0.0001
0.2392	0.0001
0.2393	0.0001
0.2394	0.0001
0.2395	0.0001
0.2396	0.0001
0.2397	0.0001
0.2398	0.0001
0.2399	0.0001
0.24	0.0001
0.2401	0.0001
0.2402	0.0001
0.2403	0.0001
0.2404	0.0001
0.2405	0.0001
0.2406	0.0001
0.2407	0.0001
0.2408	0.0001
0.2409	0.0001
0.241	0.0001
0.2411	0.0001
0.2412	0.0001
0.2413	0.0001
0.2414	0.0001
0.2415	0.0001
0.2416	0.0001
0.2417	0.0001
0.2418	0.0001
0.2419	0.0001
0.242	0.0001
0.2421	0.0001
0.2422	0.0001
0.2423	0.0001
0.2424	0.0001
0.2425	0.0001
0.2426	0.0001
0.2427	0.0001
0.2428	0.0001
0.2429	0.0001
0.243	0.0001
0.2431	0.0001
0.2432	0.0001
0.2433	0.0001
0.2434	0.0001
0.2435	0.0001
0.2436	0.0001
0.2437	0.0001
0.2438	0.0001
0.2439	0.0001
0.244	0.0001
0.2441	0.0001
0.2442	0.0001
0.2443	0.0001
0.2444	0.0001
0.2445	0.0001
0.2446	0.0001
0.2447	0.0003
0.245	0.0025
0.2475	0.0025
0.25	0.0025
0.2525	0.0025
0.255	0.0025
0.2575	0.0025
0.26	0.0025
0.2625	0.0025
0.265	0.0025
0.2675	0.0025
0.27	0.0025
0.2725	0.0025
0.275	0.0025
0.2775	0.0025
0.28	0.0025
0.2825	0.0025
0.285	0.0025
0.2875	0.0025
0.29	0.0025
0.2925	0.0025
0.295	0.0025
0.2975	0.0025
0.3	0.0001
0.3001	0.0001
0.3002	0.0001
0.3003	0.0001
0.3004	0.0001
0.3005	0.0001
0.3006	0.0001
0.3007	0.0001
0.3008	0.0001
0.3009	0.0001
0.301	0.0001
0.3011	0.0001
0.3012	0.0001
0.3013	0.0001
0.3014	0.0001
0.3015	0.0001
0.3016	0.0001
0.3017	0.0001
0.3018	0.0001
0.3019	0.0001
0.302	0.0001
0.3021	0.0001
0.3022	0.0001
0.3023	0.0001
0.3024	0.0001
0.3025	0.0001
0.3026	0.0001
0.3027	0.0001
0.3028	0.0001
0.3029	0.0001
0.303	0.0001
0.3031	0.0001
0.3032	0.0001
0.3033	0.0001
0.3034	0.0001
0.3035	0.0001
0.3036	0.0001
0.3037	0.0001
0.3038	0.0001
0.3039	0.0001
0.304	0.0001
0.3041	0.0001
0.3042	0.0001
0.3043	0.0001
0.3044	0.0001
0.3045	0.0001
0.3046	0.0001
0.3047	0.0001
0.3048	0.0001
0.3049	0.0001
0.305	0.0001
0.3051	0.0001
0.3052	0.0001
0.3053	0.0001
0.3054	0.0001
0.3055	0.0001
0.3056	0.0001
0.3057	0.0001
0.3058	0.0001
0.3059	0.0001
0.306	0.0001
0.3061	0.0001
0.3062	0.0001
0.3063	0.0001
0.3064	0.0001
0.3065	0.0001
0.3066	0.0001
0.3067	0.0001
0.3068	0.0001
0.3069	0.0001
0.307	0.0001
0.3071	0.0001
0.3072	0.0001
0.3073	0.0001
0.3074	0.0001
0.3075	0.0001
0.3076	0.0001
0.3077	0.0001
0.3078	0.0001
0.3079	0.0001
0.308	0.0001
0.3081	0.0001
0.3082	0.0001
0.3083	0.0001
0.3084	0.0001
0.3085	0.0001
0.3086	0.0001
0.3087	0.0001
0.3088	0.0001
0.3089	0.0001
0.309	0.0001
0.3091	0.0001
0.3092	0.0001
0.3093	0.0001
0.3094	0.0001
0.3095	0.0001
0.3096	0.0001
0.3097	0.0001
0.3098	0.0001
0.3099	0.0001
0.31	0.0001
0.3101	0.0001
0.3102	0.0001
0.3103	0.0001
0.3104	0.0001
0.3105	0.0001
0.3106	0.0001
0.3107	0.0001
0.3108	0.0001
0.3109	0.0001
0.311	0.0001
0.3111	0.0001
0.3112	0.0001
0.3113	0.0001
0.3114	0.0001
0.3115	0.0001
0.3116	0.0001
0.3117	0.0001
0.3118	0.0001
0.3119	0.0001
0.312	0.0001
0.3121	0.0001
0.3122	0.0001
0.3123	0.0001
0.3124	0.0001
0.3125	0.0001
0.3126	0.0001
0.3127	0.0001
0.3128	0.0001
0.3129	0.0001
0.313	0.0001
0.3131	0.0001
0.3132	0.0001
0.3133	0.0001
0.3134	0.0001
0.3135	0.0001
0.3136	0.0001
0.3137	0.0001
0.3138	0.0001
0.3139	0.0001
0.314	0.0001
0.3141	0.0001
0.3142	0.0001
0.3143	0.0001
0.3144	0.0001
0.3145	0.0001
0.3146	0.0001
0.3147	0.0001
0.3148	0.0001
0.3149	0.0001
0.315	0.0001
0.3151	0.0001
0.3152	0.0001
0.3153	0.0001
0.3154	0.0001
0.3155	0.0001
0.3156	0.0001
0.3157	0.0001
0.3158	0.0001
0.3159	0.0001
0.316	0.0001
0.3161	0.0001
0.3162	0.0001
0.3163	0.0001
0.3164	0.0001
0.3165	0.0001
0.3166	0.0001
0.3167	0.0001
0.3168	0.0001
0.3169	0.0001
0.317	0.0001
0.3171	0.0001
0.3172	0.0001
0.3173	0.0001
0.3174	0.0001
0.3175	0.0001
0.3176	0.0001
0.3177	0.0001
0.3178	0.0001
0.3179	0.0001
0.318	0.0001
0.3181	0.0001
0.3182	0.0001
0.3183	0.0001
0.3184	0.0001
0.3185	0.0001
0.3186	0.0001
0.3187	0.0001
0.3188	0.0001
0.3189	0.0001
0.319	0.0001
0.3191	0.0001
0.3192	0.0001
0.3193	0.0001
0.3194	0.0001
0.3195	0.0001
0.3196	0.0001
0.3197	0.0001
0.3198	0.0001
0.3199	0.0001
0.32	0.0001
0.3201	0.0001
0.3202	0.0001
0.3203	0.0001
0.3204	0.0001
0.3205	0.0001
0.3206	0.0001
0.3207	0.0001
0.3208	0.0001
0.3209	0.0001
0.321	0.0001
0.3211	0.0001
0.3212	0.0001
0.3213	0.0001
0.3214	0.0001
0.3215	0.0001
0.3216	0.0001
0.3217	0.0001
0.3218	0.0001
0.3219	0.0001
0.322	0.0001
0.3221	0.0001
0.3222	0.0001
0.3223	0.0001
0.3224	0.0001
0.3225	0.0001
0.3226	0.0001
0.3227	0.0001
0.3228	0.0001
0.3229	0.0001
0.323	0.0001
0.3231	0.0001
0.3232	0.0001
0.3233	0.0001
0.3234	0.0001
0.3235	0.0001
0.3236	0.0001
0.3237	0.0001
0.3238	0.0001
0.3239	0.0001
0.324	0.0001
0.3241	0.0001
0.3242	0.0001
0.3243	0.0001
0.3244	0.0001
0.3245	0.0001
0.3246	0.0001
0.3247	0.0001
0.3248	0.0001
0.3249	0.0001
0.325	0.0001
0.3251	0.0001
0.3252	0.0001
0.3253	0.0001
0.3254	0.0001
0.3255	0.0001
0.3256	0.0001
0.3257	0.0001
0.3258	0.0001
0.3259	0.0001
0.326	0.0001
0.3261	0.0001
0.3262	0.0001
0.3263	0.0001
0.3264	0.0001
0.3265	0.0001
0.3266	0.0001
0.3267	0.0001
0.3268	0.0001
0.3269	0.0001
0.327	0.0001
0.3271	0.0001
0.3272	0.0001
0.3273	0.0001
0.3274	0.0001
0.3275	0.0001
0.3276	0.0001
0.3277	0.0001
0.3278	0.0001
0.3279	0.0001
0.328	0.0001
0.3281	0.0001
0.3282	0.0001
0.3283	0.0001
0.3284	0.0001
0.3285	0.0001
0.3286	0.0001
0.3287	0.0001
0.3288	0.0001
0.3289	0.0001
0.329	0.0001
0.3291	0.0001
0.3292	0.0001
0.3293	0.0001
0.3294	0.0001
0.3295	0.0001
0.3296	0.0001
0.3297	0.0001
0.3298	0.0001
0.3299	0.0001
0.33	0.0001
0.3301	0.0001
0.3302	0.0001
0.3303	0.0001
0.3304	0.0001
0.3305	0.0001
0.3306	0.0001
0.3307	0.0001
0.3308	0.0001
0.3309	0.0001
0.331	0.0001
0.3311	0.0001
0.3312	0.0001
0.3313	0.0001
0.3314	0.0001
0.3315	0.0001
0.3316	0.0001
0.3317	0.0001
0.3318	0.0001
0.3319	0.0001
0.332	0.0001
0.3321	0.0001
0.3322	0.0001
0.3323	0.0001
0.3324	0.0001
0.3325	0.0001
0.3326	0.0001
0.3327	0.0001
0.3328	0.0001
0.3329	0.0001
0.333	0.0001
0.3331	0.0001
0.3332	0.0001
0.3333	0.0001
0.3334	0.0001
0.3335	0.0001
0.3336	0.0001
0.3337	0.0001
0.3338	0.0001
0.3339	0.0001
0.334	0.0001
0.3341	0.0001
0.3342	0.0001
0.3343	0.0001
0.3344	0.0001
0.3345	0.0001
0.3346	0.0001
0.3347	0.0001
0.3348	0.0001
0.3349	0.0001
0.335	0.0001
0.3351	0.0001
0.3352	0.0001
0.3353	0.0001
0.3354	0.0001
0.3355	0.0001
0.3356	0.0001
0.3357	0.0001
0.3358	0.0001
0.3359	0.0001
0.336	0.0001
0.3361	0.0001
0.3362	0.0001
0.3363	0.0001
0.3364	0.0001
0.3365	0.0001
0.3366	0.0001
0.3367	0.0001
0.3368	0.0001
0.3369	0.0001
0.337	0.0001
0.3371	0.0001
0.3372	0.0001
0.3373	0.0001
0.3374	0.0001
0.3375	0.0001
0.3376	0.0001
0.3377	0.0001
0.3378	0.0001
0.3379	0.0001
0.338	0.0001
0.3381	0.0001
0.3382	0.0001
0.3383	0.0001
0.3384	0.0001
0.3385	0.0001
0.3386	0.0001
0.3387	0.0001
0.3388	0.0001
0.3389	0.0001
0.339	0.0001
0.3391	0.0001
0.3392	0.0001
0.3393	0.0001
0.3394	0.0001
0.3395	0.0001
0.3396	0.0001
0.3397	0.0001
0.3398	0.0001
0.3399	0.0001
0.34	0.0001
0.3401	0.0001
0.3402	0.0001
0.3403	0.0001
0.3404	0.0001
0.3405	0.0001
0.3406	0.0001
0.3407	0.0001
0.3408	0.0001
0.3409	0.0001
0.341	0.0001
0.3411	0.0001
0.3412	0.0001
0.3413	0.0001
0.3414	0.0001
0.3415	0.0001
0.3416	0.0001
0.3417	0.0001
0.3418	0.0001
0.3419	0.0001
0.342	0.0001
0.3421	0.0001
0.3422	0.0001
0.3423	0.0001
0.3424	0.0001
0.3425	0.0001
0.3426	0.0001
0.3427	0.0001
0.3428	0.0001
0.3429	0.0001
0.343	0.0001
0.3431	0.0001
0.3432	0.0001
0.3433	0.0001
0.3434	0.0001
0.3435	0.0001
0.3436	0.0001
0.3437	0.0001
0.3438	0.0001
0.3439	0.0001
0.344	0.0001
0.3441	0.0001
0.3442	0.0001
0.3443	0.0001
0.3444	0.0001
0.3445	0.0001
0.3446	0.0001
0.3447	0.0001
0.3448	0.0001
0.3449	0.0001
0.345	0.0001
0.3451	0.0001
0.3452	0.0001
0.3453	0.0001
0.3454	0.0001
0.3455	0.0001
0.3456	0.0001
0.3457	0.0001
0.3458	0.0001
0.3459	0.0001
0.346	0.0001
0.3461	0.0001
0.3462	0.0001
0.3463	0.0001
0.3464	0.0001
0.3465	0.0001
0.3466	0.0001
0.3467	0.0001
0.3468	0.0001
0.3469	0.0001
0.347	0.0001
0.3471	0.0001
0.3472	0.0001
0.3473	0.0001
0.3474	0.0001
0.3475	0.0001
0.3476	0.0001
0.3477	0.0001
0.3478	0.0001
0.3479	0.0001
0.348	0.0001
0.3481	0.0001
0.3482	0.0001
0.3483	0.0001
0.3484	0.0001
0.3485	0.0001
0.3486	0.0001
0.3487	0.0001
0.3488	0.0001
0.3489	0.0001
0.349	0.0001
0.3491	0.0001
0.3492	0.0001
0.3493	0.0001
0.3494	0.0001
0.3495	0.0001
0.3496	0.0001
0.3497	0.0001
0.3498	0.0001
0.3499	0.0001
0.35	0.0001
0.3501	0.0001
0.3502	0.0001
0.3503	0.0001
0.3504	0.0001
0.3505	0.0001
0.3506	0.0001
0.3507	0.0001
0.3508	0.0001
0.3509	0.0001
0.351	0.0001
0.3511	0.0001
0.3512	0.0001
0.3513	0.0001
0.3514	0.0001
0.3515	0.0001
0.3516	0.0001
0.3517	0.0001
0.3518	0.0001
0.3519	0.0001
0.352	0.0001
0.3521	0.0001
0.3522	0.0001
0.3523	0.0001
0.3524	0.0001
0.3525	0.0001
0.3526	0.0001
0.3527	0.0001
0.3528	0.0001
0.3529	0.0001
0.353	0.0001
0.3531	0.0001
0.3532	0.0001
0.3533	0.0001
0.3534	0.0001
0.3535	0.0001
0.3536	0.0001
0.3537	0.0001
0.3538	0.0001
0.3539	0.0001
0.354	0.0001
0.3541	0.0001
0.3542	0.0001
0.3543	0.0001
0.3544	0.0001
0.3545	0.0001
0.3546	0.0001
0.3547	0.0001
0.3548	0.0001
0.3549	0.0001
0.355	0.0001
0.3551	0.0001
0.3552	0.0001
0.3553	0.0001
0.3554	0.0001
0.3555	0.0001
0.3556	0.0001
0.3557	0.0001
0.3558	0.0001
0.3559	0.0001
0.356	0.0001
0.3561	0.0001
0.3562	0.0001
0.3563	0.0001
0.3564	0.0001
0.3565	0.0001
0.3566	0.0001
0.3567	0.0001
0.3568	0.0001
0.3569	0.0001
0.357	0.0001
0.3571	0.0001
0.3572	0.0001
0.3573	0.0001
0.3574	0.0001
0.3575	0.0001
0.3576	0.0001
0.3577	0.0001
0.3578	0.0001
0.3579	0.0001
0.358	0.0001
0.3581	0.0001
0.3582	0.0001
0.3583	0.0001
0.3584	0.0001
0.3585	0.0001
0.3586	0.0001
0.3587	0.0001
0.3588	0.0001
0.3589	0.0001
0.359	0.0001
0.3591	0.0001
0.3592	0.0001
0.3593	0.0001
0.3594	0.0001
0.3595	0.0001
0.3596	0.0001
0.3597	0.0001
0.3598	0.0001
0.3599	0.0001
0.36	0.0001
0.3601	0.0001
0.3602	0.0001
0.3603	0.0001
0.3604	0.0001
0.3605	0.0001
0.3606	0.0001
0.3607	0.0001
0.3608	0.0001
0.3609	0.0001
0.361	0.0001
0.3611	0.0001
0.3612	0.0001
0.3613	0.0001
0.3614	0.0001
0.3615	0.0001
0.3616	0.0001
0.3617	0.0001
0.3618	0.0001
0.3619	0.0001
0.362	0.0001
0.3621	0.0001
0.3622	0.0001
0.3623	0.0001
0.3624	0.0001
0.3625	0.0001
0.3626	0.0001
0.3627	0.0001
0.3628	0.0001
0.3629	0.0001
0.363	0.0001
0.3631	0.0001
0.3632	0.0001
0.3633	0.0001
0.3634	0.0001
0.3635	0.0001
0.3636	0.0001
0.3637	0.0001
0.3638	0.0001
0.3639	0.0001
0.364	0.0001
0.3641	0.0001
0.3642	0.0001
0.3643	0.0001
0.3644	0.0001
0.3645	0.0001
0.3646	0.0001
0.3647	0.0001
0.3648	0.0001
0.3649	0.0001
0.365	0.0001
0.3651	0.0001
0.3652	0.0001
0.3653	0.0001
0.3654	0.0001
0.3655	0.0001
0.3656	0.0001
0.3657	0.0001
0.3658	0.0001
0.3659	0.0001
0.366	0.0001
0.3661	0.0001
0.3662	0.0001
0.3663	0.0001
0.3664	0.0001
0.3665	0.0001
0.3666	0.0001
0.3667	0.0001
0.3668	0.0001
0.3669	0.0001
0.367	0.0001
0.3671	0.0001
0.3672	0.0001
0.3673	0.0001
0.3674	0.0001
0.3675	0.0001
0.3676	0.0001
0.3677	0.0001
0.3678	0.0001
0.3679	0.0001
0.368	0.0001
0.3681	0.0001
0.3682	0.0001
0.3683	0.0001
0.3684	0.0001
0.3685	0.0001
0.3686	0.0001
0.3687	0.0001
0.3688	0.0001
0.3689	0.0001
0.369	0.0001
0.3691	0.0001
0.3692	0.0001
0.3693	0.0001
0.3694	0.0001
0.3695	0.0001
0.3696	0.0001
0.3697	0.0001
0.3698	0.0001
0.3699	0.0001
0.37	0.0001
0.3701	0.0001
0.3702	0.0001
0.3703	0.0001
0.3704	0.0001
0.3705	0.0001
0.3706	0.0001
0.3707	0.0001
0.3708	0.0001
0.3709	0.0001
0.371	0.0001
0.3711	0.0001
0.3712	0.0001
0.3713	0.0001
0.3714	0.0001
0.3715	0.0001
0.3716	0.0001
0.3717	0.0001
0.3718	0.0001
0.3719	0.0001
0.372	0.0001
0.3721	0.0001
0.3722	0.0001
0.3723	0.0001
0.3724	0.0001
0.3725	0.0001
0.3726	0.0001
0.3727	0.0001
0.3728	0.0001
0.3729	0.0001
0.373	0.0001
0.3731	0.0001
0.3732	0.0001
0.3733	0.0001
0.3734	0.0001
0.3735	0.0001
0.3736	0.0001
0.3737	0.0001
0.3738	0.0001
0.3739	0.0001
0.374	0.0001
0.3741	0.0001
0.3742	0.0001
0.3743	0.0001
0.3744	0.0001
0.3745	0.0001
0.3746	0.0001
0.3747	0.0001
0.3748	0.0001
0.3749	0.0001
0.375	0.0001
0.3751	0.0001
0.3752	0.0001
0.3753	0.0001
0.3754	0.0001
0.3755	0.0001
0.3756	0.0001
0.3757	0.0001
0.3758	0.0001
0.3759	0.0001
0.376	0.0001
0.3761	0.0001
0.3762	0.0001
0.3763	0.0001
0.3764	0.0001
0.3765	0.0001
0.3766	0.0001
0.3767	0.0001
0.3768	0.0001
0.3769	0.0001
0.377	0.0001
0.3771	0.0001
0.3772	0.0001
0.3773	0.0001
0.3774	0.0001
0.3775	0.0001
0.3776	0.0001
0.3777	0.0001
0.3778	0.0001
0.3779	0.0001
0.378	0.0001
0.3781	0.0001
0.3782	0.0001
0.3783	0.0001
0.3784	0.0001
0.3785	0.0001
0.3786	0.0001
0.3787	0.0001
0.3788	0.0001
0.3789	0.0001
0.379	0.0001
0.3791	0.0001
0.3792	0.0001
0.3793	0.0001
0.3794	0.0001
0.3795	0.0001
0.3796	0.0001
0.3797	0.0001
0.3798	0.0001
0.3799	0.0001
0.38	0.0001
0.3801	0.0001
0.3802	0.0001
0.3803	0.0001
0.3804	0.0001
0.3805	0.0001
0.3806	0.0001
0.3807	0.0001
0.3808	0.0001
0.3809	0.0001
0.381	0.0001
0.3811	0.0001
0.3812	0.0001
0.3813	0.0001
0.3814	0.0001
0.3815	0.0001
0.3816	0.0001
0.3817	0.0001
0.3818	0.0001
0.3819	0.0001
0.382	0.0001
0.3821	0.0001
0.3822	0.0001
0.3823	0.0001
0.3824	0.0001
0.3825	0.0001
0.3826	0.0001
0.3827	0.0001
0.3828	0.0001
0.3829	0.0001
0.383	0.0001
0.3831	0.0001
0.3832	0.0001
0.3833	0.0001
0.3834	0.0001
0.3835	0.0001
0.3836	0.0001
0.3837	0.0001
0.3838	0.0001
0.3839	0.0001
0.384	0.0001
0.3841	0.0001
0.3842	0.0001
0.3843	0.0001
0.3844	0.0001
0.3845	0.0001
0.3846	0.0001
0.3847	0.0001
0.3848	0.0001
0.3849	0.0001
0.385	0.0001
0.3851	0.0001
0.3852	0.0001
0.3853	0.0001
0.3854	0.0001
0.3855	0.0001
0.3856	0.0001
0.3857	0.0001
0.3858	0.0001
0.3859	0.0001
0.386	0.0001
0.3861	0.0001
0.3862	0.0001
0.3863	0.0001
0.3864	0.0001
0.3865	0.0001
0.3866	0.0001
0.3867	0.0001
0.3868	0.0001
0.3869	0.0001
0.387	0.0001
0.3871	0.0001
0.3872	0.0001
0.3873	0.0001
0.3874	0.0001
0.3875	0.0001
0.3876	0.0001
0.3877	0.0001
0.3878	0.0001
0.3879	0.0001
0.388	0.0001
0.3881	0.0001
0.3882	0.0001
0.3883	0.0001
0.3884	0.0001
0.3885	0.0001
0.3886	0.0001
0.3887	0.0001
0.3888	0.0001
0.3889	0.0001
0.389	0.0001
0.3891	0.0001
0.3892	0.0001
0.3893	0.0001
0.3894	0.0001
0.3895	0.0001
0.3896	0.0001
0.3897	0.0001
0.3898	0.0001
0.3899	0.0001
0.39	0.0001
0.3901	0.0001
0.3902	0.0001
0.3903	0.0001
0.3904	0.0001
0.3905	0.0001
0.3906	0.0001
0.3907	0.0001
0.3908	0.0001
0.3909	0.0001
0.391	0.0001
0.3911	0.0001
0.3912	0.0001
0.3913	0.0001
0.3914	0.0001
0.3915	0.0001
0.3916	0.0001
0.3917	0.0001
0.3918	0.0001
0.3919	0.0001
0.392	0.0001
0.3921	0.0001
0.3922	0.0001
0.3923	0.0001
0.3924	0.0001
0.3925	0.0001
0.3926	0.0001
0.3927	0.0001
0.3928	0.0001
0.3929	0.0001
0.393	0.0001
0.3931	0.0001
0.3932	0.0001
0.3933	0.0001
0.3934	0.0001
0.3935	0.0001
0.3936	0.0001
0.3937	0.0001
0.3938	0.0001
0.3939	0.0001
0.394	0.0001
0.3941	0.0001
0.3942	0.0001
0.3943	0.0001
0.3944	0.0001
0.3945	0.0001
0.3946	0.0001
0.3947	0.0001
0.3948	0.0001
0.3949	0.0001
0.395	0.0001
0.3951	0.0001
0.3952	0.0001
0.3953	0.0001
0.3954	0.0001
0.3955	0.0001
0.3956	0.0001
0.3957	0.0001
0.3958	0.0001
0.3959	0.0001
0.396	0.0001
0.3961	0.0001
0.3962	0.0001
0.3963	0.0001
0.3964	0.0001
0.3965	0.0001
0.3966	0.0001
0.3967	0.0001
0.3968	0.0001
0.3969	0.0001
0.397	0.0001
0.3971	0.0001
0.3972	0.0001
0.3973	0.0001
0.3974	0.0001
0.3975	0.0001
0.3976	0.0001
0.3977	0.0001
0.3978	0.0001
0.3979	0.0001
0.398	0.0001
0.3981	0.0001
0.3982	0.0001
0.3983	0.0001
0.3984	0.0001
0.3985	0.0001
0.3986	0.0001
0.3987	0.0001
0.3988	0.0001
0.3989	0.0001
0.399	0.0001
0.3991	0.0001
0.3992	0.0001
0.3993	0.0001
0.3994	0.0001
0.3995	0.0001
0.3996	0.0001
0.3997	0.0001
0.3998	0.0001
0.3999	0.0001
0.4	0.0001
0.4001	0.0001
0.4002	0.0001
0.4003	0.0001
0.4004	0.0001
0.4005	0.0001
0.4006	0.0001
0.4007	0.0001
0.4008	0.0001
0.4009	0.0001
0.401	0.0001
0.4011	0.0001
0.4012	0.0001
0.4013	0.0001
0.4014	0.0001
0.4015	0.0001
0.4016	0.0001
0.4017	0.0001
0.4018	0.0001
0.4019	0.0001
0.402	0.0001
0.4021	0.0001
0.4022	0.0001
0.4023	0.0001
0.4024	0.0001
0.4025	0.0001
0.4026	0.0001
0.4027	0.0001
0.4028	0.0001
0.4029	0.0001
0.403	0.0001
0.4031	0.0001
0.4032	0.0001
0.4033	0.0001
0.4034	0.0001
0.4035	0.0001
0.4036	0.0001
0.4037	0.0001
0.4038	0.0001
0.4039	0.0001
0.404	0.0001
0.4041	0.0001
0.4042	0.0001
0.4043	0.0001
0.4044	0.0001
0.4045	0.0001
0.4046	0.0001
0.4047	0.0001
0.4048	0.0001
0.4049	0.0001
0.405	0.0001
0.4051	0.0001
0.4052	0.0001
0.4053	0.0001
0.4054	0.0001
0.4055	0.0001
0.4056	0.0001
0.4057	0.0001
0.4058	0.0001
0.4059	0.0001
0.406	0.0001
0.4061	0.0001
0.4062	0.0001
0.4063	0.0001
0.4064	0.0001
0.4065	0.0001
0.4066	0.0001
0.4067	0.0001
0.4068	0.0001
0.4069	0.0001
0.407	0.0001
0.4071	0.0001
0.4072	0.0001
0.4073	0.0001
0.4074	0.0001
0.4075	0.0001
0.4076	0.0001
0.4077	0.0001
0.4078	0.0001
0.4079	0.0001
0.408	0.0001
0.4081	0.0001
0.4082	0.0001
0.4083	0.0001
0.4084	0.0001
0.4085	0.0001
0.4086	0.0001
0.4087	0.0001
0.4088	0.0001
0.4089	0.0001
0.409	0.0001
0.4091	0.0001
0.4092	0.0001
0.4093	0.0001
0.4094	0.0001
0.4095	0.0001
0.4096	0.0001
0.4097	0.0001
0.4098	0.0001
0.4099	0.0001
0.41	0.0001
0.4101	0.0001
0.4102	0.0001
0.4103	0.0001
0.4104	0.0001
0.4105	0.0001
0.4106	0.0001
0.4107	0.0001
0.4108	0.0001
0.4109	0.0001
0.411	0.0001
0.4111	0.0001
0.4112	0.0001
0.4113	0.0001
0.4114	0.0001
0.4115	0.0001
0.4116	0.0001
0.4117	0.0001
0.4118	0.0001
0.4119	0.0001
0.412	0.0001
0.4121	0.0001
0.4122	0.0001
0.4123	0.0001
0.4124	0.0001
0.4125	0.0001
0.4126	0.0001
0.4127	0.0001
0.4128	0.0001
0.4129	0.0001
0.413	0.0001
0.4131	0.0001
0.4132	0.0001
0.4133	0.0001
0.4134	0.0001
0.4135	0.0001
0.4136	0.0001
0.4137	0.0001
0.4138	0.0001
0.4139	0.0001
0.414	0.0001
0.4141	0.0001
0.4142	0.0001
0.4143	0.0001
0.4144	0.0001
0.4145	0.0001
0.4146	0.0001
0.4147	0.0001
0.4148	0.0001
0.4149	0.0001
0.415	0.0001
0.4151	0.0001
0.4152	0.0001
0.4153	0.0001
0.4154	0.0001
0.4155	0.0001
0.4156	0.0001
0.4157	0.0001
0.4158	0.0001
0.4159	0.0001
0.416	0.0001
0.4161	0.0001
0.4162	0.0001
0.4163	0.0001
0.4164	0.0001
0.4165	0.0001
0.4166	0.0001
0.4167	0.0001
0.4168	0.0001
0.4169	0.0001
0.417	0.0001
0.4171	0.0001
0.4172	0.0001
0.4173	0.0001
0.4174	0.0001
0.4175	0.0001
0.4176	0.0001
0.4177	0.0001
0.4178	0.0001
0.4179	0.0001
0.418	0.0001
0.4181	0.0001
0.4182	0.0001
0.4183	0.0001
0.4184	0.0001
0.4185	0.0001
0.4186	0.0001
0.4187	0.0001
0.4188	0.0001
0.4189	0.0001
0.419	0.0001
0.4191	0.0001
0.4192	0.0001
0.4193	0.0001
0.4194	0.0001
0.4195	0.0001
0.4196	0.0001
0.4197	0.0001
0.4198	0.0001
0.4199	0.0001
0.42	0.0001
0.4201	0.0001
0.4202	0.0001
0.4203	0.0001
0.4204	0.0001
0.4205	0.0001
0.4206	0.0001
0.4207	0.0001
0.4208	0.0001
0.4209	0.0001
0.421	0.0001
0.4211	0.0001
0.4212	0.0001
0.4213	0.0001
0.4214	0.0001
0.4215	0.0001
0.4216	0.0001
0.4217	0.0001
0.4218	0.0001
0.4219	0.0001
0.422	0.0001
0.4221	0.0001
0.4222	0.0001
0.4223	0.0001
0.4224	0.0001
0.4225	0.0001
0.4226	0.0001
0.4227	0.0001
0.4228	0.0001
0.4229	0.0001
0.423	0.0001
0.4231	0.0001
0.4232	0.0001
0.4233	0.0001
0.4234	0.0001
0.4235	0.0001
0.4236	0.0001
0.4237	0.0001
0.4238	0.0001
0.4239	0.0001
0.424	0.0001
0.4241	0.0001
0.4242	0.0001
0.4243	0.0001
0.4244	0.0001
0.4245	0.0001
0.4246	0.0001
0.4247	0.0001
0.4248	0.0001
0.4249	0.0001
0.425	0.0001
0.4251	0.0001
0.4252	0.0001
0.4253	0.0001
0.4254	0.0001
0.4255	0.0001
0.4256	0.0001
0.4257	0.0001
0.4258	0.0001
0.4259	0.0001
0.426	0.0001
0.4261	0.0001
0.4262	0.0001
0.4263	0.0001
0.4264	0.0001
0.4265	0.0001
0.4266	0.0001
0.4267	0.0001
0.4268	0.0001
0.4269	0.0001
0.427	0.0001
0.4271	0.0001
0.4272	0.0001
0.4273	0.0001
0.4274	0.0001
0.4275	0.0001
0.4276	0.0001
0.4277	0.0001
0.4278	0.0001
0.4279	0.0001
0.428	0.0001
0.4281	0.0001
0.4282	0.0001
0.4283	0.0001
0.4284	0.0001
0.4285	0.0001
0.4286	0.0001
0.4287	0.0001
0.4288	0.0001
0.4289	0.0001
0.429	0.0001
0.4291	0.0001
0.4292	0.0001
0.4293	0.0001
0.4294	0.0001
0.4295	0.0001
0.4296	0.0001
0.4297	0.0001
0.4298	0.0001
0.4299	0.0001
0.43	0.0001
0.4301	0.0001
0.4302	0.0001
0.4303	0.0001
0.4304	0.0001
0.4305	0.0001
0.4306	0.0001
0.4307	0.0001
0.4308	0.0001
0.4309	0.0001
0.431	0.0001
0.4311	0.0001
0.4312	0.0001
0.4313	0.0001
0.4314	0.0001
0.4315	0.0001
0.4316	0.0001
0.4317	0.0001
0.4318	0.0001
0.4319	0.0001
0.432	0.0001
0.4321	0.0001
0.4322	0.0001
0.4323	0.0001
0.4324	0.0001
0.4325	0.0001
0.4326	0.0001
0.4327	0.0001
0.4328	0.0001
0.4329	0.0001
0.433	0.0001
0.4331	0.0001
0.4332	0.0001
0.4333	0.0001
0.4334	0.0001
0.4335	0.0001
0.4336	0.0001
0.4337	0.0001
0.4338	0.0001
0.4339	0.0001
0.434	0.0001
0.4341	0.0001
0.4342	0.0001
0.4343	0.0001
0.4344	0.0001
0.4345	0.0001
0.4346	0.0001
0.4347	0.0001
0.4348	0.0001
0.4349	0.0001
0.435	0.0001
0.4351	0.0001
0.4352	0.0001
0.4353	0.0001
0.4354	0.0001
0.4355	0.0001
0.4356	0.0001
0.4357	0.0001
0.4358	0.0001
0.4359	0.0001
0.436	0.0001
0.4361	0.0001
0.4362	0.0001
0.4363	0.0001
0.4364	0.0001
0.4365	0.0001
0.4366	0.0001
0.4367	0.0001
0.4368	0.0001
0.4369	0.0001
0.437	0.0001
0.4371	0.0001
0.4372	0.0001
0.4373	0.0001
0.4374	0.0001
0.4375	0.0001
0.4376	0.0001
0.4377	0.0001
0.4378	0.0001
0.4379	0.0001
0.438	0.0001
0.4381	0.0001
0.4382	0.0001
0.4383	0.0001
0.4384	0.0001
0.4385	0.0001
0.4386	0.0001
0.4387	0.0001
0.4388	0.0001
0.4389	0.0001
0.439	0.0001
0.4391	0.0001
0.4392	0.0001
0.4393	0.0001
0.4394	0.0001
0.4395	0.0001
0.4396	0.0001
0.4397	0.0001
0.4398	0.0001
0.4399	0.0001
0.44	0.0001
0.4401	0.0001
0.4402	0.0001
0.4403	0.0001
0.4404	0.0001
0.4405	0.0001
0.4406	0.0001
0.4407	0.0001
0.4408	0.0001
0.4409	0.0001
0.441	0.0001
0.4411	0.0001
0.4412	0.0001
0.4413	0.0001
0.4414	0.0001
0.4415	0.0001
0.4416	0.0001
0.4417	0.0001
0.4418	0.0001
0.4419	0.0001
0.442	0.0001
0.4421	0.0001
0.4422	0.0001
0.4423	0.0001
0.4424	0.0001
0.4425	0.0001
0.4426	0.0001
0.4427	0.0001
0.4428	0.0001
0.4429	0.0001
0.443	0.0001
0.4431	0.0001
0.4432	0.0001
0.4433	0.0001
0.4434	0.0001
0.4435	0.0001
0.4436	0.0001
0.4437	0.0001
0.4438	0.0001
0.4439	0.0001
0.444	0.0001
0.4441	0.0001
0.4442	0.0001
0.4443	0.0007
0.445	0.0025
0.4475	0.0025
0.45	0.0025
0.4525	0.0025
0.455	0.0025
0.4575	0.0025
0.46	0.0025
0.4625	0.0025
0.465	0.0025
0.4675	0.0025
0.47	0.0025
0.4725	0.0025
0.475	0.0025
0.4775	0.0025
0.48	0.0025
0.4825	0.0025
0.485	0.0025
0.4875	0.0025
0.49	0.0025
0.4925	0.0025
0.495	0.0025
0.4975	0.0025
0.5	0.0001
0.5001	0.0001
0.5002	0.0001
0.5003	0.0001
0.5004	0.0001
0.5005	0.0001
0.5006	0.0001
0.5007	0.0001
0.5008	0.0001
0.5009	0.0001
0.501	0.0001
0.5011	0.0001
0.5012	0.0001
0.5013	0.0001
0.5014	0.0001
0.5015	0.0001
0.5016	0.0001
0.5017	0.0001
0.5018	0.0001
0.5019	0.0001
0.502	0.0001
0.5021	0.0001
0.5022	0.0001
0.5023	0.0001
0.5024	0.0001
0.5025	0.0001
0.5026	0.0001
0.5027	0.0001
0.5028	0.0001
0.5029	0.0001
0.503	0.0001
0.5031	0.0001
0.5032	0.0001
0.5033	0.0001
0.5034	0.0001
0.5035	0.0001
0.5036	0.0001
0.5037	0.0001
0.5038	0.0001
0.5039	0.0001
0.504	0.0001
0.5041	0.0001
0.5042	0.0001
0.5043	0.0001
0.5044	0.0001
0.5045	0.0001
0.5046	0.0001
0.5047	0.0001
0.5048	0.0001
0.5049	0.0001
0.505	0.0001
0.5051	0.0001
0.5052	0.0001
0.5053	0.0001
0.5054	0.0001
0.5055	0.0001
0.5056	0.0001
0.5057	0.0001
0.5058	0.0001
0.5059	0.0001
0.506	0.0001
0.5061	0.0001
0.5062	0.0001
0.5063	0.0001
0.5064	0.0001
0.5065	0.0001
0.5066	0.0001
0.5067	0.0001
0.5068	0.0001
0.5069	0.0001
0.507	0.0001
0.5071	0.0001
0.5072	0.0001
0.5073	0.0001
0.5074	0.0001
0.5075	0.0001
0.5076	0.0001
0.5077	0.0001
0.5078	0.0001
0.5079	0.0001
0.508	0.0001
0.5081	0.0001
0.5082	0.0001
0.5083	0.0001
0.5084	0.0001
0.5085	0.0001
0.5086	0.0001
0.5087	0.0001
0.5088	0.0001
0.5089	0.0001
0.509	0.0001
0.5091	0.0001
0.5092	0.0001
0.5093	0.0001
0.5094	0.0001
0.5095	0.0001
0.5096	0.0001
0.5097	0.0001
0.5098	0.0001
0.5099	0.0001
0.51	0.0001
0.5101	0.0001
0.5102	0.0001
0.5103	0.0001
0.5104	0.0001
0.5105	0.0001
0.5106	0.0001
0.5107	0.0001
0.5108	0.0001
0.5109	0.0001
0.511	0.0001
0.5111	0.0001
0.5112	0.0001
0.5113	0.0001
0.5114	0.0001
0.5115	0.0001
0.5116	0.0001
0.5117	0.0001
0.5118	0.0001
0.5119	0.0001
0.512	0.0001
0.5121	0.0001
0.5122	0.0001
0.5123	0.0001
0.5124	0.0001
0.5125	0.0001
0.5126	0.0001
0.5127	0.0001
0.5128	0.0001
0.5129	0.0001
0.513	0.0001
0.5131	0.0001
0.5132	0.0001
0.5133	0.0001
0.5134	0.0001
0.5135	0.0001
0.5136	0.0001
0.5137	0.0001
0.5138	0.0001
0.5139	0.0001
0.514	0.0001
0.5141	0.0001
0.5142	0.0001
0.5143	0.0001
0.5144	0.0001
0.5145	0.0001
0.5146	0.0001
0.5147	0.0001
0.5148	0.0001
0.5149	0.0001
0.515	0.0001
0.5151	0.0001
0.5152	0.0001
0.5153	0.0001
0.5154	0.0001
0.5155	0.0001
0.5156	0.0001
0.5157	0.0001
0.5158	0.0001
0.5159	0.0001
0.516	0.0001
0.5161	0.0001
0.5162	0.0001
0.5163	0.0001
0.5164	0.0001
0.5165	0.0001
0.5166	0.0001
0.5167	0.0001
0.5168	0.0001
0.5169	0.0001
0.517	0.0001
0.5171	0.0001
0.5172	0.0001
0.5173	0.0001
0.5174	0.0001
0.5175	0.0001
0.5176	0.0001
0.5177	0.0001
0.5178	0.0001
0.5179	0.0001
0.518	0.0001
0.5181	0.0001
0.5182	0.0001
0.5183	0.0001
0.5184	0.0001
0.5185	0.0001
0.5186	0.0001
0.5187	0.0001
0.5188	0.0001
0.5189	0.0001
0.519	0.0001
0.5191	0.0001
0.5192	0.0001
0.5193	0.0001
0.5194	0.0001
0.5195	0.0001
0.5196	0.0001
0.5197	0.0001
0.5198	0.0001
0.5199	0.0001
0.52	0.0001
0.5201	0.0001
0.5202	0.0001
0.5203	0.0001
0.5204	0.0001
0.5205	0.0001
0.5206	0.0001
0.5207	0.0001
0.5208	0.0001
0.5209	0.0001
0.521	0.0001
0.5211	0.0001
0.5212	0.0001
0.5213	0.0001
0.5214	0.0001
0.5215	0.0001
0.5216	0.0001
0.5217	0.0001
0.5218	0.0001
0.5219	0.0001
0.522	0.0001
0.5221	0.0001
0.5222	0.0001
0.5223	0.0001
0.5224	0.0001
0.5225	0.0001
0.5226	0.0001
0.5227	0.0001
0.5228	0.0001
0.5229	0.0001
0.523	0.0001
0.5231	0.0001
0.5232	0.0001
0.5233	0.0001
0.5234	0.0001
0.5235	0.0001
0.5236	0.0001
0.5237	0.0001
0.5238	0.0001
0.5239	0.0001
0.524	0.0001
0.5241	0.0001
0.5242	0.0001
0.5243	0.0001
0.5244	0.0001
0.5245	0.0001
0.5246	0.0001
0.5247	0.0001
0.5248	0.0001
0.5249	0.0001
0.525	0.0001
0.5251	0.0001
0.5252	0.0001
0.5253	0.0001
0.5254	0.0001
0.5255	0.0001
0.5256	0.0001
0.5257	0.0001
0.5258	0.0001
0.5259	0.0001
0.526	0.0001
0.5261	0.0001
0.5262	0.0001
0.5263	0.0001
0.5264	0.0001
0.5265	0.0001
0.5266	0.0001
0.5267	0.0001
0.5268	0.0001
0.5269	0.0001
0.527	0.0001
0.5271	0.0001
0.5272	0.0001
0.5273	0.0001
0.5274	0.0001
0.5275	0.0001
0.5276	0.0001
0.5277	0.0001
0.5278	0.0001
0.5279	0.0001
0.528	0.0001
0.5281	0.0001
0.5282	0.0001
0.5283	0.0001
0.5284	0.0001
0.5285	0.0001
0.5286	0.0001
0.5287	0.0001
0.5288	0.0001
0.5289	0.0001
0.529	0.0001
0.5291	0.0001
0.5292	0.0001
0.5293	0.0001
0.5294	0.0001
0.5295	0.0001
0.5296	0.0001
0.5297	0.0001
0.5298	0.0001
0.5299	0.0001
0.53	0.0001
0.5301	0.0001
0.5302	0.0001
0.5303	0.0001
0.5304	0.0001
0.5305	0.0001
0.5306	0.0001
0.5307	0.0001
0.5308	0.0001
0.5309	0.0001
0.531	0.0001
0.5311	0.0001
0.5312	0.0001
0.5313	0.0001
0.5314	0.0001
0.5315	0.0001
0.5316	0.0001
0.5317	0.0001
0.5318	0.0001
0.5319	0.0001
0.532	0.0001
0.5321	0.0001
0.5322	0.0001
0.5323	0.0001
0.5324	0.0001
0.5325	0.0001
0.5326	0.0001
0.5327	0.0001
0.5328	0.0001
0.5329	0.0001
0.533	0.0001
0.5331	0.0001
0.5332	0.0001
0.5333	0.0001
0.5334	0.0001
0.5335	0.0001
0.5336	0.0001
0.5337	0.0001
0.5338	0.0001
0.5339	0.0001
0.534	0.0001
0.5341	0.0001
0.5342	0.0001
0.5343	0.0001
0.5344	0.0001
0.5345	0.0001
0.5346	0.0001
0.5347	0.0001
0.5348	0.0001
0.5349	0.0001
0.535	0.0001
0.5351	0.0001
0.5352	0.0001
0.5353	0.0001
0.5354	0.0001
0.5355	0.0001
0.5356	0.0001
0.5357	0.0001
0.5358	0.0001
0.5359	0.0001
0.536	0.0001
0.5361	0.0001
0.5362	0.0001
0.5363	0.0001
0.5364	0.0001
0.5365	0.0001
0.5366	0.0001
0.5367	0.0001
0.5368	0.0001
0.5369	0.0001
0.537	0.0001
0.5371	0.0001
0.5372	0.0001
0.5373	0.0001
0.5374	0.0001
0.5375	0.0001
0.5376	0.0001
0.5377	0.0001
0.5378	0.0001
0.5379	0.0001
0.538	0.0001
0.5381	0.0001
0.5382	0.0001
0.5383	0.0001
0.5384	0.0001
0.5385	0.0001
0.5386	0.0001
0.5387	0.0001
0.5388	0.0001
0.5389	0.0001
0.539	0.0001
0.5391	0.0001
0.5392	0.0001
0.5393	0.0001
0.5394	0.0001
0.5395	0.0001
0.5396	0.0001
0.5397	0.0001
0.5398	0.0001
0.5399	0.0001
0.54	0.0001
0.5401	0.0001
0.5402	0.0001
0.5403	0.0001
0.5404	0.0001
0.5405	0.0001
0.5406	0.0001
0.5407	0.0001
0.5408	0.0001
0.5409	0.0001
0.541	0.0001
0.5411	0.0001
0.5412	0.0001
0.5413	0.0001
0.5414	0.0001
0.5415	0.0001
0.5416	0.0001
0.5417	0.0001
0.5418	0.0001
0.5419	0.0001
0.542	0.0001
0.5421	0.0001
0.5422	0.0001
0.5423	0.0001
0.5424	0.0001
0.5425	0.0001
0.5426	0.0001
0.5427	0.0001
0.5428	0.0001
0.5429	0.0001
0.543	0.0001
0.5431	0.0001
0.5432	0.0001
0.5433	0.0001
0.5434	0.0001
0.5435	0.0001
0.5436	0.0001
0.5437	0.0001
0.5438	0.0001
0.5439	0.0001
0.544	0.0001
0.5441	0.0001
0.5442	0.0001
0.5443	0.0001
0.5444	0.0001
0.5445	0.0001
0.5446	0.0001
0.5447	0.0001
0.5448	0.0001
0.5449	0.0001
0.545	0.0001
0.5451	0.0001
0.5452	0.0001
0.5453	0.0001
0.5454	0.0001
0.5455	0.0001
0.5456	0.0001
0.5457	0.0001
0.5458	0.0001
0.5459	0.0001
0.546	0.0001
0.5461	0.0001
0.5462	0.0001
0.5463	0.0001
0.5464	0.0001
0.5465	0.0001
0.5466	0.0001
0.5467	0.0001
0.5468	0.0001
0.5469	0.0001
0.547	0.0001
0.5471	0.0001
0.5472	0.0001
0.5473	0.0001
0.5474	0.0001
0.5475	0.0001
0.5476	0.0001
0.5477	0.0001
0.5478	0.0001
0.5479	0.0001
0.548	0.0001
0.5481	0.0001
0.5482	0.0001
0.5483	0.0001
0.5484	0.0001
0.5485	0.0001
0.5486	0.0001
0.5487	0.0001
0.5488	0.0001
0.5489	0.0001
0.549	0.0001
0.5491	0.0001
0.5492	0.0001
0.5493	0.0001
0.5494	0.0001
0.5495	0.0001
0.5496	0.0001
0.5497	0.0001
0.5498	0.0001
0.5499	0.0001
0.55	0.0001
0.5501	0.0001
0.5502	0.0001
0.5503	0.0001
0.5504	0.0001
0.5505	0.0001
0.5506	0.0001
0.5507	0.0001
0.5508	0.0001
0.5509	0.0001
0.551	0.0001
0.5511	0.0001
0.5512	0.0001
0.5513	0.0001
0.5514	0.0001
0.5515	0.0001
0.5516	0.0001
0.5517	0.0001
0.5518	0.0001
0.5519	0.0001
0.552	0.0001
0.5521	0.0001
0.5522	0.0001
0.5523	0.0001
0.5524	0.0001
0.5525	0.0001
0.5526	0.0001
0.5527	0.0001
0.5528	0.0001
0.5529	0.0001
0.553	0.0001
0.5531	0.0001
0.5532	0.0001
0.5533	0.0001
0.5534	0.0001
0.5535	0.0001
0.5536	0.0001
0.5537	0.0001
0.5538	0.0001
0.5539	0.0001
0.554	0.0001
0.5541	0.0001
0.5542	0.0001
0.5543	0.0001
0.5544	0.0001
0.5545	0.0001
0.5546	0.0001
0.5547	0.0001
0.5548	0.0001
0.5549	0.0001
0.555	0.0001
0.5551	0.0001
0.5552	0.0001
0.5553	0.0001
0.5554	0.0001
0.5555	0.0001
0.5556	0.0001
0.5557	0.0001
0.5558	0.0001
0.5559	0.0001
0.556	0.0001
0.5561	0.0001
0.5562	0.0001
0.5563	0.0001
0.5564	0.0001
0.5565	0.0001
0.5566	0.0001
0.5567	0.0001
0.5568	0.0001
0.5569	0.0001
0.557	0.0001
0.5571	0.0001
0.5572	0.0001
0.5573	0.0001
0.5574	0.0001
0.5575	0.0001
0.5576	0.0001
0.5577	0.0001
0.5578	0.0001
0.5579	0.0001
0.558	0.0001
0.5581	0.0001
0.5582	0.0001
0.5583	0.0001
0.5584	0.0001
0.5585	0.0001
0.5586	0.0001
0.5587	0.0001
0.5588	0.0001
0.5589	0.0001
0.559	0.0001
0.5591	0.0001
0.5592	0.0001
0.5593	0.0001
0.5594	0.0001
0.5595	0.0001
0.5596	0.0001
0.5597	0.0001
0.5598	0.0001
0.5599	0.0001
0.56	0.0001
0.5601	0.0001
0.5602	0.0001
0.5603	0.0001
0.5604	0.0001
0.5605	0.0001
0.5606	0.0001
0.5607	0.0001
0.5608	0.0001
0.5609	0.0001
0.561	0.0001
0.5611	0.0001
0.5612	0.0001
0.5613	0.0001
0.5614	0.0001
0.5615	0.0001
0.5616	0.0001
0.5617	0.0001
0.5618	0.0001
0.5619	0.0001
0.562	0.0001
0.5621	0.0001
0.5622	0.0001
0.5623	0.0001
0.5624	0.0001
0.5625	0.0001
0.5626	0.0001
0.5627	0.0001
0.5628	0.0001
0.5629	0.0001
0.563	0.0001
0.5631	0.0001
0.5632	0.0001
0.5633	0.0001
0.5634	0.0001
0.5635	0.0001
0.5636	0.0001
0.5637	0.0001
0.5638	0.0001
0.5639	0.0001
0.564	0.0001
0.5641	0.0001
0.5642	0.0001
0.5643	0.0001
0.5644	0.0001
0.5645	0.0001
0.5646	0.0001
0.5647	0.0001
0.5648	0.0001
0.5649	0.0001
0.565	0.0001
0.5651	0.0001
0.5652	0.0001
0.5653	0.0001
0.5654	0.0001
0.5655	0.0001
0.5656	0.0001
0.5657	0.0001
0.5658	0.0001
0.5659	0.0001
0.566	0.0001
0.5661	0.0001
0.5662	0.0001
0.5663	0.0001
0.5664	0.0001
0.5665	0.0001
0.5666	0.0001
0.5667	0.0001
0.5668	0.0001
0.5669	0.0001
0.567	0.0001
0.5671	0.0001
0.5672	0.0001
0.5673	0.0001
0.5674	0.0001
0.5675	0.0001
0.5676	0.0001
0.5677	0.0001
0.5678	0.0001
0.5679	0.0001
0.568	0.0001
0.5681	0.0001
0.5682	0.0001
0.5683	0.0001
0.5684	0.0001
0.5685	0.0001
0.5686	0.0001
0.5687	0.0001
0.5688	0.0001
0.5689	0.0001
0.569	0.0001
0.5691	0.0001
0.5692	0.0001
0.5693	0.0001
0.5694	0.0001
0.5695	0.0001
0.5696	0.0001
0.5697	0.0001
0.5698	0.0001
0.5699	0.0001
0.57	0.0001
0.5701	0.0001
0.5702	0.0001
0.5703	0.0001
0.5704	0.0001
0.5705	0.0001
0.5706	0.0001
0.5707	0.0001
0.5708	0.0001
0.5709	0.0001
0.571	0.0001
0.5711	0.0001
0.5712	0.0001
0.5713	0.0001
0.5714	0.0001
0.5715	0.0001
0.5716	0.0001
0.5717	0.0001
0.5718	0.0001
0.5719	0.0001
0.572	0.0001
0.5721	0.0001
0.5722	0.0001
0.5723	0.0001
0.5724	0.0001
0.5725	0.0001
0.5726	0.0001
0.5727	0.0001
0.5728	0.0001
0.5729	0.0001
0.573	0.0001
0.5731	0.0001
0.5732	0.0001
0.5733	0.0001
0.5734	0.0001
0.5735	0.0001
0.5736	0.0001
0.5737	0.0001
0.5738	0.0001
0.5739	0.0001
0.574	0.0001
0.5741	0.0001
0.5742	0.0001
0.5743	0.0001
0.5744	0.0001
0.5745	0.0001
0.5746	0.0001
0.5747	0.0001
0.5748	0.0001
0.5749	0.0001
0.575	0.0001
0.5751	0.0001
0.5752	0.0001
0.5753	0.0001
0.5754	0.0001
0.5755	0.0001
0.5756	0.0001
0.5757	0.0001
0.5758	0.0001
0.5759	0.0001
0.576	0.0001
0.5761	0.0001
0.5762	0.0001
0.5763	0.0001
0.5764	0.0001
0.5765	0.0001
0.5766	0.0001
0.5767	0.0001
0.5768	0.0001
0.5769	0.0001
0.577	0.0001
0.5771	0.0001
0.5772	0.0001
0.5773	0.0001
0.5774	0.0001
0.5775	0.0001
0.5776	0.0001
0.5777	0.0001
0.5778	0.0001
0.5779	0.0001
0.578	0.0001
0.5781	0.0001
0.5782	0.0001
0.5783	0.0001
0.5784	0.0001
0.5785	0.0001
0.5786	0.0001
0.5787	0.0001
0.5788	0.0001
0.5789	0.0001
0.579	0.0001
0.5791	0.0001
0.5792	0.0001
0.5793	0.0001
0.5794	0.0001
0.5795	0.0001
0.5796	0.0001
0.5797	0.0001
0.5798	0.0001
0.5799	0.0001
0.58	0.0001
0.5801	0.0001
0.5802	0.0001
0.5803	0.0001
0.5804	0.0001
0.5805	0.0001
0.5806	0.0001
0.5807	0.0001
0.5808	0.0001
0.5809	0.0001
0.581	0.0001
0.5811	0.0001
0.5812	0.0001
0.5813	0.0001
0.5814	0.0001
0.5815	0.0001
0.5816	0.0001
0.5817	0.0001
0.5818	0.0001
0.5819	0.0001
0.582	0.0001
0.5821	0.0001
0.5822	0.0001
0.5823	0.0001
0.5824	0.0001
0.5825	0.0001
0.5826	0.0001
0.5827	0.0001
0.5828	0.0001
0.5829	0.0001
0.583	0.0001
0.5831	0.0001
0.5832	0.0001
0.5833	0.0001
0.5834	0.0001
0.5835	0.0001
0.5836	0.0001
0.5837	0.0001
0.5838	0.0001
0.5839	0.0001
0.584	0.0001
0.5841	0.0001
0.5842	0.0001
0.5843	0.0001
0.5844	0.0001
0.5845	0.0001
0.5846	0.0001
0.5847	0.0001
0.5848	0.0001
0.5849	0.0001
0.585	0.0001
0.5851	0.0001
0.5852	0.0001
0.5853	0.0001
0.5854	0.0001
0.5855	0.0001
0.5856	0.0001
0.5857	0.0001
0.5858	0.0001
0.5859	0.0001
0.586	0.0001
0.5861	0.0001
0.5862	0.0001
0.5863	0.0001
0.5864	0.0001
0.5865	0.0001
0.5866	0.0001
0.5867	0.0001
0.5868	0.0001
0.5869	0.0001
0.587	0.0001
0.5871	0.0001
0.5872	0.0001
0.5873	0.0001
0.5874	0.0001
0.5875	0.0001
0.5876	0.0001
0.5877	0.0001
0.5878	0.0001
0.5879	0.0001
0.588	0.0001
0.5881	0.0001
0.5882	0.0001
0.5883	0.0001
0.5884	0.0001
0.5885	0.0001
0.5886	0.0001
0.5887	0.0001
0.5888	0.0001
0.5889	0.0001
0.589	0.0001
0.5891	0.0001
0.5892	0.0001
0.5893	0.0001
0.5894	0.0001
0.5895	0.0001
0.5896	0.0001
0.5897	0.0001
0.5898	0.0001
0.5899	0.0001
0.59	0.0001
0.5901	0.0001
0.5902	0.0001
0.5903	0.0001
0.5904	0.0001
0.5905	0.0001
0.5906	0.0001
0.5907	0.0001
0.5908	0.0001
0.5909	0.0001
0.591	0.0001
0.5911	0.0001
0.5912	0.0001
0.5913	0.0001
0.5914	0.0001
0.5915	0.0001
0.5916	0.0001
0.5917	0.0001
0.5918	0.0001
0.5919	0.0001
0.592	0.0001
0.5921	0.0001
0.5922	0.0001
0.5923	0.0001
0.5924	0.0001
0.5925	0.0001
0.5926	0.0001
0.5927	0.0001
0.5928	0.0001
0.5929	0.0001
0.593	0.0001
0.5931	0.0001
0.5932	0.0001
0.5933	0.0001
0.5934	0.0001
0.5935	0.0001
0.5936	0.0001
0.5937	0.0001
0.5938	0.0001
0.5939	0.0001
0.594	0.0001
0.5941	0.0001
0.5942	0.0001
0.5943	0.0001
0.5944	0.0001
0.5945	0.0001
0.5946	0.0001
0.5947	0.0001
0.5948	0.0001
0.5949	0.0001
0.595	0.0001
0.5951	0.0001
0.5952	0.0001
0.5953	0.0001
0.5954	0.0001
0.5955	0.0001
0.5956	0.0001
0.5957	0.0001
0.5958	0.0001
0.5959	0.0001
0.596	0.0001
0.5961	0.0001
0.5962	0.0001
0.5963	0.0001
0.5964	0.0001
0.5965	0.0001
0.5966	0.0001
0.5967	0.0001
0.5968	0.0001
0.5969	0.0001
0.597	0.0001
0.5971	0.0001
0.5972	0.0001
0.5973	0.0001
0.5974	0.0001
0.5975	0.0001
0.5976	0.0001
0.5977	0.0001
0.5978	0.0001
0.5979	0.0001
0.598	0.0001
0.5981	0.0001
0.5982	0.0001
0.5983	0.0001
0.5984	0.0001
0.5985	0.0001
0.5986	0.0001
0.5987	0.0001
0.5988	0.0001
0.5989	0.0001
0.599	0.0001
0.5991	0.0001
0.5992	0.0001
0.5993	0.0001
0.5994	0.0001
0.5995	0.0001
0.5996	0.0001
0.5997	0.0001
0.5998	0.0001
0.5999	0.0001
0.6	0.0001
0.6001	0.0001
0.6002	0.0001
0.6003	0.0001
0.6004	0.0001
0.6005	0.0001
0.6006	0.0001
0.6007	0.0001
0.6008	0.0001
0.6009	0.0001
0.601	0.0001
0.6011	0.0001
0.6012	0.0001
0.6013	0.0001
0.6014	0.0001
0.6015	0.0001
0.6016	0.0001
0.6017	0.0001
0.6018	0.0001
0.6019	0.0001
0.602	0.0001
0.6021	0.0001
0.6022	0.0001
0.6023	0.0001
0.6024	0.0001
0.6025	0.0001
0.6026	0.0001
0.6027	0.0001
0.6028	0.0001
0.6029	0.0001
0.603	0.0001
0.6031	0.0001
0.6032	0.0001
0.6033	0.0001
0.6034	0.0001
0.6035	0.0001
0.6036	0.0001
0.6037	0.0001
0.6038	0.0001
0.6039	0.0001
0.604	0.0001
0.6041	0.0001
0.6042	0.0001
0.6043	0.0001
0.6044	0.0001
0.6045	0.0001
0.6046	0.0001
0.6047	0.0001
0.6048	0.0001
0.6049	0.0001
0.605	0.0001
0.6051	0.0001
0.6052	0.0001
0.6053	0.0001
0.6054	0.0001
0.6055	0.0001
0.6056	0.0001
0.6057	0.0001
0.6058	0.0001
0.6059	0.0001
0.606	0.0001
0.6061	0.0001
0.6062	0.0001
0.6063	0.0001
0.6064	0.0001
0.6065	0.0001
0.6066	0.0001
0.6067	0.0001
0.6068	0.0001
0.6069	0.0001
0.607	0.0001
0.6071	0.0001
0.6072	0.0001
0.6073	0.0001
0.6074	0.0001
0.6075	0.0001
0.6076	0.0001
0.6077	0.0001
0.6078	0.0001
0.6079	0.0001
0.608	0.0001
0.6081	0.0001
0.6082	0.0001
0.6083	0.0001
0.6084	0.0001
0.6085	0.0001
0.6086	0.0001
0.6087	0.0001
0.6088	0.0001
0.6089	0.0001
0.609	0.0001
0.6091	0.0001
0.6092	0.0001
0.6093	0.0001
0.6094	0.0001
0.6095	0.0001
0.6096	0.0001
0.6097	0.0001
0.6098	0.0001
0.6099	0.0001
0.61	0.0001
0.6101	0.0001
0.6102	0.0001
0.6103	0.0001
0.6104	0.0001
0.6105	0.0001
0.6106	0.0001
0.6107	0.0001
0.6108	0.0001
0.6109	0.0001
0.611	0.0001
0.6111	0.0001
0.6112	0.0001
0.6113	0.0001
0.6114	0.0001
0.6115	0.0001
0.6116	0.0001
0.6117	0.0001
0.6118	0.0001
0.6119	0.0001
0.612	0.0001
0.6121	0.0001
0.6122	0.0001
0.6123	0.0001
0.6124	0.0001
0.6125	0.0001
0.6126	0.0001
0.6127	0.0001
0.6128	0.0001
0.6129	0.0001
0.613	0.0001
0.6131	0.0001
0.6132	0.0001
0.6133	0.0001
0.6134	0.0001
0.6135	0.0001
0.6136	0.0001
0.6137	0.0001
0.6138	0.0001
0.6139	0.0001
0.614	0.0001
0.6141	0.0001
0.6142	0.0001
0.6143	0.0001
0.6144	0.0001
0.6145	0.0001
0.6146	0.0001
0.6147	0.0001
0.6148	0.0001
0.6149	0.0001
0.615	0.0001
0.6151	0.0001
0.6152	0.0001
0.6153	0.0001
0.6154	0.0001
0.6155	0.0001
0.6156	0.0001
0.6157	0.0001
0.6158	0.0001
0.6159	0.0001
0.616	0.0001
0.6161	0.0001
0.6162	0.0001
0.6163	0.0001
0.6164	0.0001
0.6165	0.0001
0.6166	0.0001
0.6167	0.0001
0.6168	0.0001
0.6169	0.0001
0.617	0.0001
0.6171	0.0001
0.6172	0.0001
0.6173	0.0001
0.6174	0.0001
0.6175	0.0001
0.6176	0.0001
0.6177	0.0001
0.6178	0.0001
0.6179	0.0001
0.618	0.0001
0.6181	0.0001
0.6182	0.0001
0.6183	0.0001
0.6184	0.0001
0.6185	0.0001
0.6186	0.0001
0.6187	0.0001
0.6188	0.0001
0.6189	0.0001
0.619	0.0001
0.6191	0.0001
0.6192	0.0001
0.6193	0.0001
0.6194	0.0001
0.6195	0.0001
0.6196	0.0001
0.6197	0.0001
0.6198	0.0001
0.6199	0.0001
0.62	0.0001
0.6201	0.0001
0.6202	0.0001
0.6203	0.0001
0.6204	0.0001
0.6205	0.0001
0.6206	0.0001
0.6207	0.0001
0.6208	0.0001
0.6209	0.0001
0.621	0.0001
0.6211	0.0001
0.6212	0.0001
0.6213	0.0001
0.6214	0.0001
0.6215	0.0001
0.6216	0.0001
0.6217	0.0001
0.6218	0.0001
0.6219	0.0001
0.622	0.0001
0.6221	0.0001
0.6222	0.0001
0.6223	0.0001
0.6224	0.0001
0.6225	0.0001
0.6226	0.0001
0.6227	0.0001
0.6228	0.0001
0.6229	0.0001
0.623	0.0001
0.6231	0.0001
0.6232	0.0001
0.6233	0.0001
0.6234	0.0001
0.6235	0.0001
0.6236	0.0001
0.6237	0.0001
0.6238	0.0001
0.6239	0.0001
0.624	0.0001
0.6241	0.0001
0.6242	0.0001
0.6243	0.0001
0.6244	0.0001
0.6245	0.0001
0.6246	0.0001
0.6247	0.0001
0.6248	0.0001
0.6249	0.0001
0.625	0.0001
0.6251	0.0001
0.6252	0.0001
0.6253	0.0001
0.6254	0.0001
0.6255	0.0001
0.6256	0.0001
0.6257	0.0001
0.6258	0.0001
0.6259	0.0001
0.626	0.0001
0.6261	0.0001
0.6262	0.0001
0.6263	0.0001
0.6264	0.0001
0.6265	0.0001
0.6266	0.0001
0.6267	0.0001
0.6268	0.0001
0.6269	0.0001
0.627	0.0001
0.6271	0.0001
0.6272	0.0001
0.6273	0.0001
0.6274	0.0001
0.6275	0.0001
0.6276	0.0001
0.6277	0.0001
0.6278	0.0001
0.6279	0.0001
0.628	0.0001
0.6281	0.0001
0.6282	0.0001
0.6283	0.0001
0.6284	0.0001
0.6285	0.0001
0.6286	0.0001
0.6287	0.0001
0.6288	0.0001
0.6289	0.0001
0.629	0.0001
0.6291	0.0001
0.6292	0.0001
0.6293	0.0001
0.6294	0.0001
0.6295	0.0001
0.6296	0.0001
0.6297	0.0001
0.6298	0.0001
0.6299	0.0001
0.63	0.0001
0.6301	0.0001
0.6302	0.0001
0.6303	0.0001
0.6304	0.0001
0.6305	0.0001
0.6306	0.0001
0.6307	0.0001
0.6308	0.0001
0.6309	0.0001
0.631	0.0001
0.6311	0.0001
0.6312	0.0001
0.6313	0.0001
0.6314	0.0001
0.6315	0.0001
0.6316	0.0001
0.6317	0.0001
0.6318	0.0001
0.6319	0.0001
0.632	0.0001
0.6321	0.0001
0.6322	0.0001
0.6323	0.0001
0.6324	0.0001
0.6325	0.0001
0.6326	0.0001
0.6327	0.0001
0.6328	0.0001
0.6329	0.0001
0.633	0.0001
0.6331	0.0001
0.6332	0.0001
0.6333	0.0001
0.6334	0.0001
0.6335	0.0001
0.6336	0.0001
0.6337	0.0001
0.6338	0.0001
0.6339	0.0001
0.634	0.0001
0.6341	0.0001
0.6342	0.0001
0.6343	0.0001
0.6344	0.0001
0.6345	0.0001
0.6346	0.0001
0.6347	0.0001
0.6348	0.0001
0.6349	0.0001
0.635	0.0001
0.6351	0.0001
0.6352	0.0001
0.6353	0.0001
0.6354	0.0001
0.6355	0.0001
0.6356	0.0001
0.6357	0.0001
0.6358	0.0001
0.6359	0.0001
0.636	0.0001
0.6361	0.0001
0.6362	0.0001
0.6363	0.0001
0.6364	0.0001
0.6365	0.0001
0.6366	0.0001
0.6367	0.0001
0.6368	0.0001
0.6369	0.0001
0.637	0.0001
0.6371	0.0001
0.6372	0.0001
0.6373	0.0001
0.6374	0.0001
0.6375	0.0001
0.6376	0.0001
0.6377	0.0001
0.6378	0.0001
0.6379	0.0001
0.638	0.0001
0.6381	0.0001
0.6382	0.0001
0.6383	0.0001
0.6384	0.0001
0.6385	0.0001
0.6386	0.0001
0.6387	0.0001
0.6388	0.0001
0.6389	0.0001
0.639	0.0001
0.6391	0.0001
0.6392	0.0001
0.6393	0.0001
0.6394	0.0001
0.6395	0.0001
0.6396	0.0001
0.6397	0.0001
0.6398	0.0001
0.6399	0.0001
0.64	0.0001
0.6401	0.0001
0.6402	0.0001
0.6403	0.0001
0.6404	0.0001
0.6405	0.0001
0.6406	0.0001
0.6407	0.0001
0.6408	0.0001
0.6409	0.0001
0.641	0.0001
0.6411	0.0001
0.6412	0.0001
0.6413	0.0001
0.6414	0.0001
0.6415	0.0001
0.6416	0.0001
0.6417	0.0001
0.6418	0.0001
0.6419	0.0001
0.642	0.0001
0.6421	0.0001
0.6422	0.0001
0.6423	0.0001
0.6424	0.0001
0.6425	0.0001
0.6426	0.0001
0.6427	0.0001
0.6428	0.0001
0.6429	0.0001
0.643	0.0001
0.6431	0.0001
0.6432	0.0001
0.6433	0.0001
0.6434	0.0001
0.6435	0.0001
0.6436	0.0001
0.6437	0.0001
0.6438	0.0001
0.6439	0.0001
0.644	0.0001
0.6441	0.0001
0.6442	0.0001
0.6443	0.0001
0.6444	0.0001
0.6445	0.0001
0.6446	0.0001
0.6447	0.0001
0.6448	0.0001
0.6449	0.0001
0.645	0.0001
0.6451	0.0001
0.6452	0.0001
0.6453	0.0001
0.6454	0.0001
0.6455	0.0001
0.6456	0.0001
0.6457	0.0001
0.6458	0.0001
0.6459	0.0001
0.646	0.0001
0.6461	0.0001
0.6462	0.0001
0.6463	0.0001
0.6464	0.0001
0.6465	0.0001
0.6466	0.0001
0.6467	0.0001
0.6468	0.0001
0.6469	0.0001
0.647	0.0001
0.6471	0.0001
0.6472	0.0001
0.6473	0.0001
0.6474	0.0001
0.6475	0.0001
0.6476	0.0001
0.6477	0.0001
0.6478	0.0001
0.6479	0.0001
0.648	0.0001
0.6481	0.0001
0.6482	0.0001
0.6483	0.0001
0.6484	0.0001
0.6485	0.0001
0.6486	0.0001
0.6487	0.0001
0.6488	0.0001
0.6489	0.0001
0.649	0.0001
0.6491	0.0001
0.6492	0.0001
0.6493	0.0001
0.6494	0.0001
0.6495	0.0001
0.6496	0.0001
0.6497	0.0001
0.6498	0.0001
0.6499	0.0001
0.65	0.0001
0.6501	0.0001
0.6502	0.0001
0.6503	0.0001
0.6504	0.0001
0.6505	0.0001
0.6506	0.0001
0.6507	0.0001
0.6508	0.0001
0.6509	0.0001
0.651	0.0001
0.6511	0.0001
0.6512	0.0001
0.6513	0.0001
0.6514	0.0001
0.6515	0.0001
0.6516	0.0001
0.6517	0.0001
0.6518	0.0001
0.6519	0.0001
0.652	0.0001
0.6521	0.0001
0.6522	0.0001
0.6523	0.0001
0.6524	0.0001
0.6525	0.0001
0.6526	0.0001
0.6527	0.0001
0.6528	0.0001
0.6529	0.0001
0.653	0.0001
0.6531	0.0001
0.6532	0.0001
0.6533	0.0001
0.6534	0.0001
0.6535	0.0001
0.6536	0.0001
0.6537	0.0001
0.6538	0.0001
0.6539	0.0001
0.654	0.0001
0.6541	0.0001
0.6542	0.0001
0.6543	0.0001
0.6544	0.0001
0.6545	0.0001
0.6546	0.0001
0.6547	0.0001
0.6548	0.0001
0.6549	0.0001
0.655	0.0001
0.6551	0.0001
0.6552	0.0001
0.6553	0.0001
0.6554	0.0001
0.6555	0.0001
0.6556	0.0001
0.6557	0.0001
0.6558	0.0001
0.6559	0.0001
0.656	0.0001
0.6561	0.0001
0.6562	0.0001
0.6563	0.0001
0.6564	0.0001
0.6565	0.0001
0.6566	0.0001
0.6567	0.0001
0.6568	0.0001
0.6569	0.0001
0.657	0.0001
0.6571	0.0001
0.6572	0.0001
0.6573	0.0001
0.6574	0.0001
0.6575	0.0001
0.6576	0.0001
0.6577	0.0001
0.6578	0.0001
0.6579	0.0001
0.658	0.0001
0.6581	0.0001
0.6582	0.0001
0.6583	0.0001
0.6584	0.0001
0.6585	0.0001
0.6586	0.0001
0.6587	0.0001
0.6588	0.0001
0.6589	0.0001
0.659	0.0001
0.6591	0.0001
0.6592	0.0001
0.6593	0.0001
0.6594	0.0001
0.6595	0.0001
0.6596	0.0001
0.6597	0.0001
0.6598	0.0001
0.6599	0.0001
0.66	0.0001
0.6601	0.0001
0.6602	0.0001
0.6603	0.0001
0.6604	0.0001
0.6605	0.0001
0.6606	0.0001
0.6607	0.0001
0.6608	0.0001
0.6609	0.0001
0.661	0.0001
0.6611	0.0001
0.6612	0.0001
0.6613	0.0001
0.6614	0.0001
0.6615	0.0001
0.6616	0.0001
0.6617	0.0001
0.6618	0.0001
0.6619	0.0001
0.662	0.0001
0.6621	0.0001
0.6622	0.0001
0.6623	0.0001
0.6624	0.0001
0.6625	0.0001
0.6626	0.0001
0.6627	0.0001
0.6628	0.0001
0.6629	0.0001
0.663	0.0001
0.6631	0.0001
0.6632	0.0001
0.6633	0.0001
0.6634	0.0001
0.6635	0.0001
0.6636	0.0001
0.6637	0.0001
0.6638	0.0001
0.6639	0.0001
0.664	0.0001
0.6641	0.0001
0.6642	0.0001
0.6643	0.0001
0.6644	0.0001
0.6645	0.0001
0.6646	0.0001
0.6647	0.0001
0.6648	0.0001
0.6649	0.0001
0.665	0.0001
0.6651	0.0001
0.6652	0.0001
0.6653	0.0001
0.6654	0.0001
0.6655	0.0001
0.6656	0.0001
0.6657	0.0001
0.6658	0.0001
0.6659	0.0001
0.666	0.0001
0.6661	0.0001
0.6662	0.0001
0.6663	0.0001
0.6664	0.0001
0.6665	0.0001
0.6666	0.0001
0.6667	0.0001
0.6668	0.0001
0.6669	0.0001
0.667	0.0001
0.6671	0.0001
0.6672	0.0001
0.6673	0.0001
0.6674	0.0001
0.6675	0.0001
0.6676	0.0001
0.6677	0.0001
0.6678	0.0001
0.6679	0.0001
0.668	0.0001
0.6681	0.0001
0.6682	0.0001
0.6683	0.0001
0.6684	0.0001
0.6685	0.0001
0.6686	0.0001
0.6687	0.0001
0.6688	0.0001
0.6689	0.0001
0.669	0.0001
0.6691	0.0001
0.6692	0.0001
0.6693	0.0001
0.6694	0.0001
0.6695	0.0001
0.6696	0.0001
0.6697	0.0001
0.6698	0.0001
0.6699	0.0001
0.67	0.0001
0.6701	0.0001
0.6702	0.0001
0.6703	0.0001
0.6704	0.0001
0.6705	0.0001
0.6706	0.0001
0.6707	0.0001
0.6708	0.0001
0.6709	0.0001
0.671	0.0001
0.6711	0.0001
0.6712	0.0001
0.6713	0.0001
0.6714	0.0001
0.6715	0.0001
0.6716	0.0001
0.6717	0.0001
0.6718	0.0001
0.6719	0.0001
0.672	0.0001
0.6721	0.0001
0.6722	0.0001
0.6723	0.0001
0.6724	0.0001
0.6725	0.0001
0.6726	0.0001
0.6727	0.0001
0.6728	0.0001
0.6729	0.0001
0.673	0.0001
0.6731	0.0001
0.6732	0.0001
0.6733	0.0001
0.6734	0.0001
0.6735	0.0001
0.6736	0.0001
0.6737	0.0001
0.6738	0.0001
0.6739	0.0001
0.674	0.0001
0.6741	0.0001
0.6742	0.0001
0.6743	0.0001
0.6744	0.0001
0.6745	0.0001
0.6746	0.0001
0.6747	0.0001
0.6748	0.0001
0.6749	0.0001
0.675	0.0001
0.6751	0.0001
0.6752	0.0001
0.6753	0.0001
0.6754	0.0001
0.6755	0.0001
0.6756	0.0001
0.6757	0.0001
0.6758	0.0001
0.6759	0.0001
0.676	0.0001
0.6761	0.0001
0.6762	0.0001
0.6763	0.0001
0.6764	0.0001
0.6765	0.0001
0.6766	0.0001
0.6767	0.0001
0.6768	0.0001
0.6769	0.0001
0.677	0.0001
0.6771	0.0001
0.6772	0.0001
0.6773	0.0001
0.6774	0.0001
0.6775	0.0001
0.6776	0.0001
0.6777	0.0001
0.6778	0.0001
0.6779	0.0001
0.678	0.0001
0.6781	0.0001
0.6782	0.0001
0.6783	0.0001
0.6784	0.0001
0.6785	0.0001
0.6786	0.0001
0.6787	0.0001
0.6788	0.0001
0.6789	0.0001
0.679	0.0001
0.6791	0.0001
0.6792	0.0001
0.6793	0.0001
0.6794	0.0001
0.6795	0.0001
0.6796	0.0001
0.6797	0.0001
0.6798	0.0001
0.6799	0.0001
0.68	0.0001
0.6801	0.0001
0.6802	0.0001
0.6803	0.0001
0.6804	0.0001
0.6805	0.0001
0.6806	0.0001
0.6807	0.0001
0.6808	0.0001
0.6809	0.0001
0.681	0.0001
0.6811	0.0001
0.6812	0.0001
0.6813	0.0001
0.6814	0.0001
0.6815	0.0001
0.6816	0.0001
0.6817	0.0001
0.6818	0.0001
0.6819	0.0001
0.682	0.0001
0.6821	0.0001
0.6822	0.0001
0.6823	0.0001
0.6824	0.0001
0.6825	0.0001
0.6826	0.0001
0.6827	0.0001
0.6828	0.0001
0.6829	0.0001
0.683	0.0001
0.6831	0.0001
0.6832	0.0001
0.6833	0.0001
0.6834	0.0001
0.6835	0.0001
0.6836	0.0001
0.6837	0.0001
0.6838	0.0001
0.6839	0.0001
0.684	0.0001
0.6841	0.0001
0.6842	0.0001
0.6843	0.0001
0.6844	0.0001
0.6845	0.0001
0.6846	0.0001
0.6847	0.0001
0.6848	0.0001
0.6849	0.0001
0.685	0.0001
0.6851	0.0001
0.6852	0.0001
0.6853	0.0001
0.6854	0.0001
0.6855	0.0001
0.6856	0.0001
0.6857	0.0001
0.6858	0.0001
0.6859	0.0001
0.686	0.0001
0.6861	0.0001
0.6862	0.0001
0.6863	0.0001
0.6864	0.0001
0.6865	0.0001
0.6866	0.0001
0.6867	0.0001
0.6868	0.0001
0.6869	0.0001
0.687	0.0001
0.6871	0.0001
0.6872	0.0001
0.6873	0.0001
0.6874	0.0001
0.6875	0.0001
0.6876	0.0001
0.6877	0.0001
0.6878	0.0001
0.6879	0.0001
0.688	0.0001
0.6881	0.0001
0.6882	0.0001
0.6883	0.0001
0.6884	0.0001
0.6885	0.0001
0.6886	0.0001
0.6887	0.0001
0.6888	0.0001
0.6889	0.0001
0.689	0.0001
0.6891	0.0001
0.6892	0.0001
0.6893	0.0001
0.6894	0.0001
0.6895	0.0001
0.6896	0.0001
0.6897	0.0001
0.6898	0.0001
0.6899	0.0001
0.69	0.0001
0.6901	0.0001
0.6902	0.0001
0.6903	0.0001
0.6904	0.0001
0.6905	0.0001
0.6906	0.0001
0.6907	0.0001
0.6908	0.0001
0.6909	0.0001
0.691	0.0001
0.6911	0.0001
0.6912	0.0001
0.6913	0.0001
0.6914	0.0001
0.6915	0.0001
0.6916	0.0001
0.6917	0.0001
0.6918	0.0001
0.6919	0.0001
0.692	0.0001
0.6921	0.0001
0.6922	0.0001
0.6923	0.0001
0.6924	0.0001
0.6925	0.0001
0.6926	0.0001
0.6927	0.0001
0.6928	0.0001
0.6929	0.0001
0.693	0.0001
0.6931	0.0001
0.6932	0.0001
0.6933	0.0001
0.6934	0.0001
0.6935	0.0001
0.6936	0.0001
0.6937	0.0001
0.6938	0.0001
0.6939	0.0001
0.694	0.0001
0.6941	0.0001
0.6942	0.0001
0.6943	0.0001
0.6944	0.0001
0.6945	0.0001
0.6946	0.0001
0.6947	0.0001
0.6948	0.0001
0.6949	0.0001
0.695	0.0001
0.6951	0.0001
0.6952	0.0001
0.6953	0.0001
0.6954	0.0001
0.6955	0.0001
0.6956	0.0001
0.6957	0.0001
0.6958	0.0001
0.6959	0.0001
0.696	0.0001
0.6961	0.0001
0.6962	0.0001
0.6963	0.0001
0.6964	0.0001
0.6965	0.0001
0.6966	0.0001
0.6967	0.0001
0.6968	0.0001
0.6969	0.0001
0.697	0.0001
0.6971	0.0001
0.6972	0.0001
0.6973	0.0001
0.6974	0.0001
0.6975	0.0001
0.6976	0.0001
0.6977	0.0001
0.6978	0.0001
0.6979	0.0001
0.698	0.0001
0.6981	0.0001
0.6982	0.0001
0.6983	0.0001
0.6984	0.0001
0.6985	0.0001
0.6986	0.0001
0.6987	0.0001
0.6988	0.0001
0.6989	0.0001
0.699	0.0001
0.6991	0.0001
0.6992	0.0001
0.6993	0.0001
0.6994	0.0001
0.6995	0.0001
0.6996	0.0001
0.6997	0.0001
0.6998	0.0001
0.6999	0.0001
0.7	0.0001
0.7001	0.0001
0.7002	0.0001
0.7003	0.0001
0.7004	0.0001
0.7005	0.0001
0.7006	0.0001
0.7007	0.0001
0.7008	0.0001
0.7009	0.0001
0.701	0.0001
0.7011	0.0001
0.7012	0.0001
0.7013	0.0001
0.7014	0.0001
0.7015	0.0001
0.7016	0.0001
0.7017	0.0001
0.7018	0.0001
0.7019	0.0001
0.702	0.0001
0.7021	0.0001
0.7022	0.0001
0.7023	0.0001
0.7024	0.0001
0.7025	0.0001
0.7026	0.0001
0.7027	0.0001
0.7028	0.0001
0.7029	0.0001
0.703	0.0001
0.7031	0.0001
0.7032	0.0001
0.7033	0.0001
0.7034	0.0001
0.7035	0.0001
0.7036	0.0001
0.7037	0.0001
0.7038	0.0001
0.7039	0.0001
0.704	0.0001
0.7041	0.0001
0.7042	0.0001
0.7043	0.0001
0.7044	0.0001
0.7045	0.0001
0.7046	0.0001
0.7047	0.0001
0.7048	0.0001
0.7049	0.0001
0.705	0.0001
0.7051	0.0001
0.7052	0.0001
0.7053	0.0001
0.7054	0.0001
0.7055	0.0001
0.7056	0.0001
0.7057	0.0001
0.7058	0.0001
0.7059	0.0001
0.706	0.0001
0.7061	0.0001
0.7062	0.0001
0.7063	0.0001
0.7064	0.0001
0.7065	0.0001
0.7066	0.0001
0.7067	0.0001
0.7068	0.0001
0.7069	0.0001
0.707	0.0001
0.7071	0.0001
0.7072	0.0001
0.7073	0.0001
0.7074	0.0001
0.7075	0.0001
0.7076	0.0001
0.7077	0.0001
0.7078	0.0001
0.7079	0.0001
0.708	0.0001
0.7081	0.0001
0.7082	0.0001
0.7083	0.0001
0.7084	0.0001
0.7085	0.0001
0.7086	0.0001
0.7087	0.0001
0.7088	0.0001
0.7089	0.0001
0.709	0.0001
0.7091	0.0001
0.7092	0.0001
0.7093	0.0001
0.7094	0.0001
0.7095	0.0001
0.7096	0.0001
0.7097	0.0001
0.7098	0.0001
0.7099	0.0001
0.71	0.0001
0.7101	0.0001
0.7102	0.0001
0.7103	0.0001
0.7104	0.0001
0.7105	0.0001
0.7106	0.0001
0.7107	0.0001
0.7108	0.0001
0.7109	0.0001
0.711	0.0001
0.7111	0.0001
0.7112	0.0001
0.7113	0.0001
0.7114	0.0001
0.7115	0.0001
0.7116	0.0001
0.7117	0.0001
0.7118	0.0001
0.7119	0.0001
0.712	0.0001
0.7121	0.0001
0.7122	0.0001
0.7123	0.0001
0.7124	0.0001
0.7125	0.0001
0.7126	0.0001
0.7127	0.0001
0.7128	0.0001
0.7129	0.0001
0.713	0.0001
0.7131	0.0001
0.7132	0.0001
0.7133	0.0001
0.7134	0.0001
0.7135	0.0001
0.7136	0.0001
0.7137	0.0001
0.7138	0.0001
0.7139	0.0001
0.714	0.0001
0.7141	0.0001
0.7142	0.0001
0.7143	0.0001
0.7144	0.0001
0.7145	0.0001
0.7146	0.0001
0.7147	0.0001
0.7148	0.0001
0.7149	0.0001
0.715	0.0001
0.7151	0.0001
0.7152	0.0001
0.7153	0.0001
0.7154	0.0001
0.7155	0.0001
0.7156	0.0001
0.7157	0.0001
0.7158	0.0001
0.7159	0.0001
0.716	0.0001
0.7161	0.0001
0.7162	0.0001
0.7163	0.0001
0.7164	0.0001
0.7165	0.0001
0.7166	0.0001
0.7167	0.0001
0.7168	0.0001
0.7169	0.0001
0.717	0.0001
0.7171	0.0001
0.7172	0.0001
0.7173	0.0001
0.7174	0.0001
0.7175	0.0001
0.7176	0.0001
0.7177	0.0001
0.7178	0.0001
0.7179	0.0001
0.718	0.0001
0.7181	0.0001
0.7182	0.0001
0.7183	0.0001
0.7184	0.0001
0.7185	0.0001
0.7186	0.0001
0.7187	0.0001
0.7188	0.0001
0.7189	0.0001
0.719	0.0001
0.7191	0.0001
0.7192	0.0001
0.7193	0.0001
0.7194	0.0001
0.7195	0.0001
0.7196	0.0001
0.7197	0.0001
0.7198	0.0001
0.7199	0.0001
0.72	0.0001
0.7201	0.0001
0.7202	0.0001
0.7203	0.0001
0.7204	0.0001
0.7205	0.0001
0.7206	0.0001
0.7207	0.0001
0.7208	0.0001
0.7209	0.0001
0.721	0.0001
0.7211	0.0001
0.7212	0.0001
0.7213	0.0001
0.7214	0.0001
0.7215	0.0001
0.7216	0.0001
0.7217	0.0001
0.7218	0.0001
0.7219	0.0001
0.722	0.0001
0.7221	0.0001
0.7222	0.0001
0.7223	0.0001
0.7224	0.0001
0.7225	0.0001
0.7226	0.0001
0.7227	0.0001
0.7228	0.0001
0.7229	0.0001
0.723	0.0001
0.7231	0.0001
0.7232	0.0001
0.7233	0.0001
0.7234	0.0001
0.7235	0.0001
0.7236	0.0001
0.7237	0.0001
0.7238	0.0001
0.7239	0.0001
0.724	0.0001
0.7241	0.0001
0.7242	0.0001
0.7243	0.0001
0.7244	0.0001
0.7245	0.0001
0.7246	0.0001
0.7247	0.0001
0.7248	0.0001
0.7249	0.0001
0.725	0.0001
0.7251	0.0001
0.7252	0.0001
0.7253	0.0001
0.7254	0.0001
0.7255	0.0001
0.7256	0.0001
0.7257	0.0001
0.7258	0.0001
0.7259	0.0001
0.726	0.0001
0.7261	0.0001
0.7262	0.0001
0.7263	0.0001
0.7264	0.0001
0.7265	0.0001
0.7266	0.0001
0.7267	0.0001
0.7268	0.0001
0.7269	0.0001
0.727	0.0001
0.7271	0.0001
0.7272	0.0001
0.7273	0.0001
0.7274	0.0001
0.7275	0.0001
0.7276	0.0001
0.7277	0.0001
0.7278	0.0001
0.7279	0.0001
0.728	0.0001
0.7281	0.0001
0.7282	0.0001
0.7283	0.0001
0.7284	0.0001
0.7285	0.0001
0.7286	0.0001
0.7287	0.0001
0.7288	0.0001
0.7289	0.0001
0.729	0.0001
0.7291	0.0001
0.7292	0.0001
0.7293	0.0001
0.7294	0.0001
0.7295	0.0001
0.7296	0.0001
0.7297	0.0001
0.7298	0.0001
0.7299	0.0001
0.73	0.0001
0.7301	0.0001
0.7302	0.0001
0.7303	0.0001
0.7304	0.0001
0.7305	0.0001
0.7306	0.0001
0.7307	0.0001
0.7308	0.0001
0.7309	0.0001
0.731	0.0001
0.7311	0.0001
0.7312	0.0001
0.7313	0.0001
0.7314	0.0001
0.7315	0.0001
0.7316	0.0001
0.7317	0.0001
0.7318	0.0001
0.7319	0.0001
0.732	0.0001
0.7321	0.0001
0.7322	0.0001
0.7323	0.0001
0.7324	0.0001
0.7325	0.0001
0.7326	0.0001
0.7327	0.0001
0.7328	0.0001
0.7329	0.0001
0.733	0.0001
0.7331	0.0001
0.7332	0.0001
0.7333	0.0001
0.7334	0.0001
0.7335	0.0001
0.7336	0.0001
0.7337	0.0001
0.7338	0.0001
0.7339	0.0001
0.734	0.0001
0.7341	0.0001
0.7342	0.0001
0.7343	0.0001
0.7344	0.0001
0.7345	0.0001
0.7346	0.0001
0.7347	0.0001
0.7348	0.0001
0.7349	0.0001
0.735	0.0001
0.7351	0.0001
0.7352	0.0001
0.7353	0.0001
0.7354	0.0001
0.7355	0.0001
0.7356	0.0001
0.7357	0.0001
0.7358	0.0001
0.7359	0.0001
0.736	0.0001
0.7361	0.0001
0.7362	0.0001
0.7363	0.0001
0.7364	0.0001
0.7365	0.0001
0.7366	0.0001
0.7367	0.0001
0.7368	0.0001
0.7369	0.0001
0.737	0.0001
0.7371	0.0001
0.7372	0.0001
0.7373	0.0001
0.7374	0.0001
0.7375	0.0001
0.7376	0.0001
0.7377	0.0001
0.7378	0.0001
0.7379	0.0001
0.738	0.0001
0.7381	0.0001
0.7382	0.0001
0.7383	0.0001
0.7384	0.0001
0.7385	0.0001
0.7386	0.0001
0.7387	0.0001
0.7388	0.0001
0.7389	0.0001
0.739	0.0001
0.7391	0.0001
0.7392	0.0001
0.7393	0.0001
0.7394	0.0001
0.7395	0.0001
0.7396	0.0001
0.7397	0.0001
0.7398	0.0001
0.7399	0.0001
0.74	0.0001
0.7401	0.0001
0.7402	0.0001
0.7403	0.0001
0.7404	0.0001
0.7405	0.0001
0.7406	0.0001
0.7407	0.0001
0.7408	0.0001
0.7409	0.0001
0.741	0.0001
0.7411	0.0001
0.7412	0.0001
0.7413	0.0001
0.7414	0.0001
0.7415	0.0001
0.7416	0.0001
0.7417	0.0001
0.7418	0.0001
0.7419	0.0001
0.742	0.0001
0.7421	0.0001
0.7422	0.0001
0.7423	0.0001
0.7424	0.0001
0.7425	0.0001
0.7426	0.0001
0.7427	0.0001
0.7428	0.0001
0.7429	0.0001
0.743	0.0001
0.7431	0.0001
0.7432	0.0001
0.7433	0.0001
0.7434	0.0001
0.7435	0.0001
0.7436	0.0001
0.7437	0.0001
0.7438	0.0001
0.7439	0.0001
0.744	0.0001
0.7441	0.0001
0.7442	0.0001
0.7443	0.0001
0.7444	0.0001
0.7445	0.0001
0.7446	0.0001
0.7447	0.0001
0.7448	0.0001
0.7449	0.0001
0.745	0.0001
0.7451	0.0001
0.7452	0.0001
0.7453	0.0001
0.7454	0.0001
0.7455	0.0001
0.7456	0.0001
0.7457	0.0001
0.7458	0.0001
0.7459	0.0001
0.746	0.0001
0.7461	0.0001
0.7462	0.0001
0.7463	0.0001
0.7464	0.0001
0.7465	0.0001
0.7466	0.0001
0.7467	0.0001
0.7468	0.0001
0.7469	0.0001
0.747	0.0001
0.7471	0.0001
0.7472	0.0001
0.7473	0.0001
0.7474	0.0001
0.7475	0.0001
0.7476	0.0001
0.7477	0.0001
0.7478	0.0001
0.7479	0.0001
0.748	0.0001
0.7481	0.0001
0.7482	0.0001
0.7483	0.0001
0.7484	0.0001
0.7485	0.0001
0.7486	0.0001
0.7487	0.0001
0.7488	0.0001
0.7489	0.0001
0.749	0.0001
0.7491	0.0001
0.7492	0.0001
0.7493	0.0001
0.7494	0.0001
0.7495	0.0001
0.7496	0.0001
0.7497	0.0001
0.7498	0.0001
0.7499	0.0001
0.75	0.0001
0.7501	0.0001
0.7502	0.0001
0.7503	0.0001
0.7504	0.0001
0.7505	0.0001
0.7506	0.0001
0.7507	0.0001
0.7508	0.0001
0.7509	0.0001
0.751	0.0001
0.7511	0.0001
0.7512	0.0001
0.7513	0.0001
0.7514	0.0001
0.7515	0.0001
0.7516	0.0001
0.7517	0.0001
0.7518	0.0001
0.7519	0.0001
0.752	0.0001
0.7521	0.0001
0.7522	0.0001
0.7523	0.0001
0.7524	0.0001
0.7525	0.0001
0.7526	0.0001
0.7527	0.0001
0.7528	0.0001
0.7529	0.0001
0.753	0.0001
0.7531	0.0001
0.7532	0.0001
0.7533	0.0001
0.7534	0.0001
0.7535	0.0001
0.7536	0.0001
0.7537	0.0001
0.7538	0.0001
0.7539	0.0001
0.754	0.0001
0.7541	0.0001
0.7542	0.0001
0.7543	0.0001
0.7544	0.0001
0.7545	0.0001
0.7546	0.0001
0.7547	0.0001
0.7548	0.0001
0.7549	0.0001
0.755	0.0001
0.7551	0.0001
0.7552	0.0001
0.7553	0.0001
0.7554	0.0001
0.7555	0.0001
0.7556	0.0001
0.7557	0.0001
0.7558	0.0001
0.7559	0.0001
0.756	0.0001
0.7561	0.0001
0.7562	0.0001
0.7563	0.0001
0.7564	0.0001
0.7565	0.0001
0.7566	0.0001
0.7567	0.0001
0.7568	0.0001
0.7569	0.0001
0.757	0.0001
0.7571	0.0001
0.7572	0.0001
0.7573	0.0001
0.7574	0.0001
0.7575	0.0001
0.7576	0.0001
0.7577	0.0001
0.7578	0.0001
0.7579	0.0001
0.758	0.0001
0.7581	0.0001
0.7582	0.0001
0.7583	0.0001
0.7584	0.0001
0.7585	0.0001
0.7586	0.0001
0.7587	0.0001
0.7588	0.0001
0.7589	0.0001
0.759	0.0001
0.7591	0.0001
0.7592	0.0001
0.7593	0.0001
0.7594	0.0001
0.7595	0.0001
0.7596	0.0001
0.7597	0.0001
0.7598	0.0001
0.7599	0.0001
0.76	0.0001
0.7601	0.0001
0.7602	0.0001
0.7603	0.0001
0.7604	0.0001
0.7605	0.0001
0.7606	0.0001
0.7607	0.0001
0.7608	0.0001
0.7609	0.0001
0.761	0.0001
0.7611	0.0001
0.7612	0.0001
0.7613	0.0001
0.7614	0.0001
0.7615	0.0001
0.7616	0.0001
0.7617	0.0001
0.7618	0.0001
0.7619	0.0001
0.762	0.0001
0.7621	0.0001
0.7622	0.0001
0.7623	0.0001
0.7624	0.0001
0.7625	0.0001
0.7626	0.0001
0.7627	0.0001
0.7628	0.0001
0.7629	0.0001
0.763	0.0001
0.7631	0.0001
0.7632	0.0001
0.7633	0.0001
0.7634	0.0001
0.7635	0.0001
0.7636	0.0001
0.7637	0.0001
0.7638	0.0001
0.7639	0.0001
0.764	0.0001
0.7641	0.0001
0.7642	0.0001
0.7643	0.0001
0.7644	0.0001
0.7645	0.0001
0.7646	0.0001
0.7647	0.0001
0.7648	0.0001
0.7649	0.0001
0.765	0.0001
0.7651	0.0001
0.7652	0.0001
0.7653	0.0001
0.7654	0.0001
0.7655	0.0001
0.7656	0.0001
0.7657	0.0001
0.7658	0.0001
0.7659	0.0001
0.766	0.0001
0.7661	0.0001
0.7662	0.0001
0.7663	0.0001
0.7664	0.0001
0.7665	0.0001
0.7666	0.0001
0.7667	0.0001
0.7668	0.0001
0.7669	0.0001
0.767	0.0001
0.7671	0.0001
0.7672	0.0001
0.7673	0.0001
0.7674	0.0001
0.7675	0.0001
0.7676	0.0001
0.7677	0.0001
0.7678	0.0001
0.7679	0.0001
0.768	0.0001
0.7681	0.0001
0.7682	0.0001
0.7683	0.0001
0.7684	0.0001
0.7685	0.0001
0.7686	0.0001
0.7687	0.0001
0.7688	0.0001
0.7689	0.0001
0.769	0.0001
0.7691	0.0009
0.77	0.0025
0.7725	0.0025
0.775	0.0025
0.7775	0.0025
0.78	0.0025
0.7825	0.0025
0.785	0.0025
0.7875	0.0025
0.79	0.0025
0.7925	0.0025
0.795	0.0025
0.7975	0.0025
0.8	0.0025
0.8025	0.0025
0.805	0.0025
0.8075	0.0025
0.81	0.0025
0.8125	0.0025
0.815	0.0025
0.8175	0.0025
0.82	0.0025
0.8225	0.0025
0.825	0.0025
0.8275	0.0025
0.83	0.0025
0.8325	0.0025
0.835	0.0025
0.8375	0.0025
0.84	0.0025
0.8425	0.0025
0.845	0.0025
0.8475	0.0025
0.85	0.0025
0.8525	0.0025
0.855	0.0025
0.8575	0.0025
0.86	0.0025
0.8625	0.0025
0.865	0.0025
0.8675	0.0025
0.87	0.0025
0.8725	0.0025
0.875	0.0025
0.8775	0.0025
0.88	0.0025
0.8825	0.0025
0.885	0.0025
0.8875	0.0025
0.89	0.0025
0.8925	0.0025
0.895	0.0025
0.8975	0.0025
0.9	0.0025
0.9025	0.0025
0.905	0.0025
0.9075	0.0025
0.91	0.0025
0.9125	0.0025
0.915	0.0025
0.9175	0.0025
0.92	0.0025
0.9225	0.0025
0.925	0.0025
0.9275	0.0025
0.93	0.0025
0.9325	0.0025
0.935	0.0025
0.9375	0.0025
0.94	0.0025
0.9425	0.0025
0.945	0.0025
0.9475	0.0025
0.95	0.0025
0.9525	0.0025
0.955	0.0025
0.9575	0.0025
0.96	0.0025
0.9625	0.0025
0.965	0.0025
0.9675	0.0025
0.97	0.0025
0.9725	0.0025
0.975	0.0025
0.9775	0.0025
0.98	0.0025
0.9825	0.0025
0.985	0.0025
0.9875	0.0025
0.99	0.0025
0.9925	0.0025
0.995	0.0025
0.9975	0.0025


==> tikz/time_test/time_401/KK_1.00e-06_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_1.000000e-04_fractional_Theta_adaptive_dt_u_diff_not_on_ref_full.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0
0.1001	-1.63615e-06	-0.00425331
0.1002	-2.25664e-06	-0.00528332
0.1003	-2.96441e-06	-0.00643338
0.1004	-3.76812e-06	-0.00771601
0.1005	-4.67644e-06	-0.00914368
0.1006	-5.69778e-06	-0.0107285
0.1007	-6.84013e-06	-0.0124817
0.1008	-8.1108e-06	-0.0144134
0.1009	-9.51624e-06	-0.016532
0.101	-1.1062e-05	-0.0188439
0.1011	-1.27526e-05	-0.0213538
0.1012	-1.45917e-05	-0.0240641
0.1013	-1.6582e-05	-0.0269754
0.1014	-1.87256e-05	-0.0300865
0.1015	-2.10236e-05	-0.0333948
0.1016	-2.34768e-05	-0.0368964
0.1017	-2.60853e-05	-0.0405865
0.1018	-2.88487e-05	-0.0444592
0.1019	-3.17664e-05	-0.0485081
0.102	-3.48372e-05	-0.052726
0.1021	-3.80598e-05	-0.0571055
0.1022	-4.14325e-05	-0.0616389
0.1023	-4.49534e-05	-0.066318
0.1024	-4.86205e-05	-0.0711347
0.1025	-5.24314e-05	-0.0760806
0.1026	-5.63843e-05	-0.0811475
0.1027	-6.04761e-05	-0.0863276
0.1028	-6.4704e-05	-0.0916119
0.1029	-6.90655e-05	-0.0969922
0.103	-7.35574e-05	-0.102461
0.1031	-7.81769e-05	-0.108009
0.1032	-8.2921e-05	-0.113629
0.1033	-8.77865e-05	-0.119314
0.1034	-9.27703e-05	-0.125056
0.1035	-9.78691e-05	-0.130847
0.1036	-0.00010308	-0.136681
0.1037	-0.000108399	-0.14255
0.1038	-0.000113823	-0.148448
0.1039	-0.00011935	-0.154368
0.104	-0.000124974	-0.160305
0.1041	-0.000130694	-0.166251
0.1042	-0.000136506	-0.1722
0.1043	-0.000142406	-0.178149
0.1044	-0.000148391	-0.184089
0.1045	-0.000154458	-0.190018
0.1046	-0.000160603	-0.195928
0.1047	-0.000166823	-0.201816
0.1048	-0.000173114	-0.207677
0.1049	-0.000179473	-0.213507
0.105	-0.000185897	-0.2193
0.1051	-0.000192384	-0.225054
0.1052	-0.000198928	-0.230764
0.1053	-0.000205527	-0.236427
0.1054	-0.000212178	-0.242038
0.1055	-0.000218877	-0.247596
0.1056	-0.000225621	-0.253095
0.1057	-0.000232408	-0.258534
0.1058	-0.000239233	-0.26391
0.1059	-0.000246094	-0.26922
0.106	-0.000252988	-0.27446
0.1061	-0.000259912	-0.27963
0.1062	-0.000266862	-0.284727
0.1063	-0.000273836	-0.289749
0.1064	-0.000280831	-0.294693
0.1065	-0.000287844	-0.299558
0.1066	-0.000294872	-0.304343
0.1067	-0.000301913	-0.309045
0.1068	-0.000308963	-0.313664
0.1069	-0.00031602	-0.318197
0.107	-0.000323082	-0.322645
0.1071	-0.000330145	-0.327006
0.1072	-0.000337207	-0.331278
0.1073	-0.000344266	-0.335462
0.1074	-0.000351319	-0.339556
0.1075	-0.000358364	-0.343559
0.1076	-0.000365398	-0.347472
0.1077	-0.00037242	-0.351227
0.1078	-0.000379426	-0.354875
0.1079	-0.000386415	-0.358431
0.108	-0.000393385	-0.361895
0.1081	-0.000400332	-0.365268
0.1082	-0.000407257	-0.368549
0.1083	-0.000414155	-0.371739
0.1084	-0.000421025	-0.374838
0.1085	-0.000427866	-0.377845
0.1086	-0.000434673	-0.380761
0.1087	-0.000441442	-0.383582
0.1088	-0.000448169	-0.386307
0.1089	-0.000454847	-0.388927
0.109	-0.000461469	-0.391437
0.1091	-0.000468025	-0.393824
0.1092	-0.000474506	-0.396077
0.1093	-0.000480902	-0.398181
0.1094	-0.000487201	-0.400123
0.1095	-0.000493392	-0.401887
0.1096	-0.000499465	-0.403458
0.1097	-0.00050541	-0.404821
0.1098	-0.000511215	-0.405964
0.1099	-0.000516871	-0.406874
0.11	-0.000522369	-0.40754
0.1101	-0.000527701	-0.407954
0.1102	-0.000532859	-0.408107
0.1103	-0.000537836	-0.407993
0.1104	-0.000542625	-0.407608
0.1105	-0.000547222	-0.406949
0.1106	-0.000551621	-0.406014
0.1107	-0.000555818	-0.404804
0.1108	-0.00055981	-0.403319
0.1109	-0.000563594	-0.401561
0.111	-0.000567167	-0.399535
0.1111	-0.000570527	-0.397244
0.1112	-0.000573673	-0.394694
0.1113	-0.000576605	-0.39189
0.1114	-0.000579321	-0.388838
0.1115	-0.000581822	-0.385547
0.1116	-0.000584107	-0.382024
0.1117	-0.000586178	-0.378276
0.1118	-0.000588035	-0.374312
0.1119	-0.000589679	-0.370141
0.112	-0.000591112	-0.36577
0.1121	-0.000592335	-0.36121
0.1122	-0.000593351	-0.356469
0.1123	-0.000594161	-0.351556
0.1124	-0.000594767	-0.346481
0.1125	-0.000595172	-0.341252
0.1126	-0.000595378	-0.335878
0.1127	-0.000595389	-0.330369
0.1128	-0.000595206	-0.324733
0.1129	-0.000594833	-0.318979
0.113	-0.000594273	-0.313115
0.1131	-0.000593528	-0.307151
0.1132	-0.000592603	-0.301093
0.1133	-0.000591499	-0.294952
0.1134	-0.000590222	-0.288733
0.1135	-0.000588773	-0.282446
0.1136	-0.000587156	-0.276098
0.1137	-0.000585376	-0.269695
0.1138	-0.000583435	-0.263246
0.1139	-0.000581336	-0.256758
0.114	-0.000579085	-0.250236
0.1141	-0.000576683	-0.243688
0.1142	-0.000574136	-0.23712
0.1143	-0.000571446	-0.230537
0.1144	-0.000568617	-0.223947
0.1145	-0.000565653	-0.217355
0.1146	-0.000562558	-0.210766
0.1147	-0.000559336	-0.204185
0.1148	-0.000555989	-0.197619
0.1149	-0.000552522	-0.19107
0.115	-0.000548939	-0.184546
0.1151	-0.000545243	-0.178049
0.1152	-0.000541438	-0.171584
0.1153	-0.000537527	-0.165156
0.1154	-0.000533515	-0.158769
0.1155	-0.000529404	-0.152426
0.1156	-0.000525199	-0.14613
0.1157	-0.000520904	-0.139886
0.1158	-0.000516521	-0.133697
0.1159	-0.000512054	-0.127565
0.116	-0.000507506	-0.121494
0.1161	-0.000502883	-0.115486
0.1162	-0.000498185	-0.109545
0.1163	-0.000493418	-0.103673
0.1164	-0.000488585	-0.0978712
0.1165	-0.000483688	-0.0921432
0.1166	-0.000478731	-0.0864905
0.1167	-0.000473718	-0.0809153
0.1168	-0.000468652	-0.0754193
0.1169	-0.000463535	-0.0700042
0.117	-0.000458371	-0.0646717
0.1171	-0.000453164	-0.0594231
0.1172	-0.000447916	-0.0542598
0.1173	-0.00044263	-0.0491831
0.1174	-0.000437309	-0.0441941
0.1175	-0.000431956	-0.0392938
0.1176	-0.000426574	-0.0344831
0.1177	-0.000421167	-0.0297631
0.1178	-0.000415735	-0.0251342
0.1179	-0.000410283	-0.0205971
0.118	-0.000404813	-0.0161522
0.1181	-0.000399328	-0.0118002
0.1182	-0.00039383	-0.00754118
0.1183	-0.000388321	-0.00337559
0.1184	-0.000382805	0.000696419
0.1185	-0.000377283	0.00467471
0.1186	-0.000371758	0.00855924
0.1187	-0.000366233	0.01235
0.1188	-0.000360709	0.0160471
0.1189	-0.000355189	0.0196508
0.119	-0.000349675	0.0231611
0.1191	-0.000344169	0.0265784
0.1192	-0.000338673	0.0299031
0.1193	-0.000333189	0.0331354
0.1194	-0.000327719	0.0362759
0.1195	-0.000322265	0.0393251
0.1196	-0.000316829	0.0422835
0.1197	-0.000311412	0.0451517
0.1198	-0.000306017	0.0479303
0.1199	-0.000300645	0.05062
0.12	-0.000295298	0.0532215
0.1201	-0.000289977	0.0557357
0.1202	-0.000284684	0.058163
0.1203	-0.00027942	0.0605045
0.1204	-0.000274187	0.0627611
0.1205	-0.000268986	0.0649338
0.1206	-0.000263819	0.0670233
0.1207	-0.000258687	0.0690307
0.1208	-0.00025359	0.070957
0.1209	-0.000248531	0.0728031
0.121	-0.000243511	0.0745701
0.1211	-0.00023853	0.0762591
0.1212	-0.000233589	0.0778711
0.1213	-0.00022869	0.0794072
0.1214	-0.000223834	0.0808684
0.1215	-0.000219022	0.082256
0.1216	-0.000214254	0.0835711
0.1217	-0.000209531	0.0848148
0.1218	-0.000204855	0.0859883
0.1219	-0.000200225	0.0870928
0.122	-0.000195643	0.0881294
0.1221	-0.00019111	0.0890994
0.1222	-0.000186625	0.0900038
0.1223	-0.00018219	0.0908441
0.1224	-0.000177805	0.0916213
0.1225	-0.000173471	0.0923366
0.1226	-0.000169188	0.0929914
0.1227	-0.000164957	0.0935866
0.1228	-0.000160778	0.0941236
0.1229	-0.000156651	0.0946037
0.123	-0.000152577	0.0950282
0.1231	-0.000148557	0.0953981
0.1232	-0.000144589	0.0957148
0.1233	-0.000140676	0.0959795
0.1234	-0.000136817	0.0961933
0.1235	-0.000133011	0.0963576
0.1236	-0.00012926	0.0964734
0.1237	-0.000125564	0.0965421
0.1238	-0.000121922	0.0965648
0.1239	-0.000118335	0.0965427
0.124	-0.000114802	0.0964769
0.1241	-0.000111324	0.0963688
0.1242	-0.000107902	0.0962193
0.1243	-0.000104533	0.0960298
0.1244	-0.00010122	0.0958012
0.1245	-9.79608e-05	0.0955349
0.1246	-9.47565e-05	0.0952318
0.1247	-9.16066e-05	0.0948932
0.1248	-8.8511e-05	0.0945201
0.1249	-8.54695e-05	0.0941136
0.125	-8.2482e-05	0.0936749
0.1251	-7.95483e-05	0.093205
0.1252	-7.66682e-05	0.0927047
0.1253	-7.38415e-05	0.0921753
0.1254	-7.10678e-05	0.0916179
0.1255	-6.83469e-05	0.0910334
0.1256	-6.56785e-05	0.090423
0.1257	-6.30623e-05	0.0897875
0.1258	-6.0498e-05	0.089128
0.1259	-5.79852e-05	0.0884454
0.126	-5.55236e-05	0.0877407
0.1261	-5.31129e-05	0.0870148
0.1262	-5.07527e-05	0.0862687
0.1263	-4.84425e-05	0.0855032
0.1264	-4.6182e-05	0.0847193
0.1265	-4.39707e-05	0.0839179
0.1266	-4.18083e-05	0.0830998
0.1267	-3.96943e-05	0.0822658
0.1268	-3.76282e-05	0.0814169
0.1269	-3.56096e-05	0.0805538
0.127	-3.36381e-05	0.0796773
0.1271	-3.17131e-05	0.0787883
0.1272	-2.98342e-05	0.0778874
0.1273	-2.80009e-05	0.0769756
0.1274	-2.62126e-05	0.0760534
0.1275	-2.4469e-05	0.0751217
0.1276	-2.27695e-05	0.0741812
0.1277	-2.11135e-05	0.0732323
0.1278	-1.95007e-05	0.072276
0.1279	-1.79303e-05	0.0713129
0.128	-1.64018e-05	0.0703437
0.1281	-1.49148e-05	0.0693691
0.1282	-1.34687e-05	0.0683896
0.1283	-1.2063e-05	0.0674058
0.1284	-1.0697e-05	0.0664185
0.1285	-9.37025e-06	0.065428
0.1286	-8.0822e-06	0.0644351
0.1287	-6.83228e-06	0.0634402
0.1288	-5.61992e-06	0.062444
0.1289	-4.44457e-06	0.0614468
0.129	-3.30567e-06	0.0604493
0.1291	-2.20265e-06	0.059452
0.1292	-1.13494e-06	0.0584552
0.1293	-1.01984e-07	0.0574595
0.1294	8.97489e-07	0.0564654
0.1295	1.86262e-06	0.0547772
0.1296	2.79469e-06	0.0530597
0.1297	3.69427e-06	0.0513931
0.1298	4.56192e-06	0.0497763
0.1299	5.3982e-06	0.048208
0.13	6.20367e-06	0.0466869
0.1301	6.97879e-06	0.0452119
0.1302	7.72421e-06	0.0437815
0.1303	8.4405e-06	0.0423946
0.1304	9.12821e-06	0.0410499
0.1305	9.78791e-06	0.0397461
0.1306	1.04202e-05	0.0384821
0.1307	1.10255e-05	0.0372566
0.1308	1.16046e-05	0.0360685
0.1309	1.21579e-05	0.0349165
0.131	1.2686e-05	0.0337997
0.1311	1.31896e-05	0.0327168
0.1312	1.36692e-05	0.0316668
0.1313	1.41254e-05	0.0306487
0.1314	1.45588e-05	0.0296615
0.1315	1.497e-05	0.0287042
0.1316	1.53596e-05	0.0277759
0.1317	1.57281e-05	0.0268757
0.1318	1.60762e-05	0.0260027
0.1319	1.64045e-05	0.0251561
0.132	1.67134e-05	0.0243351
0.1321	1.70036e-05	0.0235389
0.1322	1.72756e-05	0.0227668
0.1323	1.75301e-05	0.0220179
0.1324	1.77675e-05	0.0212917
0.1325	1.79883e-05	0.0205874
0.1326	1.81931e-05	0.0199043
0.1327	1.83825e-05	0.0192418
0.1328	1.85568e-05	0.0185993
0.1329	1.87167e-05	0.0179762
0.133	1.88627e-05	0.0173719
0.1331	1.89951e-05	0.0167859
0.1332	1.91146e-05	0.0162177
0.1333	1.92214e-05	0.0156667
0.1334	1.93162e-05	0.0151323
0.1335	1.93993e-05	0.0146142
0.1336	1.94712e-05	0.0141119
0.1337	1.95322e-05	0.0136248
0.1338	1.95828e-05	0.0131525
0.1339	1.96234e-05	0.0126947
0.134	1.96544e-05	0.0122508
0.1341	1.9676e-05	0.0118205
0.1342	1.96888e-05	0.0114033
0.1343	1.9693e-05	0.010999
0.1344	1.9689e-05	0.010607
0.1345	1.96772e-05	0.0102271
0.1346	1.96578e-05	0.00985893
0.1347	1.96311e-05	0.00950209
0.1348	1.95975e-05	0.00915628
0.1349	1.95573e-05	0.00882118
0.135	1.95107e-05	0.00849648
0.1351	1.9458e-05	0.00818186
0.1352	1.93995e-05	0.00787695
0.1353	1.93354e-05	0.00758155
0.1354	1.92661e-05	0.0072954
0.1355	1.91917e-05	0.00701821
0.1356	1.91125e-05	0.00674973
0.1357	1.90288e-05	0.0064897
0.1358	1.89407e-05	0.00623788
0.1359	1.88484e-05	0.00599402
0.136	1.87523e-05	0.0057579
0.1361	1.86524e-05	0.00552929
0.1362	1.8549e-05	0.00530796
0.1363	1.84423e-05	0.00509371
0.1364	1.83324e-05	0.00488632
0.1365	1.82196e-05	0.0046856
0.1366	1.81039e-05	0.00449135
0.1367	1.79856e-05	0.00430337
0.1368	1.78648e-05	0.00412149
0.1369	1.77417e-05	0.00394552
0.137	1.76164e-05	0.00377529
0.1371	1.7489e-05	0.00361063
0.1372	1.73598e-05	0.00345138
0.1373	1.72288e-05	0.00329736
0.1374	1.70961e-05	0.00314844
0.1375	1.69619e-05	0.00300446
0.1376	1.68263e-05	0.00286526
0.1377	1.66893e-05	0.00273062
0.1378	1.65512e-05	0.00260048
0.1379	1.6412e-05	0.00247473
0.138	1.62718e-05	0.00235322
0.1381	1.61308e-05	0.00223583
0.1382	1.5989e-05	0.00212244
0.1383	1.58465e-05	0.00201292
0.1384	1.57035e-05	0.00190716
0.1385	1.55599e-05	0.00180504
0.1386	1.54159e-05	0.00170646
0.1387	1.52715e-05	0.00161131
0.1388	1.51269e-05	0.00151949
0.1389	1.49821e-05	0.00143088
0.139	1.48371e-05	0.00134541
0.1391	1.4692e-05	0.00126296
0.1392	1.4547e-05	0.00118345
0.1393	1.4402e-05	0.00110679
0.1394	1.42571e-05	0.00103288
0.1395	1.41124e-05	0.000961657
0.1396	1.39679e-05	0.000893023
0.1397	1.38237e-05	0.000826902
0.1398	1.36798e-05	0.000763217
0.1399	1.35363e-05	0.000701891
0.14	1.33932e-05	0.000642852
0.1401	1.32504e-05	0.000586028
0.1402	1.31082e-05	0.000531253
0.1403	1.29664e-05	0.000478561
0.1404	1.28253e-05	0.000427885
0.1405	1.26847e-05	0.000379163
0.1406	1.25448e-05	0.000332333
0.1407	1.24056e-05	0.000287335
0.1408	1.2267e-05	0.000244112
0.1409	1.21292e-05	0.000202606
0.141	1.19922e-05	0.000162764
0.1411	1.18559e-05	0.000124532
0.1412	1.17204e-05	8.78583e-05
0.1413	1.15858e-05	5.26934e-05
0.1414	1.1452e-05	1.89887e-05
0.1415	1.1319e-05	-1.33031e-05
0.1416	1.1187e-05	-4.42278e-05
0.1417	1.10559e-05	-7.38296e-05
0.1418	1.09256e-05	-0.000102152
0.1419	1.07964e-05	-0.000129236
0.142	1.0668e-05	-0.000155123
0.1421	1.05407e-05	-0.000179852
0.1422	1.04143e-05	-0.000203462
0.1423	1.02889e-05	-0.000225989
0.1424	1.01645e-05	-0.00024747
0.1425	1.00412e-05	-0.000267938
0.1426	9.91871e-06	-0.00028743
0.1427	9.79729e-06	-0.000306072
0.1428	9.67691e-06	-0.000323798
0.1429	9.55758e-06	-0.00034064
0.143	9.43929e-06	-0.000356626
0.1431	9.32205e-06	-0.000371787
0.1432	9.20587e-06	-0.00038615
0.1433	9.09076e-06	-0.000399744
0.1434	8.97671e-06	-0.000412593
0.1435	8.86373e-06	-0.000424726
0.1436	8.75182e-06	-0.000436165
0.1437	8.64098e-06	-0.000446937
0.1438	8.53122e-06	-0.000457063
0.1439	8.42253e-06	-0.000466567
0.144	8.31491e-06	-0.000475472
0.1441	8.20837e-06	-0.000483798
0.1442	8.10291e-06	-0.000491567
0.1443	7.99852e-06	-0.000498798
0.1444	7.8952e-06	-0.000505511
0.1445	7.79294e-06	-0.000511726
0.1446	7.69176e-06	-0.000517459
0.1447	7.59164e-06	-0.00052273
0.1448	7.49258e-06	-0.000527555
0.1449	7.39458e-06	-0.000531951
0.145	7.29764e-06	-0.000535934
0.1451	7.20166e-06	-0.00053952
0.1452	7.10673e-06	-0.000542819
0.1453	7.01284e-06	-0.000545749
0.1454	6.91999e-06	-0.000548322
0.1455	6.82817e-06	-0.000550553
0.1456	6.73738e-06	-0.000552456
0.1457	6.64762e-06	-0.000554043
0.1458	6.55887e-06	-0.000555326
0.1459	6.47113e-06	-0.000556319
0.146	6.3844e-06	-0.000557032
0.1461	6.29867e-06	-0.000557478
0.1462	6.21393e-06	-0.000557666
0.1463	6.13018e-06	-0.000557609
0.1464	6.04741e-06	-0.000557316
0.1465	5.96562e-06	-0.000556797
0.1466	5.88479e-06	-0.000556062
0.1467	5.80492e-06	-0.000555121
0.1468	5.726e-06	-0.000553981
0.1469	5.64803e-06	-0.000552653
0.147	5.571e-06	-0.000551145
0.1471	5.49491e-06	-0.000549464
0.1472	5.41973e-06	-0.00054762
0.1473	5.34548e-06	-0.000545618
0.1474	5.27213e-06	-0.000543467
0.1475	5.19969e-06	-0.000541175
0.1476	5.12805e-06	-0.000538747
0.1477	5.0573e-06	-0.000536286
0.1478	4.98744e-06	-0.0005337
0.1479	4.91844e-06	-0.000530995
0.148	4.8503e-06	-0.000528178
0.1481	4.78303e-06	-0.000525254
0.1482	4.7166e-06	-0.000522229
0.1483	4.651e-06	-0.000519108
0.1484	4.58625e-06	-0.000515897
0.1485	4.52231e-06	-0.000512601
0.1486	4.45919e-06	-0.000509225
0.1487	4.39688e-06	-0.000505773
0.1488	4.33537e-06	-0.00050225
0.1489	4.27465e-06	-0.000498661
0.149	4.21472e-06	-0.00049501
0.1491	4.15556e-06	-0.000491301
0.1492	4.09717e-06	-0.000487537
0.1493	4.03955e-06	-0.000483724
0.1494	3.98267e-06	-0.000479863
0.1495	3.92654e-06	-0.00047596
0.1496	3.87115e-06	-0.000472017
0.1497	3.81648e-06	-0.000468038
0.1498	3.76254e-06	-0.000464026
0.1499	3.70931e-06	-0.000459984
0.15	3.65679e-06	-0.000455914
0.1501	3.60488e-06	-0.00045182
0.1502	3.55367e-06	-0.0004478
0.1503	3.50314e-06	-0.000443757
0.1504	3.45328e-06	-0.000439695
0.1505	3.40409e-06	-0.000435616
0.1506	3.35556e-06	-0.000431523
0.1507	3.30768e-06	-0.000427417
0.1508	3.26045e-06	-0.000423301
0.1509	3.21386e-06	-0.000419178
0.151	3.1679e-06	-0.000415048
0.1511	3.12256e-06	-0.000410914
0.1512	3.07784e-06	-0.000406779
0.1513	3.03372e-06	-0.000402643
0.1514	2.99021e-06	-0.000398508
0.1515	2.94729e-06	-0.000394376
0.1516	2.90497e-06	-0.000390249
0.1517	2.86322e-06	-0.000386128
0.1518	2.82204e-06	-0.000382015
0.1519	2.78144e-06	-0.00037791
0.152	2.74139e-06	-0.000373816
0.1521	2.70189e-06	-0.000369733
0.1522	2.66295e-06	-0.000365663
0.1523	2.62454e-06	-0.000361607
0.1524	2.58666e-06	-0.000357566
0.1525	2.54932e-06	-0.000353541
0.1526	2.51241e-06	-0.000349532
0.1527	2.47601e-06	-0.000345636
0.1528	2.44013e-06	-0.000341756
0.1529	2.40474e-06	-0.000337893
0.153	2.36985e-06	-0.000334047
0.1531	2.33545e-06	-0.000330219
0.1532	2.30153e-06	-0.000326411
0.1533	2.26808e-06	-0.000322623
0.1534	2.23511e-06	-0.000318855
0.1535	2.2026e-06	-0.000315109
0.1536	2.17055e-06	-0.000311385
0.1537	2.13896e-06	-0.000307683
0.1538	2.10781e-06	-0.000304004
0.1539	2.0771e-06	-0.000300349
0.154	2.04683e-06	-0.000296718
0.1541	2.01698e-06	-0.000293112
0.1542	1.98757e-06	-0.000289531
0.1543	1.95857e-06	-0.000285975
0.1544	1.92998e-06	-0.000282445
0.1545	1.9018e-06	-0.000278942
0.1546	1.87403e-06	-0.000275465
0.1547	1.84665e-06	-0.000272014
0.1548	1.81966e-06	-0.000268591
0.1549	1.79306e-06	-0.000265195
0.155	1.76685e-06	-0.000261827
0.1551	1.74093e-06	-0.000258487
0.1552	1.71538e-06	-0.000255269
0.1553	1.6902e-06	-0.000252076
0.1554	1.66538e-06	-0.000248909
0.1555	1.64092e-06	-0.000245767
0.1556	1.61681e-06	-0.000242652
0.1557	1.59305e-06	-0.000239562
0.1558	1.56963e-06	-0.000236499
0.1559	1.54655e-06	-0.000233461
0.156	1.52381e-06	-0.000230451
0.1561	1.50139e-06	-0.000227467
0.1562	1.4793e-06	-0.000224509
0.1563	1.45753e-06	-0.000221578
0.1564	1.43608e-06	-0.000218674
0.1565	1.41494e-06	-0.000215797
0.1566	1.39411e-06	-0.000212947
0.1567	1.37358e-06	-0.000210124
0.1568	1.35335e-06	-0.000207327
0.1569	1.33342e-06	-0.000204558
0.157	1.31378e-06	-0.000201815
0.1571	1.29442e-06	-0.000199099
0.1572	1.27535e-06	-0.000196411
0.1573	1.25656e-06	-0.000193749
0.1574	1.23805e-06	-0.000191113
0.1575	1.21981e-06	-0.000188505
0.1576	1.20175e-06	-0.000185923
0.1577	1.18396e-06	-0.000183461
0.1578	1.16644e-06	-0.000181023
0.1579	1.14917e-06	-0.000178609
0.158	1.13215e-06	-0.000176218
0.1581	1.11538e-06	-0.000173851
0.1582	1.09886e-06	-0.000171507
0.1583	1.08259e-06	-0.000169186
0.1584	1.06655e-06	-0.000166889
0.1585	1.05076e-06	-0.000164615
0.1586	1.03519e-06	-0.000162364
0.1587	1.01986e-06	-0.000160136
0.1588	1.00475e-06	-0.000157931
0.1589	9.89867e-07	-0.000155749
0.159	9.75205e-07	-0.00015359
0.1591	9.60761e-07	-0.000151453
0.1592	9.46531e-07	-0.00014934
0.1593	9.32514e-07	-0.000147248
0.1594	9.18705e-07	-0.00014518
0.1595	9.05102e-07	-0.000143133
0.1596	8.91702e-07	-0.000141109
0.1597	8.78502e-07	0
0.1598	8.65499e-07	0
0.16	8.40009e-07	0
0.1625	5.59958e-07	0
0.165	3.55061e-07	0
0.1675	1.96781e-07	0
0.17	7.34385e-08	0
0.1725	-2.30735e-08	0
0.175	-9.80999e-08	0
0.1775	-1.56582e-07	0
0.18	-2.02137e-07	0
0.1825	-2.37589e-07	0
0.185	-2.65144e-07	0
0.1875	-2.86527e-07	0
0.19	-3.03085e-07	0
0.1925	-3.15872e-07	0
0.195	-3.25711e-07	0
0.1975	-3.33245e-07	0
0.2	-3.38978e-07	0
0.2025	-3.43302e-07	0
0.205	-3.46526e-07	0
0.2075	-3.4889e-07	0
0.21	-3.50581e-07	0
0.2125	-3.51748e-07	0
0.215	-3.52504e-07	0
0.2175	-3.52939e-07	0
0.22	-3.53124e-07	0
0.2225	-3.53114e-07	0
0.225	-3.52952e-07	0
0.2275	-3.5267e-07	0
0.23	-3.52296e-07	0
0.2325	-3.5185e-07	0
0.235	-3.51348e-07	0
0.2375	-3.50802e-07	0
0.24	-3.50223e-07	0
0.2425	-3.49617e-07	0
0.245	-3.48992e-07	0
0.2475	-3.48351e-07	0
0.25	-3.47698e-07	0
0.2525	-3.47036e-07	0
0.255	-3.46368e-07	0
0.2575	-3.45695e-07	0
0.26	-3.45018e-07	0
0.2625	-3.44339e-07	0
0.265	-3.43658e-07	0
0.2675	-3.42977e-07	0
0.27	-3.42295e-07	0
0.2725	-3.41613e-07	0
0.275	-3.40931e-07	0
0.2775	-3.40249e-07	0
0.28	-3.39569e-07	0
0.2825	-3.38889e-07	0
0.285	-3.3821e-07	0
0.2875	-3.37532e-07	0
0.29	-3.36855e-07	0
0.2925	-3.36179e-07	0
0.295	-3.35505e-07	0
0.2975	-3.34832e-07	0
0.3	-1.3922e-06	0
0.3001	-1.91568e-06	-0.00476628
0.3002	-2.51537e-06	-0.00574176
0.3003	-3.19946e-06	-0.00683363
0.3004	-3.97629e-06	-0.00805401
0.3005	-4.85424e-06	-0.00941498
0.3006	-5.84145e-06	-0.0109282
0.3007	-6.94563e-06	-0.0126047
0.3008	-8.17382e-06	-0.0144541
0.3009	-9.53226e-06	-0.0164845
0.301	-1.10263e-05	-0.0187023
0.3011	-1.26603e-05	-0.0211118
0.3012	-1.44378e-05	-0.0237153
0.3013	-1.63614e-05	-0.0265135
0.3014	-1.84331e-05	-0.0295053
0.3015	-2.06539e-05	-0.032688
0.3016	-2.30246e-05	-0.0360579
0.3017	-2.55453e-05	-0.0396102
0.3018	-2.82157e-05	-0.0433393
0.3019	-3.1035e-05	-0.0472389
0.302	-3.40021e-05	-0.0513021
0.3021	-3.71158e-05	-0.0555218
0.3022	-4.03745e-05	-0.0598903
0.3023	-4.37762e-05	-0.0643999
0.3024	-4.7319e-05	-0.0690427
0.3025	-5.10007e-05	-0.0738105
0.3026	-5.48191e-05	-0.0786954
0.3027	-5.87715e-05	-0.0836894
0.3028	-6.28554e-05	-0.0887843
0.3029	-6.7068e-05	-0.0939723
0.303	-7.14067e-05	-0.0992453
0.3031	-7.58684e-05	-0.104596
0.3032	-8.04504e-05	-0.110016
0.3033	-8.51495e-05	-0.115499
0.3034	-8.99628e-05	-0.121037
0.3035	-9.48871e-05	-0.126622
0.3036	-9.99192e-05	-0.132249
0.3037	-0.000105056	-0.137911
0.3038	-0.000110295	-0.1436
0.3039	-0.000115631	-0.149311
0.304	-0.000121063	-0.155037
0.3041	-0.000126587	-0.160773
0.3042	-0.000132199	-0.166513
0.3043	-0.000137896	-0.172251
0.3044	-0.000143676	-0.177982
0.3045	-0.000149534	-0.183701
0.3046	-0.000155467	-0.189404
0.3047	-0.000161473	-0.195085
0.3048	-0.000167548	-0.200739
0.3049	-0.000173689	-0.206363
0.305	-0.000179892	-0.211953
0.3051	-0.000186154	-0.217504
0.3052	-0.000192473	-0.223013
0.3053	-0.000198844	-0.228476
0.3054	-0.000205265	-0.23389
0.3055	-0.000211733	-0.239252
0.3056	-0.000218245	-0.244558
0.3057	-0.000224797	-0.249806
0.3058	-0.000231387	-0.254992
0.3059	-0.000238011	-0.260115
0.306	-0.000244667	-0.265172
0.3061	-0.000251351	-0.27016
0.3062	-0.000258062	-0.275077
0.3063	-0.000264795	-0.279922
0.3064	-0.000271548	-0.284693
0.3065	-0.000278319	-0.289387
0.3066	-0.000285104	-0.294003
0.3067	-0.000291901	-0.29854
0.3068	-0.000298708	-0.302997
0.3069	-0.000305521	-0.307371
0.307	-0.000312338	-0.311663
0.3071	-0.000319157	-0.31587
0.3072	-0.000325975	-0.319992
0.3073	-0.00033279	-0.324029
0.3074	-0.000339599	-0.327979
0.3075	-0.0003464	-0.331842
0.3076	-0.000353191	-0.335617
0.3077	-0.000359969	-0.33924
0.3078	-0.000366733	-0.342759
0.3079	-0.00037348	-0.34619
0.308	-0.000380208	-0.349532
0.3081	-0.000386915	-0.352786
0.3082	-0.0003936	-0.355952
0.3083	-0.000400259	-0.359029
0.3084	-0.000406892	-0.362019
0.3085	-0.000413495	-0.36492
0.3086	-0.000420066	-0.367733
0.3087	-0.000426601	-0.370455
0.3088	-0.000433095	-0.373083
0.3089	-0.000439542	-0.375612
0.309	-0.000445934	-0.378032
0.3091	-0.000452263	-0.380335
0.3092	-0.00045852	-0.382508
0.3093	-0.000464693	-0.384538
0.3094	-0.000470774	-0.386411
0.3095	-0.00047675	-0.388112
0.3096	-0.000482613	-0.389626
0.3097	-0.000488351	-0.39094
0.3098	-0.000493954	-0.392041
0.3099	-0.000499413	-0.392917
0.31	-0.00050472	-0.393558
0.3101	-0.000509866	-0.393955
0.3102	-0.000514844	-0.3941
0.3103	-0.000519647	-0.393987
0.3104	-0.000524269	-0.393612
0.3105	-0.000528705	-0.392973
0.3106	-0.00053295	-0.392068
0.3107	-0.000537001	-0.390896
0.3108	-0.000540852	-0.389459
0.3109	-0.000544503	-0.387759
0.311	-0.00054795	-0.385799
0.3111	-0.000551192	-0.383584
0.3112	-0.000554227	-0.381118
0.3113	-0.000557055	-0.378408
0.3114	-0.000559674	-0.375459
0.3115	-0.000562086	-0.372278
0.3116	-0.00056429	-0.368873
0.3117	-0.000566286	-0.365252
0.3118	-0.000568076	-0.361421
0.3119	-0.000569661	-0.357391
0.312	-0.000571041	-0.353168
0.3121	-0.000572219	-0.348763
0.3122	-0.000573197	-0.344182
0.3123	-0.000573976	-0.339436
0.3124	-0.000574558	-0.334533
0.3125	-0.000574946	-0.329481
0.3126	-0.000575142	-0.32429
0.3127	-0.000575149	-0.318969
0.3128	-0.000574969	-0.313524
0.3129	-0.000574606	-0.307966
0.313	-0.000574062	-0.302302
0.3131	-0.00057334	-0.296541
0.3132	-0.000572443	-0.29069
0.3133	-0.000571375	-0.284758
0.3134	-0.000570138	-0.278752
0.3135	-0.000568736	-0.27268
0.3136	-0.000567172	-0.266548
0.3137	-0.00056545	-0.260365
0.3138	-0.000563573	-0.254136
0.3139	-0.000561544	-0.24787
0.314	-0.000559367	-0.241571
0.3141	-0.000557045	-0.235247
0.3142	-0.000554582	-0.228904
0.3143	-0.000551982	-0.222547
0.3144	-0.000549248	-0.216183
0.3145	-0.000546383	-0.209817
0.3146	-0.000543392	-0.203453
0.3147	-0.000540277	-0.197099
0.3148	-0.000537043	-0.190757
0.3149	-0.000533693	-0.184434
0.315	-0.00053023	-0.178133
0.3151	-0.000526659	-0.171859
0.3152	-0.000522982	-0.165617
0.3153	-0.000519204	-0.159409
0.3154	-0.000515327	-0.153241
0.3155	-0.000511355	-0.147116
0.3156	-0.000507293	-0.141037
0.3157	-0.000503142	-0.135007
0.3158	-0.000498908	-0.12903
0.3159	-0.000494592	-0.123109
0.316	-0.000490199	-0.117247
0.3161	-0.000485732	-0.111446
0.3162	-0.000481194	-0.105709
0.3163	-0.000476589	-0.100039
0.3164	-0.000471919	-0.0944371
0.3165	-0.000467189	-0.0889062
0.3166	-0.000462401	-0.0834481
0.3167	-0.000457558	-0.0780648
0.3168	-0.000452664	-0.0727581
0.3169	-0.000447721	-0.0675295
0.317	-0.000442733	-0.0623807
0.3171	-0.000437703	-0.057313
0.3172	-0.000432633	-0.0523276
0.3173	-0.000427527	-0.0474259
0.3174	-0.000422388	-0.0426089
0.3175	-0.000417217	-0.0378775
0.3176	-0.000412019	-0.0332327
0.3177	-0.000406795	-0.0286753
0.3178	-0.000401549	-0.024206
0.3179	-0.000396283	-0.0198253
0.318	-0.000390999	-0.0155338
0.3181	-0.000385701	-0.0113318
0.3182	-0.00038039	-0.00721969
0.3183	-0.000375069	-0.0031978
0.3184	-0.000369741	0.000733702
0.3185	-0.000364408	0.00457471
0.3186	-0.000359072	0.00832516
0.3187	-0.000353735	0.0119851
0.3188	-0.000348399	0.0155546
0.3189	-0.000343068	0.0190338
0.319	-0.000337742	0.0224229
0.3191	-0.000332424	0.0257222
0.3192	-0.000327115	0.0289319
0.3193	-0.000321819	0.0320526
0.3194	-0.000316536	0.0350846
0.3195	-0.000311268	0.0380284
0.3196	-0.000306017	0.0408845
0.3197	-0.000300786	0.0436535
0.3198	-0.000295575	0.0463361
0.3199	-0.000290387	0.0489328
0.32	-0.000285222	0.0514443
0.3201	-0.000280083	0.0538715
0.3202	-0.00027497	0.0562149
0.3203	-0.000269886	0.0584755
0.3204	-0.000264832	0.0606541
0.3205	-0.000259809	0.0627515
0.3206	-0.000254818	0.0647688
0.3207	-0.000249861	0.0667067
0.3208	-0.000244939	0.0685663
0.3209	-0.000240053	0.0703486
0.321	-0.000235204	0.0720544
0.3211	-0.000230393	0.0736848
0.3212	-0.000225621	0.075241
0.3213	-0.00022089	0.0767238
0.3214	-0.0002162	0.0781344
0.3215	-0.000211552	0.0794739
0.3216	-0.000206947	0.0807434
0.3217	-0.000202386	0.0819439
0.3218	-0.000197869	0.0830767
0.3219	-0.000193398	0.0841428
0.322	-0.000188972	0.0851434
0.3221	-0.000184593	0.0860796
0.3222	-0.000180262	0.0869526
0.3223	-0.000175979	0.0877636
0.3224	-0.000171743	0.0885137
0.3225	-0.000167557	0.0892041
0.3226	-0.000163421	0.089836
0.3227	-0.000159334	0.0904104
0.3228	-0.000155298	0.0909287
0.3229	-0.000151312	0.0913921
0.323	-0.000147378	0.0918016
0.3231	-0.000143494	0.0921586
0.3232	-0.000139663	0.0924641
0.3233	-0.000135883	0.0927194
0.3234	-0.000132155	0.0929256
0.3235	-0.00012848	0.093084
0.3236	-0.000124857	0.0931956
0.3237	-0.000121287	0.0932617
0.3238	-0.000117769	0.0932833
0.3239	-0.000114304	0.0932617
0.324	-0.000110893	0.093198
0.3241	-0.000107534	0.0930933
0.3242	-0.000104227	0.0929488
0.3243	-0.000100974	0.0927655
0.3244	-9.77737e-05	0.0925446
0.3245	-9.46261e-05	0.0922871
0.3246	-9.15311e-05	0.0919943
0.3247	-8.84887e-05	0.0916671
0.3248	-8.54987e-05	0.0913066
0.3249	-8.2561e-05	0.0909139
0.325	-7.96754e-05	0.09049
0.3251	-7.68418e-05	0.090036
0.3252	-7.406e-05	0.0895527
0.3253	-7.13296e-05	0.0890414
0.3254	-6.86504e-05	0.088503
0.3255	-6.60223e-05	0.0879385
0.3256	-6.34449e-05	0.0873488
0.3257	-6.09178e-05	0.086735
0.3258	-5.84409e-05	0.086098
0.3259	-5.60138e-05	0.0854387
0.326	-5.36361e-05	0.0847581
0.3261	-5.13075e-05	0.084057
0.3262	-4.90277e-05	0.0833363
0.3263	-4.67962e-05	0.082597
0.3264	-4.46126e-05	0.0818399
0.3265	-4.24767e-05	0.0810658
0.3266	-4.03879e-05	0.0802757
0.3267	-3.83458e-05	0.0794702
0.3268	-3.63501e-05	0.0786503
0.3269	-3.44002e-05	0.0778166
0.327	-3.24958e-05	0.0769701
0.3271	-3.06363e-05	0.0761114
0.3272	-2.88213e-05	0.0752414
0.3273	-2.70504e-05	0.0743607
0.3274	-2.5323e-05	0.07347
0.3275	-2.36386e-05	0.0725702
0.3276	-2.19969e-05	0.0716618
0.3277	-2.03972e-05	0.0707454
0.3278	-1.88391e-05	0.0698218
0.3279	-1.7322e-05	0.0688916
0.328	-1.58455e-05	0.0679556
0.3281	-1.4409e-05	0.0670143
0.3282	-1.3012e-05	0.0660683
0.3283	-1.16539e-05	0.0651182
0.3284	-1.03343e-05	0.0641646
0.3285	-9.05259e-06	0.063208
0.3286	-7.80823e-06	0.062249
0.3287	-6.60069e-06	0.0612881
0.3288	-5.42944e-06	0.0603259
0.3289	-4.29394e-06	0.0593629
0.329	-3.19363e-06	0.0583995
0.3291	-2.12798e-06	0.0574362
0.3292	-1.09644e-06	0.0564735
0.3293	-9.84667e-08	0.0555118
0.3294	8.6742e-07	0.0545517
0.3295	1.79988e-06	0.0529208
0.3296	2.70042e-06	0.0512616
0.3297	3.56956e-06	0.0496516
0.3298	4.40787e-06	0.0480898
0.3299	5.21587e-06	0.0465748
0.33	5.99412e-06	0.0451054
0.3301	6.74307e-06	0.0436805
0.3302	7.46335e-06	0.0422987
0.3303	8.15548e-06	0.0409589
0.3304	8.82001e-06	0.0396598
0.3305	9.45748e-06	0.0384004
0.3306	1.00684e-05	0.0371793
0.3307	1.06534e-05	0.0359955
0.3308	1.1213e-05	0.0348477
0.3309	1.17477e-05	0.0337349
0.331	1.22581e-05	0.032656
0.3311	1.27447e-05	0.0316099
0.3312	1.32082e-05	0.0305955
0.3313	1.36491e-05	0.029612
0.3314	1.4068e-05	0.0286583
0.3315	1.44654e-05	0.0277336
0.3316	1.48419e-05	0.0268368
0.3317	1.51981e-05	0.0259672
0.3318	1.55346e-05	0.0251238
0.3319	1.58518e-05	0.024306
0.332	1.61505e-05	0.0235129
0.3321	1.6431e-05	0.0227437
0.3322	1.6694e-05	0.0219978
0.3323	1.69399e-05	0.0212744
0.3324	1.71694e-05	0.0205728
0.3325	1.7383e-05	0.0198924
0.3326	1.7581e-05	0.0192325
0.3327	1.77641e-05	0.0185925
0.3328	1.79327e-05	0.0179718
0.3329	1.80873e-05	0.0173698
0.333	1.82285e-05	0.0167861
0.3331	1.83566e-05	0.01622
0.3332	1.84722e-05	0.0156711
0.3333	1.85756e-05	0.0151387
0.3334	1.86673e-05	0.0146226
0.3335	1.87478e-05	0.014122
0.3336	1.88174e-05	0.0136367
0.3337	1.88765e-05	0.0131662
0.3338	1.89255e-05	0.0127099
0.3339	1.89649e-05	0.0122676
0.334	1.89949e-05	0.0118388
0.3341	1.9016e-05	0.0114231
0.3342	1.90285e-05	0.0110201
0.3343	1.90327e-05	0.0106294
0.3344	1.9029e-05	0.0102508
0.3345	1.90176e-05	0.00988374
0.3346	1.8999e-05	0.00952803
0.3347	1.89734e-05	0.00918328
0.3348	1.8941e-05	0.00884919
0.3349	1.89023e-05	0.00852545
0.335	1.88574e-05	0.00821174
0.3351	1.88066e-05	0.00790778
0.3352	1.87502e-05	0.00761321
0.3353	1.86884e-05	0.00732783
0.3354	1.86215e-05	0.00705137
0.3355	1.85498e-05	0.00678357
0.3356	1.84734e-05	0.00652419
0.3357	1.83926e-05	0.00627297
0.3358	1.83076e-05	0.00602968
0.3359	1.82186e-05	0.00579408
0.336	1.81258e-05	0.00556595
0.3361	1.80294e-05	0.00534508
0.3362	1.79296e-05	0.00513124
0.3363	1.78266e-05	0.00492423
0.3364	1.77205e-05	0.00472386
0.3365	1.76116e-05	0.00452993
0.3366	1.74999e-05	0.00434224
0.3367	1.73857e-05	0.00416061
0.3368	1.72691e-05	0.00398488
0.3369	1.71502e-05	0.00381485
0.337	1.70292e-05	0.00365037
0.3371	1.69062e-05	0.00349126
0.3372	1.67814e-05	0.00333738
0.3373	1.66549e-05	0.00318856
0.3374	1.65268e-05	0.00304466
0.3375	1.63972e-05	0.00290553
0.3376	1.62662e-05	0.00277102
0.3377	1.6134e-05	0.00264092
0.3378	1.60006e-05	0.00251518
0.3379	1.58662e-05	0.00239367
0.338	1.57308e-05	0.00227626
0.3381	1.55946e-05	0.00216283
0.3382	1.54577e-05	0.00205326
0.3383	1.53201e-05	0.00194743
0.3384	1.51819e-05	0.00184523
0.3385	1.50432e-05	0.00174655
0.3386	1.49041e-05	0.00165129
0.3387	1.47647e-05	0.00155933
0.3388	1.4625e-05	0.00147059
0.3389	1.44851e-05	0.00138497
0.339	1.4345e-05	0.00130236
0.3391	1.42049e-05	0.00122267
0.3392	1.40648e-05	0.00114583
0.3393	1.39248e-05	0.00107173
0.3394	1.37848e-05	0.00100031
0.3395	1.3645e-05	0.000931461
0.3396	1.35054e-05	0.000865121
0.3397	1.33661e-05	0.000801209
0.3398	1.32271e-05	0.000739649
0.3399	1.30884e-05	0.000680368
0.34	1.29501e-05	0.000623296
0.3401	1.28122e-05	0.000568363
0.3402	1.26748e-05	0.000515424
0.3403	1.25379e-05	0.000464495
0.3404	1.24015e-05	0.000415513
0.3405	1.22658e-05	0.000368419
0.3406	1.21306e-05	0.000323151
0.3407	1.19961e-05	0.000279654
0.3408	1.18622e-05	0.000237869
0.3409	1.17291e-05	0.000197744
0.341	1.15967e-05	0.000159226
0.3411	1.1465e-05	0.000122262
0.3412	1.13341e-05	8.68041e-05
0.3413	1.1204e-05	5.2803e-05
0.3414	1.10747e-05	2.02122e-05
0.3415	1.09463e-05	-1.1014e-05
0.3416	1.08187e-05	-4.09197e-05
0.3417	1.0692e-05	-6.95478e-05
0.3418	1.05661e-05	-9.69399e-05
0.3419	1.04412e-05	-0.000123136
0.342	1.03172e-05	-0.000148176
0.3421	1.01942e-05	-0.000172098
0.3422	1.0072e-05	-0.000194938
0.3423	9.95086e-06	-0.000216733
0.3424	9.83065e-06	-0.000237517
0.3425	9.71142e-06	-0.000257323
0.3426	9.5931e-06	-0.000276185
0.3427	9.47578e-06	-0.000294215
0.3428	9.35945e-06	-0.00031136
0.3429	9.24413e-06	-0.000327651
0.343	9.12982e-06	-0.000343117
0.3431	9.01653e-06	-0.000357785
0.3432	8.90426e-06	-0.000371683
0.3433	8.79301e-06	-0.000384837
0.3434	8.6828e-06	-0.000397274
0.3435	8.57361e-06	-0.000409017
0.3436	8.46545e-06	-0.000420092
0.3437	8.35834e-06	-0.000430522
0.3438	8.25225e-06	-0.000440329
0.3439	8.14721e-06	-0.000449535
0.344	8.0432e-06	-0.000458162
0.3441	7.94023e-06	-0.00046623
0.3442	7.83829e-06	-0.00047376
0.3443	7.73739e-06	-0.000480771
0.3444	7.63752e-06	-0.000487281
0.3445	7.53869e-06	-0.00049331
0.3446	7.44088e-06	-0.000498874
0.3447	7.34411e-06	-0.000503992
0.3448	7.24835e-06	-0.000508679
0.3449	7.15362e-06	-0.000512951
0.345	7.05991e-06	-0.000516825
0.3451	6.96714e-06	-0.000520315
0.3452	6.87539e-06	-0.000523517
0.3453	6.78464e-06	-0.000526361
0.3454	6.69489e-06	-0.000528862
0.3455	6.60614e-06	-0.000531032
0.3456	6.51839e-06	-0.000532886
0.3457	6.43162e-06	-0.000534435
0.3458	6.34583e-06	-0.000535691
0.3459	6.26101e-06	-0.000536666
0.346	6.17717e-06	-0.000537372
0.3461	6.0943e-06	-0.00053782
0.3462	6.01238e-06	-0.000538019
0.3463	5.93142e-06	-0.000537981
0.3464	5.8514e-06	-0.000537716
0.3465	5.77232e-06	-0.000537233
0.3466	5.69418e-06	-0.000536541
0.3467	5.61696e-06	-0.00053565
0.3468	5.54066e-06	-0.000534568
0.3469	5.46528e-06	-0.000533304
0.347	5.39081e-06	-0.000531865
0.3471	5.31723e-06	-0.000530261
0.3472	5.24454e-06	-0.000528498
0.3473	5.17275e-06	-0.000526584
0.3474	5.10182e-06	-0.000524525
0.3475	5.03177e-06	-0.00052233
0.3476	4.96252e-06	-0.000520004
0.3477	4.89412e-06	-0.000517635
0.3478	4.82657e-06	-0.000515145
0.3479	4.75986e-06	-0.00051254
0.348	4.69399e-06	-0.000509828
0.3481	4.62894e-06	-0.000507013
0.3482	4.56471e-06	-0.0005041
0.3483	4.50129e-06	-0.000501096
0.3484	4.43867e-06	-0.000498005
0.3485	4.37685e-06	-0.000494831
0.3486	4.31582e-06	-0.000491581
0.3487	4.25556e-06	-0.000488258
0.3488	4.19608e-06	-0.000484867
0.3489	4.13737e-06	-0.000481412
0.349	4.07941e-06	-0.000477897
0.3491	4.0222e-06	-0.000474326
0.3492	3.96573e-06	-0.000470703
0.3493	3.91e-06	-0.000467032
0.3494	3.855e-06	-0.000463316
0.3495	3.80071e-06	-0.000459559
0.3496	3.74714e-06	-0.000455763
0.3497	3.69427e-06	-0.000451933
0.3498	3.64209e-06	-0.000448071
0.3499	3.59061e-06	-0.00044418
0.35	3.53981e-06	-0.000440263
0.3501	3.48961e-06	-0.000436322
0.3502	3.44008e-06	-0.000432441
0.3503	3.39121e-06	-0.000428539
0.3504	3.343e-06	-0.000424619
0.3505	3.29543e-06	-0.000420683
0.3506	3.24849e-06	-0.000416733
0.3507	3.20219e-06	-0.000412772
0.3508	3.15651e-06	-0.000408802
0.3509	3.11144e-06	-0.000404824
0.351	3.06699e-06	-0.000400841
0.3511	3.02313e-06	-0.000396855
0.3512	2.97987e-06	-0.000392866
0.3513	2.9372e-06	-0.000388878
0.3514	2.89511e-06	-0.000384891
0.3515	2.8536e-06	-0.000380908
0.3516	2.81265e-06	-0.000376929
0.3517	2.77227e-06	-0.000372957
0.3518	2.73243e-06	-0.000368992
0.3519	2.69315e-06	-0.000365036
0.352	2.65441e-06	-0.00036109
0.3521	2.6162e-06	-0.000357155
0.3522	2.57851e-06	-0.000353233
0.3523	2.54135e-06	-0.000349325
0.3524	2.50471e-06	-0.000345431
0.3525	2.46857e-06	-0.000341553
0.3526	2.43287e-06	-0.000337691
0.3527	2.39767e-06	-0.000333926
0.3528	2.36295e-06	-0.000330178
0.3529	2.32872e-06	-0.000326446
0.353	2.29497e-06	-0.000322731
0.3531	2.26168e-06	-0.000319035
0.3532	2.22887e-06	-0.000315358
0.3533	2.19651e-06	-0.000311701
0.3534	2.16461e-06	-0.000308064
0.3535	2.13316e-06	-0.000304448
0.3536	2.10215e-06	-0.000300853
0.3537	2.07158e-06	-0.000297281
0.3538	2.04144e-06	-0.000293731
0.3539	2.01173e-06	-0.000290205
0.354	1.98243e-06	-0.000286702
0.3541	1.95356e-06	-0.000283224
0.3542	1.92509e-06	-0.00027977
0.3543	1.89702e-06	-0.00027634
0.3544	1.86936e-06	-0.000272936
0.3545	1.84209e-06	-0.000269558
0.3546	1.81521e-06	-0.000266206
0.3547	1.78871e-06	-0.00026288
0.3548	1.76259e-06	-0.00025958
0.3549	1.73684e-06	-0.000256307
0.355	1.71147e-06	-0.000253061
0.3551	1.68639e-06	-0.000249842
0.3552	1.66167e-06	-0.00024673
0.3553	1.6373e-06	-0.000243643
0.3554	1.61329e-06	-0.000240581
0.3555	1.58962e-06	-0.000237545
0.3556	1.56629e-06	-0.000234534
0.3557	1.54329e-06	-0.000231548
0.3558	1.52063e-06	-0.000228589
0.3559	1.4983e-06	-0.000225655
0.356	1.47628e-06	-0.000222748
0.3561	1.45459e-06	-0.000219866
0.3562	1.43321e-06	-0.000217011
0.3563	1.41214e-06	-0.000214182
0.3564	1.39137e-06	-0.000211379
0.3565	1.37091e-06	-0.000208602
0.3566	1.35075e-06	-0.000205852
0.3567	1.33087e-06	-0.000203128
0.3568	1.31129e-06	-0.00020043
0.3569	1.29199e-06	-0.000197759
0.357	1.27298e-06	-0.000195114
0.3571	1.25424e-06	-0.000192495
0.3572	1.23577e-06	-0.000189903
0.3573	1.21758e-06	-0.000187336
0.3574	1.19965e-06	-0.000184796
0.3575	1.18199e-06	-0.000182282
0.3576	1.16452e-06	-0.000179794
0.3577	1.1473e-06	-0.000177412
0.3578	1.13033e-06	-0.000175052
0.3579	1.11362e-06	-0.000172716
0.358	1.09715e-06	-0.000170404
0.3581	1.08092e-06	-0.000168114
0.3582	1.06493e-06	-0.000165848
0.3583	1.04917e-06	-0.000163604
0.3584	1.03365e-06	-0.000161384
0.3585	1.01836e-06	-0.000159186
0.3586	1.00329e-06	-0.000157012
0.3587	9.8844e-07	-0.00015486
0.3588	9.73813e-07	-0.000152731
0.3589	9.59402e-07	-0.000150624
0.359	9.45204e-07	-0.00014854
0.3591	9.31217e-07	-0.000146478
0.3592	9.17437e-07	-0.000144438
0.3593	9.03861e-07	-0.000142421
0.3594	8.90487e-07	-0.000140425
0.3595	8.77312e-07	0
0.3596	8.64333e-07	0
0.36	8.13933e-07	0
0.3625	5.42315e-07	0
0.365	3.42216e-07	0
0.3675	1.87402e-07	0
0.37	6.67327e-08	0
0.3725	-2.79328e-08	0
0.375	-1.01342e-07	0
0.3775	-1.58565e-07	0
0.38	-2.03141e-07	0
0.3825	-2.3783e-07	0
0.385	-2.64792e-07	0
0.3875	-2.85714e-07	0
0.39	-3.01915e-07	0
0.3925	-3.14423e-07	0
0.395	-3.24046e-07	0
0.3975	-3.31413e-07	0
0.4	-3.37016e-07	0
0.4025	-3.41241e-07	0
0.405	-3.44388e-07	0
0.4075	-3.46693e-07	0
0.41	-3.4834e-07	0
0.4125	-3.49472e-07	0
0.415	-3.50203e-07	0
0.4175	-3.50619e-07	0
0.42	-3.50791e-07	0
0.4225	-3.50771e-07	0
0.425	-3.50602e-07	0
0.4275	-3.50316e-07	0
0.43	-3.4994e-07	0
0.4325	-3.49493e-07	0
0.435	-3.48991e-07	0
0.4375	-3.48447e-07	0
0.44	-3.47869e-07	0
0.4425	-3.47266e-07	0
0.445	-3.46643e-07	0
0.4475	-3.46006e-07	0
0.45	-3.45356e-07	0
0.4525	-3.44698e-07	0
0.455	-3.44034e-07	0
0.4575	-3.43365e-07	0
0.46	-3.42692e-07	0
0.4625	-3.42017e-07	0
0.465	-3.41341e-07	0
0.4675	-3.40663e-07	0
0.47	-3.39985e-07	0
0.4725	-3.39307e-07	0
0.475	-3.3863e-07	0
0.4775	-3.37952e-07	0
0.48	-3.37276e-07	0
0.4825	-3.366e-07	0
0.485	-3.35926e-07	0
0.4875	-3.35252e-07	0
0.49	-3.34579e-07	0
0.4925	-3.33908e-07	0
0.495	-3.33238e-07	0
0.4975	-3.32569e-07	0
0.5	7.74509e-07	0
0.5001	1.32153e-06	0.00304304
0.5002	1.94815e-06	0.00369664
0.5003	2.66294e-06	0.00442201
0.5004	3.47462e-06	0.00522674
0.5005	4.39194e-06	0.0061184
0.5006	5.42339e-06	0.00710434
0.5007	6.57702e-06	0.0081914
0.5008	7.86018e-06	0.00938568
0.5009	9.2794e-06	0.0106923
0.501	1.08402e-05	0.0121153
0.5011	1.25473e-05	0.0136573
0.5012	1.44042e-05	0.0153199
0.5013	1.64138e-05	0.0171035
0.5014	1.85781e-05	0.0190075
0.5015	2.08983e-05	0.0210303
0.5016	2.33752e-05	0.0231696
0.5017	2.6009e-05	0.0254225
0.5018	2.87993e-05	0.0277856
0.5019	3.17455e-05	0.030255
0.502	3.48466e-05	0.0328265
0.5021	3.81013e-05	0.0354958
0.5022	4.15079e-05	0.0382582
0.5023	4.50648e-05	0.041109
0.5024	4.87699e-05	0.0440433
0.5025	5.26211e-05	0.0470563
0.5026	5.6616e-05	0.0501431
0.5027	6.07523e-05	0.0532987
0.5028	6.50274e-05	0.0565184
0.5029	6.94389e-05	0.0597973
0.503	7.39838e-05	0.0631309
0.5031	7.86596e-05	0.0665144
0.5032	8.34633e-05	0.0699434
0.5033	8.83922e-05	0.0734135
0.5034	9.34433e-05	0.0769203
0.5035	9.86136e-05	0.0804596
0.5036	0.0001039	0.0840275
0.5037	0.0001093	0.0876201
0.5038	0.000114811	0.0912334
0.5039	0.000120429	0.094864
0.504	0.000126151	0.0985082
0.5041	0.000131974	0.102163
0.5042	0.000137896	0.105824
0.5043	0.000143913	0.10949
0.5044	0.000150023	0.113156
0.5045	0.000156222	0.116821
0.5046	0.000162508	0.120481
0.5047	0.000168877	0.124134
0.5048	0.000175327	0.127777
0.5049	0.000181854	0.131408
0.505	0.000188456	0.135025
0.5051	0.000195131	0.138625
0.5052	0.000201874	0.142207
0.5053	0.000208684	0.145768
0.5054	0.000215557	0.149308
0.5055	0.000222492	0.152823
0.5056	0.000229484	0.156314
0.5057	0.000236533	0.159777
0.5058	0.000243634	0.163212
0.5059	0.000250785	0.166617
0.506	0.000257984	0.169992
0.5061	0.000265228	0.173334
0.5062	0.000272515	0.176644
0.5063	0.000279843	0.179919
0.5064	0.000287208	0.183159
0.5065	0.000294608	0.186364
0.5066	0.000302042	0.189532
0.5067	0.000309507	0.192662
0.5068	0.000317	0.195755
0.5069	0.000324519	0.198808
0.507	0.000332062	0.201823
0.5071	0.000339628	0.204798
0.5072	0.000347213	0.207734
0.5073	0.000354816	0.210629
0.5074	0.000362435	0.213483
0.5075	0.000370068	0.216296
0.5076	0.000377712	0.219068
0.5077	0.000385366	0.221732
0.5078	0.000393029	0.224337
0.5079	0.000400697	0.226902
0.508	0.00040837	0.229426
0.5081	0.000416045	0.231908
0.5082	0.000423722	0.23435
0.5083	0.000431397	0.236751
0.5084	0.00043907	0.239111
0.5085	0.000446738	0.241431
0.5086	0.000454399	0.243709
0.5087	0.000462048	0.245945
0.5088	0.000469682	0.248137
0.5089	0.000477293	0.250281
0.509	0.000484874	0.252372
0.5091	0.000492418	0.254404
0.5092	0.000499913	0.256369
0.5093	0.000507351	0.258259
0.5094	0.00051472	0.260066
0.5095	0.00052201	0.261779
0.5096	0.00052921	0.263391
0.5097	0.000536309	0.264891
0.5098	0.000543297	0.266273
0.5099	0.000550165	0.267528
0.51	0.000556903	0.26865
0.5101	0.000563504	0.269632
0.5102	0.000569959	0.270471
0.5103	0.000576261	0.271161
0.5104	0.000582405	0.271701
0.5105	0.000588385	0.272088
0.5106	0.000594195	0.272321
0.5107	0.000599832	0.2724
0.5108	0.000605292	0.272325
0.5109	0.000610572	0.272096
0.511	0.000615669	0.271717
0.5111	0.000620581	0.271188
0.5112	0.000625308	0.270513
0.5113	0.000629847	0.269695
0.5114	0.000634198	0.268738
0.5115	0.00063836	0.267645
0.5116	0.000642335	0.26642
0.5117	0.000646121	0.265068
0.5118	0.00064972	0.263594
0.5119	0.000653132	0.262002
0.512	0.000656358	0.260296
0.5121	0.0006594	0.258483
0.5122	0.000662259	0.256566
0.5123	0.000664937	0.254552
0.5124	0.000667435	0.252444
0.5125	0.000669756	0.250247
0.5126	0.000671901	0.247967
0.5127	0.000673872	0.245609
0.5128	0.000675672	0.243177
0.5129	0.000677303	0.240675
0.513	0.000678768	0.238109
0.5131	0.000680069	0.235484
0.5132	0.000681208	0.232802
0.5133	0.000682188	0.230069
0.5134	0.000683012	0.227289
0.5135	0.000683683	0.224466
0.5136	0.000684202	0.221604
0.5137	0.000684574	0.218706
0.5138	0.000684799	0.215777
0.5139	0.000684883	0.21282
0.514	0.000684826	0.209838
0.5141	0.000684632	0.206834
0.5142	0.000684304	0.203813
0.5143	0.000683844	0.200776
0.5144	0.000683256	0.197727
0.5145	0.000682542	0.194668
0.5146	0.000681704	0.191603
0.5147	0.000680747	0.188533
0.5148	0.000679672	0.185462
0.5149	0.000678482	0.182392
0.515	0.00067718	0.179324
0.5151	0.000675768	0.176262
0.5152	0.000674251	0.173206
0.5153	0.000672629	0.17016
0.5154	0.000670906	0.167124
0.5155	0.000669085	0.164101
0.5156	0.000667167	0.161092
0.5157	0.000665157	0.158099
0.5158	0.000663056	0.155123
0.5159	0.000660866	0.152165
0.516	0.000658591	0.149228
0.5161	0.000656233	0.146312
0.5162	0.000653794	0.143418
0.5163	0.000651277	0.140547
0.5164	0.000648685	0.137701
0.5165	0.000646019	0.13488
0.5166	0.000643282	0.132086
0.5167	0.000640476	0.129318
0.5168	0.000637604	0.126578
0.5169	0.000634667	0.123867
0.517	0.000631669	0.121185
0.5171	0.000628611	0.118532
0.5172	0.000625496	0.11591
0.5173	0.000622325	0.113319
0.5174	0.000619101	0.110759
0.5175	0.000615825	0.10823
0.5176	0.000612501	0.105733
0.5177	0.000609129	0.103269
0.5178	0.000605711	0.100837
0.5179	0.000602251	0.0984381
0.518	0.000598749	0.096072
0.5181	0.000595207	0.0937391
0.5182	0.000591627	0.0914394
0.5183	0.000588012	0.0891732
0.5184	0.000584362	0.0869404
0.5185	0.00058068	0.0847411
0.5186	0.000576968	0.0825754
0.5187	0.000573226	0.0804432
0.5188	0.000569456	0.0783445
0.5189	0.000565661	0.0762792
0.519	0.000561841	0.0742473
0.5191	0.000557998	0.0722487
0.5192	0.000554134	0.0702833
0.5193	0.000550251	0.0683509
0.5194	0.000546349	0.0664513
0.5195	0.00054243	0.0645845
0.5196	0.000538495	0.0627502
0.5197	0.000534546	0.0609482
0.5198	0.000530584	0.0591783
0.5199	0.00052661	0.0574404
0.52	0.000522626	0.0557341
0.5201	0.000518632	0.0540592
0.5202	0.000514631	0.0524153
0.5203	0.000510622	0.0508024
0.5204	0.000506608	0.0492201
0.5205	0.00050259	0.0476681
0.5206	0.000498567	0.0461461
0.5207	0.000494543	0.0446538
0.5208	0.000490517	0.043191
0.5209	0.00048649	0.0417573
0.521	0.000482464	0.0403523
0.5211	0.000478439	0.0389758
0.5212	0.000474417	0.0376275
0.5213	0.000470398	0.036307
0.5214	0.000466383	0.0350139
0.5215	0.000462373	0.0337479
0.5216	0.000458369	0.0325087
0.5217	0.000454372	0.031296
0.5218	0.000450382	0.0301093
0.5219	0.0004464	0.0289484
0.522	0.000442427	0.0278129
0.5221	0.000438464	0.0267024
0.5222	0.000434511	0.0256165
0.5223	0.000430569	0.0245551
0.5224	0.000426638	0.0235175
0.5225	0.00042272	0.0225036
0.5226	0.000418814	0.021513
0.5227	0.000414922	0.0205452
0.5228	0.000411044	0.0196
0.5229	0.000407181	0.018677
0.523	0.000403332	0.0177759
0.5231	0.000399499	0.0168963
0.5232	0.000395682	0.0160379
0.5233	0.000391882	0.0152002
0.5234	0.000388098	0.0143831
0.5235	0.000384332	0.0135861
0.5236	0.000380584	0.0128089
0.5237	0.000376854	0.0120512
0.5238	0.000373143	0.0113126
0.5239	0.00036945	0.0105928
0.524	0.000365777	0.00989149
0.5241	0.000362124	0.0092083
0.5242	0.000358491	0.00854293
0.5243	0.000354878	0.00789506
0.5244	0.000351286	0.00726437
0.5245	0.000347715	0.00665054
0.5246	0.000344164	0.00605326
0.5247	0.000340636	0.00547222
0.5248	0.000337129	0.00490713
0.5249	0.000333644	0.00435767
0.525	0.000330181	0.00382354
0.5251	0.00032674	0.00330446
0.5252	0.000323322	0.00280006
0.5253	0.000319927	0.00231013
0.5254	0.000316555	0.00183437
0.5255	0.000313206	0.00137251
0.5256	0.00030988	0.000924267
0.5257	0.000306577	0.000489372
0.5258	0.000303298	6.75521e-05
0.5259	0.000300043	-0.00034146
0.526	0.000296811	-0.000737928
0.5261	0.000293603	-0.00112211
0.5262	0.00029042	-0.00149427
0.5263	0.00028726	-0.00185465
0.5264	0.000284124	-0.0022035
0.5265	0.000281013	-0.00254107
0.5266	0.000277925	-0.0028676
0.5267	0.000274862	-0.00318333
0.5268	0.000271824	-0.0034885
0.5269	0.000268809	-0.00378333
0.527	0.000265819	-0.00406805
0.5271	0.000262854	-0.00434288
0.5272	0.000259913	-0.00460805
0.5273	0.000256996	-0.00486378
0.5274	0.000254104	-0.00511027
0.5275	0.000251237	-0.00534773
0.5276	0.000248393	-0.00557638
0.5277	0.000245575	-0.00579649
0.5278	0.00024278	-0.00600817
0.5279	0.00024001	-0.00621164
0.528	0.000237264	-0.00640707
0.5281	0.000234543	-0.00659467
0.5282	0.000231845	-0.00677462
0.5283	0.000229172	-0.0069471
0.5284	0.000226523	-0.00711229
0.5285	0.000223899	-0.00727036
0.5286	0.000221298	-0.0074215
0.5287	0.000218721	-0.00756587
0.5288	0.000216168	-0.00770363
0.5289	0.000213639	-0.00783496
0.529	0.000211134	-0.00796002
0.5291	0.000208652	-0.00807895
0.5292	0.000206194	-0.00819193
0.5293	0.000203759	-0.00829909
0.5294	0.000201347	-0.00840059
0.5295	0.000198959	-0.00849658
0.5296	0.000196594	-0.0085872
0.5297	0.000194253	-0.00867259
0.5298	0.000191934	-0.00875289
0.5299	0.000189638	-0.00882823
0.53	0.000187364	-0.00889875
0.5301	0.000185114	-0.00896457
0.5302	0.000182885	-0.0090259
0.5303	0.00018068	-0.00908279
0.5304	0.000178496	-0.00913536
0.5305	0.000176335	-0.00918373
0.5306	0.000174195	-0.00922802
0.5307	0.000172078	-0.00926835
0.5308	0.000169982	-0.00930481
0.5309	0.000167908	-0.00933754
0.531	0.000165856	-0.00936663
0.5311	0.000163824	-0.00939219
0.5312	0.000161815	-0.00941433
0.5313	0.000159826	-0.00943315
0.5314	0.000157858	-0.00944873
0.5315	0.000155911	-0.0094612
0.5316	0.000153984	-0.00947063
0.5317	0.000152078	-0.00947712
0.5318	0.000150193	-0.00948076
0.5319	0.000148328	-0.00948164
0.532	0.000146483	-0.00947985
0.5321	0.000144657	-0.00947548
0.5322	0.000142852	-0.0094686
0.5323	0.000141066	-0.0094593
0.5324	0.0001393	-0.00944765
0.5325	0.000137553	-0.00943374
0.5326	0.000135826	-0.00941764
0.5327	0.000134117	-0.00939949
0.5328	0.000132427	-0.0093793
0.5329	0.000130757	-0.00935713
0.533	0.000129104	-0.00933306
0.5331	0.00012747	-0.00930715
0.5332	0.000125855	-0.00927947
0.5333	0.000124258	-0.00925009
0.5334	0.000122678	-0.00921906
0.5335	0.000121117	-0.00918644
0.5336	0.000119573	-0.0091523
0.5337	0.000118047	-0.0091167
0.5338	0.000116538	-0.00907969
0.5339	0.000115047	-0.00904133
0.534	0.000113572	-0.00900167
0.5341	0.000112115	-0.00896076
0.5342	0.000110674	-0.00891866
0.5343	0.00010925	-0.00887542
0.5344	0.000107843	-0.00883108
0.5345	0.000106452	-0.0087857
0.5346	0.000105077	-0.00873932
0.5347	0.000103718	-0.00869198
0.5348	0.000102375	-0.00864374
0.5349	0.000101048	-0.00859462
0.535	9.97362e-05	-0.00854468
0.5351	9.84401e-05	-0.00849396
0.5352	9.71592e-05	-0.00844256
0.5353	9.58935e-05	-0.00839046
0.5354	9.46429e-05	-0.00833768
0.5355	9.34071e-05	-0.00828427
0.5356	9.21861e-05	-0.00823026
0.5357	9.09797e-05	-0.00817569
0.5358	8.97877e-05	-0.00812059
0.5359	8.861e-05	-0.00806499
0.536	8.74465e-05	-0.00800893
0.5361	8.62971e-05	-0.00795243
0.5362	8.51615e-05	-0.00789554
0.5363	8.40396e-05	-0.00783826
0.5364	8.29314e-05	-0.00778065
0.5365	8.18366e-05	-0.00772271
0.5366	8.07551e-05	-0.00766448
0.5367	7.96869e-05	-0.00760599
0.5368	7.86317e-05	-0.00754726
0.5369	7.75894e-05	-0.00748831
0.537	7.65599e-05	-0.00742918
0.5371	7.55431e-05	-0.00736987
0.5372	7.45387e-05	-0.00731042
0.5373	7.35468e-05	-0.00725085
0.5374	7.25672e-05	-0.00719117
0.5375	7.15996e-05	-0.00713141
0.5376	7.0644e-05	-0.00707159
0.5377	6.97003e-05	-0.00701179
0.5378	6.87683e-05	-0.00695197
0.5379	6.78479e-05	-0.00689214
0.538	6.69391e-05	-0.00683232
0.5381	6.60416e-05	-0.00677252
0.5382	6.51553e-05	-0.00671276
0.5383	6.42801e-05	-0.00665306
0.5384	6.3416e-05	-0.00659344
0.5385	6.25627e-05	-0.0065339
0.5386	6.17202e-05	-0.00647446
0.5387	6.08883e-05	-0.00641514
0.5388	6.0067e-05	-0.00635595
0.5389	5.9256e-05	-0.0062969
0.539	5.84554e-05	-0.006238
0.5391	5.76649e-05	-0.00617926
0.5392	5.68844e-05	-0.00612071
0.5393	5.61139e-05	-0.00606234
0.5394	5.53532e-05	-0.00600417
0.5395	5.46023e-05	-0.00594621
0.5396	5.38609e-05	-0.00588847
0.5397	5.31291e-05	-0.00583095
0.5398	5.24066e-05	-0.00577368
0.5399	5.16935e-05	-0.00571665
0.54	5.09895e-05	-0.00565987
0.5401	5.02945e-05	-0.00560335
0.5402	4.96084e-05	-0.00554717
0.5403	4.89313e-05	-0.00549127
0.5404	4.82629e-05	-0.00543565
0.5405	4.76031e-05	-0.00538031
0.5406	4.69519e-05	-0.00532528
0.5407	4.63092e-05	-0.00527054
0.5408	4.56748e-05	-0.00521611
0.5409	4.50486e-05	-0.00516199
0.541	4.44306e-05	-0.00510819
0.5411	4.38207e-05	-0.00505471
0.5412	4.32187e-05	-0.00500156
0.5413	4.26246e-05	-0.00494873
0.5414	4.20383e-05	-0.00489625
0.5415	4.14597e-05	-0.00484411
0.5416	4.08886e-05	-0.00479231
0.5417	4.03251e-05	-0.00474085
0.5418	3.9769e-05	-0.00468975
0.5419	3.92202e-05	-0.004639
0.542	3.86786e-05	-0.00458861
0.5421	3.81442e-05	-0.00453857
0.5422	3.76168e-05	-0.0044889
0.5423	3.70964e-05	-0.0044396
0.5424	3.65829e-05	-0.00439066
0.5425	3.60762e-05	-0.00434208
0.5426	3.55761e-05	-0.00429388
0.5427	3.50827e-05	-0.00424612
0.5428	3.45959e-05	-0.00419873
0.5429	3.41155e-05	-0.00415171
0.543	3.36415e-05	-0.00410506
0.5431	3.31738e-05	-0.00405879
0.5432	3.27124e-05	-0.0040129
0.5433	3.22572e-05	-0.00396738
0.5434	3.1808e-05	-0.00392224
0.5435	3.13648e-05	-0.00387747
0.5436	3.09276e-05	-0.00383309
0.5437	3.04962e-05	-0.00378908
0.5438	3.00706e-05	-0.00374545
0.5439	2.96508e-05	-0.0037022
0.544	2.92365e-05	-0.00365932
0.5441	2.88279e-05	-0.00361683
0.5442	2.84247e-05	-0.00357471
0.5443	2.8027e-05	-0.00353297
0.5444	2.76347e-05	-0.00349161
0.5445	2.72476e-05	-0.00345062
0.5446	2.68658e-05	-0.00341001
0.5447	2.64892e-05	-0.00336977
0.5448	2.61176e-05	-0.0033299
0.5449	2.57511e-05	-0.00329041
0.545	2.53895e-05	-0.00325129
0.5451	2.50328e-05	-0.00321254
0.5452	2.4681e-05	-0.00317423
0.5453	2.43339e-05	-0.00313629
0.5454	2.39915e-05	-0.00309871
0.5455	2.36538e-05	-0.00306149
0.5456	2.33207e-05	-0.00302464
0.5457	2.29922e-05	-0.00298815
0.5458	2.26681e-05	-0.00295202
0.5459	2.23484e-05	-0.00291624
0.546	2.20332e-05	-0.00288082
0.5461	2.17222e-05	-0.00284576
0.5462	2.14155e-05	-0.00281104
0.5463	2.1113e-05	-0.00277668
0.5464	2.08146e-05	-0.00274267
0.5465	2.05203e-05	-0.00270901
0.5466	2.02301e-05	-0.00267569
0.5467	1.99438e-05	-0.00264271
0.5468	1.96615e-05	-0.00261008
0.5469	1.93831e-05	-0.00257779
0.547	1.91085e-05	-0.00254583
0.5471	1.88376e-05	-0.00251421
0.5472	1.85706e-05	-0.00248293
0.5473	1.83071e-05	-0.00245197
0.5474	1.80474e-05	-0.00242135
0.5475	1.77912e-05	-0.00239105
0.5476	1.75385e-05	-0.00236107
0.5477	1.72893e-05	-0.00233149
0.5478	1.70435e-05	-0.00230223
0.5479	1.68012e-05	-0.00227328
0.548	1.65622e-05	-0.00224465
0.5481	1.63265e-05	-0.00221633
0.5482	1.60941e-05	-0.00218831
0.5483	1.58649e-05	-0.00216061
0.5484	1.56389e-05	-0.00213321
0.5485	1.5416e-05	-0.00210611
0.5486	1.51962e-05	-0.00207931
0.5487	1.49795e-05	-0.00205282
0.5488	1.47658e-05	-0.00202661
0.5489	1.45551e-05	-0.0020007
0.549	1.43473e-05	-0.00197508
0.5491	1.41425e-05	-0.00194975
0.5492	1.39404e-05	-0.00192471
0.5493	1.37412e-05	-0.00189995
0.5494	1.35448e-05	-0.00187547
0.5495	1.33511e-05	-0.00185127
0.5496	1.31602e-05	-0.00182735
0.5497	1.29719e-05	-0.00180371
0.5498	1.27862e-05	-0.00178033
0.5499	1.26032e-05	-0.00175723
0.55	1.24227e-05	-0.00173439
0.5501	1.22446e-05	-0.00171182
0.5502	1.20691e-05	-0.00168957
0.5503	1.18961e-05	-0.00166759
0.5504	1.17254e-05	-0.00164586
0.5505	1.15572e-05	-0.00162439
0.5506	1.13913e-05	-0.00160317
0.5507	1.12278e-05	-0.00158219
0.5508	1.10666e-05	-0.00156147
0.5509	1.09076e-05	-0.00154098
0.551	1.07509e-05	-0.00152074
0.5511	1.05964e-05	-0.00150074
0.5512	1.0444e-05	-0.00148098
0.5513	1.02938e-05	-0.00146145
0.5514	1.01458e-05	-0.00144216
0.5515	9.9998e-06	-0.00142309
0.5516	9.85589e-06	-0.00140426
0.5517	9.71401e-06	-0.00138565
0.5518	9.57413e-06	-0.00136726
0.5519	9.43624e-06	-0.0013491
0.552	9.30029e-06	-0.00133116
0.5521	9.16627e-06	-0.00131343
0.5522	9.03415e-06	-0.00129592
0.5523	8.9039e-06	-0.00127862
0.5524	8.7755e-06	-0.00126154
0.5525	8.64893e-06	-0.00124466
0.5526	8.52409e-06	-0.00122799
0.5527	8.40102e-06	-0.00121159
0.5528	8.2797e-06	-0.00119539
0.5529	8.1601e-06	-0.00117939
0.553	8.0422e-06	-0.00116359
0.5531	7.92598e-06	-0.00114798
0.5532	7.81141e-06	-0.00113256
0.5533	7.69848e-06	-0.00111733
0.5534	7.58715e-06	-0.0011023
0.5535	7.4774e-06	-0.00108744
0.5536	7.36922e-06	-0.00107277
0.5537	7.26259e-06	-0.00105829
0.5538	7.15747e-06	-0.00104398
0.5539	7.05385e-06	-0.00102985
0.554	6.95171e-06	-0.0010159
0.5541	6.85103e-06	-0.00100212
0.5542	6.75179e-06	-0.000988519
0.5543	6.65396e-06	-0.000975085
0.5544	6.55754e-06	-0.00096182
0.5545	6.46249e-06	-0.000948723
0.5546	6.36881e-06	-0.00093579
0.5547	6.27646e-06	-0.00092302
0.5548	6.18544e-06	-0.000910412
0.5549	6.09572e-06	-0.000897964
0.555	6.00728e-06	-0.000885674
0.5551	5.92006e-06	-0.00087354
0.5552	5.83409e-06	-0.000861628
0.5553	5.74934e-06	-0.000849867
0.5554	5.66582e-06	-0.000838255
0.5555	5.58349e-06	-0.00082679
0.5556	5.50235e-06	-0.000815471
0.5557	5.42237e-06	-0.000804295
0.5558	5.34354e-06	-0.000793262
0.5559	5.26584e-06	-0.000782369
0.556	5.18926e-06	-0.000771616
0.5561	5.11377e-06	-0.000761
0.5562	5.03938e-06	-0.00075052
0.5563	4.96606e-06	-0.000740174
0.5564	4.89379e-06	-0.000729962
0.5565	4.82256e-06	-0.00071988
0.5566	4.75236e-06	-0.000709928
0.5567	4.68317e-06	-0.000700105
0.5568	4.61498e-06	-0.000690408
0.5569	4.54777e-06	-0.000680837
0.557	4.48153e-06	-0.00067139
0.5571	4.41625e-06	-0.000662065
0.5572	4.35191e-06	-0.000652861
0.5573	4.28849e-06	-0.000643776
0.5574	4.226e-06	-0.00063481
0.5575	4.16441e-06	-0.00062596
0.5576	4.10365e-06	-0.000617226
0.5577	4.04377e-06	-0.000608673
0.5578	3.98475e-06	-0.000600232
0.5579	3.92659e-06	-0.000591899
0.558	3.86927e-06	-0.000583674
0.5581	3.81278e-06	-0.000575556
0.5582	3.7571e-06	-0.000567543
0.5583	3.70224e-06	-0.000559635
0.5584	3.64816e-06	-0.000551829
0.5585	3.59487e-06	-0.000544125
0.5586	3.54236e-06	-0.000536521
0.5587	3.4906e-06	-0.000529017
0.5588	3.4396e-06	-0.000521611
0.5589	3.38933e-06	-0.000514302
0.559	3.3398e-06	-0.000507088
0.5591	3.29098e-06	-0.000499969
0.5592	3.24287e-06	-0.000492944
0.5593	3.19546e-06	-0.000486011
0.5594	3.14874e-06	-0.000479169
0.5595	3.1027e-06	-0.000472417
0.5596	3.05733e-06	-0.000465755
0.5597	3.01262e-06	-0.00045918
0.5598	2.96856e-06	-0.000452692
0.5599	2.92514e-06	-0.00044629
0.56	2.88235e-06	-0.000439972
0.5601	2.84013e-06	-0.000433738
0.5602	2.79853e-06	-0.000427655
0.5603	2.75753e-06	-0.000421651
0.5604	2.71712e-06	-0.000415726
0.5605	2.67731e-06	-0.000409878
0.5606	2.63807e-06	-0.000404107
0.5607	2.59941e-06	-0.000398412
0.5608	2.56131e-06	-0.000392791
0.5609	2.52377e-06	-0.000387245
0.561	2.48677e-06	-0.000381771
0.5611	2.45032e-06	-0.00037637
0.5612	2.41439e-06	-0.00037104
0.5613	2.37899e-06	-0.00036578
0.5614	2.34411e-06	-0.00036059
0.5615	2.30974e-06	-0.000355468
0.5616	2.27587e-06	-0.000350414
0.5617	2.24249e-06	-0.000345427
0.5618	2.20961e-06	-0.000340507
0.5619	2.1772e-06	-0.000335651
0.562	2.14527e-06	-0.00033086
0.5621	2.11381e-06	-0.000326133
0.5622	2.0828e-06	-0.000321469
0.5623	2.05225e-06	-0.000316867
0.5624	2.02215e-06	-0.000312326
0.5625	1.99249e-06	-0.000307846
0.5626	1.96321e-06	-0.000303426
0.5627	1.93436e-06	-0.000299132
0.5628	1.90593e-06	-0.000294894
0.5629	1.87792e-06	-0.000290712
0.563	1.85032e-06	-0.000286585
0.5631	1.82312e-06	-0.000282512
0.5632	1.79632e-06	-0.000278493
0.5633	1.76991e-06	-0.000274526
0.5634	1.7439e-06	-0.000270612
0.5635	1.71826e-06	-0.000266749
0.5636	1.693e-06	-0.000262938
0.5637	1.66811e-06	-0.000259176
0.5638	1.64359e-06	-0.000255464
0.5639	1.61943e-06	-0.000251801
0.564	1.59562e-06	-0.000248187
0.5641	1.57216e-06	-0.000244621
0.5642	1.54905e-06	-0.000241101
0.5643	1.52628e-06	-0.000237629
0.5644	1.50385e-06	-0.000234203
0.5645	1.48174e-06	-0.000230822
0.5646	1.45996e-06	-0.000227486
0.5647	1.4385e-06	-0.000224194
0.5648	1.41736e-06	-0.000220947
0.5649	1.39653e-06	-0.000217742
0.565	1.37601e-06	-0.000214581
0.5651	1.35573e-06	-0.000211461
0.5652	1.33576e-06	-0.000208451
0.5653	1.31607e-06	-0.00020548
0.5654	1.29668e-06	-0.000202547
0.5655	1.27757e-06	-0.000199652
0.5656	1.25875e-06	-0.000196795
0.5657	1.2402e-06	-0.000193975
0.5658	1.22193e-06	-0.000191192
0.5659	1.20393e-06	-0.000188445
0.566	1.18619e-06	-0.000185734
0.5661	1.16871e-06	-0.000183059
0.5662	1.1515e-06	-0.000180418
0.5663	1.13454e-06	-0.000177812
0.5664	1.11782e-06	-0.00017524
0.5665	1.10136e-06	-0.000172702
0.5666	1.08514e-06	-0.000170197
0.5667	1.06916e-06	-0.000167724
0.5668	1.05342e-06	-0.000165285
0.5669	1.03791e-06	-0.000162877
0.567	1.02263e-06	-0.000160501
0.5671	1.00758e-06	-0.000158156
0.5672	9.92749e-07	-0.000155843
0.5673	9.7814e-07	-0.000153559
0.5674	9.63749e-07	-0.000151306
0.5675	9.49571e-07	-0.000149083
0.5676	9.35548e-07	-0.000146889
0.5677	9.21732e-07	-0.000144791
0.5678	9.08122e-07	-0.00014272
0.5679	8.94713e-07	-0.000140675
0.568	8.81503e-07	-0.000138656
0.5681	8.68489e-07	0
0.5682	8.55669e-07	0
0.57	6.45868e-07	0
0.5725	4.22624e-07	0
0.575	2.51991e-07	0
0.5775	1.19075e-07	0
0.58	1.53272e-08	0
0.5825	-6.57538e-08	0
0.585	-1.28913e-07	0
0.5875	-1.78145e-07	0
0.59	-2.16488e-07	0
0.5925	-2.46314e-07	0
0.595	-2.69483e-07	0
0.5975	-2.87444e-07	0
0.6	-3.01336e-07	0
0.6025	-3.12044e-07	0
0.605	-3.20264e-07	0
0.6075	-3.26538e-07	0
0.61	-3.31292e-07	0
0.6125	-3.34856e-07	0
0.615	-3.37491e-07	0
0.6175	-3.39399e-07	0
0.62	-3.4074e-07	0
0.6225	-3.41637e-07	0
0.625	-3.42187e-07	0
0.6275	-3.42467e-07	0
0.63	-3.42535e-07	0
0.6325	-3.42438e-07	0
0.635	-3.42213e-07	0
0.6375	-3.41887e-07	0
0.64	-3.41483e-07	0
0.6425	-3.41018e-07	0
0.645	-3.40506e-07	0
0.6475	-3.39958e-07	0
0.65	-3.39381e-07	0
0.6525	-3.38782e-07	0
0.655	-3.38166e-07	0
0.6575	-3.37537e-07	0
0.66	-3.36899e-07	0
0.6625	-3.36253e-07	0
0.665	-3.35602e-07	0
0.6675	-3.34947e-07	0
0.67	-3.34289e-07	0
0.6725	-3.33629e-07	0
0.675	-3.32968e-07	0
0.6775	-3.32306e-07	0
0.68	-3.31645e-07	0
0.6825	-3.30983e-07	0
0.685	-3.30321e-07	0
0.6875	-3.29661e-07	0
0.69	-3.29001e-07	0
0.6925	-3.28342e-07	0
0.695	-3.27683e-07	0
0.6975	-3.27026e-07	0
0.7	-3.2637e-07	0
0.7025	-3.25715e-07	0
0.705	-3.25062e-07	0
0.7075	-3.24409e-07	0
0.71	-3.23758e-07	0
0.7125	-3.23108e-07	0
0.715	-3.22459e-07	0
0.7175	-3.21812e-07	0
0.72	-3.21165e-07	0
0.7225	-3.2052e-07	0
0.725	-3.19877e-07	0
0.7275	-3.19234e-07	0
0.73	-3.18593e-07	0
0.7325	-3.17953e-07	0
0.735	-3.17315e-07	0
0.7375	-3.16677e-07	0
0.74	-3.16041e-07	0
0.7425	-3.15407e-07	0
0.745	-3.14773e-07	0
0.7475	-3.14141e-07	0
0.75	-3.1351e-07	0
0.7525	-3.1288e-07	0
0.755	-3.12252e-07	0
0.7575	-3.11625e-07	0
0.76	-3.10999e-07	0
0.7625	-3.10374e-07	0
0.765	-3.09751e-07	0
0.7675	-3.09129e-07	0
0.77	-3.08508e-07	0
0.7725	-3.07888e-07	0
0.775	-3.0727e-07	0
0.7775	-3.06653e-07	0
0.78	-3.06037e-07	0
0.7825	-3.05422e-07	0
0.785	-3.04808e-07	0
0.7875	-3.04196e-07	0
0.79	-3.03585e-07	0
0.7925	-3.02975e-07	0
0.795	-3.02367e-07	0
0.7975	-3.0176e-07	0
0.8	-3.01153e-07	0
0.8025	-3.00549e-07	0
0.805	-2.99945e-07	0
0.8075	-2.99342e-07	0
0.81	-2.98741e-07	0
0.8125	-2.98141e-07	0
0.815	-2.97542e-07	0
0.8175	-2.96945e-07	0
0.82	-2.96348e-07	0
0.8225	-2.95753e-07	0
0.825	-2.95159e-07	0
0.8275	-2.94566e-07	0
0.83	-2.93974e-07	0
0.8325	-2.93384e-07	0
0.835	-2.92794e-07	0
0.8375	-2.92206e-07	0
0.84	-2.91619e-07	0
0.8425	-2.91034e-07	0
0.845	-2.90449e-07	0
0.8475	-2.89866e-07	0
0.85	-2.89283e-07	0
0.8525	-2.88702e-07	0
0.855	-2.88122e-07	0
0.8575	-2.87544e-07	0
0.86	-2.86966e-07	0
0.8625	-2.8639e-07	0
0.865	-2.85814e-07	0
0.8675	-2.8524e-07	0
0.87	-2.84667e-07	0
0.8725	-2.84095e-07	0
0.875	-2.83525e-07	0
0.8775	-2.82955e-07	0
0.88	-2.82387e-07	0
0.8825	-2.8182e-07	0
0.885	-2.81254e-07	0
0.8875	-2.80689e-07	0
0.89	-2.80125e-07	0
0.8925	-2.79562e-07	0
0.895	-2.79e-07	0
0.8975	-2.7844e-07	0
0.9	-2.77881e-07	0
0.9025	-2.77322e-07	0
0.905	-2.76765e-07	0
0.9075	-2.76209e-07	0
0.91	-2.75655e-07	0
0.9125	-2.75101e-07	0
0.915	-2.74548e-07	0
0.9175	-2.73997e-07	0
0.92	-2.73446e-07	0
0.9225	-2.72897e-07	0
0.925	-2.72349e-07	0
0.9275	-2.71802e-07	0
0.93	-2.71256e-07	0
0.9325	-2.70711e-07	0
0.935	-2.70167e-07	0
0.9375	-2.69624e-07	0
0.94	-2.69083e-07	0
0.9425	-2.68542e-07	0
0.945	-2.68003e-07	0
0.9475	-2.67464e-07	0
0.95	-2.66927e-07	0
0.9525	-2.66391e-07	0
0.955	-2.65856e-07	0
0.9575	-2.65322e-07	0
0.96	-2.64789e-07	0
0.9625	-2.64257e-07	0
0.965	-2.63726e-07	0
0.9675	-2.63196e-07	0
0.97	-2.62667e-07	0
0.9725	-2.6214e-07	0
0.975	-2.61613e-07	0
0.9775	-2.61087e-07	0
0.98	-2.60563e-07	0
0.9825	-2.6004e-07	0
0.985	-2.59517e-07	0
0.9875	-2.58996e-07	0
0.99	-2.58476e-07	0
0.9925	-2.57956e-07	0
0.995	-2.57438e-07	0
0.9975	-2.56921e-07	0
1	-2.56405e-07	0


==> tikz/time_test/time_401/KK_1.00e-06_1.0e+00_BDF_1_B_1_C_2_1_t_401.mat_tol_1.000000e-04_fractional_Theta_adaptive_dt_u_diff_not_on_ref_time_steps_full.dat <==
0	0.0025
0.0025	0.0025
0.005	0.0025
0.0075	0.0025
0.01	0.0025
0.0125	0.0025
0.015	0.0025
0.0175	0.0025
0.02	0.0025
0.0225	0.0025
0.025	0.0025
0.0275	0.0025
0.03	0.0025
0.0325	0.0025
0.035	0.0025
0.0375	0.0025
0.04	0.0025
0.0425	0.0025
0.045	0.0025
0.0475	0.0025
0.05	0.0025
0.0525	0.0025
0.055	0.0025
0.0575	0.0025
0.06	0.0025
0.0625	0.0025
0.065	0.0025
0.0675	0.0025
0.07	0.0025
0.0725	0.0025
0.075	0.0025
0.0775	0.0025
0.08	0.0025
0.0825	0.0025
0.085	0.0025
0.0875	0.0025
0.09	0.0025
0.0925	0.0025
0.095	0.0025
0.0975	0.0025
0.1	0.0001
0.1001	0.0001
0.1002	0.0001
0.1003	0.0001
0.1004	0.0001
0.1005	0.0001
0.1006	0.0001
0.1007	0.0001
0.1008	0.0001
0.1009	0.0001
0.101	0.0001
0.1011	0.0001
0.1012	0.0001
0.1013	0.0001
0.1014	0.0001
0.1015	0.0001
0.1016	0.0001
0.1017	0.0001
0.1018	0.0001
0.1019	0.0001
0.102	0.0001
0.1021	0.0001
0.1022	0.0001
0.1023	0.0001
0.1024	0.0001
0.1025	0.0001
0.1026	0.0001
0.1027	0.0001
0.1028	0.0001
0.1029	0.0001
0.103	0.0001
0.1031	0.0001
0.1032	0.0001
0.1033	0.0001
0.1034	0.0001
0.1035	0.0001
0.1036	0.0001
0.1037	0.0001
0.1038	0.0001
0.1039	0.0001
0.104	0.0001
0.1041	0.0001
0.1042	0.0001
0.1043	0.0001
0.1044	0.0001
0.1045	0.0001
0.1046	0.0001
0.1047	0.0001
0.1048	0.0001
0.1049	0.0001
0.105	0.0001
0.1051	0.0001
0.1052	0.0001
0.1053	0.0001
0.1054	0.0001
0.1055	0.0001
0.1056	0.0001
0.1057	0.0001
0.1058	0.0001
0.1059	0.0001
0.106	0.0001
0.1061	0.0001
0.1062	0.0001
0.1063	0.0001
0.1064	0.0001
0.1065	0.0001
0.1066	0.0001
0.1067	0.0001
0.1068	0.0001
0.1069	0.0001
0.107	0.0001
0.1071	0.0001
0.1072	0.0001
0.1073	0.0001
0.1074	0.0001
0.1075	0.0001
0.1076	0.0001
0.1077	0.0001
0.1078	0.0001
0.1079	0.0001
0.108	0.0001
0.1081	0.0001
0.1082	0.0001
0.1083	0.0001
0.1084	0.0001
0.1085	0.0001
0.1086	0.0001
0.1087	0.0001
0.1088	0.0001
0.1089	0.0001
0.109	0.0001
0.1091	0.0001
0.1092	0.0001
0.1093	0.0001
0.1094	0.0001
0.1095	0.0001
0.1096	0.0001
0.1097	0.0001
0.1098	0.0001
0.1099	0.0001
0.11	0.0001
0.1101	0.0001
0.1102	0.0001
0.1103	0.0001
0.1104	0.0001
0.1105	0.0001
0.1106	0.0001
0.1107	0.0001
0.1108	0.0001
0.1109	0.0001
0.111	0.0001
0.1111	0.0001
0.1112	0.0001
0.1113	0.0001
0.1114	0.0001
0.1115	0.0001
0.1116	0.0001
0.1117	0.0001
0.1118	0.0001
0.1119	0.0001
0.112	0.0001
0.1121	0.0001
0.1122	0.0001
0.1123	0.0001
0.1124	0.0001
0.1125	0.0001
0.1126	0.0001
0.1127	0.0001
0.1128	0.0001
0.1129	0.0001
0.113	0.0001
0.1131	0.0001
0.1132	0.0001
0.1133	0.0001
0.1134	0.0001
0.1135	0.0001
0.1136	0.0001
0.1137	0.0001
0.1138	0.0001
0.1139	0.0001
0.114	0.0001
0.1141	0.0001
0.1142	0.0001
0.1143	0.0001
0.1144	0.0001
0.1145	0.0001
0.1146	0.0001
0.1147	0.0001
0.1148	0.0001
0.1149	0.0001
0.115	0.0001
0.1151	0.0001
0.1152	0.0001
0.1153	0.0001
0.1154	0.0001
0.1155	0.0001
0.1156	0.0001
0.1157	0.0001
0.1158	0.0001
0.1159	0.0001
0.116	0.0001
0.1161	0.0001
0.1162	0.0001
0.1163	0.0001
0.1164	0.0001
0.1165	0.0001
0.1166	0.0001
0.1167	0.0001
0.1168	0.0001
0.1169	0.0001
0.117	0.0001
0.1171	0.0001
0.1172	0.0001
0.1173	0.0001
0.1174	0.0001
0.1175	0.0001
0.1176	0.0001
0.1177	0.0001
0.1178	0.0001
0.1179	0.0001
0.118	0.0001
0.1181	0.0001
0.1182	0.0001
0.1183	0.0001
0.1184	0.0001
0.1185	0.0001
0.1186	0.0001
0.1187	0.0001
0.1188	0.0001
0.1189	0.0001
0.119	0.0001
0.1191	0.0001
0.1192	0.0001
0.1193	0.0001
0.1194	0.0001
0.1195	0.0001
0.1196	0.0001
0.1197	0.0001
0.1198	0.0001
0.1199	0.0001
0.12	0.0001
0.1201	0.0001
0.1202	0.0001
0.1203	0.0001
0.1204	0.0001
0.1205	0.0001
0.1206	0.0001
0.1207	0.0001
0.1208	0.0001
0.1209	0.0001
0.121	0.0001
0.1211	0.0001
0.1212	0.0001
0.1213	0.0001
0.1214	0.0001
0.1215	0.0001
0.1216	0.0001
0.1217	0.0001
0.1218	0.0001
0.1219	0.0001
0.122	0.0001
0.1221	0.0001
0.1222	0.0001
0.1223	0.0001
0.1224	0.0001
0.1225	0.0001
0.1226	0.0001
0.1227	0.0001
0.1228	0.0001
0.1229	0.0001
0.123	0.0001
0.1231	0.0001
0.1232	0.0001
0.1233	0.0001
0.1234	0.0001
0.1235	0.0001
0.1236	0.0001
0.1237	0.0001
0.1238	0.0001
0.1239	0.0001
0.124	0.0001
0.1241	0.0001
0.1242	0.0001
0.1243	0.0001
0.1244	0.0001
0.1245	0.0001
0.1246	0.0001
0.1247	0.0001
0.1248	0.0001
0.1249	0.0001
0.125	0.0001
0.1251	0.0001
0.1252	0.0001
0.1253	0.0001
0.1254	0.0001
0.1255	0.0001
0.1256	0.0001
0.1257	0.0001
0.1258	0.0001
0.1259	0.0001
0.126	0.0001
0.1261	0.0001
0.1262	0.0001
0.1263	0.0001
0.1264	0.0001
0.1265	0.0001
0.1266	0.0001
0.1267	0.0001
0.1268	0.0001
0.1269	0.0001
0.127	0.0001
0.1271	0.0001
0.1272	0.0001
0.1273	0.0001
0.1274	0.0001
0.1275	0.0001
0.1276	0.0001
0.1277	0.0001
0.1278	0.0001
0.1279	0.0001
0.128	0.0001
0.1281	0.0001
0.1282	0.0001
0.1283	0.0001
0.1284	0.0001
0.1285	0.0001
0.1286	0.0001
0.1287	0.0001
0.1288	0.0001
0.1289	0.0001
0.129	0.0001
0.1291	0.0001
0.1292	0.0001
0.1293	0.0001
0.1294	0.0001
0.1295	0.0001
0.1296	0.0001
0.1297	0.0001
0.1298	0.0001
0.1299	0.0001
0.13	0.0001
0.1301	0.0001
0.1302	0.0001
0.1303	0.0001
0.1304	0.0001
0.1305	0.0001
0.1306	0.0001
0.1307	0.0001
0.1308	0.0001
0.1309	0.0001
0.131	0.0001
0.1311	0.0001
0.1312	0.0001
0.1313	0.0001
0.1314	0.0001
0.1315	0.0001
0.1316	0.0001
0.1317	0.0001
0.1318	0.0001
0.1319	0.0001
0.132	0.0001
0.1321	0.0001
0.1322	0.0001
0.1323	0.0001
0.1324	0.0001
0.1325	0.0001
0.1326	0.0001
0.1327	0.0001
0.1328	0.0001
0.1329	0.0001
0.133	0.0001
0.1331	0.0001
0.1332	0.0001
0.1333	0.0001
0.1334	0.0001
0.1335	0.0001
0.1336	0.0001
0.1337	0.0001
0.1338	0.0001
0.1339	0.0001
0.134	0.0001
0.1341	0.0001
0.1342	0.0001
0.1343	0.0001
0.1344	0.0001
0.1345	0.0001
0.1346	0.0001
0.1347	0.0001
0.1348	0.0001
0.1349	0.0001
0.135	0.0001
0.1351	0.0001
0.1352	0.0001
0.1353	0.0001
0.1354	0.0001
0.1355	0.0001
0.1356	0.0001
0.1357	0.0001
0.1358	0.0001
0.1359	0.0001
0.136	0.0001
0.1361	0.0001
0.1362	0.0001
0.1363	0.0001
0.1364	0.0001
0.1365	0.0001
0.1366	0.0001
0.1367	0.0001
0.1368	0.0001
0.1369	0.0001
0.137	0.0001
0.1371	0.0001
0.1372	0.0001
0.1373	0.0001
0.1374	0.0001
0.1375	0.0001
0.1376	0.0001
0.1377	0.0001
0.1378	0.0001
0.1379	0.0001
0.138	0.0001
0.1381	0.0001
0.1382	0.0001
0.1383	0.0001
0.1384	0.0001
0.1385	0.0001
0.1386	0.0001
0.1387	0.0001
0.1388	0.0001
0.1389	0.0001
0.139	0.0001
0.1391	0.0001
0.1392	0.0001
0.1393	0.0001
0.1394	0.0001
0.1395	0.0001
0.1396	0.0001
0.1397	0.0001
0.1398	0.0001
0.1399	0.0001
0.14	0.0001
0.1401	0.0001
0.1402	0.0001
0.1403	0.0001
0.1404	0.0001
0.1405	0.0001
0.1406	0.0001
0.1407	0.0001
0.1408	0.0001
0.1409	0.0001
0.141	0.0001
0.1411	0.0001
0.1412	0.0001
0.1413	0.0001
0.1414	0.0001
0.1415	0.0001
0.1416	0.0001
0.1417	0.0001
0.1418	0.0001
0.1419	0.0001
0.142	0.0001
0.1421	0.0001
0.1422	0.0001
0.1423	0.0001
0.1424	0.0001
0.1425	0.0001
0.1426	0.0001
0.1427	0.0001
0.1428	0.0001
0.1429	0.0001
0.143	0.0001
0.1431	0.0001
0.1432	0.0001
0.1433	0.0001
0.1434	0.0001
0.1435	0.0001
0.1436	0.0001
0.1437	0.0001
0.1438	0.0001
0.1439	0.0001
0.144	0.0001
0.1441	0.0001
0.1442	0.0001
0.1443	0.0001
0.1444	0.0001
0.1445	0.0001
0.1446	0.0001
0.1447	0.0001
0.1448	0.0001
0.1449	0.0001
0.145	0.0001
0.1451	0.0001
0.1452	0.0001
0.1453	0.0001
0.1454	0.0001
0.1455	0.0001
0.1456	0.0001
0.1457	0.0001
0.1458	0.0001
0.1459	0.0001
0.146	0.0001
0.1461	0.0001
0.1462	0.0001
0.1463	0.0001
0.1464	0.0001
0.1465	0.0001
0.1466	0.0001
0.1467	0.0001
0.1468	0.0001
0.1469	0.0001
0.147	0.0001
0.1471	0.0001
0.1472	0.0001
0.1473	0.0001
0.1474	0.0001
0.1475	0.0001
0.1476	0.0001
0.1477	0.0001
0.1478	0.0001
0.1479	0.0001
0.148	0.0001
0.1481	0.0001
0.1482	0.0001
0.1483	0.0001
0.1484	0.0001
0.1485	0.0001
0.1486	0.0001
0.1487	0.0001
0.1488	0.0001
0.1489	0.0001
0.149	0.0001
0.1491	0.0001
0.1492	0.0001
0.1493	0.0001
0.1494	0.0001
0.1495	0.0001
0.1496	0.0001
0.1497	0.0001
0.1498	0.0001
0.1499	0.0001
0.15	0.0001
0.1501	0.0001
0.1502	0.0001
0.1503	0.0001
0.1504	0.0001
0.1505	0.0001
0.1506	0.0001
0.1507	0.0001
0.1508	0.0001
0.1509	0.0001
0.151	0.0001
0.1511	0.0001
0.1512	0.0001
0.1513	0.0001
0.1514	0.0001
0.1515	0.0001
0.1516	0.0001
0.1517	0.0001
0.1518	0.0001
0.1519	0.0001
0.152	0.0001
0.1521	0.0001
0.1522	0.0001
0.1523	0.0001
0.1524	0.0001
0.1525	0.0001
0.1526	0.0001
0.1527	0.0001
0.1528	0.0001
0.1529	0.0001
0.153	0.0001
0.1531	0.0001
0.1532	0.0001
0.1533	0.0001
0.1534	0.0001
0.1535	0.0001
0.1536	0.0001
0.1537	0.0001
0.1538	0.0001
0.1539	0.0001
0.154	0.0001
0.1541	0.0001
0.1542	0.0001
0.1543	0.0001
0.1544	0.0001
0.1545	0.0001
0.1546	0.0001
0.1547	0.0001
0.1548	0.0001
0.1549	0.0001
0.155	0.0001
0.1551	0.0001
0.1552	0.0001
0.1553	0.0001
0.1554	0.0001
0.1555	0.0001
0.1556	0.0001
0.1557	0.0001
0.1558	0.0001
0.1559	0.0001
0.156	0.0001
0.1561	0.0001
0.1562	0.0001
0.1563	0.0001
0.1564	0.0001
0.1565	0.0001
0.1566	0.0001
0.1567	0.0001
0.1568	0.0001
0.1569	0.0001
0.157	0.0001
0.1571	0.0001
0.1572	0.0001
0.1573	0.0001
0.1574	0.0001
0.1575	0.0001
0.1576	0.0001
0.1577	0.0001
0.1578	0.0001
0.1579	0.0001
0.158	0.0001
0.1581	0.0001
0.1582	0.0001
0.1583	0.0001
0.1584	0.0001
0.1585	0.0001
0.1586	0.0001
0.1587	0.0001
0.1588	0.0001
0.1589	0.0001
0.159	0.0001
0.1591	0.0001
0.1592	0.0001
0.1593	0.0001
0.1594	0.0001
0.1595	0.0001
0.1596	0.0001
0.1597	0.0001
0.1598	0.0002
0.16	0.0025
0.1625	0.0025
0.165	0.0025
0.1675	0.0025
0.17	0.0025
0.1725	0.0025
0.175	0.0025
0.1775	0.0025
0.18	0.0025
0.1825	0.0025
0.185	0.0025
0.1875	0.0025
0.19	0.0025
0.1925	0.0025
0.195	0.0025
0.1975	0.0025
0.2	0.0025
0.2025	0.0025
0.205	0.0025
0.2075	0.0025
0.21	0.0025
0.2125	0.0025
0.215	0.0025
0.2175	0.0025
0.22	0.0025
0.2225	0.0025
0.225	0.0025
0.2275	0.0025
0.23	0.0025
0.2325	0.0025
0.235	0.0025
0.2375	0.0025
0.24	0.0025
0.2425	0.0025
0.245	0.0025
0.2475	0.0025
0.25	0.0025
0.2525	0.0025
0.255	0.0025
0.2575	0.0025
0.26	0.0025
0.2625	0.0025
0.265	0.0025
0.2675	0.0025
0.27	0.0025
0.2725	0.0025
0.275	0.0025
0.2775	0.0025
0.28	0.0025
0.2825	0.0025
0.285	0.0025
0.2875	0.0025
0.29	0.0025
0.2925	0.0025
0.295	0.0025
0.2975	0.0025
0.3	0.0001
0.3001	0.0001
0.3002	0.0001
0.3003	0.0001
0.3004	0.0001
0.3005	0.0001
0.3006	0.0001
0.3007	0.0001
0.3008	0.0001
0.3009	0.0001
0.301	0.0001
0.3011	0.0001
0.3012	0.0001
0.3013	0.0001
0.3014	0.0001
0.3015	0.0001
0.3016	0.0001
0.3017	0.0001
0.3018	0.0001
0.3019	0.0001
0.302	0.0001
0.3021	0.0001
0.3022	0.0001
0.3023	0.0001
0.3024	0.0001
0.3025	0.0001
0.3026	0.0001
0.3027	0.0001
0.3028	0.0001
0.3029	0.0001
0.303	0.0001
0.3031	0.0001
0.3032	0.0001
0.3033	0.0001
0.3034	0.0001
0.3035	0.0001
0.3036	0.0001
0.3037	0.0001
0.3038	0.0001
0.3039	0.0001
0.304	0.0001
0.3041	0.0001
0.3042	0.0001
0.3043	0.0001
0.3044	0.0001
0.3045	0.0001
0.3046	0.0001
0.3047	0.0001
0.3048	0.0001
0.3049	0.0001
0.305	0.0001
0.3051	0.0001
0.3052	0.0001
0.3053	0.0001
0.3054	0.0001
0.3055	0.0001
0.3056	0.0001
0.3057	0.0001
0.3058	0.0001
0.3059	0.0001
0.306	0.0001
0.3061	0.0001
0.3062	0.0001
0.3063	0.0001
0.3064	0.0001
0.3065	0.0001
0.3066	0.0001
0.3067	0.0001
0.3068	0.0001
0.3069	0.0001
0.307	0.0001
0.3071	0.0001
0.3072	0.0001
0.3073	0.0001
0.3074	0.0001
0.3075	0.0001
0.3076	0.0001
0.3077	0.0001
0.3078	0.0001
0.3079	0.0001
0.308	0.0001
0.3081	0.0001
0.3082	0.0001
0.3083	0.0001
0.3084	0.0001
0.3085	0.0001
0.3086	0.0001
0.3087	0.0001
0.3088	0.0001
0.3089	0.0001
0.309	0.0001
0.3091	0.0001
0.3092	0.0001
0.3093	0.0001
0.3094	0.0001
0.3095	0.0001
0.3096	0.0001
0.3097	0.0001
0.3098	0.0001
0.3099	0.0001
0.31	0.0001
0.3101	0.0001
0.3102	0.0001
0.3103	0.0001
0.3104	0.0001
0.3105	0.0001
0.3106	0.0001
0.3107	0.0001
0.3108	0.0001
0.3109	0.0001
0.311	0.0001
0.3111	0.0001
0.3112	0.0001
0.3113	0.0001
0.3114	0.0001
0.3115	0.0001
0.3116	0.0001
0.3117	0.0001
0.3118	0.0001
0.3119	0.0001
0.312	0.0001
0.3121	0.0001
0.3122	0.0001
0.3123	0.0001
0.3124	0.0001
0.3125	0.0001
0.3126	0.0001
0.3127	0.0001
0.3128	0.0001
0.3129	0.0001
0.313	0.0001
0.3131	0.0001
0.3132	0.0001
0.3133	0.0001
0.3134	0.0001
0.3135	0.0001
0.3136	0.0001
0.3137	0.0001
0.3138	0.0001
0.3139	0.0001
0.314	0.0001
0.3141	0.0001
0.3142	0.0001
0.3143	0.0001
0.3144	0.0001
0.3145	0.0001
0.3146	0.0001
0.3147	0.0001
0.3148	0.0001
0.3149	0.0001
0.315	0.0001
0.3151	0.0001
0.3152	0.0001
0.3153	0.0001
0.3154	0.0001
0.3155	0.0001
0.3156	0.0001
0.3157	0.0001
0.3158	0.0001
0.3159	0.0001
0.316	0.0001
0.3161	0.0001
0.3162	0.0001
0.3163	0.0001
0.3164	0.0001
0.3165	0.0001
0.3166	0.0001
0.3167	0.0001
0.3168	0.0001
0.3169	0.0001
0.317	0.0001
0.3171	0.0001
0.3172	0.0001
0.3173	0.0001
0.3174	0.0001
0.3175	0.0001
0.3176	0.0001
0.3177	0.0001
0.3178	0.0001
0.3179	0.0001
0.318	0.0001
0.3181	0.0001
0.3182	0.0001
0.3183	0.0001
0.3184	0.0001
0.3185	0.0001
0.3186	0.0001
0.3187	0.0001
0.3188	0.0001
0.3189	0.0001
0.319	0.0001
0.3191	0.0001
0.3192	0.0001
0.3193	0.0001
0.3194	0.0001
0.3195	0.0001
0.3196	0.0001
0.3197	0.0001
0.3198	0.0001
0.3199	0.0001
0.32	0.0001
0.3201	0.0001
0.3202	0.0001
0.3203	0.0001
0.3204	0.0001
0.3205	0.0001
0.3206	0.0001
0.3207	0.0001
0.3208	0.0001
0.3209	0.0001
0.321	0.0001
0.3211	0.0001
0.3212	0.0001
0.3213	0.0001
0.3214	0.0001
0.3215	0.0001
0.3216	0.0001
0.3217	0.0001
0.3218	0.0001
0.3219	0.0001
0.322	0.0001
0.3221	0.0001
0.3222	0.0001
0.3223	0.0001
0.3224	0.0001
0.3225	0.0001
0.3226	0.0001
0.3227	0.0001
0.3228	0.0001
0.3229	0.0001
0.323	0.0001
0.3231	0.0001
0.3232	0.0001
0.3233	0.0001
0.3234	0.0001
0.3235	0.0001
0.3236	0.0001
0.3237	0.0001
0.3238	0.0001
0.3239	0.0001
0.324	0.0001
0.3241	0.0001
0.3242	0.0001
0.3243	0.0001
0.3244	0.0001
0.3245	0.0001
0.3246	0.0001
0.3247	0.0001
0.3248	0.0001
0.3249	0.0001
0.325	0.0001
0.3251	0.0001
0.3252	0.0001
0.3253	0.0001
0.3254	0.0001
0.3255	0.0001
0.3256	0.0001
0.3257	0.0001
0.3258	0.0001
0.3259	0.0001
0.326	0.0001
0.3261	0.0001
0.3262	0.0001
0.3263	0.0001
0.3264	0.0001
0.3265	0.0001
0.3266	0.0001
0.3267	0.0001
0.3268	0.0001
0.3269	0.0001
0.327	0.0001
0.3271	0.0001
0.3272	0.0001
0.3273	0.0001
0.3274	0.0001
0.3275	0.0001
0.3276	0.0001
0.3277	0.0001
0.3278	0.0001
0.3279	0.0001
0.328	0.0001
0.3281	0.0001
0.3282	0.0001
0.3283	0.0001
0.3284	0.0001
0.3285	0.0001
0.3286	0.0001
0.3287	0.0001
0.3288	0.0001
0.3289	0.0001
0.329	0.0001
0.3291	0.0001
0.3292	0.0001
0.3293	0.0001
0.3294	0.0001
0.3295	0.0001
0.3296	0.0001
0.3297	0.0001
0.3298	0.0001
0.3299	0.0001
0.33	0.0001
0.3301	0.0001
0.3302	0.0001
0.3303	0.0001
0.3304	0.0001
0.3305	0.0001
0.3306	0.0001
0.3307	0.0001
0.3308	0.0001
0.3309	0.0001
0.331	0.0001
0.3311	0.0001
0.3312	0.0001
0.3313	0.0001
0.3314	0.0001
0.3315	0.0001
0.3316	0.0001
0.3317	0.0001
0.3318	0.0001
0.3319	0.0001
0.332	0.0001
0.3321	0.0001
0.3322	0.0001
0.3323	0.0001
0.3324	0.0001
0.3325	0.0001
0.3326	0.0001
0.3327	0.0001
0.3328	0.0001
0.3329	0.0001
0.333	0.0001
0.3331	0.0001
0.3332	0.0001
0.3333	0.0001
0.3334	0.0001
0.3335	0.0001
0.3336	0.0001
0.3337	0.0001
0.3338	0.0001
0.3339	0.0001
0.334	0.0001
0.3341	0.0001
0.3342	0.0001
0.3343	0.0001
0.3344	0.0001
0.3345	0.0001
0.3346	0.0001
0.3347	0.0001
0.3348	0.0001
0.3349	0.0001
0.335	0.0001
0.3351	0.0001
0.3352	0.0001
0.3353	0.0001
0.3354	0.0001
0.3355	0.0001
0.3356	0.0001
0.3357	0.0001
0.3358	0.0001
0.3359	0.0001
0.336	0.0001
0.3361	0.0001
0.3362	0.0001
0.3363	0.0001
0.3364	0.0001
0.3365	0.0001
0.3366	0.0001
0.3367	0.0001
0.3368	0.0001
0.3369	0.0001
0.337	0.0001
0.3371	0.0001
0.3372	0.0001
0.3373	0.0001
0.3374	0.0001
0.3375	0.0001
0.3376	0.0001
0.3377	0.0001
0.3378	0.0001
0.3379	0.0001
0.338	0.0001
0.3381	0.0001
0.3382	0.0001
0.3383	0.0001
0.3384	0.0001
0.3385	0.0001
0.3386	0.0001
0.3387	0.0001
0.3388	0.0001
0.3389	0.0001
0.339	0.0001
0.3391	0.0001
0.3392	0.0001
0.3393	0.0001
0.3394	0.0001
0.3395	0.0001
0.3396	0.0001
0.3397	0.0001
0.3398	0.0001
0.3399	0.0001
0.34	0.0001
0.3401	0.0001
0.3402	0.0001
0.3403	0.0001
0.3404	0.0001
0.3405	0.0001
0.3406	0.0001
0.3407	0.0001
0.3408	0.0001
0.3409	0.0001
0.341	0.0001
0.3411	0.0001
0.3412	0.0001
0.3413	0.0001
0.3414	0.0001
0.3415	0.0001
0.3416	0.0001
0.3417	0.0001
0.3418	0.0001
0.3419	0.0001
0.342	0.0001
0.3421	0.0001
0.3422	0.0001
0.3423	0.0001
0.3424	0.0001
0.3425	0.0001
0.3426	0.0001
0.3427	0.0001
0.3428	0.0001
0.3429	0.0001
0.343	0.0001
0.3431	0.0001
0.3432	0.0001
0.3433	0.0001
0.3434	0.0001
0.3435	0.0001
0.3436	0.0001
0.3437	0.0001
0.3438	0.0001
0.3439	0.0001
0.344	0.0001
0.3441	0.0001
0.3442	0.0001
0.3443	0.0001
0.3444	0.0001
0.3445	0.0001
0.3446	0.0001
0.3447	0.0001
0.3448	0.0001
0.3449	0.0001
0.345	0.0001
0.3451	0.0001
0.3452	0.0001
0.3453	0.0001
0.3454	0.0001
0.3455	0.0001
0.3456	0.0001
0.3457	0.0001
0.3458	0.0001
0.3459	0.0001
0.346	0.0001
0.3461	0.0001
0.3462	0.0001
0.3463	0.0001
0.3464	0.0001
0.3465	0.0001
0.3466	0.0001
0.3467	0.0001
0.3468	0.0001
0.3469	0.0001
0.347	0.0001
0.3471	0.0001
0.3472	0.0001
0.3473	0.0001
0.3474	0.0001
0.3475	0.0001
0.3476	0.0001
0.3477	0.0001
0.3478	0.0001
0.3479	0.0001
0.348	0.0001
0.3481	0.0001
0.3482	0.0001
0.3483	0.0001
0.3484	0.0001
0.3485	0.0001
0.3486	0.0001
0.3487	0.0001
0.3488	0.0001
0.3489	0.0001
0.349	0.0001
0.3491	0.0001
0.3492	0.0001
0.3493	0.0001
0.3494	0.0001
0.3495	0.0001
0.3496	0.0001
0.3497	0.0001
0.3498	0.0001
0.3499	0.0001
0.35	0.0001
0.3501	0.0001
0.3502	0.0001
0.3503	0.0001
0.3504	0.0001
0.3505	0.0001
0.3506	0.0001
0.3507	0.0001
0.3508	0.0001
0.3509	0.0001
0.351	0.0001
0.3511	0.0001
0.3512	0.0001
0.3513	0.0001
0.3514	0.0001
0.3515	0.0001
0.3516	0.0001
0.3517	0.0001
0.3518	0.0001
0.3519	0.0001
0.352	0.0001
0.3521	0.0001
0.3522	0.0001
0.3523	0.0001
0.3524	0.0001
0.3525	0.0001
0.3526	0.0001
0.3527	0.0001
0.3528	0.0001
0.3529	0.0001
0.353	0.0001
0.3531	0.0001
0.3532	0.0001
0.3533	0.0001
0.3534	0.0001
0.3535	0.0001
0.3536	0.0001
0.3537	0.0001
0.3538	0.0001
0.3539	0.0001
0.354	0.0001
0.3541	0.0001
0.3542	0.0001
0.3543	0.0001
0.3544	0.0001
0.3545	0.0001
0.3546	0.0001
0.3547	0.0001
0.3548	0.0001
0.3549	0.0001
0.355	0.0001
0.3551	0.0001
0.3552	0.0001
0.3553	0.0001
0.3554	0.0001
0.3555	0.0001
0.3556	0.0001
0.3557	0.0001
0.3558	0.0001
0.3559	0.0001
0.356	0.0001
0.3561	0.0001
0.3562	0.0001
0.3563	0.0001
0.3564	0.0001
0.3565	0.0001
0.3566	0.0001
0.3567	0.0001
0.3568	0.0001
0.3569	0.0001
0.357	0.0001
0.3571	0.0001
0.3572	0.0001
0.3573	0.0001
0.3574	0.0001
0.3575	0.0001
0.3576	0.0001
0.3577	0.0001
0.3578	0.0001
0.3579	0.0001
0.358	0.0001
0.3581	0.0001
0.3582	0.0001
0.3583	0.0001
0.3584	0.0001
0.3585	0.0001
0.3586	0.0001
0.3587	0.0001
0.3588	0.0001
0.3589	0.0001
0.359	0.0001
0.3591	0.0001
0.3592	0.0001
0.3593	0.0001
0.3594	0.0001
0.3595	0.0001
0.3596	0.0004
0.36	0.0025
0.3625	0.0025
0.365	0.0025
0.3675	0.0025
0.37	0.0025
0.3725	0.0025
0.375	0.0025
0.3775	0.0025
0.38	0.0025
0.3825	0.0025
0.385	0.0025
0.3875	0.0025
0.39	0.0025
0.3925	0.0025
0.395	0.0025
0.3975	0.0025
0.4	0.0025
0.4025	0.0025
0.405	0.0025
0.4075	0.0025
0.41	0.0025
0.4125	0.0025
0.415	0.0025
0.4175	0.0025
0.42	0.0025
0.4225	0.0025
0.425	0.0025
0.4275	0.0025
0.43	0.0025
0.4325	0.0025
0.435	0.0025
0.4375	0.0025
0.44	0.0025
0.4425	0.0025
0.445	0.0025
0.4475	0.0025
0.45	0.0025
0.4525	0.0025
0.455	0.0025
0.4575	0.0025
0.46	0.0025
0.4625	0.0025
0.465	0.0025
0.4675	0.0025
0.47	0.0025
0.4725	0.0025
0.475	0.0025
0.4775	0.0025
0.48	0.0025
0.4825	0.0025
0.485	0.0025
0.4875	0.0025
0.49	0.0025
0.4925	0.0025
0.495	0.0025
0.4975	0.0025
0.5	0.0001
0.5001	0.0001
0.5002	0.0001
0.5003	0.0001
0.5004	0.0001
0.5005	0.0001
0.5006	0.0001
0.5007	0.0001
0.5008	0.0001
0.5009	0.0001
0.501	0.0001
0.5011	0.0001
0.5012	0.0001
0.5013	0.0001
0.5014	0.0001
0.5015	0.0001
0.5016	0.0001
0.5017	0.0001
0.5018	0.0001
0.5019	0.0001
0.502	0.0001
0.5021	0.0001
0.5022	0.0001
0.5023	0.0001
0.5024	0.0001
0.5025	0.0001
0.5026	0.0001
0.5027	0.0001
0.5028	0.0001
0.5029	0.0001
0.503	0.0001
0.5031	0.0001
0.5032	0.0001
0.5033	0.0001
0.5034	0.0001
0.5035	0.0001
0.5036	0.0001
0.5037	0.0001
0.5038	0.0001
0.5039	0.0001
0.504	0.0001
0.5041	0.0001
0.5042	0.0001
0.5043	0.0001
0.5044	0.0001
0.5045	0.0001
0.5046	0.0001
0.5047	0.0001
0.5048	0.0001
0.5049	0.0001
0.505	0.0001
0.5051	0.0001
0.5052	0.0001
0.5053	0.0001
0.5054	0.0001
0.5055	0.0001
0.5056	0.0001
0.5057	0.0001
0.5058	0.0001
0.5059	0.0001
0.506	0.0001
0.5061	0.0001
0.5062	0.0001
0.5063	0.0001
0.5064	0.0001
0.5065	0.0001
0.5066	0.0001
0.5067	0.0001
0.5068	0.0001
0.5069	0.0001
0.507	0.0001
0.5071	0.0001
0.5072	0.0001
0.5073	0.0001
0.5074	0.0001
0.5075	0.0001
0.5076	0.0001
0.5077	0.0001
0.5078	0.0001
0.5079	0.0001
0.508	0.0001
0.5081	0.0001
0.5082	0.0001
0.5083	0.0001
0.5084	0.0001
0.5085	0.0001
0.5086	0.0001
0.5087	0.0001
0.5088	0.0001
0.5089	0.0001
0.509	0.0001
0.5091	0.0001
0.5092	0.0001
0.5093	0.0001
0.5094	0.0001
0.5095	0.0001
0.5096	0.0001
0.5097	0.0001
0.5098	0.0001
0.5099	0.0001
0.51	0.0001
0.5101	0.0001
0.5102	0.0001
0.5103	0.0001
0.5104	0.0001
0.5105	0.0001
0.5106	0.0001
0.5107	0.0001
0.5108	0.0001
0.5109	0.0001
0.511	0.0001
0.5111	0.0001
0.5112	0.0001
0.5113	0.0001
0.5114	0.0001
0.5115	0.0001
0.5116	0.0001
0.5117	0.0001
0.5118	0.0001
0.5119	0.0001
0.512	0.0001
0.5121	0.0001
0.5122	0.0001
0.5123	0.0001
0.5124	0.0001
0.5125	0.0001
0.5126	0.0001
0.5127	0.0001
0.5128	0.0001
0.5129	0.0001
0.513	0.0001
0.5131	0.0001
0.5132	0.0001
0.5133	0.0001
0.5134	0.0001
0.5135	0.0001
0.5136	0.0001
0.5137	0.0001
0.5138	0.0001
0.5139	0.0001
0.514	0.0001
0.5141	0.0001
0.5142	0.0001
0.5143	0.0001
0.5144	0.0001
0.5145	0.0001
0.5146	0.0001
0.5147	0.0001
0.5148	0.0001
0.5149	0.0001
0.515	0.0001
0.5151	0.0001
0.5152	0.0001
0.5153	0.0001
0.5154	0.0001
0.5155	0.0001
0.5156	0.0001
0.5157	0.0001
0.5158	0.0001
0.5159	0.0001
0.516	0.0001
0.5161	0.0001
0.5162	0.0001
0.5163	0.0001
0.5164	0.0001
0.5165	0.0001
0.5166	0.0001
0.5167	0.0001
0.5168	0.0001
0.5169	0.0001
0.517	0.0001
0.5171	0.0001
0.5172	0.0001
0.5173	0.0001
0.5174	0.0001
0.5175	0.0001
0.5176	0.0001
0.5177	0.0001
0.5178	0.0001
0.5179	0.0001
0.518	0.0001
0.5181	0.0001
0.5182	0.0001
0.5183	0.0001
0.5184	0.0001
0.5185	0.0001
0.5186	0.0001
0.5187	0.0001
0.5188	0.0001
0.5189	0.0001
0.519	0.0001
0.5191	0.0001
0.5192	0.0001
0.5193	0.0001
0.5194	0.0001
0.5195	0.0001
0.5196	0.0001
0.5197	0.0001
0.5198	0.0001
0.5199	0.0001
0.52	0.0001
0.5201	0.0001
0.5202	0.0001
0.5203	0.0001
0.5204	0.0001
0.5205	0.0001
0.5206	0.0001
0.5207	0.0001
0.5208	0.0001
0.5209	0.0001
0.521	0.0001
0.5211	0.0001
0.5212	0.0001
0.5213	0.0001
0.5214	0.0001
0.5215	0.0001
0.5216	0.0001
0.5217	0.0001
0.5218	0.0001
0.5219	0.0001
0.522	0.0001
0.5221	0.0001
0.5222	0.0001
0.5223	0.0001
0.5224	0.0001
0.5225	0.0001
0.5226	0.0001
0.5227	0.0001
0.5228	0.0001
0.5229	0.0001
0.523	0.0001
0.5231	0.0001
0.5232	0.0001
0.5233	0.0001
0.5234	0.0001
0.5235	0.0001
0.5236	0.0001
0.5237	0.0001
0.5238	0.0001
0.5239	0.0001
0.524	0.0001
0.5241	0.0001
0.5242	0.0001
0.5243	0.0001
0.5244	0.0001
0.5245	0.0001
0.5246	0.0001
0.5247	0.0001
0.5248	0.0001
0.5249	0.0001
0.525	0.0001
0.5251	0.0001
0.5252	0.0001
0.5253	0.0001
0.5254	0.0001
0.5255	0.0001
0.5256	0.0001
0.5257	0.0001
0.5258	0.0001
0.5259	0.0001
0.526	0.0001
0.5261	0.0001
0.5262	0.0001
0.5263	0.0001
0.5264	0.0001
0.5265	0.0001
0.5266	0.0001
0.5267	0.0001
0.5268	0.0001
0.5269	0.0001
0.527	0.0001
0.5271	0.0001
0.5272	0.0001
0.5273	0.0001
0.5274	0.0001
0.5275	0.0001
0.5276	0.0001
0.5277	0.0001
0.5278	0.0001
0.5279	0.0001
0.528	0.0001
0.5281	0.0001
0.5282	0.0001
0.5283	0.0001
0.5284	0.0001
0.5285	0.0001
0.5286	0.0001
0.5287	0.0001
0.5288	0.0001
0.5289	0.0001
0.529	0.0001
0.5291	0.0001
0.5292	0.0001
0.5293	0.0001
0.5294	0.0001
0.5295	0.0001
0.5296	0.0001
0.5297	0.0001
0.5298	0.0001
0.5299	0.0001
0.53	0.0001
0.5301	0.0001
0.5302	0.0001
0.5303	0.0001
0.5304	0.0001
0.5305	0.0001
0.5306	0.0001
0.5307	0.0001
0.5308	0.0001
0.5309	0.0001
0.531	0.0001
0.5311	0.0001
0.5312	0.0001
0.5313	0.0001
0.5314	0.0001
0.5315	0.0001
0.5316	0.0001
0.5317	0.0001
0.5318	0.0001
0.5319	0.0001
0.532	0.0001
0.5321	0.0001
0.5322	0.0001
0.5323	0.0001
0.5324	0.0001
0.5325	0.0001
0.5326	0.0001
0.5327	0.0001
0.5328	0.0001
0.5329	0.0001
0.533	0.0001
0.5331	0.0001
0.5332	0.0001
0.5333	0.0001
0.5334	0.0001
0.5335	0.0001
0.5336	0.0001
0.5337	0.0001
0.5338	0.0001
0.5339	0.0001
0.534	0.0001
0.5341	0.0001
0.5342	0.0001
0.5343	0.0001
0.5344	0.0001
0.5345	0.0001
0.5346	0.0001
0.5347	0.0001
0.5348	0.0001
0.5349	0.0001
0.535	0.0001
0.5351	0.0001
0.5352	0.0001
0.5353	0.0001
0.5354	0.0001
0.5355	0.0001
0.5356	0.0001
0.5357	0.0001
0.5358	0.0001
0.5359	0.0001
0.536	0.0001
0.5361	0.0001
0.5362	0.0001
0.5363	0.0001
0.5364	0.0001
0.5365	0.0001
0.5366	0.0001
0.5367	0.0001
0.5368	0.0001
0.5369	0.0001
0.537	0.0001
0.5371	0.0001
0.5372	0.0001
0.5373	0.0001
0.5374	0.0001
0.5375	0.0001
0.5376	0.0001
0.5377	0.0001
0.5378	0.0001
0.5379	0.0001
0.538	0.0001
0.5381	0.0001
0.5382	0.0001
0.5383	0.0001
0.5384	0.0001
0.5385	0.0001
0.5386	0.0001
0.5387	0.0001
0.5388	0.0001
0.5389	0.0001
0.539	0.0001
0.5391	0.0001
0.5392	0.0001
0.5393	0.0001
0.5394	0.0001
0.5395	0.0001
0.5396	0.0001
0.5397	0.0001
0.5398	0.0001
0.5399	0.0001
0.54	0.0001
0.5401	0.0001
0.5402	0.0001
0.5403	0.0001
0.5404	0.0001
0.5405	0.0001
0.5406	0.0001
0.5407	0.0001
0.5408	0.0001
0.5409	0.0001
0.541	0.0001
0.5411	0.0001
0.5412	0.0001
0.5413	0.0001
0.5414	0.0001
0.5415	0.0001
0.5416	0.0001
0.5417	0.0001
0.5418	0.0001
0.5419	0.0001
0.542	0.0001
0.5421	0.0001
0.5422	0.0001
0.5423	0.0001
0.5424	0.0001
0.5425	0.0001
0.5426	0.0001
0.5427	0.0001
0.5428	0.0001
0.5429	0.0001
0.543	0.0001
0.5431	0.0001
0.5432	0.0001
0.5433	0.0001
0.5434	0.0001
0.5435	0.0001
0.5436	0.0001
0.5437	0.0001
0.5438	0.0001
0.5439	0.0001
0.544	0.0001
0.5441	0.0001
0.5442	0.0001
0.5443	0.0001
0.5444	0.0001
0.5445	0.0001
0.5446	0.0001
0.5447	0.0001
0.5448	0.0001
0.5449	0.0001
0.545	0.0001
0.5451	0.0001
0.5452	0.0001
0.5453	0.0001
0.5454	0.0001
0.5455	0.0001
0.5456	0.0001
0.5457	0.0001
0.5458	0.0001
0.5459	0.0001
0.546	0.0001
0.5461	0.0001
0.5462	0.0001
0.5463	0.0001
0.5464	0.0001
0.5465	0.0001
0.5466	0.0001
0.5467	0.0001
0.5468	0.0001
0.5469	0.0001
0.547	0.0001
0.5471	0.0001
0.5472	0.0001
0.5473	0.0001
0.5474	0.0001
0.5475	0.0001
0.5476	0.0001
0.5477	0.0001
0.5478	0.0001
0.5479	0.0001
0.548	0.0001
0.5481	0.0001
0.5482	0.0001
0.5483	0.0001
0.5484	0.0001
0.5485	0.0001
0.5486	0.0001
0.5487	0.0001
0.5488	0.0001
0.5489	0.0001
0.549	0.0001
0.5491	0.0001
0.5492	0.0001
0.5493	0.0001
0.5494	0.0001
0.5495	0.0001
0.5496	0.0001
0.5497	0.0001
0.5498	0.0001
0.5499	0.0001
0.55	0.0001
0.5501	0.0001
0.5502	0.0001
0.5503	0.0001
0.5504	0.0001
0.5505	0.0001
0.5506	0.0001
0.5507	0.0001
0.5508	0.0001
0.5509	0.0001
0.551	0.0001
0.5511	0.0001
0.5512	0.0001
0.5513	0.0001
0.5514	0.0001
0.5515	0.0001
0.5516	0.0001
0.5517	0.0001
0.5518	0.0001
0.5519	0.0001
0.552	0.0001
0.5521	0.0001
0.5522	0.0001
0.5523	0.0001
0.5524	0.0001
0.5525	0.0001
0.5526	0.0001
0.5527	0.0001
0.5528	0.0001
0.5529	0.0001
0.553	0.0001
0.5531	0.0001
0.5532	0.0001
0.5533	0.0001
0.5534	0.0001
0.5535	0.0001
0.5536	0.0001
0.5537	0.0001
0.5538	0.0001
0.5539	0.0001
0.554	0.0001
0.5541	0.0001
0.5542	0.0001
0.5543	0.0001
0.5544	0.0001
0.5545	0.0001
0.5546	0.0001
0.5547	0.0001
0.5548	0.0001
0.5549	0.0001
0.555	0.0001
0.5551	0.0001
0.5552	0.0001
0.5553	0.0001
0.5554	0.0001
0.5555	0.0001
0.5556	0.0001
0.5557	0.0001
0.5558	0.0001
0.5559	0.0001
0.556	0.0001
0.5561	0.0001
0.5562	0.0001
0.5563	0.0001
0.5564	0.0001
0.5565	0.0001
0.5566	0.0001
0.5567	0.0001
0.5568	0.0001
0.5569	0.0001
0.557	0.0001
0.5571	0.0001
0.5572	0.0001
0.5573	0.0001
0.5574	0.0001
0.5575	0.0001
0.5576	0.0001
0.5577	0.0001
0.5578	0.0001
0.5579	0.0001
0.558	0.0001
0.5581	0.0001
0.5582	0.0001
0.5583	0.0001
0.5584	0.0001
0.5585	0.0001
0.5586	0.0001
0.5587	0.0001
0.5588	0.0001
0.5589	0.0001
0.559	0.0001
0.5591	0.0001
0.5592	0.0001
0.5593	0.0001
0.5594	0.0001
0.5595	0.0001
0.5596	0.0001
0.5597	0.0001
0.5598	0.0001
0.5599	0.0001
0.56	0.0001
0.5601	0.0001
0.5602	0.0001
0.5603	0.0001
0.5604	0.0001
0.5605	0.0001
0.5606	0.0001
0.5607	0.0001
0.5608	0.0001
0.5609	0.0001
0.561	0.0001
0.5611	0.0001
0.5612	0.0001
0.5613	0.0001
0.5614	0.0001
0.5615	0.0001
0.5616	0.0001
0.5617	0.0001
0.5618	0.0001
0.5619	0.0001
0.562	0.0001
0.5621	0.0001
0.5622	0.0001
0.5623	0.0001
0.5624	0.0001
0.5625	0.0001
0.5626	0.0001
0.5627	0.0001
0.5628	0.0001
0.5629	0.0001
0.563	0.0001
0.5631	0.0001
0.5632	0.0001
0.5633	0.0001
0.5634	0.0001
0.5635	0.0001
0.5636	0.0001
0.5637	0.0001
0.5638	0.0001
0.5639	0.0001
0.564	0.0001
0.5641	0.0001
0.5642	0.0001
0.5643	0.0001
0.5644	0.0001
0.5645	0.0001
0.5646	0.0001
0.5647	0.0001
0.5648	0.0001
0.5649	0.0001
0.565	0.0001
0.5651	0.0001
0.5652	0.0001
0.5653	0.0001
0.5654	0.0001
0.5655	0.0001
0.5656	0.0001
0.5657	0.0001
0.5658	0.0001
0.5659	0.0001
0.566	0.0001
0.5661	0.0001
0.5662	0.0001
0.5663	0.0001
0.5664	0.0001
0.5665	0.0001
0.5666	0.0001
0.5667	0.0001
0.5668	0.0001
0.5669	0.0001
0.567	0.0001
0.5671	0.0001
0.5672	0.0001
0.5673	0.0001
0.5674	0.0001
0.5675	0.0001
0.5676	0.0001
0.5677	0.0001
0.5678	0.0001
0.5679	0.0001
0.568	0.0001
0.5681	0.0001
0.5682	0.0018
0.57	0.0025
0.5725	0.0025
0.575	0.0025
0.5775	0.0025
0.58	0.0025
0.5825	0.0025
0.585	0.0025
0.5875	0.0025
0.59	0.0025
0.5925	0.0025
0.595	0.0025
0.5975	0.0025
0.6	0.0025
0.6025	0.0025
0.605	0.0025
0.6075	0.0025
0.61	0.0025
0.6125	0.0025
0.615	0.0025
0.6175	0.0025
0.62	0.0025
0.6225	0.0025
0.625	0.0025
0.6275	0.0025
0.63	0.0025
0.6325	0.0025
0.635	0.0025
0.6375	0.0025
0.64	0.0025
0.6425	0.0025
0.645	0.0025
0.6475	0.0025
0.65	0.0025
0.6525	0.0025
0.655	0.0025
0.6575	0.0025
0.66	0.0025
0.6625	0.0025
0.665	0.0025
0.6675	0.0025
0.67	0.0025
0.6725	0.0025
0.675	0.0025
0.6775	0.0025
0.68	0.0025
0.6825	0.0025
0.685	0.0025
0.6875	0.0025
0.69	0.0025
0.6925	0.0025
0.695	0.0025
0.6975	0.0025
0.7	0.0025
0.7025	0.0025
0.705	0.0025
0.7075	0.0025
0.71	0.0025
0.7125	0.0025
0.715	0.0025
0.7175	0.0025
0.72	0.0025
0.7225	0.0025
0.725	0.0025
0.7275	0.0025
0.73	0.0025
0.7325	0.0025
0.735	0.0025
0.7375	0.0025
0.74	0.0025
0.7425	0.0025
0.745	0.0025
0.7475	0.0025
0.75	0.0025
0.7525	0.0025
0.755	0.0025
0.7575	0.0025
0.76	0.0025
0.7625	0.0025
0.765	0.0025
0.7675	0.0025
0.77	0.0025
0.7725	0.0025
0.775	0.0025
0.7775	0.0025
0.78	0.0025
0.7825	0.0025
0.785	0.0025
0.7875	0.0025
0.79	0.0025
0.7925	0.0025
0.795	0.0025
0.7975	0.0025
0.8	0.0025
0.8025	0.0025
0.805	0.0025
0.8075	0.0025
0.81	0.0025
0.8125	0.0025
0.815	0.0025
0.8175	0.0025
0.82	0.0025
0.8225	0.0025
0.825	0.0025
0.8275	0.0025
0.83	0.0025
0.8325	0.0025
0.835	0.0025
0.8375	0.0025
0.84	0.0025
0.8425	0.0025
0.845	0.0025
0.8475	0.0025
0.85	0.0025
0.8525	0.0025
0.855	0.0025
0.8575	0.0025
0.86	0.0025
0.8625	0.0025
0.865	0.0025
0.8675	0.0025
0.87	0.0025
0.8725	0.0025
0.875	0.0025
0.8775	0.0025
0.88	0.0025
0.8825	0.0025
0.885	0.0025
0.8875	0.0025
0.89	0.0025
0.8925	0.0025
0.895	0.0025
0.8975	0.0025
0.9	0.0025
0.9025	0.0025
0.905	0.0025
0.9075	0.0025
0.91	0.0025
0.9125	0.0025
0.915	0.0025
0.9175	0.0025
0.92	0.0025
0.9225	0.0025
0.925	0.0025
0.9275	0.0025
0.93	0.0025
0.9325	0.0025
0.935	0.0025
0.9375	0.0025
0.94	0.0025
0.9425	0.0025
0.945	0.0025
0.9475	0.0025
0.95	0.0025
0.9525	0.0025
0.955	0.0025
0.9575	0.0025
0.96	0.0025
0.9625	0.0025
0.965	0.0025
0.9675	0.0025
0.97	0.0025
0.9725	0.0025
0.975	0.0025
0.9775	0.0025
0.98	0.0025
0.9825	0.0025
0.985	0.0025
0.9875	0.0025
0.99	0.0025
0.9925	0.0025
0.995	0.0025
0.9975	0.0025


==> tikz/time_test/time_401/KK_1.60e-02_1.0e+00_BDF_1_B_1_C_7_1000_500_1_new_t_401.mat_tol_u_1.000000e-05_fractional_Theta_adaptive_dt_u_diff_not_on_ref_full.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	-1.09447e-06	0
0.1001	-1.63615e-06	-0.591714
0.1002	-2.25664e-06	-0.597365
0.1003	-2.96441e-06	-0.602212
0.1004	-3.76812e-06	-0.606306
0.1005	-4.67643e-06	-0.609691
0.1006	-5.69773e-06	-0.612413
0.1007	-6.83977e-06	-0.614515
0.1008	-8.1092e-06	-0.616041
0.1009	-9.51099e-06	-0.617031
0.101	-1.1048e-05	-0.617525
0.1011	-1.2721e-05	-0.61756
0.1012	-1.45284e-05	-0.617173
0.1013	-1.64667e-05	-0.616397
0.1014	-1.85307e-05	-0.615264
0.1015	-2.07141e-05	-0.613806
0.1016	-2.30093e-05	-0.61205
0.1017	-2.54083e-05	-0.610023
0.1018	-2.79025e-05	-0.60775
0.1019	-3.04833e-05	-0.605255
0.102	-3.31417e-05	-0.60256
0.1021	-3.58692e-05	-0.599685
0.1022	-3.86572e-05	-0.596649
0.1023	-4.14976e-05	-0.593471
0.1024	-4.43824e-05	-0.590166
0.1025	-4.73041e-05	-0.586751
0.1026	-5.02559e-05	-0.583239
0.1027	-5.32307e-05	-0.579644
0.1028	-5.62222e-05	-0.575978
0.1029	-5.92243e-05	-0.572253
0.103	-6.22315e-05	-0.56848
0.1031	-6.52386e-05	-0.564668
0.1032	-6.82408e-05	-0.560826
0.1033	-7.12337e-05	-0.556962
0.1034	-7.4213e-05	-0.553085
0.1035	-7.71752e-05	-0.5492
0.1036	-8.01165e-05	-0.545316
0.1037	-8.3034e-05	-0.541437
0.1038	-8.59246e-05	-0.53757
0.1039	-8.87858e-05	-0.533718
0.104	-9.16151e-05	-0.529887
0.1041	-9.44104e-05	-0.526081
0.1042	-9.71697e-05	-0.522303
0.1043	-9.98913e-05	-0.518557
0.1044	-0.000102574	-0.514846
0.1045	-0.000105215	-0.511172
0.1046	-0.000107815	-0.507538
0.1047	-0.000110372	-0.503946
0.1048	-0.000112885	-0.500399
0.1049	-0.000115354	-0.496897
0.105	-0.000117777	-0.493442
0.1051	-0.000120155	-0.490036
0.1052	-0.000122487	-0.486679
0.1053	-0.000124773	-0.483372
0.1054	-0.000127012	-0.480117
0.1055	-0.000129204	-0.476913
0.1056	-0.000131349	-0.473762
0.1057	-0.000133448	-0.470664
0.1058	-0.0001355	-0.467619
0.1059	-0.000137505	-0.464626
0.106	-0.000139464	-0.461687
0.1061	-0.000141376	-0.458801
0.1062	-0.000143243	-0.455968
0.1063	-0.000145065	-0.453188
0.1064	-0.000146841	-0.45046
0.1065	-0.000148573	-0.447785
0.1066	-0.00015026	-0.445162
0.1067	-0.000151904	-0.44259
0.1068	-0.000153504	-0.440068
0.1069	-0.000155062	-0.437598
0.107	-0.000156578	-0.435177
0.1071	-0.000158052	-0.432806
0.1072	-0.000159485	-0.430483
0.1073	-0.000160877	-0.428209
0.1074	-0.00016223	-0.425982
0.1075	-0.000163543	-0.423802
0.1076	-0.000164818	-0.421669
0.1077	-0.000166056	-0.393722
0.1078	-0.000167256	-0.360683
0.1079	-0.000168419	-0.329038
0.108	-0.000169546	-0.29875
0.1081	-0.000170637	-0.269784
0.1082	-0.000171694	-0.242108
0.1083	-0.000172717	-0.215689
0.1084	-0.000173706	-0.190496
0.1085	-0.000174661	-0.166499
0.1086	-0.000175583	-0.143667
0.1087	-0.00017647	-0.121969
0.1088	-0.000177319	-0.101375
0.1089	-0.000178129	-0.081853
0.109	-0.000178894	-0.063373
0.1091	-0.00017961	-0.045903
0.1092	-0.000180272	-0.0294115
0.1093	-0.000180872	-0.0138665
0.1094	-0.000181406	0.000763849
0.1095	-0.000181867	0.0145114
0.1096	-0.000182249	0.027408
0.1097	-0.000182548	0.0394854
0.1098	-0.000182758	0.0507749
0.1099	-0.000182875	0.0613077
0.11	-0.000182896	0.0711145
0.1101	-0.000182819	0.0802256
0.1102	-0.000182642	0.0886708
0.1103	-0.000182362	0.0964792
0.1104	-0.000181981	0.103679
0.1105	-0.000181497	0.110299
0.1106	-0.000180911	0.116366
0.1107	-0.000180226	0.121906
0.1108	-0.000179441	0.126945
0.1109	-0.000178561	0.131508
0.111	-0.000177586	0.13562
0.1111	-0.00017652	0.139303
0.1112	-0.000175366	0.142581
0.1113	-0.000174128	0.145475
0.1114	-0.000172808	0.148006
0.1115	-0.000171412	0.150195
0.1116	-0.000169941	0.152061
0.1117	-0.000168402	0.153623
0.1118	-0.000166797	0.154898
0.1119	-0.00016513	0.155905
0.112	-0.000163405	0.156659
0.1121	-0.000161628	0.157177
0.1122	-0.0001598	0.157473
0.1123	-0.000157927	0.157562
0.1124	-0.000156012	0.157458
0.1125	-0.000154059	0.157174
0.1126	-0.000152072	0.156722
0.1127	-0.000150054	0.156115
0.1128	-0.000148009	0.155364
0.1129	-0.00014594	0.154479
0.113	-0.00014385	0.15347
0.1131	-0.000141742	0.152349
0.1132	-0.00013962	0.151122
0.1133	-0.000137486	0.149801
0.1134	-0.000135343	0.148392
0.1135	-0.000133193	0.146903
0.1136	-0.00013104	0.145342
0.1137	-0.000128886	0.143716
0.1138	-0.000126732	0.142032
0.1139	-0.000124581	0.140295
0.114	-0.000122435	0.138511
0.1141	-0.000120296	0.136687
0.1142	-0.000118165	0.134827
0.1143	-0.000116045	0.132936
0.1144	-0.000113937	0.131018
0.1145	-0.000111842	0.129078
0.1146	-0.000109762	0.12712
0.1147	-0.000107698	0.125148
0.1148	-0.000105651	0.123164
0.1149	-0.000103622	0.121174
0.115	-0.000101613	0.119178
0.1151	-9.96236e-05	0.117181
0.1152	-9.76557e-05	0.115184
0.1153	-9.57096e-05	0.113191
0.1154	-9.37861e-05	0.111204
0.1155	-9.18858e-05	0.109224
0.1156	-9.00092e-05	0.107254
0.1157	-8.81568e-05	0.105296
0.1158	-8.63292e-05	0.10335
0.1159	-8.45266e-05	0.101419
0.116	-8.27494e-05	0.0995036
0.1161	-8.09979e-05	0.0976056
0.1162	-7.92723e-05	0.0957258
0.1163	-7.75729e-05	0.0938655
0.1164	-7.58997e-05	0.0920254
0.1165	-7.42529e-05	0.0902065
0.1166	-7.26325e-05	0.0884094
0.1167	-7.10386e-05	0.0866349
0.1168	-6.94713e-05	0.0848835
0.1169	-6.79303e-05	0.0831558
0.117	-6.64158e-05	0.0814521
0.1171	-6.49276e-05	0.079773
0.1172	-6.34657e-05	0.0781186
0.1173	-6.20298e-05	0.0764894
0.1174	-6.06198e-05	0.0748854
0.1175	-5.92356e-05	0.0733068
0.1176	-5.78772e-05	0.0717538
0.1177	-5.65441e-05	0.0702265
0.1178	-5.52361e-05	0.0687249
0.1179	-5.39531e-05	0.067249
0.118	-5.26947e-05	0.0657987
0.1181	-5.14606e-05	0.064374
0.1182	-5.02507e-05	0.0629748
0.1183	-4.90647e-05	0.061601
0.1184	-4.79022e-05	0.0602524
0.1185	-4.67629e-05	0.0589289
0.1186	-4.56465e-05	0.0576302
0.1187	-4.45528e-05	0.0563563
0.1188	-4.34815e-05	0.0551067
0.1189	-4.24321e-05	0.0538814
0.119	-4.14043e-05	0.0526801
0.1191	-4.03979e-05	0.0515025
0.1192	-3.94126e-05	0.0503483
0.1193	-3.84479e-05	0.0492172
0.1194	-3.75035e-05	0.048109
0.1195	-3.65792e-05	0.0470234
0.1196	-3.56745e-05	0.04596
0.1197	-3.47892e-05	0.0449185
0.1198	-3.39229e-05	0.0438986
0.1199	-3.30753e-05	0.0429001
0.12	-3.2246e-05	0.0419224
0.1201	-3.14349e-05	0.0409655
0.1202	-3.06415e-05	0.0400288
0.1203	-2.98654e-05	0.0391121
0.1204	-2.91064e-05	0.0382151
0.1205	-2.83641e-05	0.0373374
0.1206	-2.76382e-05	0.0364786
0.1207	-2.69284e-05	0.0356384
0.1208	-2.62344e-05	0.0348166
0.1209	-2.55559e-05	0.0340127
0.121	-2.48925e-05	0.0332265
0.1211	-2.4244e-05	0.0324575
0.1212	-2.361e-05	0.0317056
0.1213	-2.29903e-05	0.0309703
0.1214	-2.23846e-05	0.0302513
0.1215	-2.17926e-05	0.0295484
0.1216	-2.1214e-05	0.0288612
0.1217	-2.06486e-05	0.0281894
0.1218	-2.0096e-05	0.0275327
0.1219	-1.9556e-05	0.0268907
0.122	-1.90284e-05	0.0262633
0.1221	-1.85128e-05	0.0256501
0.1222	-1.8009e-05	0.0250507
0.1223	-1.75168e-05	0.024465
0.1224	-1.70359e-05	0.0238926
0.1225	-1.65661e-05	0.0233333
0.1226	-1.61072e-05	0.0227867
0.1227	-1.56589e-05	0.0222527
0.1228	-1.5221e-05	0.021731
0.1229	-1.47933e-05	0.0212212
0.123	-1.43754e-05	0.0207231
0.1231	-1.39672e-05	0.0202365
0.1232	-1.35686e-05	0.0197611
0.1233	-1.31792e-05	0.0192967
0.1234	-1.27988e-05	0.0188431
0.1235	-1.24274e-05	0.0183999
0.1236	-1.20646e-05	0.017967
0.1237	-1.17102e-05	0.0175442
0.1238	-1.13642e-05	0.0171312
0.1239	-1.10263e-05	0.0167277
0.124	-1.06962e-05	0.0163337
0.1241	-1.03739e-05	0.0159489
0.1242	-1.00592e-05	0.015573
0.1243	-9.75185e-06	0.0152059
0.1244	-9.45172e-06	0.0148473
0.1245	-9.15864e-06	0.0144972
0.1246	-8.87247e-06	0.0141552
0.1247	-8.59302e-06	0.0138213
0.1248	-8.32017e-06	0.0134951
0.1249	-8.05374e-06	0.0131766
0.125	-7.7936e-06	0.0128656
0.1251	-7.53971e-06	0.0125619
0.1252	-7.29182e-06	0.0122653
0.1253	-7.0498e-06	0.0119757
0.1254	-6.81349e-06	0.011693
0.1255	-6.58278e-06	0.0114168
0.1256	-6.35753e-06	0.0111472
0.1257	-6.13762e-06	0.0108839
0.1258	-5.92292e-06	0.0106268
0.1259	-5.7133e-06	0.0103758
0.126	-5.50866e-06	0.0101307
0.1261	-5.30888e-06	0.00989133
0.1262	-5.11384e-06	0.00965764
0.1263	-4.92343e-06	0.00942946
0.1264	-4.73755e-06	0.00920667
0.1265	-4.55608e-06	0.00898914
0.1266	-4.37893e-06	0.00877675
0.1267	-4.206e-06	0.00856938
0.1268	-4.03718e-06	0.0083669
0.1269	-3.87238e-06	0.00816922
0.127	-3.7115e-06	0.0079762
0.1271	-3.55446e-06	0.00778775
0.1272	-3.40115e-06	0.00760376
0.1273	-3.25151e-06	0.00742413
0.1274	-3.10543e-06	0.00724874
0.1275	-2.96284e-06	0.0070775
0.1276	-2.82376e-06	0.00691032
0.1277	-2.688e-06	0.00674712
0.1278	-2.55549e-06	0.00658778
0.1279	-2.42615e-06	0.00643221
0.128	-2.2999e-06	0.00628033
0.1281	-2.17667e-06	0.00613205
0.1282	-2.05638e-06	0.00598728
0.1283	-1.93898e-06	0.00584594
0.1284	-1.82439e-06	0.00570795
0.1285	-1.71255e-06	0.00557323
0.1286	-1.60338e-06	0.00544171
0.1287	-1.49683e-06	0.0053133
0.1288	-1.39283e-06	0.00518794
0.1289	-1.29133e-06	0.00506555
0.129	-1.19227e-06	0.00494606
0.1291	-1.09558e-06	0.00482941
0.1292	-1.00121e-06	0.00471552
0.1293	-9.09113e-07	0.00460434
0.1294	-8.19224e-07	0.00449579
0.1295	-7.31496e-07	0.00438981
0.1296	-6.45877e-07	0.00428636
0.1297	-5.62316e-07	0.00418535
0.1298	-4.80766e-07	0.00408674
0.1299	-4.01177e-07	0.00399047
0.13	-3.23505e-07	0.00389649
0.1301	-2.47806e-07	0.00380473
0.1302	-1.73934e-07	0.00371517
0.1303	-1.01844e-07	0.00362773
0.1304	-3.14944e-08	0.00354237
0.1305	3.74983e-08	0.00345903
0.1306	1.0449e-07	0.00337729
0.1307	1.69864e-07	0.00329717
0.1308	2.33656e-07	0.00321898
0.1309	2.95906e-07	0.00314266
0.131	3.56649e-07	0.00306817
0.1311	4.15922e-07	0.00299547
0.1312	4.7376e-07	0.00292451
0.1313	5.30196e-07	0.00285525
0.1314	5.85264e-07	0.00278765
0.1315	6.38997e-07	0.00272168
0.1316	6.91426e-07	0.00265729
0.1317	7.42582e-07	0.00259444
0.1318	7.92497e-07	0.0025331
0.1319	8.41198e-07	0.00247323
0.132	8.88716e-07	0.00241479
0.1321	9.35079e-07	0.00235776
0.1322	9.80313e-07	0.0023021
0.1323	1.02445e-06	0.00224777
0.1324	1.06751e-06	0.00219474
0.1325	1.10952e-06	0.00214298
0.1326	1.1504e-06	0.00209246
0.1327	1.19029e-06	0.00204317
0.1328	1.2292e-06	0.00199505
0.1329	1.26716e-06	0.00194809
0.133	1.30419e-06	0.00190225
0.1331	1.34032e-06	0.00185751
0.1332	1.37555e-06	0.00181385
0.1333	1.40993e-06	0.00177122
0.1334	1.44346e-06	0.00172962
0.1335	1.47617e-06	0.00168902
0.1336	1.50807e-06	0.00164938
0.1337	1.53919e-06	0.00161069
0.1338	1.56955e-06	0.00157293
0.1339	1.59915e-06	0.00153608
0.134	1.62803e-06	0.0015001
0.1341	1.6562e-06	0.00146498
0.1342	1.68367e-06	0.00143071
0.1343	1.71047e-06	0.00139725
0.1344	1.7366e-06	0.00136459
0.1345	1.76209e-06	0.00133271
0.1346	1.78695e-06	0.0013016
0.1347	1.81119e-06	0.00127122
0.1348	1.83484e-06	0.00124158
0.1349	1.8579e-06	0.00121264
0.135	1.88038e-06	0.00118439
0.1351	1.90222e-06	0.00115681
0.1352	1.92351e-06	0.00112991
0.1353	1.94427e-06	0.00110364
0.1354	1.96451e-06	0.001078
0.1355	1.98424e-06	0.00105297
0.1356	2.00349e-06	0.00102854
0.1357	2.02225e-06	0.00100469
0.1358	2.04054e-06	0.000981413
0.1359	2.05837e-06	0.000958688
0.136	2.07575e-06	0.000936505
0.1361	2.09269e-06	0.00091485
0.1362	2.10921e-06	0.000893712
0.1363	2.12532e-06	0.000873077
0.1364	2.14101e-06	0.000852934
0.1365	2.15631e-06	0.00083327
0.1366	2.17123e-06	0.000814075
0.1367	2.18576e-06	0.000795337
0.1368	2.19993e-06	0.000777045
0.1369	2.21374e-06	0.000759189
0.137	2.2272e-06	0.000741757
0.1371	2.24031e-06	0.000724741
0.1372	2.25309e-06	0.000708129
0.1373	2.26555e-06	0.000691913
0.1374	2.27768e-06	0.000676083
0.1375	2.28951e-06	0.000660629
0.1376	2.30094e-06	0.000645543
0.1377	2.31208e-06	0.000630821
0.1378	2.32293e-06	0.000616449
0.1379	2.33349e-06	0.000602418
0.138	2.34378e-06	0.000588722
0.1381	2.35381e-06	0.000575351
0.1382	2.36357e-06	0.000562297
0.1383	2.37308e-06	0.000549554
0.1384	2.38233e-06	0.000537114
0.1385	2.39135e-06	0.00052497
0.1386	2.40012e-06	0.000513114
0.1387	2.40867e-06	0.00050154
0.1388	2.41699e-06	0.00049024
0.1389	2.42509e-06	0.00047921
0.139	2.43297e-06	0.000468441
0.1391	2.44065e-06	0.000457928
0.1392	2.44812e-06	0.000447664
0.1393	2.45539e-06	0.000437644
0.1394	2.46246e-06	0.000427863
0.1395	2.46935e-06	0.000418313
0.1396	2.47605e-06	0.00040899
0.1397	2.48257e-06	0.000399889
0.1398	2.48891e-06	0.000391003
0.1399	2.49508e-06	0.000382329
0.14	2.50108e-06	0.00037386
0.1401	2.50683e-06	0.000365592
0.1402	2.51241e-06	0.000357524
0.1403	2.51785e-06	0.000349647
0.1404	2.52313e-06	0
0.1405	2.52826e-06	0
0.1425	2.61302e-06	0
0.145	2.68384e-06	0
0.1475	2.75004e-06	0
0.15	2.81109e-06	0
0.1525	2.86368e-06	0
0.155	2.90687e-06	0
0.1575	2.94116e-06	0
0.16	2.96766e-06	0
0.1625	2.9876e-06	0
0.165	3.00215e-06	0
0.1675	3.01236e-06	0
0.17	3.0191e-06	0
0.1725	3.02309e-06	0
0.175	3.0249e-06	0
0.1775	3.02501e-06	0
0.18	3.02378e-06	0
0.1825	3.02149e-06	0
0.185	3.01839e-06	0
0.1875	3.01465e-06	0
0.19	3.01042e-06	0
0.1925	3.00579e-06	0
0.195	3.00087e-06	0
0.1975	2.99571e-06	0
0.2	2.99038e-06	0
0.2025	2.98491e-06	0
0.205	2.97933e-06	0
0.2075	2.97367e-06	0
0.21	2.96796e-06	0
0.2125	2.9622e-06	0
0.215	2.95641e-06	0
0.2175	2.9506e-06	0
0.22	2.94477e-06	0
0.2225	2.93893e-06	0
0.225	2.93309e-06	0
0.2275	2.92725e-06	0
0.23	2.92141e-06	0
0.2325	2.91558e-06	0
0.235	2.90975e-06	0
0.2375	2.90392e-06	0
0.24	2.89811e-06	0
0.2425	2.8923e-06	0
0.245	2.8865e-06	0
0.2475	2.88072e-06	0
0.25	2.87494e-06	0
0.2525	2.86917e-06	0
0.255	2.86342e-06	0
0.2575	2.85767e-06	0
0.26	2.85194e-06	0
0.2625	2.84622e-06	0
0.265	2.84051e-06	0
0.2675	2.8348e-06	0
0.27	2.82912e-06	0
0.2725	2.82344e-06	0
0.275	2.81777e-06	0
0.2775	2.81212e-06	0
0.28	2.80647e-06	0
0.2825	2.80084e-06	0
0.285	2.79522e-06	0
0.2875	2.78961e-06	0
0.29	2.78401e-06	0
0.2925	2.77842e-06	0
0.295	2.77284e-06	0
0.2975	2.76728e-06	0
0.3	1.70352e-06	0
0.3001	1.17981e-06	-0.571052
0.3002	5.79963e-07	-0.576504
0.3003	-1.04443e-07	-0.581181
0.3004	-8.81491e-07	-0.58513
0.3005	-1.75964e-06	-0.588402
0.3006	-2.74701e-06	-0.591033
0.3007	-3.85109e-06	-0.593066
0.3008	-5.07829e-06	-0.594542
0.3009	-6.43342e-06	-0.5955
0.301	-7.91928e-06	-0.59598
0.3011	-9.53652e-06	-0.596016
0.3012	-1.12837e-05	-0.595645
0.3013	-1.31574e-05	-0.594898
0.3014	-1.51526e-05	-0.593807
0.3015	-1.72632e-05	-0.592401
0.3016	-1.94821e-05	-0.590708
0.3017	-2.18012e-05	-0.588752
0.3018	-2.42125e-05	-0.58656
0.3019	-2.67075e-05	-0.584152
0.302	-2.92777e-05	-0.581552
0.3021	-3.19148e-05	-0.578777
0.3022	-3.46104e-05	-0.575847
0.3023	-3.73568e-05	-0.57278
0.3024	-4.01463e-05	-0.56959
0.3025	-4.29715e-05	-0.566293
0.3026	-4.58257e-05	-0.562903
0.3027	-4.87022e-05	-0.559433
0.3028	-5.1595e-05	-0.555895
0.3029	-5.44982e-05	-0.552299
0.303	-5.74065e-05	-0.548656
0.3031	-6.03148e-05	-0.544976
0.3032	-6.32186e-05	-0.541267
0.3033	-6.61135e-05	-0.537537
0.3034	-6.89955e-05	-0.533793
0.3035	-7.1861e-05	-0.530043
0.3036	-7.47067e-05	-0.526293
0.3037	-7.75293e-05	-0.522548
0.3038	-8.03262e-05	-0.518814
0.3039	-8.30948e-05	-0.515095
0.304	-8.58327e-05	-0.511397
0.3041	-8.85379e-05	-0.507722
0.3042	-9.12085e-05	-0.504074
0.3043	-9.38427e-05	-0.500457
0.3044	-9.64392e-05	-0.496873
0.3045	-9.89965e-05	-0.493326
0.3046	-0.000101514	-0.489817
0.3047	-0.000103989	-0.486349
0.3048	-0.000106423	-0.482923
0.3049	-0.000108813	-0.479542
0.305	-0.000111161	-0.476206
0.3051	-0.000113464	-0.472916
0.3052	-0.000115722	-0.469675
0.3053	-0.000117936	-0.466482
0.3054	-0.000120105	-0.463339
0.3055	-0.000122229	-0.460246
0.3056	-0.000124308	-0.457203
0.3057	-0.000126342	-0.454212
0.3058	-0.00012833	-0.451271
0.3059	-0.000130274	-0.448382
0.306	-0.000132173	-0.445544
0.3061	-0.000134027	-0.442757
0.3062	-0.000135837	-0.440022
0.3063	-0.000137604	-0.437337
0.3064	-0.000139327	-0.434703
0.3065	-0.000141007	-0.43212
0.3066	-0.000142644	-0.429587
0.3067	-0.000144239	-0.427103
0.3068	-0.000145792	-0.424669
0.3069	-0.000147305	-0.422283
0.307	-0.000148776	-0.419946
0.3071	-0.000150207	-0.417656
0.3072	-0.000151599	-0.415413
0.3073	-0.000152952	-0.413217
0.3074	-0.000154266	-0.411067
0.3075	-0.000155543	-0.408962
0.3076	-0.000156782	-0.406902
0.3077	-0.000157985	-0.379922
0.3078	-0.000159152	-0.348028
0.3079	-0.000160283	-0.317479
0.308	-0.00016138	-0.28824
0.3081	-0.000162442	-0.260278
0.3082	-0.000163471	-0.23356
0.3083	-0.000164467	-0.208057
0.3084	-0.00016543	-0.183737
0.3085	-0.000166361	-0.160571
0.3086	-0.00016726	-0.13853
0.3087	-0.000168124	-0.117585
0.3088	-0.000168953	-0.0977047
0.3089	-0.000169744	-0.0788602
0.309	-0.000170491	-0.0610212
0.3091	-0.000171191	-0.0441575
0.3092	-0.000171838	-0.0282383
0.3093	-0.000172426	-0.013233
0.3094	-0.00017295	0.000889225
0.3095	-0.000173403	0.0141592
0.3096	-0.000173781	0.0266076
0.3097	-0.000174077	0.038265
0.3098	-0.000174288	0.0491618
0.3099	-0.000174409	0.0593281
0.31	-0.000174437	0.0687934
0.3101	-0.000174371	0.0775871
0.3102	-0.000174207	0.0857378
0.3103	-0.000173944	0.0932738
0.3104	-0.000173583	0.100223
0.3105	-0.000173123	0.106611
0.3106	-0.000172565	0.112465
0.3107	-0.000171909	0.117812
0.3108	-0.000171159	0.122674
0.3109	-0.000170315	0.127077
0.311	-0.00016938	0.131044
0.3111	-0.000168358	0.134598
0.3112	-0.00016725	0.13776
0.3113	-0.00016606	0.140551
0.3114	-0.000164793	0.142993
0.3115	-0.00016345	0.145104
0.3116	-0.000162036	0.146903
0.3117	-0.000160556	0.148409
0.3118	-0.000159011	0.149638
0.3119	-0.000157407	0.150608
0.312	-0.000155748	0.151334
0.3121	-0.000154037	0.151832
0.3122	-0.000152278	0.152116
0.3123	-0.000150474	0.1522
0.3124	-0.00014863	0.152097
0.3125	-0.00014675	0.151821
0.3126	-0.000144836	0.151383
0.3127	-0.000142892	0.150795
0.3128	-0.000140922	0.150068
0.3129	-0.000138928	0.149212
0.313	-0.000136915	0.148237
0.3131	-0.000134884	0.147152
0.3132	-0.000132839	0.145966
0.3133	-0.000130783	0.144689
0.3134	-0.000128718	0.143327
0.3135	-0.000126647	0.141888
0.3136	-0.000124572	0.14038
0.3137	-0.000122496	0.138808
0.3138	-0.00012042	0.137181
0.3139	-0.000118347	0.135502
0.314	-0.000116279	0.133779
0.3141	-0.000114217	0.132016
0.3142	-0.000112164	0.130219
0.3143	-0.00011012	0.128392
0.3144	-0.000108088	0.126539
0.3145	-0.000106069	0.124666
0.3146	-0.000104064	0.122774
0.3147	-0.000102074	0.120869
0.3148	-0.000100101	0.118953
0.3149	-9.81455e-05	0.11703
0.315	-9.62086e-05	0.115102
0.3151	-9.42912e-05	0.113173
0.3152	-9.23942e-05	0.111245
0.3153	-9.05182e-05	0.109319
0.3154	-8.86639e-05	0.1074
0.3155	-8.6832e-05	0.105488
0.3156	-8.50229e-05	0.103585
0.3157	-8.32372e-05	0.101693
0.3158	-8.14753e-05	0.0998134
0.3159	-7.97376e-05	0.0979482
0.316	-7.80244e-05	0.0960984
0.3161	-7.63359e-05	0.0942651
0.3162	-7.46725e-05	0.0924496
0.3163	-7.30342e-05	0.0906528
0.3164	-7.14213e-05	0.0888757
0.3165	-6.98338e-05	0.0871189
0.3166	-6.82718e-05	0.0853833
0.3167	-6.67353e-05	0.0836695
0.3168	-6.52244e-05	0.081978
0.3169	-6.3739e-05	0.0803094
0.317	-6.22791e-05	0.0786641
0.3171	-6.08446e-05	0.0770424
0.3172	-5.94354e-05	0.0754447
0.3173	-5.80513e-05	0.0738712
0.3174	-5.66922e-05	0.0723222
0.3175	-5.5358e-05	0.0707977
0.3176	-5.40485e-05	0.0692979
0.3177	-5.27635e-05	0.0678229
0.3178	-5.15027e-05	0.0663727
0.3179	-5.0266e-05	0.0649474
0.318	-4.9053e-05	0.0635468
0.3181	-4.78635e-05	0.0621709
0.3182	-4.66974e-05	0.0608197
0.3183	-4.55542e-05	0.0594929
0.3184	-4.44337e-05	0.0581906
0.3185	-4.33357e-05	0.0569124
0.3186	-4.22597e-05	0.0556583
0.3187	-4.12057e-05	0.0544281
0.3188	-4.01731e-05	0.0532214
0.3189	-3.91618e-05	0.0520382
0.319	-3.81713e-05	0.0508781
0.3191	-3.72015e-05	0.0497409
0.3192	-3.62519e-05	0.0486264
0.3193	-3.53223e-05	0.0475342
0.3194	-3.44123e-05	0.046464
0.3195	-3.35216e-05	0.0454157
0.3196	-3.26499e-05	0.0443888
0.3197	-3.17968e-05	0.0433832
0.3198	-3.09621e-05	0.0423984
0.3199	-3.01455e-05	0.0414341
0.32	-2.93465e-05	0.0404902
0.3201	-2.8565e-05	0.0395661
0.3202	-2.78005e-05	0.0386616
0.3203	-2.70528e-05	0.0377765
0.3204	-2.63216e-05	0.0369103
0.3205	-2.56064e-05	0.0360627
0.3206	-2.49071e-05	0.0352335
0.3207	-2.42234e-05	0.0344222
0.3208	-2.35548e-05	0.0336286
0.3209	-2.29012e-05	0.0328524
0.321	-2.22622e-05	0.0320932
0.3211	-2.16376e-05	0.0313508
0.3212	-2.1027e-05	0.0306247
0.3213	-2.04301e-05	0.0299148
0.3214	-1.98468e-05	0.0292206
0.3215	-1.92767e-05	0.0285419
0.3216	-1.87195e-05	0.0278784
0.3217	-1.8175e-05	0.0272297
0.3218	-1.76429e-05	0.0265956
0.3219	-1.71229e-05	0.0259758
0.322	-1.66149e-05	0.0253701
0.3221	-1.61185e-05	0.024778
0.3222	-1.56335e-05	0.0241993
0.3223	-1.51596e-05	0.0236338
0.3224	-1.46967e-05	0.0230812
0.3225	-1.42445e-05	0.0225412
0.3226	-1.38027e-05	0.0220135
0.3227	-1.33712e-05	0.0214979
0.3228	-1.29497e-05	0.0209941
0.3229	-1.2538e-05	0.0205019
0.323	-1.21358e-05	0.0200211
0.3231	-1.1743e-05	0.0195513
0.3232	-1.13594e-05	0.0190923
0.3233	-1.09847e-05	0.0186439
0.3234	-1.06187e-05	0.018206
0.3235	-1.02613e-05	0.0177781
0.3236	-9.91224e-06	0.0173602
0.3237	-9.57137e-06	0.016952
0.3238	-9.2385e-06	0.0165532
0.3239	-8.91343e-06	0.0161637
0.324	-8.596e-06	0.0157833
0.3241	-8.28603e-06	0.0154118
0.3242	-7.98335e-06	0.0150489
0.3243	-7.68781e-06	0.0146945
0.3244	-7.39923e-06	0.0143484
0.3245	-7.11745e-06	0.0140104
0.3246	-6.84233e-06	0.0136803
0.3247	-6.57371e-06	0.0133579
0.3248	-6.31144e-06	0.0130431
0.3249	-6.05537e-06	0.0127356
0.325	-5.80536e-06	0.0124354
0.3251	-5.56135e-06	0.0121422
0.3252	-5.32313e-06	0.0118559
0.3253	-5.09055e-06	0.0115764
0.3254	-4.8635e-06	0.0113034
0.3255	-4.64185e-06	0.0110368
0.3256	-4.42546e-06	0.0107765
0.3257	-4.21422e-06	0.0105223
0.3258	-4.00801e-06	0.0102742
0.3259	-3.80671e-06	0.0100318
0.326	-3.61021e-06	0.00979521
0.3261	-3.41839e-06	0.00956418
0.3262	-3.23115e-06	0.0093386
0.3263	-3.04838e-06	0.00911835
0.3264	-2.86997e-06	0.00890329
0.3265	-2.69583e-06	0.00869332
0.3266	-2.52584e-06	0.00848831
0.3267	-2.35993e-06	0.00828814
0.3268	-2.19798e-06	0.00809271
0.3269	-2.03991e-06	0.00790189
0.327	-1.88563e-06	0.00771559
0.3271	-1.73505e-06	0.0075337
0.3272	-1.58807e-06	0.00735612
0.3273	-1.44462e-06	0.00718273
0.3274	-1.30462e-06	0.00701345
0.3275	-1.16798e-06	0.00684818
0.3276	-1.03468e-06	0.00668683
0.3277	-9.04598e-07	0.00652929
0.3278	-7.77642e-07	0.00637549
0.3279	-6.53742e-07	0.00622533
0.328	-5.32826e-07	0.00607872
0.3281	-4.14823e-07	0.0059356
0.3282	-2.99666e-07	0.00579586
0.3283	-1.87286e-07	0.00565944
0.3284	-7.76184e-08	0.00552625
0.3285	2.99974e-08	0.00539622
0.3286	1.34431e-07	0.00526897
0.3287	2.3634e-07	0.00514396
0.3288	3.35785e-07	0.00502194
0.3289	4.32824e-07	0.00490285
0.329	5.27513e-07	0.00478661
0.3291	6.19909e-07	0.00467316
0.3292	7.10066e-07	0.00456243
0.3293	7.98036e-07	0.00445436
0.3294	8.83872e-07	0.00434887
0.3295	9.67624e-07	0.00424592
0.3296	1.04934e-06	0.00414544
0.3297	1.12907e-06	0.00404736
0.3298	1.20687e-06	0.00395164
0.3299	1.28277e-06	0.00385821
0.33	1.35682e-06	0.00376703
0.3301	1.429e-06	0.00367803
0.3302	1.49942e-06	0.00359116
0.3303	1.56811e-06	0.00350638
0.3304	1.63514e-06	0.00342363
0.3305	1.70052e-06	0.00334286
0.3306	1.7643e-06	0.00326403
0.3307	1.82652e-06	0.00318709
0.3308	1.88722e-06	0.00311199
0.3309	1.94643e-06	0.0030387
0.331	2.00419e-06	0.00296716
0.3311	2.06053e-06	0.00289733
0.3312	2.11549e-06	0.00282918
0.3313	2.1691e-06	0.00276266
0.3314	2.22139e-06	0.00269773
0.3315	2.27239e-06	0.00263436
0.3316	2.32214e-06	0.00257251
0.3317	2.37067e-06	0.00251214
0.3318	2.41799e-06	0.00245321
0.3319	2.46415e-06	0.00239569
0.332	2.50917e-06	0.00233955
0.3321	2.55308e-06	0.00228475
0.3322	2.5959e-06	0.00223127
0.3323	2.63766e-06	0.00217906
0.3324	2.67838e-06	0.0021281
0.3325	2.7181e-06	0.00207836
0.3326	2.75677e-06	0.00202981
0.3327	2.79447e-06	0.00198242
0.3328	2.83123e-06	0.00193616
0.3329	2.86708e-06	0.00189101
0.333	2.90203e-06	0.00184693
0.3331	2.93612e-06	0.00180391
0.3332	2.96934e-06	0.00176192
0.3333	3.00174e-06	0.00172092
0.3334	3.03333e-06	0.00168091
0.3335	3.06413e-06	0.00164186
0.3336	3.09415e-06	0.00160373
0.3337	3.12342e-06	0.00156652
0.3338	3.15195e-06	0.00153019
0.3339	3.17976e-06	0.00149473
0.334	3.20687e-06	0.00146012
0.3341	3.2333e-06	0.00142633
0.3342	3.25906e-06	0.00139335
0.3343	3.28417e-06	0.00136116
0.3344	3.30864e-06	0.00132973
0.3345	3.33249e-06	0.00129905
0.3346	3.35574e-06	0.00126911
0.3347	3.37839e-06	0.00123987
0.3348	3.40047e-06	0.00121134
0.3349	3.42198e-06	0.00118348
0.335	3.44294e-06	0.00115629
0.3351	3.4633e-06	0.00112975
0.3352	3.48314e-06	0.00110383
0.3353	3.50246e-06	0.00107854
0.3354	3.52128e-06	0.00105384
0.3355	3.53962e-06	0.00102974
0.3356	3.55748e-06	0.0010062
0.3357	3.57488e-06	0.000983232
0.3358	3.59182e-06	0.000960807
0.3359	3.60833e-06	0.000938917
0.336	3.6244e-06	0.000917547
0.3361	3.64005e-06	0.000896686
0.3362	3.65529e-06	0.000876321
0.3363	3.67013e-06	0.000856441
0.3364	3.68458e-06	0.000837034
0.3365	3.69865e-06	0.000818089
0.3366	3.71234e-06	0.000799595
0.3367	3.72567e-06	0.000781541
0.3368	3.73865e-06	0.000763916
0.3369	3.75128e-06	0.00074671
0.337	3.76357e-06	0.000729914
0.3371	3.77553e-06	0.000713516
0.3372	3.78717e-06	0.000697509
0.3373	3.79849e-06	0.000681883
0.3374	3.80951e-06	0.000666628
0.3375	3.82023e-06	0.000651736
0.3376	3.83059e-06	0.000637197
0.3377	3.84067e-06	0.000623002
0.3378	3.85046e-06	0.000609143
0.3379	3.85999e-06	0.000595615
0.338	3.86925e-06	0.000582407
0.3381	3.87825e-06	0.000569514
0.3382	3.887e-06	0.000556927
0.3383	3.8955e-06	0.000544639
0.3384	3.90376e-06	0.000532643
0.3385	3.91179e-06	0.000520932
0.3386	3.91959e-06	0.000509499
0.3387	3.92717e-06	0.000498337
0.3388	3.93452e-06	0.000487441
0.3389	3.94167e-06	0.000476804
0.339	3.94861e-06	0.000466419
0.3391	3.95534e-06	0.000456281
0.3392	3.96188e-06	0.000446384
0.3393	3.96823e-06	0.000436722
0.3394	3.97439e-06	0.000427289
0.3395	3.98036e-06	0.00041808
0.3396	3.98616e-06	0.00040909
0.3397	3.99178e-06	0.000400314
0.3398	3.99723e-06	0.000391745
0.3399	4.00251e-06	0.00038338
0.34	4.00763e-06	0.000375214
0.3401	4.01253e-06	0
0.3402	4.01727e-06	0
0.3425	4.10288e-06	0
0.345	4.16171e-06	0
0.3475	4.219e-06	0
0.35	4.27221e-06	0
0.3525	4.31782e-06	0
0.355	4.35482e-06	0
0.3575	4.38358e-06	0
0.36	4.40509e-06	0
0.3625	4.42048e-06	0
0.365	4.43086e-06	0
0.3675	4.43717e-06	0
0.37	4.44025e-06	0
0.3725	4.44075e-06	0
0.375	4.43922e-06	0
0.3775	4.4361e-06	0
0.38	4.43173e-06	0
0.3825	4.42639e-06	0
0.385	4.42028e-06	0
0.3875	4.41358e-06	0
0.39	4.40642e-06	0
0.3925	4.3989e-06	0
0.395	4.39111e-06	0
0.3975	4.38311e-06	0
0.4	4.37495e-06	0
0.4025	4.36666e-06	0
0.405	4.35829e-06	0
0.4075	4.34984e-06	0
0.41	4.34135e-06	0
0.4125	4.33282e-06	0
0.415	4.32426e-06	0
0.4175	4.3157e-06	0
0.42	4.30712e-06	0
0.4225	4.29854e-06	0
0.425	4.28997e-06	0
0.4275	4.2814e-06	0
0.43	4.27284e-06	0
0.4325	4.26428e-06	0
0.435	4.25574e-06	0
0.4375	4.24722e-06	0
0.44	4.2387e-06	0
0.4425	4.2302e-06	0
0.445	4.22172e-06	0
0.4475	4.21325e-06	0
0.45	4.20479e-06	0
0.4525	4.19636e-06	0
0.455	4.18793e-06	0
0.4575	4.17953e-06	0
0.46	4.17114e-06	0
0.4625	4.16277e-06	0
0.465	4.15441e-06	0
0.4675	4.14607e-06	0
0.47	4.13775e-06	0
0.4725	4.12944e-06	0
0.475	4.12115e-06	0
0.4775	4.11287e-06	0
0.48	4.10462e-06	0
0.4825	4.09638e-06	0
0.485	4.08815e-06	0
0.4875	4.07995e-06	0
0.49	4.07175e-06	0
0.4925	4.06358e-06	0
0.495	4.05542e-06	0
0.4975	4.04728e-06	0
0.5	5.14501e-06	0
0.5001	5.69164e-06	0.596255
0.5002	6.31787e-06	0.601936
0.5003	7.03226e-06	0.606808
0.5004	7.84354e-06	0.610919
0.5005	8.76044e-06	0.614316
0.5006	9.79143e-06	0.617043
0.5007	1.09443e-05	0.619145
0.5008	1.22258e-05	0.620665
0.5009	1.36409e-05	0.621644
0.501	1.51926e-05	0.622121
0.5011	1.68814e-05	0.622136
0.5012	1.8706e-05	0.621723
0.5013	2.06626e-05	0.620917
0.5014	2.27462e-05	0.619752
0.5015	2.49503e-05	0.618256
0.5016	2.72674e-05	0.61646
0.5017	2.96892e-05	0.61439
0.5018	3.22071e-05	0.612071
0.5019	3.48125e-05	0.609528
0.502	3.74963e-05	0.606783
0.5021	4.02498e-05	0.603856
0.5022	4.30645e-05	0.600767
0.5023	4.5932e-05	0.597534
0.5024	4.88445e-05	0.594173
0.5025	5.17941e-05	0.590702
0.5026	5.47738e-05	0.587133
0.5027	5.77766e-05	0.583481
0.5028	6.07962e-05	0.579758
0.5029	6.38266e-05	0.575976
0.503	6.68622e-05	0.572145
0.5031	6.98976e-05	0.568276
0.5032	7.29281e-05	0.564378
0.5033	7.59491e-05	0.560458
0.5034	7.89566e-05	0.556526
0.5035	8.19465e-05	0.552587
0.5036	8.49156e-05	0.548649
0.5037	8.78604e-05	0.544718
0.5038	9.07781e-05	0.540798
0.5039	9.36661e-05	0.536896
0.504	9.65219e-05	0.533016
0.5041	9.93433e-05	0.529161
0.5042	0.000102128	0.525336
0.5043	0.000104875	0.521543
0.5044	0.000107583	0.517787
0.5045	0.000110249	0.51407
0.5046	0.000112873	0.510394
0.5047	0.000115454	0.506761
0.5048	0.00011799	0.503173
0.5049	0.000120482	0.499633
0.505	0.000122928	0.496141
0.5051	0.000125327	0.492699
0.5052	0.000127681	0.489307
0.5053	0.000129987	0.485968
0.5054	0.000132246	0.48268
0.5055	0.000134458	0.479446
0.5056	0.000136623	0.476266
0.5057	0.000138741	0.473139
0.5058	0.000140811	0.470066
0.5059	0.000142835	0.467048
0.506	0.000144812	0.464084
0.5061	0.000146742	0.461174
0.5062	0.000148626	0.458318
0.5063	0.000150465	0.455516
0.5064	0.000152258	0.452768
0.5065	0.000154006	0.450073
0.5066	0.000155709	0.44743
0.5067	0.000157368	0.44484
0.5068	0.000158984	0.442302
0.5069	0.000160557	0.439816
0.507	0.000162087	0.43738
0.5071	0.000163576	0.434994
0.5072	0.000165023	0.432658
0.5073	0.00016643	0.430371
0.5074	0.000167796	0.428132
0.5075	0.000169123	0.42594
0.5076	0.000170412	0.423796
0.5077	0.000171662	0.395681
0.5078	0.000172874	0.362442
0.5079	0.00017405	0.330605
0.508	0.000175189	0.300134
0.5081	0.000176293	0.270995
0.5082	0.000177362	0.243153
0.5083	0.000178396	0.216576
0.5084	0.000179397	0.191235
0.5085	0.000180364	0.167096
0.5086	0.000181297	0.14413
0.5087	0.000182195	0.122306
0.5088	0.000183056	0.101593
0.5089	0.000183877	0.0819591
0.509	0.000184654	0.0633735
0.5091	0.000185381	0.0458045
0.5092	0.000186053	0.0292202
0.5093	0.000186665	0.0135886
0.5094	0.000187209	-0.00112237
0.5095	0.000187681	-0.0149448
0.5096	0.000188074	-0.0279108
0.5097	0.000188382	-0.0400521
0.5098	0.000188602	-0.0514004
0.5099	0.00018873	-0.061987
0.51	0.000188761	-0.0718427
0.5101	0.000188693	-0.0809981
0.5102	0.000188524	-0.089483
0.5103	0.000188253	-0.097327
0.5104	0.00018788	-0.104559
0.5105	0.000187404	-0.111206
0.5106	0.000186827	-0.117297
0.5107	0.000186149	-0.122857
0.5108	0.000185372	-0.127914
0.5109	0.000184498	-0.132492
0.511	0.00018353	-0.136615
0.5111	0.000182471	-0.140307
0.5112	0.000181324	-0.143591
0.5113	0.000180092	-0.146488
0.5114	0.000178778	-0.149021
0.5115	0.000177388	-0.15121
0.5116	0.000175923	-0.153074
0.5117	0.000174389	-0.154632
0.5118	0.000172789	-0.155902
0.5119	0.000171127	-0.156902
0.512	0.000169408	-0.157648
0.5121	0.000167635	-0.158156
0.5122	0.000165812	-0.158442
0.5123	0.000163944	-0.15852
0.5124	0.000162034	-0.158404
0.5125	0.000160085	-0.158107
0.5126	0.000158102	-0.157642
0.5127	0.000156088	-0.15702
0.5128	0.000154047	-0.156254
0.5129	0.000151982	-0.155354
0.513	0.000149895	-0.15433
0.5131	0.000147792	-0.153192
0.5132	0.000145673	-0.15195
0.5133	0.000143543	-0.150612
0.5134	0.000141404	-0.149187
0.5135	0.000139258	-0.147681
0.5136	0.000137108	-0.146104
0.5137	0.000134957	-0.144462
0.5138	0.000132807	-0.142761
0.5139	0.000130659	-0.141007
0.514	0.000128517	-0.139208
0.5141	0.000126381	-0.137367
0.5142	0.000124254	-0.135491
0.5143	0.000122137	-0.133584
0.5144	0.000120032	-0.13165
0.5145	0.00011794	-0.129695
0.5146	0.000115863	-0.127722
0.5147	0.000113802	-0.125734
0.5148	0.000111758	-0.123736
0.5149	0.000109733	-0.12173
0.515	0.000107727	-0.11972
0.5151	0.00010574	-0.117709
0.5152	0.000103775	-0.115699
0.5153	0.000101832	-0.113692
0.5154	9.99111e-05	-0.111691
0.5155	9.80133e-05	-0.109698
0.5156	9.61393e-05	-0.107715
0.5157	9.42895e-05	-0.105744
0.5158	9.24643e-05	-0.103786
0.5159	9.06642e-05	-0.101843
0.516	8.88894e-05	-0.0999155
0.5161	8.71402e-05	-0.0980059
0.5162	8.5417e-05	-0.0961148
0.5163	8.37198e-05	-0.0942434
0.5164	8.20488e-05	-0.0923925
0.5165	8.04041e-05	-0.090563
0.5166	7.87858e-05	-0.0887557
0.5167	7.7194e-05	-0.0869711
0.5168	7.56286e-05	-0.0852099
0.5169	7.40896e-05	-0.0834726
0.517	7.2577e-05	-0.0817596
0.5171	7.10906e-05	-0.0800714
0.5172	6.96304e-05	-0.0784081
0.5173	6.81962e-05	-0.0767702
0.5174	6.67879e-05	-0.0751577
0.5175	6.54053e-05	-0.0735709
0.5176	6.40482e-05	-0.0720099
0.5177	6.27163e-05	-0.0704747
0.5178	6.14096e-05	-0.0689654
0.5179	6.01277e-05	-0.067482
0.518	5.88703e-05	-0.0660244
0.5181	5.76373e-05	-0.0645926
0.5182	5.64284e-05	-0.0631865
0.5183	5.52433e-05	-0.0618059
0.5184	5.40816e-05	-0.0604507
0.5185	5.29432e-05	-0.0591208
0.5186	5.18276e-05	-0.0578158
0.5187	5.07346e-05	-0.0565358
0.5188	4.96638e-05	-0.0552803
0.5189	4.8615e-05	-0.0540492
0.519	4.75878e-05	-0.0528422
0.5191	4.65819e-05	-0.0516591
0.5192	4.5597e-05	-0.0504995
0.5193	4.46326e-05	-0.0493633
0.5194	4.36886e-05	-0.04825
0.5195	4.27646e-05	-0.0471593
0.5196	4.18601e-05	-0.0460911
0.5197	4.0975e-05	-0.0450449
0.5198	4.01088e-05	-0.0440204
0.5199	3.92613e-05	-0.0430174
0.52	3.84321e-05	-0.0420354
0.5201	3.76208e-05	-0.0410741
0.5202	3.68271e-05	-0.0401333
0.5203	3.60507e-05	-0.0392125
0.5204	3.52914e-05	-0.0383115
0.5205	3.45487e-05	-0.0374298
0.5206	3.38224e-05	-0.0365673
0.5207	3.31122e-05	-0.0357234
0.5208	3.24176e-05	-0.034898
0.5209	3.17385e-05	-0.0340905
0.521	3.10746e-05	-0.0333009
0.5211	3.04254e-05	-0.0325286
0.5212	2.97908e-05	-0.0317734
0.5213	2.91704e-05	-0.0310349
0.5214	2.8564e-05	-0.0303129
0.5215	2.79713e-05	-0.0296069
0.5216	2.73919e-05	-0.0289167
0.5217	2.68256e-05	-0.028242
0.5218	2.62721e-05	-0.0275825
0.5219	2.57313e-05	-0.0269379
0.522	2.52027e-05	-0.0263077
0.5221	2.46861e-05	-0.0256919
0.5222	2.41814e-05	-0.02509
0.5223	2.36882e-05	-0.0245018
0.5224	2.32062e-05	-0.023927
0.5225	2.27353e-05	-0.0233653
0.5226	2.22752e-05	-0.0228165
0.5227	2.18256e-05	-0.0222802
0.5228	2.13863e-05	-0.0217562
0.5229	2.09572e-05	-0.0212442
0.523	2.0538e-05	-0.020744
0.5231	2.01284e-05	-0.0202554
0.5232	1.97283e-05	-0.019778
0.5233	1.93375e-05	-0.0193116
0.5234	1.89557e-05	-0.0188561
0.5235	1.85827e-05	-0.018411
0.5236	1.82184e-05	-0.0179763
0.5237	1.78626e-05	-0.0175517
0.5238	1.7515e-05	-0.017137
0.5239	1.71755e-05	-0.0167319
0.524	1.68439e-05	-0.0163362
0.5241	1.652e-05	-0.0159497
0.5242	1.62036e-05	-0.0155723
0.5243	1.58946e-05	-0.0152036
0.5244	1.55929e-05	-0.0148436
0.5245	1.52981e-05	-0.014492
0.5246	1.50103e-05	-0.0141486
0.5247	1.47292e-05	-0.0138133
0.5248	1.44546e-05	-0.0134858
0.5249	1.41865e-05	-0.013166
0.525	1.39246e-05	-0.0128537
0.5251	1.36688e-05	-0.0125487
0.5252	1.3419e-05	-0.0122509
0.5253	1.3175e-05	-0.0119601
0.5254	1.29368e-05	-0.0116761
0.5255	1.27041e-05	-0.0113989
0.5256	1.24769e-05	-0.0111281
0.5257	1.2255e-05	-0.0108637
0.5258	1.20383e-05	-0.0106056
0.5259	1.18267e-05	-0.0103535
0.526	1.162e-05	-0.0101074
0.5261	1.14182e-05	-0.00986703
0.5262	1.12212e-05	-0.00963238
0.5263	1.10288e-05	-0.00940327
0.5264	1.08408e-05	-0.00917956
0.5265	1.06573e-05	-0.00896114
0.5266	1.04781e-05	-0.00874788
0.5267	1.03032e-05	-0.00853966
0.5268	1.01323e-05	-0.00833636
0.5269	9.96542e-06	-0.00813787
0.527	9.80248e-06	-0.00794408
0.5271	9.64337e-06	-0.00775487
0.5272	9.488e-06	-0.00757013
0.5273	9.33627e-06	-0.00738977
0.5274	9.18811e-06	-0.00721368
0.5275	9.04344e-06	-0.00704176
0.5276	8.9021e-06	-0.00687391
0.5277	8.76408e-06	-0.00671004
0.5278	8.62931e-06	-0.00655005
0.5279	8.4977e-06	-0.00639385
0.528	8.36918e-06	-0.00624135
0.5281	8.24368e-06	-0.00609247
0.5282	8.12113e-06	-0.00594712
0.5283	8.00145e-06	-0.00580521
0.5284	7.88459e-06	-0.00566667
0.5285	7.77047e-06	-0.00553141
0.5286	7.65902e-06	-0.00539936
0.5287	7.5502e-06	-0.00527045
0.5288	7.44392e-06	-0.00514459
0.5289	7.34014e-06	-0.00502171
0.529	7.2388e-06	-0.00490176
0.5291	7.13983e-06	-0.00478465
0.5292	7.04319e-06	-0.00467032
0.5293	6.94881e-06	-0.0045587
0.5294	6.85664e-06	-0.00444973
0.5295	6.76664e-06	-0.00434335
0.5296	6.67874e-06	-0.00423949
0.5297	6.5929e-06	-0.0041381
0.5298	6.50908e-06	-0.00403911
0.5299	6.42722e-06	-0.00394248
0.53	6.34727e-06	-0.00384814
0.5301	6.26914e-06	-0.00375604
0.5302	6.19284e-06	-0.00366613
0.5303	6.11832e-06	-0.00357836
0.5304	6.04554e-06	-0.00349267
0.5305	5.97446e-06	-0.00340901
0.5306	5.90504e-06	-0.00332734
0.5307	5.83725e-06	-0.00324761
0.5308	5.77104e-06	-0.00316978
0.5309	5.70637e-06	-0.00309379
0.531	5.64321e-06	-0.00301961
0.5311	5.58152e-06	-0.00294719
0.5312	5.52128e-06	-0.00287649
0.5313	5.46243e-06	-0.00280747
0.5314	5.40496e-06	-0.00274009
0.5315	5.34883e-06	-0.00267431
0.5316	5.294e-06	-0.0026101
0.5317	5.24045e-06	-0.00254741
0.5318	5.18814e-06	-0.00248621
0.5319	5.13705e-06	-0.00242646
0.532	5.08715e-06	-0.00236813
0.5321	5.03841e-06	-0.00231119
0.5322	4.9908e-06	-0.0022556
0.5323	4.94429e-06	-0.00220133
0.5324	4.89886e-06	-0.00214835
0.5325	4.85449e-06	-0.00209663
0.5326	4.81108e-06	-0.00204614
0.5327	4.76868e-06	-0.00199685
0.5328	4.72726e-06	-0.00194874
0.5329	4.6868e-06	-0.00190176
0.533	4.64727e-06	-0.0018559
0.5331	4.60865e-06	-0.00181114
0.5332	4.57092e-06	-0.00176743
0.5333	4.53407e-06	-0.00172477
0.5334	4.49806e-06	-0.00168311
0.5335	4.46288e-06	-0.00164245
0.5336	4.42851e-06	-0.00160276
0.5337	4.39493e-06	-0.001564
0.5338	4.36212e-06	-0.00152617
0.5339	4.33007e-06	-0.00148924
0.534	4.29875e-06	-0.00145318
0.5341	4.26814e-06	-0.00141798
0.5342	4.23824e-06	-0.00138362
0.5343	4.20903e-06	-0.00135008
0.5344	4.18048e-06	-0.00131733
0.5345	4.15258e-06	-0.00128536
0.5346	4.12532e-06	-0.00125415
0.5347	4.09868e-06	-0.00122368
0.5348	4.07265e-06	-0.00119394
0.5349	4.04721e-06	-0.0011649
0.535	4.02235e-06	-0.00113655
0.5351	3.998e-06	-0.00110888
0.5352	3.9742e-06	-0.00108187
0.5353	3.95094e-06	-0.00105549
0.5354	3.9282e-06	-0.00102975
0.5355	3.90598e-06	-0.00100462
0.5356	3.88426e-06	-0.000980081
0.5357	3.86303e-06	-0.000956128
0.5358	3.84228e-06	-0.000932745
0.5359	3.82199e-06	-0.000909918
0.536	3.80216e-06	-0.000887633
0.5361	3.78277e-06	-0.000865878
0.5362	3.76382e-06	-0.000844639
0.5363	3.74529e-06	-0.000823906
0.5364	3.72718e-06	-0.000803665
0.5365	3.70947e-06	-0.000783906
0.5366	3.69215e-06	-0.000764616
0.5367	3.67523e-06	-0.000745784
0.5368	3.65867e-06	-0.0007274
0.5369	3.64249e-06	-0.000709453
0.537	3.62666e-06	-0.000691933
0.5371	3.61119e-06	-0.000674829
0.5372	3.59605e-06	-0.000658131
0.5373	3.58125e-06	-0.000641831
0.5374	3.56678e-06	-0.000625918
0.5375	3.55263e-06	-0.000610383
0.5376	3.53872e-06	-0.000595217
0.5377	3.52513e-06	-0.000580415
0.5378	3.51182e-06	-0.000565964
0.5379	3.49881e-06	-0.000551857
0.538	3.48608e-06	-0.000538085
0.5381	3.47363e-06	-0.00052464
0.5382	3.46145e-06	-0.000511515
0.5383	3.44953e-06	-0.000498702
0.5384	3.43786e-06	-0.000486194
0.5385	3.42645e-06	-0.000473983
0.5386	3.41529e-06	-0.000462062
0.5387	3.40436e-06	-0.000450425
0.5388	3.39367e-06	-0.000439064
0.5389	3.3832e-06	-0.000427973
0.539	3.37296e-06	-0.000417146
0.5391	3.36293e-06	-0.000406577
0.5392	3.35312e-06	-0.000396258
0.5393	3.34352e-06	-0.000386185
0.5394	3.33411e-06	-0.000376352
0.5395	3.32491e-06	-0.000366752
0.5396	3.3159e-06	-0.00035738
0.5397	3.30708e-06	-0.000348231
0.5398	3.29844e-06	-0.0003393
0.5399	3.28999e-06	-0.000330581
0.54	3.2817e-06	-0.00032207
0.5401	3.27354e-06	-0.000313761
0.5402	3.26554e-06	-0.000305652
0.5403	3.2577e-06	-0.000297735
0.5404	3.25003e-06	-0.000290007
0.5405	3.24251e-06	-0.000282463
0.5406	3.23514e-06	-0.000275098
0.5407	3.22792e-06	-0.000267909
0.5408	3.22085e-06	-0.00026089
0.5409	3.21392e-06	0
0.541	3.20713e-06	0
0.5425	3.11557e-06	0
0.545	2.99667e-06	0
0.5475	2.89245e-06	0
0.55	2.79939e-06	0
0.5525	2.71934e-06	0
0.555	2.65225e-06	0
0.5575	2.59684e-06	0
0.56	2.55143e-06	0
0.5625	2.51432e-06	0
0.565	2.48395e-06	0
0.5675	2.45899e-06	0
0.57	2.43835e-06	0
0.5725	2.42112e-06	0
0.575	2.40659e-06	0
0.5775	2.39418e-06	0
0.58	2.38344e-06	0
0.5825	2.37401e-06	0
0.585	2.36561e-06	0
0.5875	2.35802e-06	0
0.59	2.35106e-06	0
0.5925	2.3446e-06	0
0.595	2.33853e-06	0
0.5975	2.33277e-06	0
0.6	2.32725e-06	0
0.6025	2.32193e-06	0
0.605	2.31676e-06	0
0.6075	2.31171e-06	0
0.61	2.30676e-06	0
0.6125	2.30188e-06	0
0.615	2.29707e-06	0
0.6175	2.29231e-06	0
0.62	2.28759e-06	0
0.6225	2.2829e-06	0
0.625	2.27825e-06	0
0.6275	2.27362e-06	0
0.63	2.26901e-06	0
0.6325	2.26442e-06	0
0.635	2.25985e-06	0
0.6375	2.25529e-06	0
0.64	2.25074e-06	0
0.6425	2.24621e-06	0
0.645	2.24169e-06	0
0.6475	2.23718e-06	0
0.65	2.23268e-06	0
0.6525	2.22819e-06	0
0.655	2.22372e-06	0
0.6575	2.21925e-06	0
0.66	2.21479e-06	0
0.6625	2.21034e-06	0
0.665	2.2059e-06	0
0.6675	2.20147e-06	0
0.67	2.19705e-06	0
0.6725	2.19263e-06	0
0.675	2.18823e-06	0
0.6775	2.18384e-06	0
0.68	2.17945e-06	0
0.6825	2.17507e-06	0
0.685	2.17071e-06	0
0.6875	2.16635e-06	0
0.69	2.162e-06	0
0.6925	2.15765e-06	0
0.695	2.15332e-06	0
0.6975	2.149e-06	0
0.7	2.14468e-06	0
0.7025	2.14037e-06	0
0.705	2.13608e-06	0
0.7075	2.13179e-06	0
0.71	2.12751e-06	0
0.7125	2.12323e-06	0
0.715	2.11897e-06	0
0.7175	2.11471e-06	0
0.72	2.11047e-06	0
0.7225	2.10623e-06	0
0.725	2.102e-06	0
0.7275	2.09778e-06	0
0.73	2.09356e-06	0
0.7325	2.08936e-06	0
0.735	2.08516e-06	0
0.7375	2.08098e-06	0
0.74	2.0768e-06	0
0.7425	2.07263e-06	0
0.745	2.06846e-06	0
0.7475	2.06431e-06	0
0.75	2.06016e-06	0
0.7525	2.05603e-06	0
0.755	2.0519e-06	0
0.7575	2.04778e-06	0
0.76	2.04366e-06	0
0.7625	2.03956e-06	0
0.765	2.03546e-06	0
0.7675	2.03138e-06	0
0.77	2.0273e-06	0
0.7725	2.02323e-06	0
0.775	2.01916e-06	0
0.7775	2.01511e-06	0
0.78	2.01106e-06	0
0.7825	2.00702e-06	0
0.785	2.00299e-06	0
0.7875	1.99897e-06	0
0.79	1.99495e-06	0
0.7925	1.99095e-06	0
0.795	1.98695e-06	0
0.7975	1.98296e-06	0
0.8	1.97897e-06	0
0.8025	1.975e-06	0
0.805	1.97103e-06	0
0.8075	1.96708e-06	0
0.81	1.96312e-06	0
0.8125	1.95918e-06	0
0.815	1.95525e-06	0
0.8175	1.95132e-06	0
0.82	1.9474e-06	0
0.8225	1.94349e-06	0
0.825	1.93959e-06	0
0.8275	1.93569e-06	0
0.83	1.9318e-06	0
0.8325	1.92792e-06	0
0.835	1.92405e-06	0
0.8375	1.92019e-06	0
0.84	1.91633e-06	0
0.8425	1.91248e-06	0
0.845	1.90864e-06	0
0.8475	1.90481e-06	0
0.85	1.90098e-06	0
0.8525	1.89716e-06	0
0.855	1.89335e-06	0
0.8575	1.88955e-06	0
0.86	1.88576e-06	0
0.8625	1.88197e-06	0
0.865	1.87819e-06	0
0.8675	1.87442e-06	0
0.87	1.87065e-06	0
0.8725	1.86689e-06	0
0.875	1.86314e-06	0
0.8775	1.8594e-06	0
0.88	1.85567e-06	0
0.8825	1.85194e-06	0
0.885	1.84822e-06	0
0.8875	1.84451e-06	0
0.89	1.8408e-06	0
0.8925	1.83711e-06	0
0.895	1.83342e-06	0
0.8975	1.82973e-06	0
0.9	1.82606e-06	0
0.9025	1.82239e-06	0
0.905	1.81873e-06	0
0.9075	1.81508e-06	0
0.91	1.81143e-06	0
0.9125	1.80779e-06	0
0.915	1.80416e-06	0
0.9175	1.80054e-06	0
0.92	1.79692e-06	0
0.9225	1.79331e-06	0
0.925	1.78971e-06	0
0.9275	1.78612e-06	0
0.93	1.78253e-06	0
0.9325	1.77895e-06	0
0.935	1.77537e-06	0
0.9375	1.77181e-06	0
0.94	1.76825e-06	0
0.9425	1.7647e-06	0
0.945	1.76115e-06	0
0.9475	1.75762e-06	0
0.95	1.75409e-06	0
0.9525	1.75056e-06	0
0.955	1.74705e-06	0
0.9575	1.74354e-06	0
0.96	1.74003e-06	0
0.9625	1.73654e-06	0
0.965	1.73305e-06	0
0.9675	1.72957e-06	0
0.97	1.7261e-06	0
0.9725	1.72263e-06	0
0.975	1.71917e-06	0
0.9775	1.71572e-06	0
0.98	1.71227e-06	0
0.9825	1.70883e-06	0
0.985	1.7054e-06	0
0.9875	1.70197e-06	0
0.99	1.69855e-06	0
0.9925	1.69514e-06	0
0.995	1.69174e-06	0
0.9975	1.68834e-06	0
1	1.68495e-06	0


==> tikz/time_test/time_401/KK_1.60e-02_1.0e+00_BDF_1_B_1_C_7_1000_500_1_new_t_401.mat_tol_u_1.000000e-05_fractional_Theta_adaptive_dt_u_diff_not_on_ref_time_steps_full.dat <==
0	0.0025
0.0025	0.0025
0.005	0.0025
0.0075	0.0025
0.01	0.0025
0.0125	0.0025
0.015	0.0025
0.0175	0.0025
0.02	0.0025
0.0225	0.0025
0.025	0.0025
0.0275	0.0025
0.03	0.0025
0.0325	0.0025
0.035	0.0025
0.0375	0.0025
0.04	0.0025
0.0425	0.0025
0.045	0.0025
0.0475	0.0025
0.05	0.0025
0.0525	0.0025
0.055	0.0025
0.0575	0.0025
0.06	0.0025
0.0625	0.0025
0.065	0.0025
0.0675	0.0025
0.07	0.0025
0.0725	0.0025
0.075	0.0025
0.0775	0.0025
0.08	0.0025
0.0825	0.0025
0.085	0.0025
0.0875	0.0025
0.09	0.0025
0.0925	0.0025
0.095	0.0025
0.0975	0.0025
0.1	0.0001
0.1001	0.0001
0.1002	0.0001
0.1003	0.0001
0.1004	0.0001
0.1005	0.0001
0.1006	0.0001
0.1007	0.0001
0.1008	0.0001
0.1009	0.0001
0.101	0.0001
0.1011	0.0001
0.1012	0.0001
0.1013	0.0001
0.1014	0.0001
0.1015	0.0001
0.1016	0.0001
0.1017	0.0001
0.1018	0.0001
0.1019	0.0001
0.102	0.0001
0.1021	0.0001
0.1022	0.0001
0.1023	0.0001
0.1024	0.0001
0.1025	0.0001
0.1026	0.0001
0.1027	0.0001
0.1028	0.0001
0.1029	0.0001
0.103	0.0001
0.1031	0.0001
0.1032	0.0001
0.1033	0.0001
0.1034	0.0001
0.1035	0.0001
0.1036	0.0001
0.1037	0.0001
0.1038	0.0001
0.1039	0.0001
0.104	0.0001
0.1041	0.0001
0.1042	0.0001
0.1043	0.0001
0.1044	0.0001
0.1045	0.0001
0.1046	0.0001
0.1047	0.0001
0.1048	0.0001
0.1049	0.0001
0.105	0.0001
0.1051	0.0001
0.1052	0.0001
0.1053	0.0001
0.1054	0.0001
0.1055	0.0001
0.1056	0.0001
0.1057	0.0001
0.1058	0.0001
0.1059	0.0001
0.106	0.0001
0.1061	0.0001
0.1062	0.0001
0.1063	0.0001
0.1064	0.0001
0.1065	0.0001
0.1066	0.0001
0.1067	0.0001
0.1068	0.0001
0.1069	0.0001
0.107	0.0001
0.1071	0.0001
0.1072	0.0001
0.1073	0.0001
0.1074	0.0001
0.1075	0.0001
0.1076	0.0001
0.1077	0.0001
0.1078	0.0001
0.1079	0.0001
0.108	0.0001
0.1081	0.0001
0.1082	0.0001
0.1083	0.0001
0.1084	0.0001
0.1085	0.0001
0.1086	0.0001
0.1087	0.0001
0.1088	0.0001
0.1089	0.0001
0.109	0.0001
0.1091	0.0001
0.1092	0.0001
0.1093	0.0001
0.1094	0.0001
0.1095	0.0001
0.1096	0.0001
0.1097	0.0001
0.1098	0.0001
0.1099	0.0001
0.11	0.0001
0.1101	0.0001
0.1102	0.0001
0.1103	0.0001
0.1104	0.0001
0.1105	0.0001
0.1106	0.0001
0.1107	0.0001
0.1108	0.0001
0.1109	0.0001
0.111	0.0001
0.1111	0.0001
0.1112	0.0001
0.1113	0.0001
0.1114	0.0001
0.1115	0.0001
0.1116	0.0001
0.1117	0.0001
0.1118	0.0001
0.1119	0.0001
0.112	0.0001
0.1121	0.0001
0.1122	0.0001
0.1123	0.0001
0.1124	0.0001
0.1125	0.0001
0.1126	0.0001
0.1127	0.0001
0.1128	0.0001
0.1129	0.0001
0.113	0.0001
0.1131	0.0001
0.1132	0.0001
0.1133	0.0001
0.1134	0.0001
0.1135	0.0001
0.1136	0.0001
0.1137	0.0001
0.1138	0.0001
0.1139	0.0001
0.114	0.0001
0.1141	0.0001
0.1142	0.0001
0.1143	0.0001
0.1144	0.0001
0.1145	0.0001
0.1146	0.0001
0.1147	0.0001
0.1148	0.0001
0.1149	0.0001
0.115	0.0001
0.1151	0.0001
0.1152	0.0001
0.1153	0.0001
0.1154	0.0001
0.1155	0.0001
0.1156	0.0001
0.1157	0.0001
0.1158	0.0001
0.1159	0.0001
0.116	0.0001
0.1161	0.0001
0.1162	0.0001
0.1163	0.0001
0.1164	0.0001
0.1165	0.0001
0.1166	0.0001
0.1167	0.0001
0.1168	0.0001
0.1169	0.0001
0.117	0.0001
0.1171	0.0001
0.1172	0.0001
0.1173	0.0001
0.1174	0.0001
0.1175	0.0001
0.1176	0.0001
0.1177	0.0001
0.1178	0.0001
0.1179	0.0001
0.118	0.0001
0.1181	0.0001
0.1182	0.0001
0.1183	0.0001
0.1184	0.0001
0.1185	0.0001
0.1186	0.0001
0.1187	0.0001
0.1188	0.0001
0.1189	0.0001
0.119	0.0001
0.1191	0.0001
0.1192	0.0001
0.1193	0.0001
0.1194	0.0001
0.1195	0.0001
0.1196	0.0001
0.1197	0.0001
0.1198	0.0001
0.1199	0.0001
0.12	0.0001
0.1201	0.0001
0.1202	0.0001
0.1203	0.0001
0.1204	0.0001
0.1205	0.0001
0.1206	0.0001
0.1207	0.0001
0.1208	0.0001
0.1209	0.0001
0.121	0.0001
0.1211	0.0001
0.1212	0.0001
0.1213	0.0001
0.1214	0.0001
0.1215	0.0001
0.1216	0.0001
0.1217	0.0001
0.1218	0.0001
0.1219	0.0001
0.122	0.0001
0.1221	0.0001
0.1222	0.0001
0.1223	0.0001
0.1224	0.0001
0.1225	0.0001
0.1226	0.0001
0.1227	0.0001
0.1228	0.0001
0.1229	0.0001
0.123	0.0001
0.1231	0.0001
0.1232	0.0001
0.1233	0.0001
0.1234	0.0001
0.1235	0.0001
0.1236	0.0001
0.1237	0.0001
0.1238	0.0001
0.1239	0.0001
0.124	0.0001
0.1241	0.0001
0.1242	0.0001
0.1243	0.0001
0.1244	0.0001
0.1245	0.0001
0.1246	0.0001
0.1247	0.0001
0.1248	0.0001
0.1249	0.0001
0.125	0.0001
0.1251	0.0001
0.1252	0.0001
0.1253	0.0001
0.1254	0.0001
0.1255	0.0001
0.1256	0.0001
0.1257	0.0001
0.1258	0.0001
0.1259	0.0001
0.126	0.0001
0.1261	0.0001
0.1262	0.0001
0.1263	0.0001
0.1264	0.0001
0.1265	0.0001
0.1266	0.0001
0.1267	0.0001
0.1268	0.0001
0.1269	0.0001
0.127	0.0001
0.1271	0.0001
0.1272	0.0001
0.1273	0.0001
0.1274	0.0001
0.1275	0.0001
0.1276	0.0001
0.1277	0.0001
0.1278	0.0001
0.1279	0.0001
0.128	0.0001
0.1281	0.0001
0.1282	0.0001
0.1283	0.0001
0.1284	0.0001
0.1285	0.0001
0.1286	0.0001
0.1287	0.0001
0.1288	0.0001
0.1289	0.0001
0.129	0.0001
0.1291	0.0001
0.1292	0.0001
0.1293	0.0001
0.1294	0.0001
0.1295	0.0001
0.1296	0.0001
0.1297	0.0001
0.1298	0.0001
0.1299	0.0001
0.13	0.0001
0.1301	0.0001
0.1302	0.0001
0.1303	0.0001
0.1304	0.0001
0.1305	0.0001
0.1306	0.0001
0.1307	0.0001
0.1308	0.0001
0.1309	0.0001
0.131	0.0001
0.1311	0.0001
0.1312	0.0001
0.1313	0.0001
0.1314	0.0001
0.1315	0.0001
0.1316	0.0001
0.1317	0.0001
0.1318	0.0001
0.1319	0.0001
0.132	0.0001
0.1321	0.0001
0.1322	0.0001
0.1323	0.0001
0.1324	0.0001
0.1325	0.0001
0.1326	0.0001
0.1327	0.0001
0.1328	0.0001
0.1329	0.0001
0.133	0.0001
0.1331	0.0001
0.1332	0.0001
0.1333	0.0001
0.1334	0.0001
0.1335	0.0001
0.1336	0.0001
0.1337	0.0001
0.1338	0.0001
0.1339	0.0001
0.134	0.0001
0.1341	0.0001
0.1342	0.0001
0.1343	0.0001
0.1344	0.0001
0.1345	0.0001
0.1346	0.0001
0.1347	0.0001
0.1348	0.0001
0.1349	0.0001
0.135	0.0001
0.1351	0.0001
0.1352	0.0001
0.1353	0.0001
0.1354	0.0001
0.1355	0.0001
0.1356	0.0001
0.1357	0.0001
0.1358	0.0001
0.1359	0.0001
0.136	0.0001
0.1361	0.0001
0.1362	0.0001
0.1363	0.0001
0.1364	0.0001
0.1365	0.0001
0.1366	0.0001
0.1367	0.0001
0.1368	0.0001
0.1369	0.0001
0.137	0.0001
0.1371	0.0001
0.1372	0.0001
0.1373	0.0001
0.1374	0.0001
0.1375	0.0001
0.1376	0.0001
0.1377	0.0001
0.1378	0.0001
0.1379	0.0001
0.138	0.0001
0.1381	0.0001
0.1382	0.0001
0.1383	0.0001
0.1384	0.0001
0.1385	0.0001
0.1386	0.0001
0.1387	0.0001
0.1388	0.0001
0.1389	0.0001
0.139	0.0001
0.1391	0.0001
0.1392	0.0001
0.1393	0.0001
0.1394	0.0001
0.1395	0.0001
0.1396	0.0001
0.1397	0.0001
0.1398	0.0001
0.1399	0.0001
0.14	0.0001
0.1401	0.0001
0.1402	0.0001
0.1403	0.0001
0.1404	0.0001
0.1405	0.002
0.1425	0.0025
0.145	0.0025
0.1475	0.0025
0.15	0.0025
0.1525	0.0025
0.155	0.0025
0.1575	0.0025
0.16	0.0025
0.1625	0.0025
0.165	0.0025
0.1675	0.0025
0.17	0.0025
0.1725	0.0025
0.175	0.0025
0.1775	0.0025
0.18	0.0025
0.1825	0.0025
0.185	0.0025
0.1875	0.0025
0.19	0.0025
0.1925	0.0025
0.195	0.0025
0.1975	0.0025
0.2	0.0025
0.2025	0.0025
0.205	0.0025
0.2075	0.0025
0.21	0.0025
0.2125	0.0025
0.215	0.0025
0.2175	0.0025
0.22	0.0025
0.2225	0.0025
0.225	0.0025
0.2275	0.0025
0.23	0.0025
0.2325	0.0025
0.235	0.0025
0.2375	0.0025
0.24	0.0025
0.2425	0.0025
0.245	0.0025
0.2475	0.0025
0.25	0.0025
0.2525	0.0025
0.255	0.0025
0.2575	0.0025
0.26	0.0025
0.2625	0.0025
0.265	0.0025
0.2675	0.0025
0.27	0.0025
0.2725	0.0025
0.275	0.0025
0.2775	0.0025
0.28	0.0025
0.2825	0.0025
0.285	0.0025
0.2875	0.0025
0.29	0.0025
0.2925	0.0025
0.295	0.0025
0.2975	0.0025
0.3	0.0001
0.3001	0.0001
0.3002	0.0001
0.3003	0.0001
0.3004	0.0001
0.3005	0.0001
0.3006	0.0001
0.3007	0.0001
0.3008	0.0001
0.3009	0.0001
0.301	0.0001
0.3011	0.0001
0.3012	0.0001
0.3013	0.0001
0.3014	0.0001
0.3015	0.0001
0.3016	0.0001
0.3017	0.0001
0.3018	0.0001
0.3019	0.0001
0.302	0.0001
0.3021	0.0001
0.3022	0.0001
0.3023	0.0001
0.3024	0.0001
0.3025	0.0001
0.3026	0.0001
0.3027	0.0001
0.3028	0.0001
0.3029	0.0001
0.303	0.0001
0.3031	0.0001
0.3032	0.0001
0.3033	0.0001
0.3034	0.0001
0.3035	0.0001
0.3036	0.0001
0.3037	0.0001
0.3038	0.0001
0.3039	0.0001
0.304	0.0001
0.3041	0.0001
0.3042	0.0001
0.3043	0.0001
0.3044	0.0001
0.3045	0.0001
0.3046	0.0001
0.3047	0.0001
0.3048	0.0001
0.3049	0.0001
0.305	0.0001
0.3051	0.0001
0.3052	0.0001
0.3053	0.0001
0.3054	0.0001
0.3055	0.0001
0.3056	0.0001
0.3057	0.0001
0.3058	0.0001
0.3059	0.0001
0.306	0.0001
0.3061	0.0001
0.3062	0.0001
0.3063	0.0001
0.3064	0.0001
0.3065	0.0001
0.3066	0.0001
0.3067	0.0001
0.3068	0.0001
0.3069	0.0001
0.307	0.0001
0.3071	0.0001
0.3072	0.0001
0.3073	0.0001
0.3074	0.0001
0.3075	0.0001
0.3076	0.0001
0.3077	0.0001
0.3078	0.0001
0.3079	0.0001
0.308	0.0001
0.3081	0.0001
0.3082	0.0001
0.3083	0.0001
0.3084	0.0001
0.3085	0.0001
0.3086	0.0001
0.3087	0.0001
0.3088	0.0001
0.3089	0.0001
0.309	0.0001
0.3091	0.0001
0.3092	0.0001
0.3093	0.0001
0.3094	0.0001
0.3095	0.0001
0.3096	0.0001
0.3097	0.0001
0.3098	0.0001
0.3099	0.0001
0.31	0.0001
0.3101	0.0001
0.3102	0.0001
0.3103	0.0001
0.3104	0.0001
0.3105	0.0001
0.3106	0.0001
0.3107	0.0001
0.3108	0.0001
0.3109	0.0001
0.311	0.0001
0.3111	0.0001
0.3112	0.0001
0.3113	0.0001
0.3114	0.0001
0.3115	0.0001
0.3116	0.0001
0.3117	0.0001
0.3118	0.0001
0.3119	0.0001
0.312	0.0001
0.3121	0.0001
0.3122	0.0001
0.3123	0.0001
0.3124	0.0001
0.3125	0.0001
0.3126	0.0001
0.3127	0.0001
0.3128	0.0001
0.3129	0.0001
0.313	0.0001
0.3131	0.0001
0.3132	0.0001
0.3133	0.0001
0.3134	0.0001
0.3135	0.0001
0.3136	0.0001
0.3137	0.0001
0.3138	0.0001
0.3139	0.0001
0.314	0.0001
0.3141	0.0001
0.3142	0.0001
0.3143	0.0001
0.3144	0.0001
0.3145	0.0001
0.3146	0.0001
0.3147	0.0001
0.3148	0.0001
0.3149	0.0001
0.315	0.0001
0.3151	0.0001
0.3152	0.0001
0.3153	0.0001
0.3154	0.0001
0.3155	0.0001
0.3156	0.0001
0.3157	0.0001
0.3158	0.0001
0.3159	0.0001
0.316	0.0001
0.3161	0.0001
0.3162	0.0001
0.3163	0.0001
0.3164	0.0001
0.3165	0.0001
0.3166	0.0001
0.3167	0.0001
0.3168	0.0001
0.3169	0.0001
0.317	0.0001
0.3171	0.0001
0.3172	0.0001
0.3173	0.0001
0.3174	0.0001
0.3175	0.0001
0.3176	0.0001
0.3177	0.0001
0.3178	0.0001
0.3179	0.0001
0.318	0.0001
0.3181	0.0001
0.3182	0.0001
0.3183	0.0001
0.3184	0.0001
0.3185	0.0001
0.3186	0.0001
0.3187	0.0001
0.3188	0.0001
0.3189	0.0001
0.319	0.0001
0.3191	0.0001
0.3192	0.0001
0.3193	0.0001
0.3194	0.0001
0.3195	0.0001
0.3196	0.0001
0.3197	0.0001
0.3198	0.0001
0.3199	0.0001
0.32	0.0001
0.3201	0.0001
0.3202	0.0001
0.3203	0.0001
0.3204	0.0001
0.3205	0.0001
0.3206	0.0001
0.3207	0.0001
0.3208	0.0001
0.3209	0.0001
0.321	0.0001
0.3211	0.0001
0.3212	0.0001
0.3213	0.0001
0.3214	0.0001
0.3215	0.0001
0.3216	0.0001
0.3217	0.0001
0.3218	0.0001
0.3219	0.0001
0.322	0.0001
0.3221	0.0001
0.3222	0.0001
0.3223	0.0001
0.3224	0.0001
0.3225	0.0001
0.3226	0.0001
0.3227	0.0001
0.3228	0.0001
0.3229	0.0001
0.323	0.0001
0.3231	0.0001
0.3232	0.0001
0.3233	0.0001
0.3234	0.0001
0.3235	0.0001
0.3236	0.0001
0.3237	0.0001
0.3238	0.0001
0.3239	0.0001
0.324	0.0001
0.3241	0.0001
0.3242	0.0001
0.3243	0.0001
0.3244	0.0001
0.3245	0.0001
0.3246	0.0001
0.3247	0.0001
0.3248	0.0001
0.3249	0.0001
0.325	0.0001
0.3251	0.0001
0.3252	0.0001
0.3253	0.0001
0.3254	0.0001
0.3255	0.0001
0.3256	0.0001
0.3257	0.0001
0.3258	0.0001
0.3259	0.0001
0.326	0.0001
0.3261	0.0001
0.3262	0.0001
0.3263	0.0001
0.3264	0.0001
0.3265	0.0001
0.3266	0.0001
0.3267	0.0001
0.3268	0.0001
0.3269	0.0001
0.327	0.0001
0.3271	0.0001
0.3272	0.0001
0.3273	0.0001
0.3274	0.0001
0.3275	0.0001
0.3276	0.0001
0.3277	0.0001
0.3278	0.0001
0.3279	0.0001
0.328	0.0001
0.3281	0.0001
0.3282	0.0001
0.3283	0.0001
0.3284	0.0001
0.3285	0.0001
0.3286	0.0001
0.3287	0.0001
0.3288	0.0001
0.3289	0.0001
0.329	0.0001
0.3291	0.0001
0.3292	0.0001
0.3293	0.0001
0.3294	0.0001
0.3295	0.0001
0.3296	0.0001
0.3297	0.0001
0.3298	0.0001
0.3299	0.0001
0.33	0.0001
0.3301	0.0001
0.3302	0.0001
0.3303	0.0001
0.3304	0.0001
0.3305	0.0001
0.3306	0.0001
0.3307	0.0001
0.3308	0.0001
0.3309	0.0001
0.331	0.0001
0.3311	0.0001
0.3312	0.0001
0.3313	0.0001
0.3314	0.0001
0.3315	0.0001
0.3316	0.0001
0.3317	0.0001
0.3318	0.0001
0.3319	0.0001
0.332	0.0001
0.3321	0.0001
0.3322	0.0001
0.3323	0.0001
0.3324	0.0001
0.3325	0.0001
0.3326	0.0001
0.3327	0.0001
0.3328	0.0001
0.3329	0.0001
0.333	0.0001
0.3331	0.0001
0.3332	0.0001
0.3333	0.0001
0.3334	0.0001
0.3335	0.0001
0.3336	0.0001
0.3337	0.0001
0.3338	0.0001
0.3339	0.0001
0.334	0.0001
0.3341	0.0001
0.3342	0.0001
0.3343	0.0001
0.3344	0.0001
0.3345	0.0001
0.3346	0.0001
0.3347	0.0001
0.3348	0.0001
0.3349	0.0001
0.335	0.0001
0.3351	0.0001
0.3352	0.0001
0.3353	0.0001
0.3354	0.0001
0.3355	0.0001
0.3356	0.0001
0.3357	0.0001
0.3358	0.0001
0.3359	0.0001
0.336	0.0001
0.3361	0.0001
0.3362	0.0001
0.3363	0.0001
0.3364	0.0001
0.3365	0.0001
0.3366	0.0001
0.3367	0.0001
0.3368	0.0001
0.3369	0.0001
0.337	0.0001
0.3371	0.0001
0.3372	0.0001
0.3373	0.0001
0.3374	0.0001
0.3375	0.0001
0.3376	0.0001
0.3377	0.0001
0.3378	0.0001
0.3379	0.0001
0.338	0.0001
0.3381	0.0001
0.3382	0.0001
0.3383	0.0001
0.3384	0.0001
0.3385	0.0001
0.3386	0.0001
0.3387	0.0001
0.3388	0.0001
0.3389	0.0001
0.339	0.0001
0.3391	0.0001
0.3392	0.0001
0.3393	0.0001
0.3394	0.0001
0.3395	0.0001
0.3396	0.0001
0.3397	0.0001
0.3398	0.0001
0.3399	0.0001
0.34	0.0001
0.3401	0.0001
0.3402	0.0023
0.3425	0.0025
0.345	0.0025
0.3475	0.0025
0.35	0.0025
0.3525	0.0025
0.355	0.0025
0.3575	0.0025
0.36	0.0025
0.3625	0.0025
0.365	0.0025
0.3675	0.0025
0.37	0.0025
0.3725	0.0025
0.375	0.0025
0.3775	0.0025
0.38	0.0025
0.3825	0.0025
0.385	0.0025
0.3875	0.0025
0.39	0.0025
0.3925	0.0025
0.395	0.0025
0.3975	0.0025
0.4	0.0025
0.4025	0.0025
0.405	0.0025
0.4075	0.0025
0.41	0.0025
0.4125	0.0025
0.415	0.0025
0.4175	0.0025
0.42	0.0025
0.4225	0.0025
0.425	0.0025
0.4275	0.0025
0.43	0.0025
0.4325	0.0025
0.435	0.0025
0.4375	0.0025
0.44	0.0025
0.4425	0.0025
0.445	0.0025
0.4475	0.0025
0.45	0.0025
0.4525	0.0025
0.455	0.0025
0.4575	0.0025
0.46	0.0025
0.4625	0.0025
0.465	0.0025
0.4675	0.0025
0.47	0.0025
0.4725	0.0025
0.475	0.0025
0.4775	0.0025
0.48	0.0025
0.4825	0.0025
0.485	0.0025
0.4875	0.0025
0.49	0.0025
0.4925	0.0025
0.495	0.0025
0.4975	0.0025
0.5	0.0001
0.5001	0.0001
0.5002	0.0001
0.5003	0.0001
0.5004	0.0001
0.5005	0.0001
0.5006	0.0001
0.5007	0.0001
0.5008	0.0001
0.5009	0.0001
0.501	0.0001
0.5011	0.0001
0.5012	0.0001
0.5013	0.0001
0.5014	0.0001
0.5015	0.0001
0.5016	0.0001
0.5017	0.0001
0.5018	0.0001
0.5019	0.0001
0.502	0.0001
0.5021	0.0001
0.5022	0.0001
0.5023	0.0001
0.5024	0.0001
0.5025	0.0001
0.5026	0.0001
0.5027	0.0001
0.5028	0.0001
0.5029	0.0001
0.503	0.0001
0.5031	0.0001
0.5032	0.0001
0.5033	0.0001
0.5034	0.0001
0.5035	0.0001
0.5036	0.0001
0.5037	0.0001
0.5038	0.0001
0.5039	0.0001
0.504	0.0001
0.5041	0.0001
0.5042	0.0001
0.5043	0.0001
0.5044	0.0001
0.5045	0.0001
0.5046	0.0001
0.5047	0.0001
0.5048	0.0001
0.5049	0.0001
0.505	0.0001
0.5051	0.0001
0.5052	0.0001
0.5053	0.0001
0.5054	0.0001
0.5055	0.0001
0.5056	0.0001
0.5057	0.0001
0.5058	0.0001
0.5059	0.0001
0.506	0.0001
0.5061	0.0001
0.5062	0.0001
0.5063	0.0001
0.5064	0.0001
0.5065	0.0001
0.5066	0.0001
0.5067	0.0001
0.5068	0.0001
0.5069	0.0001
0.507	0.0001
0.5071	0.0001
0.5072	0.0001
0.5073	0.0001
0.5074	0.0001
0.5075	0.0001
0.5076	0.0001
0.5077	0.0001
0.5078	0.0001
0.5079	0.0001
0.508	0.0001
0.5081	0.0001
0.5082	0.0001
0.5083	0.0001
0.5084	0.0001
0.5085	0.0001
0.5086	0.0001
0.5087	0.0001
0.5088	0.0001
0.5089	0.0001
0.509	0.0001
0.5091	0.0001
0.5092	0.0001
0.5093	0.0001
0.5094	0.0001
0.5095	0.0001
0.5096	0.0001
0.5097	0.0001
0.5098	0.0001
0.5099	0.0001
0.51	0.0001
0.5101	0.0001
0.5102	0.0001
0.5103	0.0001
0.5104	0.0001
0.5105	0.0001
0.5106	0.0001
0.5107	0.0001
0.5108	0.0001
0.5109	0.0001
0.511	0.0001
0.5111	0.0001
0.5112	0.0001
0.5113	0.0001
0.5114	0.0001
0.5115	0.0001
0.5116	0.0001
0.5117	0.0001
0.5118	0.0001
0.5119	0.0001
0.512	0.0001
0.5121	0.0001
0.5122	0.0001
0.5123	0.0001
0.5124	0.0001
0.5125	0.0001
0.5126	0.0001
0.5127	0.0001
0.5128	0.0001
0.5129	0.0001
0.513	0.0001
0.5131	0.0001
0.5132	0.0001
0.5133	0.0001
0.5134	0.0001
0.5135	0.0001
0.5136	0.0001
0.5137	0.0001
0.5138	0.0001
0.5139	0.0001
0.514	0.0001
0.5141	0.0001
0.5142	0.0001
0.5143	0.0001
0.5144	0.0001
0.5145	0.0001
0.5146	0.0001
0.5147	0.0001
0.5148	0.0001
0.5149	0.0001
0.515	0.0001
0.5151	0.0001
0.5152	0.0001
0.5153	0.0001
0.5154	0.0001
0.5155	0.0001
0.5156	0.0001
0.5157	0.0001
0.5158	0.0001
0.5159	0.0001
0.516	0.0001
0.5161	0.0001
0.5162	0.0001
0.5163	0.0001
0.5164	0.0001
0.5165	0.0001
0.5166	0.0001
0.5167	0.0001
0.5168	0.0001
0.5169	0.0001
0.517	0.0001
0.5171	0.0001
0.5172	0.0001
0.5173	0.0001
0.5174	0.0001
0.5175	0.0001
0.5176	0.0001
0.5177	0.0001
0.5178	0.0001
0.5179	0.0001
0.518	0.0001
0.5181	0.0001
0.5182	0.0001
0.5183	0.0001
0.5184	0.0001
0.5185	0.0001
0.5186	0.0001
0.5187	0.0001
0.5188	0.0001
0.5189	0.0001
0.519	0.0001
0.5191	0.0001
0.5192	0.0001
0.5193	0.0001
0.5194	0.0001
0.5195	0.0001
0.5196	0.0001
0.5197	0.0001
0.5198	0.0001
0.5199	0.0001
0.52	0.0001
0.5201	0.0001
0.5202	0.0001
0.5203	0.0001
0.5204	0.0001
0.5205	0.0001
0.5206	0.0001
0.5207	0.0001
0.5208	0.0001
0.5209	0.0001
0.521	0.0001
0.5211	0.0001
0.5212	0.0001
0.5213	0.0001
0.5214	0.0001
0.5215	0.0001
0.5216	0.0001
0.5217	0.0001
0.5218	0.0001
0.5219	0.0001
0.522	0.0001
0.5221	0.0001
0.5222	0.0001
0.5223	0.0001
0.5224	0.0001
0.5225	0.0001
0.5226	0.0001
0.5227	0.0001
0.5228	0.0001
0.5229	0.0001
0.523	0.0001
0.5231	0.0001
0.5232	0.0001
0.5233	0.0001
0.5234	0.0001
0.5235	0.0001
0.5236	0.0001
0.5237	0.0001
0.5238	0.0001
0.5239	0.0001
0.524	0.0001
0.5241	0.0001
0.5242	0.0001
0.5243	0.0001
0.5244	0.0001
0.5245	0.0001
0.5246	0.0001
0.5247	0.0001
0.5248	0.0001
0.5249	0.0001
0.525	0.0001
0.5251	0.0001
0.5252	0.0001
0.5253	0.0001
0.5254	0.0001
0.5255	0.0001
0.5256	0.0001
0.5257	0.0001
0.5258	0.0001
0.5259	0.0001
0.526	0.0001
0.5261	0.0001
0.5262	0.0001
0.5263	0.0001
0.5264	0.0001
0.5265	0.0001
0.5266	0.0001
0.5267	0.0001
0.5268	0.0001
0.5269	0.0001
0.527	0.0001
0.5271	0.0001
0.5272	0.0001
0.5273	0.0001
0.5274	0.0001
0.5275	0.0001
0.5276	0.0001
0.5277	0.0001
0.5278	0.0001
0.5279	0.0001
0.528	0.0001
0.5281	0.0001
0.5282	0.0001
0.5283	0.0001
0.5284	0.0001
0.5285	0.0001
0.5286	0.0001
0.5287	0.0001
0.5288	0.0001
0.5289	0.0001
0.529	0.0001
0.5291	0.0001
0.5292	0.0001
0.5293	0.0001
0.5294	0.0001
0.5295	0.0001
0.5296	0.0001
0.5297	0.0001
0.5298	0.0001
0.5299	0.0001
0.53	0.0001
0.5301	0.0001
0.5302	0.0001
0.5303	0.0001
0.5304	0.0001
0.5305	0.0001
0.5306	0.0001
0.5307	0.0001
0.5308	0.0001
0.5309	0.0001
0.531	0.0001
0.5311	0.0001
0.5312	0.0001
0.5313	0.0001
0.5314	0.0001
0.5315	0.0001
0.5316	0.0001
0.5317	0.0001
0.5318	0.0001
0.5319	0.0001
0.532	0.0001
0.5321	0.0001
0.5322	0.0001
0.5323	0.0001
0.5324	0.0001
0.5325	0.0001
0.5326	0.0001
0.5327	0.0001
0.5328	0.0001
0.5329	0.0001
0.533	0.0001
0.5331	0.0001
0.5332	0.0001
0.5333	0.0001
0.5334	0.0001
0.5335	0.0001
0.5336	0.0001
0.5337	0.0001
0.5338	0.0001
0.5339	0.0001
0.534	0.0001
0.5341	0.0001
0.5342	0.0001
0.5343	0.0001
0.5344	0.0001
0.5345	0.0001
0.5346	0.0001
0.5347	0.0001
0.5348	0.0001
0.5349	0.0001
0.535	0.0001
0.5351	0.0001
0.5352	0.0001
0.5353	0.0001
0.5354	0.0001
0.5355	0.0001
0.5356	0.0001
0.5357	0.0001
0.5358	0.0001
0.5359	0.0001
0.536	0.0001
0.5361	0.0001
0.5362	0.0001
0.5363	0.0001
0.5364	0.0001
0.5365	0.0001
0.5366	0.0001
0.5367	0.0001
0.5368	0.0001
0.5369	0.0001
0.537	0.0001
0.5371	0.0001
0.5372	0.0001
0.5373	0.0001
0.5374	0.0001
0.5375	0.0001
0.5376	0.0001
0.5377	0.0001
0.5378	0.0001
0.5379	0.0001
0.538	0.0001
0.5381	0.0001
0.5382	0.0001
0.5383	0.0001
0.5384	0.0001
0.5385	0.0001
0.5386	0.0001
0.5387	0.0001
0.5388	0.0001
0.5389	0.0001
0.539	0.0001
0.5391	0.0001
0.5392	0.0001
0.5393	0.0001
0.5394	0.0001
0.5395	0.0001
0.5396	0.0001
0.5397	0.0001
0.5398	0.0001
0.5399	0.0001
0.54	0.0001
0.5401	0.0001
0.5402	0.0001
0.5403	0.0001
0.5404	0.0001
0.5405	0.0001
0.5406	0.0001
0.5407	0.0001
0.5408	0.0001
0.5409	0.0001
0.541	0.0015
0.5425	0.0025
0.545	0.0025
0.5475	0.0025
0.55	0.0025
0.5525	0.0025
0.555	0.0025
0.5575	0.0025
0.56	0.0025
0.5625	0.0025
0.565	0.0025
0.5675	0.0025
0.57	0.0025
0.5725	0.0025
0.575	0.0025
0.5775	0.0025
0.58	0.0025
0.5825	0.0025
0.585	0.0025
0.5875	0.0025
0.59	0.0025
0.5925	0.0025
0.595	0.0025
0.5975	0.0025
0.6	0.0025
0.6025	0.0025
0.605	0.0025
0.6075	0.0025
0.61	0.0025
0.6125	0.0025
0.615	0.0025
0.6175	0.0025
0.62	0.0025
0.6225	0.0025
0.625	0.0025
0.6275	0.0025
0.63	0.0025
0.6325	0.0025
0.635	0.0025
0.6375	0.0025
0.64	0.0025
0.6425	0.0025
0.645	0.0025
0.6475	0.0025
0.65	0.0025
0.6525	0.0025
0.655	0.0025
0.6575	0.0025
0.66	0.0025
0.6625	0.0025
0.665	0.0025
0.6675	0.0025
0.67	0.0025
0.6725	0.0025
0.675	0.0025
0.6775	0.0025
0.68	0.0025
0.6825	0.0025
0.685	0.0025
0.6875	0.0025
0.69	0.0025
0.6925	0.0025
0.695	0.0025
0.6975	0.0025
0.7	0.0025
0.7025	0.0025
0.705	0.0025
0.7075	0.0025
0.71	0.0025
0.7125	0.0025
0.715	0.0025
0.7175	0.0025
0.72	0.0025
0.7225	0.0025
0.725	0.0025
0.7275	0.0025
0.73	0.0025
0.7325	0.0025
0.735	0.0025
0.7375	0.0025
0.74	0.0025
0.7425	0.0025
0.745	0.0025
0.7475	0.0025
0.75	0.0025
0.7525	0.0025
0.755	0.0025
0.7575	0.0025
0.76	0.0025
0.7625	0.0025
0.765	0.0025
0.7675	0.0025
0.77	0.0025
0.7725	0.0025
0.775	0.0025
0.7775	0.0025
0.78	0.0025
0.7825	0.0025
0.785	0.0025
0.7875	0.0025
0.79	0.0025
0.7925	0.0025
0.795	0.0025
0.7975	0.0025
0.8	0.0025
0.8025	0.0025
0.805	0.0025
0.8075	0.0025
0.81	0.0025
0.8125	0.0025
0.815	0.0025
0.8175	0.0025
0.82	0.0025
0.8225	0.0025
0.825	0.0025
0.8275	0.0025
0.83	0.0025
0.8325	0.0025
0.835	0.0025
0.8375	0.0025
0.84	0.0025
0.8425	0.0025
0.845	0.0025
0.8475	0.0025
0.85	0.0025
0.8525	0.0025
0.855	0.0025
0.8575	0.0025
0.86	0.0025
0.8625	0.0025
0.865	0.0025
0.8675	0.0025
0.87	0.0025
0.8725	0.0025
0.875	0.0025
0.8775	0.0025
0.88	0.0025
0.8825	0.0025
0.885	0.0025
0.8875	0.0025
0.89	0.0025
0.8925	0.0025
0.895	0.0025
0.8975	0.0025
0.9	0.0025
0.9025	0.0025
0.905	0.0025
0.9075	0.0025
0.91	0.0025
0.9125	0.0025
0.915	0.0025
0.9175	0.0025
0.92	0.0025
0.9225	0.0025
0.925	0.0025
0.9275	0.0025
0.93	0.0025
0.9325	0.0025
0.935	0.0025
0.9375	0.0025
0.94	0.0025
0.9425	0.0025
0.945	0.0025
0.9475	0.0025
0.95	0.0025
0.9525	0.0025
0.955	0.0025
0.9575	0.0025
0.96	0.0025
0.9625	0.0025
0.965	0.0025
0.9675	0.0025
0.97	0.0025
0.9725	0.0025
0.975	0.0025
0.9775	0.0025
0.98	0.0025
0.9825	0.0025
0.985	0.0025
0.9875	0.0025
0.99	0.0025
0.9925	0.0025
0.995	0.0025
0.9975	0.0025


==> tikz/time_test/time_401/diff_max_KK_1.00e-04_1.0e+00_B_1_C_2_t_401_BDF_4.mat.dat <==
0	0
0.0025	0
0.005	0
0.0075	0
0.01	0
0.0125	0
0.015	0
0.0175	0
0.02	0
0.0225	0
0.025	0
0.0275	0
0.03	0
0.0325	0
0.035	0
0.0375	0
0.04	0
0.0425	0
0.045	0
0.0475	0
0.05	0
0.0525	0
0.055	0
0.0575	0
0.06	0
0.0625	0
0.065	0
0.0675	0
0.07	0
0.0725	0
0.075	0
0.0775	0
0.08	0
0.0825	0
0.085	0
0.0875	0
0.09	0
0.0925	0
0.095	0
0.0975	0
0.1	0
0.1025	-3.08508e-05
0.105	-0.000108725
0.1075	-0.000230198
0.11	-0.000384136
0.1125	-0.000559381
0.115	-0.000747161
0.1175	-0.000941171
0.12	-0.00113703
0.1225	-0.0013006
0.125	-0.00141361
0.1275	-0.00147822
0.13	-0.00150481
0.1325	-0.00150404
0.135	-0.00148435
0.1375	-0.00145186
0.14	-0.00141085
0.1425	-0.00136433
0.145	-0.0013144
0.1475	-0.00126254
0.15	-0.00120984
0.1525	-0.00115707
0.155	-0.00110477
0.1575	-0.00105336
0.16	-0.00100314
0.1625	-0.000954301
0.165	-0.000907003
0.1675	-0.00086134
0.17	-0.000817374
0.1725	-0.000775138
0.175	-0.000734642
0.1775	-0.000695879
0.18	-0.00065883
0.1825	-0.000623464
0.185	-0.000589744
0.1875	-0.000557627
0.19	-0.000527064
0.1925	-0.000498004
0.195	-0.000470394
0.1975	-0.000444181
0.2	-0.000419309
0.2025	-0.000395723
0.205	-0.000373371
0.2075	-0.000352196
0.21	-0.000332148
0.2125	-0.000313174
0.215	-0.000295224
0.2175	-0.000278249
0.22	-0.000262203
0.2225	-0.000247039
0.225	-0.000232715
0.2275	-0.000219186
0.23	-0.000206414
0.2325	-0.000194358
0.235	-0.000182982
0.2375	-0.000172249
0.24	-0.000162127
0.2425	-0.000152582
0.245	-0.000143582
0.2475	-0.0001351
0.25	-0.000127106
0.2525	-0.000119574
0.255	-0.000112478
0.2575	-0.000105794
0.26	-9.94991e-05
0.2625	-9.35716e-05
0.265	-8.79908e-05
0.2675	-8.2737e-05
0.27	-7.77918e-05
0.2725	-7.31376e-05
0.275	-6.87577e-05
0.2775	-6.46365e-05
0.28	-6.0759e-05
0.2825	-5.71112e-05
0.285	-5.36798e-05
0.2875	-5.04523e-05
0.29	-4.74168e-05
0.2925	-4.4562e-05
0.295	-4.18775e-05
0.2975	-3.93533e-05
0.3	-3.698e-05
0.3025	-0.000148624
0.305	-0.000434052
0.3075	-0.000880849
0.31	-0.00144817
0.3125	-0.002095
0.315	-0.00278911
0.3175	-0.00350733
0.32	-0.00423369
0.3225	-0.00483951
0.325	-0.00525698
0.3275	-0.00549556
0.33	-0.0055951
0.3325	-0.00559597
0.335	-0.00552981
0.3375	-0.00541923
0.34	-0.00527984
0.3425	-0.00512233
0.345	-0.00495397
0.3475	-0.00477978
0.35	-0.00460319
0.3525	-0.00442659
0.355	-0.00425161
0.3575	-0.00407939
0.36	-0.00391072
0.3625	-0.00374614
0.365	-0.00358599
0.3675	-0.00343052
0.37	-0.00327987
0.3725	-0.00313411
0.375	-0.00299326
0.3775	-0.00285732
0.38	-0.00272625
0.3825	-0.00259998
0.385	-0.00247845
0.3875	-0.00236156
0.39	-0.00224922
0.3925	-0.00214134
0.395	-0.00203779
0.3975	-0.00193847
0.4	-0.00184327
0.4025	-0.00175207
0.405	-0.00166475
0.4075	-0.0015812
0.41	-0.0015013
0.4125	-0.00142493
0.415	-0.00135196
0.4175	-0.0012823
0.42	-0.00121582
0.4225	-0.00115241
0.425	-0.00109195
0.4275	-0.00103434
0.43	-0.000979474
0.4325	-0.000927239
0.435	-0.000877533
0.4375	-0.000830255
0.44	-0.000785307
0.4425	-0.000742591
0.445	-0.000702014
0.4475	-0.000663485
0.45	-0.000626915
0.4525	-0.000592218
0.455	-0.00055931
0.4575	-0.00052811
0.46	-0.000498542
0.4625	-0.000470528
0.465	-0.000443997
0.4675	-0.000418878
0.47	-0.000395104
0.4725	-0.00037261
0.475	-0.000351334
0.4775	-0.000331214
0.48	-0.000312195
0.4825	-0.00029422
0.485	-0.000277237
0.4875	-0.000261195
0.49	-0.000246046
0.4925	-0.000231744
0.495	-0.000218244
0.4975	-0.000205504
0.5	-0.000193484
0.5025	-0.000232539
0.505	-0.000349012
0.5075	-0.000537269
0.51	-0.000779123
0.5125	-0.00105635
0.515	-0.00135465
0.5175	-0.00166373
0.52	-0.00197644
0.5225	-0.00223679
0.525	-0.0024149
0.5275	-0.00251449
0.53	-0.00255262
0.5325	-0.00254676
0.535	-0.00251072
0.5375	-0.00245443
0.54	-0.00238485
0.5425	-0.00230679
0.545	-0.0022236
0.5475	-0.00213765
0.55	-0.00205058
0.5525	-0.0019636
0.555	-0.00187755
0.5575	-0.00179303
0.56	-0.00171047
0.5625	-0.00163019
0.565	-0.00155238
0.5675	-0.00147718
0.57	-0.00140468
0.5725	-0.00133492
0.575	-0.0012679
0.5775	-0.00120362
0.58	-0.00114204
0.5825	-0.00108312
0.585	-0.00102679
0.5875	-0.000973003
0.59	-0.000921678
0.5925	-0.000872742
0.595	-0.000826117
0.5975	-0.000781724
0.6	-0.000739483
0.6025	-0.000699312
0.605	-0.000661131
0.6075	-0.000624861
0.61	-0.000590423
0.6125	-0.000557739
0.615	-0.000526735
0.6175	-0.000497336
0.62	-0.000469471
0.6225	-0.00044307
0.625	-0.000418065
0.6275	-0.000394391
0.63	-0.000371986
0.6325	-0.000350787
0.635	-0.000330737
0.6375	-0.000311779
0.64	-0.000293859
0.6425	-0.000276925
0.645	-0.000260926
0.6475	-0.000245816
0.65	-0.000231548
0.6525	-0.000218079
0.655	-0.000205366
0.6575	-0.000193371
0.66	-0.000182055
0.6625	-0.000171381
0.665	-0.000161316
0.6675	-0.000151826
0.67	-0.00014288
0.6725	-0.000134449
0.675	-0.000126503
0.6775	-0.000119017
0.68	-0.000111964
0.6825	-0.000105322
0.685	-9.90654e-05
0.6875	-9.31743e-05
0.69	-8.76274e-05
0.6925	-8.24055e-05
0.695	-7.749e-05
0.6975	-7.28634e-05
0.7	-6.85092e-05
0.7025	2.94957e-05
0.705	0.000270234
0.7075	0.000642854
0.71	0.00111194
0.7125	0.0016405
0.715	0.00219752
0.7175	0.0027588
0.72	0.003306
0.7225	0.00373419
0.725	0.00398708
0.7275	0.00407296
0.73	0.00402836
0.7325	0.00389238
0.735	0.0036972
0.7375	0.00346666
0.74	0.00321753
0.7425	0.00296138
0.745	0.00270607
0.7475	0.00245691
0.75	0.00221744
0.7525	0.00198997
0.755	0.00177592
0.7575	0.00157613
0.76	0.00139092
0.7625	0.00122034
0.765	0.00106413
0.7675	0.000921885
0.77	0.000793052
0.7725	0.00067698
0.775	0.000572952
0.7775	0.000480211
0.78	0.000397977
0.7825	0.000325466
0.785	0.000261899
0.7875	0.000206514
0.79	0.000158574
0.7925	0.000117375
0.795	8.22443e-05
0.7975	5.25499e-05
0.8	2.76994e-05
0.8025	7.14132e-06
0.805	-9.63405e-06
0.8075	-2.30957e-05
0.81	-3.36956e-05
0.8125	-4.18698e-05
0.815	-4.80159e-05
0.8175	-5.24817e-05
0.82	-5.55642e-05
0.8225	-5.75147e-05
0.825	-5.85444e-05
0.8275	-5.88303e-05
0.83	-5.85206e-05
0.8325	-5.77389e-05
0.835	-5.65879e-05
0.8375	-5.51531e-05
0.84	-5.35052e-05
0.8425	-5.17024e-05
0.845	-4.97925e-05
0.8475	-4.78148e-05
0.85	-4.58009e-05
0.8525	-4.37767e-05
0.855	-4.17627e-05
0.8575	-3.97752e-05
0.86	-3.7827e-05
0.8625	-3.59278e-05
0.865	-3.40852e-05
0.8675	-3.23043e-05
0.87	-3.05891e-05
0.8725	-2.89417e-05
0.875	-2.73636e-05
0.8775	-2.58551e-05
0.88	-2.44158e-05
0.8825	-2.30449e-05
0.885	-2.17411e-05
0.8875	-2.05026e-05
0.89	-1.93275e-05
0.8925	-1.82138e-05
0.895	-1.71591e-05
0.8975	-1.61612e-05
0.9	-1.52176e-05
0.9025	-1.43261e-05
0.905	-1.34841e-05
0.9075	-1.26893e-05
0.91	-1.19395e-05
0.9125	-1.12324e-05
0.915	-1.05658e-05
0.9175	-9.93762e-06
0.92	-9.34579e-06
0.9225	-8.78837e-06
0.925	-8.26349e-06
0.9275	-7.76938e-06
0.93	-7.30431e-06
0.9325	-6.86667e-06
0.935	-6.4549e-06
0.9375	-6.06755e-06
0.94	-5.70323e-06
0.9425	-5.36061e-06
0.945	-5.03845e-06
0.9475	-4.73558e-06
0.95	-4.45088e-06
0.9525	-4.18332e-06
0.955	-3.93191e-06
0.9575	-3.69573e-06
0.96	-3.47393e-06
0.9625	-3.26569e-06
0.965	-3.07028e-06
0.9675	-2.88701e-06
0.97	-2.71524e-06
0.9725	-2.55439e-06
0.975	-2.40397e-06
0.9775	-2.26352e-06
0.98	-2.13267e-06
0.9825	-2.01107e-06
0.985	-1.8985e-06
0.9875	-1.79489e-06
0.99	-1.70023e-06
0.9925	-1.61452e-06
0.995	-1.53787e-06
0.9975	-1.47069e-06
1	-1.41345e-06


==> tikz/time_test/time_401/diff_max_KK_1.00e-06_1.0e+00_B_1_C_2_t_401_BDF_4.mat.dat <==
0	0
0.0025	0
0.005	0
0.0075	0
0.01	0
0.0125	0
0.015	0
0.0175	0
0.02	0
0.0225	0
0.025	0
0.0275	0
0.03	0
0.0325	0
0.035	0
0.0375	0
0.04	0
0.0425	0
0.045	0
0.0475	0
0.05	0
0.0525	0
0.055	0
0.0575	0
0.06	0
0.0625	0
0.065	0
0.0675	0
0.07	0
0.0725	0
0.075	0
0.0775	0
0.08	0
0.0825	0
0.085	0
0.0875	0
0.09	0
0.0925	0
0.095	0
0.0975	0
0.1	0
0.1025	-3.08508e-05
0.105	-0.000108606
0.1075	-0.000227391
0.11	-0.000370589
0.1125	-0.000520478
0.115	-0.0006633
0.1175	-0.000790861
0.12	-0.000899982
0.1225	-0.000959866
0.125	-0.000956507
0.1275	-0.000898183
0.13	-0.00080307
0.1325	-0.00068949
0.135	-0.000571717
0.1375	-0.000459318
0.14	-0.000357952
0.1425	-0.000270444
0.145	-0.000197675
0.1475	-0.000139238
0.15	-9.39139e-05
0.1525	-6.00135e-05
0.155	-3.56454e-05
0.1575	-1.89091e-05
0.16	-8.03298e-06
0.1625	-1.4628e-06
0.165	2.09434e-06
0.1675	3.66074e-06
0.17	3.89271e-06
0.1725	3.27235e-06
0.175	2.23003e-06
0.1775	1.12079e-06
0.18	1.86073e-07
0.1825	-4.53122e-07
0.185	-7.76917e-07
0.1875	-8.58445e-07
0.19	-7.94705e-07
0.1925	-6.62192e-07
0.195	-5.10347e-07
0.1975	-3.67367e-07
0.2	-2.46848e-07
0.2025	-1.53093e-07
0.205	-8.50143e-08
0.2075	-3.8842e-08
0.21	-9.87425e-09
0.2125	6.49193e-09
0.215	1.42337e-08
0.2175	1.61618e-08
0.22	1.42485e-08
0.2225	1.02557e-08
0.225	5.69931e-09
0.2275	1.66805e-09
0.23	-1.23883e-09
0.2325	-2.8551e-09
0.235	-3.39524e-09
0.2375	-3.25108e-09
0.24	-2.76094e-09
0.2425	-2.15176e-09
0.245	-1.55681e-09
0.2475	-1.04367e-09
0.25	-6.37383e-10
0.2525	-3.37692e-10
0.255	-1.31137e-10
0.2575	9.45188e-13
0.26	7.76066e-11
0.2625	1.15722e-10
0.265	1.28148e-10
0.2675	1.23198e-10
0.27	1.0813e-10
0.2725	8.94323e-11
0.275	7.20034e-11
0.2775	5.87552e-11
0.28	5.07464e-11
0.2825	4.74316e-11
0.285	4.72715e-11
0.2875	4.88068e-11
0.29	5.10151e-11
0.2925	5.32746e-11
0.295	5.52538e-11
0.2975	5.68142e-11
0.3	5.79332e-11
0.3025	-0.000113841
0.305	-0.000400861
0.3075	-0.000839657
0.31	-0.00136949
0.3125	-0.00192703
0.315	-0.00246696
0.3175	-0.00296788
0.32	-0.00342708
0.3225	-0.00373348
0.325	-0.0038339
0.3275	-0.00375205
0.33	-0.0035422
0.3325	-0.00325584
0.335	-0.00293081
0.3375	-0.00259228
0.34	-0.00225668
0.3425	-0.0019348
0.345	-0.00163361
0.3475	-0.00135753
0.35	-0.00110915
0.3525	-0.0008897
0.355	-0.00069938
0.3575	-0.000537524
0.36	-0.000402752
0.3625	-0.000293092
0.365	-0.000206108
0.3675	-0.00013904
0.37	-8.89604e-05
0.3725	-5.29181e-05
0.375	-2.80866e-05
0.3775	-1.18807e-05
0.38	-2.04221e-06
0.3825	3.31314e-06
0.385	5.68536e-06
0.3875	6.03416e-06
0.39	5.07969e-06
0.3925	3.47582e-06
0.395	1.76581e-06
0.3975	3.20934e-07
0.4	-6.71438e-07
0.4025	-1.17906e-06
0.405	-1.31159e-06
0.4075	-1.218e-06
0.41	-1.01677e-06
0.4125	-7.84622e-07
0.415	-5.65404e-07
0.4175	-3.80314e-07
0.42	-2.36155e-07
0.4225	-1.31368e-07
0.425	-6.0226e-08
0.4275	-1.5537e-08
0.43	9.75708e-09
0.4325	2.1764e-08
0.435	2.48189e-08
0.4375	2.19499e-08
0.44	1.58589e-08
0.4425	8.87541e-09
0.445	2.67779e-09
0.4475	-1.80572e-09
0.45	-4.31212e-09
0.4525	-5.16137e-09
0.455	-4.95314e-09
0.4575	-4.20827e-09
0.46	-3.27686e-09
0.4625	-2.36484e-09
0.465	-1.57695e-09
0.4675	-9.52326e-10
0.47	-4.91016e-10
0.4725	-1.72649e-10
0.475	3.12649e-11
0.4775	1.49899e-10
0.48	2.09135e-10
0.4825	2.28852e-10
0.485	2.21778e-10
0.4875	1.98996e-10
0.49	1.70444e-10
0.4925	1.4367e-10
0.495	1.23192e-10
0.4975	1.10691e-10
0.5	1.05342e-10
0.5025	-5.0313e-05
0.505	-0.00017713
0.5075	-0.000370902
0.51	-0.000604594
0.5125	-0.00084953
0.515	-0.00108386
0.5175	-0.0012952
0.52	-0.00147948
0.5225	-0.00158699
0.525	-0.00159496
0.5275	-0.00151616
0.53	-0.00137853
0.5325	-0.00120961
0.535	-0.00103041
0.5375	-0.000854977
0.54	-0.000691936
0.5425	-0.00054616
0.545	-0.000419966
0.5475	-0.000313912
0.55	-0.000227331
0.5525	-0.000158718
0.555	-0.000106038
0.5575	-6.69681e-05
0.56	-3.91048e-05
0.5625	-2.01285e-05
0.565	-7.92448e-06
0.5675	-6.61771e-07
0.57	3.1691e-06
0.5725	4.75355e-06
0.575	4.80751e-06
0.5775	3.90066e-06
0.58	2.55419e-06
0.5825	1.1879e-06
0.585	7.60036e-08
0.5875	-6.54935e-07
0.59	-9.97973e-07
0.5925	-1.05934e-06
0.595	-9.59387e-07
0.5975	-7.87356e-07
0.6	-5.99279e-07
0.6025	-4.26308e-07
0.605	-2.82795e-07
0.6075	-1.72563e-07
0.61	-9.34585e-08
0.6125	-4.04758e-08
0.615	-7.74255e-09
0.6175	1.03334e-08
0.62	1.85011e-08
0.6225	1.99345e-08
0.625	1.69983e-08
0.6275	1.18356e-08
0.63	6.24247e-09
0.6325	1.46173e-09
0.635	-1.86452e-09
0.6375	-3.60684e-09
0.64	-4.09959e-09
0.6425	-3.82803e-09
0.645	-3.18619e-09
0.6475	-2.43175e-09
0.65	-1.71302e-09
0.6525	-1.10274e-09
0.655	-6.25332e-10
0.6575	-2.76947e-10
0.66	-3.94765e-11
0.6625	1.10382e-10
0.665	1.95732e-10
0.6675	2.36665e-10
0.67	2.47844e-10
0.6725	2.39215e-10
0.675	2.19559e-10
0.6775	1.96527e-10
0.68	1.75719e-10
0.6825	1.60307e-10
0.685	1.51237e-10
0.6875	1.47493e-10
0.69	1.4728e-10
0.6925	1.48962e-10
0.695	1.5138e-10
0.6975	1.53817e-10
0.7	1.55884e-10
0.7025	9.38553e-05
0.705	0.000330273
0.7075	0.000683104
0.71	0.00107668
0.7125	0.00141938
0.715	0.00163683
0.7175	0.00169596
0.72	0.00161222
0.7225	0.00134637
0.725	0.000939164
0.7275	0.00050175
0.73	0.000138617
0.7325	-9.72796e-05
0.735	-0.000204489
0.7375	-0.000217336
0.74	-0.000181332
0.7425	-0.000130251
0.745	-8.20305e-05
0.7475	-4.36532e-05
0.75	-1.63605e-05
0.7525	1.1151e-06
0.755	1.08937e-05
0.7575	1.51047e-05
0.76	1.51446e-05
0.7625	1.24169e-05
0.765	8.36364e-06
0.7675	4.20143e-06
0.77	7.52413e-07
0.7725	-1.58321e-06
0.775	-2.75858e-06
0.7775	-3.04989e-06
0.78	-2.81584e-06
0.7825	-2.33686e-06
0.785	-1.79214e-06
0.7875	-1.28241e-06
0.79	-8.55247e-07
0.7925	-5.24894e-07
0.795	-2.86538e-07
0.7975	-1.26097e-07
0.8	-2.64421e-08
0.8025	2.8986e-08
0.805	5.43719e-08
0.8075	5.93378e-08
0.81	5.0973e-08
0.8125	3.56985e-08
0.815	1.89357e-08
0.8175	4.47458e-09
0.82	-5.69144e-09
0.8225	-1.11164e-08
0.825	-1.27405e-08
0.8275	-1.20126e-08
0.83	-1.013e-08
0.8325	-7.88148e-09
0.835	-5.7235e-09
0.8375	-3.88219e-09
0.84	-2.43596e-09
0.8425	-1.37641e-09
0.845	-6.50913e-10
0.8475	-1.90301e-10
0.85	7.4576e-11
0.8525	2.04236e-10
0.855	2.43437e-10
0.8575	2.21986e-10
0.86	1.66117e-10
0.8625	9.89188e-11
0.865	3.74997e-11
0.8675	-8.24352e-12
0.87	-3.50126e-11
0.8725	-4.50733e-11
0.875	-4.41332e-11
0.8775	-3.74347e-11
0.88	-2.85728e-11
0.8825	-1.96936e-11
0.885	-1.19147e-11
0.8875	-5.68146e-12
0.89	-1.03367e-12
0.8925	2.20596e-12
0.895	4.30533e-12
0.8975	5.51426e-12
0.9	6.03584e-12
0.9025	6.07031e-12
0.905	5.80996e-12
0.9075	5.41672e-12
0.91	5.00799e-12
0.9125	4.65583e-12
0.915	4.39343e-12
0.9175	4.2259e-12
0.92	4.14063e-12
0.9225	4.11682e-12
0.925	4.13192e-12
0.9275	4.16644e-12
0.93	4.20569e-12
0.9325	4.24039e-12
0.935	4.26587e-12
0.9375	4.28074e-12
0.94	4.2859e-12
0.9425	4.28352e-12
0.945	4.27591e-12
0.9475	4.26548e-12
0.95	4.25404e-12
0.9525	4.24277e-12
0.955	4.2325e-12
0.9575	4.22334e-12
0.96	4.21541e-12
0.9625	4.20847e-12
0.965	4.20208e-12
0.9675	4.1962e-12
0.97	4.19048e-12
0.9725	4.18471e-12
0.975	4.17888e-12
0.9775	4.17294e-12
0.98	4.167e-12
0.9825	4.16095e-12
0.985	4.15468e-12
0.9875	4.14829e-12
0.99	4.1418e-12
0.9925	4.13553e-12
0.995	4.12909e-12
0.9975	4.12104e-12
1	4.10899e-12


==> tikz/time_test/time_401/diff_max_K_1.900000e-02_1.000000e+00_B_1_C_7_1000_500_1.mat.dat <==
0	0
0.0025	0
0.005	0
0.0075	0
0.01	0
0.0125	0
0.015	0
0.0175	0
0.02	0
0.0225	0
0.025	0
0.0275	0
0.03	0
0.0325	0
0.035	0
0.0375	0
0.04	0
0.0425	0
0.045	0
0.0475	0
0.05	0
0.0525	0
0.055	0
0.0575	0
0.06	0
0.0625	0
0.065	0
0.0675	0
0.07	0
0.0725	0
0.075	0
0.0775	0
0.08	0
0.0825	0
0.085	0
0.0875	0
0.09	0
0.0925	0
0.095	0
0.0975	0
0.1	0
0.1025	-3.08518e-05
0.105	-8.10811e-05
0.1075	-0.000129499
0.11	-0.000166305
0.1125	-0.000191122
0.115	-0.000206923
0.1175	-0.000216763
0.12	-0.000222865
0.1225	-0.000195751
0.125	-0.000147742
0.1275	-0.000100613
0.13	-6.45435e-05
0.1325	-4.01446e-05
0.135	-2.45815e-05
0.1375	-1.48832e-05
0.14	-8.87477e-06
0.1425	-5.14911e-06
0.145	-2.83446e-06
0.1475	-1.39513e-06
0.15	-5.00623e-07
0.1525	5.41772e-08
0.155	3.9682e-07
0.1575	6.0705e-07
0.16	7.34399e-07
0.1625	8.09816e-07
0.165	8.52736e-07
0.1675	8.75369e-07
0.17	8.85374e-07
0.1725	8.87542e-07
0.175	8.84866e-07
0.1775	8.79216e-07
0.18	8.71757e-07
0.1825	8.63217e-07
0.185	8.54048e-07
0.1875	8.44532e-07
0.19	8.34846e-07
0.1925	8.25099e-07
0.195	8.15358e-07
0.1975	8.05665e-07
0.2	7.96045e-07
0.2025	7.86514e-07
0.205	7.77081e-07
0.2075	7.6775e-07
0.21	7.58526e-07
0.2125	7.49408e-07
0.215	7.40397e-07
0.2175	7.31493e-07
0.22	7.22695e-07
0.2225	7.14003e-07
0.225	7.05414e-07
0.2275	6.96929e-07
0.23	6.88546e-07
0.2325	6.80263e-07
0.235	6.7208e-07
0.2375	6.63995e-07
0.24	6.56008e-07
0.2425	6.48117e-07
0.245	6.4032e-07
0.2475	6.32618e-07
0.25	6.25008e-07
0.2525	6.17489e-07
0.255	6.10061e-07
0.2575	6.02723e-07
0.26	5.95472e-07
0.2625	5.88309e-07
0.265	5.81232e-07
0.2675	5.7424e-07
0.27	5.67333e-07
0.2725	5.60508e-07
0.275	5.53765e-07
0.2775	5.47104e-07
0.28	5.40523e-07
0.2825	5.34021e-07
0.285	5.27597e-07
0.2875	5.2125e-07
0.29	5.1498e-07
0.2925	5.08785e-07
0.295	5.02665e-07
0.2975	4.96618e-07
0.3	4.90644e-07
0.3025	-0.000113359
0.305	-0.000298867
0.3075	-0.000478168
0.31	-0.000615328
0.3125	-0.000709013
0.315	-0.000770151
0.3175	-0.000809901
0.32	-0.000836327
0.3225	-0.000739958
0.325	-0.000565596
0.3275	-0.000393605
0.33	-0.000261751
0.3325	-0.000172437
0.335	-0.000115341
0.3375	-7.96295e-05
0.34	-5.73831e-05
0.3425	-4.34795e-05
0.345	-3.47417e-05
0.3475	-2.9214e-05
0.35	-2.56873e-05
0.3525	-2.34104e-05
0.355	-2.19147e-05
0.3575	-2.09077e-05
0.36	-2.02065e-05
0.3625	-1.96969e-05
0.365	-1.93078e-05
0.3675	-1.89945e-05
0.37	-1.87292e-05
0.3725	-1.84947e-05
0.375	-1.828e-05
0.3775	-1.80784e-05
0.38	-1.78856e-05
0.3825	-1.76991e-05
0.385	-1.7517e-05
0.3875	-1.73385e-05
0.39	-1.71627e-05
0.3925	-1.69894e-05
0.395	-1.68183e-05
0.3975	-1.6649e-05
0.4	-1.64817e-05
0.4025	-1.63161e-05
0.405	-1.61523e-05
0.4075	-1.59901e-05
0.41	-1.58296e-05
0.4125	-1.56707e-05
0.415	-1.55134e-05
0.4175	-1.53577e-05
0.42	-1.52036e-05
0.4225	-1.5051e-05
0.425	-1.48999e-05
0.4275	-1.47504e-05
0.43	-1.46024e-05
0.4325	-1.44558e-05
0.435	-1.43107e-05
0.4375	-1.41671e-05
0.44	-1.40249e-05
0.4425	-1.38842e-05
0.445	-1.37448e-05
0.4475	-1.36069e-05
0.45	-1.34703e-05
0.4525	-1.33351e-05
0.455	-1.32013e-05
0.4575	-1.30688e-05
0.46	-1.29376e-05
0.4625	-1.28078e-05
0.465	-1.26793e-05
0.4675	-1.2552e-05
0.47	-1.2426e-05
0.4725	-1.23013e-05
0.475	-1.21779e-05
0.4775	-1.20557e-05
0.48	-1.19347e-05
0.4825	-1.18149e-05
0.485	-1.16963e-05
0.4875	-1.15789e-05
0.49	-1.14627e-05
0.4925	-1.13477e-05
0.495	-1.12338e-05
0.4975	-1.1121e-05
0.5	-1.10094e-05
0.5025	-6.12178e-05
0.505	-0.000143053
0.5075	-0.000221992
0.51	-0.000282073
0.5125	-0.000322685
0.515	-0.000348673
0.5175	-0.000365003
0.52	-0.000375286
0.5225	-0.000331373
0.525	-0.000253286
0.5275	-0.000176537
0.53	-0.000117751
0.5325	-7.79417e-05
0.535	-5.25003e-05
0.5375	-3.65963e-05
0.54	-2.66938e-05
0.5425	-2.05061e-05
0.545	-1.66158e-05
0.5475	-1.41515e-05
0.55	-1.25755e-05
0.5525	-1.1554e-05
0.555	-1.08791e-05
0.5575	-1.0421e-05
0.56	-1.00985e-05
0.5625	-9.8612e-06
0.565	-9.67734e-06
0.5675	-9.52723e-06
0.57	-9.39854e-06
0.5725	-9.28357e-06
0.575	-9.17751e-06
0.5775	-9.07736e-06
0.58	-8.98123e-06
0.5825	-8.88796e-06
0.585	-8.7968e-06
0.5875	-8.70729e-06
0.59	-8.61914e-06
0.5925	-8.53216e-06
0.595	-8.44624e-06
0.5975	-8.36128e-06
0.6	-8.27725e-06
0.6025	-8.19411e-06
0.605	-8.11182e-06
0.6075	-8.03038e-06
0.61	-7.94977e-06
0.6125	-7.86997e-06
0.615	-7.79098e-06
0.6175	-7.71279e-06
0.62	-7.63538e-06
0.6225	-7.55874e-06
0.625	-7.48288e-06
0.6275	-7.40778e-06
0.63	-7.33343e-06
0.6325	-7.25983e-06
0.635	-7.18697e-06
0.6375	-7.11484e-06
0.64	-7.04343e-06
0.6425	-6.97275e-06
0.645	-6.90276e-06
0.6475	-6.83349e-06
0.65	-6.7649e-06
0.6525	-6.69701e-06
0.655	-6.6298e-06
0.6575	-6.56326e-06
0.66	-6.49739e-06
0.6625	-6.43218e-06
0.665	-6.36762e-06
0.6675	-6.30372e-06
0.67	-6.24045e-06
0.6725	-6.17782e-06
0.675	-6.11582e-06
0.6775	-6.05444e-06
0.68	-5.99367e-06
0.6825	-5.93352e-06
0.685	-5.87397e-06
0.6875	-5.81502e-06
0.69	-5.75665e-06
0.6925	-5.69888e-06
0.695	-5.64168e-06
0.6975	-5.58506e-06
0.7	-5.52901e-06
0.7025	8.83861e-05
0.705	0.000241064
0.7075	0.000387555
0.71	0.000497596
0.7125	0.000569834
0.715	0.000613369
0.7175	0.000637713
0.72	0.000649908
0.7225	0.000561218
0.725	0.000410091
0.7275	0.000262953
0.73	0.000150657
0.7325	7.48837e-05
0.735	2.67779e-05
0.7375	-2.94403e-06
0.74	-2.11032e-05
0.7425	-3.21236e-05
0.745	-3.8757e-05
0.7475	-4.26894e-05
0.75	-4.49522e-05
0.7525	-4.61795e-05
0.755	-4.67635e-05
0.7575	-4.69479e-05
0.76	-4.68849e-05
0.7625	-4.66691e-05
0.765	-4.63598e-05
0.7675	-4.59938e-05
0.77	-4.55942e-05
0.7725	-4.51753e-05
0.775	-4.47461e-05
0.7775	-4.43122e-05
0.78	-4.38769e-05
0.7825	-4.34425e-05
0.785	-4.30102e-05
0.7875	-4.25809e-05
0.79	-4.2155e-05
0.7925	-4.17328e-05
0.795	-4.13146e-05
0.7975	-4.09004e-05
0.8	-4.04901e-05
0.8025	-4.00839e-05
0.805	-3.96818e-05
0.8075	-3.92836e-05
0.81	-3.88894e-05
0.8125	-3.84992e-05
0.815	-3.81129e-05
0.8175	-3.77304e-05
0.82	-3.73518e-05
0.8225	-3.69769e-05
0.825	-3.66059e-05
0.8275	-3.62385e-05
0.83	-3.58749e-05
0.8325	-3.55148e-05
0.835	-3.51584e-05
0.8375	-3.48056e-05
0.84	-3.44563e-05
0.8425	-3.41105e-05
0.845	-3.37682e-05
0.8475	-3.34294e-05
0.85	-3.30939e-05
0.8525	-3.27618e-05
0.855	-3.2433e-05
0.8575	-3.21075e-05
0.86	-3.17853e-05
0.8625	-3.14663e-05
0.865	-3.11505e-05
0.8675	-3.08379e-05
0.87	-3.05284e-05
0.8725	-3.02221e-05
0.875	-2.99188e-05
0.8775	-2.96185e-05
0.88	-2.93213e-05
0.8825	-2.9027e-05
0.885	-2.87357e-05
0.8875	-2.84474e-05
0.89	-2.81619e-05
0.8925	-2.78793e-05
0.895	-2.75995e-05
0.8975	-2.73225e-05
0.9	-2.70483e-05
0.9025	-2.67768e-05
0.905	-2.65081e-05
0.9075	-2.62421e-05
0.91	-2.59787e-05
0.9125	-2.5718e-05
0.915	-2.54599e-05
0.9175	-2.52044e-05
0.92	-2.49515e-05
0.9225	-2.47011e-05
0.925	-2.44532e-05
0.9275	-2.42078e-05
0.93	-2.39648e-05
0.9325	-2.37243e-05
0.935	-2.34862e-05
0.9375	-2.32505e-05
0.94	-2.30172e-05
0.9425	-2.27862e-05
0.945	-2.25575e-05
0.9475	-2.23311e-05
0.95	-2.2107e-05
0.9525	-2.18852e-05
0.955	-2.16655e-05
0.9575	-2.14481e-05
0.96	-2.12328e-05
0.9625	-2.10198e-05
0.965	-2.08088e-05
0.9675	-2.06e-05
0.97	-2.03932e-05
0.9725	-2.01886e-05
0.975	-1.9986e-05
0.9775	-1.97854e-05
0.98	-1.95868e-05
0.9825	-1.93902e-05
0.985	-1.91956e-05
0.9875	-1.9003e-05
0.99	-1.88123e-05
0.9925	-1.86235e-05
0.995	-1.84366e-05
0.9975	-1.82516e-05
1	-1.80684e-05


==> tikz/time_test/time_401/diff_max_no_feedback.dat <==
0	0
0.0025	0
0.005	0
0.0075	0
0.01	0
0.0125	0
0.015	0
0.0175	0
0.02	0
0.0225	0
0.025	0
0.0275	0
0.03	0
0.0325	0
0.035	0
0.0375	0
0.04	0
0.0425	0
0.045	0
0.0475	0
0.05	0
0.0525	0
0.055	0
0.0575	0
0.06	0
0.0625	0
0.065	0
0.0675	0
0.07	0
0.0725	0
0.075	0
0.0775	0
0.08	0
0.0825	0
0.085	0
0.0875	0
0.09	0
0.0925	0
0.095	0
0.0975	0
0.1	0
0.1025	-3.08508e-05
0.105	-0.000108729
0.1075	-0.00023033
0.11	-0.000384879
0.1125	-0.000561834
0.115	-0.00075323
0.1175	-0.000953646
0.12	-0.00115956
0.1225	-0.00133761
0.125	-0.00147016
0.1275	-0.00155976
0.13	-0.0016168
0.1325	-0.00165158
0.135	-0.00167192
0.1375	-0.00168313
0.14	-0.00168863
0.1425	-0.0016906
0.145	-0.00169041
0.1475	-0.00168891
0.15	-0.0016866
0.1525	-0.00168381
0.155	-0.00168074
0.1575	-0.00167751
0.16	-0.00167419
0.1625	-0.00167083
0.165	-0.00166744
0.1675	-0.00166405
0.17	-0.00166066
0.1725	-0.00165727
0.175	-0.0016539
0.1775	-0.00165054
0.18	-0.00164719
0.1825	-0.00164384
0.185	-0.00164051
0.1875	-0.00163719
0.19	-0.00163387
0.1925	-0.00163057
0.195	-0.00162727
0.1975	-0.00162398
0.2	-0.0016207
0.2025	-0.00161743
0.205	-0.00161416
0.2075	-0.0016109
0.21	-0.00160765
0.2125	-0.00160441
0.215	-0.00160117
0.2175	-0.00159794
0.22	-0.00159471
0.2225	-0.00159149
0.225	-0.00158828
0.2275	-0.00158508
0.23	-0.00158188
0.2325	-0.00157869
0.235	-0.0015755
0.2375	-0.00157232
0.24	-0.00156915
0.2425	-0.00156599
0.245	-0.00156283
0.2475	-0.00155967
0.25	-0.00155653
0.2525	-0.00155339
0.255	-0.00155025
0.2575	-0.00154713
0.26	-0.00154401
0.2625	-0.00154089
0.265	-0.00153778
0.2675	-0.00153468
0.27	-0.00153159
0.2725	-0.0015285
0.275	-0.00152541
0.2775	-0.00152234
0.28	-0.00151926
0.2825	-0.0015162
0.285	-0.00151314
0.2875	-0.00151009
0.29	-0.00150704
0.2925	-0.001504
0.295	-0.00150097
0.2975	-0.00149794
0.3	-0.00149492
0.3025	-0.00160714
0.305	-0.00189441
0.3075	-0.0023441
0.31	-0.00291613
0.3125	-0.00357144
0.315	-0.00428063
0.3175	-0.00502369
0.32	-0.00578768
0.3225	-0.00644512
0.325	-0.00693016
0.3275	-0.00725408
0.33	-0.00745703
0.3325	-0.00757812
0.335	-0.00764659
0.3375	-0.00768209
0.34	-0.00769724
0.3425	-0.00769994
0.345	-0.00769507
0.3475	-0.00768565
0.35	-0.00767351
0.3525	-0.00765976
0.355	-0.00764509
0.3575	-0.00762991
0.36	-0.00761445
0.3625	-0.00759887
0.365	-0.00758325
0.3675	-0.00756762
0.37	-0.00755203
0.3725	-0.00753648
0.375	-0.00752097
0.3775	-0.00750551
0.38	-0.00749011
0.3825	-0.00747474
0.385	-0.00745943
0.3875	-0.00744416
0.39	-0.00742892
0.3925	-0.00741373
0.395	-0.00739858
0.3975	-0.00738346
0.4	-0.00736838
0.4025	-0.00735333
0.405	-0.00733832
0.4075	-0.00732334
0.41	-0.00730839
0.4125	-0.00729348
0.415	-0.0072786
0.4175	-0.00726375
0.42	-0.00724893
0.4225	-0.00723414
0.425	-0.00721938
0.4275	-0.00720466
0.43	-0.00718997
0.4325	-0.0071753
0.435	-0.00716067
0.4375	-0.00714607
0.44	-0.00713149
0.4425	-0.00711695
0.445	-0.00710244
0.4475	-0.00708796
0.45	-0.00707351
0.4525	-0.00705908
0.455	-0.00704469
0.4575	-0.00703033
0.46	-0.007016
0.4625	-0.00700169
0.465	-0.00698742
0.4675	-0.00697318
0.47	-0.00695896
0.4725	-0.00694478
0.475	-0.00693062
0.4775	-0.00691649
0.48	-0.0069024
0.4825	-0.00688833
0.485	-0.00687429
0.4875	-0.00686028
0.49	-0.0068463
0.4925	-0.00683234
0.495	-0.00681842
0.4975	-0.00680453
0.5	-0.00679066
0.5025	-0.00682998
0.505	-0.00694889
0.5075	-0.00714061
0.51	-0.00738642
0.5125	-0.00766855
0.515	-0.00797383
0.5175	-0.00829341
0.52	-0.00862163
0.5225	-0.00890101
0.525	-0.00910277
0.5275	-0.00923272
0.53	-0.00930912
0.5325	-0.0093495
0.535	-0.00936682
0.5375	-0.00936976
0.54	-0.00936387
0.5425	-0.0093526
0.545	-0.00933809
0.5475	-0.00932163
0.55	-0.00930404
0.5525	-0.00928578
0.555	-0.00926716
0.5575	-0.00924835
0.56	-0.00922945
0.5625	-0.00921053
0.565	-0.00919161
0.5675	-0.00917272
0.57	-0.00915387
0.5725	-0.00913507
0.575	-0.00911631
0.5775	-0.0090976
0.58	-0.00907894
0.5825	-0.00906033
0.585	-0.00904175
0.5875	-0.00902322
0.59	-0.00900474
0.5925	-0.0089863
0.595	-0.00896789
0.5975	-0.00894953
0.6	-0.00893121
0.6025	-0.00891293
0.605	-0.00889469
0.6075	-0.00887649
0.61	-0.00885832
0.6125	-0.0088402
0.615	-0.00882211
0.6175	-0.00880406
0.62	-0.00878605
0.6225	-0.00876808
0.625	-0.00875014
0.6275	-0.00873225
0.63	-0.00871439
0.6325	-0.00869656
0.635	-0.00867878
0.6375	-0.00866103
0.64	-0.00864331
0.6425	-0.00862564
0.645	-0.008608
0.6475	-0.0085904
0.65	-0.00857283
0.6525	-0.0085553
0.655	-0.00853781
0.6575	-0.00852036
0.66	-0.00850294
0.6625	-0.00848555
0.665	-0.00846821
0.6675	-0.00845089
0.67	-0.00843362
0.6725	-0.00841638
0.675	-0.00839918
0.6775	-0.00838201
0.68	-0.00836488
0.6825	-0.00834778
0.685	-0.00833072
0.6875	-0.00831369
0.69	-0.0082967
0.6925	-0.00827975
0.695	-0.00826283
0.6975	-0.00824594
0.7	-0.00822909
0.7025	-0.00811196
0.705	-0.00784548
0.7075	-0.00744324
0.71	-0.00694099
0.7125	-0.00637231
0.715	-0.00576196
0.7175	-0.00512643
0.72	-0.00447625
0.7225	-0.00391532
0.725	-0.00349618
0.7275	-0.00320908
0.73	-0.00302124
0.7325	-0.00290086
0.735	-0.0028241
0.7375	-0.00277486
0.74	-0.00274275
0.7425	-0.00272122
0.745	-0.00270618
0.7475	-0.00269511
0.75	-0.00268644
0.7525	-0.00267922
0.755	-0.00267286
0.7575	-0.002667
0.76	-0.00266144
0.7625	-0.00265605
0.765	-0.00265074
0.7675	-0.00264547
0.77	-0.00264023
0.7725	-0.002635
0.775	-0.00262976
0.7775	-0.00262453
0.78	-0.00261929
0.7825	-0.00261406
0.785	-0.00260882
0.7875	-0.00260359
0.79	-0.00259836
0.7925	-0.00259313
0.795	-0.00258792
0.7975	-0.0025827
0.8	-0.0025775
0.8025	-0.0025723
0.805	-0.00256711
0.8075	-0.00256193
0.81	-0.00255675
0.8125	-0.00255159
0.815	-0.00254644
0.8175	-0.0025413
0.82	-0.00253616
0.8225	-0.00253104
0.825	-0.00252592
0.8275	-0.00252082
0.83	-0.00251573
0.8325	-0.00251064
0.835	-0.00250557
0.8375	-0.00250051
0.84	-0.00249545
0.8425	-0.00249041
0.845	-0.00248538
0.8475	-0.00248035
0.85	-0.00247534
0.8525	-0.00247034
0.855	-0.00246535
0.8575	-0.00246037
0.86	-0.00245539
0.8625	-0.00245043
0.865	-0.00244548
0.8675	-0.00244054
0.87	-0.00243561
0.8725	-0.00243068
0.875	-0.00242577
0.8775	-0.00242087
0.88	-0.00241598
0.8825	-0.0024111
0.885	-0.00240623
0.8875	-0.00240136
0.89	-0.00239651
0.8925	-0.00239167
0.895	-0.00238684
0.8975	-0.00238201
0.9	-0.0023772
0.9025	-0.0023724
0.905	-0.0023676
0.9075	-0.00236282
0.91	-0.00235805
0.9125	-0.00235328
0.915	-0.00234853
0.9175	-0.00234378
0.92	-0.00233905
0.9225	-0.00233432
0.925	-0.00232961
0.9275	-0.0023249
0.93	-0.0023202
0.9325	-0.00231551
0.935	-0.00231084
0.9375	-0.00230617
0.94	-0.00230151
0.9425	-0.00229686
0.945	-0.00229222
0.9475	-0.00228759
0.95	-0.00228297
0.9525	-0.00227835
0.955	-0.00227375
0.9575	-0.00226916
0.96	-0.00226458
0.9625	-0.00226
0.965	-0.00225544
0.9675	-0.00225088
0.97	-0.00224633
0.9725	-0.00224179
0.975	-0.00223727
0.9775	-0.00223275
0.98	-0.00222824
0.9825	-0.00222374
0.985	-0.00221924
0.9875	-0.00221476
0.99	-0.00221029
0.9925	-0.00220582
0.995	-0.00220137
0.9975	-0.00219692
1	-0.00219248


==> tikz/time_test/time_401/feedback_KK_1.00e-04_1.0e+00_B_1_C_2_t_401_BDF_4.mat.dat <==
0	0
0.0025	-0
0.005	-0
0.0075	-0
0.01	-0
0.0125	-0
0.015	-0
0.0175	-0
0.02	-0
0.0225	-0
0.025	-0
0.0275	-0
0.03	-0
0.0325	-0
0.035	-0
0.0375	-0
0.04	-0
0.0425	-0
0.045	-0
0.0475	-0
0.05	-0
0.0525	-0
0.055	-0
0.0575	-0
0.06	-0
0.0625	-0
0.065	-0
0.0675	-0
0.07	-0
0.0725	-0
0.075	-0
0.0775	-0
0.08	-0
0.0825	-0
0.085	-0
0.0875	-0
0.09	-0
0.0925	-0
0.095	-0
0.0975	-0
0.1	-0
0.1025	-5.9112e-05
0.105	-0.00177565
0.1075	-0.00599032
0.11	-0.0124651
0.1125	-0.0205481
0.115	-0.0295973
0.1175	-0.0391127
0.12	-0.0487404
0.1225	-0.0581832
0.125	-0.0657134
0.1275	-0.0704542
0.13	-0.0726493
0.1325	-0.0729562
0.135	-0.0720048
0.1375	-0.0702677
0.14	-0.0680649
0.1425	-0.0656032
0.145	-0.0630135
0.1475	-0.0603776
0.15	-0.0577467
0.1525	-0.0551527
0.155	-0.0526153
0.1575	-0.0501466
0.16	-0.0477542
0.1625	-0.0454423
0.165	-0.0432133
0.1675	-0.0410681
0.17	-0.0390067
0.1725	-0.0370286
0.175	-0.0351326
0.1775	-0.0333174
0.18	-0.0315813
0.1825	-0.0299224
0.185	-0.0283387
0.1875	-0.026828
0.19	-0.025388
0.1925	-0.0240165
0.195	-0.0227111
0.1975	-0.0214695
0.2	-0.0202893
0.2025	-0.0191681
0.205	-0.0181035
0.2075	-0.0170934
0.21	-0.0161353
0.2125	-0.015227
0.215	-0.0143664
0.2175	-0.0135513
0.22	-0.0127796
0.2225	-0.0120493
0.225	-0.0113584
0.2275	-0.0107052
0.23	-0.0100876
0.2325	-0.00950405
0.235	-0.00895275
0.2375	-0.0084321
0.24	-0.00794052
0.2425	-0.00747654
0.245	-0.00703871
0.2475	-0.00662566
0.25	-0.00623607
0.2525	-0.00586871
0.255	-0.00552237
0.2575	-0.00519592
0.26	-0.00488827
0.2625	-0.0045984
0.265	-0.00432533
0.2675	-0.00406812
0.27	-0.00382589
0.2725	-0.00359781
0.275	-0.00338307
0.2775	-0.00318093
0.28	-0.00299067
0.2825	-0.00281161
0.285	-0.00264312
0.2875	-0.00248459
0.29	-0.00233544
0.2925	-0.00219513
0.295	-0.00206315
0.2975	-0.00193902
0.3	-0.00182228
0.3025	-0.00193061
0.305	-0.00814611
0.3075	-0.0235546
0.31	-0.0472247
0.3125	-0.0766108
0.315	-0.109118
0.3175	-0.142642
0.32	-0.175653
0.3225	-0.206909
0.325	-0.230231
0.3275	-0.242981
0.33	-0.246732
0.3325	-0.24441
0.335	-0.238585
0.3375	-0.231026
0.34	-0.222793
0.3425	-0.214463
0.345	-0.206312
0.3475	-0.198456
0.35	-0.190921
0.3525	-0.183699
0.355	-0.176762
0.3575	-0.170082
0.36	-0.163635
0.3625	-0.157396
0.365	-0.15135
0.3675	-0.145484
0.37	-0.139787
0.3725	-0.134252
0.375	-0.128874
0.3775	-0.123649
0.38	-0.118574
0.3825	-0.113648
0.385	-0.108868
0.3875	-0.104232
0.39	-0.0997409
0.3925	-0.0953916
0.395	-0.0911831
0.3975	-0.0871141
0.4	-0.0831829
0.4025	-0.0793879
0.405	-0.0757272
0.4075	-0.0721988
0.41	-0.0688006
0.4125	-0.0655303
0.415	-0.0623854
0.4175	-0.0593635
0.42	-0.056462
0.4225	-0.0536779
0.425	-0.0510085
0.4275	-0.048451
0.43	-0.0460022
0.4325	-0.0436592
0.435	-0.0414189
0.4375	-0.0392781
0.44	-0.0372338
0.4425	-0.0352828
0.445	-0.0334221
0.4475	-0.0316483
0.45	-0.0299586
0.4525	-0.0283497
0.455	-0.0268187
0.4575	-0.0253625
0.46	-0.0239783
0.4625	-0.022663
0.465	-0.021414
0.4675	-0.0202283
0.47	-0.0191034
0.4725	-0.0180364
0.475	-0.017025
0.4775	-0.0160666
0.48	-0.0151587
0.4825	-0.0142991
0.485	-0.0134854
0.4875	-0.0127156
0.49	-0.0119874
0.4925	-0.0112988
0.495	-0.010648
0.4975	-0.0100329
0.5	-0.00945192
0.5025	-0.00899957
0.505	-0.0112529
0.5075	-0.0175683
0.51	-0.0275563
0.5125	-0.0401496
0.515	-0.0542878
0.5175	-0.0691364
0.52	-0.0840995
0.5225	-0.0986796
0.525	-0.110096
0.5275	-0.116987
0.53	-0.119814
0.5325	-0.119696
0.535	-0.11768
0.5375	-0.114535
0.54	-0.110768
0.5425	-0.106692
0.545	-0.102498
0.5475	-0.0982946
0.55	-0.0941465
0.5525	-0.0900887
0.555	-0.0861401
0.5575	-0.0823106
0.56	-0.0786045
0.5625	-0.0750232
0.565	-0.0715664
0.5675	-0.0682331
0.57	-0.0650215
0.5725	-0.0619298
0.575	-0.0589558
0.5775	-0.0560972
0.58	-0.0533518
0.5825	-0.0507169
0.585	-0.0481901
0.5875	-0.0457688
0.59	-0.0434502
0.5925	-0.0412316
0.595	-0.0391102
0.5975	-0.0370831
0.6	-0.0351475
0.6025	-0.0333004
0.605	-0.0315389
0.6075	-0.02986
0.61	-0.0282609
0.6125	-0.0267386
0.615	-0.0252903
0.6175	-0.0239131
0.62	-0.0226042
0.6225	-0.0213608
0.625	-0.0201803
0.6275	-0.01906
0.63	-0.0179973
0.6325	-0.0169897
0.635	-0.0160347
0.6375	-0.01513
0.64	-0.0142732
0.6425	-0.0134622
0.645	-0.0126946
0.6475	-0.0119686
0.65	-0.011282
0.6525	-0.010633
0.655	-0.0100195
0.6575	-0.00944001
0.66	-0.00889263
0.6625	-0.00837576
0.665	-0.00788782
0.6675	-0.00742732
0.67	-0.00699281
0.6725	-0.00658291
0.675	-0.00619633
0.6775	-0.0058318
0.68	-0.00548814
0.6825	-0.00516422
0.685	-0.00485895
0.6875	-0.00457131
0.69	-0.00430033
0.6925	-0.00404509
0.695	-0.00380469
0.6975	-0.00357832
0.7	-0.00336518
0.7025	-0.00298473
0.705	0.00408847
0.7075	0.0339684
0.71	0.0847888
0.7125	0.151633
0.715	0.227973
0.7175	0.308149
0.72	0.387966
0.7225	0.437435
0.725	0.445788
0.7275	0.427076
0.73	0.397614
0.7325	0.366238
0.735	0.336072
0.7375	0.307743
0.74	0.281132
0.7425	0.256027
0.745	0.232289
0.7475	0.209856
0.75	0.188717
0.7525	0.168881
0.755	0.150361
0.7575	0.133162
0.76	0.117275
0.7625	0.102679
0.765	0.0893417
0.7675	0.0772181
0.77	0.0662554
0.7725	0.0563942
0.775	0.0475704
0.7775	0.0397171
0.78	0.0327657
0.7825	0.0266476
0.785	0.021295
0.7875	0.0166416
0.79	0.0126235
0.7925	0.0091797
0.795	0.00625208
0.7975	0.00378609
0.8	0.0017307
0.8025	3.84794e-05
0.805	-0.00133435
0.8075	-0.00208902
0.81	-0.00247074
0.8125	-0.00275303
0.815	-0.00295221
0.8175	-0.00308311
0.82	-0.00315858
0.8225	-0.00318939
0.825	-0.00318451
0.8275	-0.00315136
0.83	-0.00309607
0.8325	-0.00302369
0.835	-0.00293839
0.8375	-0.00284357
0.84	-0.00274204
0.8425	-0.0026361
0.845	-0.0025276
0.8475	-0.00241804
0.85	-0.00230865
0.8525	-0.00220036
0.855	-0.00209395
0.8575	-0.00199
0.86	-0.00188896
0.8625	-0.00179115
0.865	-0.0016968
0.8675	-0.00160608
0.87	-0.00151907
0.8725	-0.00143582
0.875	-0.00135631
0.8775	-0.00128053
0.88	-0.00120839
0.8825	-0.00113983
0.885	-0.00107473
0.8875	-0.001013
0.89	-0.000954518
0.8925	-0.000899154
0.895	-0.000846783
0.8975	-0.000797277
0.9	-0.000750508
0.9025	-0.000706349
0.905	-0.000664673
0.9075	-0.000625358
0.91	-0.000588284
0.9125	-0.000553336
0.915	-0.000520401
0.9175	-0.000489372
0.92	-0.000460145
0.9225	-0.000432621
0.925	-0.000406703
0.9275	-0.000382302
0.93	-0.00035933
0.9325	-0.000337704
0.935	-0.000317345
0.9375	-0.000298175
0.94	-0.000280123
0.9425	-0.000263118
0.945	-0.000247093
0.9475	-0.000231982
0.95	-0.000217719
0.9525	-0.000204242
0.955	-0.000191497
0.9575	-0.000179421
0.96	-0.000167932
0.9625	-0.000156959
0.965	-0.000146471
0.9675	-0.000136428
0.97	-0.000126678
0.9725	-0.000117025
0.975	-0.000107483
0.9775	-9.82244e-05
0.98	-8.89715e-05
0.9825	-7.89e-05
0.985	-6.78411e-05
0.9875	-5.68923e-05
0.99	-4.63513e-05
0.9925	-3.39414e-05
0.995	-1.81378e-05
0.9975	-3.49293e-06
1	-0


==> tikz/time_test/time_401/feedback_KK_1.00e-06_1.0e+00_B_1_C_2_t_401_BDF_4.mat.dat <==
0	0
0.0025	-0
0.005	-0
0.0075	-0
0.01	-0
0.0125	-0
0.015	-0
0.0175	-0
0.02	-0
0.0225	-0
0.025	-0
0.0275	-0
0.03	-0
0.0325	-0
0.035	-0
0.0375	-0
0.04	-0
0.0425	-0
0.045	-0
0.0475	-0
0.05	-0
0.0525	-0
0.055	-0
0.0575	-0
0.06	-0
0.0625	-0
0.065	-0
0.0675	-0
0.07	-0
0.0725	-0
0.075	-0
0.0775	-0
0.08	-0
0.0825	-0
0.085	-0
0.0875	-0
0.09	-0
0.0925	-0
0.095	-0
0.0975	-0
0.1	-0
0.1025	-0.00179432
0.105	-0.0382
0.1075	-0.102065
0.11	-0.167784
0.1125	-0.217574
0.115	-0.246332
0.1175	-0.257984
0.12	-0.259763
0.1225	-0.256029
0.125	-0.222351
0.1275	-0.169795
0.13	-0.119141
0.1325	-0.0785164
0.135	-0.0473949
0.1375	-0.0236791
0.14	-0.00600147
0.1425	0.00645681
0.145	0.0143957
0.1475	0.0185692
0.15	0.0197956
0.1525	0.0189063
0.155	0.0166801
0.1575	0.0137848
0.16	0.0107383
0.1625	0.00789675
0.165	0.00546583
0.1675	0.00516206
0.17	0.00371226
0.1725	0.00169055
0.175	8.52696e-05
0.1775	-0.000948925
0.18	-0.00142655
0.1825	-0.00145475
0.185	-0.000836028
0.1875	-0.000443522
0.19	-0.000233759
0.1925	-9.51758e-05
0.195	-9.39694e-06
0.1975	3.687e-05
0.2	5.64529e-05
0.2025	5.96398e-05
0.205	5.38658e-05
0.2075	4.41288e-05
0.21	3.35349e-05
0.2125	2.38146e-05
0.215	2.07627e-05
0.2175	1.68799e-05
0.22	8.61066e-06
0.2225	1.65329e-06
0.225	-3.07444e-06
0.2275	-5.5089e-06
0.23	-6.00183e-06
0.2325	-4.13386e-06
0.235	-2.08075e-06
0.2375	-1.12523e-06
0.24	-5.02309e-07
0.2425	-1.06003e-07
0.245	1.16157e-07
0.2475	2.1774e-07
0.25	2.43544e-07
0.2525	2.26589e-07
0.255	1.89431e-07
0.2575	1.46364e-07
0.26	1.05592e-07
0.2625	8.23469e-08
0.265	7.68654e-08
0.2675	4.29558e-08
0.27	1.27343e-08
0.2725	-8.78167e-09
0.275	-2.0851e-08
0.2775	-2.45458e-08
0.28	-1.91503e-08
0.2825	-9.70106e-09
0.285	-5.32574e-09
0.2875	-2.52165e-09
0.29	-6.94102e-10
0.2925	3.7325e-10
0.295	8.97456e-10
0.2975	1.09981e-09
0.3	1.13027e-09
0.3025	-0.00662063
0.305	-0.140844
0.3075	-0.372889
0.31	-0.591785
0.3125	-0.712846
0.315	-0.726743
0.3175	-0.687388
0.32	-0.654041
0.3225	-0.641862
0.325	-0.572188
0.3275	-0.480078
0.33	-0.413328
0.3325	-0.367258
0.335	-0.324306
0.3375	-0.279672
0.34	-0.235352
0.3425	-0.192873
0.345	-0.152715
0.3475	-0.115319
0.35	-0.0813295
0.3525	-0.0514241
0.355	-0.0261662
0.3575	-0.00591613
0.36	0.00922602
0.3625	0.0194519
0.365	0.0252387
0.3675	0.0273008
0.37	0.0265052
0.3725	0.0237666
0.375	0.0199432
0.3775	0.0157546
0.38	0.0117333
0.3825	0.00821525
0.385	0.00794729
0.3875	0.00569277
0.39	0.00261009
0.3925	0.00015167
0.395	-0.00144111
0.3975	-0.00218333
0.4	-0.00223531
0.4025	-0.00131087
0.405	-0.000689107
0.4075	-0.000363381
0.41	-0.00014905
0.4125	-1.623e-05
0.415	5.55734e-05
0.4175	8.61336e-05
0.42	9.13324e-05
0.4225	8.26474e-05
0.425	6.77951e-05
0.4275	5.15741e-05
0.43	3.66625e-05
0.4325	3.17781e-05
0.435	2.60373e-05
0.4375	1.33624e-05
0.44	2.6634e-06
0.4425	-4.62787e-06
0.445	-8.40404e-06
0.4475	-9.19647e-06
0.45	-6.40475e-06
0.4525	-3.21377e-06
0.455	-1.74064e-06
0.4575	-7.81266e-07
0.46	-1.69918e-07
0.4625	1.73597e-07
0.465	3.31406e-07
0.4675	3.72348e-07
0.47	3.47217e-07
0.4725	2.90739e-07
0.475	2.24948e-07
0.4775	1.62571e-07
0.48	1.25038e-07
0.4825	1.1857e-07
0.485	6.68671e-08
0.4875	2.04966e-08
0.49	-1.26746e-08
0.4925	-3.1439e-08
0.495	-3.73689e-08
0.4975	-2.87822e-08
0.5	-1.54606e-08
0.5025	-0.00292605
0.505	-0.0622466
0.5075	-0.165958
0.51	-0.27061
0.5125	-0.345089
0.515	-0.381584
0.5175	-0.390121
0.52	-0.386297
0.5225	-0.378466
0.525	-0.329829
0.5275	-0.258513
0.53	-0.194111
0.5325	-0.144087
0.535	-0.104237
0.5375	-0.070835
0.54	-0.0427413
0.5425	-0.0198849
0.545	-0.00225578
0.5475	0.0103613
0.55	0.0184083
0.5525	0.0225281
0.555	0.0235097
0.5575	0.0222094
0.56	0.0194614
0.5625	0.0159992
0.565	0.012401
0.5675	0.00906783
0.57	0.00623114
0.5725	0.0064518
0.575	0.00416529
0.5775	0.00170604
0.58	-0.000169733
0.5825	-0.00133204
0.585	-0.00181881
0.5875	-0.00177692
0.59	-0.000894116
0.5925	-0.000493092
0.595	-0.00025387
0.5975	-9.46961e-05
0.6	1.64907e-06
0.6025	5.19208e-05
0.605	7.16872e-05
0.6075	7.30661e-05
0.61	6.46743e-05
0.6125	5.2225e-05
0.615	3.92083e-05
0.6175	2.75185e-05
0.62	2.58743e-05
0.6225	1.91047e-05
0.625	9.02204e-06
0.6275	8.70838e-07
0.63	-4.47664e-06
0.6325	-7.03807e-06
0.635	-7.31494e-06
0.6375	-4.48214e-06
0.64	-2.32669e-06
0.6425	-1.23631e-06
0.645	-5.20378e-07
0.6475	-7.33217e-08
0.65	1.70903e-07
0.6525	2.77098e-07
0.655	2.97911e-07
0.6575	2.71592e-07
0.66	2.23962e-07
0.6625	1.71153e-07
0.665	1.2261e-07
0.6675	1.01729e-07
0.67	8.7324e-08
0.6725	4.62477e-08
0.675	1.09494e-08
0.6775	-1.34533e-08
0.68	-2.64505e-08
0.6825	-2.89518e-08
0.685	-1.96839e-08
0.6875	-1.13945e-08
0.69	-6.1258e-09
0.6925	-2.72908e-09
0.695	-5.26452e-10
0.6975	8.13657e-10
0.7	1.5624e-09
0.7025	0.00545812
0.705	0.231897
0.7075	0.716844
0.71	1.2806
0.7125	1.6924
0.715	1.81065
0.7175	1.62543
0.72	1.23505
0.7225	0.497491
0.725	-0.261036
0.7275	-0.694212
0.73	-0.775073
0.7325	-0.646457
0.735	-0.371054
0.7375	-0.123676
0.74	-0.0252951
0.7425	0.0118159
0.745	0.0249731
0.7475	0.0279115
0.75	0.0257989
0.7525	0.0212955
0.755	0.0169475
0.7575	0.0189926
0.76	0.0122231
0.7625	0.00528574
0.765	-0.000195274
0.7675	-0.00372507
0.77	-0.00530662
0.7725	-0.00531296
0.775	-0.00306811
0.7775	-0.00158852
0.78	-0.000821552
0.7825	-0.000324018
0.785	-2.01861e-05
0.7875	0.000140953
0.79	0.000206946
0.7925	0.000215249
0.795	0.00019255
0.7975	0.000156567
0.8	0.000118177
0.8025	8.33431e-05
0.805	7.72423e-05
0.8075	5.83642e-05
0.81	2.81754e-05
0.8125	3.51127e-06
0.815	-1.28314e-05
0.8175	-2.08266e-05
0.82	-2.19174e-05
0.8225	-1.39271e-05
0.825	-7.15083e-06
0.8275	-3.81957e-06
0.83	-1.63941e-06
0.8325	-2.70787e-07
0.835	4.82777e-07
0.8375	8.15839e-07
0.84	8.87649e-07
0.8425	8.14302e-07
0.845	6.74391e-07
0.8475	5.17202e-07
0.85	3.70613e-07
0.8525	3.01806e-07
0.855	2.67163e-07
0.8575	1.44621e-07
0.86	3.77997e-08
0.8625	-3.69592e-08
0.865	-7.76742e-08
0.8675	-8.85723e-08
0.87	-6.84026e-08
0.8725	-3.34412e-08
0.875	-1.83686e-08
0.8775	-8.63681e-09
0.88	-2.34569e-09
0.8825	1.25945e-09
0.885	2.97759e-09
0.8875	3.4936e-09
0.89	3.31885e-09
0.8925	2.80548e-09
0.895	2.65354e-09
0.8975	2.51265e-09
0.9	1.80897e-09
0.9025	1.06363e-09
0.905	4.44669e-10
0.9075	-2.7629e-12
0.91	-2.7688e-10
0.9125	-4.03956e-10
0.915	-4.23244e-10
0.9175	-3.75844e-10
0.92	-2.95215e-10
0.9225	-2.0853e-10
0.925	-1.35323e-10
0.9275	-8.04732e-11
0.93	-4.52243e-11
0.9325	-2.70422e-11
0.935	-2.12088e-11
0.9375	-2.36969e-11
0.94	-3.13201e-11
0.9425	-4.05458e-11
0.945	-4.90691e-11
0.9475	-5.57591e-11
0.95	-6.0378e-11
0.9525	-6.2756e-11
0.955	-6.35644e-11
0.9575	-6.31937e-11
0.96	-6.20562e-11
0.9625	-6.09906e-11
0.965	-5.99217e-11
0.9675	-5.87123e-11
0.97	-5.74068e-11
0.9725	-5.6888e-11
0.975	-5.73027e-11
0.9775	-5.76463e-11
0.98	-5.65283e-11
0.9825	-5.45368e-11
0.985	-5.44093e-11
0.9875	-5.711e-11
0.99	-5.87476e-11
0.9925	-5.10873e-11
0.995	-3.39814e-11
0.9975	-9.31426e-12
1	-0


==> tikz/time_test/time_401/feedback_K_1.900000e-02_1.000000e+00_B_1_C_7_1000_500_1.mat.dat <==
0	0
0.0025	-0
0.005	-0
0.0075	-0
0.01	-0
0.0125	-0
0.015	-0
0.0175	-0
0.02	-0
0.0225	-0
0.025	-0
0.0275	-0
0.03	-0
0.0325	-0
0.035	-0
0.0375	-0
0.04	-0
0.0425	-0
0.045	-0
0.0475	-0
0.05	-0
0.0525	-0
0.055	-0
0.0575	-0
0.06	-0
0.0625	-0
0.065	-0
0.0675	-0
0.07	-0
0.0725	-0
0.075	-0
0.0775	-0
0.08	-0
0.0825	-0
0.085	-0
0.0875	-0
0.09	-0
0.0925	-0
0.095	-0
0.0975	-0
0.1	-0
0.1025	-0.402941
0.105	-0.427671
0.1075	-0.376233
0.11	-0.331317
0.1125	-0.303128
0.115	-0.286731
0.1175	-0.27715
0.12	-0.271398
0.1225	0.135057
0.125	0.16168
0.1275	0.111532
0.13	0.067631
0.1325	0.0401482
0.135	0.0241758
0.1375	0.0148307
0.14	0.00920937
0.1425	0.00575073
0.145	0.00359751
0.1475	0.00225151
0.15	0.00140972
0.1525	0.000883593
0.155	0.000555488
0.1575	0.000353353
0.16	0.000225181
0.1625	0.000144623
0.165	9.42124e-05
0.1675	6.27058e-05
0.17	4.30032e-05
0.1725	3.0663e-05
0.175	2.29157e-05
0.1775	1.80345e-05
0.18	1.49426e-05
0.1825	1.29683e-05
0.185	1.1692e-05
0.1875	1.08521e-05
0.19	1.0285e-05
0.1925	9.88879e-06
0.195	9.59973e-06
0.1975	9.37807e-06
0.2	9.19897e-06
0.2025	9.04694e-06
0.205	8.91228e-06
0.2075	8.78894e-06
0.21	8.67315e-06
0.2125	8.56253e-06
0.215	8.4556e-06
0.2175	8.35143e-06
0.22	8.24944e-06
0.2225	8.14925e-06
0.225	8.05062e-06
0.2275	7.9534e-06
0.23	7.85749e-06
0.2325	7.76282e-06
0.235	7.66934e-06
0.2375	7.57702e-06
0.24	7.48584e-06
0.2425	7.39576e-06
0.245	7.30678e-06
0.2475	7.21887e-06
0.25	7.13202e-06
0.2525	7.04622e-06
0.255	6.96146e-06
0.2575	6.87771e-06
0.26	6.79497e-06
0.2625	6.71323e-06
0.265	6.63247e-06
0.2675	6.55268e-06
0.27	6.47385e-06
0.2725	6.39598e-06
0.275	6.31903e-06
0.2775	6.24302e-06
0.28	6.16791e-06
0.2825	6.09371e-06
0.285	6.02041e-06
0.2875	5.94798e-06
0.29	5.87643e-06
0.2925	5.80574e-06
0.295	5.7359e-06
0.2975	5.66689e-06
0.3	5.59872e-06
0.3025	-1.48686
0.305	-1.57763
0.3075	-1.38613
0.31	-1.21853
0.3125	-1.11345
0.315	-1.05265
0.3175	-1.01738
0.32	-0.996342
0.3225	0.503126
0.325	0.597689
0.3275	0.409982
0.33	0.247546
0.3325	0.146675
0.335	0.0882988
0.3375	0.0541565
0.34	0.033584
0.3425	0.0209025
0.345	0.0129977
0.3475	0.00805384
0.35	0.00496186
0.3525	0.00302996
0.355	0.00182402
0.3575	0.00107179
0.36	0.000602905
0.3625	0.000310893
0.365	0.000129276
0.3675	1.65602e-05
0.37	-5.31543e-05
0.3725	-9.60337e-05
0.375	-0.000122169
0.3775	-0.000137858
0.38	-0.000147034
0.3825	-0.000152149
0.385	-0.000154736
0.3875	-0.000155752
0.39	-0.000155792
0.3925	-0.000155229
0.395	-0.000154296
0.3975	-0.000153137
0.4	-0.000151844
0.4025	-0.000150472
0.405	-0.000149057
0.4075	-0.00014762
0.41	-0.000146176
0.4125	-0.000144732
0.415	-0.000143294
0.4175	-0.000141865
0.42	-0.000140447
0.4225	-0.000139041
0.425	-0.000137648
0.4275	-0.000136268
0.43	-0.000134901
0.4325	-0.000133548
0.435	-0.000132208
0.4375	-0.000130881
0.44	-0.000129568
0.4425	-0.000128268
0.445	-0.000126981
0.4475	-0.000125706
0.45	-0.000124445
0.4525	-0.000123196
0.455	-0.00012196
0.4575	-0.000120736
0.46	-0.000119524
0.4625	-0.000118325
0.465	-0.000117137
0.4675	-0.000115962
0.47	-0.000114798
0.4725	-0.000113646
0.475	-0.000112505
0.4775	-0.000111376
0.48	-0.000110258
0.4825	-0.000109152
0.485	-0.000108057
0.4875	-0.000106972
0.49	-0.000105899
0.4925	-0.000104836
0.495	-0.000103784
0.4975	-0.000102742
0.5	-0.000101711
0.5025	-0.657231
0.505	-0.697497
0.5075	-0.613419
0.51	-0.539969
0.5125	-0.493885
0.515	-0.467115
0.5175	-0.451501
0.52	-0.442143
0.5225	0.220678
0.525	0.263703
0.5275	0.181635
0.53	0.109991
0.5325	0.0652267
0.535	0.0392382
0.5375	0.024035
0.54	0.0148868
0.5425	0.00925614
0.545	0.00575001
0.5475	0.00355837
0.55	0.00218804
0.5525	0.00133195
0.555	0.000797607
0.5575	0.00046434
0.56	0.000256643
0.5625	0.000127332
0.565	4.69459e-05
0.5675	-2.90546e-06
0.57	-3.37002e-05
0.5725	-5.26028e-05
0.575	-6.40854e-05
0.5775	-7.09395e-05
0.58	-7.49074e-05
0.5825	-7.70769e-05
0.585	-7.81269e-05
0.5875	-7.84811e-05
0.59	-7.8404e-05
0.5925	-7.80607e-05
0.595	-7.75541e-05
0.5975	-7.69486e-05
0.6	-7.62843e-05
0.6025	-7.5586e-05
0.605	-7.48695e-05
0.6075	-7.41443e-05
0.61	-7.34166e-05
0.6125	-7.269e-05
0.615	-7.19669e-05
0.6175	-7.12486e-05
0.62	-7.0536e-05
0.6225	-6.98297e-05
0.625	-6.91298e-05
0.6275	-6.84367e-05
0.63	-6.77502e-05
0.6325	-6.70705e-05
0.635	-6.63975e-05
0.6375	-6.57312e-05
0.64	-6.50716e-05
0.6425	-6.44186e-05
0.645	-6.37721e-05
0.6475	-6.31321e-05
0.65	-6.24985e-05
0.6525	-6.18713e-05
0.655	-6.12503e-05
0.6575	-6.06356e-05
0.66	-6.00271e-05
0.6625	-5.94246e-05
0.665	-5.88283e-05
0.6675	-5.82378e-05
0.67	-5.76534e-05
0.6725	-5.70747e-05
0.675	-5.65019e-05
0.6775	-5.59349e-05
0.68	-5.53735e-05
0.6825	-5.48178e-05
0.685	-5.42676e-05
0.6875	-5.3723e-05
0.69	-5.31838e-05
0.6925	-5.265e-05
0.695	-5.21216e-05
0.6975	-5.15985e-05
0.7	-5.10807e-05
0.7025	1.22574
0.705	1.30287
0.7075	1.1502
0.71	1.0166
0.7125	0.932046
0.715	0.882076
0.7175	0.852369
0.72	0.834284
0.7225	-0.404631
0.725	-0.49167
0.7275	-0.342803
0.73	-0.209569
0.7325	-0.124969
0.735	-0.0754174
0.7375	-0.0463813
0.74	-0.0289227
0.7425	-0.0180661
0.745	-0.0114256
0.7475	-0.00730546
0.75	-0.00473278
0.7525	-0.00312314
0.755	-0.00211559
0.7575	-0.00148464
0.76	-0.00108907
0.7625	-0.000840535
0.765	-0.000683794
0.7675	-0.000584365
0.77	-0.000520725
0.7725	-0.000479437
0.775	-0.000452116
0.7775	-0.00043353
0.78	-0.00042041
0.7825	-0.000410718
0.785	-0.000403181
0.7875	-0.000397003
0.79	-0.000391689
0.7925	-0.000386928
0.795	-0.000382527
0.7975	-0.000378365
0.8	-0.000374367
0.8025	-0.000370485
0.805	-0.000366689
0.8075	-0.000362961
0.81	-0.000359288
0.8125	-0.000355664
0.815	-0.000352084
0.8175	-0.000348544
0.82	-0.000345042
0.8225	-0.000341577
0.825	-0.000338148
0.8275	-0.000334754
0.83	-0.000331395
0.8325	-0.000328069
0.835	-0.000324777
0.8375	-0.000321519
0.84	-0.000318293
0.8425	-0.000315099
0.845	-0.000311937
0.8475	-0.000308807
0.85	-0.000305709
0.8525	-0.000302641
0.855	-0.000299605
0.8575	-0.000296598
0.86	-0.000293622
0.8625	-0.000290676
0.865	-0.00028776
0.8675	-0.000284872
0.87	-0.000282014
0.8725	-0.000279184
0.875	-0.000276383
0.8775	-0.00027361
0.88	-0.000270864
0.8825	-0.000268146
0.885	-0.000265456
0.8875	-0.000262792
0.89	-0.000260155
0.8925	-0.000257545
0.895	-0.00025496
0.8975	-0.000252402
0.9	-0.000249869
0.9025	-0.000247362
0.905	-0.00024488
0.9075	-0.000242423
0.91	-0.00023999
0.9125	-0.000237582
0.915	-0.000235198
0.9175	-0.000232838
0.92	-0.000230502
0.9225	-0.000228189
0.925	-0.000225899
0.9275	-0.000223632
0.93	-0.000221388
0.9325	-0.000219166
0.935	-0.000216967
0.9375	-0.00021479
0.94	-0.000212635
0.9425	-0.000210501
0.945	-0.000208389
0.9475	-0.000206298
0.95	-0.000204227
0.9525	-0.000202178
0.955	-0.000200149
0.9575	-0.000198141
0.96	-0.000196152
0.9625	-0.000194184
0.965	-0.000192235
0.9675	-0.000190306
0.97	-0.000188397
0.9725	-0.000186506
0.975	-0.000184635
0.9775	-0.000182782
0.98	-0.000180948
0.9825	-0.000179132
0.985	-0.000177334
0.9875	-0.000175555
0.99	-0.000173793
0.9925	-0.000172049
0.995	-0.000170322
0.9975	-0.000168613
1	-0.000166921


==> tikz/time_test/time_401/no_feedback.dat <==
0	0	0
0.0025	0	0
0.005	0	0
0.0075	0	0
0.01	0	0
0.0125	0	0
0.015	0	0
0.0175	0	0
0.02	0	0
0.0225	0	0
0.025	0	0
0.0275	0	0
0.03	0	0
0.0325	0	0
0.035	0	0
0.0375	0	0
0.04	0	0
0.0425	0	0
0.045	0	0
0.0475	0	0
0.05	0	0
0.0525	0	0
0.055	0	0
0.0575	0	0
0.06	0	0
0.0625	0	0
0.065	0	0
0.0675	0	0
0.07	0	0
0.0725	0	0
0.075	0	0
0.0775	0	0
0.08	0	0
0.0825	0	0
0.085	0	0
0.0875	0	0
0.09	0	0
0.0925	0	0
0.095	0	0
0.0975	0	0
0.1	0	0.262785
0.1025	-3.73593e-05	0.262785
0.105	-0.000131668	0.262785
0.1075	-0.000278931	0.262785
0.11	-0.000466107	0
0.1125	-0.000642932	0
0.115	-0.000780095	0
0.1175	-0.000875073	0
0.12	-0.000936737	0
0.1225	-0.000975216	0
0.125	-0.000998501	0
0.1275	-0.00101212	0
0.13	-0.00101968	0
0.1325	-0.00102348	0
0.135	-0.00102496	0
0.1375	-0.00102501	0
0.14	-0.00102419	0
0.1425	-0.00102285	0
0.145	-0.00102119	0
0.1475	-0.00101934	0
0.15	-0.00101739	0
0.1525	-0.00101538	0
0.155	-0.00101334	0
0.1575	-0.00101129	0
0.16	-0.00100923	0
0.1625	-0.00100717	0
0.165	-0.00100512	0
0.1675	-0.00100308	0
0.17	-0.00100104	0
0.1725	-0.000999004	0
0.175	-0.000996978	0
0.1775	-0.000994958	0
0.18	-0.000992945	0
0.1825	-0.000990936	0
0.185	-0.000988934	0
0.1875	-0.000986936	0
0.19	-0.000984944	0
0.1925	-0.000982956	0
0.195	-0.000980972	0
0.1975	-0.000978994	0
0.2	-0.000977019	0
0.2025	-0.000975049	0
0.205	-0.000973083	0
0.2075	-0.000971122	0
0.21	-0.000969164	0
0.2125	-0.000967211	0
0.215	-0.000965261	0
0.2175	-0.000963316	0
0.22	-0.000961375	0
0.2225	-0.000959437	0
0.225	-0.000957504	0
0.2275	-0.000955574	0
0.23	-0.000953649	0
0.2325	-0.000951727	0
0.235	-0.00094981	0
0.2375	-0.000947896	0
0.24	-0.000945986	0
0.2425	-0.00094408	0
0.245	-0.000942177	0
0.2475	-0.000940279	0
0.25	-0.000938384	0
0.2525	-0.000936494	0
0.255	-0.000934607	0
0.2575	-0.000932724	0
0.26	-0.000930844	0
0.2625	-0.000928969	0
0.265	-0.000927097	0
0.2675	-0.000925229	0
0.27	-0.000923365	0
0.2725	-0.000921504	0
0.275	-0.000919648	0
0.2775	-0.000917795	0
0.28	-0.000915946	0
0.2825	-0.0009141	0
0.285	-0.000912258	0
0.2875	-0.00091042	0
0.29	-0.000908586	0
0.2925	-0.000906756	0
0.295	-0.000904929	0
0.2975	-0.000903105	0
0.3	-0.000901286	0.253743
0.3025	-0.000935809	0.253743
0.305	-0.0010256	0.253743
0.3075	-0.00116666	0.253743
0.31	-0.00134628	0
0.3125	-0.00151563	0
0.315	-0.00164637	0
0.3175	-0.00173619	0
0.32	-0.00179379	0
0.3225	-0.00182899	0
0.325	-0.00184955	0
0.3275	-0.0018608	0
0.33	-0.00186624	0
0.3325	-0.00186807	0
0.335	-0.00186767	0
0.3375	-0.00186592	0
0.34	-0.00186333	0
0.3425	-0.00186025	0
0.345	-0.00185688	0
0.3475	-0.00185333	0
0.35	-0.00184968	0
0.3525	-0.00184598	0
0.355	-0.00184226	0
0.3575	-0.00183853	0
0.36	-0.0018348	0
0.3625	-0.00183107	0
0.365	-0.00182735	0
0.3675	-0.00182365	0
0.37	-0.00181995	0
0.3725	-0.00181626	0
0.375	-0.00181258	0
0.3775	-0.00180891	0
0.38	-0.00180525	0
0.3825	-0.0018016	0
0.385	-0.00179796	0
0.3875	-0.00179433	0
0.39	-0.0017907	0
0.3925	-0.00178708	0
0.395	-0.00178348	0
0.3975	-0.00177987	0
0.4	-0.00177628	0
0.4025	-0.00177269	0
0.405	-0.00176912	0
0.4075	-0.00176554	0
0.41	-0.00176198	0
0.4125	-0.00175842	0
0.415	-0.00175488	0
0.4175	-0.00175133	0
0.42	-0.0017478	0
0.4225	-0.00174427	0
0.425	-0.00174075	0
0.4275	-0.00173724	0
0.43	-0.00173373	0
0.4325	-0.00173023	0
0.435	-0.00172674	0
0.4375	-0.00172326	0
0.44	-0.00171978	0
0.4425	-0.00171631	0
0.445	-0.00171285	0
0.4475	-0.00170939	0
0.45	-0.00170594	0
0.4525	-0.0017025	0
0.455	-0.00169906	0
0.4575	-0.00169563	0
0.46	-0.00169221	0
0.4625	-0.0016888	0
0.465	-0.00168539	0
0.4675	-0.00168199	0
0.47	-0.0016786	0
0.4725	-0.00167521	0
0.475	-0.00167183	0
0.4775	-0.00166845	0
0.48	-0.00166509	0
0.4825	-0.00166173	0
0.485	-0.00165838	0
0.4875	-0.00165503	0
0.49	-0.00165169	0
0.4925	-0.00164836	0
0.495	-0.00164503	0
0.4975	-0.00164171	0
0.5	-0.0016384	-0.26487
0.5025	-0.00159693	-0.26487
0.505	-0.00149759	-0.26487
0.5075	-0.00134473	-0.26487
0.51	-0.00115176	0
0.5125	-0.000969724	0
0.515	-0.000828038	0
0.5175	-0.000729028	0
0.52	-0.000663635	0
0.5225	-0.000621612	0
0.525	-0.000594903	0
0.5275	-0.000577938	0
0.53	-0.000567085	0
0.5325	-0.00056003	0
0.535	-0.000555324	0
0.5375	-0.000552064	0
0.54	-0.000549689	0
0.5425	-0.000547852	0
0.545	-0.00054634	0
0.5475	-0.000545023	0
0.55	-0.00054382	0
0.5525	-0.000542683	0
0.555	-0.000541584	0
0.5575	-0.000540505	0
0.56	-0.000539437	0
0.5625	-0.000538373	0
0.565	-0.000537311	0
0.5675	-0.000536249	0
0.57	-0.000535188	0
0.5725	-0.000534125	0
0.575	-0.000533063	0
0.5775	-0.000532	0
0.58	-0.000530938	0
0.5825	-0.000529876	0
0.585	-0.000528816	0
0.5875	-0.000527756	0
0.59	-0.000526697	0
0.5925	-0.00052564	0
0.595	-0.000524584	0
0.5975	-0.00052353	0
0.6	-0.000522478	0
0.6025	-0.000521427	0
0.605	-0.000520378	0
0.6075	-0.000519332	0
0.61	-0.000518287	0
0.6125	-0.000517244	0
0.615	-0.000516203	0
0.6175	-0.000515164	0
0.62	-0.000514127	0
0.6225	-0.000513092	0
0.625	-0.00051206	0
0.6275	-0.000511029	0
0.63	-0.00051	0
0.6325	-0.000508974	0
0.635	-0.000507949	0
0.6375	-0.000506926	0
0.64	-0.000505906	0
0.6425	-0.000504888	0
0.645	-0.000503871	0
0.6475	-0.000502857	0
0.65	-0.000501844	0
0.6525	-0.000500834	0
0.655	-0.000499826	0
0.6575	-0.00049882	0
0.66	-0.000497816	0
0.6625	-0.000496813	0
0.665	-0.000495813	0
0.6675	-0.000494815	0
0.67	-0.000493819	0
0.6725	-0.000492825	0
0.675	-0.000491833	0
0.6775	-0.000490843	0
0.68	-0.000489854	0
0.6825	-0.000488868	0
0.685	-0.000487884	0
0.6875	-0.000486902	0
0.69	-0.000485922	0
0.6925	-0.000484944	0
0.695	-0.000483967	0
0.6975	-0.000482993	0
0.7	-0.000482021	0
0.7025	-0.00048105	0
0.705	-0.000480082	0
0.7075	-0.000479116	0
0.71	-0.000478151	0
0.7125	-0.000477188	0
0.715	-0.000476228	0
0.7175	-0.000475269	0
0.72	-0.000474312	0
0.7225	-0.000473358	0
0.725	-0.000472405	0
0.7275	-0.000471454	0
0.73	-0.000470505	0
0.7325	-0.000469558	0
0.735	-0.000468612	0
0.7375	-0.000467669	0
0.74	-0.000466728	0
0.7425	-0.000465788	0
0.745	-0.00046485	0
0.7475	-0.000463915	0
0.75	-0.000462981	0
0.7525	-0.000462049	0
0.755	-0.000461119	0
0.7575	-0.00046019	0
0.76	-0.000459264	0
0.7625	-0.00045834	0
0.765	-0.000457417	0
0.7675	-0.000456496	0
0.77	-0.000455577	0
0.7725	-0.00045466	0
0.775	-0.000453745	0
0.7775	-0.000452831	0
0.78	-0.00045192	0
0.7825	-0.00045101	0
0.785	-0.000450102	0
0.7875	-0.000449196	0
0.79	-0.000448292	0
0.7925	-0.00044739	0
0.795	-0.000446489	0
0.7975	-0.00044559	0
0.8	-0.000444693	0
0.8025	-0.000443798	0
0.805	-0.000442905	0
0.8075	-0.000442013	0
0.81	-0.000441124	0
0.8125	-0.000440236	0
0.815	-0.00043935	0
0.8175	-0.000438465	0
0.82	-0.000437583	0
0.8225	-0.000436702	0
0.825	-0.000435823	0
0.8275	-0.000434945	0
0.83	-0.00043407	0
0.8325	-0.000433196	0
0.835	-0.000432324	0
0.8375	-0.000431454	0
0.84	-0.000430586	0
0.8425	-0.000429719	0
0.845	-0.000428854	0
0.8475	-0.000427991	0
0.85	-0.000427129	0
0.8525	-0.000426269	0
0.855	-0.000425411	0
0.8575	-0.000424555	0
0.86	-0.0004237	0
0.8625	-0.000422848	0
0.865	-0.000421996	0
0.8675	-0.000421147	0
0.87	-0.000420299	0
0.8725	-0.000419453	0
0.875	-0.000418609	0
0.8775	-0.000417766	0
0.88	-0.000416926	0
0.8825	-0.000416086	0
0.885	-0.000415249	0
0.8875	-0.000414413	0
0.89	-0.000413579	0
0.8925	-0.000412746	0
0.895	-0.000411916	0
0.8975	-0.000411086	0
0.9	-0.000410259	0
0.9025	-0.000409433	0
0.905	-0.000408609	0
0.9075	-0.000407787	0
0.91	-0.000406966	0
0.9125	-0.000406147	0
0.915	-0.000405329	0
0.9175	-0.000404513	0
0.92	-0.000403699	0
0.9225	-0.000402887	0
0.925	-0.000402076	0
0.9275	-0.000401266	0
0.93	-0.000400459	0
0.9325	-0.000399653	0
0.935	-0.000398848	0
0.9375	-0.000398046	0
0.94	-0.000397244	0
0.9425	-0.000396445	0
0.945	-0.000395647	0
0.9475	-0.000394851	0
0.95	-0.000394056	0
0.9525	-0.000393263	0
0.955	-0.000392471	0
0.9575	-0.000391681	0
0.96	-0.000390893	0
0.9625	-0.000390106	0
0.965	-0.000389321	0
0.9675	-0.000388537	0
0.97	-0.000387755	0
0.9725	-0.000386975	0
0.975	-0.000386196	0
0.9775	-0.000385419	0
0.98	-0.000384643	0
0.9825	-0.000383869	0
0.985	-0.000383096	0
0.9875	-0.000382325	0
0.99	-0.000381556	0
0.9925	-0.000380788	0
0.995	-0.000380021	0
0.9975	-0.000379256	0
1	-0.000378493	0


==> tikz/time_test/time_401/pert.dat <==
0	0
0.0025	0
0.005	0
0.0075	0
0.01	0
0.0125	0
0.015	0
0.0175	0
0.02	0
0.0225	0
0.025	0
0.0275	0
0.03	0
0.0325	0
0.035	0
0.0375	0
0.04	0
0.0425	0
0.045	0
0.0475	0
0.05	0
0.0525	0
0.055	0
0.0575	0
0.06	0
0.0625	0
0.065	0
0.0675	0
0.07	0
0.0725	0
0.075	0
0.0775	0
0.08	0
0.0825	0
0.085	0
0.0875	0
0.09	0
0.0925	0
0.095	0
0.0975	0
0.1	0.217011
0.1025	0.217011
0.105	0.217011
0.1075	0.217011
0.11	0.217011
0.1125	0.217011
0.115	0.217011
0.1175	0.217011
0.12	0
0.1225	0
0.125	0
0.1275	0
0.13	0
0.1325	0
0.135	0
0.1375	0
0.14	0
0.1425	0
0.145	0
0.1475	0
0.15	0
0.1525	0
0.155	0
0.1575	0
0.16	0
0.1625	0
0.165	0
0.1675	0
0.17	0
0.1725	0
0.175	0
0.1775	0
0.18	0
0.1825	0
0.185	0
0.1875	0
0.19	0
0.1925	0
0.195	0
0.1975	0
0.2	0
0.2025	0
0.205	0
0.2075	0
0.21	0
0.2125	0
0.215	0
0.2175	0
0.22	0
0.2225	0
0.225	0
0.2275	0
0.23	0
0.2325	0
0.235	0
0.2375	0
0.24	0
0.2425	0
0.245	0
0.2475	0
0.25	0
0.2525	0
0.255	0
0.2575	0
0.26	0
0.2625	0
0.265	0
0.2675	0
0.27	0
0.2725	0
0.275	0
0.2775	0
0.28	0
0.2825	0
0.285	0
0.2875	0
0.29	0
0.2925	0
0.295	0
0.2975	0
0.3	0.800774
0.3025	0.800774
0.305	0.800774
0.3075	0.800774
0.31	0.800774
0.3125	0.800774
0.315	0.800774
0.3175	0.800774
0.32	0
0.3225	0
0.325	0
0.3275	0
0.33	0
0.3325	0
0.335	0
0.3375	0
0.34	0
0.3425	0
0.345	0
0.3475	0
0.35	0
0.3525	0
0.355	0
0.3575	0
0.36	0
0.3625	0
0.365	0
0.3675	0
0.37	0
0.3725	0
0.375	0
0.3775	0
0.38	0
0.3825	0
0.385	0
0.3875	0
0.39	0
0.3925	0
0.395	0
0.3975	0
0.4	0
0.4025	0
0.405	0
0.4075	0
0.41	0
0.4125	0
0.415	0
0.4175	0
0.42	0
0.4225	0
0.425	0
0.4275	0
0.43	0
0.4325	0
0.435	0
0.4375	0
0.44	0
0.4425	0
0.445	0
0.4475	0
0.45	0
0.4525	0
0.455	0
0.4575	0
0.46	0
0.4625	0
0.465	0
0.4675	0
0.47	0
0.4725	0
0.475	0
0.4775	0
0.48	0
0.4825	0
0.485	0
0.4875	0
0.49	0
0.4925	0
0.495	0
0.4975	0
0.5	0.35391
0.5025	0.35391
0.505	0.35391
0.5075	0.35391
0.51	0.35391
0.5125	0.35391
0.515	0.35391
0.5175	0.35391
0.52	0
0.5225	0
0.525	0
0.5275	0
0.53	0
0.5325	0
0.535	0
0.5375	0
0.54	0
0.5425	0
0.545	0
0.5475	0
0.55	0
0.5525	0
0.555	0
0.5575	0
0.56	0
0.5625	0
0.565	0
0.5675	0
0.57	0
0.5725	0
0.575	0
0.5775	0
0.58	0
0.5825	0
0.585	0
0.5875	0
0.59	0
0.5925	0
0.595	0
0.5975	0
0.6	0
0.6025	0
0.605	0
0.6075	0
0.61	0
0.6125	0
0.615	0
0.6175	0
0.62	0
0.6225	0
0.625	0
0.6275	0
0.63	0
0.6325	0
0.635	0
0.6375	0
0.64	0
0.6425	0
0.645	0
0.6475	0
0.65	0
0.6525	0
0.655	0
0.6575	0
0.66	0
0.6625	0
0.665	0
0.6675	0
0.67	0
0.6725	0
0.675	0
0.6775	0
0.68	0
0.6825	0
0.685	0
0.6875	0
0.69	0
0.6925	0
0.695	0
0.6975	0
0.7	-0.660172
0.7025	-0.660172
0.705	-0.660172
0.7075	-0.660172
0.71	-0.660172
0.7125	-0.660172
0.715	-0.660172
0.7175	-0.660172
0.72	0
0.7225	0
0.725	0
0.7275	0
0.73	0
0.7325	0
0.735	0
0.7375	0
0.74	0
0.7425	0
0.745	0
0.7475	0
0.75	0
0.7525	0
0.755	0
0.7575	0
0.76	0
0.7625	0
0.765	0
0.7675	0
0.77	0
0.7725	0
0.775	0
0.7775	0
0.78	0
0.7825	0
0.785	0
0.7875	0
0.79	0
0.7925	0
0.795	0
0.7975	0
0.8	0
0.8025	0
0.805	0
0.8075	0
0.81	0
0.8125	0
0.815	0
0.8175	0
0.82	0
0.8225	0
0.825	0
0.8275	0
0.83	0
0.8325	0
0.835	0
0.8375	0
0.84	0
0.8425	0
0.845	0
0.8475	0
0.85	0
0.8525	0
0.855	0
0.8575	0
0.86	0
0.8625	0
0.865	0
0.8675	0
0.87	0
0.8725	0
0.875	0
0.8775	0
0.88	0
0.8825	0
0.885	0
0.8875	0
0.89	0
0.8925	0
0.895	0
0.8975	0
0.9	0
0.9025	0
0.905	0
0.9075	0
0.91	0
0.9125	0
0.915	0
0.9175	0
0.92	0
0.9225	0
0.925	0
0.9275	0
0.93	0
0.9325	0
0.935	0
0.9375	0
0.94	0
0.9425	0
0.945	0
0.9475	0
0.95	0
0.9525	0
0.955	0
0.9575	0
0.96	0
0.9625	0
0.965	0
0.9675	0
0.97	0
0.9725	0
0.975	0
0.9775	0
0.98	0
0.9825	0
0.985	0
0.9875	0
0.99	0
0.9925	0
0.995	0
0.9975	0
1	0

